Thales: Formulating and Estimating Architectural Vulnerability Factors for DNN Accelerators

As Deep Neural Networks (DNNs) are increasingly deployed in safety critical and privacy sensitive applications such as autonomous driving and biometric authentication, it is critical to understand the fault-tolerance nature of DNNs. Prior work primarily focuses on metrics such as Failures In Time (FIT) rate and the Silent Data Corruption (SDC) rate, which quantify how often a device fails. Instead, this paper focuses on quantifying the DNN accuracy given that a transient error has occurred, which tells us how well a network behaves when a transient error occurs. We call this metric Resiliency Accuracy (RA). We show that existing RA formulation is fundamentally inaccurate, because it incorrectly assumes that software variables (model weights/activations) have equal faulty probability under hardware transient faults. We present an algorithm that captures the faulty probabilities of DNN variables under transient faults and, thus, provides correct RA estimations validated by hardware. To accelerate RA estimation, we reformulate RA calculation as a Monte Carlo integration problem, and solve it using importance sampling driven by DNN specific heuristics. Using our lightweight RA estimation method, we show that transient faults lead to far greater accuracy degradation than what todays DNN resiliency tools estimate. We show how our RA estimation tool can help design more resilient DNNs by integrating it with a Network Architecture Search framework.

==> data/AlexNet/RAAlexNet_H1.txt <==
0.8212227429553989
0.8212227429553989
0.5474818286369326
0.5595845994471427
0.611912228148794
0.6467973139498948
0.6717152323792526
0.6904036712012709
0.7049391236183963
0.7165674855520965
0.7128926240417786
0.7219201339512469
0.7295587961823355
0.7361062209518401
0.7417806557520773
0.7467457862022849
0.7511267836583505
0.7093975178995532
0.7152830560603872
0.7205800404051378
0.7253725500503884
0.729729377000616
0.7337073494334326
0.7279936611977204
0.7317228244680275
0.7351651290252341
0.7383524480596847
0.7413121014488173
0.7440676408111133
0.7466394775492561
0.7490453893365511
0.7513009316371401
0.75341977440436
0.7554139793617436
0.7572942297501337
0.7590700217836133
0.7569142285184087
0.758606557845698
0.760212101053639
0.761737367101183
0.7631882299268956
0.7645700040466219
0.76588750960264
0.7671451285424754
0.768346853307207
0.7694963291691242
0.7531240668463769
0.7545427892653148
0.7559036046467451
0.7572099874129182
0.7584651394823786
0.7596720164722444
0.7608333509341907
0.7619516730086575
0.748098006226682
0.7494038050968376
0.7506637864627773
0.7518803201954087
0.7530556154964255
0.7541917342874084
0.7552906032819656
0.7563540248896017
0.7551554107705096
0.7538121754845206
0.7548492611379187
0.7558549199533351
0.7568305591026196
0.7577775029828075
0.7586969992142945
0.7595902241248816
0.7604582877703818
0.7498963671069043
0.7508734407486646
0.7518241069947015
0.7527494221408442
0.753650386888404
0.7545279499542092
0.7553830114029424
0.7562164257263913
0.7570290046917538
0.7578215199789593
0.7585947056250135
0.7576513879208716
0.7584081897665208
0.7494857404751499
0.7503198916667807
0.7511348669689487
0.7519313201051584
0.7527098754180824
0.7443464323578814
0.7451912269798322
0.7460176565013058
0.7468263133448982
0.7476177647237333
0.7483925539682772
0.7491512017702263
0.7498942073494549
0.7506220495495156
0.7513351878667467
0.7520340634176332
0.7527190998487002
0.7533907041928836
0.7540492676760148
0.7467987939483608
0.7475075934627136
0.7482030194013238
0.748885446724259
0.741951322217553
0.7418249424969566
0.7425467406829425
0.7432555334962079
0.7439516692949507
0.744635484106105
0.738103593894648
0.7388263691038719
0.7395366826715575
0.740234854126975
0.7409211921678938
0.741595995115688
0.7422595513476856
0.7429121397080799
0.7368226959399808
0.7375088751840086
0.7381839870208747
0.7376775498777126
0.7383406069656308
0.7389932222096447
0.7384824523432619
0.7379964075664528
0.7386366101463678
0.7392670386410932
0.7398879151889288
0.7404994552473234
0.7411018678421598
0.7416953558059616
0.7422801160055897
0.7418283609207472
0.742403682529694
0.7429707261298789
0.7435296691072041
0.7440806838153473
0.7446239377529533
0.74515959373339
0.7456878100474317
0.7452430849311771
0.7457634935477814
0.7462768217750441
0.745805392855904
0.7463115495679811
0.7468109575238973
0.7473037508049005
0.7477900599637854
0.742902543231996
0.7434111159574726
0.7439131264542335
0.7444087009189845
0.7448979623332291
0.745381030565015
0.7458580224668414
0.7456199137593177
0.7460894965493554
0.7465532820209977
0.747011376873356
0.7474638852031246
0.7429338010503783
0.7434054211823363
0.7438713931690013
0.7443318178701108
0.7447867937581895
0.7452364169887613
0.7408783092870727
0.7365708772563339
0.737060194399103
0.7375438872068977
0.7380220520968892
0.7338287449827022
0.734322496383678
0.7348107000161034
0.7352934488593397
0.73577083382654
0.7362429438217271
0.7359167005839483
0.7355861248612556
0.7360515412639412
0.7365119261379491
0.7369673606369677
0.7366348560930517
0.7370847916614685
0.737529966006939
0.7379704543066677
0.7341067346506118
0.7345604638605326
0.7342320453062688
0.7304473440418036
0.730912858908027
0.7313736236225545
0.7310946458810257
0.7315498382904921
0.7320004559018736
0.7324465673371412
0.7328882398526549
0.7333255393729655
0.7297130982923106
0.7301616749818355
0.7306058753134139
0.7299469343266008
0.7303878802620056
0.7301653103118046
0.730600991807707
0.7310325239560294
0.7314599657522348
0.7318833750786649
0.728447302895197
0.7288808329889362
0.7293103302445942
0.7297358506738109
0.7263730126522726
0.7268081031582503
0.7272392202349496
0.727666418065497
0.7280897498523292
0.7285092678392799
0.7289250233330742
0.7293370667242453
0.7297454475074949
0.7301502143015122
0.7305514148682694
0.7299604313464367
0.7303589567246419
0.7301204902890222
0.7305148723351969
0.7302820726343655
0.7306723759404643
0.7310593433208701
0.731443017361868
0.7318234399279423
0.7322006521770034
0.7325746945752318
0.7323419845885026
0.7292905596527173
0.7262644577454446
0.7266568473537501
0.7270460074179544
0.7240663106662415
0.7244628675327279
0.7248562003596494
0.7252463483053811
0.7223219678686659
0.7221484860883467
0.7225447831158148
0.7229379223980443
0.7233279415272401
0.7237148775012645
0.7235386155353829
0.7235135828554773
0.72300401218923
0.7233861862389038
0.7232135808851345
0.7227243125874662
0.7231031527042658
0.7234790898316649
0.7238521572099997
0.721099867638859
0.721479120954452
0.7218555119808706
0.7191417694546268
0.7195240951980754
0.7168393037980826
0.7172273463228309
0.7176125144585072
0.7171655793195053
0.7175481424211079
0.7179279028626254
0.7183048913301173
0.7186791380633002
0.7190506728636339
0.7190836160398393
0.7194510229711902
0.7198157961610978
0.7201779638282203
0.720537553789527
0.7179824560810535
0.7178480233859881
0.7176948167716714
0.7180580726530178
0.7184187882834457
0.7187769902161006
0.7191327046353343
0.7194859573630854
0.7198367738651278
0.7201851792571906
0.7205311983109516
0.7208748554599088
0.7212161748051316
0.7215551801208951
0.7191174937015677
0.7194612824195942
0.7193283508348861
0.7196691347550216
0.7200076467823562
0.7203439095603398
0.7179586648266962
0.7182994703650748
0.7186380337617535
0.7189743770705851
0.7193085220571368
0.7196404902033852
0.7199703027123203
0.7202979805124597
0.7206235442622757
0.7209470143545366
0.7186362867444258
0.7184947565788528
0.7188219157711347
0.7191469977621959
0.719470022272301
0.7190742387072676
0.7193954604187397
0.7194357283381614
0.7197538127588403
0.7200699153451224
0.7203840545613034
0.7206962486430188
0.7210065156007731
0.7213148732234027
0.7216213390814763
0.721925930530632
0.7222286647148539
0.7200334408099456
0.7203400750588711
0.7206448565328788
0.7209478019739105
0.7212489279228038
0.7211257834373445
0.7214245803314282
0.721721598672571
0.7220168542935883
0.7219284404805973
0.721808571928712
0.7216795781082073
0.7219714935476419
0.7215938174622225
0.7218842808018527
0.7221730554011363
0.7224601559447719
0.7227455969476928
0.7230293927575132
0.7209517220886699
0.7188859578419974
0.7191783486566071
0.7194690734266892
0.7197581463514866
0.7200455814693447
0.7203313926599834
0.720615593646731
0.7208981979987216
0.7188788753152519
0.7191647520405036
0.7190371167415326
0.7186988601719031
0.7189828598472036
0.7192652904635246
0.7195461649882956
0.719825496246447
0.7201032969223619
0.7203795795617964
0.7206543565737681
0.7209276402324138
0.7211994426788175
0.7214697759228084
0.7217386518447291
0.7220060821971771
0.7222720786067166
0.7225366525755633
0.7227998154832429
0.7230615785882221
0.7233219530295143
0.72358094982826
0.7238385798892815
0.7240948540026133
0.7243497828450092
0.7246033769814237
0.7248556468664733
0.7251066028458716
0.7253562551578443
0.7256046139345219
0.7258516892033098
0.7239809374270125
0.7242309163615328
0.7244796133527992
0.7247270382366933
0.7249732007487308
0.7248489534413258
0.7250935569680114
0.7253369219958274
0.7235052631018987
0.7237514028496405
0.7239963057142278
0.7221817786322372
0.7220655550429916
0.7202648928109642
0.7205160317416718
0.7207659243253286
0.7210145798169872
0.7212620073802919
0.721508216088605
0.7197354686289279
0.7199842119483555
0.7202317389190328
0.7184750761411816
0.7187250704643305
0.718973851222804
0.7192214272318417
0.7194678072215122
0.7197129998377384
0.7199570136433097
0.7201998571188782
0.7204415386639417
0.7206820665978115
0.7209214491605677
0.7211596945139996
0.7213968107425337
0.721632805854148
0.7218676877812736
0.7221014643816833
0.7223341434393681
0.722565732665401
0.7227962396987888
0.7230256721073124
0.7232540373883545
0.7234813429697166
0.7237075962104241
0.7239328044015211
0.7238187372902756
0.722154786170068
0.722382006254438
0.7226081864299552
0.7228333338192826
0.7227224530554989
0.7229463173507259
0.7231691663883782
0.7233910070593443
0.7236118461922926
0.7238316905543717
0.7240505468519021
0.7242684217310579
0.7244853217785396
0.724701253522238
0.7249162234318887
0.7251302379197186
0.7235224103411827
0.7237385615195328
0.7239537583880447
0.7241680072527305
0.7243813143641649
0.724593685918093
0.7248051280560303
0.7250156468658542
0.7252252483823891
0.7236486717554709
0.7238603291767288
0.724071070332094
0.7242809011584942
0.7244898275416771
0.7246978553167605
0.7249049902687746
0.7251112381332
0.7235618551457359
0.7237700873159058
0.7239774333917345
0.724183899017135
0.7243894897881906
0.7245942112536604
0.7247980689154785
0.7250010682292467
0.7252032146047218
0.7254045134062955
0.7256049699534695
0.7258045895213231
0.7260033773409774
0.7262013386000511
0.726398478443112
0.7265948019721229
0.7267903142468818
0.7269850202854561
0.7271789250646123
0.7256857445203317
0.7258815170581085
0.7260764888902094
0.7262706649189138
0.7264640500065646
0.7266566489759727
0.7268484666108195
0.7270395076560514
0.7272297768182723
0.7274192787661293
0.7259556584869219
0.7261469578533244
0.7263374904887996
0.7262259022087842
0.7264155166613723
0.7266043756778943
0.726792483763933
0.7269798453893129
0.7271664649884536
0.7273523469607204
0.7259177269469911
0.7261053352462202
0.7262922063812088
0.726478344688217
0.7266637544695618
0.7268484399939482
0.727032405496797
0.7272156551805686
0.7258035859472083
0.7243969898504115
0.7229958351311649
0.7216000902756994
0.721792041436932
0.720403979818784
0.7205974899207737
0.7207902586047481
0.7194120745538786
0.7196063697225837
0.7197999247192177
0.7197267176406478
0.7199193097190439
0.7201111722819915
0.7203023094666293
0.7204927253788723
0.7191358652557482
0.7193277578830033
0.7195189304628764
0.7197093870405777
0.7198991316310728
0.7198212066454904
0.7200100363220452
0.7201981640295422
0.7203855936750447
0.7190515462793502
0.7192404024654426
0.7194285617652396
0.7196160280289416
0.7198028050784387
0.7199888967075708
0.7201743066823837
0.7203590387413837
0.7202959924324356
0.7204798298650822
0.7206629987979737
0.7208455028708546
0.7210273456970947
0.7197234987790169
0.7199067104111041
0.7200892618210939
0.7202711565713354
0.7204523981985959
0.7191612648684909
0.719343843541276
0.7192718628766813
0.7179897383439243
0.7181734269642294
0.7183564630494713
0.718538850070581
0.7187205914739171
0.7189016906814815
0.717633786465112
0.7178161613885105
0.7179978952752712
0.7181789914992714
0.7183594534107532
0.7171035802404547
0.7172852890759084
0.7174663647795312
0.7176468106546197
0.7178266299815308
0.7176066878023829
0.7177859543337894
0.7179646016371083
0.7181426329152433
0.7183200513490473
0.7184968600975119
0.7172644469584081
0.7174424577392249
0.7176198599361755
0.7177966566648774
0.7179728510197163
0.7181484460740287
0.7183234448802789
0.7181115758419364
0.7180368963770877
0.718211196793605
0.7181434561685873
0.718065754528061
0.7182391276178548
0.7184119189187568
0.718584131354329
0.7187557678285783
0.7189268312261189
0.717728619840742
0.7179008230406
0.718072454136804
0.716881620879529
0.7170543710816414
0.7172265502087055
0.7173981610878254
0.7175692065274755
0.717739689317653
0.7179096122300302
0.7180789780181046
0.7182477894173473
0.7184160491453506
0.7185837599019739
0.7185136099290588
0.7186806166494268
0.7188470811401833
0.7190130060377768
0.7178495545716963
0.7177885999920641
0.7175925472047012
0.7177594235263609
0.7166054694692446
0.7165419732757914
0.7167097309195086
0.7168769517387661
0.7170436383062048
0.7172097931780536
0.7173754188942596
0.7175405179786175
0.7177050929388981
0.717869146266975
0.7180326804389503
0.7181956979152796
0.7170628971299243
0.7172269283831928
0.71739044381491
0.7175534458543771
0.7177159369156639
0.7178779193977293
0.7180393956845381
0.7182003681451791
0.7183608391339801
0.718520810990623
0.7186802860402578
0.7188392665936145
0.7189977549471158
0.7178864755731635
0.7180459451215929
0.7182049232384401
0.7180110788833394
0.7181696221461229
0.7179797141245889
0.7179243623427704
0.7180823109369793
0.7180178692551454
0.7179525224174521
0.7181097069235982
0.7182664136652879
0.7184226448174732
0.7185784025419245
0.7185109254005848
0.7184485644971846
0.718603578341013
0.7187581252756733
0.7189122074075225
0.719065826830267
0.7192189856250573
0.7193716858605818
0.71952392959316
0.719675718866835
0.7198270557134647
0.7199779421528129
0.7201283801926384
0.7202783718287848
0.7204279190452688
0.7205770238143666
0.7207256880967019
0.7208739138413313
0.719812243865129
0.7199613769520264
0.7201100720562899
0.7202583311045291
0.7204061560120706
0.7205535486830403
0.7207005110104453
0.7208470448762543
0.7209931521514786
0.7211388346962517
0.721284094359908
0.7202387550927197
0.7203848968985992
0.7202053668912887
0.7203511351107174
0.7204964832488221
0.7206414131189035
0.720785926523841
0.7209300252561675
0.7210737110981434
0.7200421321123093
0.7201866758420851
0.7203308071789086
0.720474527885143
0.7206178397131234
0.7207607444052289
0.7209032436939525
0.7210453393019716
0.7211870329422169
0.7213283263179417
0.7203109379874509
0.7192964155395813
0.7193160191631888
0.7183057438553753
0.7184500874726263
0.7183838768219469
0.7185277074039517
0.7186711362245543
0.7176688054906287
0.7178130310302732
0.717956855386219
0.7178918815355265
0.7178315983130376
0.7179747993443981
0.7181176042456581
0.7182600146582404
0.7184020322145123
0.7185436585378467
0.7186848952426852
0.7188257439345982
0.7189662062103468
0.7191062836579427
0.719245977856708
0.7193852903773345
0.719524222781943
0.719662776624141
0.7186836435947204
0.7177071712528797
0.7176506536198876
0.717790995204353
0.7179309569739755
0.7177564239144567
0.717896054574431
0.7178427067997496
0.7168765658753892
0.7170168161134
0.716972017252329
0.7171117635334321
0.7172511356611723
0.7173901351361646
0.7175287634510099
0.7176670220903489
0.7175128645522663
0.7176507766246107
0.7174829309087248
0.717428224557572
0.7175657007408803
0.717702813230582
0.7178395634679992
0.7168925455742419
0.7170300030147967
0.7171670987252448
0.7173038341315918
0.7174402106523579
0.7175762296986266
0.7166369937958796
0.7167737071934738
0.7169100636370271
0.7170460645227094
0.7161124107928621
0.7160544453896092
0.71619102759424
0.7163272555000261
0.7164631304837765
0.7165986539151757
0.7167338271568297
0.7165758013825869
0.7167106556887374
0.7168451628795567
0.7159237680686575
0.7150047388413551
0.7151409157697063
0.7150839282766362
0.7152196556611359
0.7153550363601068
0.7154900717001517
0.7156247630011138
0.7157591115761192
0.7148496336706857
0.714984624926123
0.7151192739984035
0.7152535821869566
0.715387550784641
0.7144842836750644
0.7135832946666469
0.7135475188912875
0.7126499748423676
0.7127863727922583
0.7129224284637302
0.7127440790741995
0.7118520339189126
0.7119887473052081
0.7110998724646274
0.711062256250317
0.7111994424105973
0.7113362873117723
0.7114727922256152
0.7116089584175876
0.7107271629300813
0.7098475501046728
0.7099852203059716
0.7101225505808473
0.7102595421867345
0.7102133005674199
0.7103498435469868
0.7104860510401175
0.7106219242817313
0.710757464500694
0.7108926729198551
0.7108422418019481
0.7108007575928444
0.7109354185506036
0.7110697514670526
0.7112037575394229
0.7113374379591263
0.7114707939117916
0.7106084050706865
0.710742320733985
0.7108759125383639
0.711009181657225
0.7111421292583083
0.7112747565037265
0.711407064549998
0.7115390545480813
0.7116707276434082
0.7118020849759165
0.7119331276800834
0.7120638568849582
0.712194273714194
0.7123243792860808
0.712454174713577
0.712583661104341
0.7125469916706807
0.7126760602589047
0.7128048226345827
0.7127618137709661
0.7119183086659118
0.7120475101248828
0.7121764065036672
0.7123049988815584
0.7122683648053616
0.7123965464267146
0.7125244267986636
0.7124810906283987
0.7126085720496494
0.7127357549195625
0.7128626402856862
0.7129892291906741
0.7131155226723132
0.7130752749831422
0.712245152427865
0.7122082162071152
0.7123348300593199
0.712461150143886
0.7125871774820222
0.7117624238043809
0.7118889675259428
0.7110669248382684
0.7110257069435648
0.7111526620541774
0.7112793249781143
0.711234578644231
0.7111943946757986
0.7113205739742843
0.7114464642022121
0.7115720663518154
0.7116973814107908
0.7108849414776734
0.7110107542501679
0.7108855974128719
0.7110111231757189
0.7111363636527412
0.7103291714124997
0.7104549010854508
0.7105803459799807
0.710705507062532
0.7108303852951793
0.7109549816356535
0.7110792970373667
0.7112033324494366
0.7113270888167098
0.7114505670797869
0.7115737681750457
0.7114461957797809
0.7115691258438073
0.7116917808965048
0.7117158510764242
0.7118380685896819
0.7119600136001231
0.7120816870181133
0.7122030897499678
0.7123242226979738
0.7124450867604125
0.7125656828315822
0.7126860118018188
0.7128060745575197
0.7129258719811636
0.7130454049513338
0.7129140659074729
0.7130333485914463
0.7131523688272702
0.7132711274801581
0.713389625411525
0.7132571247831925
0.7133753784723186
0.713493373400637
0.7136111104165438
0.712832058985958
0.7127958920773307
0.7129140041153242
0.7130318591086213
0.7131494578954112
0.7132668013102429
0.7133838901840445
0.7132546469358971
0.7124827263223301
0.7126002830970685
0.7127175859694856
0.7128346357612719
0.7127924702189791
0.712909187412452
0.7130256536012078
0.7131418695940694
0.7132578361963884
0.7124933583440879
0.7126097709614446
0.7118476214737853
0.711964475236052
0.7119776311910111
0.7120940971950243
0.7120529256462657
0.712169063749786
0.7122849550135538
0.7122533014870039
0.7123688576285397
0.7116142296013909
0.7117302174462099
0.7116953690892536
0.7118110262950256
0.7119264394982537
0.7118789297508827
0.7111295835090397
0.7112453491866909
0.711360871659137
0.711321548266961
0.7114367486806805
0.7115517078369891
0.7116664264929705
0.7116182641083699
0.7115805745597517
0.7115499340580217
0.7116641765672898
0.7117781813189943
0.7117330640345244
0.7118467604820018
0.7119602210447336
0.7120734464560399
0.712029800049848
0.7119930632780719
0.7121059038562508
0.7122185115333397
0.712330887029651
0.7124430310625302
0.7125549443463706
0.7126666275926284
0.7127780815098387
0.7128893068036289
0.7130003041767352
0.7131110743290162
0.7132216179574685
0.7133319357562407
0.7132891035251521
0.7133991276224305
0.7135089276380445
0.7136185042558647
0.7137278581569821
0.7138369900197216
0.7139459005196562
0.7140545903296215
0.7141630601197285
0.7142713105573782
0.7143793423072752
0.7144871560314408
0.714594752389227
0.7147021320373298
0.7148092956298027
0.7149162438180695
0.7150229772509382
0.7151294965746137
0.7144129339527955
0.7145198506785237
0.714473615848303
0.7145679669650306
0.7146621297561756
0.7147561047850254
0.7148498926126224
0.7149434937977764
0.7150369088970753
0.7143268424532848
0.714289858820839
0.7135819402293415
0.7128754234568373
0.7127586112595927
0.7128536314892695
0.7129484641173082
0.7130431096987432
0.7123406041719464
0.7124356617305295
0.7125305323519278
0.7126252165870363
0.7127197149845882
0.7128140280911646
0.712908156451205
0.7128691784900072
0.7121723366733015
0.7122668159184373
0.7122358043932321
0.7123300376089233
0.7124240873129969
0.7125179540409924
0.712611638326368
0.7125803548613736
0.712673796887398
0.712634373326166
0.7119445046201387
0.7120382904799766
0.7121318951110996
0.7122253190383018
0.712318562784352
0.7124116268700054
0.7125045118140115
0.7124728504282036
0.7125654981066516
0.7126579679584614
0.7119746909038511
0.7120675495176333
0.7113861451640279
0.7114793888911105
0.7107998479275087
0.7107700548193469
0.71073558226425
0.7108290903608484
0.7109224205162542
0.7110155732379047
0.7109852020110579
0.71107811840734
0.7111708586587951
0.7112634232658346
0.7113558127269761
0.7114480275388527
0.7115400681962215
0.7116319351919727
0.711723629017138
0.7118151501609001
0.7119064991106006
0.7119976763517489
0.7113291339326393
0.7106618458145036
0.710753933197707
0.7108458481326271
0.7109375911032163
0.7110291625916174
0.7111205630781728
0.7112117930414323
0.7113028529581621
0.7113937433033524
0.711484464550226
0.7108232336352164
0.7108279387268703
0.7101685436074576
0.7102600640338571
0.7103514149779855
0.7104425969101912
0.7097859956191467
0.70987753124987
0.7099688979956656
0.7100600963234969
0.7101511266986064
0.7102419895845252
0.7103326854430803
0.7104232147344021
0.7105135779169324
0.7106037754474324
0.7099530393893303
0.7093034940650949
0.7093215706378706
0.7094125272707972
0.7095033179244666
0.7095939430527874
0.7096844031080148
0.7097746985407577
0.7098648297999866
0.7099547973330406
0.7100446015856352
0.7101342430018699
0.7102237220242346
0.7103130390936175
0.7104021946493126
0.7104911891290264
0.7105800229688851
0.710668696603442
0.7107572104656843
0.7108455649870405
0.7108194763499991
0.7101808245293791
0.7102694585142653
0.710357933514425
0.7104462499572368
0.7105344082685486
0.7106224088726845
0.7107102521924519
0.7107979386491483
0.7108854686625679
0.7108601405559198
0.7109474592942426
0.7110346226611449
0.7111216310709506
0.7110887222914181
0.7111755282908866
0.7105450535317634
0.7106321873051564
0.7107191668594814
0.7108059926038077
0.7108926649457588
0.7109791842915193
0.7110655510458411
0.7111517656120496
0.71123782839205
0.7113237397863335
0.7114095001939839
0.7114951100126831
0.711580569638718
0.7116658794669859
0.711042704441183
0.7111283355691368
0.7112138169923216
0.7111820049346205
0.7112672903436588
0.7113524270423064
0.7113215216261858
0.7114064629334671
0.7114912565167357
0.711575902761024
0.7116604020500269
0.7116324190509999
0.7117167229198401
0.7111005179649311
0.7110003382192578
0.711084969805665
0.7111694552235293
0.7112537948511987
0.711337989065717
0.7114220382428288
0.7115059427569851
0.7115897029813492
0.711673319287802
0.7110624409021472
0.7110345854685808
0.7111184625021916
0.711202195910745
0.7112857860628251
0.7113692333257564
0.7114525380656084
0.7115357006472012
0.7116187214341111
0.7117016007886753
0.7117843390719976
0.7111790802802697
0.7112621219144347
0.7113450225611053
0.7113159320762764
0.7113986466115444
0.7107962768853703
0.7108792911043272
0.7109621649780281
0.7110448988620774
0.7111274931108794
0.711209948077643
0.7112922641143867
0.711374441571944
0.7114564807999679
0.7115383821469364
0.7116201459601569
0.7117017725857712
0.7117832623687609
0.7118646156529516
0.7119458327810181
0.7120269140944891
0.7121078599337523
0.7121886706380584
0.7122693465455265
0.712349887993149
0.7124302953167954
0.7125105688512177
0.7125907089300549
0.7126075549019741
0.7120161793377402
0.712096530004701
0.71217674753054
0.7121552943682153
0.712235330587673
0.7116467063475178
0.7117270303585376
0.7118072218216844
0.7118872810647765
0.7118552341667875
0.711935122108784
0.7120148786561389
0.7114298212373582
0.711331866008457
0.7107483287926994
0.7108287966245845
0.7109091326500291
0.710989337192617
0.7110694105748736
0.7104884715139465
0.7105688230340921
0.7106490434750858
0.7107291331574146
0.7107106794589647
0.7107905886568764
0.7107608784317238
0.7108406170225123
0.710815093797796
0.7102386014265082
0.7103185694024126
0.7103984078755219
0.7104781171601634
0.7105576975696478
0.7105315050347443
0.7106109138956463
0.7105823895109961
0.7106616293934952
0.7107407416755395
0.7108197266650945
0.7102483281709907
0.7103275817898834
0.7104067081959048
0.7104857076951001
0.7104510244533947
0.7105298619707999
0.7106184162755875
0.7105250643458565
0.7106134810220622
0.7107017565702931
0.710135008758036
0.7095691641295436
0.7096580602910291
0.7097468150107302
0.709182628353329
0.7092716197072623
0.7093604698050783
0.7094491789828342
0.7095377475755223
0.7096261759170741
0.7097144643403639
0.7098026131772137
0.709890622758397
0.7099784934136433
0.7100662254716414
0.7101538192600446
0.710241275105474
0.7103285933335227
0.71041577426876
0.7105028182347353
0.7105897255539823
0.7106764965480226
0.7107631315373699
0.7108496308415344
0.7109359947790256
0.7109111936398473
0.7109973745377501
0.711083420883119
0.7111693329908196
0.7112551111747359
0.7113407557477738
0.7114262670218653
0.7114053640122252
0.7114906922009923
0.7115758878925718
0.7116609513953357
0.7115747313796849
0.7116596639990309
0.7117444651437339
0.7118291351188396
0.7119136742284504
0.7118891918568303
0.7119735541647766
0.712057786384353
0.7121418888162259
0.7122258617601359
0.7123097055149015
0.7122785048819871
0.7122519312786632
0.7123355619860129
0.7117892923832628
0.7118731494335097
0.711956878065609
0.7120404785743235
0.7121239512535139
0.7122072963961432
0.71229051429428
0.7123736052391015
0.7124565695208975
0.712539407429073
0.7126221192521524
0.7127047052777822
0.7127871657927347
0.7122459454694297
0.7123286289273097
0.7124111870122438
0.7124936200091704
0.7125759282021652
0.7126581118744445
0.7127401713083681
0.7128221067854428
0.7129039185863257
0.7129168665586528
0.7129984836471206
0.7124615871985911
0.7125434240351274
0.7125179578054502
0.7125996293194622
0.7126811782035732
0.7127626047337696
0.7122282999326198
0.7121380103090741
0.7122196605580609
0.7123011886675576
0.71238259491142
0.7124638795626851
0.7125450428935751
0.7126260851755004
0.7127070066790621
0.7126789074018078
0.7127596691842137
0.7127328486183847
0.7127014371537947
0.7127820023399873
0.7128624479932628
0.7129427743794468
0.713022981763577
0.7124952075357728
0.7125756273104914
0.7126559282089724
0.7121295944362923
0.7122101059850148
0.7121843079771717
0.7122646605453207
0.7123448947738995
0.7124250109241433
0.7125050092565193
0.7125848900307286
0.7126646535057098
0.7127442999396422
0.7128238295899468
0.7129032427132915
0.7128158261316806
0.7127888013937174
0.7128680659708823
0.712947214748811
0.712426815321987
0.7125061704843746
0.7125854099686829
0.712664534027668
0.7127435429133505
0.7128224368770174
0.7129012161692255
0.7129798810398037
0.7129556406838777
0.7130341519980702
0.7131125495277494
0.7131908335200938
0.7132690042215665
0.7133470618779177
0.7133182229697045
0.7133961323704161
0.7134739293477501
0.7135516141448717
0.7135257047255695
0.7136032403902417
0.7136806644928065
0.7137579772738724
0.7138351789733562
0.7139122698304862
0.7134001376426594
0.7134774298328477
0.7135546112892391
0.71363168224963
0.7137086429511362
0.7136856660805452
0.7137624782783129
0.7138391808226934
0.713915773948323
0.713992257889169
0.7140686328785324
0.714040482969951
0.7135326305638559
0.713609169378633
0.7135871799113225
0.7136635713684154
0.7137398544688317
0.713816029442954
0.7138920965205123
0.7139680559305865
0.7134631280268167
0.7135392832317131
0.7136153308727609
0.7136912711776886
0.7137671043735826
0.7138428306868889
0.7139184503434161
0.7139939635683364
0.7140693705861895
0.7141446716208832
0.7142198668956967
0.7142949566332825
0.7143699410556682
0.7144448203842594
0.7145195948398414
0.7145942646425815
0.714668830012031
0.7147432911671275
0.7147561410048067
0.7148304373076333
0.714904629989396
0.7149787192667241
0.7150527053556438
0.7151265884715795
0.7152003688293569
0.7152740466432039
0.7153476221267541
0.7153221088604368
0.7153955489672987
0.7154688872860708
0.715542124028224
0.7150469391673049
0.715120366417504
0.7151936921787603
0.7152669166613408
0.7153400400749322
0.7154130626286429
0.7154859845310045
0.7155588059899745
0.7156315272129375
0.7156072893464789
0.7156798772871036
0.7151883389098459
0.7152611147533912
0.7153337907672471
0.7153066204808637
0.7153791657702299
0.7154516117505071
0.7155239586254762
0.7155962065983607
0.7156683558718285
0.7151798450487078
0.7152521799040329
0.7152383908570175
0.7153105872821526
0.7152766075481473
0.7153486797491045
0.715420653959306
0.714934634493301
0.7150067920686316
0.7150788517368044
0.714594052515288
0.7146662941754777
0.7147384380135142
0.7142548531434103
0.7143271776125192
0.7143994043458589
0.7144715335414088
0.713989433991111
0.7140617423585852
0.7141339532754294
0.7136530549903954
0.713725443744073
0.7137977351356072
0.7138699293612925
0.7139420266168962
0.7140140270976603
0.7139857199133521
0.7140575945936751
0.714129372991774
0.7142010553009867
0.7142726417141334
0.7137951867397255
0.7137145376452407
0.7137863054725506
0.7138579775455878
0.713929554055861
0.7140010351943683
0.7135256683267289
0.7135973230670007
0.7135183780596622
0.7135899424217191
0.7136614117447827
0.7137327862180478
0.7138040660302079
0.7138752513694557
0.7139463424234861
0.7140173393794966
0.7135451056894309
0.7134686482048946
0.7135398199979927
0.7136108978349283
0.7136818819016303
0.7132114258159997
0.713282579516355
0.7133536395317855
0.7133605978427705
0.7134315131255533
0.7135023352213679
0.7135730643137737
0.7136437005858481
0.7137142442201888
0.7137846953989143
0.7138550543036664
0.7138311428417862
0.7139013793363013
0.7139715240184052
0.7140415770680049
0.714111538664537
0.7136457124814551
0.7137158409237458
0.7137858779934733
0.7137090689400208
0.7137790192809547
0.7138488786591565
0.7139186472519415
0.7139883252361645
0.7139658772666225
0.7140354342482624
0.7140121652301877
0.7140816021328595
0.7141509491495731
0.7142202064547515
0.7142893742223666
0.7143584526259409
0.7144274418385486
0.7144049574699908
0.7144738277378729
0.71454260925541
0.714516255147269
0.7145849208408392
0.7145573534847315
0.7146259045062422
0.7146943674724907
0.7142356419477972
0.7142120197744835
0.7137541915566793
0.7138230375217008
0.7133660445399328
0.7134350507449331
0.7135039687067045
0.7135727985944033
0.7136415405767538
0.7137101948220497
0.7132550225039234
0.7128004303927035
0.7128694891905141
0.712938460071332
0.7130073432029376
0.7130761387526848
0.7131448468875022
0.7126920565085261
0.7127609211572867
0.7128296984697775
0.7128983886120371
0.7129669917496833
0.7130355080479147
0.7130172018003323
0.7130855997403798
0.7131539112648365
0.713130831570189
0.7131990283597065
0.7132671391507504
0.7133351641058887
0.7128859606020437
0.7129541398231597
0.7130222332842491
0.7130011547827335
0.7130691331672641
0.7126215065927711
0.7126896378577414
0.7126179699791534
0.712686018082522
0.712753980965974
0.7128218587894967
0.7128896517126774
0.712957359894704
0.7129662449088
0.712521197315224
0.7125890086350245
0.7126567354020571
0.7127243777743645
0.7127919359095954
0.712721806622319
0.7127892823289937
0.71285667416282
0.7129239822800824
0.7129912068366778
0.7130583479881162
0.7131254058895218
0.7131923806956345
0.7132592725608108
0.7128178992485825
0.7128849399682528
0.7129518978192955
0.7130187729552658
0.71308556552934
0.7131522756943159
0.7131299604859637
0.7126905704918257
0.7127574006472835
0.7126840066728746
0.7127507586632083
0.7128174285982372
0.7128840166291691
0.7129505229068401
0.7129284964148408
0.7129948938682684
0.7130612099522678
0.7131274448163236
0.7131935986095543
0.7132596714807139
0.7133256635781923
0.7128899117983644
0.7124546920719917
0.7125210545191445
0.7125873360364836
0.7121530963435913
0.7122195212197251
0.7117860339883071
0.7113530741136184
0.710920640633914
0.710987652846746
0.711054583684699
0.7110360311476228
0.711102851470126
0.7111695907982989
0.710738839986186
0.7107175160373639
0.7107843673543137
0.71085113783533
0.7109178276269433
0.7109844368753301
0.7110509657263138
0.7111174143253662
0.7111837828176085
0.711250071347812
0.7112280113075802
0.7112941934565861
0.711360296011907
0.7109327958340153
0.7109990360424965
0.7110651967309196
0.711131278042392
0.7111972801196779
0.7112632031051995
0.711329047141038
0.711394812368934
0.71137108202786
0.7114367435107815
0.7110117514298312
0.711077549036712
0.7111432681261624
0.7112089088386424
0.7112744713142781
0.7113399556928612
0.7109165390525679
0.7104936261798418
0.7105594579971876
0.7101372598640935
0.7102032251153354
0.7102691120695431
0.7103349208660352
0.7099138568939748
0.7099797981771865
0.7100456613771735
0.7101114466325452
0.710177154081583
0.7101565594338576
0.7102221626137286
0.7102876883400223
0.7103531367498248
0.7104185079798989
0.7104838021666846
0.7100653782549257
0.710130803425438
0.7101961516251615
0.7102614229898471
0.7098441131055993
0.7099095145324047
0.7094929009675383
0.7095584316666513
0.7096238855419671
0.7096049602080531
0.709670310197952
0.7092550554816278
0.709320533661437
0.708905968767421
0.7088880456972063
0.7089536234539244
0.7090191246905063
0.7090845495408066
0.7091498981383675
0.7092151706164205
0.7092803671078867
0.7093454877453779
0.7094105326611976
0.7094755019873418
0.7095403958554998
0.7096052143970552
0.7096699577430866
0.7097346260243691
0.7097992193713742
0.7098637379142717
0.7099281817829298
0.7099078061299169
0.7094974547968939
0.7090875775844173
0.7086781736712623
0.70874311571932
0.7088079828630548
0.708789833213307
0.7088545987143106
0.7089192896436376
0.708983906130008
0.7090484483018454
0.7090302645233683
0.709094705923961
0.7091590733390192
0.7087522121380215
0.7088167021212883
0.7088811181905341
0.7089454604727592
0.7090097290946725
0.7090739241826934
0.7091380458629523
0.7092020942612908
0.7087970673656533
0.7088612372718117
0.7089253339664401
0.7089893575747577
0.7090533082216981
0.7090384768002785
0.7091023266956429
0.7091661039517633
0.7091456873756161
0.709209367520832
0.7091927968047943
0.709256377932008
0.7093198869308868
0.7093833239240979
0.7094466890340306
0.7095099823827969
0.7095732040922325
0.7096363542838972
0.7096185447785692
0.7096815979978782
0.7097445800108412
0.7098074909380108
0.7097897269869802
0.7098525415393863
0.7094526246145753
0.7095155582397672
0.709578421033642
0.7095594641091776
0.7091606111220449
0.7092235673758838
0.7092864529320766
0.7093492679096429
0.7094120124273354
0.7093919972928547
0.7093721057979654
0.7094347321345597
0.7094143840360552
0.709017619839167
0.7089971236930857
0.7090103613852788
0.7089429897669697
0.708924989219189
0.7089876204259576
0.7090501818097533
0.7086551677808899
0.7087178446044837
0.7083234551528396
0.7083862467478355
0.7084489685356106
0.708386294493044
0.7084489466021291
0.7085115291750221
0.7085740423274238
0.7085304490039851
0.7085928824078362
0.7086552466717053
0.7082630744267293
0.7082447598632899
0.7083072131430533
0.7083695974136679
0.7084319127894502
0.7084163372321604
0.7084785580847379
0.708087996586345
0.7081503297799367
0.7082125943246369
0.7082747903337897
0.7083369179204902
0.7082737345968646
0.708335794491567
0.7083977862260337
0.7083386734735319
0.7084005956180639
0.7084624498655075
0.7085242363274746
0.7081362164828264
0.7081981138700583
0.7082599435358599
0.7083217055913107
0.7083834001472473
0.7084450273142643
0.7084331155418471
0.7084946483445822
0.7085561140450243
0.7086175127528773
0.7086788445776063
0.708740109628438
0.7088013080143613
0.708415880440672
0.7084771885181257
0.708538429992562
0.7085996049724549
0.708660713566043
0.7082764073222436
0.7083376248483321
0.7083987760499069
0.7084598610346959
0.7085208799101941
0.7085087435019357
0.708449260457609
0.7085101861639826
0.7081276212686458
0.7077454692873891
0.7078066760153653
0.7078678167522602
0.707486422454441
0.7075476697998913
0.70760885121709
0.7072282117059459
0.7068479814845986
0.7064681598932581
0.7065297896371153
0.7065913532191433
0.7066528507458258
0.706714282323418
0.7067756480579475
0.7067881749004944
0.7064098086398409
0.7060318472655018
0.7059721699846611
0.706033768366794
0.7060953009386897
0.706034037399774
0.7060955041583415
0.7060355405146344
0.7060969409423746
0.7061582759461108
0.7062195456303543
0.7062023376118791
0.7058266980705962
0.7058365146080561
0.7058978250375711
0.7058786176698788
0.7059398406663148
0.7055653367720621
0.7056266609534955
0.7056879201384461
0.7057491144301923
0.7058102439317938
0.7058713087460919
0.7059323089757108
0.7059932447230574
0.7059768084311411
0.7060376563374369
0.7060984400243064
0.706159159593363
0.7061457657307337
0.7062063963825908
0.7062669631791009
0.7058952437247962
0.7059559104787312
0.7060165134400753
0.7059583296347819
0.7059417694186506
0.706002284365389
0.7059428950621198
0.7060033459524676
0.7060637334771023
0.7061240577356032
0.7061843188273412
0.7062445168514794
0.7062285849264185
0.7062160695483083
0.7058470956352736
0.7059073440150753
0.7059675295051275
0.7059626217236163
0.7060227156345819
0.7060827469151033
0.7060645191040469
0.7061244661232303
0.706184350762581
0.7062441731194156
0.706303933290848
0.7063178293907086
0.7063266925493964
0.7063863168620098
0.7063704436043713
0.7064299834174096
0.7064894615311599
0.7061235943838107
0.706183169512471
0.7062426830010601
0.7058775109829624
0.7059371209219661
0.7059966692804545
0.7056321898435518
0.7055747684824901
0.7056344115843327
0.7056939931984415
0.7057535134198516
0.7053900976044963
0.7054497129649445
0.7055092669927174
0.7055687597824154
0.7052061859079126
0.7052657732510289
0.7053252994161748
0.7053847644975187
0.7050230287208533
0.705082587774792
0.70514208580511
0.7051272378394845
0.7051866521205059
0.7051305719669549
0.7051899237926137
0.7052492149623443
0.7048890263949478
0.7049484106300474
0.7049335762416321
0.7049928771935513
0.7046335536068065
0.7046929469788638
0.7047522798688721
0.7048115523691706
0.7048707645719102
0.7048531292150753
0.7049122601163661
0.70455425490554
0.704196613151781
0.7038393343018815
0.7038988593569796
0.7039583240724374
0.7040177285399566
0.7040037982175275
0.7040631195458361
0.7041223808626845
0.7041074140428965
0.7041665930873192
0.7042257123549293
0.704284771936252
0.7042708016552263
0.7039156474435998
0.7039747740038377
0.704033840990715
0.7040928484942218
0.7037384987969424
0.7037975954992354
0.7038566327779966
0.7039156107228093
0.7039745294230768
0.7040333889680227
0.7040921894466917
0.7041509309479498
0.7042096135604848
0.7038568031328494
0.7039155742594505
0.7039742865560951
0.703960816348187
0.7040194473114906
0.7040780196731317
0.704136533520925
0.7041949889425099
0.7042533860253506
0.7043117248567371
0.7043700055237853
0.7044282281134372
0.704486392712462
0.7045444994074561
0.704602548284843
0.7046605394308751
0.7047184729316328
0.7047763488730256
0.7048341673407924
0.7048919284205019
0.7049496321975529
0.705007278757175
0.7050648681844288
0.7051224005642064
0.7051798759812317
0.705237294520061
0.7052946562650835
0.705351961300521
0.7053430647415058
0.705400289273957
0.705457457316248
0.7051094269969009
0.7051666820836655
0.7052238807336761
0.7052810230303371
0.7053381090568881
0.704990993845738
0.7050481663735834
0.7051052826845872
0.704758793602187
0.7048159959348751
0.7048731421042519
0.7049302321929913
0.7049872662836055
0.7050442444584446
0.7051011667996974
0.7050872956804738
0.7050767543372208
0.7051335772279341
0.7051903445461383
0.7052470563733177
0.705303712790798
0.7053603138797455
0.7054168597211684
0.7054733503959169
0.705529785984683
0.705586166568002
0.7056424922262521
0.7056987630396547
0.7057549790882756
0.7058111404520241
0.7058672472106547
0.7055242602100665
0.7055375867433894
0.7055937445862107
0.7056498479333088
0.7057058968639693
0.7057618914573243
0.7057099481240042
0.7057658865234383
0.7058217707714692
0.7058776009466913
0.7059333771275466
0.7059890993923256
0.7060447678191676
0.706100382486061
0.7061559434708434
0.7058152990215087
0.7058709438835791
0.7059265351120474
0.7059820727844188
0.7060375569780496
0.7060243014993126
0.7056847034706935
0.7057402506050611
0.7057280686823205
0.7057835416286573
0.7058389613124435
0.705789330885189
0.7058446946319853
0.7059000052975286
0.7059552629581217
0.7060104676899212
0.7060656195689375
0.7060122489720532
0.7060673472475115
0.7057298389553281
0.7057850195114677
0.7058401473641153
0.705895222588741
0.7059502452606717
0.7060052154550898
0.7056687020063505
0.7057237539553495
0.7057104426470637
0.7057654223235551
0.7058203496882705
0.7058752248158344
0.7059300477807297
0.7055946890881972
0.705259648874955
0.7053146859390653
0.7053696707858472
0.7054246034895786
0.7054794841243964
0.7055343127642975
0.7055890894831379
0.7056438143546344
0.7056984874523642
0.7057531088497652
0.7058076786201364
0.7058621968366386
0.7058491465418903
0.7058381974398911
0.705892624112304
0.705946999463008
0.7060013235645595
0.7060555964893785
0.7061098183097485
0.7061639890978171
0.7058318329411388
0.7058142654065449
0.7054825857705456
0.7055369493953388
0.705591261974475
0.7056455235798156
0.7056997342830874
0.7056894776477073
0.7057436169472892
0.7057977055308995
0.7058517434697686
0.7059057308349935
0.705959667697538
0.7060135541282336
0.706067390197779
0.70601749266447
0.7060712766281912
0.7061250103968927
0.7061786940408098
0.7061652393305581
0.7062188541971121
0.7062044676838066
0.7062580143668938
0.7063115112159346
0.7063649583004645
0.7060365691985118
0.7060900943721905
0.706143569824389
0.7061969956243569
0.7062503718412159
0.7063036985439589
0.7063569758014514
0.7063064233342936
0.7059792781636895
0.7060326316196116
0.7060859356970459
0.7061391904645105
0.7061923959903962
0.7062010102271097
0.7058748203840486
0.7059280742725857
0.7059406753421066
0.7056150569494212
0.7056683569429693
0.7057216078120994
0.7057748096246942
0.7058279624485112
0.7058137616730294
0.7054891003291136
0.7055423111992866
0.7055954731624098
0.7056485862858792
0.7053245970359775
0.7053777857215761
0.7054309256102155
0.7054173317315015
0.7054037503128046
0.7054568052796587
0.7054074630847558
0.705460467789502
0.7054485444301162
0.7055014818780015
0.7055543709369948
0.7056072116734126
0.7055944593728102
0.7052724171731877
0.7053253142196212
0.7053781630243342
0.7054309636532909
0.7054837161723352
0.7055364206471908
0.7055245635314538
0.7052035787436779
0.7048828858929531
0.7049357676461633
0.7049239587277268
0.7049767737977666
0.70496462894927
0.7050173776398354
0.7050700784857835
0.7051227315521795
0.7051753369039707
0.7052278946059867
0.7052804047229397
0.7052658310918919
0.7053182765518029
0.7053706745926726
0.7054230252787831
0.705475328674301
0.7055275848432766
0.7055797938496449
0.7056319557572253
0.7056840706297222
0.7057361385307251
0.7057881595237092
0.705840133672035
0.7058920610389492
0.7059439416875846
0.7059957756809603
0.7060475630819826
0.706099303953444
0.7061509983580251
0.7062026463582931
0.7061545426817849
0.7062061427715937
0.7062576966040381
0.7063092042412923
0.7063606657454187
0.7060444792343419
0.7060960131330984
0.7057802277962769
0.7058318337485161
0.7058833935828355
0.7059349073610278
0.7059863751447752
0.7060377969956501
0.7060239396719796
0.7060752989244466
0.7061266124021788
0.706177880166345
0.7061679266716214
0.7061556905398426
0.7061417373905476
0.7061929072462901
0.7062440316177163
0.7059302848244611
0.7059814804097767
0.7060326305485009
0.7060837353011215
0.7061347947280191
0.7058217917161717
0.7058729219559763
0.7059240069077032
0.7059750466314959
0.7059654044267125
0.705653168511442
0.7057042602773324
0.7057553068892095
0.7058063084069065
0.7058572648901509
0.7058445110255687
0.7058954057022029
0.7059462554981699
0.7059970604728095
0.7060478206853569
0.7060985361949429
0.7061492070605945
0.7061998333412345
0.7058892793248136
0.7055789983229126
0.705629808404034
0.7056805738561865
0.705731294738144
0.7057819711085772
0.7054724176124769
0.7055231630422634
0.7055738639975276
0.705624520536712
0.7056751327181562
0.7057257006000981
0.7057762242406734
0.7058267036979164
0.7058771390297597
0.7059275302940348
0.705977877548472
0.7060281808507011
0.7060784402582511
0.7061286558285508
0.7061788276189286
0.7062289556866134
0.7062790400887339
0.7063290808823197
0.706379078124301
0.7060718231968872
0.7061218888141735
0.7061719109150605
0.7062218895562596
0.7062718247943834
0.7063217166859463
0.7063715652873647
0.706065246308489
0.7061151628653364
0.7061650361669352
0.7062148662694854
0.7062646532290896
0.7062513460128642
0.7062377768078957
0.7062874892878557
0.7063371588011087
0.7063867854033351
0.7063361518400691
0.7063857360399464
0.706368675622864
0.7064182030343915
0.7064676877498747
0.7061633070140928
0.706115632985207
0.7061651840441695
0.7062146924602243
0.7062641582883942
0.7063135815836078
0.7063629624006993
0.7064123007944083
0.7064615968193808
0.7065108505301687
0.7065600619812306
0.7062570773920448
0.7063063554312918
0.7063555912442842
0.7064047848852739
0.7064539364084204
0.70650304586779
0.706552113317357
0.706601138811003
0.7066501224025177
0.7066990641455987
0.7067100472920422
0.7064084211514993
0.7064574033706988
0.7061561422178756
0.7062051902147799
0.706254196415351
0.7063031608729916
0.7060024783864556
0.7060515082862722
0.7061004964762633
0.7061494430096302
0.7061983479394839
0.7061888040354384
0.7058889361780986
0.7059378894067816
0.7059868010968743
0.7060356713012248
0.7057363768242001
0.7057853117251032
0.7057398926398679
0.7057887846171396
0.7058376352131354
0.7058864444803699
0.7059352124712683
0.7059839392381677
0.7060326248333165
0.7060812693088748
0.705783218963029
0.7058319276229413
0.7058805951958357
0.7059292217336769
0.7059778072883426
0.7060263519116228
0.7060748556552201
0.7060861344445574
0.7057890851662887
0.7057440613001378
0.7054474055366657
0.7054960506364214
0.7055446548751106
0.7055932183041955
0.7056417409750521
0.70569022293897
0.7057386642471529
0.7057870649507189
0.7058354251006999
0.7055398491270396
0.7055882722722168
0.7056366548959335
0.7056849970490324
0.7057332987822709
0.7057815601463214
0.7058297811917721
0.7058779619691264
0.7059261025288035
0.7059742029211383
0.706022263196382
0.7060702834047017
0.706118263596181
0.7061662038208204
0.7062141041285367
0.7062619645691638
0.7059681783942182
0.7060161012900856
0.7060639843497969
0.7060509159493702
0.7060987447811833
0.7061465339045433
0.705853527044002
0.705842815641901
0.705890651432661
0.7059384475750244
0.705986204118264
0.7060339211115713
0.7057416885283297
0.7057894672020687
0.7058372063566399
0.7058849060410545
0.7059325663042422
0.7059801871950522
0.7056887007428659
0.70539745489031
0.7053856847664057
0.7054334526254527
0.7051426721420951
0.7048521312800671
0.7045618297432961
0.7042717672361971
0.7039819434636719
0.7040301708595961
0.7040783585948328
0.7041265067182856
0.7041746152787773
0.7042226843250511
0.7042707139057697
0.7043187040695159
0.7043666548647931
0.704414566340025
0.7044624385435558
0.7045102715236508
0.7045580653284959
0.7046058200061982
0.7046535356047863
0.7047012121722098
0.7047488497563402
0.7047964484049708
0.7048440081658165
0.7048915290865146
0.7049390112146243
0.7049269681024728
0.7049743970481713
0.7050217873237145
0.705069138976376
0.7051164520533533
0.7051637266017661
0.7048767246780372
0.7048659539759559
0.7049132727189323
0.7049605529913862
0.7050077948402135
0.7050549983122343
0.7051021634541925
0.7051492903127563
0.7051963789345179
0.7052434293659944
0.7052904416536269
0.7052778632784509
0.7052662463532442
0.7053131923032855
0.7053601002557954
0.7054069702568875
0.7054538023526006
0.7055005965888992
0.7054902682684098
0.7055370099787034
0.7055837139484153
0.7056303802232365
0.705677008848784
0.7057235998706012
0.7057701533341582
0.7058166692848515
0.7058631477680052
0.7059095888288697
0.7059559925126228
0.7060023588643697
0.7057184817598806
0.7057649063021617
0.7058112935406724
0.7058576435203571
0.7059039562860877
0.7059502318826644
0.7059074954283825
0.7056244531286919
0.7056707851085824
0.7056582316469684
0.7056501741500473
0.7053676880915405
0.7054140486577124
0.7054603721354314
0.7055066585691859
0.7055529080033931
0.705599120482399
0.7056452960504793
0.705363601321517
0.7054098340196949
0.7054560298349863
0.7055021888115096
0.7055483109933127
0.7055943964243733
0.705640445148599
0.7055964827866685
0.705642494032259
0.7056884686738354
0.7057344067550606
0.7057803083195281
0.705826173410762
0.7058720020722175
0.7059177943472802
0.7059635502792675
0.7056835171375463
0.7057293296775216
0.7054496113542249
0.7051701146777771
0.7048908393848354
0.704936893186724
0.7049829105392245
0.7050288914855916
0.7050748360690118
0.7051207443326032
0.7048421505971894
0.7048881144962249
0.7049340421031965
0.7049799334610704
0.7050257886127446
0.70507160760105
0.7051173904687498
0.7051631372585396
0.7052088480130481
0.7052545227748364
0.7053001615863989
0.7053457644901633
0.7053913315284901
0.7054368627436736
0.7053940557609802
0.7054395501392969
0.7054850087937202
0.7052081308467839
0.7049314701442155
0.7049770745649258
0.7049646387640414
0.7050101944475019
0.7050557144430005
0.7051011987924571
0.7051466475377264
0.7051920607205971
0.705237438382793
0.7052827805659723
0.7052722762902379
0.705317569441279
0.7050421623466123
0.7050875099580911
0.7051328221832169
0.7051780990633932
0.7052233406399593
0.7049485069140669
0.7049938026819053
0.705039063172666
0.7050842884275444
0.7051294784876719
0.7048552157578051
0.704900459741941
0.7049456685578032
0.7046717968916968
0.7047170593950225
0.7047622867566531
0.7048074790174985
0.7048526362184053
0.7048977584001568
0.7048851429955442
0.7048758273010037
0.70486616896486
0.7049112160318326
0.7049562282326545
0.7050012056077889
0.7047285833318385
0.7047736139308426
0.7045012902778554
0.7044910700058895
0.7045361401498854
0.7045811755041137
0.7046261761088403
0.7046711420042688
0.7046621296139015
0.7047070469986189
0.7047519297782632
0.7047967779928096
0.7048415916821716
0.7048863708862013
0.7046152607435529
0.7046600925321771
0.7047048898613174
0.7046964162191907
0.7047411651925917
0.704785879809775
0.7048305601102914
0.7048211850083627
0.7048121981025283
0.7048568169391909
0.7049014015851741
0.7049459520797624
0.7049904684621804
0.7050349507715922
0.7050241402859662
0.7050685756980768
0.7051129771381598
0.7051573446451591
0.7052016782579591
0.7049324145396475
0.7049768001611803
0.7050211519134862
0.7050654698353176
0.7050548225628485
0.7047861278896157
0.704517637936134
0.7045620800934147
0.7045515031087369
0.7042834089294718
0.7042408756101319
0.7042853554076016
0.7043298013929865
0.7043742136048263
0.7044185920816021
0.7044075832551973
0.7044519153841157
0.7044962138771245
0.7044853594195813
0.704529611649883
0.7044882183646677
0.7044739575581822
0.7045181638381508
0.7045623366538651
0.7046064760433095
0.7046505820444109
0.7046946546950388
0.7047386940330057
0.7047827000960666
0.7048266729219198
0.7048706125482065
0.7049145190125111
0.7049583923523612
0.7050022326052282
0.7049894482543354
0.7047238154554453
0.7047676945241835
0.7048115405514542
0.7048009891027502
0.7048447896121004
0.7048885571763513
0.7046235614781647
0.7046673792840562
0.7047111641689816
0.7047006741866969
0.7047444137020005
0.7047881203921518
0.7048317942940885
0.7048754354446927
0.7048658854329712
0.7049094811083262
0.7049530441277446
0.7049965745279047
0.7050400723454299
0.7050835376168889
0.7050893696061854
0.7051327839513626
0.7051761658493462
0.7052195153364982
0.7052628324491266
0.705306117223485
0.705349369695773
0.7053925899021362
0.7051295799879296
0.7051197192941452
0.7051629767545257
0.7052062019933342
0.705249395046559
0.7052925559501351
0.7053356847399436
0.7053787814518124
0.7054218461215164
0.7054130810358513
0.7054561009696996
0.7054990889540983
0.7055420450246258
0.7055507116492103
0.7055469920889341
0.7055898826157663
0.7056327413482865
0.7056755683218349
0.7057183635716991
0.7057611271331148
0.7058038590412651
0.7057922511311947
0.7058349399225498
0.7058775971510277
0.7058780259634833
0.7059206357591951
0.7059632140853384
0.7060057609767633
0.7060482764682683
0.7060907605946006
0.7058304026445289
0.7058729357592767
0.7059154375305354
0.7059228048105055
0.7059652569232245
0.7060076777866887
0.7060500674353895
0.7060924259037675
0.7060607375517174
0.706048215664229
0.7060905281283331
0.7058312220217857
0.7055721063015135
0.7056145469021203
0.7056569563650893
0.7056489826605983
0.7056371074274049
0.7056794620025342
0.7056393727753637
0.7056816955033681
0.7054233932722175
0.705465764055124
0.7055081038425782
0.7055504126685793
0.7055926905670759
0.7056349375719675
0.7056771537171038
0.7057193390362854
0.7057088088667635
0.7057509518562156
0.7054935663887262
0.7055357571202489
0.7055779171005094
0.7056200463631159
0.7056621449416273
0.7057042128695536
0.7057462501803563
0.705788256907448
0.7055316066322089
0.705518953927829
0.7055609974558187
0.7056030104400175
0.7055642323212835
0.705308129151657
0.7053501881552142
0.7053922166480687
0.7054342146634086
0.7054761822343735
0.705518119394055
0.7055076767604983
0.7055495721501416
0.7055914372137699
0.7056332719842987
0.7056750764945957
0.705716850777481
0.7057585948657275
0.7057159298650877
0.7057576441348927
0.7057445074470712
0.7057337600039422
0.7057220752707913
0.705467577587679
0.7054271806427106
0.7051729726496863
0.7052147773219866
0.7052565518864926
0.7052982963757183
0.7053400108221305
0.7053816952581496
0.7053700450070342
0.7051164971835234
0.7048631315718872
0.7049049274093094
0.7049466932317676
0.7049884290715822
0.7047354730511044
0.7047772547117588
0.7048190064106629
0.7048607281800338
0.7049024200520421
0.7049440820588126
0.704985714232424
0.7047333929316966
0.704775070695569
0.7047652183839289
0.7048068549676154
0.7048484617896268
0.7045966402598699
0.704638292439404
0.7043867257516355
0.7044284231168046
0.7044700907300185
0.7045117286231088
0.7045533368278618
0.7045949153760185
0.7045868714685097
0.7045498421735353
0.7045416270883164
0.7045831506170946
0.7046246446022737
0.704616636549499
0.7046580891290958
0.7046995122470155
0.7047409059346562
0.7047822702233709
0.7048236051444685
0.7048649107292133
0.7046148699662729
0.7046562202758434
0.7046975412693491
0.704738832977955
0.7047800954327823
0.7048213286649079
0.7048625327053647
0.7049037075851418
0.7049448533351843
0.7049354677218981
0.7048941651787061
0.7049352706832208
0.7049763471481703
0.7047274148221999
0.7047685356581099
0.7048096274743757
0.7045610173765011
0.7046021533869309
0.7046432603977059
0.7046843384394809
0.704676799162754
0.7047178364669063
0.704758844881721
0.7047998244376934
0.7045519173591012
0.7045929408561463
0.7045839890331983
0.7046249724323277
0.704665927040871
0.7046559123224363
0.7046968273209034
0.7047377136070909
0.7047785712112117
0.7048194001634361
0.7048602004938924
0.7049009722326666
0.7049417154098024
0.7049824300553015
0.7050231161991237
0.7050637738711868
0.7048171618481468
0.7048578631002822
0.704898535899952
0.704652240115221
0.7046929563229891
0.7047336440976513
0.7047743034689803
0.7048149344667076
0.704855537120523
0.7048961114600748
0.7048880734291013
0.7049286081571592
0.7049192114538503
0.704959707112451
0.7050001745805481
0.7050406138875679
0.7050810250628958
0.7051214081358765
0.7048763190124369
0.7049167451500126
0.7049571432041304
0.7047123664182956
0.7047528073681523
0.7047932202535052
0.704833605103558
0.7048739619474732
0.7049142908143737
0.7049545917333415
0.7049459264793215
0.7049861885348879
0.7050264227177957
0.7050666290569783
0.7051068075813292
0.7050966366046184
0.7051367769801284
0.7051768896152271
0.7052169745386606
0.705257031779136
0.7052970613653203
0.7053370633258415
0.7053414204205782
0.7053813794973144
0.7053446427485895
0.7053845731759524
0.7054244760935477
0.7054643515297949
0.7055041995130739
0.7055440200717258
0.7055838132340524
0.705623579028317
0.7056633174827436
0.7057030286255177
0.7057427124847859
0.7057295390562021
0.7057691865686975
0.7055269871223802
0.7055666769185492
0.705606339492636
0.7056459748726368
0.7056855830865103
0.7057251641621762
0.7057647181275163
0.7055231006273015
0.7055626966719039
0.7053213136076986
0.7053609515794318
0.7054005624482782
0.7054401462420263
0.7054797029884265
0.705238760466914
0.7052783589587162
0.7052708202691778
0.7053103808023358
0.7053499143501369
0.705389420940183
0.7054289006000382
0.7053936541095365
0.7054331054340752
0.7054725298935649
0.7055119275154376
0.7055512983270877
0.7055906423558729
0.7056299596291131
0.7056692501740914
0.7057085140180538
0.7057148568931271
0.7057540785861872
0.7057932736521645
0.7057823238973153
0.7058214827911614
0.7058606151276022
0.7056213403428132
0.7056605139797542
0.7056996610762906
0.7057387816593854
0.705777875755965
0.7055390338352353
0.7055781690548294
0.7056172778048804
0.7056563601122334
0.7056954160036978
0.7057344455060464
0.7054961022282665
0.7055351726674046
0.7054983714251237
0.705260349032605
0.7052994594521406
0.7053385434991747
0.7053776012003733
0.7054166325823662
0.7054556376717475
0.7054946164950753
0.7054842813871753
0.7055232243419426
0.7055621410989602
0.705601031684655
0.705363854867282
0.7054027859452686
0.7054416908686848
0.7054805696638785
0.7055194223571619
0.7052826708731494
0.7052744718340732
0.7050379612801383
0.7048016092984822
0.7048406244237023
0.7046044969113325
0.7046136917416744
0.7043777983062068
0.7044169030400252
0.7043797060073155
0.7044187839460941
0.7044100555013648
0.704449097174979
0.7044586242365048
0.7044976236081544
0.7045365969368179
0.704575544248573
0.7046144655694629
0.7046533609254956
0.7046468667501391
0.7044119844612223
0.704450908406072
0.7044898064189133
0.704528678525652
0.7045675247521599
0.7045615831444045
0.704600392578806
0.704639176200481
0.7046779340351734
0.7044437439607184
0.7044825409703511
0.7045213122098015
0.704560057704737
0.7045488276878694
0.7045875383432335
0.7046262233198877
0.7046648826433742
0.7047035163392018
0.7047421244328453
0.7047356737994566
0.7047742456766605
0.7048127920180305
0.7048513128489164
0.7046181499931939
0.7046567097130889
0.7046952439389541
0.7047337526960645
0.704772236009662
0.7048106939049544
0.704849126407117
0.7048126296169228
0.7048510361208286
0.7048894172906289
0.7048806247602198
0.7049189708769619
0.7049572917244341
0.7049461647123009
0.7049376625193002
0.7049759393726366
0.7050141910355464
0.7050524175328884
0.705090618889489
0.7051287951301418
0.7051669462796079
0.7052050723626156
0.7052431734038612
0.7052812494280082
0.7053193004596876
0.7053573265234985
0.7053953276440075
0.7054333038457489
0.7052020900457339
0.7052401046764383
0.7052780944040108
0.7053160592529143
0.7050851865657611
0.7051231896928519
0.7051611679569221
0.7051991213823631
0.7052370499935343
0.7052267454061225
0.7052646402109409
0.7052737747477514
0.7053116294549691
0.7053040852982932
0.705341905414984
0.7053797008610181
0.7054174716605272
0.7051875441925803
0.7052253529898312
0.7052156448433625
0.7049860077073015
0.7050238451862234
0.7050616580393861
0.7050994462908227
0.7050643780974517
0.7048351634101638
0.7048729884278906
0.704910788867958
0.7049485647543131
0.7049863161108719
0.7050240429615192
0.705061745330109
0.7050994232404643
0.70509050298006
0.7051281471421266
0.7051657669074581
0.7052033622997639
0.7052409333427223
0.7052784800599812
0.7053160024751577
0.7053535006118384
0.7053909744935795
0.7054284241439066
0.705465849586315
0.7055032508442695
0.7055406279412045
0.7055779809005246
0.7056153097456036
0.7056526144997854
0.705689895186384
0.705727151828683
0.7057643844499359
0.7058015930733667
0.7057938136729548
0.7055665048762808
0.7056037412697382
0.7056409536938405
0.7056781421717239
0.7057153067264951
0.705752447381231
0.7055255902782477
0.7055627680265373
0.7055999218893476
0.70563705188969
0.7056741580505457
0.7054476900922496
0.7054382598662777
0.7054753940815084
0.7054682490364713
0.7055053498358043
0.7054938582205003
0.7054597958160082
0.7052339041106556
0.7052710324201449
0.7053081369675162
0.7053452177755737
0.7053822748670927
0.7054193082648191
0.7054563179914699
0.7054933040697332
0.7055302665222677
0.7055672053717036
0.705557612161094
0.7055945187120813
0.7056314017182196
0.7056226901761412
0.7056595406870686
0.7056963677113733
0.705733171271502
0.705508415484473
0.705545255448647
0.7053207025347551
0.7053575787805141
0.7053944315681014
0.7051701408108462
0.7052070297498622
0.7052438952450022
0.7052807373186077
0.7053175559929922
0.7053081798406563
0.7052724490734416
0.7053092353341909
0.7053459982608071
0.7053367395451058
0.7053734704495147
0.7054101780770514
0.7051867348784208
0.7051781390175212
0.7049549107367307
0.7049448785961522
0.7049816637478001
0.7050184256324324
0.7050551642721172
0.7050214487876791
0.7050581632566105
0.7050948545325735
0.705131522637538
0.7049089432427661
0.7046865043209476
0.7044642057391428
0.7045010264698953
0.7045378239845503
0.7043157824390147
0.7043526151297885
0.7043894246188674
0.7044262109281674
0.7044629740795766
0.704499714094956
0.7045364309961389
0.7045731248049311
0.7046097955431111
0.7046464432324298
0.704683067894611
0.7047196695513512
0.7047562482243195
0.7047928039351579
0.7047853736028875
0.7048218972444661
0.704600880657058
0.7046374392345809
0.7046739748985485
0.7047104876704962
0.704746977571932
0.7047834446243376
0.7048198888491674
0.7048563102678489
0.704892708901783
0.7048828436643872
0.7048767120040458
0.7049130701387181
0.7049494055566551
0.7049857182791407
0.7050220083274317
0.7050582757227588
0.7050945204863259
0.7050845042125954
0.7050756208857262
0.705111826347718
0.70514800924476
0.7051841695979408
0.7052203074283231
0.7052120987413798
0.7052482053844591
0.7052842895591857
0.705320351286525
0.7053563905874171
0.7053924074827754
0.7054010594978288
0.7054370401388532
0.7054729984316533
0.7055089343970441
0.7055448480558145
0.7055807394287278
0.7056166085365214
0.7056524553999071
0.7056454644544669
0.7056812801589915
0.705717073672869
0.7057528450167161
0.7057885942111244
0.7058243212766595
0.7058600262338621
0.7058265957251596
0.7058622778980818
0.7058979380109279
0.7059335760841493
0.7059691921381719
0.7060047861933965
0.7059716905729128
0.7060072618853764
0.7060428112470148
0.7060783386781402
0.7061138441990397
0.7061493278299756
0.7061847895911854
0.706220229502881
0.7062556475852501
0.7062464601963819
0.7062818484028328
0.7063172148319259
0.7063525595037572
0.7063878824383979
0.7064231836558946
0.7064584631762694
0.7064937210195195
0.7065289572056177
0.7065641717545124
0.706599364686127
0.7066345360203612
0.7066696857770898
0.7066596878192671
0.7066948083144039
0.7067299072830342
0.7067649847449436
0.7065485176745777
0.7065836291948718
0.7066187192205102
0.7066537877712247
0.706688834866723
0.7067238605266889
0.7067588647707821
0.706793847618638
0.7068288090898682
0.7068637492040605
0.7068531830764558
0.7068880944195203
0.7069229844556922
0.7069578532044719
0.7069927006853353
0.7070275269177346
0.7070623319210988
0.7070514250606987
0.7070862015815317
0.7070768895048449
0.707067638094994
0.7071023779321395
0.7071370966315685
0.7071717942125673
0.7072064706943985
0.7072411260963014
0.707026224508305
0.7070609136086838
0.7070955816406749
0.7071302286234662
0.7071648545762225
0.707199459518085
0.7072340434681722
0.7070196001560229
0.707054217659145
0.707088814181962
0.7071233897435413
0.7069092397163628
0.706943848709169
0.7069784367522217
0.7070130038645374
0.7070475500651092
0.7070820753729079
0.7071165798068809
0.7070854548056278
0.7071199373700234
0.7071543991053255
0.7071888400304011
0.7069753812800146
0.7070098554386371
0.7070009259720649
0.7070353716346051
0.7070697965279789
0.7071042006709648
0.7070960972670206
0.7071304727627099
0.7071648275565048
0.7071991616671004
0.7069863421781847
0.7070207093264329
0.7070550558027122
0.7070893816256686
0.7068768510029978
0.70691120974457
0.7069455478440626
0.706979865320072
0.7070141621911723
0.7070041112259624
0.7070383802423829
0.7070726287015049
0.7071068566218209
0.707141064021801
0.7071752509198931
0.7072094173345232
0.7072435632840952
0.7072776887869908
0.7073117938615698
0.707100150595902
0.7068886339489994
0.7069228247710706
0.7069569951501989
0.7069911451047133
0.7070252746529209
0.7070593838131067
0.7070934726035344
0.7071275410424455
0.7071181062872947
0.7071521470500237
0.7071861675080927
0.7072201676796631
0.707254147582875
0.7072881072358466
0.7073220466566745
0.7073559658634341
0.707346162860236
0.70738005469955
0.7071695875603952
0.7071620519902097
0.7071959683419685
0.7072298645294279
0.707263740570565
0.7072975964833352
0.7073314322856732
0.7073652479954919
0.7073990436306834
0.7074056109562192
0.7074393745670169
0.7074731181519482
0.7075068417288244
0.7075405453154358
0.7075742289295512
0.7076078925889191
0.7076415363112663
0.7076751601142989
0.7077087640157019
0.7077423480331397
0.7077759121842554
0.707566634859541
0.7076002311078696
0.7075676767345073
0.7076012528249713
0.707593082934408
0.7076266316973312
0.7076601606557898
0.7076936698273153
0.7074849106326759
0.7074764141502023
0.7075099478556284
0.7075434617946499
0.707334992890173
0.7073685386192053
0.7074020645922137
0.707435570826645
0.7074690573399259
0.7074583796775393
0.7074494883915605
0.7074829412744078
0.7072749803863201
0.7073084648889851
0.7073419297180293
0.7073753748907862
0.7074088004245691
0.7074422063366709
0.7072346235296472
0.707268060936343
0.7072590925924157
0.707292503219904
0.7073258942632028
0.7073592657395263
0.7073926176660688
0.7074259500600041
0.7074592629384864
0.7074925563186494
0.7075258302176068
0.7075590846524527
0.7075923196402605
0.7076255351980842
0.7076587313429578
0.7076919080918951
0.7077250654618902
0.7077582034699175
0.7077913221329314
0.7078244214678664
0.7078575014916375
0.70789056222114
0.707923603673249
0.7078895517551245
0.7079225742467329
0.7079555775000707
0.7079885615319447
0.7079790805368352
0.7079692107070275
0.7079591363599232
0.7079920809808062
0.7080250064422702
0.7080579127610239
0.708090799953757
0.7080819384023914
0.7081147995132113
0.7081476415409239
0.7081804645021472
0.7081459388864667
0.7081787432972786
0.7082115286800101
0.708244295051212
0.7082770424274161
0.708309770825135
0.7083424802608621
0.7083751707510719
0.7084078423122198
0.7084404949607416
0.7084731287130549
0.7085057435855576
0.7085383395946293
0.7085045343251632
0.7085371118421084
0.7085696705335598
0.7083649999181544
0.7083975895060947
0.7083991789106616
0.7084317398238058
0.7084642819481946
0.7084968053000859
0.7084851581111459
0.7085176566942661
0.7085501365462146
0.7085825976831807
0.708615040121335
0.70864746387683
0.708679868965799
0.7087122554043572
0.7087446232086009
0.7085407852381641
0.7085731837308947
0.70860556359845
0.7086379248568858
0.7086702675222402
0.7087025916105323
0.708734897137763
0.708767184119915
0.7087994525729525
0.7088317025128212
0.7088639339554488
0.7088961469167446
0.7089283414125997
0.7089605174588871
0.7089926750714614
0.7090248142661588
0.7090569350587982
0.7090483683929455
0.7090804640652094
0.7091125413761047
0.7091022354392248
0.7091342881857989
0.7091663226112832
0.7091983387313815
0.7092303365617797
0.7092623161181456
0.7092942774161294
0.7093262204713632
0.7093581452994613
0.7093900519160203
0.709421940336619
0.7094538105768181
0.7094856626521611
0.7095174965781734
0.7095493123703629
0.709347276689164
0.7093791228224593
0.7094109508304652
0.7094427607286515
0.7094745525324703
0.7095063262573559
0.709497844357844
0.7095295934054705
0.7095613244138653
0.7095930373983986
0.7096247323744227
0.7094233061092015
0.7094550312615414
0.7092537674228857
0.7092855226626851
0.7093172598955437
0.7093091628837213
0.7093020175642927
0.7093337231522222
0.7093654107817331
0.709397080468079
0.7094287322264959
0.7094189048200154
0.7094505324969984
0.709482142285024
0.7094741469573185
0.7095057322020889
0.7094959990227516
0.7095275602498513
0.7095591036507848
0.7093587764052595
0.7093503960009042
0.7093819626902255
0.7094135115704131
0.709445042656534
0.709436061629609
0.7092361078354631
0.7092676622550518
0.7092991988975025
0.7093307177778342
0.7093622189110486
0.7093505305168866
0.7093820083481861
0.7094134684704384
0.7094449108985837
0.7094763356475454
0.70950774273223
0.7094987743696062
0.7095301575068493
0.7095194375382401
0.709550797253405
0.7095821393655862
0.7096134638896013
0.7096447708402509
0.709676060232319
0.7097073320805733
0.7097385863997647
0.7097304896637006
0.7097617199867514
0.7097929328187225
0.7097622220792034
0.7095635760612691
0.7095948181337073
0.709626042728063
0.7094276014409466
0.7093960769708103
0.7094273309300011
0.7094585674240009
0.7094897864674454
0.7095209880749539
0.7095521722611293
0.7095434784756705
0.7095346131096213
0.7095657673996759
0.7095969043142201
0.7093990796963461
0.7094302457117472
0.7094613943596277
0.7094925256545013
0.7095236396108646
0.7093261107579663
0.7093572537115419
0.709348665903654
0.7093797852574931
0.7094108873035715
0.7094419720563243
0.7094730395301706
0.7095040897395135
0.7095351226987402
0.7095661384222216
0.7093691461572516
0.709400190730329
0.7094312180755634
0.7094622282072915
0.7094932211398339
0.7095241968874956
0.7095551554645654
0.7095860968853165
0.7093895356396419
0.7094205057884416
0.7094094673552972
0.7094404148437002
0.7094713452056569
0.7095022584553802
0.7095331546070671
0.7095640336748992
0.7095948956730419
0.7096257406156454
0.7096565685168442
0.7094605849298471
0.7094914414063864
0.7095222808492649
0.7095531032725834
0.709583908690427
0.7096146971168651
0.7096055934438092
0.7096363589205213
0.7096671074418867
0.7094716068613242
0.7095023838197637
0.709533143830539
0.7095029258474607
0.7094955856548245
0.7093004011745893
0.7093311828967512
0.709136150952045
0.7091269083807366
0.7091577124023289
0.7091884994986347
0.7092192696835995
0.7092500229711535
0.7092807593752117
0.7093114789096738
0.7093030733842021
0.7093337699474415
0.7091392720670062
0.7091699967026664
0.7092007044982961
0.7090064029354198
0.7090371387174028
0.7090296654229556
0.709060378009195
0.7090910737850423
0.7091217527642955
0.7091524149607372
0.7091830603881353
0.7092136890602422
0.7090198618700099
0.7090505183948965
0.7090811581721598
0.7091117812155194
0.7091423875386808
0.7091729771553337
0.7092035500791537
0.7092341063238007
0.7092646459029203
0.7092951688301429
0.7092861825958856
0.7090929166060775
0.7091234613694524
0.709153989496246
0.7091845010000464
0.7092149958944273
0.7092454741929473
0.7092759359091503
0.7093063810565656
0.7093368096487078
0.7093672216990765
0.709397617221157
0.7094279962284198
0.7092353215960927
0.7092657281726225
0.7092551436510985
0.709285528345618
0.7093158965535967
0.7093462482884494
0.7091539092840328
0.7091842884745102
0.7092146511993018
0.7092449974717906
0.7092470421499822
0.7092773632170837
0.7093076678677979
0.7091157036816361
0.7091460356727816
0.7091763512549516
0.7092066504414579
0.7092369332455979
0.7092671996806545
0.7092974497598966
0.7092889578339097
0.7093191856991868
0.7093493972427225
0.7091579399155314
0.708966585911237
0.7089360369082675
0.7087448459598024
0.7087751716262881
0.7088054809447056
0.7088357739282709
0.708828427006683
0.7088586974930684
0.7088889516787071
0.7086981336567209
0.7087284147679422
0.7087586795858566
0.7087502719278056
0.7087805145927767
0.7085899821963808
0.7086202516832819
0.70865050490501
0.7086807418746717
0.7087109626053593
0.7087411671101512
0.7087713554021119
0.7085811833185588
0.708611398329191
0.7086415971344004
0.7086717797472211
0.7087019461806727
0.7085120474812674
0.7085422405419356
0.7085724174306376
0.708382705940027
0.7084129093760589
0.7084430966475546
0.7082535720096071
0.7082837857488277
0.7083139833309685
0.7083441647689862
0.7083743300758238
0.7081850769820286
0.7082152686663162
0.7082454442268741
0.7082756036766148
0.7082673417969442
0.7082974793105936
0.7083276007466152
0.7083577061178709
0.708387795437209
0.7084178687174644
0.7084479259714579
0.7084779672119971
0.7085079924518755
0.708511713684187
0.7085417139581479
0.7085716982660237
0.7086016666205567
0.7086316190344755
0.7084432032889199
0.7084731819012714
0.7085031445802653
0.7085330913386009
0.7085630221889639
0.7083748748118559
0.708404831771809
0.7083963419036481
0.7084262772713986
0.7084561967583174
0.7082683271755122
0.7082982726728028
0.7083282022965193
0.70835811605928
0.7083880139736896
0.7084178960523393
0.7084477623078074
0.7084404073333969
0.7084702518254905
0.7085000805268477
0.7085298934499972
0.7085596906074549
0.7085894720117235
0.7086192376752921
0.7086489876106369
0.7086787218302208
0.7087084403464936
0.708738143171892
0.7087678303188393
0.7085808203372248
0.7086105333212972
0.7086402306339643
0.7086699122876214
0.7086621964446811
0.7086551035516512
0.7086847578296817
0.7087143964878659
0.7087440195385419
0.7087736269940347
0.7088032188666561
0.7088327951687051
0.708862355912468
0.708891901110218
0.7089214307742151
0.7089509449167068
0.7089804435499277
0.7090099266860994
0.7090393943374306
0.7090688465161173
0.7090982832343429
0.7091277045042775
0.709157110338079
0.709186500747892
0.7092158757458489
0.709245235344069
0.709215306171286
0.7092446505351279
0.7092739795273804
0.7093032931601188
0.7093325914454055
0.7093618743952903
0.7093911420218104
0.7094203943369906
0.7094116214852643
0.7094408531510081
0.7092554268956105
0.7092846840986573
0.7090993955186942
0.7091286781897406
0.7091200895902496
0.709149351572334
0.7091785982819852
0.7089935790807637
0.7090228511631513
0.7090138067025925
0.7090430582501036
0.709072294550522
0.7088875440829476
0.70891680566119
0.7087321919097157
0.7087614786972829
0.7087907502392553
0.7086063134059898
0.7086356100838123
0.7084513095350258
0.7082671048263584
0.7082964668326305
0.7083258135779846
0.7083551450743155
0.7081711567249456
0.708200513148272
0.7082298543294265
0.7082591802802768
0.7082884910126782
0.708104758589588
0.7081340941664463
0.7081634145317014
0.7081927196971819
0.7082220096747041
0.7082512844760721
0.7082805441130778
0.708309788597501
0.7083390179411091
0.7083682321556573
0.7083599881995347
0.7081767600598039
0.7082059935697329
0.7082352119640932
0.7082644152546053
0.7082936034529775
0.7083227765709064
0.7083519346200758
0.7083810776121583
0.7081982224036885
0.7082273900218954
0.7082565425897317
0.7082856801188432
0.708314802620864
0.7081322001968834
0.708161347243986
0.7081904792707089
0.7082195962886596
0.7081893657082674
0.7082184680196081
0.7082475553490639
0.7080652991588042
0.7080585974268361
0.7080877034313444
0.7081167944674781
0.7081458705467809
0.7081749316807847
0.7079929751207434
0.7080220605992521
0.7080511311391484
0.7080801867519382
0.7081092274491156
0.7081382532421632
0.7081672641425514
0.7081962601617391
0.7082252413111734
0.7082542076022895
0.7080726970416533
0.7081016875735298
0.708073055381993
0.7078917306559029
0.7079207452519858
0.707949744995447
0.7079787298976886
0.7079492445567956
0.7079782147609895
0.7080071701504538
0.708036110736549
0.7080650365306249
0.7080939475440191
0.7081228437880577
0.7079420156869882
0.7077612799158146
0.7077902389416032
0.7076096341345245
0.7076386170704482
0.7076675852229309
0.7076965386032809
0.7077254772227944
0.7077544010927569
0.7075740815001218
0.7075669042007514
0.7075958463547505
0.7075860914767753
0.7076150140146931
0.7074349593037478
0.7074639055728019
0.7072839808765728
0.7073129508135366
0.7073419060225203
0.7073708465147523
0.7073997723014496
0.7074286833938179
0.7074575798030514
0.707486461540333
0.7075153286168343
0.7075441810437154
0.7075730188321252
0.707393568408886
0.7073852786293006
0.7073784585339783
0.707407309087557
0.7074361450221573
0.7074649663488882
0.7074937730788468
0.7075225652231193
0.7073434909216202
0.7073723065218311
0.7074011075429375
0.7074298939960009
0.7074586658920715
0.7074874232421886
0.7075161660573802
0.7075448943486631
0.7075736081270432
0.707602307403515
0.707630992189062
0.7076242305391877
0.7074456728226751
0.7072672051958279
0.7072959455584406
0.7072888880005518
0.707317608407649
0.7073089098371088
0.7073009212001463
0.7073296168731326
0.7073582980935008
0.7073869648721669
0.7072089163031077
0.707237606244389
0.7072662817504799
0.7072593175625581
0.707287973188757
0.7073166144079039
0.7073452412308613
0.7073738536684805
0.7074024517316021
0.7074310354310556
0.7074596047776597
0.7072820295756572
0.7073106219755017
0.7073392000289336
0.707367763746748
0.7073963131397292
0.7074248482186501
0.7074533689942734
0.7074818754773505
0.7075103676786225
0.7075388456088196
0.707567309278661
0.7075957586988554
0.7076241938801008
0.7076526148330843
0.7076810215684826
0.7077094140969614
0.7076822530662894
0.7077106310942547
0.7077389949402969
0.7077673446150446
0.7077956801291156
0.7078240014931172
0.7078523087176459
0.7078806018132879
0.7079088807906189
0.7079371456602035
0.7079653964325963
0.7079936331183412
0.7080218557279715
0.7080132817991364
0.7080414854516417
0.708069675055005
0.7080978506197212
0.7081260121562748
0.7081178950991259
0.708146037634049
0.7081364814932626
0.7081646054080754
0.7081672225988181
0.7081953248907288
0.7082234132152975
0.7082514875829348
0.7080755681871119
0.7081036653251224
0.7081317485122203
0.7081598177587934
0.7081878730752194
0.7082159144718654
0.7082439419590885
0.7082376177316267
0.7082656259431349
0.7082936202720103
0.7083216007285721
0.7083495673231291
0.7083775200659801
0.708202135683691
0.7082301110815304
0.7082580726335903
0.7082860203501469
0.7083139542414665
0.7083418743178053
0.708369780589409
0.7083976730665138
0.7084255517593453
0.708453416678119
0.7084812678330406
0.7085091052343053
0.7085369288920986
0.708564738816596
0.7085925350179626
0.7086203175063537
0.7086480862919144
0.7084733702943079
0.7085011616112074
0.7084942564463409
0.70848737693891
0.708515144270441
0.708542897926852
0.7085706379182426
0.7085983642547027
0.7086260769463121
0.7086537760031408
0.7086814614352491
0.708709133252687
0.708736791465495
0.7087644360837033
0.7087920671173328
0.7088196845763939
0.7088472884708877
0.7088748788108054
0.708902455606128
0.7089300188668272
0.7089575686028646
0.7089851048241922
0.7089760104749208
0.7090035286736166
0.7089964047703577
0.709023904485669
0.7090513907273323
0.7090788635052475
0.7091063228293049
0.708932734990179
0.7089602166367686
0.7089876848350359
0.7090151395948501
0.7088417438649418
0.7088692208818343
0.7086959455895142
0.7087234448068568
0.7087509305870054
0.7087422158213776
0.7087696835935715
0.708596644120038
0.7086241340147988
0.7086516104933105
0.708679073565392
0.7087065232408529
0.7087339595294934
0.7087613824411038
0.708788791985465
0.7088161881723485
0.7088071727830968
0.7088345511489449
0.7088619161822555
0.708889267892765
0.7089166062902005
0.7087441204979158
0.7087714809023082
0.708798827999111
0.7087923820566365
0.708819710778294
0.7088470262174622
0.7088407927316491
0.7088680897805254
0.7088413632097789
0.7088140251443789
0.7088413088137505
0.708669301701687
0.7086966072429906
0.7087238995388219
0.7087511785988162
0.7087784444325996
0.7087692870336789
0.7087965352662744
0.7088237702972069
0.7088509921360681
0.7088782007924408
0.7089053962758983
0.7089325785960047
0.7089597477623146
0.7089869037843739
0.7090140466717189
0.7090411764338763
0.7090682930803645
0.709095396620692
0.7091224870643582
0.7091495644208536
0.7091766286996594
0.7092036799102474
0.7092307180620806
0.7092577431646128
0.709086631525731
0.7091136783446963
0.7090867486493273
0.70911378239916
0.7091408031175395
0.7091678108138859
0.7089969681709531
0.7090239975001401
0.7090510138125541
0.7090780171175957
0.7091050074246565
0.7091319847431191
0.7091589490823571
0.7091859004517349
0.7092128388606082
0.7092397643183231
0.7092666768342177
0.7090962619671264
0.709123196024534
0.7091501171453147
0.7091238097297534
0.7091507177790155
0.709177612913447
0.7092044951423438
0.7092313644749927
0.7090612850110898
0.7090881757945816
0.7091150536869979
0.7091419186976061
0.709168770835665
0.7091956101104242
0.7092224365311246
0.7090526442312608
0.7090794920289449
0.7091063269777189
0.7091331490868045
0.7091599583654145
0.7091867548227531
0.7090172145992716
0.709009767927464
0.7090365810636714
0.7090633813890158
0.7090901689126762
0.7091169436438229
0.7091437055916175
0.7091704547652127
0.7091971911737525
0.7092239148263721
0.7092158747027627
0.7092425811568048
0.7092692748783301
0.7092959558764419
0.7091269551721587
0.7091184097675224
0.7091451076320586
0.7089762635588129
0.7090029825493858
0.7089963880750503
0.7090230895632444
0.7088544351651562
0.7088811577115985
0.7089078675511715
0.7089015397163844
0.7088932184566882
0.7089199063931336
0.7087515168666745
0.708778225778118
0.7088049220072674
0.7086366796806575
0.7084685172032772
0.7084952679092682
0.708522005925171
0.7085487312600133
0.7083807491046648
0.7084074952515836
0.7084342287226035
0.7082663930844318
0.7082931473122553
0.7083198888693577
0.7083466177647378
0.7083733340073866
0.7083670328557985
0.708199451348144
0.7082261834417124
0.7082529028930042
0.7082796097109859
0.7083063039046149
0.7083329854828405
0.7083596544546035
0.7083863108288361
0.7082190413339532
0.7082457183173388
0.7082723827083319
0.7082990345158466
0.7083256737487882
0.7083523004160539
0.7083789145265325
0.7082119227975068
0.7082385574475558
0.7082651795459318
0.7080983326249551
0.708124975208641
0.7081516052457841
0.708178222745245
0.708011553358861
0.7080381912858249
0.7080648166802426
0.7080914295509564
0.7081180299068004
0.7081239341291835
0.7081505143427737
0.7081770820656619
0.7080107261619585
0.7080373142354186
0.7080638898232843
0.7080904529343481
0.7081170035773946
0.7081109853534213
0.7081375187237244
0.7081640396487319
0.7081905481371976
0.7081819349478758
0.7081552977641713
0.7081817896679181
0.7082082691603724
0.7082347362502541
0.7080689121490482
0.7080953994689936
0.7080896131983508
0.7081160832801845
0.7081425409783542
0.7081336845260389
0.7081601257368009
0.7081865545860806
0.7082129710825446
0.7080475007621981
0.7080739373990104
0.708100361688024
0.708126773637888
0.7081531732572431
0.7081795605547223
0.7082059355389502
0.7082322982185434
0.7082373916494374
0.7082637347017354
0.7082900654728901
0.7083163839714878
0.7083426902061065
0.7083689841853167
0.7083952659176804
0.7084215354117521
0.7083934655369052
0.7084197232230627
0.7084459686906597
0.708472201948223
0.7084984230042712
0.708524631867315
0.708550828545857
0.7085770130483924
0.7086031853834078
0.7085946802722145
0.7086208363480815
0.7086131280840886
0.7086392677347088
0.7086653952527455
0.708691510646644
0.7087176139248413
0.7087437050957668
0.70857937778181
0.7086054889003017
0.7086315879163052
0.7086576748382327
0.7084935197131833
0.7085196265272737
0.7084941251947853
0.7085202197822299
0.7085463022916428
0.7085723727314076
0.7085984311099003
0.7086244774354891
0.708650511716534
0.7086765339613882
0.7087025441783963
0.7087285423758956
0.7087545285622155
0.7087805027456782
0.7088064649345975
0.70883241513728
0.7088583533620246
0.7088842796171223
0.7089101939108566
0.7089018871349789
0.7089277854185436
0.7087643626925366
0.7087902807336205
0.7088161868309065
0.7086529027519315
0.7086788285557554
0.7086710044362915
0.7086969141366872
0.7087228119108687
0.7087486977670685
0.7087745717135117
0.7088004337584155
0.7088262839099898
0.708852122176437
0.7088779485659519
0.7089037630867214
0.7088966315858415
0.7089224299577683
0.7089482164819928
0.7089739911666745
0.7089997540199654
0.7089911369773932
0.7090168840767229
0.7090426193654565
0.7090683428517188
0.7090940545436271
0.709119754449291
0.709145442576813
0.7091711189342881
0.7091967835298036
0.7090343844495357
0.7090264616687829
0.709052141751476
0.709077810081271
0.7091034666662341
0.7091291115144247
0.7089669507297198
0.7089926150626475
0.708986552141034
0.7090122002650775
0.7090378366696217
0.7090634613626975
0.7090890743523282
0.7091146756465297
0.7091402652533111
0.7091658431806734
0.7091575259331542
0.7091830882545551
0.7092086389169727
0.7092000292597848
0.7092055078471257
0.7092310359316991
0.7092565523835158
0.7092820572105253
0.7092732760580936
0.7092987654631249
0.7093242432636012
0.7093497094674455
0.7093751640825735
0.709400607116894
0.709374421818964
0.7092131270436527
0.7092385895614776
0.7092640405054308
0.7092894798834016
0.7091283509692982
0.7091538096093132
0.7089927846752512
0.7090182625318414
0.7088573414554611
0.7088828384832577
0.708722021142404
0.7087475372961379
0.70877304187792
0.7087985348956206
0.7088240163571029
0.7088494862702228
0.7088411149204777
0.7088665694228639
0.7088596299081757
0.7088850686931083
0.7089104959620677
0.7089359117228717
0.7089613159833316
0.708986708751251
0.709012090034427
0.7090374598406493
0.7090628181777004
0.7090881650533565
0.7090810482831577
0.7091063795898376
0.7091316994550964
0.7091069643076313
0.7091322726098092
0.7091575694886955
0.7091828549520228
0.7092081290075165
0.7092333916628949
0.7092586429258695
0.7092838828041449
0.7093091113054185
0.7091492850072424
0.7091745324634146
0.7091997685468587
0.7092249932652573
0.7090653298268815
0.7090905734490126
0.7091158057103777
0.7091410266186443
0.709166236181473
0.7091630139240106
0.7091882072084151
0.7092133891674501
0.7092385598087508
0.7092637191399452
0.7092888671686549
0.7093140039024943
0.7093391293490711
0.709364243515986
0.7093893464108333
0.7094144380412
0.7094084541682896
0.7094335302590693
0.7094585951049653
0.7094836487135397
0.7095086910923478
0.7095337222489383
0.7095587421908528
0.709549700670198
0.7093908225464474
0.7094158576752606
0.7093900083096596
0.7094150324167631
0.7094400453273981
0.7094311031012166
0.7094561012317744
0.7094810881849878
0.7095060639683517
0.7094985885743338
0.7095235492880024
0.7095484988510284
0.7093900467521336
0.7094150149808014
0.7092566634149575
0.7092816502660042
0.7093066259671843
0.7093315905259593
0.7093565439497839
0.7093814862461062
0.7094064174223678
0.709248314810952
0.7092732645498434
0.709115262040476
0.7091402302990317
0.7091651874383451
0.7091901334658421
0.7090322901243185
0.7090572546220557
0.709050495130163
0.7090754444735405
0.7091003827209237
0.709125309879713
0.7091190833905175
0.7091439953148653
0.7091358006216825
0.7091606977656926
0.7090032114903726
0.7089967382351964
0.7090216496679866
0.7090465500437717
0.7090714393699113
0.709096317653759
0.7091211849026616
0.7089639518239692
0.7089888373906132
0.709013711926421
0.7090385754387253
0.7088814999900238
0.7089063817714114
0.7089312525334096
0.708956112283337
0.7089809610285057
0.7090057987762213
0.709030625533783
0.7090554413084836
0.7090290322973148
0.7090538374511195
0.7090786316388967
0.7091034148679168
0.7091281871454439
0.7091529484787352
0.7091776988750419
0.7092024383416086
0.7092271668856734
0.7090706391507615
0.7090953858638693
0.7091201216585068
0.7091448465418982
0.7091695605212618
0.7091614632521214
0.7091861626745819
0.7092108512114441
0.7092355288699027
0.7092601956571463
0.7091040053475983
0.7091286902303829
0.7091533642459509
0.7091780274014766
0.7092026797041288
0.7092273211610692
0.7092519517794537
0.7092765715664316
0.7093011805291464
0.7093257786747345
0.7093503660103269
0.7093436664582522
0.709368239064555
0.7093928008791995
0.7094173519092931
0.7094418921619371
0.7094664216442266
0.7094909403632506
0.7095154483260915
0.709539945539826
0.7095644320115242
0.7095889077482501
0.7095639344377456
0.7095557410577412
0.7095802026134691
0.7096046534545426
0.7094492769155774
0.7094414322138254
0.7092861594118526
0.7093106531938096
0.7093034961213417
0.7092949196096083
0.7093193954074097
0.7093438605030695
0.7091888126647082
0.70921329560402
0.7092377678450843
0.7092622293949118
0.709286680260507
0.7093111204488683
0.7091562828325293
0.7091807408116045
0.7091749317183017
0.7091993749581004
0.7092238075356352
0.7092154912561217
0.7092399096672181
0.7092643174338459
0.7092568442065399
0.709281237648533
0.709126743804567
0.7091511549542078
0.7091755554741297
0.7091999453712741
0.7092243246525763
0.7090700112660113
0.709094408205687
0.7091187945333838
0.7089646047541854
0.7089890086972727
0.7090134020322559
0.7088593356693632
0.708883746576877
0.7089081468801738
0.7087542037429577
0.7086003274503517
0.7086247733838237
0.7086492087070814
0.708673633427031
0.708698047550573
0.7087224510846014
0.7087468440360044
0.7087712264116643
0.7087955982184575
0.7088199594632543
0.7088443101529189
0.708690780954272
0.7087151490707728
0.7087395066360217
0.70876385365687
0.708610474766228
0.7086348391686921
0.7086591930306404
0.7086835363589112
0.7087078691603376
0.7086998925382307
0.708692270779072
0.7087165859199916
0.7087408905553417
0.708733245369414
0.7087575359108923
0.7087818159642265
0.7088060855362083
0.7086531278138224
0.7086774146779306
0.7086686239689091
0.7086617656662516
0.7086860349584657
0.708710293787523
0.7087035477487221
0.7085508428256994
0.7085751151006088
0.7085993769200908
0.7084467930749314
0.7084399943411254
0.7082875104852621
0.7081350922561926
0.7081594226457579
0.7081837425683885
0.7081766191851538
0.7082009249524663
0.7082252202701798
0.7082197427529513
0.7082440235866863
0.7080918766428438
0.7079397950542178
0.7079641203597581
0.7078121314975082
0.7078364737622556
0.7076845775232508
0.7075327464617782
0.7075274668076698
0.7075518492387545
0.7075278351098286
0.7075522070086165
0.7075765684608125
0.7076009194731319
0.7075953997818559
0.7076197363299762
0.7076440624555919
0.7076683781653971
0.7076433708611292
0.7076365914842141
0.7076608931854274
0.707685184490191
0.707709465405175
0.7077337359370437
0.7077579960924559
0.7077822458780646
0.707806485300517
0.7078307143664548
0.7076795330946978
0.707703778922129
0.707728014396944
0.7075769518538496
0.7076012040499874
0.7076254458974176
0.7076496774027627
0.7076738985726396
0.7075230086155878
0.7075472464613222
0.7075714739754939
0.7075956911647077
0.7075889907637221
0.707613193905829
0.7074625096652187
0.7074867294295981
0.7075109388833073
0.7075351380329289
0.7075593268850401
0.7075835054462122
0.7076076737230113
0.7076318317219975
0.7076559794497257
0.7076801169127449
0.7077042441175989
0.7075538926741917
0.7075780364401818
0.7074277756552082
0.7074519359455055
0.7074760859788338
0.7073259424970897
0.7073186746714181
0.7073428376048682
0.7073669902889298
0.7073911327301229
0.7074152649349618
0.7074393869099556
0.7074634986616074
0.7074876001964154
0.7075116915208719
0.7073618584646413
0.7073859662106694
0.7074100637502004
0.7074341510897147
0.7072844612566446
0.7073085649760646
0.7073326584993259
0.7073567418328967
0.7073808149832397
0.7074048779568123
0.7074289307600664
0.7074529733994485
0.7074460162887435
0.7074700451644914
0.7074940638929101
0.707518072480426
0.7075420709334599
0.7075660592584276
0.7075900374617392
0.7074407883502729
0.7074647828577814
0.7073156230890996
0.707339633864788
0.7073332878950271
0.7073572848303539
0.7073812716553223
0.7074052483763206
0.7074292149997315
0.7074531715319328
0.7074771179792961
0.7074707714352245
0.707494704103333
0.7075186267030075
0.7073698320391372
0.7073937708345359
0.707417699565274
0.7072690199310652
0.707292964819282
0.7073168996466216
0.7073408244194233
0.7073647391440213
0.7073886438267447
0.7074125384739169
0.7074364230918564
0.7072879890962434
0.7072800535734772
0.707303950949606
0.7073278383037694
0.7071795515452152
0.7071787077146704
0.7072026062970762
0.7071962884120251
0.7072201732998641
0.7072440481835616
0.7072679130694015
0.7072917679636628
0.7073156128726187
0.7073394478025377
0.7073632727596826
0.7073870877503113
0.7074108927806763
0.7072629916950018
0.7072560903613948
0.7072799078436506
0.7073037153729259
0.7073275129554583
0.7073211133095078
0.707173416271857
0.7071972261521667
0.7070496166288621
0.7070734424064762
0.7070972582421843
0.7071210641422079
0.7071448601127632
0.7071686461600616
0.7071924222903087
0.7070450291218446
0.7068976973799981
0.7069215150978262
0.7069453228936724
0.7069691207737352
0.7069929087442082
0.7070166868112796
0.7070404549811327
0.7070642132599455
0.7070879616538909
0.7071117001691366
0.7071354288118453
0.7071591475881746
0.7071828565042766
0.7072065555662989
0.7072302447803834
0.7072539241526674
0.7072775936892827
0.7071307337238156
0.7071544190070275
0.7071780944582413
0.7072017600835779
0.707225415889153
0.7072490618810772
0.7071023905700276
0.7069557800805873
0.7069794672619462
0.7070031446247841
0.7070268121752049
0.7070504699193069
0.7070442742283851
0.7070679185582105
0.7070915530974231
0.7071151778521029
0.7071387928283246
0.7071623980321581
0.7070161087483284
0.7070397295620218
0.7070633406069748
0.7070869418892466
0.7071105334148907
0.7071341151899558
0.7071576872204859
0.7071812495125196
0.7072048020720906
0.7072283449052277
0.7072518780179549
0.7072754014162907
0.7072690518373237
0.707262965795384
0.7071170782199311
0.7071406100130297
0.7071641321022962
0.7071876444937316
0.7071811719116297
0.7072046711020363
0.7072281606100408
0.7072516404416258
0.7072751106027695
0.7072985710994449
0.7073220219376203
0.7073454631232589
0.7071999187892828
0.7071926751692266
0.7072161284945631
0.7071939418572767
0.707217385278555
0.7072408190622502
0.7072642432143038
0.707258183169788
0.7072815941311243
0.7073049954761282
0.7073283872107236
0.7073212619031669
0.7073446406964864
0.7073680098945695
0.7073913695033222
0.7073867942471841
0.7074101404220627
0.7072650901574693
0.7072884517099084
0.7073118036859783
0.7073056019518107
0.7073289408456856
0.7073522701783587
0.7073755899557039
0.7073989001835909
0.707422200867884
0.7074156698559446
0.7074389575729693
0.707462235761468
0.7074855044272881
0.7075087635762712
0.7075012796097426
0.7073566554724553
0.707379926694095
0.7074031884056318
0.7074264406128943
0.707449683321706
0.707472916537886
0.7074961402672486
0.707519354515603
0.7075425592887539
0.7075657545925014
0.7075889404326408
0.7076121168149623
0.707635283745252
0.7074910155936219
0.7075141977638955
0.707370013089397
0.7073633931486953
0.7073865871494708
0.707409771702588
0.7072657257299343
0.7072889254484248
0.7073121157226985
0.7073352965585212
0.7073584679616538
0.7073816299378527
0.7073755708998652
0.7072517859089175
0.7072293391241704
0.7070855933235355
0.7071087872169782
0.7071319716858401
0.7071551467358644
0.7071783123727895
0.7072014686023494
0.7072246154302734
0.7072186555610478
0.7072132846898271
0.707236415032344
0.7072308228596751
0.7072539402638722
0.7072770482936149
0.7071336716367543
0.7071277569633292
0.7071508765146953
0.7071739866983341
0.7071970875199377
0.707220178985194
0.7072246962461175
0.7072477727737914
0.7072708399606324
0.7072938978123108
0.7073169463344923
0.707339985532838
0.7073630154130043
0.7073860359806432
0.7072430430483649
0.7072660785576429
0.7072891047577636
0.7073121216543692
0.7071692591777676
0.7071922909798228
0.7072153134817359
0.7072383266891388
0.7072315955795981
0.7072545962146618
0.7072468075838462
0.7072697958725456
0.7072927748899045
0.7071501755401283
0.7070076336784995
0.7070306516368383
0.7070536603193526
0.7070766597316483
0.7070996498793268
0.7071226307679849
0.7071456024032149
0.7071685647906046
0.7071915179357374
0.707214461844192
0.7072373965215429
0.7070951524755812
0.7071181019206807
0.7071410421380178
0.7071639731331569
0.7071868949116582
0.707209807479077
0.7072327108409646
0.7072556050028674
0.7071135858050758
0.7071364946902695
0.7071303463255669
0.707107575570175
0.7071010548576856
0.7071239478743551
0.7071468317081058
0.7071697063644617
0.7071925718489427
0.7072154281670638
0.707073701628353
0.7070965726043753
0.7071194344173463
0.7069778122594417
0.7069708602908873
0.7069490172621176
0.7069718903056911
0.7069947541945544
0.7070176089342023
0.7070404545301258
0.7068990464392197


==> data/AlexNet/RAAlexNet_H2.txt <==
0.8117
0.7929999999999999
0.7625333333333333
0.774825
0.7822
0.7871166666666666
0.7906285714285713
0.7932625
0.7953111111111111
0.79695
0.7982727272727274
0.7993916666666667
0.8003384615384616
0.80115
0.7477400000000001
0.751225
0.7547823529411765
0.7579444444444445
0.7607736842105264
0.76332
0.7656238095238095
0.7664181818181818
0.768386956521739
0.7701916666666665
0.7718519999999998
0.7733846153846151
0.7748037037037034
0.7761214285714282
0.7493586206896549
0.7514366666666663
0.727196774193548
0.7298374999999996
0.7077212121212118
0.7082499999999996
0.7112057142857139
0.7139972222222217
0.7166378378378373
0.7191394736842099
0.72151282051282
0.7237674999999995
0.7258463414634141
0.7278904761904756
0.7298395348837203
0.7316999999999994
0.7334777777777772
0.7351782608695647
0.7368063829787229
0.7383666666666663
0.7398632653061221
0.7412999999999996
0.729019607843137
0.7149999999999997
0.7168245283018866
0.7185814814814813
0.7202745454545453
0.7219071428571427
0.7233947368421051
0.7249172413793102
0.7263881355932202
0.72781
0.7291852459016394
0.730516129032258
0.731804761904762
0.7330531250000001
0.734263076923077
0.7354363636363638
0.7363910447761195
0.7255617647058825
0.7268101449275364
0.727967142857143
0.7291464788732396
0.7302930555555558
0.7314082191780824
0.7324932432432435
0.7335493333333336
0.7345776315789476
0.7355792207792211
0.7365551282051285
0.7375063291139244
0.7384337500000003
0.7393382716049386
0.7402207317073175
0.7410795180722896
0.7419202380952385
0.7427411764705887
0.7435430232558145
0.7443264367816097
0.745092045454546
0.7458404494382027
0.7375533333333338
0.7294483516483522
0.7303423913043483
0.7312172043010758
0.7320734042553197
0.7327842105263163
0.7336062500000006
0.7344113402061861
0.7269173469387761
0.727773737373738
0.7286130000000006
0.729435643564357
0.7301813725490202
0.7309728155339811
0.731749038461539
0.7325104761904767
0.733257547169812
0.733990654205608
0.7347101851851858
0.7354165137614685
0.7361100000000006
0.7367909909909917
0.737459821428572
0.7381168141592926
0.7387622807017551
0.7393965217391311
0.7400198275862075
0.7406324786324794
0.7412347457627125
0.7418268907563033
0.7424091666666673
0.7362735537190089
0.7368918032786893
0.7375000000000007
0.7380983870967749
0.7386872000000008
0.7392666666666674
0.7398370078740165
0.7403984375000008
0.7409511627906985
0.7414953846153854
0.7420312977099245
0.7364098484848492
0.7308729323308278
0.7314761194029858
0.7320703703703711
0.732655882352942
0.7332328467153293
0.7338014492753632
0.7343618705035979
0.7349142857142865
0.7354588652482278
0.7359957746478882
0.7365251748251757
0.7370472222222231
0.7375620689655181
0.7380698630136995
0.7385707482993207
0.7390648648648658
0.7341046979865781
0.7346220000000009
0.7351324503311267
0.7356361842105272
0.7361333333333343
0.7366240259740269
0.7371083870967752
0.7375865384615394
0.7380585987261156
0.7385246835443048
0.7389849056603783
0.739439375000001
0.7398881987577649
0.7403314814814824
0.7407693251533752
0.7362524390243912
0.7367096969696979
0.7371307228915672
0.7327167664670668
0.7326184523809534
0.7330863905325453
0.7335488235294128
0.7340058479532173
0.7344575581395358
0.7302121387283247
0.730680459770116
0.7311434285714296
0.7316011363636373
0.7320536723163851
0.7325011235955066
0.7329435754189954
0.733381111111112
0.7333889502762441
0.7338192307692317
0.7342448087431704
0.7346657608695663
0.7350572972972983
0.7354693548387107
0.7358770053475946
0.7362803191489371
0.736679365079366
0.7370284210526326
0.7374193717277496
0.737806250000001
0.7381891191709854
0.7385680412371144
0.7347805128205138
0.7351729591836744
0.735561421319798
0.7359459595959605
0.7363266331658301
0.736703500000001
0.7370766169154239
0.7374460396039614
0.7378118226600995
0.7381740196078441
0.7385326829268303
0.7388718446601952
0.7392236714975856
0.7395721153846164
0.7399172248803838
0.7402590476190487
0.736750710900475
0.7371042452830199
0.7374544600938978
0.7378014018691599
0.7381451162790709
0.7347277777777789
0.7350824884792637
0.7354339449541295
0.732075799086759
0.7324377272727284
0.7327764705882364
0.733131981981983
0.7334843049327365
0.7338334821428582
0.7341795555555566
0.7309309734513285
0.7312823788546265
0.7316350877192993
0.7319847161572063
0.7323313043478271
0.7326748917748929
0.7326336206896562
0.7329716738197435
0.7298393162393172
0.7301876595744691
0.7305330508474586
0.7308755274261614
0.7312151260504212
0.7315518828451892
0.7318858333333343
0.7322170124481338
0.7325454545454555
0.7328711934156389
0.733194262295083
0.733514693877552
0.7305329268292693
0.7308615384615395
0.731187500000001
0.7315108433734949
0.731831600000001
0.7321498007968138
0.7324654761904772
0.7323324110671947
0.7326448818897648
0.7329549019607854
0.733262500000001
0.7335677042801567
0.73387054263566
0.7341710424710435
0.7344688461538472
0.7347647509578554
0.7350583969465659
0.7353498098859326
0.732564393939395
0.7328603773584916
0.7331567669172943
0.7334509363295891
0.7337429104477623
0.734032713754648
0.7343203703703715
0.7346059040590417
0.7348893382352952
0.7351706959706971
0.732487591240877
0.7327756363636374
0.7330152173913055
0.7303689530685932
0.730661510791368
0.730951971326166
0.7312403571428583
0.7315266903914602
0.7318109929078025
0.7320932862190824
0.7323612676056349
0.7326396491228081
0.732916083916085
0.7331905923344959
0.7334631944444455
0.7337339100346032
0.733941379310346
0.7314192439862555
0.731694178082193
0.7319672354948817
0.7322384353741508
0.7325077966101706
0.732775337837839
0.7330410774410786
0.7333050335570481
0.7335672240802688
0.7338276666666679
0.7313897009966789
0.731655629139074
0.7319198019801991
0.7321822368421064
0.7324429508196733
0.7327019607843149
0.7329592833876233
0.7332149350649362
0.7334689320388361
0.7337212903225818
0.7339720257234739
0.734221153846155
0.7344686900958478
0.7347146496815299
0.7323822222222234
0.7300645569620265
0.7303220820189287
0.7305779874213848
0.7308322884012551
0.7310850000000012
0.7288074766355152
0.7290649068322993
0.7293207430340569
0.7295537037037049
0.7297920000000011
0.7300432515337435
0.7302929663608574
0.7305411585365865
0.7307878419452899
0.7310330303030315
0.731276737160122
0.7315189759036156
0.7317597597597609
0.7319991017964084
0.7298140298507474
0.7300577380952392
0.7303000000000012
0.730540828402368
0.7307802359882017
0.73098911764706
0.7312258064516141
0.7314611111111122
0.7316950437317795
0.7319276162790709
0.7320976811594214
0.732327745664741
0.7302172910662835
0.7304514367816104
0.7306842406876802
0.7309157142857154
0.7311458689458701
0.731374715909092
0.7316022662889529
0.7318285310734473
0.7320535211267614
0.7299971910112368
0.7302260504201689
0.7304536312849169
0.7306799442896942
0.7309050000000006
0.7311288088642665
0.73135138121547
0.7315727272727276
0.7317928571428574
0.732011780821918
0.7322054644808745
0.7323378746594008
0.7325535326086958
0.730568292682927
0.7307875675675677
0.7310056603773585
0.731222311827957
0.7314380697050937
0.7316526737967913
0.7297015999999998
0.7296704787234042
0.7298880636604773
0.7301044973544971
0.7303197889182055
0.7305218421052628
0.7307349081364826
0.7288219895287954
0.726919060052219
0.7271398437499995
0.72735948051948
0.7275779792746108
0.7277170542635654
0.7279335051546386
0.72814884318766
0.7262817948717942
0.726500255754475
0.7267066326530605
0.7269229007633579
0.7267195431472072
0.7269346835443028
0.7271487373737363
0.7273617128463465
0.7275736180904511
0.7257501253132821
0.7239357499999989
0.7221304239401485
0.7203340796019889
0.7205607940446638
0.7207863861386126
0.7210108641975296
0.7212342364532006
0.7214565110565097
0.7216776960784298
0.7218977995110009
0.722116829268291
0.7223343065693415
0.7225512135922314
0.722767070217916
0.7229818840579693
0.7231956626506005
0.7234084134615366
0.7216736211031156
0.721888995215309
0.7218737470167046
0.7220876190476171
0.7223004750593804
0.7225123222748795
0.7208042553191469
0.7210186320754696
0.7212319999999979
0.7214443661971809
0.7216557377049158
0.7218661214953248
0.722075524475522
0.720396279069765
0.7206081206496495
0.7208162037037013
0.7210267898383348
0.7210698156682004
0.7212781609195378
0.7214855504587131
0.7216908466819197
0.7218963470319609
0.7221009111617286
0.7204597727272701
0.720666666666664
0.7190361990950199
0.7192453724604939
0.7194536036036009
0.7196608988764017
0.7197058295964098
0.7199116331096169
0.72011651785714
0.7203204899777254
0.7205235555555526
0.7207257206208396
0.7209269911504395
0.7211273730684296
0.7213268722466929
0.7197415384615353
0.7199432017543828
0.7201433260393841
0.7203432314410447
0.7205422657952036
0.7207404347826053
0.7209268980477189
0.7193664502164469
0.7195658747300181
0.7197644396551689
0.7182165591397814
0.7184171673819707
0.7186169164882191
0.7170814102564067
0.7172831556503162
0.7174840425531878
0.7159607218683615
0.7161635593220301
0.7163655391120469
0.714854219409279
0.7150376842105226
0.7152407563025173
0.7154429769391996
0.7156443514644313
0.71580271398747
0.7160024999999961
0.7162014553014513
0.7163995850622367
0.7165968944099338
0.7167933884297479
0.7169385567010268
0.717133539094646
0.7173277207392155
0.7158577868852417
0.7160537832310796
0.7162489795918324
0.7164433808553928
0.7166369918699143
0.716829614604458
0.7170216599190239
0.7172129292929248
0.7174034274193503
0.7175931589537178
0.7177821285140517
0.717970340681358
0.7180815999999953
0.7182684630738476
0.718454581673302
0.7186399602385638
0.7188246031745983
0.717401188118807
0.7175875494071098
0.7177731755424014
0.7179580708661367
0.7181422396856532
0.7183256862745048
0.7184786692759244
0.7186607421874949
0.7188421052631527
0.7189906614785941
0.717594563106791
0.7162038759689872
0.7163885880077318
0.7165725868725817
0.7167558766859292
0.7169384615384563
0.717120345489438
0.7173015325670444
0.717482026768637
0.7161127862595366
0.7162948571428517
0.7164762357414394
0.7166569259961995
0.7168369318181763
0.7170162570888413
0.7156633962264095
0.7158442561205217
0.7160244360902199
0.7146810506566548
0.7148627340823913
0.7150437383177513
0.7152240671641733
0.7154037243947801
0.715582713754641
0.715761038961033
0.7159288888888831
0.7161059149722677
0.7162822878228723
0.7164580110497177
0.7166330882352882
0.7168075229357738
0.7169813186813125
0.7171544789762279
0.7173270072992639
0.7174989071038189
0.7176701818181755
0.7178408348457288
0.7180108695652111
0.7181802893309159
0.7183490974729178
0.7185172972972909
0.7186848920863245
0.7188518850987368
0.719018279569886
0.7191840787119791
0.7178998214285649
0.7180670231728989
0.7182336298932318
0.7182683836589632
0.7184340425531849
0.7185991150442411
0.718763604240276
0.7189275132275065
0.7190908450704158
0.719253602811944
0.7194157894736773
0.7195774080560351
0.7197375874125805
0.7198980802792252
0.7200576655052195
0.720217043478254
0.7203758680555485
0.7205341421143777
0.7192875432525881
0.718813816925727
0.7189739655172344
0.7191335628227123
0.7192926116838417
0.7194511149228059
0.7196090753424585
0.7197664957264885
0.7199232081911191
0.7200781942078293
0.7188535714285643
0.71901120543293
0.7177925423728742
0.7179514382402635
0.7181097972972901
0.7168988195615442
0.7170584175084103
0.7172136134453709
0.7173721476509994
0.7173961474036777
0.7175538461538388
0.7163559265442331
0.716514833333326
0.7166732113144685
0.7168310631229161
0.7169883913764437
0.7158013245033038
0.7159598347107363
0.7161178217821708
0.7162752883031226
0.7164322368420977
0.7165886699507313
0.7154139344262219
0.7155715220949187
0.7157285947712342
0.714561011419242
0.7147192182410347
0.714876910569098
0.7137163961038884
0.7138752025931852
0.7140334951456233
0.7141912762520116
0.713039354838702
0.7131982286634383
0.7133565916398635
0.7122115569823357
0.7123709935897358
0.7125299199999922
0.7126883386581391
0.7128462519936125
0.7130036624203742
0.7118701112877504
0.7120285714285635
0.712186529318534
0.7123439873417641
0.7125009478672905
0.7126302839116639
0.7127862992125904
0.712941823899363
0.7130968602825665
0.7132514106582991
0.7134054773082861
0.7135590624999918
0.7137121684867312
0.7138647975077799
0.7127545878693541
0.7129082298136563
0.7130572093023174
0.7131871517027782
0.7133394126738712
0.7134893518518437
0.7136406779660934
0.7137915384615302
0.7139305683563666
0.7140805214723844
0.7142300153139274
0.7143790519877593
0.7145256488549536
0.7146737804877966
0.7148207001521987
0.7149679331306907
0.7151066767829962
0.715253030303022
0.7153626323751807
0.7155081570996895
0.7156532428355874
0.7157978915662566
0.7159421052631494
0.7160858858858774
0.7162292353823003
0.7163721556886142
0.7165146487294384
0.7154452238805884
0.715588673621452
0.7157316964285628
0.7158742942050433
0.7148121661720982
0.714955703703695
0.7150988165680386
0.7140425406203753
0.7141865781710828
0.713134756995573
0.7132797058823442
0.7134242290748811
0.7135595307917801
0.7137032210834466
0.7138469298245527
0.713989781021889
0.7141322157434314
0.7130927219796128
0.7132360465116191
0.7122008708272771
0.7123450724637593
0.7124888567293689
0.7114592485549045
0.710432611832603
0.7105785302593571
0.7107240287769696
0.7108691091953934
0.7098492109038649
0.7099951289398192
0.7101406294706635
0.7102857142857053
0.7104303851640423
0.7105746438746349
0.7107184921763778
0.7108619318181728
0.711004964538998
0.7111475920679796
0.7101417256011224
0.7102851694915163
0.7104282087447017
0.7105708450704133
0.7095714486638446
0.7097148876404402
0.7098579242636655
0.7100005602240804
0.710142797202788
0.709150977653622
0.7081619246861832
0.7083061281336955
0.7073210013908113
0.707465972222213
0.707610540915386
0.7077547091412649
0.7078984785615398
0.7080219613259575
0.7081649655172321
0.7071895316804314
0.7062167812929756
0.7063616758241665
0.7065061728394968
0.7066502739725934
0.7067618331053257
0.7069051912568212
0.7059407912687491
0.7049790190735601
0.7051242176870653
0.705269021739121
0.7054134328358114
0.7044575880758713
0.7046027063599364
0.7047474324324229
0.704891767881232
0.7050283018867829
0.7051718707940685
0.7053059139784851
0.7043591946308629
0.7034150134048162
0.7035599732262288
0.7037045454545359
0.70384873164218
0.7039925333333237
0.7041359520639051
0.7042789893616924
0.7044216467463382
0.7045639257294333
0.7047058278145598
0.7048473544973447
0.7048883751651157
0.7050292875989348
0.7041003952569073
0.7031739473684113
0.7033165571616197
0.7034587926509088
0.703600655307985
0.7037421465968489
0.7038832679738464
0.7040218015665697
0.7041621903520109
0.7043022135416567
0.7044418725617586
0.7045811688311588
0.7047201037613389
0.7048586787564667
0.704996895213444
0.7051347545219537
0.705272258064506
0.7054094072164847
0.7055462033461932
0.7056826478148999
0.7047767650834301
0.7049142307692207
0.7050509603072882
0.7051873401534425
0.7053233716474994
0.705455994897949
0.7055913375796077
0.7057263358778524
0.7058609911054535
0.7059953045685177
0.7061292775665297
0.7062629113923947
0.7063962073324802
0.7065291666666563
0.7066568726355509
0.7067891687657328
0.7059001257861532
0.7060330402009948
0.7061656210790361
0.7062978696741752
0.7064297872340322
0.7055467499999897
0.7046659176029859
0.7047993765585931
0.7039216687422063
0.7040332089552135
0.7041669565217288
0.7043003722084263
0.7044330855018484
0.7045647277227619
0.7046971569839204
0.704808271604928
0.7049400739827271
0.7050715517241276
0.7052027060270499
0.7053335380835277
0.7054640490797441
0.705594240196068
0.7057241126070887
0.7058536674816521
0.7059829059828955
0.7061118292682822
0.7062404384896362
0.7063687347931767
0.706496719319552
0.7066243932038729
0.7067517575757469
0.7068788135593114
0.7060240628778612
0.7061516908212454
0.706279010856443
0.7064060240963749
0.7065327316486054
0.7066465144230663
0.7057981992797012
0.7059251798561044
0.7060518562874144
0.7061453349282191
0.7062714456391769
0.7054286396181277
0.7055553039332432
0.7056735714285608
0.7057996432817967
0.7059254156769489
0.7060508896797045
0.7061760663507002
0.705340355029575
0.7054325059101548
0.7055579693034132
0.7047259433962157
0.7048519434628868
0.7049776470588128
0.7051030552291314
0.7052276995305057
0.7053525205158158
0.7054770491803171
0.7046519298245506
0.7047769859812976
0.7039546091015061
0.7040801864801757
0.7042054714784525
0.7033866279069659
0.7035124274099775
0.7036379350347919
0.7037631517960494
0.7038880787036929
0.7039381502890065
0.7040625866050699
0.704186735870808
0.7043105990783302
0.7043968929804264
0.7045202298850466
0.7046432835820786
0.7047660550458607
0.7048885452462663
0.7050107551487305
0.7051326857142748
0.7052543378995324
0.7053757126567735
0.7054968109339298
0.7056176336746193
0.7057381818181707
0.7058584562996484
0.7059784580498756
0.7051789354473276
0.7052994343891292
0.7054196610169381
0.7055396162528106
0.705659301014645
0.7057734234234123
0.7058925759279979
0.7060114606741461
0.7061300785634007
0.705338452914787
0.7054575587905824
0.7046684563758278
0.7038811173184246
0.7040014508928459
0.7041215161649832
0.7040718262806124
0.7041753058954282
0.7042947777777666
0.704413984461698
0.7045329268292571
0.7046516057585712
0.7047698008849446
0.7048879558010938
0.7050058498896135
0.7042285556780483
0.7043469162995483
0.704465016501639
0.7036908791208679
0.7038094401756199
0.7030377192982343
0.703156736035038
0.7032754923413453
0.7033939890710269
0.7035122270742244
0.7036302071973715
0.703747930283213
0.7038653971708265
0.7039826086956408
0.7032182410423339
0.7032547722342619
0.7033722643553516
0.7034895021644908
0.7036064864864751
0.7037232181425371
0.7038239482200533
0.7039401939655058
0.7040561894510111
0.7041587096774079
0.7042737916219004
0.7043890557939799
0.7045040728831611
0.7037497858672261
0.7037500534759243
0.7038581196581081
0.7039732123799244
0.7040880597014809
0.7042026624068042
0.7043170212765841
0.7044311370881924
0.7045450106156996
0.7046586426298929
0.7047584745762595
0.7048716402116285
0.7041265327695444
0.7042401267159334
0.7043534810126465
0.7044665964172696
0.7045794736841988
0.704692113564657
0.704804516806711
0.7049166841552873
0.7050286163521895
0.7051403141361139
0.705251778242666
0.7053630094043769
0.7054740083507188
0.7047383733055148
0.7048427083333215
0.7049539021852119
0.705064864864853
0.7051755970924076
0.7044440871369176
0.7045552331606099
0.704666149068311
0.7047768355739281
0.7048872933884178
0.7049975232198022
0.7042707216494726
0.7043813594232631
0.7036566872427864
0.7037677286741916
0.7038785420944439
0.7039891282051162
0.704099487704906
0.7042096212896503
0.7043195296523397
0.703600102145034
0.7037101020408044
0.7038201834862265
0.7039300407331855
0.7040396744659086
0.7041490853658416
0.7042582741116631
0.7043672413792983
0.7044759878419332
0.7045845141700284
0.7046928210313327
0.704800909090897
0.7049087790110877
0.7050164314516008
0.7051238670694743
0.7052310865191025
0.7053380904522492
0.7054448795180601
0.7054063189568585
0.7046994989979839
0.703994094094082
0.7041017999999879
0.7042092907092785
0.7043165668662553
0.7044236291126499
0.7045151394422189
0.7046217910447639
0.70472823061629
0.7048344587884684
0.704135218253956
0.7042418235876984
0.7043482178217699
0.7044544015825792
0.7045603754940588
0.7046661401776777
0.7047716962524532
0.7048721182265887
0.7049772637795152
0.7050822025565265
0.7051869351669817
0.7052914622178482
0.7053929411764582
0.7054970617041992
0.7056009784735688
0.7049112414467129
0.7042228515624877
0.7042425365853535
0.7043472709551533
0.7044518013631813
0.7045561284046569
0.7046602526724851
0.704764174757269
0.7048678952473202
0.7041848837209178
0.703503194578884
0.7036078336556936
0.702928019323659
0.7030330115829991
0.7023550626807976
0.702460404624265
0.7025645813281878
0.7026695192307567
0.7027742555235226
0.7028787907869357
0.7029831255992205
0.7030872605363859
0.7031911961722362
0.7032949330783813
0.7033984718242472
0.7035018129770867
0.7036049571019893
0.7037079047618922
0.7038106565175897
0.703913212927744
0.7040155745488952
0.7041176470588109
0.7042196208530679
0.7043214015151389
0.7044229895931756
0.7045243856332576
0.7046246458923386
0.7039599056603647
0.7040614514608733
0.7033984934086502
0.7035003762934963
0.7036020676691602
0.7037035680751047
0.7038048780487678
0.703905998125573
0.7040069288389386
0.7041076707202866
0.7034496261682116
0.7034004668533953
0.7035014925373007
0.7036023299161103
0.703702979515816
0.7030483720930105
0.7023949814126267
0.7017428040854098
0.7018448051947924
0.7019466172381708
0.702048240740728
0.7021452358926792
0.7022464879851998
0.7023475530932467
0.7024484317343046
0.7025491244239503
0.702649631675862
0.7027499540018272
0.7028249999999873
0.7029222222222095
0.7030220183486111
0.7031216315306931
0.7032206959706832
0.7033199451052022
0.7034190127970622
0.7035178995433662
0.7028760036496222
0.7029752051048186
0.7030742258651966
0.703173066424009
0.7032717272727144
0.7033702089009862
0.7034685117967203
0.7028307343608212
0.7029293478260741
0.703027782805417
0.7029858047016146
0.7030840108400955
0.703172021660637
0.703269882777264
0.7033675675675547
0.7034650765076379
0.7035624100719295
0.7035496855345783
0.7029181328545652
0.7030156950672517
0.7023857526881592
0.7024836168307839
0.7018552772808458
0.7019534405719263
0.7020514285714157
0.7021454058875874
0.7022430481283294
0.7023405164737182
0.7024378113878874
0.7025349333333204
0.7026268206038948
0.7027236024844592
0.7028202127659445
0.7029166519043272
0.7030125663716685
0.7031086648983071
0.703204593639563
0.7033003530450003
0.7033959435625973
0.7034913656387536
0.7035866197182968
0.7036817062444901
0.703776625659038
0.7031587357330862
0.7032539473684081
0.7026375985977082
0.7027330998248557
0.7028284339457438
0.7029236013985883
0.7030162445414716
0.7031110820244197
0.7031843068875197
0.7025717770034713
0.7026667536988556
0.7027279130434653
0.7028225890529843
0.7029171006944314
0.703011448395477
0.7024022530329159
0.7024968831168701
0.7025913494809558
0.7026856525496844
0.7020788428324567
0.7021734253666824
0.7022652586206766
0.7023595176571791
0.7017550774526548
0.7018496130696344
0.7019439862542824
0.7020381974248796
0.7021322469982717
0.7022261353898755
0.7023198630136855
0.7024134302822794
0.7025068376068245
0.7026000853970834
0.7026931740614203
0.7027858482523314
0.7028786201022016
0.70297123404254
0.7030636904761773
0.7031559898045748
0.7032481324278307
0.7033401187446857
0.7034319491525292
0.7035236240474042
0.7036151438240139
0.7036246830092852
0.7037159628378246
0.7038070886075817
0.7038930016863274
0.7039838247683102
0.7040744949494817
0.7041650126156301
0.7042553781512472
0.7043455919395333
0.7044356543624029
0.7045255658004896
0.7046153266331525
0.7047049372384804
0.7047943979932977
0.7048837092731696
0.7042953255425576
0.7037079232693778
0.7037979166666534
0.7038877601998201
0.703977454242915
0.7040669991687314
0.7041563953488238
0.7042456431535136
0.7043347429518937
0.7044236951118341
0.7045124999999866
0.7046011579817897
0.7046896694214742
0.7047780346820675
0.704866254125399
0.7049543281121052
0.7050422570016339
0.7051297942386697
0.7052174342105129
0.7053049301561082
0.7053922824302
0.7054761279737355
0.705563196721298
0.7056501228501093
0.7057369067102974
0.705823548650845
0.7059100490195943
0.7059964081632517
0.7060826264273926
0.7061687041564656
0.7062546416937975
0.7063404393815975
0.706426097560962
0.7058522339561196
0.7059336850649215
0.7060194647201811
0.7054473257698405
0.705533360323873
0.7056192556634168
0.7057050121260979
0.7057906300484517
0.7058703793381623
0.7059557258064381
0.7060409347300428
0.7054724637681024
0.7055579243764949
0.7056432475884108
0.7057284337349261
0.7058134831460537
0.7058983961507482
0.7059831730769094
0.7060678142513874
0.7061523199999863
0.7061709032773644
0.7062551916932771
0.7063393455706168
0.7064152312599545
0.7064991235059624
0.7065828821655915
0.7060207637231367
0.7060450715421167
0.7061289912628934
0.7062127777777641
0.7062964314036342
0.7063799524564047
0.706463341250976
0.7059044303797332
0.705988063241093
0.706071563981029
0.7061549329123777
0.7062381703469894
0.706321276595731
0.7064042519684902
0.7064817466561625
0.7065644654087913
0.706647054202657
0.7067295133437853
0.7068118431372411
0.7068940438871335
0.7069761158966189
0.7070580594679048
0.7071398749022536
0.7072215624999861
0.7073031225604858
0.7067514040561484
0.7067569758378661
0.7068387071650951
0.7069203112840328
0.7063706065318679
0.7058217560217421
0.7052737577639613
0.7053563227307852
0.7054387596899087
0.7055210689387933
0.7056032507739799
0.7056853054910921
0.7057672333848393
0.7058450193050054
0.7059266975308504
0.7060082498072336
0.7060896764252558
0.7061709776751208
0.7062521538461399
0.7063332052267347
0.7064141321044407
0.7064949347659109
0.7065722392637898
0.706652796934852
0.7067332312404149
0.7068135424636433
0.7068937308868363
0.7069737967914299
0.7070537404580013
0.7071335621662713
0.7072109756097422
0.7072905559786609
0.7073700152206862
0.7074493536121533
0.7075285714285575
0.7076076689445571
0.7076866464339769
0.7077655041698117
0.7078442424242284
0.7073084027251942
0.7073873676247969
0.7074662131519134
0.7075449395770252
0.7070109433962124
0.7070898944192922
0.7071687264506266
0.7072474397590222
0.7073260346124766
0.7074045112781815
0.7074828700225254
0.7075611111110971
0.7076392348086881
0.7071087706146786
0.7071871161048549
0.7066577844311237
0.7067363500373831
0.7068147982062639
0.7068931292008821
0.706971343283568
0.7070494407158695
0.7071263040238309
0.7072041697691593
0.707281919642843
0.7073595539033316
0.7074370728083068
0.7075144766146851
0.7075917655786209
0.7076689399555085
0.7077459999999858
0.707822945965937
0.7078997781064947
0.7079764966740435
0.7074536189069281
0.7075305535055209
0.7076073746312542
0.7076840825349895
0.7077606774668488
0.7078371596762183
0.7079135294117505
0.707989786921367
0.7074699706314101
0.7075464416727664
0.707622800586496
0.7076990476190334
0.7077751830160911
0.7078512070226631
0.7079271198830266
0.7074100073045876
0.707486131386847
0.707562144420117
0.707638046647216
0.7077138383102551
0.7077895196506407
0.7072747636363493
0.7073506540697531
0.7074264342774004
0.70750210449926
0.707577664974605
0.7076531159420146
0.7077284576393774
0.7072163531114184
0.707291901663037
0.7073673410404481
0.7074426714801301
0.7075178932178788
0.7070077865897477
0.7064984149855764
0.7065741540676602
0.7066497841726475
0.7067253055355716
0.7068007183907902
0.7068760229719885
0.7069512195121807
0.7070263082437132
0.7071009312320773
0.7065947745168073
0.7066699570815306
0.7061648320228591
0.7062402142856998
0.705736117059229
0.7058116975748786
0.7058871703492372
0.7058536324786181
0.7059289679715158
0.705426884779502
0.7055024164889693
0.7055778409090765
0.7056531582682609
0.7057283687943118
0.7058034727143725
0.7058784702549431
0.705378910120297
0.7054541018387409
0.7055233215547558
0.7055983050847313
0.7051003528581365
0.7051755289139489
0.7052505990133753
0.7052745774647743
0.7053494722026596
0.705424261603361
0.7054989458889525
0.7055735252808844
0.7050783859648978
0.7051531556802099
0.7052278206026484
0.7047339635854197
0.7048088173547791
0.7048835664335519
0.7049582110412154
0.7050314245809911
0.7051058618283177
0.705180195258005
0.7046887804877904
0.7047401114205983
0.7048145441892687
0.7043244089012373
0.7043990271021398
0.7044735416666522
0.7044832061068557
0.7045575589458939
0.7046318087317942
0.7041438365650824
0.7042182698961792
0.7042926002766107
0.7043668279198196
0.7038803867403169
0.7039547964113037
0.7040291034482613
0.7041033080633899
0.704177410468305
0.7042514108740391
0.7043253094910445
0.704399106529195
0.7044691620878974
0.7045427590940142
0.7046162551440183
0.704689650445496
0.7042069863013553
0.7042805612593968
0.7043540355677008
0.7044274094326579
0.7045006830600946
0.7045716723549342
0.7046447476125366
0.7047177232447025
0.7047905994550262
0.7048633764465476
0.7049359863945432
0.7050082256967903
0.7050807065217246
0.7051530889341334
0.7046746947082623
0.7047472542372736
0.70481971544714
0.7048920785375616
0.7049430987821234
0.705015280594982
0.7045389189189043
0.7040632005401609
0.7035881241565306
0.7036565070802282
0.7037293126684491
0.7038010101009955
0.7038736204575897
0.703946065904491
0.7040184811827811
0.7040907991940754
0.7041468456375694
0.7042189805499519
0.7042910187667415
0.7043629604822359
0.704434805890213
0.7045065551839319
0.7045782085561352
0.7046497661990502
0.7047212283043912
0.704792595063361
0.7043227333333187
0.7043942704863279
0.704465712383474
0.7045370592148889
0.7046083111701981
0.7046794684385236
0.7047505312084846
0.7048214996682003
0.7048923740052904
0.7049631544068773
0.705033841059588
0.7051044341495551
0.7051749338624191
0.7052453403833296
0.7052436591809629
0.7053139273927246
0.70538410290236
0.7054541858931955
0.7055241765480749
0.7055940750493599
0.705129868421038
0.7051999342537657
0.705269908015754
0.7048068286276937
0.7048769685039222
0.7049470163934279
0.7044850589777049
0.7045552717747069
0.7046253926701423
0.704642773054269
0.7047127450980244
0.7047826257347991
0.7048524151435883
0.7049221135029207
0.7049917209908587
0.7050612377850015
0.7051306640624851
0.7046718932986189
0.704726007802326
0.704268096166327
0.7043378571428424
0.7044075275794791
0.7044771076523847
0.7045465975372502
0.7046159974093116
0.7046853074433509
0.704754527813698
0.7048236586942321
0.7048927002583831
0.704961652679133
0.7050217419354691
0.7050905222436988
0.7051592139175109
0.7052278171281242
0.7047740025739877
0.704842765273297
0.7049114395886741
0.7049800256904154
0.7050485237483805
0.7051169339319928
0.7051852564102415
0.7052534913516827
0.7053216389244409
0.7053896992962103
0.7054576726342562
0.7055255591054164
0.7055931673052214
0.7056608806636737
0.7057285076530463
0.705796048438481
0.7058635031846985
0.7059308720560004
0.7059981552162701
0.7060653528289742
0.7061324650571642
0.7061994920634771
0.7062664340101373
0.7063332910589577
0.7064000633713412
0.7064667511082814
0.7060196202531496
0.7060864642631096
0.7061532237673681
0.7062198989260747
0.7062864898989749
0.7063529968454109
0.7064194199243229
0.7064857592942508
0.7060408690176172
0.706107363121445
0.7061737735848906
0.7062401005656669
0.7062974874371709
0.7063636534839774
0.7064297365119047
0.7059868338557844
0.7060530701754236
0.7061192235441303
0.7061852941176321
0.7062512820512671
0.706317187499985
0.7063830106183485
0.7064487515605343
0.7065144104803343
0.706579987531157
0.7066454828660286
0.7062054794520397
0.7062711263223247
0.7063366915422735
0.7058977004350377
0.7059634161490532
0.7060290502793145
0.7060946029776525
0.7061600743955212
0.7062254646839998
0.7062907739937929
0.7063560024752324
0.706421150278278
0.7064862175525188
0.7065512044471745
0.706616111111096
0.7066809376927671
0.7067456843403055
0.7068103512014636
0.7068749384236301
0.7064399384615233
0.7065046740467253
0.7065693300553014
0.7066339066338915
0.7066984039287755
0.7067628220858744
0.7068271612507512
0.7068914215686123
0.7069556031843082
0.7070197062423349
0.707083730886835
0.7071476772615984
0.7072115455100642
0.7072753357753205
0.7073390482001067
0.7069077439024238
0.7069646556977301
0.7070284409256852
0.7070921485088102
0.7071557785887926
0.7072193313069757
0.7072828068043591
0.7073462052215999
0.706916990291247
0.7069805336567465
0.7070439999999848
0.7071073894609176
0.7066793583534957
0.7067428917120235
0.7068063482466596
0.7063792749244561
0.7064428743961201
0.7065063971031833
0.7065698431845445
0.7066313441832277
0.7066865060240812
0.7067497290788529
0.7068128760529331
0.7068759470835687
0.7069389423076771
0.7070018618618467
0.7070647058823377
0.7071274745050837
0.7071901678656922
0.7072527860994455
0.7073153293413021
0.7073777977258974
0.7074401913875445
0.7075025104602357
0.707564755077643
0.7071423283581937
0.7072047136038033
0.7072670244484045
0.7073292610250145
0.7073914234663337
0.7074535119047466
0.7075155264723225
0.707577467300817
0.7071570409982022
0.7067371140142364
0.7067994065281746
0.7068616251482647
0.7069230586840393
0.7069851303317383
0.7070445825932351
0.7071065088757243
0.7071683619160106
0.7072301418439563
0.7068124040165233
0.7068743211333967
0.7069361651917251
0.7069979363207394
0.7070596346493659
0.7071212603062272
0.7071828134196433
0.7072441764705729
0.707305584950014
0.7073669212690799
0.7074281855548877
0.7074893779342569
0.707550498533709
0.7071357561547326
0.7071970123022693
0.7072581967212961
0.7073193095377259
0.7073803508771775
0.7074413208649758
0.7075022196261528
0.7074903677758165
0.7075511668611282
0.707138600583075
0.7071995337995184
0.7072603960395886
0.7073211874272256
0.7073819080860811
0.7074425581395195
0.7075031377106179
0.7075636469221681
0.7076240858966764
0.7076844547563651
0.7072742028985353
0.707334704519104
0.7073951360741015
0.7074554976851698
0.7075157894736688
0.7075760115606782
0.7076361640669978
0.7076962471131485
0.7077562608193728
0.7078162053056362
0.7078760806916272
0.7079358870967587
0.7075283246977393
0.7071212313003298
0.7071799309948091
0.7072399999999844
0.7072999999999845
0.7073599311136469
0.707419793459537
0.7074795871559477
0.7075393123209014
0.7075989690721494
0.7071939324556227
0.7072537185354536
0.7073134362492698
0.7073730857142702
0.7069691033694876
0.7070288812785233
0.707088590986864
0.7071482326111589
0.7072078062677907
0.7072673120728773
0.7073267501422724
0.7073861205915657
0.7074454235360844
0.7075046590908934
0.7075638273707964
0.7076229284903363
0.707681962563796
0.7077409297051998
0.7077998300283129
0.7078586636466435
0.7079174306734421
0.7079761312217038
0.7080345392877175
0.7080931073446172
0.7081505364200861
0.7082089729119483
0.7082673434856019
0.7083258173618784
0.7083840563380125
0.708442229729714
0.7085003376477051
0.708558380202459
0.7081600899381518
0.7082180337078495
0.7082761370016688
0.7083341750841594
0.7083921480650432
0.708450056053796
0.7085078991596482
0.7085607502799395
0.7086184667039575
0.7086761185682169
0.7087337059809793
0.7087912290502636
0.708848687883848
0.70890608258927
0.708963413273827
0.7085682274247335
0.7086256824512377
0.7082311247215878
0.7078370061212975
0.7078916017797395
0.7079493051695229
0.7080069444444287
0.7080645197112558
0.7081220310765659
0.7081794786466842
0.7082368625277005
0.708294182825469
0.70835143964561
0.7084084670724802
0.708465597345117
0.7085226644554845
0.7085796685082716
0.7086366096079356
0.7086934878587039
0.7087503033645733
0.7088070562293117
0.7088637465564581
0.7089203744493234
0.7089769400109914
0.7090334433443186
0.7090898845519359
0.7091462637362479
0.709202580999435
0.7092588364434529
0.7093150301700336
0.709371162280686
0.7094272328766965
0.7094832420591298
0.7095391899288293
0.7095950765864174
0.7096505740841831
0.70926278688523
0.7093187329328077
0.7089315502183248
0.7089876159301532
0.7090436205016198
0.7090995640326817
0.7091554466230778
0.7092112683723303
0.7088254080522148
0.7088766721043888
0.7089325543478102
0.7089883758826566
0.7090441368078018
0.709099837221905
0.7091554772234114
0.7092110569105532
0.7092665763813493
0.7093220357336062
0.7093774350649191
0.7094327744726721
0.7094880540540381
0.7095432739059808
0.709598434125254
0.7096503507824989
0.7096431499460467
0.7096981671158872
0.7097531249999842
0.7098080236941144
0.7098628632938485
0.7099176438945511
0.709972365591382
0.7100270284792963
0.7100816326530454
0.7101361782071768
0.7097552038626451
0.7098098659517268
0.7098644694533603
0.7099190144616874
0.7099735010706479
0.7100279293739808
0.7100822994652247
0.7101366114377179
0.7101908653845995
0.7102450613988095
0.709866061899664
0.7099203733333175
0.7099746268656557
0.7100288225892222
0.7100829605963632
0.7097050558807717
0.7097593085106224
0.7098135034555928
0.7098676408076355
0.7099217206585077
0.7099731953290711
0.7100239787798249
0.7096475079533244
0.7097015898251032
0.7097556144067637
0.7093798835362466
0.7094340211640052
0.7094881015335641
0.7095421247357134
0.7095960908610511
0.709649999999984
0.7092755145118573
0.709329535864963
0.7089556141275539
0.7090008429926078
0.7090549236440071
0.709108947368405
0.7091590741714726
0.7087862250262721
0.7088403047819073
0.7088943277310764
0.7089482939632386
0.709002203567665
0.7090560566334396
0.7091098532494599
0.7091635935044366
0.7092172774868949
0.7092702250130661
0.7093228556485195
0.708952064819639
0.7090057471264207
0.7090593733681302
0.7091129436325518
0.7091664580072871
0.7092163712200049
0.7092697759249449
0.709323124999984
0.7093764185319986
0.7094296566076843
0.7094828393135565
0.7095359667359508
0.7091673766233606
0.7092206126687275
0.7092737934613228
0.7093269190871209
0.7093799896319176
0.7090124352331446
0.7090656136716567
0.7091187370600254
0.70875188825658
0.7083854188210802
0.7084025322997256
0.7084558884297361
0.7085091894682339
0.7085624355005
0.7086091284166937
0.7086622680412211
0.7087153529108546
0.7087683831101796
0.7088213587236073
0.7084567386831115
0.7080924935732488
0.7081457348406829
0.7081989214175495
0.7082520533880743
0.7083051308363103
0.7083581538461379
0.7084111225012654
0.7084640368852299
0.7085168970813972
0.7085697031729624
0.7086224552429508
0.708675153374217
0.7087277976494474
0.7087803881511586
0.7088329249616991
0.7088854081632492
0.7089378378378217
0.7089902140672621
0.7090410086601979
0.7090932790223872
0.70914549618319
0.7087847914547144
0.7088371123538223
0.7088893800812848
0.7085293550025233
0.7085817258883088
0.7086340436326577
0.7082746957403491
0.7079157121135167
0.7079682877406122
0.7080208101265663
0.7080732793522106
0.707715123925123
0.7077676946410355
0.7078202122283821
0.7078726767676606
0.7079097930338053
0.7079621594348982
0.7080144730206597
0.7080667338709516
0.7077100251889008
0.7077623867069326
0.7074061902365214
0.7074586519114527
0.7075110608345742
0.707563417085411
0.707615720743329
0.7076679718875342
0.7077201705970737
0.7073652457371956
0.7074175438596331
0.7074697895791422
0.7075219829744456
0.707574124124108
0.7076262131065372
0.7076782499999839
0.7077302348825426
0.7077821678321518
0.707834048926594
0.7074808383233372
0.7071279800498592
0.7071801096709709
0.7072321873442788
0.7072842131473942
0.7073361871577738
0.7073881094527202
0.7074399801093821
0.7074917992047552
0.7075435668156819
0.7075952830188518
0.7076469478908027
0.7076985615079203
0.707750123946439
0.7078016352824417
0.707853095591861
0.7079045049504789
0.7079558634339275
0.7080071711176891
0.708058428077097
0.7081096343873355
0.7077599506172678
0.7078088845014646
0.707860138135159
0.7079113412228635
0.7075624445539513
0.7076137438423483
0.7076649926144595
0.7077161909448657
0.7077673389080015
0.7078184365781549
0.7078694348894187
0.7079204322200231
0.707969121256734
0.7080200196270692
0.7080708680725684
0.7081216666666504
0.707774718275339
0.7074281096963599
0.7074791483112908
0.7075282289628019
0.7075791687041403
0.7072333333333172
0.7072843673668622
0.7073353515624838
0.7073809663250205
0.7073937073170571
0.7074445636274826
0.7074953703703543
0.7075461276181036
0.7075968354430219
0.7076461800486457
0.7076967898832524
0.7077473505104359
0.7077978620019275
0.7078483244293184
0.7078987378640614
0.7079491023774704
0.707999418040721
0.7080496849248505
0.70809689922479
0.7081470702179015
0.7081971926427718
0.7082472665698919
0.7082972920696162
0.7083472692121635
0.7083971980676166
0.7084470787059229
0.708496911196895
0.7085395079594627
0.7085892478302634
0.7086363855421525
0.7086860308285001
0.7087356283100463
0.7083945620789058
0.7084441077440915
0.7084923076922915
0.7085419029312668
0.708591450528322
0.7086409505520721
0.7086904030710011
0.708739808153461
0.7084000479386223
0.7080606133205396
0.7081102490421294
0.7081592628051537
0.708208803827735
0.7082582974653114
0.7083077437858347
0.7083571428571267
0.7084064947468797
0.7080683532219408
0.7081177958015106
0.7081671912255442
0.7082159675881631
0.7082652691757818
0.7083145238095077
0.7083637315563855
0.7084128924833331
0.7084620066571402
0.7085110741444705
0.7085600950118602
0.7086090693257198
0.7082727574750669
0.7083218216318623
0.7083708392602968
0.708419810426524
0.708468735196573
0.7085176136363475
0.708566445811626
0.7082312677388675
0.7082801891252792
0.70794546313798
0.7079944733112733
0.708043437204894
0.7080923548843632
0.7077583490565875
0.7078073550212002
0.7078562205466379
0.7079051342439782
0.707954001883223
0.7080028235293956
0.7080515992473968
0.7081003291020054
0.7081490131578785
0.7081976514795516
0.7082462441314391
0.7079138901923817
0.7079537992495146
0.7080024378809026
0.7080510309278187
0.7080995784543163
0.7081480805243283
0.7081965372016683
0.7082447614592915
0.7082931276297173
0.7083414485981145
0.7083897244278212
0.7084379551820565
0.7084861409239221
0.7085342817164016
0.7085823776223613
0.7086304287045503
0.708677922682797
0.7083479981377864
0.7083960912051954
0.7084441395348674
0.7084920966991934
0.7085400557620655
0.70858797027402
0.7086358402971054
0.7083070069605406
0.7083549628942323
0.7084028743625242
0.7084507414272312
0.7084985641500532
0.7085463425925763
0.7085940768162724
0.7086417668824999
0.7086894128525033
0.7087370147874144
0.7087845727482516
0.7088320867959209
0.708867789570819
0.7089152214021976
0.7089624711848616
0.7089608755760206
0.7090081989866258
0.7090554788213466
0.7091027151403426
0.7091499080036635
0.7091965057471101
0.7092095128676308
0.7092565916398551
0.7093036271808836
0.7093506195502361
0.7093975688073232
0.7094444750114464
0.7094913382217986
0.7095381584974643
0.7095849358974196
0.7095853089244688
0.7096320219578977
0.7096786922725031
0.7096535648994352
0.7097001827318247
0.7097467579908513
0.7097932907348079
0.7098397810218815
0.7098855449156243
0.7099319507748241
0.7099783143507808
0.7100246357012586
0.7100709148839163
0.7101171519563075
0.7101633469758817
0.709840545454529
0.7098868241708151
0.7095644414168774
0.7096108034498247
0.7096571234119619
0.7097034013605278
0.7097496373526581
0.7097958314453846
0.7098419836956358
0.7095206428247912
0.7095668778280378
0.709613071008577
0.7096592224231301
0.7097053321283161
0.7097514001806521
0.7097974266365524
0.7098434115523301
0.7098893549841965
0.7099352569882613
0.7099811176205333
0.7100269369369204
0.7100725348941753
0.7101182718271662
0.7101639676113196
0.7102096223021418
0.7102552359550397
0.7103008086253205
0.7103463403681919
0.7103918312387627
0.7100731269627472
0.7097547085201629
0.7097963245181369
0.7098399641576897
0.7098855799372876
0.7099311548791241
0.7099766890380148
0.7100221824686777
0.7100601251676188
0.7097428507595904
0.709788387673052
0.709833883928555
0.709879339580528
0.7099247546833021
0.7099701292911115
0.7100154634580941
0.7100607572382909
0.7097446126446852
0.7097899866488487
0.7098353202846811
0.7098806136060307
0.7099258666666503
0.7099708573966962
0.7100160301953655
0.7097008877052654
0.7097461401951921
0.7097462084257042
0.7097908687943099
0.7098360212671525
0.7098811337466622
0.7099262062859509
0.7099712389380367
0.710012206988042
0.7100571618036972
0.7101020768890689
0.7101469522968034
0.7101917880794538
0.7102365842894806
0.7102813409792513
0.7103260582010418
0.7103707360070352
0.7104153744493228
0.7104576838397018
0.7105022447182934
0.710546766388017
0.7105912489005992
0.7106356923076759
0.7103234622143948
0.7103679841897069
0.7104124670763663
0.7104569109258282
0.7105013157894572
0.710545681718528
0.7105900087642254
0.7106342969776445
0.7106785464097909
0.7107100656454978
0.710754243219581
0.7107982947092096
0.7108423951048787
0.7108864569680918
0.7109304803493285
0.7109744652989796
0.7110184118673483
0.7110623201046499
0.7111061900610123
0.7111461002178484
0.7111898954703667
0.7112336525903187
0.7112773716274856
0.7113210526315624
0.7113646956521574
0.7114064319860764
0.7114499999999835
0.7114935301780121
0.7115351996527611
0.7115786550975972
0.7116220728534092
0.711313610749875
0.7113571057192208
0.7114005630142752
0.7110925974025808
0.7111361315447692
0.7111789792387376
0.7112224383916824
0.7112646931719798
0.711308077753763
0.7110009499136275
0.7110444108761163
0.7110878343399316
0.711131220353584
0.7111745689655006
0.7112178802240247
0.7109115848406379
0.7109549720189243
0.7109983218588474
0.7110416344085855
0.7110849097162344
0.7111281048560212
0.7111713058419077
0.711214469729481
0.7112575965665069
0.7113006864006697
0.7113437392795716
0.7113864552078701
0.711429434447284
0.7111247537473067
0.7111678082191614
0.7112108258450838
0.7109066295979303
0.7109497221034463
0.7109926495726329
0.7110356685177107
0.7110786507258586
0.7111215962441148
0.7111635238907683
0.7112063965884695
0.7109032395566756
0.7109461866212019
0.7109890545144637
0.7110319284801877
0.7110728510638131
0.7111156529136371
0.7111584183673303
0.7112011474712965
0.7112438402718609
0.7109418259023188
0.7109845925296947
0.7110273228680359
0.7110700169635117
0.7111126748622131
0.7111552966101528
0.7111978822532657
0.7112400508043863
0.7112825645365893
0.7113250423011677
0.7110242706130911
0.7110668216398819
0.7111093367131223
0.7111515202702535
0.711193963697746
0.7112363713080001
0.711278743146335
0.7113210792579934
0.7113633796881417
0.7114056444818704
0.7114478736841937
0.7114900673400506
0.7115322254943037
0.711574348191741
0.7116164354770744
0.7116584873949412
0.7117005039899034
0.7117424853064483
0.7117844313889886
0.7118263422818624
0.7118682180293333
0.7119100586755909
0.7116118139924423
0.7113138190954605
0.7113558392632733
0.7113978242677657
0.7114397741530571
0.7111423494983109
0.7111843710823066
0.7112263575605513
0.7112683089770186
0.7113102253756092
0.71135210680015
0.7113939532943951
0.7114357649020256
0.7114775416666498
0.7115192836318032
0.711560990840949
0.7115989180191259
0.7116405574043092
0.7116821621621453
0.7117237323358102
0.7117652679684086
0.7118067691029731
0.7118136571191197
0.711855103734423
0.7118965159684609
0.7116013681591871
0.7116428512225277
0.711684299917133
0.7117257142856974
0.711767094370844
0.7118084402151258
0.7118497518610253
0.7118910293509545
0.7119322727272558
0.7119733168112181
0.7120144921552267
0.7120556335121581
0.7120967409240755
0.7121378144329727
0.7121788540807745
0.7122198599093362
0.7122608319604443
0.7123017702758168
0.7123426748971025
0.7123835458658818
0.7124243832236673
0.7124651870119025
0.7125059572719633
0.7125466940451576
0.7125873973727253
0.7126280672958386
0.7123357670221323
0.7123765067650507
0.7124172131147372
0.7121253584596308
0.7121633497133328
0.7122040933278586
0.7122448036006378
0.7122854805725802
0.7123261242845292
0.7120350224764849
0.7120757352941007
0.7117849734585376
0.711825755102024
0.7118665034679553
0.7119072185970466
0.7116169995923189
0.711657783211067
0.711698533604871
0.7114087540716443
0.7114495726495558
0.7114903580146291
0.7115311102073845
0.7115718292682758
0.7116125152376913
0.7116518277822739
0.7116924482338441
0.7116900974025804
0.7117306693711798
0.7117712084346951
0.7118117146331406
0.711852188006466
0.7118926285945557
0.7119330364372299
0.7119734115742444
0.7120137540452904
0.7120540638899951
0.7120943411479215
0.7121345858585688
0.7121626817447325
0.7118751715785053
0.7119154560128966
0.7119553852359652
0.7119956048386926
0.71203579201933
0.712073932312634
0.7121140555779129
0.7121541465378252
0.7118675653923371
0.7119077232501841
0.7119478488138149
0.7119879421221694
0.7120280032141252
0.712068032128497
0.7121080289040376
0.7121479935794373
0.7121860409145437
0.7119004811547545
0.7119404809619069
0.7119804487179316
0.7120203844613366
0.7117353482786059
0.711775350140039
0.711490639999983
0.7115286285485635
0.7115686650679286
0.7116086695964672
0.7116486421725069
0.7113645508981865
0.7114045889864155
0.7114445951336088
0.7114845693779733
0.7112009964128965
0.7112405976095447
0.7112806053365023
0.711320581210174
0.7110375248706554
0.7110775656324412
0.7111175745526669
0.7111575516692993
0.7108750099324422
0.7109150516282594
0.7109266772528611
0.7109666666666496
0.7110066243553974
0.7107247026169536
0.7107647245342675
0.7108047147384933
0.7108418613861215
0.7108817893903233
0.7109216857934139
0.7109615506328943
0.7110013839462067
0.7110411857707338
0.7107602528644633
0.7108001184833952
0.7108399526253283
0.7105594317284754
0.7105993293885431
0.7103191246056612
0.7100391407173656
0.710079196217477
0.7097995273729644
0.7098396456692743
0.7095602912239105
0.7095978363493142
0.7096379866299476
0.7096728380502973
0.7097129273084308
0.7097529850746098
0.7097930113859272
0.7098330062794178
0.7098729697920583
0.7099129019607672
0.7099528028224055
0.709992672413776
0.7097145710928149
0.7097545027407817
0.7097944031310983
0.7098342723004524
0.7098741102854736
0.709913917122735
0.7099536928487519
0.7099934374999829
0.7100331511128294
0.7100704527712552
0.7101101053452813
0.7101497269890624
0.7101893177387743
0.7099125487139345
0.7099522010128383
0.7099918224298893
0.7100314130011506
0.7097551361867532
0.7097947880202085
0.7098343701399518
0.709872794403403
0.7099104506604336
0.7099499805825071
0.7099894798136475
0.7100289483895832
0.7100683863459876
0.7101063202791609
0.7101456976744015
0.7101850445563563
0.7102243609604786
0.7102636469221664
0.7103029024767631
0.7103421276595573
0.7103813225057833
0.7104105141089895
0.7104496522410957
0.7104887601390327
0.7105278378378207
0.710566885372426
0.7106059027777607
0.7106448900886833
0.7106838473399983
0.7107227745664568
0.7107616718027564
0.7107959183673298
0.7105223248652639
0.7105205848403061
0.7105594999999829
0.7105983852364304
0.7106372405841489
0.7106760660775856
0.710714861751135
0.7107536276391383
0.7107923637758846
0.71083107019561
0.7108697469324982
0.7109085090072653
0.7109471264367644
0.7109857142856971
0.7110242725880379
0.7107521622655779
0.7107907804131427
0.7108293690248394
0.7105576452599216
0.7105962934657833
0.7106349121466596
0.7103635738831443
0.7104022519083797
0.7104409004196699
0.710474256292889
0.7104797178802725
0.7105182926829097
0.7105568380952209
0.7105953541507825
0.7106338408831194
0.7106684931506677
0.7103981742107093
0.7104366920151919
0.7104751805397015
0.710513639817612
0.7105520698822464
0.7105904707668772
0.7106288425047266
0.7106671851289661
0.7107017823283862
0.710740068233493
0.7107783251231354
0.7108165530302858
0.7108547519878661
0.7108929220287488
0.7109310631857565
0.7106621785173806
0.7107003780718164
0.7107385487528172
0.710776690593107
0.710508270392732
0.7105464703661586
0.7105846415094167
0.7106227838551317
0.7106219834087308
0.7106600829249733
0.7106981537302013
0.7107361958568565
0.710774209337332
0.7108121942039721
0.7105447705041211
0.7105828130876096
0.7106208270676518
0.7106588124764953
0.7106967693463389
0.7107346977093331
0.7107673798798626
0.7108052532832848
0.7105386346586474
0.710576565429304
0.7106144677660996
0.7106523417009943
0.7103861797752636
0.7104241108199003
0.7104620134730366
0.7104998877665372
0.7105377337322191
0.7105749906541883
0.7106099402092503
0.7106477026522053
0.7106854368931865
0.7107231429637751
0.7107608208955051
0.7107984707198634
0.7108360924682899
0.710873537085335
0.7109111028315773
0.7109486405958858
0.7109861131794317
0.7110235950874408
0.7110610491071255
0.7110984752695997
0.7111358736059307
0.7111732441471399
0.7112105869242026
0.711247901968048
0.7112851893095595
0.71102126159553
0.7110583456973121
0.7110956618464788
0.7111116753150308
0.7110963319747882
0.7111320740740568
0.7111693076638109
0.7112044781643054
0.7112416574176668
0.7112788091715804
0.7113159334565446
0.711353030303013
0.7113900997413939
0.7114271418020506
0.7114346253229801
0.7114716236162189
0.7115085946145161
0.7115455383480653
0.7115824548470155
0.7116193441414712
0.7116562062614928
0.7116930412370961
0.7117234817813592
0.7114616261957148
0.7114984920926638
0.7115353308823357
0.711572142594617
0.7116089272593508
0.711645684906336
0.7116824155653277
0.7117191192660377
0.7117444974321177
0.7117811514484609
0.7118177785923581
0.7115569439354902
0.711593626373609
0.711630281947987
0.7116669106881232
0.7114065129893716
0.7114431967812556
0.7114798537476975
0.7115164839181113
0.711553087321868
0.7112932067202163
0.7113298649141849
0.7110702554744353
0.7111069682597418
0.711143654266941
0.7111803135253199
0.7112169460641226
0.7112535519125509
0.7112901310997641
0.7113266836548788
0.7110678311499099
0.711104437977429
0.7111410181818008
0.7111775717920582
0.7112140988371919
0.7112505266981302
0.711287000726199
0.7113234482758447
0.7113598693758897
0.711396264055115
0.711396809282071
0.7114331641899065
0.7114694927536058
0.7115057950017936
0.7115420709630529
0.7115783206659254
0.7116145441389117
0.7116230741410314
0.7116592552422096
0.7116954101915258
0.7117315390173237
0.7117676417479061
0.711803718411535
0.7118397690364315
0.7115829725829552
0.7116190768120995
0.7116551550107973
0.7116912072071898
0.7117272334293774
0.7117632337054202
0.7117992080633375
0.711835156531109
0.7118710791366732
0.7119069759079294
0.711942846872736
0.7119786920589118
0.7120145114942354
0.7120488689407366
0.7120846374730623
0.7118291352708832
0.7118649569583757
0.7119007171028869
0.7119364874551798
0.7119722321748303
0.7120079512893809
0.7117530254206772
0.711788797423032
0.7118243291591955
0.711569742489253
0.711604183053254
0.7116399571122056
0.7116757056091287
0.7117114285714111
0.7114573366654592
0.7114931120627949
0.711239279343543
0.710985627674733
0.7107321568627277
0.7107681397006241
0.7108040969005882
0.7108379985754812
0.7108739053043615
0.710909786476851
0.7109456421202245
0.7109810455191861
0.7110168503377003
0.7110526297085825
0.7110883836589524
0.7111241122158917
0.710871671991463
0.7109074520936661
0.7109432068109085
0.7109789361701954
0.7110147465437614
0.7110504252303157
0.711084980517163
0.7111206090651384
0.7111562123893631
0.7111901273885176
0.7112256809338348
0.7112612093352019
0.7112967126192827
0.7113321908127035
0.7113676439420525
0.7114030720338809
0.7114367102011828
0.7114719830627915
0.7115073368606528
0.7115426657263578
0.711577969686271
0.7116132487667198
0.7116485029939946
0.7116837323943489
0.7117189369939988
0.711754116819124
0.7117892718958673
0.7118244022503343
0.7118590509665907
0.7118941321152321
0.7116440814892696
0.7116792134831287
0.7117143208143035
0.7114645964912107
0.7112150473517891
0.7112502805048915
0.7112854889589733
0.7113206727399967
0.7113558318738881
0.7113909663865373
0.7114260763037978
0.7114611616514872
0.7112123119971845
0.710963636363619
0.7109988465571305
0.7110340321453356
0.7110691931540168
0.7111043296089212
0.7111394415357593
0.7111745289602059
0.7112095919079003
0.7109616108786437
0.7109967235970548
0.7110296864111324
0.711064750957837
0.7110997910863336
0.7111348068221197
0.7108873695198156
0.7109224347825913
0.7109574756606224
0.7109924921793361
0.7110274843641243
0.7110624522403438
0.7110973958333159
0.7111323151683269
0.711167210270628
0.7112020811654354
0.7109554785020632
0.710990398613501
0.7110252945252774
0.7110601662625393
0.7110950138503985
0.7108488750432507
0.7108687543252427
0.7109036319612423
0.7109384854771617
0.7106927410991882
0.7107276434001216
0.7107606217616413
0.7107954765193204
0.7108303072143431
0.7108651138716192
0.7108998965160237
0.7109346206896389
0.7109693553946752
0.7109490006891636
0.7109837065104901
0.710738877410452
0.7107736316695191
0.7108083620096192
0.7108430684554363
0.710877751031621
0.7106333791680831
0.7106681099656199
0.7107028169013927
0.7107374999999843
0.7107721592859438
0.7108067947837868
0.7108414065179948
0.7108759945130162
0.7109105587932655
0.7106669294036858
0.7107015416238285
0.7107361301369711
0.7107706949674618
0.7108052361396153
0.7105620595278673
0.7105966484267976
0.7103537094016945
0.7103883458646468
0.71042295866073
0.7104560450819524
0.7104906111300638
0.7105251535836031
0.7105596724667204
0.7105435879945283
0.7105780770541962
0.7103358895705376
0.7103704258943637
0.7104049386920837
0.7104384065372685
0.7104728727025045
0.7105073154133917
0.7105417346938634
0.71057613056782
0.7106105030591294
0.7106448521916272
0.7106791779891166
0.7107134804753682
0.7107477596741207
0.7107820156090804
0.7108162483039213
0.7108504577822856
0.7108846440677832
0.710918705523538
0.710952845528442
0.710950524889929
0.7109846310087884
0.7107440270727448
0.7107781799729233
0.7108123097734059
0.7108464164976205
0.710880500168963
0.710914560810798
0.710948598446458
0.7109826130992445
0.7107426594667439
0.7107767206477605
0.7108107588532757
0.7108447741065282
0.7108787664307257
0.7109127358490442
0.7109465813405064
0.7109679461279337
0.7110018512285302
0.7110357335127737
0.7110695930036878
0.7111008069939353
0.7111346218487273
0.7108956653225684
0.7109295263688156
0.710963364674266
0.7109971802618209
0.7110309731543505
0.7110647433746946
0.7108262910798003
0.7108586992959989
0.7106204758713018
0.7106543383584472
0.7106881781647572
0.7107219953130115
0.7104841365461732
0.7105179993308683
0.710280367892965
0.7103142761618073
0.7103481617646945
0.7101108252589261
0.7101447561790134
0.7101786644407233
0.7099416221628726
0.7097047380713934
0.7097253835890481
0.7097593864621429
0.7097933666666556
0.7098273242252472
0.7098612591605487
0.7098951714951606
0.7099290612516537
0.7099629284525683
0.7099967731204151
0.7100305952776748
0.710064394946798
0.7100981721502055
0.7101319269102886
0.7101656592494084
0.7101993691898968
0.7099636574842247
0.7099955872594456
0.7097600995024773
0.7097938992042339
0.7098276764998241
0.7098614314115208
0.7098951639615667
0.7099288741721755
0.7099625620655313
0.7099942091330147
0.710027853126024
0.7100614748677152
0.7100940495867671
0.710127528089878
0.7101610835810938
0.7101946169088412
0.7102281280950714
0.7102616171617068
0.7102950841306406
0.7100608179419432
0.7100943290471388
0.7101278180619552
0.7101612850082281
0.7101900856389896
0.7102235100427963
0.710256978275172
0.7100232642316461
0.7097897039473594
0.7098232160473439
0.7098567061143896
0.7098901741702179
0.7099236202365221
0.7099570443349666
0.7099904464871877
0.7100130948473823
0.7100065616797814
0.7100399147261311
0.7100732459016308
0.7098405113077594
0.7098738859764004
0.7096413691450947
0.7096747871643662
0.7097081833060473
0.7097415575916147
0.7097749100425171
0.709808240680175
0.7098415495259808
0.7098748366012992
0.7099081019274668
0.7096762573481306
0.7094445641527835
0.7092130221932036
0.709246264274054
0.7092796803652889
0.7093130746657894
0.7090818774445815
0.7091153144346616
0.7091472964169303
0.7091804623900932
0.709213834635409
0.7092471851610728
0.7092805139882814
0.709313821138204
0.7093471066319822
0.7093803704907304
0.7094136127355354
0.7094468333874563
0.7094800324675253
0.7095132099967473
0.7095463659960994
0.7095795004865322
0.7096126134889685
0.7096457050243045
0.7096772845106867
0.7097103336572658
0.7097412564766772
0.7097742635156942
0.7098072491909319
0.7098402135231251
0.7096106403622185
0.7096436469447074
0.7096766321913317
0.7097095961227723
0.7097425387596836
0.7097754601226932
0.7098083602324019
0.709841239109384
0.7098740967741876
0.7099069332473336
0.7099397485493171
0.7099725427006065
0.7100053157216437
0.7100380676328446
0.7100707984545984
0.7101035082072683
0.7101361969111915
0.7099077838533235
0.7099395819935636
0.7099722918675612
0.7100049807197889
0.7100376485705054
0.7100702954399434
0.7101029213483094
0.7101355263157844
0.710168110362523
0.7102006735086543
0.7102332157742817
0.7102657371794823
0.7102982377443079
0.7103307174887845
0.7103631764329124
0.7103956145966663
0.7104280319999955
0.7104604286628234
0.7104842340901778
0.7105165920716069
0.7105489293704016
0.7105812460063855
0.710613541999357
0.7103866538952703
0.7104189913820578
0.710451308232287
0.7104836044657057
0.7105158801020369
0.7105481351609779
0.7103217017208374
0.7103539980885595
0.7103803184713338
0.7104126711238421
0.7104102164226569
0.7104424435252905
0.7104746501272228
0.710506836248009
0.7102809917355335
0.7103132189386682
0.7103454256670867
0.710377611940295
0.7104097777777744
0.7104419231989811
0.7104693845177632
0.7105014906438281
0.7103088142041819
0.7103409508716292
0.7103730671736345
0.7104051631295504
0.7104372387587051
0.7104692940804023
0.7105013291139212
0.7105333438785167
0.7105653383934192
0.7105973126778349
0.7106292667509456
0.7104047393364903
0.710436734049271
0.7104687085569915
0.7105006628787855
0.7105325970337623
0.7105645110410073
0.7105871018606096
0.7106189785624191
0.710395020485343
0.7104269376181453
0.7104588346456673
0.7102351385390407
0.7100115832546408
0.7100435808684687
0.7100754954388152
0.7098522012578596
0.7098842187991178
0.7099162162162144
0.7099481935281163
0.7099801507537671
0.7099759183673452
0.7100070935342104
0.7100390021964212
0.7100708908406508
0.7101027594857307
0.7098801567398103
0.7099120651833266
0.7099439536340837
0.709938459129344
0.7097161865998732
0.709748106416274
0.7097800062578209
0.709811886143258
0.7098357723577222
0.7098676148796487
0.7098994374999988
0.7096776632302394
0.7097084634603361
0.7097400249765834
0.7095185081148554
0.7095503900155996
0.7095822520274476
0.7093609915809158
0.7093928927680789
0.709424774072919
0.709456479750778
0.7092355341015252
0.7092674346201736
0.7092993152816676
0.709331176104542
0.709363017107309
0.7093946517412929
0.7094264532172827
0.7094582349285266
0.7092378378378373
0.7092696583850928
0.7090494566904684
0.709081315952824
0.7088613093391247
0.7088932071960296
0.7089250852713176
0.7089569435833849
0.7087372482181591
0.7087691449814125
0.7088010219882316
0.708832879256966
0.7088647168059425
0.7088965346534655
0.7089283328178165
0.7089601113172544
0.7087409582689338
0.7087727750309027
0.7088045721346931
0.708836349598518
0.7088681074405686
0.708899845679013
0.708931564331997
0.7089632634176442
0.7089949429540556
0.7090266029593103
0.7090582434514647
0.709089864448553
0.7091214659685874
0.7091530480295577
0.7089347799322879
0.7089337230769241
0.7089644109504779
0.7089960024600258
0.7090275745465736
0.7090591272280283
0.7088412903225819
0.7088728808353822
0.7089044519496484
0.7089360036832427
0.7089665848419775
0.7089980981595106
0.7090295921496489
0.7090610668301671
0.7088437634079084
0.7088752757352959
0.7089067687595729
0.7089382424984709
0.7089696969696988
0.7090011321909444
0.7090325481798735
0.7090639449541305
0.7090953225313381
0.7091266809290975
0.7091580201649885
0.7091893402565692
0.7092206412213764
0.7092519230769255
0.7092813243820593
0.7093125686394168
0.7093437938395878
0.7093750000000026
0.7094061871380704
0.709190036563074
0.7092212610417329
0.7090052984165679
0.7090365601217684
0.7088207851491203
0.7088520839671462
0.7088833637469616
0.7089146245059319
0.7089458662614012
0.7089770890306929
0.7087617253948998
0.7087929851199546
0.7088242258652127
0.7086091047041003
0.7086153519417508
0.7086464361540827
0.7086776834445152
0.7084628675356202
0.7084941515151549
0.7082795213571679
0.708310841913995
0.7083421435059072
0.7081277542372917
0.7081590922844211
0.7081904113732643
0.7082217115210198
0.7082529927448646
0.708284255061956
0.7083154984894299
0.7083467230444014
0.7083779287439653
0.7081641110775772
0.7081953530476806
0.7082265761689333
0.7082577804583877
0.7082889659330762
0.7083201326100103
0.7081067188912366
0.7081379216867513
0.7081691056910613
0.7082002709211362
0.7082314173939257
0.7082559265944689
0.7082870375939895
0.7083181298857533
0.7083477306883122
0.7081348858173122
0.7081659957945374
0.7081970870870917
0.708228159711803
0.708259213685479
0.7082902490249073
0.7083212657468555
0.7083522638680709
0.7083832434052808
0.7084139646389022
0.7084413720790942
0.7084722970949436
0.7085032035928195
0.7085340915893497
0.7085649611011422
0.7085958121447854
0.7083839114832589
0.7084147982062834
0.7084456664674291
0.7082340005975554
0.7082639187574725
0.708294804419235
0.7083256716417965
0.7081142942405306
0.7081451968973802
0.7081760811213894
0.7082059928443706
0.7082368405365184
0.7082676698450594
0.7080566875186235
0.7080875521143596
0.708118398332843
0.708149226190482
0.7081800357036656
0.7082108268887627
0.7082415997621232
0.7082723543400774
0.7080618722139734
0.7080926619132564
0.7081207900207962
0.7081515439429991
0.7081822796081986
0.7082115430267124
0.7082422426579713
0.7082729240806707
0.7083035873110055
0.7083342323651517
0.7083648592592657
0.7083954680094853
0.7084260586319284
0.7084566311426946
0.708487185557864
0.7085177218934979
0.7085482401656383
0.7083387344766479
0.7083692876145502
0.7083998226950424
0.7084303397341282
0.7084608387477921
0.7082516681429064
0.7082822018890272
0.708312717615823
0.7083432153392403
0.7083735771159022
0.708164740566045
0.7081952549366415
0.7082257513258765
0.7082562297496392
0.7082866902238001
0.7083171327642112
0.7083475573867056
0.7081391585760594
0.7081696176470664
0.7082000588062412
0.7082304820693787
0.7082608874522558
0.7082912749706306
0.7083216446402428
0.7083507046388804
0.7083810390372841
0.7084113556338107
0.7084416544441265
0.7084719354838791
0.7085021987686977
0.708530451348191
0.708322853794324
0.7081153778558957
0.7081457101024973
0.7081760245901723
0.7082063213345122
0.7082366003510909
0.7082668616554633
0.7082971052631664
0.7083273311897191
0.7083575394506223
0.7083877300613584
0.7084179030373919
0.7084458394160671
0.7084759778167046
0.7085060986285469
0.7085362018669866
0.7085662875473988
0.7085963556851401
0.7086264062955496
0.7086564393939484
0.7086864549956398
0.708716453115909
0.708510131004376
0.7085401629802188
0.7085701774803701
0.7086001745200792
0.7086301541145776
0.7086601162790792
0.7086900610287802
0.7087199883788591
0.7087498983444767
0.7087797909407763
0.7088096661828834
0.7088392919326852
0.708869132579064
0.7086635440835365
0.7086934183821496
0.7087232753623287
0.7087531150391291
0.7087829374275882
0.7088127425427265
0.7088425303995468
0.7088723010130348
0.7089020543981583
0.7089318194966836
0.7089615384615487
0.7089912402428551
0.7090196820809352
0.7090493498988836
0.7090785961871855
0.7091082298585146
0.7091378464203338
0.7091667532467637
0.7091963358338247
0.7092259013556494
0.7092554498270003
0.7092849812626224
0.7090805763688868
0.7091101411697025
0.709038162442407
0.7088340051828498
0.7088636154289112
0.7088932086331043
0.708922727272738
0.7089522864538503
0.7089818286371586
0.7090113538373205
0.7088076149425396
0.7088371732260954
0.7088667145318892
0.7088962388745446
0.7089257462686679
0.7089552367288491
0.7089847102696613
0.7090141669056609
0.7090436066513874
0.7090730295213642
0.7091024355300974
0.7091318246920768
0.7091611970217756
0.7091905525336503
0.709219891242141
0.7092492131616712
0.7092785183066479
0.7093078066914617
0.7093353630646201
0.7093455844527126
0.7093748285714404
0.7094040559840165
0.7094332667047522
0.7094624607479424
0.709491638127866
0.7095207988587853
0.7095499429549466
0.7095790704305797
0.7096081812998982
0.7096361641493426
0.7096652421652545
0.7096943036172155
0.7097233485193747
0.7097523768858651
0.7097813887308037
0.7098103840682914
0.7098393629124131
0.7098683252772376
0.7098899658897229
0.7099188974140509
0.7099478125000128
0.7099767111616148
0.7100055934128465
0.7098040590406034
0.7098325198638041
0.7098611631205805
0.709890045377211
0.709914261411978
0.709713038548766
0.7097419382261396
0.7097708215297583
0.7097996884735336
0.709828539071361
0.709835805264661
0.7098624504810547
0.7098912588401831
0.7099200509049908
0.7099488266892982
0.7099775862069101
0.7100063294716157
0.7100066949152678
0.71003541372495
0.7100641163184778
0.7100928027095819
0.7101214729119777
0.7101501269393651
0.7099498589960657
0.7099785452495205
0.7100072153325957
0.7100358692589601
0.7100621126760702
0.7100907350042381
0.7101193412162302
0.7101479313256543
0.7099772931907851
0.7100059071730099
0.7100345050618815
0.710063086870973
0.7100916526138423
0.7098921326215373
0.709920730337093
0.7099493119910282
0.7099778775968701
0.7100064271681313
0.710033922558937
0.7100624403927215
0.7100909422322076
0.7098918699187138
0.7099204035874587
0.7099489212664759
0.7099774229692024
0.7100059087090599
0.7098071388577976
0.7098356563112379
0.7098641578063943
0.7098926433566584
0.7099211129754065
0.7099495666760005
0.709978004471787
0.7100064263760979
0.7098081005586744
0.709836554035201
0.7098649916248059
0.7098934133407913
0.7099218191964439
0.7099502092050364
0.7099755158951632
0.7100038751045596
0.7100322185061471
0.710060546113139
0.7100888579387342
0.710117153996117
0.7101454342984567
0.7101408850542879
0.7101691430161537
0.7101973852573176
0.7102256117908946
0.710028162357536
0.7100564202334789
0.7100846624062399
0.7101128055555715
0.710139433490713
0.7099422820655351
0.7099705245628803
0.7099969200888062
0.7100251317614585
0.7100533277870378
0.7100815081785579
0.7101081762749608
0.7101363258520529
0.7101644598338114
0.7101925782331928
0.7102153931340142
0.7102434818710378
0.7102715550636579
0.7102996127247745
0.7103268252212556
0.7103548520873819
0.7103828634604921
0.7104108593534293
0.7104388397790223
0.7104668047500858
0.7104729983434734
0.7105009384488162
0.7105288631346748
0.7105567724138101
0.7105846662989691
0.7106125448028845
0.7106404079382751
0.7106682557178458
0.7106960881542872
0.7106951528504717
0.7107229625550834
0.7107507569501963
0.7107785360484489
0.7108062998624659
0.7106108085808756
0.7106386032444497
0.710666382627835
0.7106941467436285
0.7107218956044132
0.7107496292227587
0.7107773476112204
0.71080505078234
0.7108327387486457
0.7108603840878094
0.7108880416895407
0.7109134905401878
0.7109411184210706
0.7109671964922075
0.7109944657534425
0.7107997261024556
0.7108273548740596
0.7108549685190434
0.7108825670498264
0.7109101504788142
0.7109377188183988
0.7109625375991431
0.710990076544578
0.7107957638699279
0.7108233333333516
0.7106291723572976
0.7106567722556163
0.7106843570843754
0.7107109989083152
0.7107385538881493
0.7105446808510822
0.7105722661576405
0.7105998364231373
0.7106273916598713
0.7106549318801275
0.7106824570961777
0.7107099673202801
0.7107374625646797
0.7105440119760666
0.7105715374149847
0.7105990478781472
0.7106265433777724
0.7106540239260657
0.7106814895352187
0.7107089402174103
0.7105158652540261
0.7105433460076236
0.7105708118381945
0.7105982627578911
0.7106256716418102
0.7106530927835244
0.7106804990507379
0.7107078904555507
0.710734345351063
0.7107617073170925
0.7107890544568062
0.7108163867822513
0.7108437043054623
0.7108710070384603
0.7108982949932537
0.710705952380972
0.7107321341628543
0.7107594375338216
0.7107867261422203
0.7108140000000197
0.7108412591191767
0.7108685035116352
0.7106765325412027
0.7107038066954843
0.710730148448063
0.710757393416102
0.7107620987321484
0.7107893203883695
0.7108165273658869
0.71084371967657
0.7108694691458028
0.7108966325431235
0.710705171020758
0.7107323640280223
0.7107595423957134
0.71078670613565
0.7108138552596382
0.7108409897794716
0.7108622479161268
0.7108893548387302
0.7109164471916357
0.710943524986587
0.7109705882353147
0.7109976369495373
0.7110246711409604
0.7110516908212768
0.7110786960021673
0.7111056866952998
0.7111326629123298
0.7111596246649003
0.7111865719646417
0.7112135048231721
0.7111956067506238
0.7112225227638133
0.7112494243641443
0.7112763115631904
0.7113031843725126
0.7113300428036596
0.7113568868681679
0.7113837165775615
0.7114064421277948
0.7114332442544309
0.7114600320598666
0.7114868055555772
0.7115094793057626
0.7113195408435881
0.7113451828129387
0.7111553895411102
0.7111822085889787
0.7112090133333551
0.711235697147449
0.7112568496801922
0.711283613109534
0.7113103622802561
0.7113370972037502
0.7113638178913957
0.7113903380356886
0.7112010377860782
0.7112277733439963
0.711254494680873
0.7112812018080518
0.7110921318447855
0.7111188679245504
0.7111455897981093
0.7109567065073262
0.7109834572490927
0.7107947172816786
0.7108214968153088
0.7108482621385205
0.7108750132626217
0.7109017501989086
0.7107132820784953
0.710740047707417
0.7107667991521157
0.7107935364238636
0.7108202595339208
0.7108469684935359
0.7108736633139453
0.7109003440063736
0.7109270105820332
0.7107389843956852
0.7107638286621063
0.7107905101771309
0.7108171775898748
0.7108438309115156
0.7108704701532189
0.7108970953261387
0.7109237064414169
0.7109503035101841
0.7109768865435587
0.7110034555526478
0.7110300105485464
0.711056551542338
0.7110830785450944
0.7111095915678758
0.7111360906217304
0.7111625757176953
0.7111890468667954
0.7110018425901787
0.7110283421052866
0.7110548276769507
0.711081299316173
0.7111077570339442
0.7111342008412435
0.7111606307490382
0.7111834471886732
0.7112098502758315
0.711236239495822
0.711262614859567
0.7112818372703651
0.7113081868276282
0.7113345225603598
0.7111479674796988
0.7111743314106166
0.7109879161206006
0.7110143081761247
0.7110406864029584
0.7110670508119675
0.710880858863601
0.7109072513089247
0.7109319811567895
0.7109583464155136
0.7109846978812694
0.7110110355648779
0.7110373594771486
0.7110636696288797
0.7110899660308581
0.7111162486938595
0.7111425176286482
0.7111687728459777
0.7111950143565895
0.711221137787081
0.711247351943672
0.7112735524256898
0.7112997392438318
0.711325912408784
0.7113520719312211
0.7113782178218071
0.7114043500911945
0.7114303385416917
0.7114564436344952
0.711482535137974
0.7115086130627365
0.71153467741938
0.7115607282184907
0.711586765470644
0.7116127891864042
0.7116387993763247
0.7116647960509477
0.7116907792208046
0.711716748896416
0.7117427050882914
0.7117686478069293
0.7117945770628175
0.7117833463035276
0.711809258298781
0.7118351568576872
0.711650648004173
0.7116765742420574
0.7116988601036528
0.7115145299145557
0.7115404712584412
0.7115663991716542
0.7115923136646222
0.7114082018111514
0.7114341438179256
0.7114600724075771
0.7114859875905121
0.7115118893771262
0.7115377777778039
0.7115636528029196
0.7115895144628361
0.7116153627679065
0.7116411977284723
0.7116670193548651
0.7116928276574052
0.7117186226464025
0.7117444043321565
0.7117701727249557
0.7117959278350782
0.7116125225457622
0.7116383049974506
0.7116640741694833
0.7116898300721174
0.7115066409266676
0.711532424086491
0.7115581939799599
0.7115820730452943
0.7113991000257404
0.7114248843187929
0.7114506553585466
0.711476413155217
0.7115021577190097
0.7115278890601194
0.7115536071887305
0.7115792864476657
0.7116049781883771
0.7116306567470769
0.7116563221339076
0.7116819743590016
0.7117076134324805
0.7115252178370339
0.7113429157058946
0.7113685963115026
0.7113942893726265
0.7114199692780612
0.7112378807269277
0.7112635875128217
0.7112892811461006
0.7113149616368561
0.7113406289951695
0.7113662832311114
0.7113919243547426
0.7114175523761135
0.7114431673052639
0.7114687691522239
0.7114943579270128
0.7115199336396398
0.7115454963001044
0.7115710459183953
0.7115965825044911
0.7116221060683605
0.7116476166199618
0.7116718909276529
0.7116973757962064
0.7115160978095034
0.7115416093710493
0.7115671079430017
0.7113860015271343
0.7112049872773818
0.7110240651234064
0.7110496693794789
0.7110740655988077
0.7110996441281421
0.7111252096569532
0.7111507621951502
0.7111763017526318
0.7112018283392869
0.7112273419649942
0.7112528426396223
0.7112783303730302
0.7113038051750665
0.7113292670555701
0.7113547160243694
0.7113801520912834
0.7114055752661209
0.7114306815303049
0.7114560790273844
0.7114814636617153
0.7115068354430668
0.7115321943811982
0.7115575404858588
0.7115828737667884
0.7116081942337165
0.7116244500632402
0.7116497472194426
0.7114699014405143
0.7114952248610701
0.7115205354887889
0.7115458333333625
0.7113661954052299
0.7111866481575254
0.7112120111027292
0.7112373612512907
0.7110579823455526
0.7110833585476843
0.7111087219561675
0.710929511088739
0.7109549004787394
0.7107758186398279
0.7105968269957483
0.7106222809667968
0.7106477221243688
0.7106731504781372
0.7106985660377654
0.710723868209285
0.7107492582348799
0.7107746354952533
0.7108000000000296
0.7108253517588237
0.7108506907812404
0.7108760170768755
0.7109013306553148
0.7109266315261342
0.7107482308657764
0.7107735574511086
0.7107988713318584
0.7108241725175826
0.710849461017829
0.7106713032581754
0.7106966173891556
0.7107219188377054
0.7107472076133534
0.7107724837256185
0.7107963954943982
0.7108216466466769
0.7108468851639032
0.7108721110555581
0.7108934483621209
0.7109186500000304
0.7109438390402704
0.7109690154922844
0.7109941793655065
0.7110193306693613
0.711044469413264
0.7110695956066208
0.7110947092588278
0.7111198103792723
0.7111448989773319
0.711169975062375
0.7111950386437607
0.7112200897308385
0.711245128332949
0.7112701544594231
0.7112951681195827
0.7113201693227402
0.711345158078199
0.7113701343952527
0.7113950982831863
0.711420049751275
0.7114421536931425
0.7112652660368288
0.7112902311707994
0.7113151838966516
0.7113401242236338
0.7113638847491619
0.7113888005960085
0.7114137040715309
0.7114385951849408
0.7114634739454408
0.7114883403622245
0.711513194444476
0.7115380362013706
0.7115628656420743
0.7115876827757441
0.7116124876115283
0.7116372801585653
0.7116620604259852
0.7114858628373678
0.7115106683168635
0.7115354615194578
0.7115602424542625
0.7115850111303808
0.7116097675569064
0.7116098145859405
0.7116337864557907
0.711658512478411
0.711683226284617
0.71170792788346
0.7117326172839827
0.7117572944952185
0.7117819595261922
0.7118066123859192
0.7118312530834068
0.7118558816276526
0.7118804980276457
0.7119051022923667
0.7119296944307865
0.7119542744518679
0.7119788423645645
0.7120033981778213
0.7120279419005742
0.7120524735417506
0.712076993110269
0.7121015006150389
0.7121259960649614
0.7121504794689288
0.7121749508358244
0.7121990415335792
0.7122234889435218
0.7122479243429463
0.7120730108055339
0.7120954824454049
0.7121198576338081
0.7121442944785606
0.7121687193327121
0.7121931322050858
0.7122175331044961
0.7122419220397488
0.7120673529412096
0.7120917667238754
0.7121161685448641
0.712140558412965
0.7121649363369579
0.7119905997552353
0.7120150024474147
0.712039393197978
0.712063772015689
0.7120881389093022
0.712112493887564
0.7121368369592123
0.7121611681329759
0.7121854874175758
0.712209794821724
0.7122340903541241
0.7122583740234713
0.7122826458384521
0.7123069058077449
0.7121331300317488
0.7121574146341803
0.7121816873933526
0.7122059483179276
0.7122301974165585
0.7122544346978897
0.7122786601705579
0.7123028738431905
0.7123270757244071
0.712351265822819
0.7123754441470286
0.7123996107056304
0.7124237655072102
0.7124479085603457
0.712472039873606
0.7122988575595871
0.7123230133657695
0.7121499514091695
0.7121741316492937
0.7120011898980432
0.7120253945132659
0.7120495873786753
0.7120737685028251
0.7120979378942607
0.712122095561519
0.7121459505334973
0.7121700848485195
0.7119974793989683
0.7120216379937347
0.7120457848837557
0.7120699200775354
0.7119235108959185
0.7117511740499016
0.7117753630203639
0.7117995402855417
0.7118237058539294
0.7118478597340131
0.7118720019342709
0.7118961324631725
0.7119202513291796
0.7117482483692064
0.7117723913043829
0.7117964984303659
0.7118206180589438
0.7118447260439646
0.7118688223938576
0.7118929071170437
0.7119169802219358
0.7119410417169391
0.71196509161045
0.7119891299108573
0.7120131566265414
0.7120359913274263
0.7120599951830797
0.711888538406007
0.7119125662012873
0.711918411552382
0.711942420596763
0.7119664180900042
0.7119904040404396
0.7118192113489175
0.7118327644231124
0.7118567652007084
0.7118718164344421
0.7118957963007803
0.7117248318924467
0.7117488355342493
0.71177282765246
0.7117968082553753
0.7118207773512834
0.7118447349484647
0.7118686810551916
0.711892615679729
0.7119165388303331
0.7119404505152528
0.7119643267848945
0.7119882155688982
0.7120120929119134
0.7120359588221572
0.7120598133078389
0.7120836563771598
0.7121074880383137
0.7121313082994861
0.7121551171688549
0.7121789146545904
0.7122007887189655
0.7122245639187937
0.7122483277592336
0.7122720802484243
0.7122958213944968
0.7123195512055748
0.7123432696897739
0.712342829873575
0.7123665314885862
0.7123902217982717
0.7122203624225449
0.7122440762813238
0.7122677788370243
0.7122725518227672
0.7122962363030382
0.7123199095022992
0.7123435714286082
0.7123672220900154
0.7123908614945633
0.7124144896502868
0.712438106565213
0.7124617122473615
0.7124853067047445
0.7125085809365713
0.7125321530418621
0.7125557139463425
0.7125792636579943
0.7126028021847913
0.7126263295347001
0.7126498457156792
0.7126733507356803
0.712696844602647
0.7127203273245155
0.7127437989092145
0.7127672593646652
0.7127907086987813
0.7128141469194688
0.7128375740346264
0.7128609900521455
0.7128843949799097
0.7129077888257952
0.7129311715976708
0.7129545433033978
0.7129779039508303
0.7129987937559508
0.7130221328919745
0.7130454609929456
0.7128769321673741
0.7129000236295273
0.7129233640444508
0.7129466934341427
0.7129700118064133
0.7129894003777526
0.713012697663479
0.7130359839547336
0.7130592592592973
0.7128910849056983
0.7129143834001794
0.7129376709099862
0.7129609474428851
0.7129842130066356
0.7129979976443255
0.7130212435233542
0.7130444784554184
0.7130677024482491
0.7128998823252911
0.7129231294118029
0.7129463655610827
0.7129695907808473
0.7129928050788062
0.7130160084626618
0.7130392009401089
0.7130607847744744
0.7128932816537852
0.712916486613472
0.7129396806762536
0.7129628638498038
0.7129860361417892
0.7130091975598696
0.7128419422941976
0.7128651266416897
0.7126979835873773
0.7127211908111029
0.712744387157292
0.7127675726335907
0.7127907472476377
0.7128139110070645
0.7128370639194956
0.7128588014981662
0.7128819330681408
0.7129049368273669
0.7129280467836646
0.7129511459308153
0.7129742342764008
0.712997311827996
0.7128306847394641
0.712853785046768
0.7126872693296349
0.7127103923400671
0.7127335045529226
0.7127566059757627
0.7127796966161418
0.7126133924405431
0.7126365057149914
0.7126596082089944
0.7126826999300929
0.7127057808858202
0.7125396877185198
0.7125627912395547
0.7125858839972441
0.7126089659991078
0.7126320372526588
0.7126340083799277
0.7126570630672957
0.7126801070265635
0.7127031402652175
0.7127261627907373
0.7127491746105954
0.7127721757322573
0.7127951661631817
0.7128169842007832
0.7128399535424323
0.71285982350213
0.7128827722312913
0.7129057103064466
0.7129286377350132
0.712951554524402
0.7129744606820163
0.7129973562152534
0.7128320426617604
0.7128549605934569
0.7128778679027052
0.7129007645968891
0.7129217975446313
0.7129411533117584
0.7129640194489867
0.7129868750000402
0.7130097199722688
0.7130325543730157
0.713055378209617
0.713078191489402
0.7131009942196935
0.713122214516915
0.7131449965334353
0.7131677680222216
0.7131905289905695
0.713213279445768
0.7132360193950994
0.7132587488458393
0.7132814678052564
0.7131168897093161
0.7131396309112287
0.7131623616236569
0.7131850818538568
0.7132077916090772
0.7132304908965608
0.7132531797235431
0.7132758580972535
0.7132985260249143
0.7133211835137412
0.7133438305709434
0.7133664672037234
0.7133890934192771
0.7134117092247938
0.713434314627456
0.7134569096344399
0.7134794942529148
0.7135020684900435
0.7135246323529825
0.713547139903556
0.7135696830501101
0.7135922158438989
0.7136147382920524
0.7136372504016939
0.7136597521799404
0.7136822436339024
0.713703302752335
0.713725773905109
0.7137482347547411
0.7137706853083157
0.7137931255729105
0.7138155555555972
0.7138379752634406
0.7138603847034994
0.7138827838828256
0.7139051728084647
0.713927551487456
0.713949919926832
0.7139722781336192
0.7139946261148372
0.7140169638774996
0.7140392914286133
0.7140616087751791
0.714083915924191
0.7141062128826369
0.7141262160310994
0.714148493150727
0.7141644601689533
0.7141867183934697
0.71420896646137
0.7142312043796042
0.7142534321551163
0.7142756497948438
0.7142978573057182
0.714320054694664
0.7143389610390034
0.7143611389522063
0.7143833067638775
0.7144054644809168
0.7144276121102178
0.7142650204825186
0.7142871899886659
0.7141247042766576
0.7141468956106861
0.7141690768531576
0.714006728802043
0.7140289318182244
0.7140511929107447
0.7140733757383434
0.7140955484897088
0.7141177111717047
0.7141398637911891
0.7141620063550133
0.7139999546176965
0.7140221188748159
0.7140442730778382
0.7140664172336029
0.7140885513489433
0.7141106754306866
0.7141327894856536
0.7141548935206592
0.7141769875425119
0.7141980072464198
0.7142200815033257
0.7142421457673586
0.7142642000453021
0.7142862443439345
0.7143082786700273
0.7143303030303462
0.7143523174316507
0.7143606464738226
0.7143826440678399
0.7144046317216881
0.7144266094421035
0.7142652664860415
0.7142872657485193
0.7143092550790502
0.7143312344843585
0.7143532039711626
0.7143751635461748
0.7143971132161012
0.7144158737317233
0.7144378043282672
0.7144597250394846
0.714481635872058
0.7145035368326635
0.7145254279279716
0.7145473091646463
0.7145691805493458
0.7145910420887226
0.7146128487849223
0.7146346906637108
0.7146565227170928
0.7146771306499201
0.7145164568345762
0.7145383007417836
0.7145601348315046
0.7145819591103563
0.7146037735849496
0.71462557826189
0.7146473731477764
0.7146691582492023
0.7145087746858609
0.7145305811084129
0.7145523777479131
0.7145741646109435
0.71459594170408
0.7146177090338931
0.714639466606947
0.7146612144298
0.7146829525090049
0.7147013661814553
0.7145413345275857
0.714563084844459
0.7145848254252906
0.7146065562766163
0.7146282774049662
0.7146499888168639
0.7146716905188281
0.7146933825173707
0.7147111533303976
0.714732826815687
0.7147544906166665
0.7147761447398256
0.7146165252345242
0.7146382004912256
0.7146598660714732
0.7146815219817452
0.7147031682285141
0.7147248048182469
0.7147464317574043
0.7147680490524417
0.7147827909050828
0.7148043904613777
0.7148259803922018
0.7146667409222993
0.7146883518931407
0.714709953239858
0.7147315449688785
0.7147531270866242
0.7145940809969298
0.7146099443826924
0.7144510008897247
0.7144726261952863
0.7144942418853274
0.7145158479662598
0.7145374444444895
0.7145590313264171
0.7145794091515334
0.714420719520365
0.7144423179396544
0.7144639067703005
0.7144854860186871
0.7145070556911924
0.7145286157941891
0.714550166334044
0.7145717073171186
0.7145932387497683
0.7146147606383434
0.714636272989188
0.714657775808641
0.7146792691030356
0.7147007528786993
0.714722227141954
0.7145640327579031
0.7145849966807272
0.7146064823009306
0.7146279584163253
0.7146494250332169
0.7146708821579055
0.714512908930196
0.7145343867403773
0.7145553910738416
0.7145768500110906
0.7145976369258409
0.7146190770589993
0.7146405077263152
0.7146619289340561
0.7145042365402048
0.7145256783587488
0.7145471107190579
0.7143895479603547
0.7144110008818803
0.7144324443465305
0.7144538783605573
0.7144753029302069
0.7144967180617201
0.7145181237613323
0.714539520035273
0.7145609068897667
0.7145822843310322
0.7146036523652828
0.7146250109987264
0.7146463602375656
0.7146677000879972
0.7146890305562126
0.7147103516483981
0.7147316633707342
0.7147529657293963
0.7147742587305539
0.7147955423803716
0.7148127991218908
0.7148340210711616
0.7148552775949555
0.7148765247916219
0.7148977626672982
0.7147409868421519
0.7147622451217305
0.7147834940815899
0.7148047337278574
0.714825964066655
0.7148471851040994
0.7148683968463018
0.7148895992993681
0.7149107924693989
0.7149319763624895
0.7149531509847297
0.7149743163422041
0.7149954724409919
0.7150166192871671
0.7150377568867983
0.7150588852459487
0.7150800043706765
0.7151011142670343
0.7151222149410695
0.7151433063988243
0.7151643886463355
0.7151854616896348
0.7152065255347484
0.7152275801876974
0.7152486256544978
0.7152696619411598
0.715290689053689
0.7151347503815605
0.7151557977332647
0.7149999564175676
0.7150210239651892
0.7150420823350508
0.7148863675958664
0.7149074461136988
0.7147518284719675
0.7147729270947157
0.714794016536166
0.71481509680231
0.7148361678991343
0.7148572298326201
0.7148782826087434
0.7148993262334754
0.7149203607127814
0.7149413860526224
0.7149619461338446
0.7149829533116657
0.7150039513678291
0.7150249403082746
0.7150442491319925
0.7150652202213542
0.7150861822126294
0.7151071351117375
0.7151280789245928
0.7151490136571044
0.715169939315176
0.7150149729144577
0.714860073656894
0.714705241498857
0.7147251840624128
0.714746178826634
0.7147671645022127
0.7147881410950493
0.7148077672003944
0.7148287259355879
0.7148496756055847
0.7148706162162646
0.7148912883701305
0.7149122109358599
0.7149331244598582
0.7149540289479853
0.714974924406096
0.714820535521534
0.7148414507772506
0.7148623570041495
0.7148832542080762
0.7149041423948705
0.7149250215703679
0.714945891740398
0.714966752910786
0.714987605087352
0.7150084482759108
0.7150292824822724
0.7150501077122418
0.715070923971619
0.7150917312661987
0.7151125296017712
0.7151333189841212
0.715154099419029
0.7151748709122693
0.7151956334696123
0.7152163870968232
0.7152371317996621
0.715257867583884
0.7152785944552393
0.7151249033090307
0.7151456498389321
0.7151663874570939
0.7151644621001136
0.7151851867754894
0.7152059025542454
0.7152266094421094
0.7152473074448037
0.715267996568046
0.7152886768175488
0.7153093481990203
0.7151560128617858
0.7151767038148802
0.7151973859010565
0.7152180591260136
0.7152387234954447
0.7152593790150389
0.71528002569048
0.7153006635274469
0.715321292531614
0.7153419127086504
0.7153623101604775
0.7153829127459864
0.7154035065213241
0.7154240914921405
0.7154446676640807
0.7154652350427849
0.7153123905148971
0.715332336608337
0.7153529147982561
0.7153728223740892
0.7153933831377233
0.7154139351259569
0.7154344783444067
0.7154550127986848
0.7154755384943985
0.7154960554371502
0.7155135578768353
0.7153610613811242
0.7153815896015843
0.7154021090754655
0.7154226198083568
0.7154431218058422
0.7154636150735013
0.7154840996169084
0.7155028942328657
0.7155233617021779
0.7155438204637814
0.7155642705232319
0.7155845417818917
0.7156049744898463
0.7156253985122714
0.715645813854704
0.7156662205226763
0.715685832625369
0.7157062221278907
0.7157266029724496
0.7157469751645591
0.715767338709728
0.7157876936134603
0.7158080398812555
0.7156562248144727
0.7156765903308394
0.7156969472122617
0.7155452522255699
0.7155656283111335
0.7155859957627626
0.7155830120737638
0.7156033672173315
0.715623713741317
0.7156440516511939
0.7156643597884106
0.7156846593314092
0.7157049714407109
0.7157252749577496
0.7157455698879764
0.7157658562368374
0.7157861340097741
0.7158064032122234
0.7158266638496179
0.7158469159273853
0.7158671594509486
0.7158873944257268
0.7157362676800173
0.7157565217391816
0.715776767250526
0.7157970042194605
0.7158172326513906
0.7158374525517172
0.7158576639258366
0.7158778667791407
0.7158980611170166
0.715918246944847
0.7159383610702009
0.7157875737152999
0.7158077700569054
0.7158279578947883
0.715848137234318
0.7158683080808596
0.7158884704397738
0.7159086243164167
0.71592876971614
0.7159489066442905
0.715969035106211
0.7159891551072396
0.7160092666527098
0.7160293697479508
0.7160464608276089
0.7160665476690984
0.7160866260760543
0.7161066960537882
0.7161267576076069
0.7159765002098714
0.715996580658747
0.7158464135906558
0.7158665128958371
0.7158866037736368
0.7159066862293539
0.7159267602682833
0.7159468258957151
0.715796857980781
0.715816942408429
0.7158370184255127
0.7158570860373139
0.7158771452491103
0.7158971960661747
0.715917238493776
0.71576749633973
0.7156178168131011
0.7156379050805456
0.7154883152174435
0.7155084221526122
0.7155285206853844
0.7155486108210257
0.7155686925647975
0.7155887659219566
0.7156088100209291
0.715628866624974
0.7156489148581492
0.7156684957229816
0.7156885273258763
0.7155392700730451
0.7155591326105611
0.7154099645612364
0.7154300333472804
0.7154467805793397
0.7154668333333857
0.7154868777338579
0.715506913785975
0.7155269414949516
0.7155338467943906
0.7155538605619672
0.7155738660008849
0.7155938631163413
0.7156138519135301
0.7156338323976406
0.7156538045738573
0.715673768447361
0.7156722152951484
0.7156921670476322
0.7155434981305056
0.715563468328194
0.715583430232611
0.7156033838489214
0.7154548567871014
0.715474828802709
0.7154947925311732
0.7155147479776509
0.7155346951472947
0.7155546340452531
0.7155745646766699
0.7154262590674105
0.7154462080398375
0.7154661487466866
0.7154860811930936
0.7155048250155842
0.7153566873706535
0.7153766300973414
0.7153965645695896
0.7154164907925216
0.7154364087712571
0.7154563185109115
0.7154762200165958
0.7154961132934169
0.7155159983464775
0.7155358751808758
0.7155557438017063
0.7155756042140587
0.7155954564230191
0.7154476977080856
0.7154675681255696
0.7154874303406108
0.7155072224515598
0.7155270270270805
0.7155468646865221
0.7155666941637986
0.715586515463971
0.7156063285920964
0.7156261335532276
0.7154786729858356
0.715331273176815
0.7153511225541216
0.7153709637562315
0.7153907967881945
0.7154106216550558
0.7154304383618566
0.715450246913634
0.7153030652129729
0.715322891814122
0.7153427102612094
0.7153625205592643
0.715381171634175
0.7154009658857916
0.7154207520033413
0.7154405299918369
0.7154602998562872
0.7154800616016966
0.7154990351057816
0.7155187807882313
0.7155385183665632
0.7155554985638618
0.7155696205128744
0.7155884331419735
0.7156081402502077
0.7156278392784468
0.7156475302316588
0.7156672131148081
0.7156862733047047
0.7155396763622006
0.7155593692402752
0.715579054054108
0.7155987308086518
0.7156115227180238
0.7156311438510874
0.7156507978723945
0.7156704438536028
0.7156900817996451
0.7157097117154497
0.7157293336059413
0.7157489474760402
0.715764711892167
0.7157843105209939
0.7158039011438451
0.7156577292220269
0.7156773376889068
0.7156969381506972
0.7157165306122992
0.7157361150786097
0.7157556915545219
0.7157752600449249
0.7157948205547037
0.7158143730887394
0.7158339176519093
0.7158534542490865
0.7158729828851401
0.7157271542066139
0.7157467006110525
0.7157662390552368
0.7157857695440285
0.7158052920822855
0.7158248066748614
0.715844313326606
0.7158638120423655
0.7158833028269818
0.7159027856852926
0.7159222606221325
0.7157767479675344
0.7157962406015586
0.715650812677828
0.7156703229738514
0.7156889114541573
0.7157084060914255
0.7157278928136969
0.7157473716257907
0.7157668425325225
0.7157863055387038
0.7158054361055317
0.7156602717502071
0.7156797445256025
0.715699209406096
0.7155541548439951
0.7155736372847562
0.7155917341977861
0.7156112011343472
0.7156306601863655
0.7156501113586298
0.7156695546559256
0.7156889900830344
0.7157084176447336
0.7157278373457968
0.7157472491909939
0.7157666531850908
0.7157860493328496
0.7158043460683797
0.7158237267583416
0.7158419882805162
0.7158466868687423
0.7158660472632346
0.7157214862682298
0.7155769836463304
0.7155963867582307
0.7156157820384006
0.7156351694915809
0.7156545491225086
0.7156739209359168
0.7156932849365347
0.7157126411290878
0.715731989518298
0.7157513301088827
0.7157706629055564
0.7157899879130292
0.7156458207452723
0.7156651631091979
0.7156844976847749
0.7157038244767063
0.7157231434896916
0.7157424547284261
0.7157617581976017
0.7157810539019063
0.7158003418460241
0.715790731805444
0.7156468542714127
0.7156661575563261
0.7156854530842433
0.715704740859839
0.7155609961840287
0.7155803012048754
0.715599598474258
0.7156188879968446
0.7156381697772988
0.7154945826645827
0.715513881644991
0.7155331728841317
0.7155496089834129
0.7155688853248358
0.7155881539387213
0.7154447494990542
0.7154640352635305
0.7154833133013384
0.7155025836171203
0.715521846215515
0.7155411011011575
0.7155603482786793
0.715579587752708
0.7155988195278676
0.7156180436087782
0.7156372600000566


==> data/AlexNet/RAAlexNet_MAC.txt <==
0.8243259935
0.8243259935
0.8243259935
0.8243259935
0.8230057720000001
0.6858381433333335
0.7055640902142858
0.7204093281250001
0.7269229850555557
0.7366632859000001
0.7446326229545456
0.7512737371666668
0.7568931415000002
0.7617097737857145
0.7658841884333335
0.7695368012500002
0.772759694911765
0.7298286007500002
0.7348021477368424
0.7392783400250003
0.7433282282857145
0.7470099448863639
0.7503715122173915
0.7534529489375003
0.7562878707200003
0.7589047215961541
0.7613277316666669
0.763577669589286
0.7656724393793106
0.7676275578500003
0.7694565396451616
0.7711712100781253
0.7727819610909094
0.7500530798823533
0.7521751631285717
0.7312814085972225
0.7337961271081084
0.7353847556052634
0.737665300166667
0.7398318175000003
0.7217871390243905
0.7242285403214288
0.7265563880697677
0.7287784245568184
0.7307189039666669
0.7148337104021741
0.7171633334468087
0.7193958888645834
0.7207518188673471
0.7063367824900001
0.7086502964313727
0.7108748290673077
0.6974620964433962
0.6845461316944444
0.6870875837272726
0.6895382696160713
0.6919029665263157
0.6941861221637929
0.6963729486186438
0.6985054993666664
0.7005681304180325
0.7025642249838706
0.7044969514682535
0.7063692802499996
0.6955020605538458
0.6974539383257571
0.69816071591791
0.7000160876470582
0.6898709269565212
0.691791713621428
0.6820481683591544
0.6840242492638883
0.6746540540684925
0.6655371073918913
0.6676542925399994
0.669715762289473
0.6717236873701292
0.673680127192307
0.6755870368924043
0.6774462738499992
0.6792596037222215
0.6810287060365846
0.6827490615783125
0.6844345012440468
0.6860802835058815
0.6876866108837201
0.6892571784999991
0.6907920513977264
0.6922901506235947
0.6845980378388881
0.6770749824780211
0.6697154717989122
0.6713779505268809
0.6730050573670204
0.6745979093263149
0.6761575768697908
0.6776850863195867
0.6791814221071419
0.6806475288888879
0.682084313534999
0.683492646999999
0.6848733660833324
0.6862272750873776
0.6875551473798066
0.6888577268666656
0.6901357293820743
0.6913898439999989
0.6926207342731471
0.6862664156100906
0.6875215026818171
0.6887503159144133
0.6899608130357132
0.6911498854292024
0.6923180969035077
0.6934659916565206
0.6945940951206885
0.695702914764956
0.6965493797838971
0.6976231328403348
0.691809606733332
0.6929047834834698
0.6939820065163922
0.695041713727641
0.6960843288870955
0.6905156542559987
0.685035371285713
0.6859242389409436
0.6805654558242175
0.6816798785968979
0.6827771564038448
0.683849929549617
0.6849141421553018
0.6859646422894724
0.6808455031679091
0.6819083216148135
0.6829555103786751
0.6839874117153271
0.6850043579601436
0.6860066718848907
0.6869946670392844
0.6879686480780128
0.6831237984436606
0.6841112263811174
0.6850849400416652
0.6860452231689641
0.6869923517328753
0.6879265941938761
0.6888482117567553
0.6897574586140924
0.6906545821799985
0.6915398233145681
0.6924134165394722
0.6931839911666652
0.6940355626103881
0.6948761460354823
0.6957059527499985
0.692326483261145
0.6931619231993655
0.6939363960660362
0.6947513310499984
0.6955561426180109
0.6963510182407392
0.697136140788342
0.6979116886707302
0.6986778359727257
0.6994347525843357
0.7001826043263457
0.700921553071427
0.7016517568609452
0.7023733700176454
0.7030865432543844
0.7037914237790681
0.7044881553959521
0.7051727930373547
0.7058536684685698
0.7065268066789756
0.7025351298050831
0.7032193481404478
0.7038959215782107
0.7045649775333317
0.7052266406049708
0.7058810326538445
0.7065282728770474
0.7071684778804331
0.707801761748647
0.7079335625483854
0.7085559819652388
0.7091717798989344
0.7097810614523792
0.7103839295157877
0.7109804848246055
0.7115708260156232
0.7121550496813454
0.7127332504226785
0.7090782081128187
0.7096662070178553
0.7102482363908611
0.7108243866792912
0.711394746512561
0.7119594027474981
0.712518440512436
0.7130719432499981
0.7136199927586189
0.7141626692328412
0.7106789488951201
0.711230633577668
0.711776987973428
0.7123180889615366
0.7128540119497588
0.7133848309095219
0.7139106184099507
0.7144314456509415
0.7149473824953032
0.7154584974999981
0.7121307835581376
0.7126502058263869
0.7131648407926248
0.713674754337154
0.7141800111369844
0.7146806746931799
0.7151768073574641
0.7119552902072053
0.7123248499865451
0.7128248550915159
0.7133204157066647
0.7138115908296441
0.71066704637665
0.7111655505306999
0.7116597009366793
0.7121495543826067
0.7126351666731582
0.7131165926508601
0.7135938862167363
0.7140662323546989
0.7145354228276576
0.7150006371101676
0.7154619255337533
0.7124557829894939
0.7129238591840985
0.713388034743748
0.7138483582240644
0.7143048773780972
0.7147588929444425
0.7152079384385226
0.7156533182551
0.716095077097559
0.7165332589453421
0.7169679070685464
0.7173990640421667
0.714529467785998
0.7149669041434243
0.7154008687837281
0.7158314028735158
0.7162585469311004
0.7166823408392137
0.7138828004453105
0.7143125404961069
0.7147389492286802
0.7151620652297277
0.7155819264923057
0.715998570427201
0.7132657514561048
0.7136880337452451
0.7109846699810586
0.7114123730886772
0.7118368603834566
0.7122581679981254
0.7126763315261174
0.7130913860315965
0.7135033660592572
0.7139123056439094
0.7143182383198509
0.7147211971300346
0.7151212146350344
0.7155183229218162
0.7159125536123168
0.7163039378718391
0.7166925064172641
0.7170710095609298
0.7174540630749979
0.7178343902295353
0.7182120200283667
0.718586981065369
0.7189593015316881
0.719329009222805
0.7196961315454525
0.7200606955243882
0.7175604847760396
0.7179137510588215
0.71828068982586
0.7186451066769739
0.7190028540085596
0.719362318648462
0.7196702873350319
0.7200250524406758
0.7203774204847951
0.7207274156801325
0.718308867305367
0.7186634396337771
0.7190156481466645
0.719363492041526
0.7169814937235078
0.7173357659999978
0.7176877075378268
0.7180373412622929
0.7183846897990175
0.7187297754788252
0.7190726203425303
0.7191812131909364
0.7195203899016107
0.7198573854115734
0.7201922206939081
0.720524916453672
0.7208554931321635
0.7207261651650771
0.7184453861613902
0.7187793943864331
0.7191113019308154
0.7194411285501545
0.7171928750234353
0.7175266230560726
0.717858298119563
0.71818791946749
0.7185155061157386
0.7187838932876901
0.7190961158236174
0.7194179197308846
0.7197377614192051
0.7200556587811527
0.7203716294924221
0.7206856910151035
0.7209978606009014
0.721308155294292
0.7216165919356266
0.721797076453729
0.7221022220401763
0.7224055566735882
0.7227070964275125
0.7230068571858385
0.7233012703338213
0.7235975305190593
0.7238881978918106
0.7241810194533504
0.7220758420712187
0.7223722193217368
0.7226668834089572
0.72295984914409
0.7232511311681011
0.7235407439541524
0.7238287018099977
0.7241150188803396
0.7243997091491454
0.724682786441924
0.7226356599265513
0.7229221115704202
0.7232069539353909
0.7234902005448156
0.7237718647709473
0.7240519598370451
0.7243304988194421
0.722324043144042
0.7226058164875667
0.7228860373608792
0.7231647185590636
0.723441872736984
0.7237169574631124
0.7239910965258831
0.7220237294157584
0.7200670255420031
0.7203488065364841
0.7206290684959545
0.7209078236706965
0.7211850841796222
0.7214608620120297
0.721735169029331
0.7198156606010614
0.7200928763381939
0.7203686253253945
0.7184679165514488
0.7187464904381555
0.7190236019947482
0.719299262705495
0.7195734839347234
0.719846276928383
0.7179765463389587
0.7182520630414484
0.7185261558850106
0.7187988358788636
0.7190701139190208
0.7193368760051259
0.7196053903721203
0.7198642445229567
0.7201300504999976
0.7203945072081194
0.720655568074681
0.7209173620782803
0.7211778372204005
0.7214370034422085
0.7196288906516266
0.7198906334087475
0.7180953949214439
0.718358892264923
0.7186218379255559
0.7188834818749976
0.7191438337555531
0.7194029031145296
0.719660699405403
0.7199172319889682
0.7201722618325159
0.7184157441207293
0.7186734332919683
0.7189298715449005
0.7191845761719103
0.7194385409480651
0.7194323764505999
0.7196845245685071
0.7199354633429231
0.720104297191385
0.7203530363233864
0.7206005909833307
0.7208469696116364
0.7191388014372012
0.7193874709219833
0.7179521161568372
0.7182024076329387
0.7184515240316877
0.718689484543323
0.7189362988165863
0.719181962440557
0.7194264834430207
0.7196698697772597
0.7199111889942105
0.7201523317297897
0.7203521154066796
0.7205911358160896
0.7208290598016031
0.7210658948901578
0.7213016485399519
0.7196585923929361
0.7198932415386339
0.7182608305600883
0.718500796992079
0.7187396800541737
0.718977487066439
0.7191583127044919
0.7193941146793698
0.7196288616118544
0.7198625605669619
0.7200952185467682
0.7203268424911087
0.7205425774977803
0.7207721868252188
0.7210007824249424
0.7212283709955923
0.7214549591769206
0.7216028279594274
0.7218276051269122
0.7220514007347137
0.7222742211982547
0.7224960728771714
0.722710353258132
0.7226229962261881
0.7228426571274275
0.7230333559040925
0.7214784454612879
0.7216991483540749
0.7201537540321175
0.7186149639593993
0.7188338645234518
0.7190583158616998
0.7192818141157088
0.7195043653432179
0.7197259755507376
0.7199466506940904
0.720166396678945
0.7201842418802498
0.7204019296897252
0.7206193440491608
0.7208358506242148
0.7208841000874977
0.7210991559989582
0.7213133195622384
0.7215223911231861
0.7217347952603282
0.7219463235041214
0.7221569812613146
0.7206741127166302
0.7191973215020468
0.7194123085613474
0.7196264181224467
0.7198396555468408
0.7183765668160546
0.7185914743752513
0.7188055118633581
0.7173533795161593
0.7175248243266106
0.7177397160150882
0.7162984716054194
0.7150858559759496
0.7153043362509978
0.7155219443492992
0.7157386854830654
0.7159545648230593
0.7161695874990056
0.7163837585999977
0.7165970831748989
0.7167444665532522
0.7169562412125962
0.715547682781923
0.7157609735872527
0.7159734295949096
0.7161832705410134
0.7163940750691985
0.716592007039881
0.7167793105854346
0.7169877343895327
0.71719535191199
0.7174021678223916
0.717608186754333
0.717813413305767
0.7180178520393452
0.7182215074827564
0.7184243841290608
0.7186264864370207
0.7188278188314263
0.7190283857034199
0.719006773442123
0.7192062416619296
0.71940495574858
0.7196029199707524
0.7198001385649695
0.7199966157359
0.7201923556566582
0.7203873624690988
0.7205795522271006
0.719235187390856
0.7194308872160127
0.7196258595325257
0.7198201083896082
0.7200136378064792
0.720206451772641
0.7203985542481528
0.720589949163902
0.7207806404218727
0.7209706318954106
0.721159927429485
0.7198415363372921
0.7200322014051073
0.7202221718825115
0.7204114515581795
0.7206000441932827
0.7207879535217369
0.7209751832504498
0.7211617370595645
0.7213476186027005
0.7215328315071919
0.7217173793743245
0.7219012657795676
0.7206098502772786
0.7207950576758906
0.7198114450098017
0.7199974139572931
0.7201827222690919
0.7203461260319126
0.720530161195573
0.7206265241192558
0.7208094155996451
0.7209916630959485
0.7211732700035127
0.7213542396938575
0.721534575514884
0.7217142807910817
0.7218933588237325
0.7220718128911128
0.7222496462486935
0.722426862129338
0.7226034637434986
0.7227794542794096
0.7229548369032793
0.7231296147594806
0.7233037909707378
0.7234773686383139
0.7236503508421933
0.7238227406412648
0.723994541073502
0.7241657551561411
0.724336385885858
0.7245064362389433
0.7232763743777567
0.7234476449186419
0.723618335863788
0.7237884501503355
0.7239579906956133
0.7241269603973042
0.7241257047100818
0.7242938259999977
0.724461384069512
0.7232499101831081
0.7234186515575938
0.723586830460831
0.7237544497004968
0.7239215120656124
0.7240880203266975
0.7242539772359249
0.7244118318123944
0.7245767066666644
0.724741038275945
0.7249048293207214
0.725068082463873
0.7252308003508174
0.725392985609654
0.7242077029534292
0.7243710280603567
0.7245338211636786
0.7246960848585343
0.724857821723212
0.7250190343192846
0.7251797251917453
0.7240081909022594
0.7228404357556429
0.723003858553943
0.7231667558770074
0.7233291302552145
0.7234909842027221
0.7223333986279977
0.7224963260958444
0.7226538747440169
0.7215031520135328
0.7216666223497593
0.7218295737325374
0.7219920086291578
0.7219222158346497
0.7220839911548161
0.7209450574148243
0.7211078620385805
0.721270154698111
0.7214319378045504
0.7215932137539163
0.7217539849272279
0.7219142536906228
0.7220740223954736
0.7222332933785024
0.7223920689618951
0.722550351453414
0.7226968067186024
0.7228541274411743
0.7230109618554846
0.7231673122129607
0.7233231807511534
0.7234785696938439
0.7236334812511498
0.7237879176196297
0.7226795134578844
0.7228349362102424
0.7229898843893108
0.7231443601653941
0.7232983656955837
0.7234519031238579
0.7223541005394515
0.7225086034075735
0.721415549544627
0.7215710033874599
0.7217259882895906
0.7218805063697267
0.720794971773682
0.720950423758256
0.7211054096199377
0.7212599314520936
0.7214139913355733
0.7215675913388038
0.7217207335178815
0.7218731176681524
0.7208004978796411
0.7197310609391668
0.7198860163948125
0.7188210962522167
0.7189769380502193
0.7191323201379033
0.7192872445463895
0.7182294691867624
0.7183852643766497
0.7185406026891473
0.7186954861310373
0.7176447617361088
0.7168783471693408
0.7170349763913972
0.7171911496331855
0.7173468688829919
0.7173367583657453
0.7174918152282587
0.7176464233010108
0.717800584529622
0.7179440427171695
0.7180973308306895
0.7182501778273359
0.7184018560431013
0.7185538275459089
0.7187053636002844
0.7188564660751051
0.7190071368285692
0.7191573777082717
0.7191483473333312
0.719297959916783
0.7194471474644865
0.7195959117851042
0.7197442546770517
0.7198679022857122
0.7200154419625685
0.7189999053730585
0.7191482519760541
0.7192961812890274
0.7194436950702225
0.7184346576297314
0.718582964822827
0.7187308571706272
0.7188783364113107
0.719025404273359
0.7191720624756246
0.7181718231675918
0.7183192595152756
0.7184662868855735
0.7186129069778372
0.7187591214820171
0.7177663602645006
0.7179133390689634
0.7169244777203835
0.7170509771423638
0.7160660170089265
0.7162145217777757
0.7163448126924638
0.7164925297660718
0.7166398432411182
0.7167867547694386
0.7169332659938672
0.7170793785482973
0.7172250940577425
0.7173704141383969
0.7175153403976944
0.7176598744343687
0.7166900637932412
0.7157228707246943
0.7158662250397554
0.7160122005020169
0.7161577835571216
0.7163029757852328
0.7164477787580409
0.7165921940388199
0.7167362231824845
0.7168798677356455
0.7170231292366647
0.7171660092157104
0.7173085091948118
0.7174506306879129
0.7175851019953561
0.7177264806596007
0.7178674853062149
0.7180081174174353
0.7181483784676761
0.7182882699235816
0.718427793244077
0.7185669498804185
0.7186009871778195
0.7187395520615969
0.7188777542100765
0.7190155950457496
0.7191530759836794
0.7192899336192939
0.7194266993222636
0.7195631093276962
0.7196991650214265
0.719834867782099
0.719968640398314
0.72010364344243
0.7202382976414707
0.7203302786341915
0.720464293730668
0.7205979638719413
0.7207312903881727
0.7208642746026936
0.7209969178320492
0.7211292213860415
0.7212611865677728
0.7213928146736889
0.7215241069936204
0.721655064810826
0.7217856894020336
0.7218266854606079
0.7219567607246172
0.7210417331444847
0.721172472714555
0.7213028817168121
0.7214329614034071
0.7215627130201745
0.7216921378066731
0.720784348954086
0.7209144263969829
0.720009891357589
0.7191076233233062
0.7192393108954923
0.719370669248748
0.7195016996161029
0.7186045653273048
0.7187362233947676
0.7188675539546
0.7189985582273272
0.7191292374274173
0.7182381231307291
0.718369419999998
0.7185003922787372
0.7176133547574054
0.7177449363094924
0.7178761937690866
0.7180003829483376
0.7181310040915214
0.7182613046920225
0.7183912859283069
0.7185209489730703
0.7186502949932744
0.7187793251501812
0.717902764997559
0.7180286804220444
0.7181579958880759
0.7182869971002411
0.7184068114211146
0.718535198308483
0.7176653009739691
0.7177942739999981
0.7169273727028966
0.7170569247183335
0.7171861645602391
0.7173150933555937
0.7174437122259596
0.7175720222875132
0.7177000246510773
0.7178277204221538
0.7179551107009551
0.7180821965824353
0.7182089791563226
0.7183301335929659
0.7184526921583315
0.7175984083388804
0.7177251631906157
0.7178516173190966
0.7179777717932446
0.7181036276769213
0.718229186028958
0.717381217686539
0.7175073318089604
0.7176331488427544
0.7177586698364687
0.7178779290005858
0.7180028680434254
0.7181275141459537
0.7182518683372348
0.7183759316415187
0.7175367074223112
0.7176480435600915
0.7177723768350798
0.7178964206263078
0.7180201759436028
0.7181436437921004
0.7182668251722719
0.7183897210799518
0.7185122149652758
0.718634543032946
0.7187563540484969
0.7188781183385218
0.7180499177413575
0.717223623244532
0.7173467294172394
0.717469552912168
0.7175920947018329
0.7177143557542937
0.7178363370331788
0.7178268878234266
0.7178073741957743
0.7179288321425294
0.718050013419702
0.7181709189715566
0.7182915497380662
0.7184119066549356
0.7185319906536262
0.7186518026613797
0.7178388481334822
0.7179591725915235
0.7180792254367926
0.7181990075879349
0.7183185199594575
0.7184377634617528
0.7185567390011216
0.7186754474797961
0.7187938897959621
0.7189120668437831
0.719028616352347
0.7191462670530707
0.7183436484514489
0.7184618004526179
0.718579689309018
0.7186973158987745
0.7188146810961091
0.7180168845577117
0.7181347438802641
0.7182523421633424
0.7183696802732281
0.7175759016209925
0.7176937273294682
0.7178112932238128
0.717928600162443
0.718045648999998
0.7181624405873607
0.7182789757716775
0.7183952553963796
0.7185112803012028
0.7177251629266939
0.7178383368781401
0.7179545897783823
0.7180705891281333
0.7181863357559893
0.7174048489923811
0.7175210676277155
0.7176370338881631
0.7177527485949005
0.7178682125655452
0.7170912989155825
0.7172072283151332
0.7173229073272119
0.717438336762134
0.7175535174267222
0.7176687780753479
0.717783463253224
0.7178979020612226
0.7171276253422728
0.7163589998060003
0.7164745961589917
0.7165899452470569
0.7158243576987161
0.7159397210005317
0.7151764590378445
0.7152926992236402
0.7154086920898917
0.7155244384250777
0.7156399390143293
0.7148810419422038
0.7149970869708667
0.7151127789354478
0.7152282263081376
0.7153434298637784
0.7154583903739432
0.7155688280800824
0.7156832024063138
0.7157974429858024
0.7159113368881282
0.7160250983326318
0.716138621283541
0.7162519064900503
0.7163594307588892
0.7164722484838015
0.7165751839686828
0.7166875414343046
0.7167853835796855
0.7168972884807472
0.7170080106278567
0.7171194519392503
0.7172306620446038
0.7173416416626923
0.7165990519715301
0.7158579981432245
0.715970051857436
0.7160818742946317
0.7153436455582455
0.7146069373753842
0.7146940102638869
0.713959484045733
0.7140727966837763
0.7133404143282032
0.7126095327561456
0.7127238791847473
0.7128375764161534
0.7129514563110297
0.7130651037979572
0.7130799662380204
0.7123538155595703
0.7124677241841282
0.7125814012870915
0.712694847573602
0.7128080637459412
0.7120858671261379
0.712199470492913
0.7122977494256805
0.7115782567494929
0.7116920284313805
0.7117814103538287
0.7118947483026163
0.7120078582072414
0.712061644640199
0.7121743598498976
0.7122868489508506
0.7123960598522024
0.7116829506831812
0.7109712677324981
0.7102610067257723
0.7103748440379222
0.7104884543564288
0.7106018383595598
0.7107149967228836
0.7108279301192824
0.7109406392189653
0.7102353409657719
0.7095314407269554
0.709645098699998
0.7097429619960416
0.7098561863354724
0.7099691871322784
0.7100819650478284
0.7101945207408847
0.7103068548676161
0.7104189680816106
0.7104271108177781
0.7105388859725202
0.7106504419602923
0.7099544082267366
0.710066317801368
0.7101780085889522
0.7102894812304669
0.7104007363643884
0.7105117746267038
0.7106225966509231
0.710724805969356
0.7108352055685112
0.7109452922019398
0.7110552637841882
0.7111650222432151
0.7104765759486912
0.7105539757901336
0.7106547751681142
0.7107644964213302
0.7108740060617147
0.7109833047008652
0.7110923929480251
0.7104086502624981
0.7105180809476447
0.7106273015930884
0.7107363128029703
0.710845115179117
0.7109537093210507
0.711062095826002
0.7111702752889189
0.7104916776979944
0.7098143739060992
0.7091383602166648
0.7084636329471913
0.7085737682709107
0.7086836944107294
0.7080113189890873
0.708121569865401
0.7081440010804906
0.7082539178188251
0.707584490675329
0.7076947281661927
0.7078047576617906
0.7079145797502338
0.7080241950174181
0.7081336040470348
0.7080956283030997
0.7082047647962423
0.7083136965304859
0.7084198542610103
0.7085256230154475
0.7086339488999045
0.7087420723060728
0.7080803150023324
0.7081887531352593
0.7075287449776309
0.7076374947434804
0.7069792273065097
0.7070824339284367
0.7071644211541299
0.7072731053585324
0.7073815881093586
0.7074898699662018
0.7075977635948176
0.7069437915397393
0.7070521776911338
0.7071603638680792
0.7072617050562192
0.7066104511841601
0.706718745151332
0.7068268400487113
0.7069347364246996
0.7070424348256862
0.7071499357960568
0.7072572398782032
0.7073643476125324
0.7074712595374752
0.7075779761894958
0.7076844981031003
0.7077908258108458
0.7078969598433497
0.7080029007292974
0.7081086489954526
0.7082142051666647
0.7083195697658783
0.7084247433141413
0.708529726330614
0.7086345193325773
0.708739122835441
0.7088435373527533
0.7089477633962075
0.7090518014756518
0.7091556520990971
0.7092593157727253
0.7093627930008973
0.7094660842861615
0.708829220655743
0.7081934993816124
0.7082975607562705
0.7084014358079658
0.7077678030389069
0.7078719658543323
0.7079759426647302
0.7080797339678838
0.708183340259802
0.7082867620347264
0.7083899997851404
0.7084930540017759
0.7085959251736215
0.7086986137879306
0.708070334874998
0.7081733071147013
0.7082760971026529
0.7083787053222792
0.7084748523215528
0.7085771039907306
0.7086791753218675
0.708781066791628
0.7088827788749981
0.7089843120452927
0.7090856667741633
0.7091868435316048
0.7092878427859629
0.7093842147191041
0.7094848642626951
0.7095845380419928
0.7096848365170435
0.7090650244327491
0.7091656011945879
0.7092660025828228
0.7093662290557472
0.7094662810700589
0.7095661590808676
0.7096658635417009
0.709765394904512
0.7098647536196858
0.7099639401360466
0.7093492527419893
0.709448713590396
0.7095480025099375
0.7096471199460257
0.7097460663425347
0.7098448421418084
0.7099434477846664
0.7100418837104111
0.7101342997820274
0.710232402611682
0.7103303370244616
0.7104281034536859
0.7105257023311892
0.7106051358095015
0.7099972614418287
0.7100949783068357
0.7101925282771117
0.7102890452653564
0.710386263465045
0.7104833160459947
0.7098786493940407
0.7099759685641988
0.7100731223661833
0.7101701112211356
0.7095677616781151
0.7096650144169472
0.7097621024602013
0.7098590262258864
0.7099557861305983
0.7093561613112311
0.7094403271400825
0.7095371953241971
0.7096339002931742
0.7097304424591732
0.709826822232967
0.7099230400239477
0.7100190962401325
0.7101149912881692
0.7102107255733426
0.7103062994995794
0.7104017134694541
0.709807732103677
0.7099034031658293
0.7093108293735373
0.7094042142768956
0.7094999824262481
0.7095955910949191
0.7096910406809466
0.7091011063162908
0.709196808049832
0.7092825746452264
0.7086944464738788
0.7087902472584903
0.7088858894325313
0.7089813733895763
0.709076699521899
0.7091718682204772
0.7092668798749981
0.7093617348738647
0.7094564336041992
0.7095508092823027
0.7096451967693238
0.7097335878225125
0.7098276702573874
0.7099215983322377
0.7100153724266375
0.710108992918917
0.7102024601861684
0.71029577460425
0.7103889365477923
0.7104817805853043
0.7105746388340112
0.7106673457245295
0.7107599016266268
0.7108523069088671
0.710944561938616
0.7110366670820453
0.7111286227041378
0.7112204291686924
0.7113120868383288
0.7114035960744921
0.7108280268220046
0.710919779422391
0.7110113837956362
0.7111028403006439
0.7111941492951595
0.7112853111357758
0.7113757538039435
0.7114666228624278
0.7108947043553037
0.7109855691124479
0.7110765325349099
0.7111650697497977
0.7112557435669051
0.7113462721897499
0.7114366559667982
0.7115268952454018
0.7116169903718033
0.7117018355486813
0.7117916474768721
0.7118758136697192
0.7119642120796159
0.7120536009272057
0.7121428476621603
0.7122319526231117
0.7123209161476172
0.712409738572163
0.7124984202321692
0.7125869614619933
0.7126753625949348
0.7121119828616582
0.7122006195209302
0.7122574553153098
0.7123458374432158
0.7124340802769878
0.7125221841456674
0.7126101493772601
0.7126954214433944
0.7127831123876651
0.7122236279980358
0.7123115514219589
0.7123993370348728
0.7124869851605307
0.7125744961216727
0.7120173620355728
0.7121051031539044
0.7121716192564383
0.711616103172775
0.7117039518791876
0.7111496653123034
0.7112334725739281
0.7113214138810247
0.7114092185271932
0.710856882177405
0.7109449109681906
0.7110328032802308
0.7111205594306721
0.7112081797356793
0.711295664510439
0.7107459769799054
0.7108336835563688
0.7109212547831771
0.7110086909733984
0.7110959924391353
0.7111831594915301
0.7112701924407674
0.7113570915960781
0.7114438572657432
0.7115304897570972
0.711616054816716
0.711702422585822
0.7117886580918817
0.7118747616384832
0.7119607335282856
0.7120465740630234
0.7121322835435095
0.7122178622696397
0.7123033105403945
0.7123886286538443
0.7124738169071518
0.712558875596576
0.7126438050174754
0.7127286054643109
0.7128132772306507
0.7128978206091717
0.7129822358916648
0.7130665233690368
0.7131506833313144
0.7132347160676474
0.7133184684592127
0.7134022477233943
0.7134859006236783
0.7129482322735475
0.7130321010696518
0.7131158436523684
0.7131994603063891
0.7126636229958659
0.7127474536043524
0.712831158435482
0.7122968022447508
0.7123807192419457
0.7124645106148934
0.7125481766454731
0.7126289092787724
0.7127123275642251
0.7127956213447743
0.7128787908989541
0.7129618365044691
0.7129854736191343
0.7130683162678553
0.7131510357304813
0.7132336322815731
0.7133163323763901
0.7133986837570456
0.7134809130452168
0.7135630205122203
0.7130348465518116
0.7131171624889034
0.7131390089109367
0.7132211263293925
0.7133031225413266
0.7133849978148948
0.7128592903736164
0.7129413718928552
0.7130233326151563
0.7131051728069834
0.7131848034217468
0.7132664048828908
0.7133478866060142
0.7134292488544702
0.7129065900641006
0.7129881562452397
0.713069603090342
0.7131509308611091
0.7132321398184788
0.7127115324171513
0.7127929434026239
0.7128742357131905
0.7129554096081554
0.7130364653460679
0.7131174031847254
0.7125991492579923
0.7126802871259966
0.7127613072322186
0.712842209832848
0.7129229951833314
0.7124067584018807
0.7124877419294482
0.7125545829642064
0.7126353426538998
0.7127159857231028
0.7122017606251785
0.7116882770198251
0.71176942811239
0.7118455637113013
0.7113334446007176
0.711414675764556
0.7109036020032309
0.7109842960710677
0.7110656028841444
0.7105558784376326
0.710637375654726
0.7107187561972065
0.7102103736820439
0.7097027179467458
0.7097845917149981
0.7098663486042094
0.7099479888644774
0.710029512745187
0.7101109204950123
0.709605503469749
0.7096870969903964
0.7097685745287827
0.7098499363320294
0.709931182646556
0.7094276853538989
0.709509115763641
0.7095904308328593
0.7090882436914347
0.7091697413928553
0.7092511239031783
0.7093323914664529
0.7094131859791795
0.7094942246304635
0.709575149062366
0.7096559595161953
0.7097366562325808
0.709792457624119
0.7092936575836243
0.709374438718397
0.7094551064761384
0.7094531205452295
0.7095336201058144
0.7096140069219168
0.709694281230229
0.7097744432667813
0.7098544932669443
0.709934431465431
0.7100141163579883
0.7100938317534848
0.7101734360473848
0.7096788863008338
0.7097586685605408
0.7098383398574389
0.7093450540062524
0.7094249018809008
0.7095046389326837
0.7095842653921617
0.7096637814892566
0.7097431874532529
0.7098224835128009
0.7099016698959179
0.7099807468299912
0.7100597145417799
0.710138573257417
0.7102173232024119
0.7102959646016521
0.7103744976794059
0.7104529226593237
0.710531239764441
0.7106094492171803
0.7106875512393525
0.7107655460521601
0.7108434338761984
0.710921214931458
0.7109988894373269
0.7110764576125922
0.7111474595786574
0.7112248201623357
0.7113020750621565
0.7113792244945373
0.711456268675305
0.7115332078196981
0.7116100421423687
0.711686771857384
0.7117633971782293
0.711839918317809
0.7119163354884491
0.711992648901899
0.7115830596984377
0.7116594955857608
0.7117358279014209
0.7112539485324963
0.7113304519458709
0.7108494982934396
0.7109261716010116
0.7110026727937186
0.7110666675438578
0.7111430393078202
0.7106638324080171
0.7107403725838366
0.7108168097446147
0.7108931440981825
0.7109692393524848
0.711045368804565
0.7111213960694613
0.7111973213527816
0.7111768304946362
0.7112002406942379
0.7112759607429701
0.7113515794939781
0.7114270971503992
0.7115025139148278
0.7115778299893173
0.7116530455753818
0.7117281608739982
0.7118031760856077
0.711878091410118
0.7119529070469043
0.7120276231948119
0.711554515139533
0.7116293965992677
0.7117041786808209
0.7117788615818947
0.7118527052011248
0.7119271908225147
0.7114560278901372
0.7115306773382918
0.7110603992964291
0.711135211445837
0.7112099248333315
0.7112845396543517
0.7113590561038214
0.711433474376151
0.7115044518245538
0.7115786765230244
0.7116528036216286
0.7117271669379087
0.711788829849637
0.7118626731328721
0.7113958779373752
0.7114698819449523
0.711543789025211
0.7116175993684536
0.7116913131644848
0.7112261554434622
0.7112844404176989
0.7108201555349197
0.710894197177428
0.710968142285852
0.711041991048858
0.7110987516210918
0.7111725514603103
0.7112461232691788
0.7113195994681593
0.7108577036243487
0.7109287004250467
0.7110022395256143
0.7110756833065438
0.7111490319530421
0.7112222856498364
0.7112954445811753
0.711368508930832
0.7114414788821041
0.7115143546178161
0.7115871363203207
0.7116598241715004
0.7117324183527688
0.7118049190450721
0.7118773264288913
0.7114195275051428
0.7109623170118876
0.7110349956024387
0.7111077112621932
0.7111803336369449
0.7112334632016006
0.711305911971811
0.7113745620473733
0.7109194279705675
0.7109919385623382
0.7110643564888159
0.7111366819275204
0.7112089150555182
0.7107553379413246
0.7108277220430191
0.7109000139356668
0.7109722137953514
0.7110441925922373
0.7111164026795911
0.7111883274513957
0.7107367793069821
0.7108088536814701
0.7103581188344938
0.7104303418222413
0.710502473330587
0.7105745135332259
0.7106464626034136
0.7107183207139677
0.7102693514652538
0.7103413569210838
0.7104129511539412
0.7099650236941972
0.7100370847967844
0.7095899581690787
0.7096621646104448
0.7097342802260986
0.7098063051873016
0.709878239664885
0.7099500838292511
0.7100218378503744
0.7096464030131642
0.7097182573931685
0.7097325351415135
0.7098042456911746
0.7098292488248887
0.7099006823459356
0.7099721534959382
0.7100435354185375
0.7096005887339345
0.709672113300497
0.7097435487398736
0.7098148952185536
0.7093731933546964
0.7094446182580828
0.7095160174968906
0.709587328040992
0.7096585500555538
0.7097296837053332
0.709800729154679
0.7098716865675323
0.7099425561074285
0.7100133379374982
0.7100840322204682
0.7096451669347943
0.7097160012933892
0.7097867482021587
0.7093488785240575
0.708911548759246
0.708982660555143
0.7090536847749366
0.7091157471919982
0.7091866022020278
0.7092573701130898
0.7093280510856862
0.7093986452799246
0.7094691528555197
0.7095337209877358
0.7096040593900105
0.7096743116460484
0.709744477914013
0.7098126949480105
0.7098826908517708
0.7094490422929121
0.7095191747417564
0.7095892216110415
0.7096591830573152
0.7097290592367441
0.7092968247305098
0.7093660328542283
0.7094359598375894
0.7095058018033417
0.7095755589064381
0.7096452313014554
0.7097148191425953
0.7097843225836853
0.70985374177818
0.7094237879672908
0.7094933413604704
0.7095628105995142
0.7096321958370598
0.7097014972253758
0.7097707149163629
0.7098398490615552
0.7099051634517473
0.7099741332106673
0.7100430198734922
0.7096155406321475
0.7096845601585421
0.7097534966788918
0.7098223503428467
0.7098911212996979
0.7099598096983775
0.7100264662117558
0.7100949911082115
0.7101634338897524
0.7102317947038903
0.709806760715438
0.7093822351408474
0.7094509403161966
0.7090271344976087
0.7090959696373116
0.709164722634843
0.7087418456386385
0.70881072772914
0.7088795277683125
0.7089482459026767
0.7090168822784039
0.7090275347080837
0.7090960424079006
0.7091644687446537
0.7092328138632028
0.7093010779080645
0.7093692610234124
0.7094373633530786
0.7095053850405546
0.7095733262289922
0.7096411870612045
0.7097089676796671
0.709776668226519
0.7098442888435635
0.7099118296722694
0.7099792908537716
0.7100466725288725
0.7101139748380428
0.7101811979214224
0.7102483419188216
0.7103154069697217
0.7103823932132766
0.7104493007883128
0.7105161298333313
0.7105827613598221
0.7101662415700449
0.7102331189876957
0.7102999180945531
0.7103666390280846
0.7104332819254366
0.7104998469234346
0.7105663341585845
0.7106327437670733
0.7106990758847705
0.7107653306472284
0.7108315081896833
0.7108958342352921
0.7108983718093694
0.7109643564642214
0.7110302643927306
0.7110960957286442
0.7111618506053987
0.7112275291561211
0.7112931315136292
0.7108807876692734
0.7109465149032426
0.7110121660199749
0.7110777411516184
0.7111344886836303
0.7107234282855472
0.7107890565727883
0.7108546090767879
0.7109200859287343
0.7109854872595136
0.7105756973533122
0.710641221717452
0.7102321018431184
0.7102977485011488
0.7103633196598601
0.7104288154494234
0.7104942359997108
0.7105595814402966
0.7106248519004571
0.7106900475091724
0.710755168395127
0.7108202146867105
0.7108844308042339
0.7109493287233962
0.7110141524311016
0.7110789020545695
0.7111435777207291
0.7112081795562195
0.7112727076873911
0.711337162240306
0.7114015433407388
0.711465851114178
0.7115300856858262
0.711594247180601
0.7116492713607143
0.7117132922255662
0.7117772403807476
0.7118411159500548
0.7119049190570031
0.711966807548184
0.7120304671436241
0.7120940546443921
0.7121575701728899
0.7122210138512424
0.7122843858012982
0.7123476861446307
0.712410915002539
0.7124740724960477
0.7125371587459088
0.7126001738726023
0.7126631179963361
0.7122618437181849
0.7123249073927949
0.7123859581234513
0.712448881133781
0.712511733444099
0.712574515173496
0.7126372264407949
0.712699867364552
0.7123003719232043
0.712363131375068
0.712420134349382
0.7124827565425274
0.7125453086884767
0.7126077909046933
0.7126702033083778
0.7127325460164692
0.7127948191456452
0.7128570228123237
0.7129177419222388
0.712979807800555
0.713041804563194
0.7131037323255406
0.7127071229082294
0.7127691678613098
0.7128311438755536
0.7128930510657947
0.7129548895466129
0.7130166594323329
0.7130783608370268
0.7131399938745132
0.713201558658359
0.7128068704687307
0.7128685513996108
0.7124744836542268
0.7125362800685062
0.7125980082371598
0.7126596682731767
0.712266585168779
0.7123283599253012
0.7123900666104663
0.7124517053367271
0.7125132762162886
0.7121213547222202
0.7121830395153911
0.7122446565230749
0.7123062058569447
0.711915258433313
0.7119769209319782
0.7120385158182545
0.7121000432032857
0.7121615031979717
0.712222117709905
0.7122834436813438
0.7123447025932184
0.7124004560642057
0.712461584156743
0.7125226455155548
0.7125836402498616
0.7121950995517974
0.7122562063059925
0.7123172464950961
0.712378220227815
0.7124391276126204
0.7124999687577468
0.7125607437711936
0.7126188600890799
0.7122319877437547
0.7122928092335845
0.7123535647565056
0.7124142544197811
0.7124748783304421
0.7125354365952876
0.7125959293208854
0.7126563566135729
0.7127167185794574
0.7127770153244172
0.7128372469541017
0.7128974135739321
0.7129575152891026
0.7130175522045802
0.7130775244251057
0.7131374320551945
0.7131972751991368
0.7128136295427628
0.7128735824266108
0.7129334708796325
0.712993295005637
0.7130530549082105
0.7131120424173799
0.7131716745627326
0.7132312427936742
0.7132461976925529
0.7133056622513363
0.713365063177633
0.7134244005735274
0.7134798750299285
0.7135390877000514
0.7135800189642265
0.7136391150018656
0.7132585074738647
0.7128783057108189
0.7129376811438446
0.7129800674275806
0.7130393255042556
0.7130981424082428
0.7131572747054739
0.7132163441628567
0.7132753508805079
0.7133342949583314
0.7129558682766559
0.7130149192444307
0.7126370629014289
0.7126962201739917
0.7127553148131267
0.7128143469182521
0.7124373959151223
0.7124965336516894
0.7125556089078163
0.712614621782469
0.7126735723744044
0.7127324607821711
0.7127912335693181
0.7124156849741815
0.7124746161529734
0.7125334852989454
0.7125922925099929
0.712217638307832
0.7122334299584848
0.7118593577788848
0.7119183953829378
0.7119773710377736
0.7120362848408477
0.7120951368894112
0.7121539272805115
0.7122126561109929
0.7122713234774969
0.7123299294764626
0.7123884742041278
0.712446957756529
0.712505380229502
0.7121335089454575
0.712191398261344
0.7122498625967135
0.7123082659999982
0.7123666085664044
0.7124248903909405
0.7124831115684166
0.712541272193446
0.7125993723604452
0.7126574121636345
0.7122873927388352
0.7123455342026448
0.7124036153537326
0.712461373052357
0.7125193339955941
0.7125772349067823
0.712635075879139
0.7126928570056889
0.712750578379264
0.7128082400925048
0.7128658422378599
0.7129233849075873
0.7129808681937547
0.7130382921882397
0.7130956569827303
0.7131529626687257
0.7132102093375369
0.7132673970802864
0.7129004899830229
0.7129577781596383
0.7130150074583744
0.7130722822899315
0.7131293940513329
0.7131864472065145
0.7132434418456393
0.7133003780586861
0.7133572559354491
0.7134135555680986
0.7134703173070607
0.7131053708531951
0.713162232112217
0.7132190352606012
0.7132757803873833
0.7133324675814173
0.7133890969313758
0.7134456685257504
0.7135021824528525
0.7135586388008133
0.7131953197382874
0.7132518747885478
0.713308372305695
0.7129457345973546
0.713002330257366
0.7130588684306737
0.7126969096142114
0.712753545374681
0.7128101236952314
0.7128666446632015
0.712923108365753
0.7129795148898717
0.7130358643223667
0.7130921567498717
0.7131483922588455
0.7132045709355718
0.7132606928661598
0.7133167581365454
0.7133727668324906
0.7130130226232962
0.7130691279513591
0.7131251767501241
0.7131811691049831
0.7132371051011557
0.7132929848236903
0.7133488083574643
0.7129903416195962
0.7130462610831223
0.7131021244026087
0.7131579316625671
0.7132136829473402
0.7132693783411009
0.7129120289531545
0.7129678196214303
0.7126109788708691
0.7126668643209086
0.7127226938854981
0.7123665106301831
0.7124224344478004
0.7124783024253601
0.7125341146464552
0.7125898711945119
0.7126455721527898
0.7127012176043829
0.7127568076322193
0.7128123423190624
0.7128678217475106
0.7129230944999982
0.7129782618344912
0.7130335761572262
0.7130886338510409
0.7131438384960279
0.7131989883745021
0.7132540835679209
0.71330912415758
0.7133641102246143
0.7130109596749982
0.7130660388604633
0.7131179495991575
0.71276544443376
0.7128205632821129
0.712875627692097
0.712930637744322
0.7129855935192385
0.7126340227137556
0.7126890705061589
0.7127440640642839
0.7123931314871966
0.7124482165570848
0.7120977747388079
0.7121440135707947
0.7121991398508581
0.7118493367369825
0.7119045535542446
0.7115552382679079
0.7116105451611067
0.711665797831861
0.7113171129725607
0.7113724552255124
0.7114277433010261
0.7114829772786185
0.711538157237651
0.7115864334728722
0.7116415089785034
0.7116965306994611
0.7117514987144932
0.7118064131021934
0.7118612739410026
0.7119160813092088
0.7119708352849471
0.712025288732228
0.7120799362771273
0.7121345306629361
0.7121890719671835
0.712243560267248
0.7122979956403577
0.7123523781635905
0.7120067438219294
0.7120612148450516
0.7121156330605897
0.7117706157965099
0.7118251220326859
0.7118795755038705
0.7119339762866456
0.7119883244574451
0.712042620092555
0.7120968632681142
0.7117530212288732
0.7118073518139462
0.7118616299816674
0.7119158558078574
0.7119700293681911
0.7120241507381967
0.7120783666791027
0.7121323838238673
0.711789847804712
0.7118439517209117
0.711898003639114
0.7119520036342442
0.711610211985836
0.7116642982533572
0.7113229724508375
0.7113771445606406
0.7114312647565867
0.7114853331132646
0.7111447465488254
0.7111989002555006
0.7108587764390226
0.710913015070505
0.7109672018733857
0.711021336921918
0.711075420290213
0.7111273686140249
0.7107882520815433
0.71084236921282
0.710896434779417
0.7109504488549983
0.7110021396861
0.7110560520808735
0.7111099132037547
0.7111637231278498
0.7112173371914471
0.710879627154794
0.7109334697586598
0.7109519962756148
0.7110057535052139
0.7110594597800929
0.7111131151726651
0.7111667197552065
0.7112202735998562
0.7112685885127702
0.7113220435505893
0.7113754480637978
0.7114288021239944
0.7114706460460322
0.7115239048225559
0.711577113354951
0.7116302717142838
0.7112949134335514
0.7113481546394235
0.711013244962098
0.7110665686084687
0.7111198420914845
0.7111730654818975
0.7112262388503271
0.7112793622672597
0.7113324358030498
0.7113854595279193
0.7114384335119588
0.7114913578251271
0.7115442325372521
0.711597057718031
0.7116498334370299
0.7117025597636856
0.711755236767304
0.7118078645170621
0.7118578330107458
0.7115253445319926
0.711576773199578
0.7116293859948651
0.7116819497110523
0.7117344644167813
0.7117869301805666
0.7118393470707947
0.7118917151557244
0.7119440345034881
0.7119432129113935
0.7119954596713138
0.7120476578747659
0.7120998075894083
0.7121519088827744
0.712203961822272
0.7122559664751837
0.7123079229086676
0.7123598311897572
0.71202988221746
0.7117002387534704
0.7113709003736678
0.7114231460226623
0.7114753433631512
0.7115276332506912
0.7115797341099288
0.7116317868612632
0.7116837915712948
0.7117357483065018
0.7117876571332392
0.71183951811774
0.7118913313261152
0.7119430968243535
0.711994814678323
0.7116673101637516
0.7117191072595384
0.7113920304639227
0.7114439064230573
0.7114925174228631
0.7115442996514437
0.7115960343733926
0.7116477216540559
0.7116993615586599
0.7117509541523114
0.7118024994999981
0.7114767317656732
0.7115283553986714
0.7115799318221289
0.711631461100775
0.7116829432992214
0.7117343784819615
0.7114095339459132
0.7114610469292864
0.7115125129331946
0.711563932021876
0.7116153042594514
0.7116666297099252
0.7117179084371852
0.7117691405050026
0.711820325977033
0.7118713264320435
0.7119224189659227
0.7119734650942307
0.7116502814968206
0.7117014047781288
0.7117524816891138
0.711429837771757
0.7114776783516066
0.7111554511422082
0.7112066827141221
0.7108848697355185
0.7109301602616445
0.7106087632633344
0.7102876567277433
0.7103391645582637
0.710390625880585
0.7104420407576696
0.7104601071105079
0.7105114443000432
0.710191249868182
0.710242661914863
0.710278938374379
0.7099592808863618
0.710010727900583
0.7100621286495036
0.710110744620223
0.7101620542558383
0.7098431669391541
0.709894550613553
0.7099458881832643
0.7099971797103122
0.7100484252566096
0.7100996248839588
0.7101507786540511
0.7098328955839284
0.7098841229208036
0.7099353044371628
0.7099864401944551
0.7100375302540197
0.7097204076411326
0.7097715708491054
0.7098226883960268
0.7098737603429955
0.7099247867510013
0.7099757676809252
0.7100267031935394
0.7097105737620196
0.7097615819594998
0.7094458517184146
0.7094969322616701
0.709181600291776
0.709232752843179
0.7092838599660284
0.7093349217208149
0.709020221223157
0.7090713546033242
0.7091224426524805
0.7091734854308799
0.7092244829986696
0.7092754354158902
0.7093263427424761
0.7090126203440937
0.7090635988468151
0.7091145322956235
0.709165420750219
0.7092121392785854
0.7092629397438199
0.7093136953917053
0.7093644062815238
0.7094150724724531
0.7094656940235665
0.7095162709938335
0.7095668034421198
0.709617291427187
0.7096663505659613
0.7097167504090093
0.7097671059639701
0.7098174172891946
0.7098676844429307
0.7099179074833243
0.7099680864684192
0.7099750347683016
0.7100251447414531
0.7100752108162488
0.7101252330503485
0.7101752115013111
0.7102251462265948
0.7102750372835575
0.7103248847294562
0.7100145636788973
0.710064481333841
0.7101143554116088
0.710164185969239
0.7102139730636703
0.7102592454764586
0.7103089477631791
0.7099995797545714
0.7100493518110561
0.7100990805498242
0.7101487660274014
0.7101984083002156
0.7102480074245963
0.7102976958053848
0.7103472087440277
0.7103966787026892
0.7104461057373084
0.7104954899037276
0.7105421019811425
0.7105914017608301
0.7106406588382399
0.7103330221893922
0.7103823484426638
0.7104316320261661
0.7104679206076506
0.7105171246149508
0.7105659351656569
0.7106150543618289
0.7103083581795407
0.7103575461153995
0.7100512254831807
0.7097451689204723
0.7097945359280464
0.7098438604145115
0.7098931424347809
0.7099423820436729
0.7099915792959122
0.7100407342461289
0.7100898469488595
0.7101389174585463
0.7098340059439656
0.7098831441360497
0.7095786039626751
0.7096278095328027
0.7096769729207012
0.7093729125209922
0.7094215340644522
0.7094707226172928
0.7095198690746667
0.7095649338577826
0.7092615713379632
0.7089584681023486
0.7090077494032447
0.7090569886193406
0.7091061858045223
0.7091553410125836
0.7088529293533031
0.7089021506082677
0.7086001045279062
0.7086493915334309
0.7086986365747109
0.7087478397053174
0.7087970009787307
0.7088461204483401
0.7088951981674441
0.7089442341892506
0.7089932285668772
0.7090421813533514
0.7090910926016104
0.709139962364502
0.7091874991877897
0.7092362866853795
0.7092850328551443
0.7093337377495749
0.7093824014210731
0.7094182220865041
0.7094668088820277
0.7095153546067183
0.7095638593126302
0.7092642124125826
0.7093127821808761
0.7093613109620235
0.7090621286292685
0.7087631985581769
0.7088118975868081
0.7088605555884564
0.7089091726149455
0.7089577487180116
0.7086594913563297
0.7087081316011336
0.7087567309546009
0.7088047774237377
0.7088532953641309
0.7089017725673785
0.7089502090847652
0.7089986049674898
0.7090469602666648
0.7090952750333176
0.7091435493183895
0.7091597174914136
0.7092079243880266
0.709251714284517
0.7092998423812195
0.7090033123467792
0.7090515040229819
0.7090996554388035
0.7091477666446746
0.7091919806164422
0.709240013162493
0.709243622760632
0.7092915937363466
0.7093395247362482
0.7093874158102855
0.7094352670083246
0.709483078380148
0.7095308499754558
0.7095734723987508
0.709621166713423
0.7096688213984195
0.7094217231169002
0.7091272350624723
0.7088329913964713
0.7088808939274143
0.7089287567381823
0.708634961148983
0.7086778378566677
0.7087257252917167
0.7087733208774817
0.7088211291822489
0.7088688979433398
0.7089166272097956
0.7089643170305767
0.7090119674545625
0.7087192292351345
0.7087669414779182
0.7088146143541649
0.7088622479125756
0.7089098422017707
0.7089573972702908
0.7090049131665963
0.7090523899390678
0.708760598832097
0.7088081370446301
0.7088556361632383
0.7085642857168087
0.708611845991165
0.7086593672016409
0.7087068493963447
0.7087542926233056
0.7084635812645593
0.7085110853286165
0.7085585504549162
0.7086059766913133
0.7083158022536837
0.7083632890286515
0.7080734513490162
0.7081153495061332
0.7081628599901864
0.7082103316426219
0.7079210300365587
0.7079685616672093
0.7080160544965288
0.7080635085720097
0.7081109239410668
0.7081583006510378
0.7082056387491833
0.7082529382826867
0.7083001992986546
0.7083474218441171
0.7083946059660275
0.708441751711263
0.7084888591266243
0.7085359282588362
0.7085829591545474
0.7086299518603312
0.708676906422685
0.7087238228880307
0.7087707013027152
0.70881754171301
0.7088643441651117
0.7089111087051421
0.708957835379148
0.7090045242331022
0.7090511753129027
0.7090845655058615
0.7091311465196021
0.7088446288846447
0.7088912691773003
0.7089378718112619
0.7086517790462048
0.7086984406897925
0.7087450647030225
0.7087916511313969
0.7088382000203447
0.7088847114152217
0.7089311853613106
0.7089776219038212
0.7090131547310924
0.7090509457177304
0.709097278132434
0.7091407579981902
0.7091870171289139
0.7092332391186252
0.7092794240120367
0.7093138398104675
0.709359833189453
0.7094059118108199
0.7091216946987162
0.7091678317827376
0.7092139319275402
0.7089301328351323
0.7089762505571983
0.7090222907938807
0.7090599733335314
0.7087766892850562
0.7085517501245989
0.7085979673874234
0.7086441477649623
0.7086902913013544
0.7087363980406681
0.7087824680269014
0.7088192763422293
0.7088652766278357
0.708911240289011
0.7086291427003564
0.7086751637229497
0.7087211481483083
0.7084394624773432
0.7084855040073482
0.7085315089674327
0.7085774774011495
0.7086234093519823
0.7086668475505734
0.7087127076401647
0.7084318068444294
0.7084777237171139
0.7085236042199982
0.7085694483962769
0.7086152562890762
0.7086610279414539
0.7083808140118606
0.7081008215952551
0.708146742247924
0.7081926266283552
0.7082355479924972
0.7082813611122714
0.7080019601808661
0.7080427835406133
0.7080886184676766
0.707809623740148
0.7078555143938541
0.7078913732931085
0.7079371956544649
0.7079829819636095
0.7080287322630733
0.7080744465953205
0.7081201250027487
0.7078419945530225
0.7078877283570849
0.7078858769260186
0.7079315576308338
0.707653937412155
0.7076996732240279
0.7077453731927882
0.7077910373605544
0.7078366657693795
0.7078822584612506
0.7079278154780889
0.7079733368617502
0.7080188226540247
0.708009863912464
0.7080552999005841
0.7081007004056992
0.7081460654693581
0.7081913951330454
0.7079151894407159
0.7079605737697838
0.7080055665290318
0.7077297560239562
0.7077751595432226
0.707820527715257
0.7078658605813212
0.707911158182612
0.7079564205602626
0.7076812723206356
0.7077265888401303
0.7077713968939788
0.707816643243593
0.7078618544776855
0.70790703063712
0.707952171762697
0.7079972778951533
0.708042349075163
0.7080873853433368
0.7078132516285309
0.7078583416989147
0.7079033968833638
0.7079484172223494
0.7079934027562796
0.7080383535255006
0.7080832695702957
0.7081281509308863
0.7078548479008088
0.707899782756364
0.7079446829533341
0.7079895485318024
0.7080343795317902
0.7080791759932571
0.7081239379561015
0.7081685481905294
0.7082124598239691
0.7082571188753829
0.7083017435868879
0.7083463339980767
0.7083908901484808
0.7084354120775713
0.7084798998247583
0.708524353429392
0.7085676042828905
0.7086119901683265
0.7086563420285533
0.7087001929808412
0.7087444770867467
0.7087887272844546
0.7088329436128954
0.7088771261109394
0.708921274817398
0.7089642251437291
0.7090083068282368
0.7087374862373933
0.7087816208335226
0.7088257217391204
0.7088697889927491
0.7085994343821493
0.708329285913075
0.7083734919754175
0.7081036354070459
0.7078339843653829
0.7078783284876268
0.7079226388624412
0.707966915528336
0.7080111585237625
0.707742055080766
0.7077863498901958
0.7078306110537392
0.7078748386097173
0.707919032596393
0.707963193051971
0.7080073200145982
0.7077389320995054
0.7074707475856368
0.7075150109363619
0.7075592407669427
0.7076034371154412
0.707647600019862
0.7073799572059363
0.7074241712083159
0.7074683517911925
0.7075124989924426
0.707556612849885
0.7076006934012818
0.7076447406843379
0.7073778056633329
0.7071110719507901
0.707155253979267
0.7071994027130729
0.7072435181898288
0.7072876004470992
0.707021402629844
0.7070655352825416
0.7071096347403142
0.7071537010405998
0.7071977342207799
0.7072247575347466
0.7072687309616956
0.7070032396963196
0.7067379476739195
0.7067799972046119
0.7068240714439428
0.7068681126441138
0.7066032688402006
0.7066473597483128
0.7066914176418927
0.7067354425580072
0.7064710447119324
0.7065151191131247
0.7065591605614936
0.7062951250007456
0.7063392157248769
0.7063832735209093
0.7064272984257168
0.7064712904761177
0.7065152497088756
0.7065570935535032
0.70660098803727
0.7066448498127778
0.7066886789165718
0.7067324753851435
0.7067762392549294
0.7068199705623123
0.7068596282731482
0.7069032960669128
0.7066406043924175
0.7066843211045674
0.7067280053497941
0.7067716571642522
0.7065094042302394
0.7062473458458811
0.7062911273244329
0.7063348763482192
0.7063785929533143
0.706422277175739
0.7064659290514607
0.7065095486163936
0.7065531359063986
0.7065966909572838
0.7066402513484271
0.7063791130441593
0.7064226090801607
0.7064614227402124
0.7065049312565505
0.7065407628950167
0.7065842100475821
0.7066276251594745
0.7066710082661243
0.706714359402909
0.7067576786051547
0.7068009659081351
0.7068442213470721
0.7068874449571357
0.7066274642859489
0.7066707358040423
0.7067116614992632
0.7064520319395647
0.7064953202104278
0.7065385766984197
0.7065818014385303
0.7066249944656988
0.706668155814813
0.7067112855207094
0.7067543836181733
0.7067974501419396
0.7068404851266917
0.7068791022421285
0.7068774479193176
0.7069177319535461
0.7069606600199251
0.7070035567061386
0.707046422046582
0.7067881874147169
0.7068311000857959
0.7068739814337572
0.706916831492884
0.7069596502974088
0.7070024378815147
0.7067447839318495
0.7067865827134772
0.7068293865775656
0.7068721592775737
0.7069149008475236
0.7069576113213878
0.707000290733089
0.7067432931719356
0.7067860194438572
0.706828714675988
0.7068713789021405
0.706914012156078
0.7069566144715148
0.7067001920505966
0.7067428409996356
0.7064866819416437
0.7065293773443823
0.7065720418196287
0.7066146754009757
0.7063589335712974
0.7064016134048462
0.7064442623669059
0.7064868804909599
0.7065294678104427
0.7062742187252511
0.7063168520855886
0.7063594546637165
0.706402026492961
0.7064445676065999
0.7064870780378633
0.7065295578199332
0.7065720069859441
0.7066144255689822
0.7066568136020868
0.7066991711182486
0.706741498150412
0.706783794731473
0.7068260608942808
0.7068682966716372
0.7069105020962971
0.706952677200968
0.7069948220183105
0.7070369365809386
0.707079020921419
0.7071210750722722
0.7068675357839709
0.7069096355896038
0.7069517052269777
0.7069926535161156
0.7070346633048674
0.7070766430221885
0.7071155405851502
0.7071574613479953
0.7071993521353217
0.7072412129792691
0.706988536590209
0.7070304428248196
0.707072319137092
0.7071141655590631
0.7071559821227238
0.7071977688600195
0.7072395258028502
0.7072812529830701
0.7073229504324884
0.70707105479487
0.7071127250788518
0.7071544379857633
0.7069028711277107
0.7069446289948417
0.7069863571727675
0.7070280556931395
0.7070697245875648
0.7071113638876046
0.7071529736247762
0.7071945538305517
0.7072361045363585
0.7072776257735797
0.7073191175735536
0.7073605799675743
0.7074020129868915
0.7071515165233693
0.7071929942143345
0.7072344425509536
0.7072758615643774
0.7073172512857124
0.707358719440083
0.7074000506323302
0.7074413526255721
0.7074826254507396
0.7075238691387203
0.707565083720358
0.7076062692264531
0.7076474256877625
0.7076886963221695
0.7077297947355513
0.7074805063259932
0.707521684862146
0.7075627986631449
0.7076038835311381
0.7076449394966565
0.707685966590188
0.7077269648421773
0.7077145516308835
0.7077555110414452
0.707780003104984
0.7078209107885204
0.7078617897649103
0.7079026400643614
0.7079434617170388
0.707984254753065
0.7080250192025208
0.7080657550954447
0.7078178329122881
0.7078586128074884
0.7078993641653235
0.7079400870157379
0.7079807813886344
0.7077333221850732
0.7074860359089779
0.7075268462329705
0.7075676280581336
0.7076083814143087
0.7076491063312961
0.7076898028388541
0.7077304709666996
0.7074837890318907
0.7075245006013918
0.707278062252175
0.707318817102888
0.7073595435826643
0.7074002417211185
0.7074409115478242
0.7074815530923138
0.7075221663840787
0.7072763282442649
0.7073169846059376
0.7073576127340259
0.7073982126579293
0.7074387844070071
0.7074793280105773
0.7072340161770092
0.7072746026509513
0.7073151609984388
0.7073556912486991
0.7073961934309191
0.7074366675742453
0.7074771137077835
0.7075175318606
0.7075579220617201
0.7075982843401294
0.707638723999998
0.7076790304834178
0.7077193091308683
0.7077595599711753
0.7075153365205297
0.7075556299517058
0.7075958955943088
0.7076361334770754
0.7076763436287029
0.7077165260778492
0.7077566808531324
0.7075130468838198
0.7075532440437016
0.7075934135481585
0.7076335554257212
0.7076736697048804
0.7077137564140885
0.7077538155817581
0.707793847236263
0.7078338514059382
0.7078738281190797
0.7076309897560886
0.7076710086188267
0.7077110000431946
0.707750964057402
0.7077909006896195
0.7078308099679793
0.7075884851442997
0.7073463261829225
0.707386346595963
0.7074263396352599
0.707466305328889
0.7074564377778538
0.707496365880253
0.7074987730292011
0.7075386594137935
0.7075785185721847
0.707618350532242
0.7076581206848572
0.7076978983435055
0.7077376488871853
0.7074965116984674
0.7075363037563017
0.7075760687170589
0.7076154955125943
0.707655206468017
0.7076948904091845
0.7077345473636527
0.7074939849750179
0.7075336832449891
0.7075733545460269
0.7076129989056038
0.7076526163511553
0.7076922069100793
0.707731632813943
0.7077711697283839
0.7078106798381371
0.7075708253210791
0.7076103765298118
0.707649900951407
0.7076893986130688
0.7077288695419646
0.7074894484088313
0.7075289602604009
0.7075650121479059
0.7076044717563386
0.707365416191556
0.7074049165553887
0.7074443902478077
0.7074838372958173
0.7075232577263856
0.7075626515664442
0.7076020188428885
0.7076413595825776
0.707677594299194
0.7077168830830272
0.7077561454097671
0.7077953813061286
0.7075572267363756
0.7075965031463197
0.7076357531430763
0.7076749767532803
0.7077141740035313
0.7077533449203928
0.7075156842941603
0.707554895542635
0.7073174610139293
0.7073377027326433
0.7073769342184809
0.7074161394009421
0.7074553183064713
0.7072183148497523
0.7072575337642366
0.7070207552125914
0.7070600139938122
0.707099246506193
0.7071384527760908
0.7071776328298267
0.707216786693687
0.7072559822559344
0.7072950837960962
0.7073338201415733
0.7073728695986355
0.7074118929966674
0.7074145431130796
0.7074535265910346
0.7074924840800043
0.7075314156059691
0.7075703211948746
0.7073347000422955
0.7070992357613227
0.7071382463296219
0.7069030040653738
0.7067044944552755
0.7064695528015338
0.7062347673070832
0.7060001378162836
0.7060394356760258
0.7060787074415718
0.7061179531389028
0.7061571727939663
0.7061963664326748
0.7062355340809068
0.7062746757645062
0.7063137915092828
0.7060798353014294
0.7061189896584489
0.7061581180940139
0.706197220633857
0.7062363980865087
0.7062754488786429
0.7060419693914103
0.7060810586260794
0.7061201220337022
0.70588692516381
0.7059260268700946
0.7059651027666723
0.7060041528790885
0.7060431772328554
0.7060821758534512
0.706121148766321
0.7058884894092317
0.7059275004448348
0.7059664857899304
0.7060054454698876
0.7060443795100424
0.7058121280694141
0.7058511000738307
0.7056190648667058
0.705658041328465
0.7056970255440274
0.7057359841541936
0.7057749171841824
0.7058138246591795
0.7058527066043373
0.7058905971184061
0.7059270310201705
0.7059658376286531
0.7060024892026607
0.7060412456731152
0.706079976762777
0.70611868249657
0.7061573628993852
0.7061960179960817
0.7059650840464426
0.7060037767268786
0.706042444117981
0.7060810862445352
0.7061195372993214
0.7061581290251461
0.7061966955605491
0.7062352369301869
0.7062737531586832
0.7063122442706303
0.7063507102905878
0.7063891512430837
0.706159057057011
0.7061975353821308
0.7062359886562578
0.7062744169038478
0.7063128201493248
0.7063154640915528
0.7063538290230901
0.7063921690180452
0.7061626718871102
0.7061693851192027
0.7062077476543913
0.7059785338447014
0.7060169334098071
0.7060553080643936
0.7060936578326932
0.7061319827389063
0.7061702828072023
0.706208558061719
0.7062468085265631
0.7062836205364282
0.706321821951627
0.7063599986489898
0.7063981506524992
0.7064362779861066
0.7064743806737324
0.706512458739266
0.7065480192420956
0.706586048939951
0.706624054086678
0.7063960372896189
0.7064340792109771
0.7064720965970749
0.7065100894716407
0.7065480578583724
0.7065860017809374
0.7066239212629727
0.706661620148754
0.7066994908836596
0.7067373372487228
0.7067751592674593
0.706812956963354
0.7068507303598621
0.7068884794804086
0.7069262043483879
0.706963904987165
0.7070015814200745
0.7070392336704211
0.7070768617614798
0.7071144657164954
0.7071520455586832
0.7071896013112285
0.7072271329972872
0.7072646406399852
0.70703817101442
0.707075715131733
0.7071132352208109
0.7071507313047135
0.7069245878025373
0.7069621202212386
0.7069996286498993
0.7070371131115127
0.7070745736290435
0.7071120102254264
0.7071494229235671
0.707186811746342
0.7072241767165984
0.7072615178571544
0.7072988351907991
0.7073361287402922
0.7073733985283648
0.7074106445777189
0.7074478669110275
0.7074850655509349
0.7075222405200566
0.707559391840979
0.7075965195362602
0.7076336236284293
0.7076687679054778
0.7077058254739641
0.7077428595063636
0.7077798700250918
0.7078168570525356
0.7078491810196826
0.7078861226030891
0.707919627672175
0.7079562981879682
0.707993170715
0.7078161968202534
0.7078530903594175
0.7078899605408485
0.7078929984038103
0.7079298326319331
0.707966643561999
0.707999610443263
0.708036376051056
0.7080731184262373
0.7078494693048141
0.707886247493698
0.7079230024640283
0.7079597342377854
0.7079964428369219
0.7080331282833625
0.7080552232117094
0.7080918670094681
0.7081284877172472
0.708165085356864
0.7079421114634896
0.7079787447282163
0.7077559697928077
0.7077926385640275
0.707829284273127
0.707865906941856
0.7079025065919372
0.7079390832450657
0.7079756369229097
0.7080121676471098
0.7080486754392796
0.7080852559176483
0.7078631463643491
0.7076411761083552
0.7076777544210173
0.7074559813861
0.7074925947984164
0.7072710186647495
0.7073076670601269
0.7070862875086215
0.7071229707708215
0.7071596310844686
0.706938505496262
0.7067175181547503
0.7067542708032957
0.7067910004886119
0.7068275803671289
0.7068642642301114
0.7068911626805702
0.7069278038134312
0.7069644220884427
0.7070010175269871
0.7070375901504201
0.7070706588005757
0.7071071869422267
0.7071436923319988
0.707180174991142
0.7072166349408804
0.7072523770496417
0.7072803894457382
0.7073167842231184
0.7073531563739661
0.7073895059193751
0.7071697514906956
0.7071610031433383
0.7071964326141104
0.7069769427219272
0.7070133526042661
0.7070497398998294
0.707086104629628
0.7071224468146468
0.7069033199330804
0.706939696226007
0.7069760499879377
0.7070116895305111
0.707047998507289
0.7070842850156408
0.7071205490764155
0.7071567593079936
0.7071929785457656
0.7069744393064127
0.7070106924896669
0.7067923445302816
0.7068286315475616
0.7068649901983185
0.706901232408532
0.706937452260812
0.7069736497758411
0.7067557170847881
0.7067919482947774
0.7065742058584574
0.7066086253266255
0.7066448683586986
0.7066810890805026
0.7067172875126319
0.7067534636756548
0.7067865571845183
0.7068226898117288
0.7068588002308095
0.7068929852715988
0.7069290519203177
0.7067120027794149
0.7067230412596852
0.7067591268541131
0.7067951903101396
0.706831231648131
0.7068672508884289
0.7069015051435965
0.7069374807834117
0.7069734343860815
0.7070093659718482
0.7070452755609294
0.707081163173518
0.7071170288297819
0.7071528725498646
0.7071855585833252
0.7072213594497424
0.7072571384396753
0.7072928955731697
0.7073261501252084
0.7073575553843278
0.7073932491402374
0.7074289211183826
0.7074645713386881
0.7075001998210545
0.7075358065853578
0.70757139165145
0.707606955039159
0.7076414144167353
0.707425998461053
0.7074615736269201
0.7074971271468085
0.7075326590404682
0.7075681693276253
0.7073531030147598
0.7073886154228379
0.7074241371051215
0.7074596372133496
0.7072448650101884
0.7072803979778636
0.707315909384272
0.7071013761997454
0.7068869731141785
0.7069226022672206
0.7069532243750185
0.706988781106047
0.7070002345451427
0.7070357555136426
0.7070712549803455
0.7071067329647691
0.7071421894864072
0.7069283575573214
0.7069638465645594
0.7069993141218079
0.7070347602485084
0.7070701849640783
0.7071055882879116
0.7071409702393793
0.7071763308378285
0.7069630046445139
0.7069983975844584
0.706987170609757
0.7070225349325088
0.7070578779450329
0.7068449087046881
0.7068802839184176
0.7069156378346072
0.7067029036673382
0.7067382896751099
0.7067736543980648
0.706799288099238
0.7068347048025445
0.7068700086753503
0.7069052913382595
0.7069405528103803
0.7069757931107975
0.7067636155018207
0.7065515652121411
0.7065791839544291
0.7066143989898251
0.7066496842399781
0.7066849483422437
0.7067183354481927
0.7067535578674955
0.7067887591955293
0.7068239394512326
0.7068590986535214
0.7068856396910166
0.7066742504446974
0.7067094228641461
0.7067445742600326
0.7067797046512008
0.7068148140564723
0.7068499024946461
0.7068849699844985
0.7069200165447836
0.7069550421942333
0.706990046951557
0.7070250308354414
0.7070599938645517
0.7070949360575302
0.7071298574329972
0.7071647580095508
0.7071996378057671
0.7072344968402
0.7070240730089473
0.7070589635266425
0.7070938332946989
0.7071286823316209
0.7069185400783277
0.7069534204863556
0.7069882801754004
0.7070231191639172
0.7070579374703394
0.7070927351130782
0.7071275121105233
0.7071622684810421
0.7071970042429808
0.7072317194146636
0.7072664140143926
0.7073010880604488
0.7073357415710914
0.7073703745645576
0.7074049870590636
0.7074395790728035
0.7074741506239504
0.7075087017306554
0.7075432324110484
0.7075777426832379
0.7076122325653108
0.707646702075333
0.7076811512313486
0.7074722724972189
0.7072635170317432
0.7070548847258341
0.7070894677717717
0.7071240304267624
0.7071585727088353
0.7071930946359983
0.7069847903371366
0.7070193132015837
0.7068111827001997
0.7068457662230955
0.7068803293967575
0.7069148722391408
0.7069493947681798
0.706983897001787
0.7070183789578548
0.7070528406542538
0.7070872821088341
0.7071131459617088
0.7069055988099737
0.7069400531511386
0.7069744872785512
0.7070089012099944
0.707043294963231
0.7070776685560027
0.7071120220060304
0.707146355331014
0.7069392846559537
0.7069736484465989
0.7070079921238169
0.7068011436767356
0.7068355177188016
0.7068698716590885
0.7069042055152245
0.7069385193048169
0.7069728130454523
0.7070070867546974
0.7070413404500975
0.7070755741491781
0.7071097878694439
0.7071439816283794
0.7071781554434484
0.7072123093320948
0.7072464433117416
0.7072805573997918
0.7073146516136283
0.7073487259706133
0.7071428020329217
0.7071769065706013
0.7072025701636852
0.7072366374770466
0.7072706849780711
0.7073047126840368
0.707338454991888
0.7073724432366609
0.7074064117380444
0.7072010091794677
0.7069957258676595
0.7070297741171175
0.7068246595902486
0.7068587377033316
0.7066537917080566
0.7064489645220543
0.7064831218761483
0.7065172594403499
0.7065513772318529
0.706585475267831
0.706619553565438
0.7066536121418081
0.7066876510140553
0.7067216701992739
0.7067556697145387
0.7067896495769045
0.7068236098034065
0.7068575504110601
0.7068914714168612
0.706925372837786
0.706959254690791
0.7069841803432172
0.7070180256888062
0.7070518515157415
0.7068480314374723
0.7068818867579515
0.7069157225708994
0.7069495388931717
0.7069833357416044
0.7067798287364975
0.7068136549709619
0.7068474617426906
0.7068812490684766
0.706915016965093
0.7069487654492939
0.7069824945378143
0.7070162042473697
0.7070498945946565
0.7070835655963521
0.7071172172691144
0.7071508496295824
0.7069479951116164
0.7069816567113837
0.707015299009775
0.7070489220233865
0.7070825257687953
0.7071161102625597
0.7071496755212188
0.707183221561293
0.7072167483992835
0.7072502560516729
0.7072837445349248
0.707317213865484
0.7073506640597763
0.7073840951342091
0.7071819853927422
0.7072154455492996
0.707248886596687
0.7072811199199538
0.7073144072063636
0.7073477913964618
0.7073811565425268
0.7074145026608494
0.7074478297677022
0.7074811378793386
0.7075144270119942
0.7075476971818855
0.7075809484052107
0.7076141806981499
0.7076473940768642
0.7076805885574966
0.707713764156172
0.7077469208889966
0.7077800587720584
0.707813177821427
0.7078462780531539
0.7078784941992622
0.7076775065518461
0.7074766330047124
0.7075097911660335
0.7075426424135042
0.707575763046257
0.7076088648978176
0.7076419479841561
0.707675012321225
0.7077080579249584
0.7077300405427933
0.7077630518545026
0.7077960444788008
0.7078290184315517
0.7078619737286008
0.7078949103857761
0.7079278284188874
0.7079607278437265
0.7079935512838668
0.7080264135556793
0.7080592572664798
0.7080920824319891
0.7081248890679102
0.7081576771899283
0.7081904468137111
0.7079907315156814
0.7080235297288148
0.7080563094536658
0.7080890707058627
0.708121813501016
0.7081536798809087
0.7081863860502836
0.7082175303256705
0.7082449423265637
0.7082775952242214
0.70831022975692
0.7083428459401484
0.7083754437893783
0.7081764060136577
0.708209117882755
0.7082417258231137
0.7082743154546907
0.7083068867929017
0.708339439853145
0.7083599247275201
0.7083924446570693
0.7081938485133471
0.7082263967602604
0.7082589267677528
0.7082914385511512
0.7083239321257659
0.7083564075068898
0.7081581549439155
0.708190658536125
0.7082231439445065
0.7082538220354057
0.7082862716220606
0.7080883157048941
0.707890470408525
0.7079229942976567
0.707955500022092
0.707987987597044
0.7080204570377091
0.7080529083592667
0.7080785712102126
0.7078811148322957
0.7079135778595239
0.7079460227914194
0.7079784496431075
0.7080108584296972
0.7080432491662805
0.7078461324488066
0.7078352775616792
0.7078676901148062
0.7078962145097674
0.7079285920901318
0.7079609516679495
0.7079932932582308
0.7080256168759695
0.708057922536143
0.70786129439881
0.7076647754386771
0.7076971543501568
0.7075007899899043
0.7075331964263842
0.7075655848892445
0.7075979553934338
0.7076303079538847
0.7076626425855129
0.7074666141526638
0.7074966981692373
0.7075290429353865
0.707561369796877
0.7075936225674091
0.70739788435923
0.7074302206725986
0.7074593102192748
0.7074877100171688
0.7075199947045088
0.7075522615550048
0.7075845105834349
0.7076146669544776
0.7076468809557322
0.7076522311057168
0.707684416971205
0.7077165850838716
0.7077487354584006
0.7077808681094595
0.7078129830516999
0.7078450802997575
0.7078771598682511
0.7079092217717841
0.7079412660249436
0.7079732926423006
0.70800530163841
0.7080372930278109
0.7078426168405612
0.7078746353608084
0.7079066362836277
0.7079253671887696
0.7079573366000059
0.7079891490325704
0.7080210833846066
0.708053000209556
0.7080848995218442
0.7081167813358811
0.7081486456660605
0.7081804925267606
0.7079864173027193
0.7080182911592118
0.708050147555361
0.7080819865055102
0.7081138080239867
0.7081456121251023
0.708177398823153
0.7082091681324191
0.7080155096232223
0.7080473058189242
0.708079084634907
0.7081108460854166
0.7081425901846832
0.7081702680384012
0.7082019785831628
0.7082336718186751
0.7082653477591067
0.7082970895245843
0.7083287308946349
0.7083603550120301
0.7083919618908766
0.7081989395579363
0.7082305731874494
0.7082621895873167
0.708293788771611
0.7083253707543896
0.7083569355496946
0.7083884831715527
0.7084191850604101
0.7084508090491103
0.7084823054297711
0.7085137846928338
0.708545246852249
0.7085766919219524
0.7086081199158645
0.7086395308478907
0.7086709247319212
0.7086987198631659
0.7087300806642608
0.7087614244584137
0.7087890348071646
0.7088203456360787
0.7088516394989517
0.7088829164095696
0.7089141763817035
0.7089454194291097
0.7089766455655295
0.7090078548046893
0.7090390471603008
0.7090702226460606
0.7091013812756508
0.7089097322536845
0.7089409174093847
0.7087494152707003
0.7087806268770275
0.7088118216304354
0.7088429995445704
0.7088741606330635
0.7089053049095316
0.7089364323875765
0.7089664204667387
0.708997514691276
0.7088064617366301
0.7088375823001439
0.7086897263278035
0.7087208615639835
0.7087461026674655
0.7087772059750094
0.7088082925468483
0.708839362396486
0.708870415537412
0.708901451983101
0.7087109382900123
0.708742000905598
0.70877304683431
0.7088040760895908
0.7088342707882246
0.7088652669564243
0.7088962464913166
0.7089272094062868
0.7089581557147057
0.7089890854299297
0.709019998565301
0.7088300146428558
0.708859702407618
0.7088906253564912
0.7089215317468911
0.7089524215921141
0.7089832949054425
0.7087936257521773
0.7088245250214332
0.7086349997473633
0.7084735096671048
0.708504469710887
0.7085354132117658
0.7085663401829967
0.7085972506378211
0.7086281445894661
0.7086590220511451
0.7086898830360567
0.7087207275573862
0.7087515556283043
0.7087823672619679
0.7085934593815675
0.7086242967207944
0.7086551176309648
0.7086859221252042
0.7087167102166246
0.7087474819183238
0.7087782372433855
0.7088089762048797
0.7088396988158625
0.708870405089376
0.7089010950384486
0.7087127078221216
0.7087434233602933
0.7087741225821099
0.7088048055005693
0.7088354721286553
0.7088661224793378
0.708896756565573
0.7089273744003037
0.7087393798698343
0.7087700231926419
0.7088006502719707
0.7088312611207328
0.7088618557518268
0.7088924341781373
0.7089229964125354
0.708953542467879
0.7087659389901155
0.7087965104331077
0.7088270657050112
0.7088576048186535
0.7088881277868484
0.7089186346223963
0.7089473276581633
0.7089772394384966
0.7090076985760888
0.7088205265331701
0.708851010953061
0.7088814792861869
0.708911931545278
0.7089423677430509
0.7089727878922091
0.7087859210530177
0.7088163663949011
0.7088425151691647
0.708872929569568
0.7086862858282384
0.7085286110859832
0.7085590840813553
0.7083726702207709
0.7081863544211336
0.7081798014496845
0.708210334097437
0.7082408506964916
0.7082713512594984
0.708085306775322
0.7078993600035848
0.7079299261977293
0.7079604763466276
0.7079910104629104
0.7078052835451604
0.7076196540451486
0.7076502535048903
0.7076808369229756
0.7077114043120157
0.707741955684609
0.7077724910533402
0.7078030104307811
0.707617721684595
0.7076482655924242
0.7076787935170469
0.7074936826633935
0.7074279644686594
0.7072430159812166
0.7072736179094756
0.7073042038450885
0.7073347738005888
0.7073653277884968
0.7073958658213197
0.7074263879115518
0.7072417776850612
0.7072723240497404
0.7070878503084651
0.7071184208803534
0.707148975513466
0.7071795142202647
0.7072100370131985
0.7070258197594832
0.7068416984522542
0.7068704874449768
0.7069010588937158
0.706717113783413
0.7067477092255869
0.7067782887533567
0.7068088523791359
0.7068394001153254
0.7068699319743132
0.7069004479684743
0.7069309481101709
0.7069595073139854
0.706989976287554
0.7070204294454083
0.7070508667998595
0.7070812883632059
0.7068979166597922
0.7069283621036191
0.706958791764427
0.7069892056544854
0.7070196037860518
0.7068364855255529
0.7068669074592594
0.7068973136425473
0.706927704087645
0.7069580788067685
0.7069884378121213
0.7070148418024724
0.7070451704352795
0.7070754833903233
0.7071057806797575
0.7071360623157225
0.706953434200455
0.7067709003935352
0.7068012450226282
0.7068315739899773
0.7068618873077044
0.7068921849879192
0.7067099023203101
0.7067403282840068
0.7067706338678253
0.7068009238342342
0.7068311981953022
0.7068614569630861
0.7068917001496301
0.7069219277669662
0.7069521398271137
0.7069823363420797
0.7070125173238592
0.7070426827844342
0.707072832735775
0.7071029671898393
0.7071330861585727
0.7071631896539085
0.7071932776877673
0.7072231677589642
0.7072532249524297
0.7072832667200837
0.7073132930737984
0.7073433040254339
0.7071619339474786
0.7071919683129113
0.7072219872839998
0.7072520689321463
0.7072820571300377
0.707312029969057
0.7073419874610004
0.7071609426728097
0.7071532949468188
0.7071832700551722
0.707002404768713
0.7070324031294217
0.7070623861535451
0.7070923538528415
0.706911696634177
0.7069416875146025
0.7069716630779288
0.707001623335887
0.7070315683001964
0.7070614979825643
0.7070914123946862
0.7071146810437823
0.7069343866325013
0.7069643105700154
0.7067841463726224
0.7068140933400434
0.7068439733169054
0.7068738897977263
0.706903791046123
0.7069336770737265
0.7069635478921555
0.7069934035130174
0.7070232439479074
0.7070530692084089
0.7070828793060936
0.7071126742525217
0.707142454059241
0.7071722187377885
0.7072019682996885
0.7072307746026081
0.707260494201313
0.7072901987177553
0.707319888163413
0.7073495625497525
0.7073792218882288
0.7071999115658236
0.7071945924076721
0.7072242684657144
0.7072539294902925
0.7072835754928273
0.707313206484728
0.7073428224773919
0.70716383896968
0.7071934777641476
0.7070146225598573
0.7068358578006766
0.7068655570260809
0.7068952412405045
0.706924910455325
0.7069545646819088
0.7069842039316103
0.7070138282157731
0.7070434375457287
0.7068650263830879
0.7068946583122294
0.7069242752946224
0.7069538773415729
0.7069804692555276
0.7068022987743644
0.7068319091786793
0.706861504665914
0.7068895763643109
0.7069191424310621
0.7069486936143163
0.7069782299253093
0.7070077513752653
0.7070372579753973
0.7070667497369072
0.7070962266709855
0.7069185196524705
0.7069480190177588
0.7069775035629693
0.7070067437664943
0.7070361987626614
0.707065638972184
0.7070950644061935
0.7069176697588262
0.7067403640979887
0.7067698489599251
0.706799319038777
0.7066221763523012
0.7066516686642901
0.7066811462005717
0.706710608972247
0.7067387093585834
0.7067681429716351
0.7067975618531488
0.7068269660141813
0.7068563554657786
0.7068857302189755
0.7069150902847958
0.7069444356742524
0.7069737663983467
0.70700308246807
0.707001567227943
0.7070308617164005
0.7070600908778543
0.7068836346535274
0.7069126325808843
0.7069419200243663
0.7069711675350834
0.7070004257813973
0.7070296694423441
0.7070588985288276
0.7070881130517402
0.707117313021964
0.7071464984503699
0.7071756693478183
0.7069996674390707
0.706823753115249
0.7068529825282801
0.7068821974029312
0.7069113977500464
0.7069405835804591
0.7069697549049918
0.7067941102453881
0.7068233034603049
0.7068524821764807
0.706881646404714
0.7069107961557926
0.7069399314404934
0.7069690522695828
0.7069981586538167
0.7070272506039397
0.7070563281306864
0.7070427052155364
0.7070717645040112
0.7071008093960094
0.7071298399022263
0.7069547644281233
0.7069838167125471
0.707012854618211
0.7070418781557869
0.7070708873359364
0.7068960429028662
0.7069250737930015
0.7069531114240463
0.7069821138658738
0.7068074641341876
0.7068364882214601
0.7068654979758499
0.7068944934079714
0.7069234745284285
0.7069525165184288
0.7067781325725684
0.7068071209476431
0.7066328588369557
0.7066618687296506
0.7066908643247148
0.7067198456327157
0.7067488126642102
0.7065747794672971
0.7066037679493338
0.706632742161874
0.7066615022030497
0.7066904479573664
0.706719379473732
0.7067482967626493
0.7065745631597086
0.7066035018253121
0.706429889171301
0.7064588491576259
0.706487794919989
0.7065167264688671
0.7065456188870141
0.7065745220464283
0.7066034110237233
0.7066322858293344
0.7066609721508573
0.7066890717724188
0.7067179043512737
0.7067467227999747
0.7067755271289067
0.7068043173484441
0.7068330934689514
0.7068618555007827
0.7066888594519574
0.7067176426998282
0.7067464118658753
0.70677516696043
0.7068039079938139
0.706832634976338
0.7068613479183038
0.7068900468300022
0.7069187317217146
0.7069474026037118
0.706774808022998
0.7068035000380034
0.7068321780500733
0.7068608420694561
0.7066884369860245
0.7065161159821264
0.7063438789962702
0.7063726340814528
0.7063628711675684
0.7063916076163705
0.7064203300678765
0.706449038532311
0.7064777330198884
0.7065064135408132
0.7065350801052803
0.7063632155759431
0.706191434638303
0.7062201568748364
0.706048494221245
0.7060772372344356
0.7061059662811474
0.7061346813715577
0.7061633825158337
0.7061920697241328
0.7062207430066028
0.7062494023733812
0.7062780478345958
0.7063066794003648
0.7063352970807965
0.7061640642815041
0.7061927026550423
0.7062213271500375
0.7062478958418617
0.7062764931045543
0.7063050765186938
0.7063336460943368
0.7063622755749529
0.7061913676931297
0.7062199440418978
0.7062485065689735
0.7062770552843824
0.7063055901981402
0.7061349025253035
0.7061634579954594
0.7061919996707021
0.7062205275610256
0.7062490416764141
0.7062775420268422
0.706306028622275
0.7061356290978787
0.7059653117729637
0.7057950765880655
0.7058236520260868
0.7058522136894934
0.705880761588243
0.7057107108145527
0.7057392790425598
0.7055693442294024
0.705596123608861
0.7056246987881369
0.7056532602161234
0.7054835096122707
0.7055120912582273
0.7055406591597041
0.705568432130459
0.7055893579284329
0.7056178866731643
0.705646401712037
0.7056749030549255
0.705505473306293
0.7055339947945776
0.705364680180996
0.7053932217628864
0.7054217496524852
0.7054502638596429
0.7052811316937692
0.7053089356719107
0.705337456414261
0.7053659634907071
0.7053944569110687
0.7054199211482787
0.7054483880078315
0.7054768412403571
0.7055052808556384
0.705533706863448
0.7055620949837867
0.7055902752561484
0.7056186605581432
0.7056470322916378
0.7054784189027987
0.7055068105833046
0.7055351887019855
0.7055635532685562
0.7055919042927223
0.7056202417841799
0.7056485657526161
0.7054802335565874
0.7055085774058465
0.7055369077387255
0.7055652245648903
0.7055935278939979
0.7056218177356958
0.7054537325004085
0.7054820421600895
0.7055103383389799
0.705538621046707
0.7055668902928882
0.7055951460871321
0.7056203688297376
0.7056485984669957
0.7056768146807458
0.7057050174805602
0.7055373119155697
0.7055655344581176
0.7055937435932821
0.7056219393306146
0.7056501216796577
0.705678290649945
0.7057064462510011
0.7057345884923414
0.7057627173834722
0.7057865703482853
0.705814673578051
0.7058427634855936
0.7058708400803838
0.7058989033718834
0.7059269533695453
0.7059549900828133
0.7059830135211222
0.7060110236938985
0.7060209732417702
0.7060489611812683
0.7060769358814383
0.7061048973516721
0.7059379694799578
0.7057711205152969
0.7057991344266827
0.7058271351021077
0.7058550266081063
0.7058830008623901
0.7058767025109117
0.7059044187573099
0.7059323615545593
0.7057658287964667
0.7057937910994628
0.7058217402158036
0.7056553513095764
0.7056833198795011
0.7057112752691383
0.7057392174878029
0.7057671465448007
0.7057950624494287
0.7058228695843277
0.7056567545291184
0.705684676702994
0.705712585740114
0.7057404816497471
0.7057683644411533
0.7057962341235837
0.705630359567973
0.7054645629609316
0.7054924843681526
0.7055203926605743
0.7055482878474351
0.7055761699379639
0.7056040389413815
0.7056318948668997
0.7056597377237219
0.7056875675210429
0.7057153842680486
0.7057431879739164
0.7055777923357692
0.7056056152507563
0.7056327590371815
0.7056605560475944
0.7056883400413786
0.7057161110276752
0.7057438690156163
0.7057716140143259
0.705799346032919
0.7058270650805026
0.7058547711661748
0.7058824642990251
0.705910144488135
0.7059378117425771
0.7059654660714156
0.7059931074837064
0.7060207359884966
0.7058559318951285
0.7058835795174401
0.7059061672665028
0.7059292182613088
0.705764589245856
0.7057922323804456
0.7058198152825713
0.70584743266272
0.7058750371736328
0.7059026288243028
0.705930207623715
0.7059577735808457
0.7059853267046631
0.7060128670041268
0.7060403944881882
0.7060679091657904
0.7060954110458683
0.706122900137348
0.7061503764491478
0.7061778399901776
0.7062052907693388
0.7062327287955249
0.7062601540776207
0.7062872600952484
0.7063146599869394
0.7063420471611129
0.7063694216266208
0.706396783392307
0.7062329622458803
0.7062603429626098
0.7062877109854512
0.7063150663232298
0.706342408984763
0.7063697389788596
0.7063970563143208
0.7064243609999392
0.7064516530444994
0.7064789324567781
0.7065061992455433
0.70634276963665
0.7061794156196203
0.7062067327474539
0.7062340372460099
0.706261329124044
0.7062886083903047
0.7063158750535318
0.7063413700779998
0.7063686119674992
0.7063958412799491
0.7064230580240571
0.70626006239461
0.7060971419649918
0.7061244087665453
0.7061516629940605
0.7061789046562333
0.7062061337617517
0.7062333503192951
0.7062605543375354
0.7062877458251362
0.7063149247907533
0.7061523292739966
0.7061795268952225
0.7062067120002857
0.7062338845978243
0.7062610446964679
0.7062881923048385
0.7061258272031592
0.7061529934100765
0.7059907339906348
0.7060137426800466
0.7060409159117462
0.7060680766643498
0.7060952249464516
0.7061223607666384
0.7061494841334887
0.7061765950555733
0.7062036935414551
0.7062307795996892
0.7062576669838938
0.7062847282551559
0.7063117771243688
0.7063140121881432
0.7063410419594011
0.7063680593515561
0.7063950643731103
0.706422057032558
0.7064490373383858
0.7064760052990726
0.7065029609230893
0.7065299738888056
0.7065569048489362
0.7065838234977707
0.7066107994658928
0.7066376935015415
0.706476286993204
0.7063149542032992
0.7063417814320199
0.7063687123181345
0.7063940317959259
0.7064209384721076
0.7064478328733458
0.7064747150080383
0.7065016543479817
0.7065285119589123
0.7065553573284522
0.706582190464969
0.7066090113768221
0.7066358200723637
0.7066626165599383
0.7066894008478829
0.7067161729445266
0.7067429328581911
0.7067696805971907
0.7067964161698318
0.7068231395844135
0.7068498508492272
0.7068702719961933
0.7068969604128041
0.7069236367038281
0.706950300877527
0.7067897762860471
0.7068164587417143
0.7068430829867798
0.706682691999036
0.7065223737839726
0.7065490926816176
0.7065757994618486
0.7066024941329069
0.7064423394424869
0.7064690522578184
0.7064957529694728
0.7065224415856745
0.7065476462958
0.7065743110789571
0.7066009637911393
0.7066276044405416
0.7066542330353516
0.7064943926750178
0.7065210393509168
0.7063613013813598
0.7062016356260746
0.7062216747815263
0.7062483589927145
0.7062387400258086
0.7062654083305678
0.7062920645927421
0.7063187088204864
0.7063453410219488
0.7063692802500576
0.7063958890281424
0.7064224858040722
0.7064490705859653
0.7064756433819334
0.7065022042000804
0.706528753048503
0.706555289935291
0.7065818148685264
0.706608327856284
0.7066348289066317
0.7066613180276295
0.7065023033296035
0.7065288103465147
0.7065552140714706
0.7065816972690034
0.7066081685586239
0.7066346279483612
0.706661075446238
0.7065023108819949
0.7065287762195102
0.7065552296705052
0.7065816712429861
0.7064230670519102
0.7064495264160143
0.7064759739069465
0.7065024095326964
0.706528833301247
0.7063704187646325
0.7063944243992963
0.7062361109917662
0.7062625707458573
0.7062889731454438
0.7063154092082332
0.7063418334322126
0.7063682458253328
0.706210150873268
0.7062365809118957
0.7062629991250027
0.7062894055205239
0.706315800106387
0.7063421374822854
0.7063685084827365
0.7062106607713436
0.7062370493622124
0.7060793015289843
0.7061057076683258
0.7061321020165804
0.7059744832438088
0.7060008950961312
0.7060272951627095
0.7058698052463225
0.7058962227726949
0.7059226285186766
0.7059490224921454
0.7059740919710863
0.7060004627156339
0.7060268217111305
0.7060531011109722
0.7060794366470197
0.706105760457539
0.7061321403595071
0.7061584407273621
0.7061847293931626
0.7062108030730128
0.706237068403328
0.7062633220549724
0.7062895640357337
0.7063157943533925
0.7063420130157224
0.7063682200304902
0.7063943026411874
0.7062374655402457
0.7062636783100482
0.7062898794452435
0.7063160689535761
0.7061593883704009
0.7061855952023215
0.7062117904125871
0.7062379740089266
0.7060814496352544
0.7061076505091444
0.7061338397743173
0.7061580605550983
0.7061842270592934
0.7062103819776996
0.7062131257439729
0.7062392626919163
0.7062653880748384
0.7062915019004136
0.7063176041763092
0.7063436949101858
0.7063697741096973
0.7063958417824908
0.706387746926264
0.7064071364255071
0.7064331785759211
0.7064592092261583
0.7064852283838348
0.7065112360565596
0.7065372322519355
0.7065632169775584
0.7065891902410173
0.7064564030003908
0.7064823883598484
0.7065083622644419
0.7065343247217437
0.70656027573932
0.7065862153247299
0.706612143485526
0.7064565705785499
0.7064825158620458
0.7065084497259626
0.7065343721778382
0.7065602832252034
0.7065861828755828
0.7066120711364942
0.7066379480154485
0.7066638135199507
0.7066896676574985
0.7067155104355834
0.7067413418616904
0.7067671619432975
0.7067929706878764
0.7068187681028922
0.7068445541958036
0.7068703289740627
0.7068960924451146
0.7069218446163986
0.7069475854953471
0.7069733150893859
0.7069990334059344
0.7070247404524055
0.7070504362362057
0.7070761207647348
0.7071017940453863
0.7071274560855472
0.7071531068925979
0.7071775020301488
0.7070227924475564
0.7070484493156781
0.7070740949627773
0.7070997293962136
0.7071253526233401
0.7071485899927406
0.707174191348106
0.7071997815189562
0.7072253605126189
0.7072509283364152
0.7072764849976604
0.7073020305036627
0.7073275648617243
0.7073530880791411
0.7073786001632024
0.7072243527580208
0.7072498817836894
0.7072753996807505
0.7073009064564794
0.7073264021181447
0.707351886673009
0.7073773601283285
0.7072233480751762
0.7072487721019339
0.7072742513666561
0.707120362278021
0.7071458583909691
0.7071713434138288
0.7071746469424407
0.707200114626475
0.7072255712400098
0.7072510167902619
0.7070973667757519
0.7069437835075555
0.7069692736725919
0.7069947527693847
0.7070202208051414
0.7070456777870631
0.7068922723460157
0.7069177460382401
0.7069432086813678
0.7069686602825861
0.7069629055003874
0.7069883418003441
0.7070137670769854
0.7068606011829046
0.7068860431132311
0.706732971211301
0.7065799655886097
0.7064270262021186
0.7064525399366561
0.7064780426310663
0.7065035342925132
0.7065290808162389
0.7065545504189814
0.7064018148914373
0.7064273009901209
0.7064527760749328
0.7064782401530113
0.7065036932314881
0.7065291353174886
0.7065545664181326
0.7065799865405332
0.7066053956917977
0.7066307938790272
0.7066561811093165
0.7066815573897545
0.7067069227274237
0.7067322771294011
0.7067576206027569
0.7067829531545555
0.7066306948708083
0.7066560438474677
0.706681381907255
0.7067067090572213
0.7067320253044109
0.7067573306558625
0.706605274431539
0.7066305961607429
0.7066559069988804
0.7066782810366145
0.706703570742647
0.7065516894680408
0.7065462495463675
0.7065715513173565
0.7065968422198872
0.7066221222609609
0.7064704215047863
0.7064946061455881
0.706519891851029
0.7063683106684822
0.7063935036983687
0.7062420146347406
0.7062673328120272
0.7062882208922391
0.7063135183145726
0.7063388048959279
0.7063636020183796
0.7063888670411856
0.7064141212438535
0.7064349945508019
0.7064602280694127
0.706485450788315
0.7065106627144409
0.7065358638547159
0.7065610542160601
0.7065862338053874
0.7066114026296061
0.7064603850184435
0.7064855699775209
0.7063346437715867
0.7063598448287692
0.7063850351231685
0.7064094124512805
0.7064345814120166
0.7064597396305587
0.7064484424048002
0.7064735869336175
0.7064987207375344
0.7065238438234114
0.7065489561981027
0.7065740578684568
0.7065991488413168
0.706607202242714
0.7066306531753567
0.7066557160672486
0.7066807682872684
0.7067058098422307
0.7067308407389445
0.706755860984213
0.7067808705848332
0.7067964310632285
0.7068214214018288
0.7068464011152852
0.7068713702103723
0.7068963286938592
0.7069212765725095
0.7069462138530803
0.7069668704236148
0.7069917874348837
0.7070166938679266
0.7070415897294785
0.7068915702960541
0.7069127335896909
0.7069375710432244
0.7067876690985587
0.7068125871236598
0.7066627752145619
0.7066877091451162
0.7067126325104457
0.7065629369729515
0.7065559814985819
0.7065809169235241
0.7066058417915547
0.706630691629694
0.7066384904286509
0.7066633872983509
0.7066882736363801
0.7067131494494195
0.7067380147441449
0.7067628695272259
0.7067877138053267
0.7068119682488497
0.7066626628056201
0.7066875125058724
0.7067123517121634
0.7067371804311392
0.706760884088182
0.706785692087636
0.7068104896195795
0.7066614049349941
0.7066862182181162
0.7067110210381209
0.7067358134016247
0.7067605953152387
0.7066116782070813
0.7066364758298521
0.7066612630071205
0.706686039745485
0.7067108060515387
0.7067355619318688
0.7067603073930575
0.7067850424416809
0.70680976708431
0.7068344813275099
0.7068591851778406
0.7067105916976687
0.7067353112020408
0.7065868061986363
0.7066113493053172
0.7066360740783051
0.7066607884670959
0.7065124238253854
0.7065355336809006
0.706560253609509
0.7065849631646687
0.7066096623529077
0.706634351180749
0.70665902965471
0.7066807384071933
0.7065326183614151
0.7065573026395248
0.7065801041913496
0.7066047681815694
0.7066294218413219
0.7066540651770964
0.7066786981953763
0.7067033209026398
0.7065554440830326
0.7065800822732873
0.7066047101568319
0.7066293277401325
0.7064815900592335
0.706505586242018
0.7063579361717479
0.7063825847420213
0.7064072230141664
0.7064318509946355
0.7064564686898757
0.7064810761063288
0.706505673250431
0.7065287554457043
0.7065533323783257
0.706577899057742
0.7066024554903683
0.7066270016826138
0.7064796956576643
0.7065042572036924
0.7065285334101513
0.7065530745476701
0.7065776054618448
0.7066021261590623
0.7066266366457042
0.7066511369281469
0.7066756270127612
0.706700106905913
0.7067245766139626
0.7067490572654572
0.7067735066179701
0.7067979458044321
0.7068223748311825
0.7068299311017912
0.7068543433316682
0.7068787454193642
0.7069031373711983
0.7069260430961003
0.7069504151015817
0.7068036840067081
0.7068280712881967
0.7066814264601285
0.7065348424679153
0.7065592703300124
0.706583688062372
0.7066080956712936
0.7066324931630716
0.7066568805439952
0.7065104838419972
0.7065348863916365
0.7065592788346078
0.7064129932696317
0.7064374008457507
0.706461798319396
0.7064861646839068
0.7065105419757596
0.7065349091839342
0.7065592663146861
0.7065836133742656
0.7064375646736921
0.7064619268205875
0.70648627890048
0.706340340813535
0.7063646659976917
0.7063890230754333
0.7062431954488694
0.7062675675434104
0.7062919295793074
0.706316281562786
0.7063406235000669
0.7063649553973653
0.7063884815683144
0.7062428644828539
0.7062656526159985
0.7062899799065165
0.7063142971734291
0.706338395245793
0.7063626925271469
0.7063869798034436
0.7062415728500052
0.7062658750563543
0.7062901672617954
0.7063144494725008
0.7061691770641353
0.7061934741680703
0.7062177612814199
0.7062420384103446
0.7062663055610002
0.7062905627395372
0.7063148099521009
0.7063390472048321
0.706363274503866
0.7063817583791475
0.706405966965995
0.7064263726556183
0.7064505621551761
0.7064747417308366
0.7064989113887056
0.7063540479662351
0.7063782324569144
0.7062334531512254
0.7060887331813174
0.7059440725107209
0.7059683211631154
0.7059925598836431
0.706011881410182
0.7060340639430561
0.7060568817308287
0.7059124051845364
0.7059366305503947
0.7059608460061013
0.7059850515577362
0.7060092472113739
0.7060334329730846
0.7060576088489332
0.7060778113998427
0.7061019683318347
0.7061261153957988
0.7061502525977805
0.7061743799438202
0.7061984974399533
0.7060543752976187
0.7060785074376315
0.706102008217122
0.7061261207982525
0.7061502235455409
0.7061743164650015
0.7061983995626443
0.7062224728444738
0.70624653631649
0.7061026686170978
0.7061267466873388
0.706150814951809
0.7061748734164971
0.7061989220873874
0.7062229609704588
0.7060792736945747
0.7061033271363577
0.7061273707943533
0.7061514046745293
0.7061680996097449
0.706192053517751
0.7062160596018767
0.7062400559313969
0.7062640425122559
0.7062880193503932
0.7063119864517434
0.7063347686976931
0.706358716581761
0.70638265474672
0.7064065831984858
0.7062632958590946
0.7062872388113642
0.7063111720544074
0.7063331604193872
0.706357074653899
0.7063809791967249
0.7064048740537556
0.7064285123874494
0.7064523879405302
0.7063093524297102
0.706316200027194
0.7061732499765914
0.7060303577770818
0.7060542897284722
0.7059114793947893
0.7059354257070451
0.7059593623361987
0.7059832892881218
0.7060072065686821
0.706031114183742
0.7060550121391596
0.7060789004407877
0.7061027790944749
0.7061266481060651
0.706150507481397
0.7061743572263048
0.7061980948894957
0.7062015405574622
0.7062253655782252
0.7062458429086188
0.7062696493905929
0.706293446275114
0.7063172335679849
0.7063410112750033
0.7063647794019624
0.706388537954651
0.7064122869388526
0.7064360263603467
0.7064597562249079
0.706483476538306
0.7065071873063065
0.7065308885346697
0.706554580229152
0.7065782623955045
0.706601935039474
0.7066255981668028
0.7066492517832283
0.7066728958944836
0.7066965305062967
0.7067201556243914
0.7065782439465552
0.7066018833261083
0.7066255132157457
0.706648522209381
0.7066721332589979
0.7065303735532289
0.7063886707105588
0.7064105887184371
0.7064342285349531
0.7062926301728495
0.7061510885635964
0.7061734842575328
0.7061971526287752
0.7062208115193964
0.7062444609350914
0.7062681008815509
0.7062918126739085
0.706315433682679
0.7063390452392652
0.7063626473493393
0.7063862400185695
0.706409823252619
0.7064333970571467
0.706456961437807
0.7064805164002494
0.7065040619501196
0.7065275980930581
0.7065511248347013
0.7065746421806808
0.706598150136624
0.7066216487081537
0.706645137900888
0.7066598643333699
0.7066833365314882
0.7067067993669426
0.7067302528453341
0.7067536969722589
0.7066128251969007
0.7066362833810982
0.7066597322175435
0.7066831717118229
0.7065424262085942
0.7065658797265734
0.7065893239061023
0.7066127587527572
0.70663618427211
0.7066596004697279
0.7066830073511742
0.7065424578270392
0.7065658786931504
0.7065892902467898
0.7066126924935109
0.706636085438862
0.7066594690883874
0.706682843447627
0.7067062085221161
0.7067295643173858
0.7067529108389626
0.7067762480923689
0.7067995760831227
0.7068228343670347
0.7068441897083625
0.7068674903437833
0.7068907817384207
0.7067506368570292
0.706610547533569
0.7066338760008632
0.7066571952236688
0.7065172076651854
0.7065405407580424
0.7064006317400705
0.7064239786736995
0.7064473163646787
0.7064706448184953
0.7064939640406326
0.7065172740365692
0.7063775356516727
0.7063712784253228
0.7063945988513953
0.7062549675806202
0.706278301775466
0.7063016267491322
0.7063249425070839
0.7063482289964168
0.7062087447489847
0.7062320650350165
0.7062553761144609
0.7061159927759737
0.7061393175590684
0.7061626331392502
0.7061859395219644
0.7062092367126522
0.7062325247167508
0.7060933107359274
0.7061166124077375
0.7061399048966227
0.7061631882080104
0.7060240975662518
0.7060473945130683
0.7060706822860525
0.7060939608906223
0.7061172303321908
0.7059782855800593
0.7060015686231284
0.7060248425068572
0.705885997896728
0.7059092853516244
0.7059325636508477
0.7059558327997961
0.7059790928038637
0.7060023436684406
0.7058636671130157
0.7057463254106172
0.7057696082828123
0.7057928820137149
0.7056543554421715
0.7056776426552912
0.7057009207307954
0.7057241896740613
0.705745119230901
0.7057683703827186
0.7057916124182249
0.7058148453427803
0.7058380691617412
0.7058612838804595
0.7058844895042832
0.7059076860385558
0.7059308734886168
0.7059540518598015
0.7059772211574411
0.7060003813868624
0.7060235325533882
0.7060466746623371
0.7060698077190236
0.7060929317287579
0.7061160466968461
0.7061391526285904
0.7061622495292883
0.7061853374042338
0.7062084162587163
0.7062314860980213
0.7060935771962251
0.7061166604481393
0.7061397346884384
0.7061627999223985
0.7061859156024136
0.7062089628279107
0.706232001062877
0.7062550303125722
0.706278050582252
0.7063010618771678
0.7061634081913605
0.706186432857243
0.7062094485518938
0.7062324552805554
0.7062554530484658
0.706278441860859
0.7063014217229652
0.7063243926400102
0.706186948702933
0.7060495582459868
0.7060725647496349
0.705935249976249
0.7057979886015696
0.7058210305931907
0.7058440636277693
0.7058664956652494
0.7058895109164316
0.7059125172261798
0.7059355145997036
0.7057984397424998
0.7056614181079157
0.7056844508282947
0.7057074746091353
0.7057304894556412
0.705593587323836
0.7054567382960385
0.7054797883746121
0.7055028295155826
0.7055258617241472
0.7055488850054992
0.7055718993648277
0.7055949048073181
0.7056178619984265
0.7054812202745693
0.7055042299112054
0.705527230639736
0.7055502224653332
0.705573205393165
0.7055961794283956
0.7056191445761851
0.7056421008416897
0.7056650482300614
0.7056879867464485
0.705710916395995
0.7057338371838412
0.7057551990987979
0.7056188739685876
0.7056417992523906
0.7056647156830235
0.7055284869734322
0.7055514164284653
0.7055743370338439
0.7055972487946902
0.7056201517161226
0.705642477797566
0.7056653631650366
0.7056882397083825
0.7057111074327063
0.7057339663431067
0.7057568164446784
0.7057796577425122
0.7056437217529624
0.7056665760321358
0.7055307141576591
0.7055535813914112
0.7055764398233029
0.7055992894584148
0.7056221303018242
0.705644962358604
0.7056677856338236
0.7056906001325481
0.7057134058598391
0.705736202820754
0.7057589910203466
0.7057817704636664
0.7058045411557595
0.7058273031016677
0.7058500563064294
0.7058728007750786
0.7057373165522811
0.7057600739264795
0.7056246633213517
0.705647433574599
0.7056701950935722
0.7056929478832954
0.7057156919487895
0.7057384272950711
0.7057611539271533
0.7056259247349849
0.7056486642117599
0.7056713949777603
0.7056941170379906
0.705716830397451
0.7057395350611384
0.7057622310340455
0.7057849183211611
0.7058075969274704
0.7058302668579549
0.705852326048267
0.7058749787571488
0.7058976228050828
0.7059202581970353
0.7059428267177315
0.7059654448237274
0.705988054288613
0.7060106551173394
0.7060332473148538
0.7060558308860996
0.7060774172254991
0.706099983747689
0.706121107751267
0.7061436573288612
0.7061661983046711
0.7061887306836176
0.7062112544706179
0.7060766354743406
0.706099172039621
0.7059646257034854
0.705987175021031
0.7060034483232175
0.7060259816588063
0.7060485064135362
0.7060710225923077
0.7060935302000176
0.706116029241559
0.7061385197218213
0.7061610016456902
0.7060266994392151
0.7060491940758497
0.7059149641910444
0.7059374715146157
0.7059599702835222
0.7059824605026399
0.7060049421768416
0.7058708481707302
0.705888039090371
0.7059105258863478
0.705776526166172
0.7057990255906044
0.7058215164763557
0.7058439988282859
0.7058664341248853
0.7057325698286355
0.7057550562570905
0.705621263829364
0.7056437628304388
0.7056632895849716
0.7056857720980287
0.7057082460933691
0.7057307115758326
0.7057531685502549
0.7057756170214684
0.7056420233025547
0.7056644843112976
0.7055309621761394
0.7055534356970103
0.7054199850755432
0.7054424710831878
0.7054635468954239
0.7054860161669938
0.7053526791766013
0.7053737600085785
0.705396233508199
0.7054185642357192
0.7054410207851555
0.7054634688540216
0.7053302871532751
0.7053527476489994
0.7053751996674653
0.7053976432134715
0.7054200782918127
0.7054425049072801
0.7054649230646615
0.7054873327687405
0.7053543474091234
0.705376769506012
0.7053991831528924
0.7054215883545404
0.70544276086408
0.7054651494201319
0.7054875295451706
0.7055099012439573
0.7055322645212501
0.7055546193818031
0.7055769658303672
0.7054442387863811
0.7054665975892236
0.7054582598132573
0.7053256299467761
0.7053479984361658
0.7053703585179294
0.7053927101968063
0.705415053477532
0.705437388364839
0.7053049118599818
0.7053272590401621
0.7053476723363813
0.7052152872627446
0.7052376386806912
0.7052599817116142
0.7052823163602333
0.7053046426312648
0.7053269605294215
0.7053492700594122
0.7053690014054179
0.705391294694791
0.7054135796299241
0.7052814302144821
0.7053037273793604
0.7053260161932408
0.7053482966608137
0.7053705687867664
0.7053922623596118
0.7054145179230739
0.7054367651589162
0.705459004071812
0.7053270685932125
0.7053493197010858
0.705371562489233
0.7053937969623192
0.7054160231250062
0.7054382409819522
0.7054604505378121
0.7054826517972373
0.7054856146477887
0.7055078029186723
0.7055299829057138
0.7055521546135516
0.7055743180468201
0.7055964732101511
0.705618620108172
0.7056407587455072
0.705662889126778
0.7056850112566015
0.7057071251395919
0.7057022994578663
0.705724401878966
0.7057464960651846
0.7057685820211234
0.7057906597513801
0.7058127292605496
0.7058347905532226
0.705856843633987
0.705878888507427
0.7059009251781233
0.7059174753963751
0.7059394966941441
0.7059615098025126
0.7059835147260481
0.7060055114693148
0.706027500036873
0.7060494804332802
0.7060714526630901
0.7060934167308534
0.7059622944621939
0.70598370497724
0.7060056731020818
0.7060276330724601
0.7060495848929143
0.7060708879581475
0.705939915803082
0.7059618716780259
0.7059838194106093
0.7058529362405295
0.7058748960287148
0.7058968476776161
0.7059187911917577
0.7059407265756608
0.7059626538338427
0.7058319200090587
0.7058529755478461
0.7058749068729021
0.7057442618781079
0.7057662052037227
0.705788140409698
0.7058100675005398
0.7058319864807505
0.7058538973548296
0.7058758001272728
0.7058954234133861
0.70591627815698
0.7059381572618106
0.7059600282827303
0.7059818912242186
0.7060037460907516
0.706025592886802
0.7060474316168396
0.705917116476268
0.7059389671640377
0.705960809788823
0.705982644355086
0.7060044708672853
0.7060262893298767
0.706046901452327
0.7060687040499395
0.7060904611782937
0.7061122477145608
0.7061340262233644
0.7061557967091402
0.7061775591763209
0.7061993136293357
0.706221060072611
0.7062427985105693
0.7062645289476304
0.7062862513882104
0.7063080405648313
0.7063296349403942
0.7063513334248664
0.706373023930488
0.7063947064616588
0.7064163063633384
0.7064379729725145
0.706459631620416
0.7064812823114299
0.7065029250499403
0.706373196271929
0.7063948509069993
0.7064164975924974
0.7064381363327997
0.70645976713228
0.7064813899953084
0.7065030794350561
0.7065246864246151
0.7065265292778559
0.7065481240467326
0.7065697108996383
0.7065912898409248
0.7066128608749408
0.7066344240060317
0.7065050037818548
0.7065265787662383
0.7065481458505909
0.70656892427209
0.7065904757122855
0.7064611819381387
0.7063319354723615
0.7062027362889935
0.7060735843620936
0.7060940553747354
0.7061156699886523
0.706137276701047
0.7061570381634554
0.7061786294215108
0.7062002127909077
0.7062217882759687
0.7060928215505714
0.7061144087647305
0.7061359880974679
0.706157559553099
0.7061785671751697
0.706200122990956
0.7060713013705636
0.7060928688869105
0.7061144285376423
0.706133795541464
0.7061553398721164
0.7061768763499053
0.7061984049791237
0.706219925764061
0.7060912882548144
0.7061128207088748
0.7061343453215462
0.706005793647539
0.706027274450843
0.7060488028801514
0.7060703234752423
0.7060918362403915
0.7059634092057898
0.7059849335891858
0.7060064501455332
0.7060279588791007
0.7060494597941536
0.7060709528949543
0.706092438185762
0.7061139156708327
0.7061353853544196
0.7060318714602205
0.7060533482434521
0.7060748172297031
0.7060962784232186
0.7061177318282408
0.7061391774490086
0.7060110912568357
0.7060325484389618
0.7060539978396982
0.706075439463277
0.7059474576906717
0.7059689108504777
0.7059903562359914
0.7060117938514378
0.706033223701039
0.7060546457890143
0.7060761152828059
0.7060975218501877
0.706118920668586
0.7061403117422073
0.7061616950752556
0.7061830706719316
0.7060553472010197
0.7059276699230449
0.7059490762371973
0.7058214643289837
0.7058428821003865
0.7058642921313586
0.7058856944260956
0.7059070889887896
0.70592847582363
0.7059498549348031
0.7059702545912511
0.7059916184430396
0.7058642061314636
0.7058855814088668
0.7059061061895074
0.7059274661980411
0.7059488185023337
0.7059701631065526
0.7059915000148622
0.705864248482776
0.7058855967878791
0.7059069373998993
0.7059282703229943
0.7059409801721797
0.705962299281369
0.7058351904770331
0.705856520954625
0.7058778437538593
0.7057508187684798
0.705772152912908
0.705793479381803
0.7058147981793063
0.7056878758994682
0.7057092060176993
0.7057305284673635
0.7057518432525959
0.7057731503775281
0.7057944498462889
0.7058157416630042
0.7058370258317967
0.7058583023567866
0.7058795712420907
0.7059008324918229
0.7059220861100943
0.705943332101013
0.7059645704686842
0.7059858012172101
0.7058591897033619
0.7058804317338079
0.7059016661478928
0.7057751377976245
0.7056486547980191
0.7056699193274407
0.7056912308180664
0.7057124801038773
0.7057337217789125
0.70575495584726
0.7057761823130053
0.7057974011802305
0.705818612453015
0.7058398161354353
0.7058599948598298
0.70573374553147
0.7057549530150122
0.7057761529149739
0.7057973452354217
0.7058091821551293
0.7058303609991867
0.7058458348611666
0.7057197459303232
0.7057409294001518
0.7057621053044553
0.7057831285939029
0.7058037455521153
0.7058248989070944
0.7058460447126964
0.7058671829729618
0.7058864296797986
0.7059075531975122
0.7059286691818744
0.7059497776369141
0.7059708785666581
0.7059919719751295
0.7060130397702159
0.7060341181514257
0.7060551890234151
0.706074823559475
0.7060958796794787
0.7061113958145723
0.7061324379287919
0.7060067692265443
0.7058811452462549
0.7059022170925907
0.7057766563994046
0.7057977393332657
0.7056722418689461
0.7056933358692361
0.7057144223707702
0.7055890066212819
0.7054636354402902
0.7054847515102955
0.7055058600790326
0.705526961150498
0.7055480547286851
0.7054228021004711
0.7054439066782844
0.7054650037655643
0.7053398325441722
0.7053609406089152
0.7053820411858736
0.7052569512690113
0.7052780628013219
0.7052991668486005
0.7053202634148273
0.7053413525039794
0.7053624341200312
0.7053835082669542
0.7054045749487171
0.7054256341692858
0.7054466859326234
0.7054677302426903
0.7054887671034439
0.7055097965188387
0.705530818492827
0.7055518330293575
0.7055728401323769
0.7055938398058282
0.705469088419724
0.7054900990092733
0.7055111021719617
0.7053864315407243
0.7054074455976077
0.7054284522303409
0.7054494514428576
0.7054704432390888
0.7054914276229626
0.7055124045984044
0.7055333741693365
0.705554336339679
0.7054298560403954
0.7054508290757561
0.7054717947132207
0.7054927529567028
0.7055137038101131
0.7053893403862087
0.7054103020804481
0.7054312563873062
0.7054522033106876
0.705473142854494
0.7054940750226247
0.7055149998189757
0.7055348802370534
0.7055557904840632
0.7054316166385011
0.7054525376972486
0.7054734513946102
0.7054943577344703
0.7055152567207112
0.7053911991760092
0.7054121089499762
0.7054330113729943
0.705309033690855
0.7053299468800677
0.7053508527210058
0.7053717512175418
0.705392642373545
0.7054135261928824
0.7054344026794181
0.7054552718370136
0.7054761336695273
0.7054969881808154
0.705517835374731
0.7055386752551249
0.7055595078258449
0.7054357905703958
0.7054566338738548
0.7054774698702836
0.705498298563524
0.7055191199574151
0.7055399340557934
0.7055607408624923
0.7055815403813431
0.7055997008154384
0.7056204862308245
0.7056412643696779
0.705662035235819
0.7056828699130305
0.7055594124480353
0.7055801867319346
0.7056009537495576
0.705621127505153
0.7056418801041032
0.7056626254481683
0.7055393009767512
0.705416019603175
0.7054367935329264
0.7054575602054098
0.7054783196244274
0.7053551350042729
0.7053759050563847
0.7053966678576491
0.7054174234118624
0.7052943353952141
0.7053151015602708
0.7053358604808952
0.7053566121608776
0.7053773566040057
0.7053980938140644
0.7054188237948359
0.7054395465501
0.7054602620836337
0.7054809703992115
0.7054988588678757
0.7053759924696054
0.7052531688595636
0.7052738988081432
0.7051511357274106
0.7051718762177992
0.7051926094903384
0.7050699246243867
0.7050906684178944
0.7051114049961695
0.7051321343629761
0.705152856522075
0.7050302851929385
0.7050510178499263
0.7050717433018203
0.7050924615523759
0.7051131726053459
0.7051338764644801
0.7051544849624026
0.7051751744604127
0.7051958567758162
0.7052165319123529
0.7052371998737598
0.7052578606637713
0.7052785142861193
0.7052991607445331
0.7053198000427394
0.7053390940745454
0.7053597192954547
0.7053803373672407
0.7054009482936197
0.7054215520783055
0.7052993588421929
0.705177207931413
0.705197839755754
0.7050757487170151
0.705096390961222
0.7051170260603115
0.7049950123856168
0.705007347200429
0.7050279869939422
0.7050486196481287
0.7050692451666921
0.7050889856530913
0.7051095970632637
0.7049877322867232
0.7050083540702403
0.7050289687280548
0.7050495762638592
0.705070176681344
0.7050907699841965
0.7051113561761019
0.7051319352607427
0.7051525072417988
0.7051730721229478
0.7051936299078645
0.7052141806002213
0.705234724203688
0.7051131110420733
0.7051336649873248
0.7051542118462306
0.705174751622455
0.7050532326233817
0.705073782720018
0.7049523229813927
0.7049728833793463
0.7049934366960539
0.705013982935173
0.7050345221003589
0.7050550541952642
0.7050755792235389
0.7050960971888307
0.7051166080947848
0.7051371119450437
0.7051576087432474
0.7051780984930336
0.7051985811980374
0.7052190568618912
0.7052222476148794
0.7051010754073854
0.7051215572692807
0.7051420320951534
0.7051624998886283
0.705182960653328
0.7052034143928725
0.7050823702091455
0.7051028341911759
0.705123291150563
0.7051429048130008
0.7051633478813862
0.7051837839379148
0.7052040040242595
0.7052244261037169
0.7052448411821188
0.7052638743042812
0.7052842756269672
0.7051634457013843
0.7051574681156184
0.7051770945118994
0.7051962620561609
0.7052166574904092
0.7052370459423107
0.70513558862459
0.7051559839710779
0.705176372338833
0.7050557468902633
0.705076145427395
0.705096536988283
0.7051169215765052
0.7051372991956373
0.705016783506149
0.7050371712727235
0.7049167138711734
0.7049296694519949
0.7048092715579809
0.7046889147834662
0.7047093411243773
0.7047297604914609
0.7047501728882877
0.7047705783184262
0.7047909767854422
0.7046707463219851
0.7046881062877327
0.7046804871008657
0.7047008870167053
0.7046944108780219
0.7047146976088251
0.7047350812652482
0.7047554579754602
0.7047758277430113
0.7046557841681955
0.704676163972237
0.7046965368361102
0.7047169027633597
0.7047372617575277
0.7046173268933756
0.7045237505278161
0.7045441319914044
0.704564506521343
0.7045848741211692
0.7044650671369622
0.7044854447170987
0.70450581536962
0.7045261790980581
0.7045465359059429
0.7045668857968015
0.7045872287741589
0.7046075648415375
0.7046278940024576
0.7046482162604368
0.7046685316189905
0.7046888400816315
0.7047091416518704
0.7047294363332155
0.7047496552195881
0.704769936145348
0.7047902101927203
0.7048104773652036
0.7048307376662944
0.7048507845459273
0.7048710311497155
0.7048912708925739
0.7048876933744657
0.7049079234388501
0.7049281466513921
0.7049483630155724
0.7049685725348688
0.7048492481319347
0.7047299641163429
0.7046107204675922
0.7046309734320707
0.7046512195450727
0.7046714588100743
0.7046916912305494
0.7047119168099694
0.7047321355518034
0.7047523474595181
0.704772552536578
0.704792750786445
0.7048098715310758
0.7048300566555427
0.7048502349630138
0.704870406456942
0.7047514209055482
0.7047716022680114
0.7047917768193498
0.7046728647598224
0.7046930491607569
0.7047132267529882
0.7047333975399607
0.7047535615251166
0.7047737187118959
0.7046549299509466
0.7046750969653633
0.704695257183819
0.7047154106097482
0.7047355572465833
0.7047556970977543
0.7046370313801086
0.7046571810370311
0.7046773239106993
0.7046974600045379
0.7047175551454592
0.7047376776956534
0.7047577934762765
0.7047779024907439
0.704798004742469
0.7048181002348627
0.7048137944832682
0.7048338805671366
0.704715440997221
0.7047355368561764
0.7047556259636254
0.7047757083229698
0.704795783937609
0.7048158528109404
0.7046975355618534
0.7047176141885635
0.7047376860763485
0.7047577512286007
0.7047778266853649
0.7047978783738611
0.704817923336988
0.7048379615781287
0.7048579931006638
0.7047398472754709
0.7047598885267234
0.7047799230617391
0.7047999508838932
0.7048199719965592
0.7048399864031081
0.7048599941069086
0.7047419864065726
0.7047620038165312
0.7047820145261017
0.7048015597035571
0.7048215570992065
0.704841547804526
0.7048615318228728
0.7048815091576014
0.7049014798120642
0.7049213758822227
0.7049413331975524
0.7049612838426564
0.7049812278208781
0.7050011651355589
0.7050210957900376
0.7050410197876511
0.705060937131734
0.7050788811414782
0.7050987855167675
0.7051186832484069
0.705138574339722
0.7051584587940364
0.7051783366146711
0.7051982078049455
0.7052180723681762
0.705237930307678
0.7052577816267632
0.705277626328742
0.7052974644169225
0.7051799540096555
0.7051998017590292
0.705219642896894
0.7052394774265531
0.7052593053513072
0.705279126674455
0.705298028616836
0.7051806550058164
0.7052004795213729
0.7052202974408502
0.70524010876754
0.7052599135047314
0.7052797116557117
0.7052995032237656
0.7051822659393201
0.7052020671238906
0.7052218617278081
0.7052416497543527
0.7052614312068021
0.7052812060884319
0.7053009744025155
0.705320736152324
0.7053404913411268
0.7053602399721904
0.7053799820487798
0.7053997175741574
0.7054194465515837
0.7054391689843169
0.705458884875613
0.7054785942287259
0.7054982970469075
0.7055179933334073
0.7055376830914726
0.7055573663243488
0.7055770430352791
0.7055967132275045
0.7056163769042637
0.7056360340687936
0.7055192069108351
0.7054024184309625
0.7054221012470944
0.705441777548973
0.7054614473398318
0.7053447456942835
0.7053644250273641
0.7053799328501643
0.7053995998575469
0.705415147104388
0.7054348017897426
0.7054544499787544
0.7054740916746435
0.7054937268806282
0.7055133555999243
0.705532977835746
0.7055525935913047
0.7055722028698104
0.7054557333744538
0.7054753521663544
0.7054949644834061
0.705378565380208
0.7053981871928309
0.7054178025328122
0.7054374114033543
0.705457013807657
0.705475387600633
0.705494977283491
0.7055145605096308
0.7055341372822441
0.7055537076045204
0.7055732714796473
0.7055928289108101
0.7056123799011919
0.705631924453974
0.7056514458553808
0.7056709775452498
0.7056905028070491
0.7057100216439515
0.7055939318229869
0.7054778801894633
0.7054974243620189
0.7053814267585394
0.7052654672933482
0.7052850367421001
0.7053045997588228
0.7053241563466869
0.7053437065088609
0.7053632502485112
0.705382787568802
0.7054023184728958
0.7054218429639526
0.7054413610451306
0.7054608727195856
0.7054803779904717
0.7054998601988408
0.705519352674776
0.7055388387565907
0.7055583184474309
0.70557779175044
0.7054621232599891
0.7054805905579303
0.7055000670251447
0.7055195371097711
0.7055390008149464
0.7055584581438055
0.7054429064801724
0.7054623731720046
0.7054818334896745
0.7055012874363122
0.7055207350150461
0.70540528406839
0.7054247409907446
0.7054441915473468
0.7054636357413201
0.7054830735757859
0.7055025050538637
0.7055219301786709
0.7054066111315676
0.7054260455787595
0.7054454736748251
0.7054648954228768
0.7054843108260257
0.7055037198873801
0.7055231226100471
0.7055425189971312
0.7055619090517349
0.7055807955246334
0.7054656550553897
0.705485048160047
0.7055044349374271
0.7055204859736467
0.7055287147172908
0.7055480848915584
0.7055674487501512
0.7054524418310395
0.7054718149652749
0.7054911817859584
0.7055105422961757
0.7055298964990107
0.705549244397545
0.7055685859948585
0.7055879212940289
0.7056072502981321
0.7056265730102417
0.7056458894334295
0.7056651995707655
0.7056845034253171
0.7055697206498739
0.7055890337532809
0.7056083405760039
0.7056276411211061
0.7056469353916488
0.7056662233906913
0.7056855051212907
0.7057047805865024
0.7055901436825736
0.7056094283747641
0.7056286738203836
0.7056479459943859
0.7056672119111886
0.705686471573839
0.7057057249853816
0.7057249721488595
0.7056104807516906
0.705629737120344
0.7056489872430134
0.7056654151683835
0.7056846532647407
0.7057038851240753
0.7057004788511217
0.7057197019129673
0.705605359770726
0.7056245920133518
0.7056438180259023
0.7056619194674364
0.7055476607369527
0.705566889866427
0.7055861127708675
0.7056053294532966
0.7056245399167345
0.7056437441641997
0.705662942198709
0.7056821340232765
0.7057008269719306
0.7057200064653061
0.7057391797577462
0.7057583468522576
0.7057775077518451
0.7057966624595116
0.705815810978258
0.7058349533110834
0.7058540894609846
0.7058732194309569
0.7058923432239935
0.7059114608430858
0.7059305722912227
0.7059496775713919
0.7058357779783665
0.7057219151330724
0.7057410448231315
0.705760168343318
0.7057792856966164
0.7057983968860091
0.7058174200676846
0.7058365189513964
0.7058556116801344
0.7058746982568735
0.7058937786845867
0.7059128529662447
0.705931921104817
0.7059509831032705
0.7059700389645707
0.7059890886916808
0.7060081322875623
0.706027169755175
0.7060452535075471
0.706064278879912
0.706083298132826
0.7060865692685983
0.7061055788223332
0.7061245822646539
0.7060110939036341
0.705897642016457
0.7059166697078907
0.7059356586577368
0.7059546741307279
0.7058413041814536
0.7058602797792086
0.7058724995689374
0.7058915129708525
0.7059105202699263
0.7059295214690967
0.7059485165712995
0.7059675055794691
0.7059864884965372
0.7060054653254345
0.7060244360690892
0.7059112548513802
0.705930234613946
0.7059492082932546
0.7059681758922302
0.7059871048743845
0.7060060603266712
0.7060250097073844
0.7060439530194408
0.705930913641756
0.705949865951642
0.7058368778168866
0.7058558391092027
0.7058747943339052
0.7058937434939061
0.7059126865921156
0.7059316236314419
0.7058187468128249
0.7058376928154926
0.7058566327612542
0.7058755666530135
0.705894494493673
0.7059134162861328
0.7059313586578921
0.7059502685181129
0.7059691723387743
0.7059880701227693
0.7060069618729892
0.706025847592323
0.7060447272836584
0.7060636009498809
0.7060824685938741
0.7061012816196208
0.7059886657852318
0.7060075363525599
0.7060264009024877
0.706045259437893
0.7059327243311926
0.7059515917844466
0.7059704532251279
0.7059893086561099
0.7060081580802647
0.706027001500462
0.7060458389195703
0.7060646703404555
0.7059522754550145
0.7059711157730225
0.705858771547088
0.7057464630711059
0.7057653271389438
0.7057841852058057
0.7058030372745547
0.7058218833480522
0.7058407234291574
0.7058595575207279
0.7058783856256197
0.7057662168054026
0.7057850537575308
0.7058038847249243
0.7056917811854191
0.7057106209841033
0.7057294547999997
0.7057482826359578
0.7056362590990314
0.7056550957494679
0.7056739264219133
0.7055619680010943
0.7055808074721442
0.7055996409671526
0.7056184684889624
0.7056372900404149
0.7056561056243494
0.7055442565031537
0.7055630808671784
0.7054512819318486
0.7054701150610576
0.7054889422238073
0.7055077634229324
0.7055265786612661
0.7055442141684445
0.705563017679499
0.7054513426213034
0.7054701548781286
0.705488961181708
0.705507761534867
0.7055265559404293
0.7055453444012169
0.7055641269200496
0.705582903499746
0.7054713665248014
0.7054901518301554
0.705508931198308
0.7055277046320735
0.7055464721342642
0.705565169543736
0.7055839252013412
0.7056026749357954
0.705621418749904
0.7055100341534163
0.7055287866722525
0.7055475332726672
0.7055662739574615
0.7055850087294354
0.7056037375913866
0.7056224605461111
0.7056411775964034
0.705659888745056
0.7056785939948597
0.7056972933486035
0.7057159868090749
0.7057346743790592
0.7057527321381364
0.7057714080337674
0.7057900780472266
0.7058087421812925
0.7058274004387419
0.7058460528223498
0.7058646993348895
0.7058833399791327
0.7059019747578489
0.7059206036738064
0.7059392267297715
0.7059578439285087
0.7059765351120105
0.7059950926960207
0.7060136923346254
0.7060322861270449
0.706050874076035
0.7060694561843498
0.7059585436087632
0.7059771343814805
0.7059957193153872
0.7060142984132337
0.7059034641434672
0.7059212229950377
0.705939805036862
0.7059583812471968
0.7059769516287864
0.7059911034983349
0.7060096629227391
0.706028216526405
0.7060467643120703
0.7059360813266005
0.7058254330379913
0.7058440038827588
0.705862632558976
0.7058811917569927
0.705898854303005
0.7059174020147039
0.7059359439175359
0.7058254169183316
0.7058439674156048
0.7058625121058668
0.705881050991844
0.7058995840762609
0.7059180160343997
0.7059365375387742
0.705955053249747
0.705844661529145
0.7058625348181493
0.7057521920739227
0.7057707250219417
0.7057892521775094
0.705807773543341
0.705697508307668
0.7057160382178823
0.7056058217508796
0.7056243601911902
0.7056428928427606
0.7056614197083019
0.7055512805761482
0.7055698159558179
0.7055883455513156
0.705606869365348
0.705625387400621
0.7056438996598379
0.7055338663057665
0.7055523870614874
0.7055709020430054
0.7054609315158791
0.7054794549788654
0.7054979726695044
0.7055164845904938
0.7055349907445294
0.7055330250360348
0.7054231631511023
0.7054416435682515
0.7054601498493741
0.7054786503697865
0.7054971451321784
0.7055156657420069
0.7055341489915025
0.7055526264910371
0.7055710982432936
0.7055726514939166
0.7055911143891289
0.7054814313307753
0.705499902664653
0.7055032493502528
0.7053936310703662
0.7054121074355099
0.7054305780608693
0.7054490114052456
0.7053394696332883
0.7053579429330658
0.7053764104975746
0.7053948723294856
0.7054133284314673
0.705431778806187
0.7054502077015009
0.705468646632135
0.7054870798434979
0.70550550733825
0.7055227954762596
0.7055412117214965
0.7054318593948193
0.7054502840243102
0.7053409796728964
0.7053594126727147
0.7053778399621861
0.7053962615439636
0.7054146774206989
0.7054330875950414
0.7054514920696398
0.7054698908471402
0.7053607187810852
0.7053791259100839
0.7053975273438076
0.705415923084899
0.7053068269013102
0.7053247598689303
0.7053431583280568
0.7053615510989908
0.7053799381843696
0.7053983195868291
0.7052893272630363
0.7053076699170974
0.7053260539646078
0.7052171232999028
0.7051082262765397
0.7051266326015703
0.7051450332438824
0.7050361977703149
0.705054606689409
0.7050730099276146
0.7050914074875608
0.7051097993718756
0.7051281855831847
0.7051452036987461
0.7051635787819718
0.7051814628877553
0.7050727727732535
0.7049641161585558
0.7049825078191632
0.7050008938129515
0.7050192741425397
0.7049106927049696
0.7049290812637616
0.7049474641601798
0.7049658413968393
0.7049842129763533
0.7050025789013338
0.705020939174391
0.7050392937981333
0.7050574865599702
0.7050758299169281
0.7050941676323799
0.7051124997089278
0.7051308261491722
0.7051491469557125
0.7051674465240303
0.705185662445047
0.7052039663828338
0.7052222646972911
0.7052397307220649
0.70525801792458
0.7052762995114946
0.7052945754853952
0.7053128458488663
0.705331110604491
0.7052228811874887
0.7052411541412034
0.7052594214888577
0.7052776832330312
0.7052959393763016
0.7053141899212454
0.7052060626500632
0.7052243213764351
0.7052425745062624
0.705260822042118
0.7052790639865729
0.7051710249142711
0.7051892750243317
0.705207519544772
0.7052257584781597
0.7052439918270608
0.7052622195940396
0.705280441781659
0.7052986583924805
0.7053168694290637
0.7053350748939666
0.7053532747897461
0.7053714691189569
0.7052636141542599
0.7052818166277877
0.7052977626121002
0.7051899683644138
0.7052081737472279
0.7052263735668998
0.705244567825979
0.7052627565270136
0.7052809396725501
0.7052991172651333
0.7053172893073065
0.7053354558016116
0.7053536167505887
0.7053717721567766
0.7053899220227123
0.7052823110506266
0.7052995860687702
0.7053177386396762
0.7053358856745741
0.7053540271759958
0.705372163146472
0.7053902935885317
0.7054084185047022
0.7054265378975096
0.7054446517694782
0.705462760123131
0.7054808629609891
0.7054989602855725
0.7053915457057482
0.7054091873228581
0.7054264989629915
0.7054445935444155
0.7053372526141743
0.7053553552675876
0.7053734524136528
0.7053915440548827
0.7054096301937886
0.7054277108328801
0.705445785974666
0.7054638556216526
0.7054819197763453
0.7054999784412478
0.7055180316188623
0.7055360793116895
0.7054289201258888
0.7053217934865378
0.7053387525214624
0.7053568164718159
0.7053748749382743
0.7052678215348841
0.7052833144640897
0.7053013758628206
0.7053194317817583
0.7053374822233961
0.7052305156655824
0.7052485741155952
0.7052666270900319
0.7051597199159997
0.7051777808850181
0.7050709195755948
0.7050889885261893
0.7049821730454249
0.705000065374182
0.7050174139762759
0.704910657856655
0.70492873739271
0.7049468114550937
0.7049648800462917
0.7049829431687876
0.7049866333878573
0.7050046877539862
0.7048980465971636
0.7049161089000829
0.7048095133898908
0.7048275836166991
0.7048456483800979
0.7048637076825646
0.70488174617891
0.7048997945692577
0.7049178375060956
0.7049358749918953
0.7049539070291265
0.7049719336202577
0.7049899547677557
0.705007970474086
0.7050259807417125
0.7050439855730977
0.7050614792620107
0.7050794733045933
0.70509746191829
0.7051154451055572
0.7050091088900383
0.7050246958428594
0.7049184053716032
0.7049364047065637
0.7049543986159523
0.7049723871022217
0.7049903701678233
0.7050079194400939
0.7050258917362318
0.7050438586190275
0.7050618200909264
0.7050797761543725
0.7049736373953548
0.7049916013261351
0.7050095598501642
0.7050275129698829
0.7049214459452146
0.704936993294576
0.7049549492278299
0.7049728997608031
0.7049908448959316
0.7050087846356494
0.7050259710161342
0.705043900084737
0.7049379581012533
0.70495589500561
0.7049583422440049
0.7048524608468519
0.7048704025096622
0.7048883387845856
0.7049062696740489
0.7049241951804772
0.7048183983629506
0.704836331675546
0.7048542596068025
0.7048675202955054
0.7048854381705922
0.7047797264972013
0.7046740465262166
0.7046919853488514
0.704709918793335
0.7046042968031082
0.7046222380134629
0.7046401738473685
0.7045346097763802
0.7045525533629176
0.7045704915747097
0.7045875119658336
0.7044820190010236
0.7043765576209337
0.7043945114356139
0.7044124598765095
0.7044304029460327
0.7044483406465942
0.7044662729806037
0.704484199950469
0.7045021215585966
0.7045033497848886
0.7043980271133704
0.704415953565745
0.7044291846807406
0.7043239203076561
0.7043418497971514
0.7043597739297631
0.7043776927078915
0.7043956061339357
0.7044135142102932
0.70443141693936
0.7044493143235309
0.704467206365199
0.7044850930667561
0.7045029744305927
0.7045208504590977
0.7045387060061653
0.7045565713734275
0.7045744314125159
0.7045922861258135
0.7046101355157023
0.7046279795845627
0.7046458183347736
0.7046636517687126
0.704681479888756
0.7046993026972784
0.7047171201966532
0.7046121734922308
0.7046299986589979
0.7046478185182863
0.7045429289948392
0.7045607565085323
0.7045785787164179
0.7045963956208643
0.7046142072242381
0.7046315150413993
0.704649316123859
0.7046671119123163
0.7046849024091328
0.7045801477038542
0.7045979458378905
0.7046157386819478
0.704633073539276
0.704528388786113
0.7045461840333967
0.7045639739947017
0.7045817586723829
0.7045995380687937
0.7046173121862865
0.7046350810272117
0.704652889810081
0.7046706480982083
0.7046884011168139
0.7047061488682429
0.704723891354839
0.7047416285789448
0.704759360542901
0.7047752051975278
0.7046707321460606
0.7046884667334852
0.7047061960646598
0.7047239201419209
0.7047416389676036
0.7047553360548547
0.7047730449792393
0.7047907486588663
0.704808447096065
0.704826140293164
0.7047218143398939
0.7047395151211814
0.7047572106640015
0.7047749009706794
0.704670644328524
0.7046883422059343
0.7047058996817985
0.7047235871124977
0.7047412693133237
0.7047589462865959
0.7047766180346321
0.7047942845597489
0.7048119458642613
0.7048296019504832
0.7048472528207268
0.7048648984773032
0.7048651731119788
0.7048828109121247
0.7047787538098347
0.7046747274255085
0.7046923855226269
0.7047100384085613
0.7047276860856181
0.7047453285561025
0.7047629658223185
0.7047805978865682
0.7047982247511528
0.7048158464183721
0.7048334628905245
0.7048510741699068
0.7048686802588149
0.7048857724094323
0.7049033681992217
0.7049209588053935
0.704938544230238
0.7049561244760443
0.7049736995450996
0.7049912694396903
0.7050088341621012
0.705026393714616
0.7050439480995166
0.7050614973190842
0.705079041375598
0.704975338030786
0.7049928895977668
0.7050104360032811
0.7050279772496051
0.7050455133390142
0.7049418911295288
0.704959434715476
0.7049769731460936
0.7049859875180422
0.7050035168961242
0.7050210411253214
0.705038560207902
0.7049350455169304
0.704952139738669
0.7049696612202132
0.7049871775589687
0.7050046887571991
0.7050221948171672
0.7050396957411342
0.7050571915313598
0.7050746821901028
0.7050921677196204
0.7051096481221685
0.7051271234000015
0.7051445935553731
0.7051613740136006
0.7050580536657598
0.7050755262616921
0.7050929937389497
0.7051104560997817
0.7051279133464357
0.705145365481158
0.7051628125061937
0.7051802544237864
0.7051976912361786
0.7052151229456114
0.7052325495543245
0.7052499710645564
0.7052673874785443
0.705284798798524
0.7053022050267301
0.7053196061653958
0.7053370022167529
0.7053543931830322
0.705371779066463
0.7053891598692732
0.7054065355936897
0.7054239062419377
0.7054412718162415
0.7054586323188238
0.7054759877519061
0.7054933381177086
0.7055106834184505
0.7055280236563491
0.7055347483363205
0.705537159316283
0.7055543843995338
0.7055717081464853
0.7055890268405721
0.7056063404840045
0.7056236490789916
0.7056409526277408
0.7055381045075503
0.7055554154794232
0.7055727214065718
0.7055900222912007
0.7056065932674147
0.7056238841791875
0.7056410517436729
0.7056574601838674
0.7056747361386375
0.7056920070640176
0.7057092729622035
0.7057265338353901
0.7057387658431981
0.7057560174038114
0.705773263945789
0.7057905054713204
0.70568787489033
0.7055852741524861
0.7056025354868874
0.7056198360863807
0.7056370873808747
0.705654333661915
0.7056715749316865
0.7056839429014088
0.7055814470491356
0.7055934705605285
0.7056107106538839
0.7056279457414051
0.7056451758252719
0.705662400907663
0.7056796209907557
0.7055772298675708
0.7055944573104305
0.7056116797554826
0.7056288972049016
0.7056461096608608
0.7056633171255323
0.7055610174274857
0.7055782322377585
0.7055954420582313
0.70549319666741
0.7055103991074755
0.7055276112752854
0.7055448184569518
0.7055620206546408
0.705459854129785
0.7053577171884023
0.7053749390002598
0.7053921558267904
0.7054093676701584
0.7053072971495868
0.7053245162896837
0.7052224875733103
0.7052397139988131
0.7052569354419803
0.705274151904973
0.7051721894715619
0.7051863304297908
0.7050844101623491
0.704982519351632
0.7049997630265559
0.7050161507774189
0.7049397211912889
0.7049569049073936
0.70485510607636
0.7048723556991471
0.704889600341532
0.7049068400056715
0.7049240746937209
0.7049413044078343
0.7049585291501648
0.7049757489228637
0.7049929637280818
0.7048912918267654
0.7049085138457521
0.7049257308987588
0.7049429429879329
0.7049601501154209
0.7048585562041779
0.7048757705323184
0.7047742180513312
0.7047914395689701
0.7047179831393907
0.7047352077952607
0.7046337340432383
0.7046509658686712
0.7046681927331638
0.7045667724406001
0.704584006462914
0.7044826274691783
0.7044989920262248
0.7045162283613045
0.7045334597384277
0.7045506861597337
0.7045679076273599
0.7045851241434428
0.7046023357101175
0.7046150031285265
0.7046322054550636
0.7045309651956592
0.7045481746523901
0.7045644893512334
0.7045816890502351
0.7045988838096333
0.7046160736315559
0.704633258518129
0.7046504384714778
0.7045493118299061
0.7045664988985917
0.7045836810355502
0.7046008582429042
0.704499796731395
0.704516981041845
0.7045341604241877
0.7045513348805426
0.7045685044130281
0.7045856690237615
0.7044846965862402
0.7045018682866147
0.7044009367868601
0.7044181155659338
0.7043172249736155
0.7043344108204616
0.7043515917458166
0.7042507540089883
0.704149945140679
0.704167145090351
0.7041843401173129
0.7040835840234344
0.7041007715561921
0.704116922782904
0.7041341151557183
0.7041513026115089
0.7041684851523852
0.7041856627804548
0.7042028354978247
0.704219117943516
0.7042362809723179
0.7042524379065982
0.7042694316844686
0.7042865801720869
0.7043037237615367
0.7043208624549164
0.7042203026515962
0.7042374483604967
0.7042545891748186
0.7042717250966575
0.7042882040165923
0.7043053302527863
0.7043224516027502
0.7043395680685749
0.7042391203264088
0.7042562437932808
0.704273362377499
0.7042888257137958
0.7043059347741987
0.7043230389581413
0.7043401382677084
0.7042397906201421
0.7041394715616491
0.7040391810800138
0.704056311073238
0.7040734361882068
0.704090556427004
0.704107671791712
0.7040074572070562
0.7040245795261528
0.7040416969726488
0.7040588095486237
0.7040759172561558
0.7040930200973226
0.7041101180742001
0.7041272111888631
0.7040271078037069
0.7040442078585323
0.7040611731493426
0.7040782635032363
0.7040953490005362
0.704112429643312
0.7041295054336326
0.7041465763735653
0.7041636424651765
0.7041807037105314
0.704197760111694
0.7042148116707271
0.7042318583896923
0.7042489002706501
0.70426593731566
0.7041660272663883
0.7041830568281945
0.7042000959625969
0.7042171302645733
0.704234159736179
0.7042511843794684
0.7042681610120156
0.7042851472253785
0.7043021574062307
0.704318731105734
0.704335731709558
0.704352727497347
0.7043697184711472
0.7043867046330033
0.7044036859849595
0.7044206625290584
0.7043209568443409
0.7043379402913627
0.7042382745293291
0.704255264868742
0.7042722504011555
0.7042892311286093
0.7043062070531421
0.7042066162433213
0.7041070535943401
0.7041240480726982
0.704141009038695
0.7041579939149615
0.7041746295893412
0.7041916049162571
0.7042085754472055
0.7042255411842185
0.7042425021293274
0.7042594152647228
0.7042763666381854
0.7042933132258281
0.704193906971315
0.7042108604128233
0.7041114938458115
0.7041284541307514
0.7041454096307329
0.7040460943402349
0.7040630566726507
0.7040800142215546
0.7040969669889702
0.7041139149769192
0.7041308581874228
0.7041477966225006
0.7041647302841714
0.7041816591744525
0.7041985832953604
0.7042145729154597
0.7042314876345956
0.7042483975903637
0.704265302784776
0.7041661663401272
0.7041830783495796
0.7041999855991082
0.7042168880907221
0.7042337858264297
0.7042506788082378
0.7042675670381522
0.7042844505181777
0.7041854228957763
0.7042023131770366
0.7042191987098343
0.7041202220128968
0.7041371143360401
0.7041540019121485
0.7041708847432229
0.7040719704456048
0.7039730839329017
0.703989985057683
0.703891137825858
0.703908045709569
0.7039249488465412
0.7039412628492295
0.7039581565807269
0.7039750170726476
0.7039919013285999
0.704008780847771
0.7039100418883253
0.7039269281527498
0.7039438096818227
0.7039606864775352
0.7038620096221276
0.7038788931517531
0.7037802554144841
0.7037971456678238
0.7038138604593386
0.7038307412736039
0.7038476173593499
0.7038644887185629
0.7038813553532285
0.7038982172653308
0.7037996872797113
0.7038165559019954
0.7038334198031426
0.7038498811183374
0.703866735638816
0.703883585444084
0.7039004305361197
0.7039172709169006
0.7039244082653462
0.7039412405853845
0.7038428423130075
0.7037444715453887
0.7037613219537109
0.7037781676532423
0.7037750040001055
0.7037918430823097
0.7038086774608596
0.7038255071377258
0.7037272349362266
0.703744071283925
0.7036458378848066
0.7036626808932664
0.7036795192009146
0.7036963528097187
0.7037131817216453
0.7037293684721375
0.703746188085112
0.7037630030070775
0.7037798132399962
0.7037966612598987
0.7036985574598903
0.7036004810058889
0.7036173045165486
0.7036339252371817
0.7036312856796119
0.7036480978690282
0.7036649195196035
0.7036817223428844
0.7036985204870165
0.7037153139539541
0.7037321027456503
0.7037488868640573
0.7036509535371906
0.7036677442760194
0.7036845303429676
0.7037013117399848
0.7036034395130392
0.7036202275194342
0.7036370108573068
0.7036537895286042
0.7035559783262789
0.7035727635959347
0.7035895442004239
0.703606320141691
0.7036230914216796
0.7035253524174537
0.7035421302842707
0.7035589034912164
0.7035756720402317
0.7035923513389212
0.7036091105896376
0.7036258651882372
0.7036426151366567
0.703659360436832
0.7036761010906976
0.7035784903123523
0.703480906610506
0.7034976368803562
0.7035143906735646
0.7035311398213292
0.7035475886968738
0.7035643286005194
0.7035810638645021
0.7034835744556253
0.7035003162704
0.7035162375140944
0.703532970167278
0.7035496981860195
0.7035664215722441
0.7035831403278757
0.7035998544548375
0.7035024703919373
0.7035190505148418
0.7035357665717097
0.7034384317949289
0.7034551543792013
0.7033578576773507
0.7033745867792485
0.7033913112547352
0.7034071465493219
0.70342386190002
0.7034400953823421
0.7034524507849288
0.7033552485670506
0.7033719618504068
0.7033886705161962
0.7034053745663321
0.7034220740027267
0.7034387688272913
0.7034407367894165
0.7034574244283881
0.7033603288556582
0.7033770229854739
0.7033937125081059
0.7034103974254612
0.7034270777394458
0.7034437534519645
0.7034603965534744
0.703477063072634
0.703493724996035
0.7035103823255778
0.7035270350631622
0.7035436832106865
0.7035603267700484
0.7035769657431442
0.7035936001318694
0.703496686412843
0.7035133272759593
0.7035299635560782
0.7035229926550655
0.7035396230241244
0.7035562488149676
0.7035728700294852
0.703585042655668
0.7035954373658144
0.7036120463293767
0.7036286507237606
0.7036452505508511
0.7036618458125328
0.7036784365106886
0.7036950226472007
0.7037116042239503
0.7037268692283861
0.7036301635984249
0.7036467472518875
0.7036633263487755
0.7036799008909667
0.7036964708803374
0.7037130363187636
0.7037295972081198
0.7037461535502795
0.7037627053471154
0.703779252600499
0.7037957953123007
0.7036992261856113
0.7036026835561442
0.7036192436809651
0.7036357992631649
0.7036523503046125
0.7036688968071759
0.7036854387727219
0.7037019762031164
0.7037185091002239
0.7037336596401581
0.7037501836650772
0.703766703162246
0.7037832042218127
0.7037997146709674
0.7038162205979502
0.703832722004619
0.7038492188928303
0.7038636954468491
0.7037673549465142
0.7037838540074904
0.7036875507981297
0.7037040562629953
0.703607790318226
0.703624302177504
0.7036408095204092
0.7036573123487941
0.7036738106645107
0.7036861117474684
0.7037026016164887
0.7036064279658646
0.7036229242169624
0.703639415960272
0.7035432903569987
0.7035597884724396
0.70357628208143
0.703592771185816
0.7036092557874426
0.7036257358881542
0.7036228458013554
0.7036393195488234
0.7035432988993217
0.7034473044527534
0.7034637954062386
0.7034802818607596
0.7034967638181572
0.7034008280805576
0.703417316376906
0.703433800177468
0.7034502794840823
0.7034667542985863
0.7034832246228165
0.7034996904586084
0.7035161518077966
0.7035326086722146
0.7035490610536947
0.7035655089540687
0.703469707550344
0.7033739322327742
0.7033903972560885
0.703406857797295
0.7033111301356458
0.7033275969832937
0.7033440593501668
0.7033605172380935
0.7033769706489017
0.7033927290125426
0.7034091735684967
0.7034256136527838
0.7034420492672274
0.7034584804136502
0.703474907093874
0.7034913293097192
0.7035077470630059
0.7035241603555528
0.7035405691891773
0.7035569735656965
0.703573373486926
0.7034778441762013
0.7034942503870788
0.7035106521439829
0.7035270494487272
0.7035434423031242
0.7035598307089853
0.7035762146681213
0.7035925941823414
0.7036089692534546
0.7036253398832684
0.7036417060735892
0.7035463099637637
0.7034509397170557
0.7034673228905151
0.7034837016234883
0.7035000759177804
0.7035158403772822
0.7035322058816337
0.7034369150505512
0.7034532868109046
0.7034696541374704
0.7033744104799917
0.7033907840528928
0.703405723608584
0.7034220885118038
0.7034384489860918
0.7034548050332455
0.7033596406927378
0.7033760029750058
0.7033923608314467
0.703388389430861
0.7034047411891181
0.7033096479430468
0.7033260059243333
0.7033415634008268
0.7033579126481375
0.7033742574773297
0.7033905978901941
0.7032955836259918
0.7032005950274469
0.7032169522723453
0.7032333050999482
0.7032482275943993
0.7032645717852614
0.7032809115641403
0.7032970824704744
0.703313413452937
0.7033297400287662
0.7032348621466633
0.7032511949132337
0.7032675232744726
0.7032837376793034
0.7033000572499952
0.7033163724206948
0.7033326831931815
0.7033489895692336
0.7033652915506284
0.7033815891391422
0.7033978823365503
0.7033031358545545
0.7033194352293216
0.7033357302142759
0.7032410303717803
0.7032573315245978
0.7032736282888965
0.7032899206664484
0.7033057986650804
0.7033220823296168
0.7032274607660045
0.7032437505874646
0.7031491650124023
0.7030546048772474
0.7030709113702718
0.7030872134786517
0.7031035112041553
0.7031198045485498
0.7031360935136017
0.7030416113725759
0.702947154619738
0.7029634602133544
0.7029797614266904
0.7029960582615108
0.7030123507195796
0.7030286388026596
0.7030449225125129
0.7030612018509005
0.7029668438852783
0.7029831293320865
0.7029994104087224
0.702905098708909
0.7029206775162586
0.7029369604180804
0.7029532389527567
0.7029695131220444
0.7029852247060205
0.7030014902246257
0.7030177513830863
0.7030340081831555
0.7030502606265854
0.7030665087151268
0.7030616250973485
0.7030778673111714
0.7030941051745957
0.7031103386893687
0.7031265678572373
0.7030570075119418
0.7029629027056894
0.702979145089361
0.7029953831260812
0.7030116168175949
0.7030278461656461
0.7029338081979941
0.7029500436113019
0.702966274682429
0.7029825014131172
0.7029987238051074
0.7030146703576665
0.7030308841137668
0.7029369337082992
0.7029531535185333
0.7029693689948167
0.7029855801388862
0.7028916859783227
0.7029079031668273
0.7029241160243961
0.7029403245527639
0.7029565287536647
0.702972728628831
0.7029889241799948
0.7030051154088872
0.7030213023172383
0.703037484906777
0.7030536631792317
0.7030698371363296
0.7030860067797973
0.70310217211136
0.7031183331327422
0.7031344898456677
0.7031506422518591
0.7031667903530382
0.7031829341509258
0.7031957858792564
0.7032119215136803
0.7032280528498531
0.7032441798894923
0.7032601809299863
0.7032762993979093
0.7032821525754388
0.7032982638280576
0.7033143707923472
0.7033304734700194
0.7032368957061197
0.7032530044061056
0.703269108820723
0.7032852089516818
0.7033013048006909
0.7033173963694581
0.7033334836596908
0.7033495666730951
0.7033656454113761
0.7033817198762384
0.7033977900693853
0.7034138559925194
0.7034299176473423
0.7034457457297374
0.7034551094375422
0.7034711592163314
0.7034872047333632
0.7035032459903348
0.7035192829889423
0.7035353157308813
0.7035513442178465
0.7034579978805481
0.7034740323718747
0.7033807210530828
0.7033967615401446
0.7034127977729997
0.70342882975334
0.7033355739095439
0.7032423427889303
0.7031491363816686
0.703164225814629
0.703180280110069
0.7031963301515884
0.7032124162994026
0.7032284578328066
0.703135327325876
0.7031513748187487
0.7031674180623182
0.7031827041978012
0.7031987390474771
0.7032147696528837
0.7032307960157058
0.7032317017129781
0.703247721595474
0.7032637372399059
0.7031707252392129
0.7031867468298317
0.7032027641836159
0.7032187773022458
0.7032347861874008
0.7032507908407596
0.7032667912639998
0.7032827874587985
0.7032987794268313
0.7033147671697736
0.7033307506892994
0.703346729987082
0.703362705064794
0.7033786759241069
0.703394642566691
0.7033017974449162
0.7033177700192932
0.7033337383781584
0.7032581833168207
0.7032741553234412
0.7031950513074375
0.7031023059828124
0.7031136718063674
0.7031296544437216
0.7031456328668008
0.7031616070772717
0.7031768676473156
0.70319283353106
0.703208795207166
0.7032247526772968
0.7032407059431145
0.7032566550062805
0.7032725998684554
0.7032879922332345
0.7033039287705967
0.7033198611119249
0.7033357892588761
0.7033517132131063
0.7033676329762707
0.7033835485500238
0.703399459936019
0.703415367135909
0.7034312701513455
0.7034471689839795
0.7034525675640605
0.703468459416011
0.7034843470897436
0.7035002305869058
0.7035161099091443
0.7035316781229539
0.7035475491406095
0.7035634159882658
0.7035792786675658
0.7034868726682661
0.7035027412330503
0.7035186056306694
0.7035319593071653
0.7035468958659331
0.7035627482215747
0.7035785964164931
0.7035944404523261
0.7036102803307107
0.7036261160532831
0.7036419476216784
0.7036577750375314
0.703673505083422
0.7036893242113119
0.7035970733822333
0.7035048467374067
0.7035206817500885
0.7035365126125901
0.7035506893157987
0.7035627335372299
0.7035777278808194
0.7035935429778225
0.7036074121956751
0.7036232192640665
0.7035310978685094
0.7035469107884769
0.7035627195689365
0.7035785242115135
0.7035943247178323
0.7036094700075461
0.7036252623313939
0.7035332250178122
0.7035490231826673
0.7035647640939159
0.7034727707931714
0.7034885706654038
0.7035043664069508
0.703412417071386
0.7034282186365229
0.7034440160721512
0.7034598093798894
0.7034755985613551
0.7034913836181652
0.7035071645519358
0.7035229413642821
0.7035387140568184
0.7035544826311583
0.7035700880149031
0.7035858483784484
0.7036016046286274
0.7036152498614524
0.7036309981646016
0.7036467423591405
0.7035549663395293
0.7035707163430713
0.7035864622391669
0.7036022040294225
0.7036179417154439
0.703633675298836
0.7036494047812029
0.7036651301641477
0.7036808514492728
0.7036965686381799
0.7036049056749601
0.7036206286611316
0.7036355937218608
0.7036513086176652
0.7035596992818213
0.7035754199657861
0.7035911365574213
0.7036068490583248
0.7036225574700934
0.7036382617943231
0.7036539620326092
0.7036696581865463
0.7036853502577275
0.703701038247746
0.7037167221581936
0.7037324019906612
0.7037480777467394
0.7037637494280174
0.7037794170360839
0.7037950805725267
0.7038107400389327
0.7038263954368882
0.7038420467679782
0.7037506387099565
0.7037662958135521
0.7037819488514235
0.7036905841949453
0.7037062429967762
0.7036149118815268
0.7036305764392244
0.7036462369319013
0.7036618933611395
0.7036775457285203
0.7036931940356242
0.703708838284031
0.7037244784753193
0.7037401146110673
0.7037557466928522
0.7037679127525162
0.7037835371797773
0.7037991575576859
0.703707968239526
0.7037235943601712
0.7037392164325985
0.7036480703095015
0.7036636981161825
0.7036793218757815
0.7035882189081643
0.7034971395270758
0.7035127787781724
0.70352841398132
0.7034512942686542
0.7034613753558235
0.7034770111408356
0.7034926428808899
0.7035082705775555
0.7034172957591697
0.703326344466726
0.7033419876017012
0.7032510695578024
0.7032667183782679
0.7032794889418014
0.7032951300458921
0.7033107671083537
0.7033264001307529
0.7033420291146548
0.7033576540616243
0.7033732749732253
0.7033888918510209
0.7034045046965733
0.7034193794068874
0.7034349842873847
0.7033442067697324
0.7033598173228589
0.7032690729263522
0.7032846891441765
0.7033003144324333
0.7032096128185009
0.7032252306625604
0.7032408444793263
0.7032564542703564
0.703270161925903
0.7032857639147642
0.7033013618824941
0.7033169558306475
0.7033325457607774
0.703348131674437
0.7033637135731781
0.7033792914585517
0.7033948653321084
0.7034104351953976
0.7034260010499682
0.7034409746623959
0.7034565325798781
0.7034720864932638
0.7033815728434318
0.7032910824828448
0.703306651676441
0.7033222168651
0.7033377649902459
0.7033533221753442
0.7033688753601378
0.7033844245461693
0.7033999697349809
0.7034155109281135
0.7034310481271075
0.7034465813335026
0.7034621105488373
0.7034772574689981
0.7034927787554136
0.7035082960553679
0.7035238093703967
0.7035393187020348
0.7034490055674133
0.7034645205190154
0.7034800314883405
0.7034955384769214
0.7035110414862905
0.7034344565828926
0.7034499634501216
0.7033597428571435
0.7033752553283724
0.7033907638215345
0.7034062683381599
0.703316099607441
0.7033316097194497
0.7033471158560357
0.7032569893675867
0.7032725010913705
0.7031824072531574
0.7031979245563784
0.7032134378848804
0.7032289472401902
0.7032444526238343
0.7032599540373378
0.7032754514822255
0.7032053383399007
0.7032208388076714
0.7032176355818482
0.703233130509934
0.7031431684873537
0.7031586689766108
0.7031741655010415
0.7031896580621667
0.7030997476085082
0.703115245722276
0.7030253677667957
0.7030404820255807
0.703055981771456
0.7030714775562411
0.7030869693814543
0.702997152446173
0.703012649807401
0.7029228653055098
0.7029383681950763
0.7029538671257842
0.7028641245154017
0.7028795252589535
0.7028950257654296
0.7029105223156765
0.7029260149112084
0.7029414776399133
0.7029569623338615
0.7029724430776327
0.7029879198727382
0.7030033927206886
0.7030188616229938
0.7029292365768919
0.7029447109882269
0.7028551182389293
0.7028705981516681
0.7028860741194749
0.7029015332052031
0.7029169495412916
0.7029324136915857
0.7029478739029723
0.7029633301769563
0.7029787825150418
0.7029942309187317
0.7029047459097044
0.702920199804014
0.7029356497650341
0.7029510957942661
0.7029659693891396
0.7029813042803889
0.7029966223533626
0.70290721670382
0.7029226565279293
0.7029380924258278
0.7029527497575179
0.7029681779059535
0.702983602132643
0.7029990224390819
0.7030144388267643
0.7030298512971839
0.7030452598518336
0.7030603678103181
0.7029710789650285
0.702986489112906
0.7030018953475919
0.7030172976705769
0.7030326960833503
0.7030480905874011
0.7030634811842175
0.7030788678752865
0.7029896673084411
0.7030050594594232
0.70302044770575
0.7030358320489071
0.7030512124903794
0.7030665890316511
0.702977457871784
0.7029928398638777
0.7030082179568607
0.7030217131631139
0.7030370837004095
0.702948012740863
0.7029633887201838
0.7029787608043865
0.7029941289949507
0.7030094932933558
0.70302485370108
0.7030402102196013
0.7029512177879279
0.7028622478831326
0.7028776191493458
0.7028899795678387
0.7029053434359982
0.702920703417031
0.702936059512412
0.7029514117236156
0.7029667600521154
0.702982104499384
0.7029974450668935
0.7029931792724217
0.7029043277583579
0.7029196723388889
0.702935013041588
0.7029503498679252
0.7029656828193692
0.7029810118973887
0.7029963371034512
0.7030116584390234
0.7029228943407356
0.7029382210796775
0.702953543949208
0.7029688629507921
0.7028801490609698
0.7027914575595111
0.7028064708888626
0.7028217366571371
0.7028370626229345
0.7028327498911118
0.7028480706027901
0.7028608008652913
0.7028761141775246
0.7027875126252521
0.7028028313145481
0.7027142613295053
0.7027295853884986
0.7027449055860684
0.7026563763714568
0.7026717019309893
0.7026870236301793
0.7026266959872338
0.702642019494853
0.7026573391441047
0.7026697402015513
0.7026850525053018
0.7026957726810499
0.7027110778554325
0.7026226642824764
0.7026380131308495
0.7026533197950469
0.7026685970636553
0.7026838960320199
0.7026991911530394
0.7027144824281647
0.7027297698588462
0.7027450534465336
0.7027603331926758
0.7027756090987209
0.7027908811661164
0.7028061493963091
0.7028214137907449
0.7028366743508692
0.7028408611077634
0.7028559751235711
0.702871225596688
0.7028864722409138
0.7029017150576904
0.7028134994810015
0.7028287476293286
0.7028439919512697
0.7028592324482649
0.7027710664632613
0.7026829225943959
0.7026981775568872
0.7027134286936826
0.7027286760062209
0.7027439194959406
0.7026558342716367
0.702671083069635
0.7026863280458794
0.7027015692018065
0.702716806538852
0.7027320400584514
0.7026440225183638
0.7026592613375224
0.7026744963402975
0.7026897275281228
0.7027049549024307
0.7027201784646534
0.7026322285048956
0.7025443005573915
0.7025595385069588
0.7025747726437026
0.7025900029690536
0.7026052294844422
0.7026204521912974
0.7026356710910484
0.7026508861851231
0.7026660974749486
0.7026813049619517
0.7026965086475582
0.7027117085331933
0.7027269046202815
0.7027420969102465
0.7027572854045112
0.7027724701044982
0.7027876510116288
0.702699890315948
0.7027150764943952
0.7026273467719865
0.7025396389518926
0.7025548394454707
0.7025700361450906
0.7025852290521726
0.7026004181681361
0.702615223421421
0.7026304050068118
0.7025427733773523
0.7024551636038922
0.7023675756782557
0.7023790075294989
0.7023942090984306
0.7024094068778649
0.7024246008692185
0.7024397910739077
0.7024549774933478
0.7024701601289535
0.7024853389821386
0.7023978454787158
0.7024007366620311
0.7024137814107968
0.702428959724055
0.7023415168061259
0.7022540956564114
0.702269288176367
0.7022844769152077
0.7022996618743447
0.7023148430551889
0.7023300204591502
0.7022426659789935
0.7022578485840826
0.7022730274133434
0.7022882024681845
0.7023033737500133
0.702318629624252
0.702231341701107
0.7022465143930169
0.702261683314377
0.7022768484665929
0.7022920098510691
0.7023071674692095
0.7022199460127428
0.7022351088151131
0.7022502678521984
0.702265423125401
0.7022805746361227
0.7022957223857645
0.7023100345734183
0.7023251749083143
0.7023403114863033
0.7023554443087836
0.7023705733771526
0.7023856986928071
0.7024008202571433
0.7024159380715566
0.7024310521374415
0.7024454197049216
0.7024605263699929
0.7024756292906931
0.7024885136272742
0.702503609337827
0.7025182609658822
0.702515347775251
0.7025293905717862
0.7025444737424275
0.7025595531777614
0.7025746288791755
0.7025897008480565
0.7025027359141727
0.7025139293062624
0.7025290031912017
0.7025440733459045
0.7025591397717555
0.7025742024701386
0.7025892614424366
0.7026043166900321
0.7026193682143068
0.7026327334700296
0.7025458707263691
0.7025609238935846
0.7025759733398342
0.7025752310265817
0.7024884183204125
0.7025034711466023
0.7025185202537491
0.702431746721109
0.7024468009691982
0.7023600577238328
0.7023751171059511
0.7023901727697034
0.7023169074102701
0.7023319665421004
0.7022452909939649
0.7022603552464952
0.7022754157817517
0.7022904726011099
0.7023055257059451
0.7023205750976316
0.7022509348371064
0.7021643440929835
0.702179405324571
0.7021944628428373
0.7022095166491551
0.7022245667448971
0.702239613131435
0.7022546558101398
0.702269694782382
0.7022847300495312
0.7022997616129565
0.7023147894740264
0.7023298136341083
0.7022433411133456
0.7021568898833674
0.7020704599363113
0.7019840512643192
0.7019991068811338
0.7019127282534876
0.7019277889406488
0.7019428459223881
0.7018565060889413
0.7018715681338817
0.7018866264744335
0.7019016811119626
0.7019167320478352
0.7019317792834163
0.7018455044826194
0.7018605567732692
0.7018756053646585
0.701890650258151
0.7019053171719399
0.7019203547197016
0.7019353885736417
0.701950418735121
0.7019654452054997
0.7019804679861376
0.7019954870783931
0.7020105024836246
0.7020255142031897
0.7020395127899852
0.7020545172661459
0.7020695180606783
0.7020845151749373
0.702099508610277
0.7021144983680511
0.7021294844496123
0.7021444668563128
0.7021594455895044
0.7021744206505378
0.7021893920407632
0.7022043597615303
0.7022193238141878
0.702234284200084
0.7022492409205667
0.7022641939769826
0.7021781848901514
0.702193142985744
0.7021071636612692
0.7021221267893102
0.7021370862539583
0.7021520420565588
0.7021553484386348
0.7020694263450912
0.7019835252773872
0.7019984925477838
0.7020134561564629
0.7020284161047682
0.7020433723940424
0.7020582505168238
0.7020731995011719
0.7019873714816729
0.7020023254753189
0.7020172758136255
0.7019314860939856
0.7019464414345776
0.7019613931208409
0.7019763411541148
0.7019912855357375
0.7020062262670472
0.7020211633493811
0.702036096784076
0.7019503885559251
0.701965326984263
0.7019802617659687
0.7019951929023776
0.7020101203948238
0.7020250442446414
0.7020399644531634
0.7020544350595366
0.7020693480438567
0.7020842573908634
0.7020991631018876
0.7021140651782589
0.7021289636213068
0.7020433798861019
0.7020582833125021
0.7019727290493638
0.7019876374524893
0.7019021126428581
0.7019170260160895
0.7019179084802166
0.7019328162971719
0.7019477204833875
0.7019623613707023
0.7019772583310298
0.7019921516645865
0.7020070413726969
0.7020219274566846
0.7020368099178727
0.7020516887575833
0.7020665639771383
0.7020814355778587
0.702096303561065
0.7021110567764899
0.702125917542142
0.7020405526889454
0.7020552085359318
0.7020700706709706
0.702084929193434
0.7019996108158434
0.7020144742888305
0.7020293341502338
0.7020441904013696
0.7020590430435533
0.7020737440739706
0.7020885895201668
0.7021034313613495
0.7021182695988313
0.7021331042339249
0.7021479352679418
0.7021627627021934
0.7021775865379897
0.7021924067766406
0.702205609471803
0.7021204316928763
0.7021352534711428
0.7021500716545078
0.7021648862442793
0.7021796972417642
0.702194504648269
0.7022093084650995
0.7022241086935609
0.7022389053349576
0.7022536983905937
0.7022684878617724
0.7022825725186033
0.7022962847391073
0.7023110636792503
0.7023258390400907
0.7023406108229289
0.7023554159136283
0.7023701805398946
0.7023849415920563
0.7023988879056117
0.7024136419116129
0.7024283923473768
0.7023434143178162
0.7023581696800011
0.7023729214729159
0.7023876696978556
0.7024024143561146
0.7024171431704833
0.7024318807007456
0.702346974151646
0.7023617166002015
0.7023764554856274
0.7023911908092154
0.7024059225722564
0.7024206507760409
0.7024353754218585
0.7024500965109983
0.7024648140447489
0.7024795280243982
0.7024906215403918
0.7025053288523135
0.7024205364167248
0.70233576444757
0.7023504851220062
0.702365202244156
0.7023799158153051
0.7023946258367387
0.7024093323097411
0.7024240352355962
0.7024386978777962
0.7024533937176348
0.7024680860141728
0.7024719410394845
0.7024866275590048
0.7025013105387519
0.7025159899800052
0.7025306658840437
0.7025453382521458
0.7025600070855893
0.7025746723856512
0.7025893341536081
0.7026039923907359
0.7026186470983098
0.7026332982776046
0.7026479459298941
0.702662590056452
0.702671486845675
0.7026861246156972
0.702700758863638
0.7027148154167641
0.7027294426934159
0.702744066451781
0.7027586866931288
0.7027725097301983
0.7027871230367346
0.7028002801188316
0.7027158089313172
0.7027304237834466
0.7027450351232346
0.7027596429519475
0.7027742472708504
0.7027888480812082
0.7028034453842851
0.7028180391813448
0.7027336470056506
0.7027481969065383
0.7026638333774979
0.7026784369257061
0.7026930369685018
0.7027076335071472
0.70262331533658
0.7026369419998268
0.7026483846794095
0.7026629795707158
0.7026775709612085
0.7026921466737687
0.7027066823601987
0.7027212632631048
0.7027358406702298
0.7027504145828307
0.7026661923375547
0.702680771103422
0.7026953463756956
0.7027099181556314
0.7027244864444844
0.7027390512435089
0.7027536125539587
0.7026694605227584
0.7025853286429065
0.7025012169071657
0.7025157997149933
0.7025303790320233
0.7025449548595086
0.7025595271987022
0.702574096050856
0.702588649267981
0.7025046075635232
0.7025191777567938
0.7025337444652061
0.70254830769001
0.7025628674324549
0.70257742369379
0.7024934436048951
0.7025074099405465
0.702521967610666
0.7025363761851539
0.7025509269160158
0.702565474170416
0.7024815556952404
0.702477380697725
0.7024919679056666
0.7025065152520062
0.7025210591247675
0.7025355995251942
0.702550087967779
0.7025646214330531
0.7025791514297197
0.7025936779590205
0.7025098562365248
0.7024260545120543
0.7024405941040137
0.7023568206282709
0.7023713650085321
0.7022876197641053
0.7023021689264486
0.7023167146201633
0.7023312568464899
0.7023457956066679
0.7023603309019363
0.7022766468401108
0.7022911869100011
0.7023057235159081
0.7023202566590697
0.7023347863407228
0.7023493125621039
0.7023638353244491
0.7023675220423272
0.7023820391797463
0.7023950540657639
0.702409564471504
0.70242407142403
0.7023404992561033
0.702355010973239
0.7022714669015163
0.702285983377087
0.7022993370079733
0.7023138467174254
0.7023283529767027
0.7023428557870359
0.7023573551496548
0.7023718510657887
0.7023863435366662
0.7024008325635154
0.7024046160294103
0.702419135635489
0.7024336156043528
0.702448092133794
0.702462565225038
0.7024770348793096
0.7024915010978328
0.7025059638818311
0.7025204232325276
0.7025348791511447
0.702549331638904
0.7025637806970271
0.7025782263267344
0.702592668529246
0.7026071073057815
0.7026215426575597
0.702635974585799
0.7026504030917172
0.7026648281765314
0.7026792498414584
0.7026936680877138
0.7027078181356414
0.7026245490494777
0.7026389686519007
0.7026533848377612
0.7026677976082731
0.7026822069646501
0.7026966129081053
0.7027110154398509
0.7026278149881057
0.7026422222544146
0.7026566261099124
0.7026710265558102
0.7025878702213065
0.7025047335664466
0.7025191468721652
0.7024360380176907
0.7023529488246439
0.7023673749683075
0.7022843135474266
0.7022987443952394
0.7022157107295507
0.7022301462754509
0.7021471403479952
0.7021612685137145
0.7020782903444267
0.7020927353052155
0.7021071768527337
0.7021216149881911
0.7020386807081311
0.7019557660180746
0.7019702169188164
0.7019846644069002
0.7019991084835345
0.7020135491499276
0.7019306863608401
0.7019451316939145
0.7019595736176584
0.7019740121332787
0.7019884472419816
0.702002878944973
0.7020173072434579
0.7020317321386409
0.7020461536317258
0.7020605717239164
0.7020749864164153
0.702089397710425
0.7021038056071469
0.7021182101077825
0.7021322282561907
0.7021466260133774
0.7021610203780672
0.7021754113514589
0.7021897989347508
0.7022041831291407
0.7022185639358258
0.702232941356003
0.702247315390868
0.7022616740868785
0.7021790161685537
0.7021933914748185
0.7022077633978622
0.702222131938879
0.7022364970990626
0.7022508588796061
0.7022652172817021
0.7022795245325805
0.7021969422742864
0.7022113019510913
0.7021287471307349
0.7021431114479288
0.7021574723884616
0.7021718299535235
0.7021861841443044
0.7021036807740607
0.702118039598394
0.7020355636158264
0.7020499270677742
0.7020642871460399
0.7020779521868283
0.7020923056025044
0.7020908345458475
0.702105075790061
0.7021194209681959
0.7021337627793134
0.7021481012245986
0.7021624363052362
0.7021767680224107
0.7021910963773054
0.7022054213711034
0.7022165392487425
0.7022308578995693
0.7022451731927573
0.7022594851294873
0.7022737937109397
0.7022880989382942
0.7023024008127301
0.7023166993354261
0.7023309945075601
0.7022487158062354
0.7022630155927756
0.7022773120296352
0.702195068521961
0.7021128442750615
0.7021271532727461
0.7021414589201621
0.7021557612184859
0.7020735800666579
0.702087613611062
0.7021019171893312
0.7021162174205597
0.7021305143059223
0.7020483841720697
0.7019662732499443
0.7019675423156968
0.7019817905235646
0.7019960947680374
0.7020103956680528
0.7020246932247836
0.702038987439402
0.7020532783130797
0.7019712435761887
0.7019855390254145
0.7019998311345821
0.7020141199048618
0.7020284053374237
0.7020426874334371
0.7019607114073473
0.7019749980719231
0.7019892814008314
0.70200356139524
0.7020178380563167
0.7020321113852283
0.7020463813831412
0.7020573185569385
0.7020715822847667
0.7020858426850017
0.7021000997588079
0.7021143535073492
0.7021286039317887
0.7021428510332889
0.7021570948130123
0.7020752487826109
0.702089497121156
0.7020076780444608
0.702021930936031
0.7020361805064101
0.7020504267567589
0.7020646696882373
0.7020789093020052
0.7020804082900917
0.7020946427550672
0.7021088739054625
0.702123101742435
0.702137326267142
0.7021499872705442
0.7020682754135362
0.7020825013523407
0.7020967239808629
0.7021109433002578
0.7020292740036077
0.70204349786026
0.7020577184086539
0.7020719356499436
0.7020861495852825
0.7021000060348193
0.7021142134028844
0.7021284174684466
0.7021426182326571
0.7021568156966668
0.7021710098616258
0.702089437950629
0.7021036366445015
0.7021178320401874
0.7021320241388356
0.702050494642303
0.7020646912635566
0.7020788845886362
0.7020930746186897
0.7021072613548645
0.7021214447983071
0.7021352714267246
0.7021494483291579
0.7021636219422868
0.7021777922672557
0.702191959305209
0.7022061230572899
0.7022202835246418
0.702234440708407
0.7022485946097277
0.7022619329740941
0.7022760804080911
0.7022902245630444
0.7023043654400938
0.7023184206758207
0.7023281901941624
0.7022468362974643
0.7022609756485417
0.702275111724726
0.7022892445271548
0.7023033740569652
0.7022220701238723
0.7022362041582947
0.70225033492095
0.7022644624129739
0.7021954573127758
0.7022095878850524
0.7022237151878769
0.7022378392223837
0.7021566180982544
0.7021707466255357
0.7021848718853501
0.7021989938788307
0.7022131126071106
0.702227228071322
0.7022413402725967
0.7022553553204676
0.7022694610101116
0.7022835634402086
0.7022976626118883
0.7023117585262798
0.702325851184512
0.7023399405877127
0.7023540267370098
0.7022729328648544
0.7022870234975761
0.7023011108772369
0.7023151950049634
0.7023292758818814
0.7023433066337414
0.7022622701382258
0.7021812523405634
0.7021953421711273
0.7022094287514421
0.702223512082632
0.7022375921658213
0.7022516690021333
0.702265742592691
0.7021847897693374
0.7021988678241703
0.7022129426340903
0.7021320238806178
0.7021380175572072
0.702152094512961
0.7020712107329226
0.7020852921407511
0.7020993703051366
0.7020185205388647
0.7020326031494531
0.7020466825174418
0.7020607586439507
0.7019799505455802
0.7019118423359995
0.7019259291197928
0.7018451644288344
0.7018592556424873
0.7018733436141722
0.7018870662308487
0.7019011477635997
0.7019152260577276
0.7019291726665515
0.7019432445015519
0.7018625520950108
0.7018766283526435
0.7018907013747269
0.7019047711623763
0.7018241202637019
0.7018381944678881
0.7018522654384833
0.701866333176602
0.7018803976833579
0.7018814787954751
0.7018955383332756
0.7019095946427092
0.7019236477248877
0.7019376975809224
0.7019517442119243
0.7019657876190034
0.7019798278032697
0.7019938647658324
0.7020078985078003
0.7020219290302816
0.7020359563343841
0.7019554476237952
0.7019694793341353
0.7019835078269312
0.7019975331032895
0.7020115551643161
0.7020255740111168
0.7020395896447964
0.7020536020664596
0.7020676112772104
0.7019871819483896
0.7020011955579603
0.7020152059574496
0.7020292015176927
0.7020432055016594
0.7020572062788518
0.7020712038503711
0.7020851982173182
0.702096167241615
0.7021101555485798
0.7021241406541927
0.7021381225595527
0.7021521012657579
0.7021660767739064
0.7021800490850955
0.7020997448708817
0.7020194590224116
0.702033443304881
0.7019531833936766
0.7019671720550971
0.7019811575187437
0.7019951397857129
0.7020091188571007
0.7019289075775238
0.7018487146256699
0.7018627056330806
0.7018599898555669
0.7018739763795098
0.7018879597090885
0.7019019398453971
0.7019159167895292
0.7019298905425784
0.7019438611056371
0.7018637488183619
0.7017836548153015
0.7017976372820615
0.7017175690975455
0.7017302815455723
0.7017442653156138
0.7017582458959268
0.7017722232876025
0.7017861974917315
0.701706185383934
0.701720163930231
0.701734139289808
0.7017481114637548
0.7016681401690011
0.7016821166791801
0.7016960900045556
0.7017100601462161
0.7017240271052494
0.701737990882743
0.7017519630451524
0.7016720550557372
0.7016860199809841
0.7016999817266033
0.7017139402936805
0.701727895683301
0.7017418478965497
0.701755796934511
0.7017697427982685
0.7017836854889058
0.7017976250075055
0.7017178027116676
0.7017317465523122
0.7016519499015785
0.7015721713967574
0.701586127038197
0.7016000795068184
0.7015203341011004
0.7015342908756654
0.7015482444782364
0.7015621949098944
0.70157614217172
0.7015900862647938
0.7016040271901953
0.7015243447339556
0.7015382899586622
0.7015522320165185
0.7015661709086034
0.7015801066359948
0.701500472117648
0.7015144121382338
0.7015283489949475
0.7015422826888662
0.7015562132210662
0.7015701405926237
0.701584064804614
0.7015979858581124
0.7016119037541934
0.7016258184939309
0.7016397300783986
0.7016536385086698
0.7016675437858167
0.7016814459109119
0.7016953909210648
0.7017092867400538
0.7017231794102057
0.7016436820521667
0.7016575790063406
0.7016714728124901
0.7016853634716845
0.7016992509849931
0.7017131353534843
0.7017253839640524
0.701739262230923
0.701753068388056
0.7016736486202438
0.7016875625063341
0.7017014387714386
0.7017153118967614
0.7017291818833681
0.7017430487323237
0.7016636839903273
0.7016775551098013
0.7016914230924325
0.7017052879392847
0.7017191496514213
0.7017330082299054
0.7017468636757993
0.7016675612841533
0.7016814209940081
0.7016952775720791
0.7016160078841474
0.7015367561041987
0.7015506243261771
0.7015644894158635
0.7014852703000758
0.7014991396376845
0.7015107931308389
0.7015246564563123
0.7014454776011818
0.7014593451687136
0.7013801915526936
0.7013940633570428
0.7014079320314722
0.7014217975770412
0.7014356599948083
0.7014495192858317
0.7014633754511693
0.7014772284918783
0.7014910784090157
0.7015049252036375
0.7014258556674333
0.7014397066916452
0.7014535545941478
0.7014673993759963
0.701481080856069
0.7014949194178177
0.7015087548620712
0.7015225871898826
0.7015364164023049
0.7015502425003904
0.7015629335335473
0.7015767535335435
0.7014977827148207
0.7015116069366311
0.7015254280469803
0.7015392460469186
0.7015530609374961
0.7015668727197621
0.7014879563111323
0.7015017723090164
0.7015155851993888
0.7014367011799129
0.701450518280466
0.7013716593126998
0.7013824439992092
0.7013962625391104
0.7014100779730237
0.7014238903019963
0.7014376995270747
0.7013588951568323
0.7012801084914586
0.7012938379580438
0.7013076555855754
0.701321504322736
0.7013353157407887
0.7013491240575911
0.701270391556013
0.7012837594915213
0.7012050519988736
0.7012188687356598
0.7012326823717419
0.7012464929081638
0.7012603003459684
0.7012741046861989
0.7012879059298971
0.701301704078105
0.7013154991318639
0.7013292910922145
0.7012506667322267
0.7012644628679477
0.7012782559110582
0.7012920458625979
0.7013058327236061
0.7012272550392673
0.7012410460697917
0.7012548340105814
0.7012653770036359
0.7011868390512331
0.7012006284302308
0.7012144147212473
0.7012281979253202
0.701241978043486
0.7012557550767808
0.7012695290262405
0.7012832998929005
0.7012970676777955
0.70131083238196
0.7013245940064279
0.7013383525522324
0.7012599118462094
0.7012696541225071
0.7012834141962382
0.7012971711930297
0.7012187701677427
0.7012325313149964
0.7011541550401205
0.7010757962834105
0.7010890013814346
0.7011027708777606
0.701116537297448
0.7011303006415279
0.7011440609110307
0.7011578181069865
0.7011715722304251
0.7010932815233873
0.701107039780837
0.7011207949665613
0.7011225086910321
0.7011362590799617
0.7011500063999505
0.701163750652026
0.7011774918372148
0.7011912299565435
0.701204965011038
0.7012186970017238
0.7012324259296259
0.7012461517957689
0.7011679662509148
0.7011816962428044
0.7011948571526535
0.7012085810867091
0.7012223019618249
0.7011441626368904
0.7011578876319726
0.7010797728940457
0.7010935020040608
0.7011072167440916
0.7011209397396095
0.701134659678781
0.7011483765626271
0.701162090392168
0.701175801168424
0.7011895088924146
0.7012032135651589
0.7012169151876755
0.7012306137609827
0.7012443092860983
0.7012579678707811
0.701271657306335
0.7012853436967469
0.7012990270430328
0.7013127073462082
0.7013263846072882
0.7013400588272874
0.7013537300072199
0.7013673981480993
0.7013810632509391
0.7013031233617013
0.7013167925694944
0.7013300976939173
0.7012521894404521
0.7012658597507997
0.7011879759369669
0.7012016503420265
0.7012153217103542
0.7012289900429609
0.701242655340858
0.7012563176050559
0.7012699768365648
0.7012836330363942
0.7012972749366343
0.7013109250773824
0.7013245721894772
0.7013382162739265
0.7013518573317377
0.7013654953639178
0.7013791303714734
0.7013927623554104
0.701389289010249
0.7014029168457983
0.7014165416603243
0.7014301634548316
0.7013524340484204
0.7013660486748969
0.7012883435952743
0.7013019735553833
0.7013156004960063
0.7013292244181465
0.7013428453228067
0.7012651858337885
0.7012788108124938
0.7012924327744873
0.7013060517207709
0.701319071920027
0.7013326849038228
0.7012550781001375
0.7011774884698986
0.7011911125992304
0.7012047337143742
0.7012183518163303
0.7012319669060985
0.701154422731941
0.701168041879527
0.7011816580156929
0.7011952711414373
0.7012088812577585
0.7012224883656544
0.7012360924661223
0.7012496935601592
0.7012632916487616
0.7012768867329253
0.7012904788136463
0.7013040678919196
0.7013176539687399
0.7013312370451015
0.7013448171219984
0.7012673889019584
0.7012809730287491
0.7012945541568365
0.7013081322872131
0.7013217074208715
0.7013352683532978
0.7013488374977315
0.7012714686243174
0.7012850418125897
0.7012986120068863
0.7013121792081978
0.7013257434175143
0.7013393046358254
0.7013528628641205
0.7013664181033881
0.7013782466086671
0.7013917960628099
0.7013145077106266
0.7013280612017889
0.701341611706614
0.701264354423985
0.7012779089607265
0.7012914605118872
0.7013050090784534
0.701318554661411
0.7013320972617455
0.7013456368804419
0.7013591735184848
0.7013727071768583
0.7012955229898684
0.7013090606736833
0.7012319004733671
0.7011547572499928
0.701089192976013
0.7011027473975401
0.70111629883778
0.7010392022577451
0.7009621226313286
0.7009756850621629
0.7009892445112601
0.7010028009796035
0.7010163544681759
0.7010299049779596
0.7010434525099365
0.7010569970650882
0.7010705386443955
0.7010840772488391
0.7010976128793994
0.7011111455370559
0.7011110705549501
0.7011245987634421
0.7011381240016391
0.7010611604314962
0.7010732517687334
0.7010867781890288
0.7011002793526753
0.7011137998391956
0.7011273173590706
0.7011407984922038
0.7010638937210628
0.7010774122667722
0.7010909278475632
0.7010260912869988
0.701039609530855
0.7010511653975475
0.7009743210299714
0.7008974935068423
0.7009110199178004
0.7009245433643906
0.7009380638475872
0.7009515813683641
0.700965095927695
0.7009786075265528
0.7009018384314344
0.7009153539981304
0.7009288666051053
0.7009423762533311
0.7009558829437795
0.7009693866774218
0.7009828874552289
0.7009943959550696
0.7009176923336717
0.7008410054964361
0.7008537478286211
0.7008672538716829
0.700880756960344
0.7008942570955736
0.7009077542783406
0.7009212485096135
0.7009346065591369
0.700948094904889
0.7009615803020466
0.7009750627515764
0.7009885422544447
0.7010020188116175
0.7010154924240602
0.701028963092738
0.7010424308186153
0.7010558956026565
0.7010693574458253
0.7010828163490852
0.7010962723133991
0.7010197334190417
0.7010212541030916
0.7010347123806944
0.7010481677207707
0.7010616422882935
0.701075091753783
0.7010885382846302
0.7011019818817956
0.7011154225462392
0.7011288602789203
0.7011422950807983
0.7010658429714229
0.7010792817143937
0.7010028531434013
0.7010162958227512
0.7010297355718168
0.7010431723915561
0.7010563960230923
0.7010698270099607
0.7010832550703692
0.7010068843454159
0.7009305302571527
0.7009439691008951
0.7009574050177413
0.7009708380086473
0.7009842680745692
0.7009079580083734
0.7009213919950383
0.7009348230574572
0.7008585432856587
0.7008719782639191
0.7007957219285623
0.7008091608179848
0.700822596783685
0.700836029826617
0.7008494599477342
0.7008628871479899
0.7008762783016109
0.7008896996666031
0.7009031181135901
0.7009165667594474
0.7009299793696788
0.7009433890647593
0.7009567958456389
0.7009701997132676
0.7009836006685948
0.7009074564582245
0.7009208613172493
0.7009342632647061
0.7009476623015435
0.7009610584287094
0.7008849579989592
0.7008088740912303
0.7008222809206461
0.7008356848399624
0.7008490858501262
0.7008624839520847
0.7008758791467845
0.7008892714351717
0.700902660818192
0.7009160472967908
0.7009294308719132
0.7009428115445034
0.7009422492457889
0.7008775983259877
0.700890980265844
0.7009043593047811
0.700828396981241
0.7008417799024068
0.7008551599233839
0.7008685370451149
0.7008819112685418
0.7008952825946068
0.7009086510242509
0.7009220165584156
0.700935379198041
0.7009487389440676
0.7009620957974352
0.7009754497590829
0.70098880082995
0.7010021490109748
0.7010154943030957
0.7010288367072502
0.7010410225591699
0.701054359315005
0.7010676931856578
0.7010810241720643
0.7010943522751601
0.7011076774958808
0.7011209998351612
0.7010649761006384
0.7010783001755924
0.701091621370288
0.7011049396856592
0.7011182551226394
0.7011315676821614
0.7011329399857287
0.7010571991474457
0.701070513988054
0.7010838259525763
0.7010971350419443
0.7011104412570892
0.7011237445989422
0.7011370450684339
0.7010613610178004
0.7010738761431627
0.7010871776883124
0.7011004763627282
0.7011137721673395
0.701127065103075
0.7011403223050057
0.7010646950455617
0.70107798897335
0.7010912800339051
0.7011045682281541
0.7011178535570244
0.7011311360214425
0.7011444156223349
0.7011576923606273
0.7011709662372454
0.7011842372531142
0.7011975054091585
0.7012107707063024
0.7012240331454701
0.7012372927275851
0.7012505494535701
0.7012638033243483
0.7012770543408419
0.7012903025039727
0.7012148056472062
0.7011511203489127
0.7011643777887093
0.701177632374989
0.7011908841086729
0.701204132990682
0.701216941989123
0.7012296936085303
0.7012429340409162
0.7012561716252848
0.7012689039910095
0.7012781719956341
0.7012914015216534
0.7012160100572885
0.7012264488163386
0.7012396796358445
0.7011643180367434
0.7011775526891679
0.7011907844975714
0.7012040134628703
0.7012172395859809
0.7012304628678191
0.7012436833093004
0.7012569009113397
0.7011816021997633
0.7011948236289345
0.7012080422193661
0.7011327730005792
0.7011459954134266
0.7011592149882373
0.7011724317259249
0.7011856456274028
0.7011988566935837
0.7011236369063392
0.7010484332554858
0.7010616547870435
0.701074873482884
0.7009996992524012
0.7009245411416204
0.7009377702853123
0.700950996592871
0.7009642200652082
0.7009774407032358
0.7009023252466666
0.7008272258868417
0.7007521426185872
0.7007653803101652
0.700690319751006
0.7007035612283273
0.7007167998696072
0.7007300356757566
0.7007432686476864
0.7007564987863067
0.7007697260925274
0.7007829505672579
0.7007949440680533
0.700808163013953
0.7008213791310604
0.7008345924202835
0.7008478028825299
0.7008610105187068
0.7008742153297208
0.7008874173164783
0.7009006164798854
0.7009138128208477
0.7009270063402703
0.7009401970390581
0.7009533849181154
0.7009665699783464
0.7009797522206548
0.7009929316459437
0.7010061082551161
0.7010192820490745
0.7010271810811671
0.7010403498104654
0.7010535157271344
0.7010661691568486
0.7010793295053798
0.7010924870439721
0.7011056417735254
0.7011187936949392
0.7011319428091126
0.7010571234789655
0.7009823201153847
0.70090753271326
0.7009206987534549
0.7009182630600944
0.7009314251473854
0.7009445844273632
0.700957740900926
0.7009708945689715
0.7009787078139003
0.7009918564425844
0.7010050022683206
0.70101456276291
0.7009579218386491
0.7009710670780377
0.700984209516395
0.7009973491546163
0.7010104751760101
0.7010236092177956
0.701036740462128
0.7010498689099012
0.7010629945620083
0.7010761174193422
0.7010014872173602
0.7010106034936543
0.7010237277369499
0.701036849186962
0.701049967844582
0.700975380125905
0.7009885025315831
0.701001622145557
0.7010139720637503
0.7010270861785473
0.7010401975042939
0.7010533060418799
0.7010664441828492
0.701079547143338
0.7010912872000298
0.701104384734975
0.7011174794861721
0.7011305714545085
0.7011436606408712
0.7010691739033124
0.7010822668308242
0.7010953569770451
0.7011084443428609
0.7011206122659424
0.7011336941709364
0.701146773298161
0.7011598496485009
0.7011729232228403
0.7010985045300762
0.7011115818397409
0.7010371854494777
0.7010502664901196
0.7010633447552385
0.7010764202457173
0.7010894929624392
0.7011025629062866
0.7010282148084175
0.701041288478091
0.70105435937557
0.7010671475862267
0.7010802129716319
0.7010932755874801
0.7011063354346518
0.7011193925140272
0.701132446826486
0.7011454983729075
0.701158547154171
0.701171593171155
0.7010973322525814
0.7011103712344461
0.7011234182084258
0.7010676261771175
0.7010806749138655
0.7010064629232956
0.7010195153714939
0.7010325650569768
0.7010456119806215
0.7010586561433048
0.7010716975459027
0.7010847361892915
0.701010578717725
0.7010236210672525
0.7010366606582458
0.70104969749158
0.7010627315681298
0.7010757628887696
0.7010887914543733
0.7011018172658144
0.7011148403239664
0.701127860629702
0.7011395475750603
0.7011525625191622
0.7011655747134344
0.7011785841587482
0.7011915694036089
0.7012045733558844
0.701217574561813
0.7012305301311234
0.7012435258514959
0.7012565188281293
0.7012676867656079
0.7012793989769256
0.7012843783602121
0.701296589990384
0.7013095705140715
0.7013225482989629
0.701335523345925
0.7013484956558241
0.7013614652295264
0.7013744320678972
0.7013873961718018
0.7014003575421052
0.701413316179672
0.701426272085366
0.7014392252600513
0.7014521757045913
0.701465123419849
0.701478068406687
0.7014909999669054
0.701503939500618
0.7015168763084966
0.7015298103914024
0.7015427417501965
0.7015556703857392
0.7014818068702217
0.7014079589065549
0.7014208976470384
0.7014338336638632
0.7014467669578893
0.701459622723231
0.701472550582109
0.7014854757207643
0.7014983981400551
0.7015113178408398
0.701524234823976
0.701537149090321
0.7015500606407321
0.7015629694760659
0.7015758755971785
0.7015887790049261
0.7016016797001642
0.7016145776837479
0.7016274729565323
0.7015537493595
0.7014800412538728
0.7014929465960564
0.7014192603621703
0.7013455896069595
0.7013544841648667
0.7013673972709609
0.7013803076653571
0.7013932153489092
0.7014061203224712
0.7013324973435352
0.7013454059808312
0.7013583119087899
0.7013712151282644
0.70138138788772
0.7013942859789508
0.7014035593281086
0.7013299906728403
0.7013428900963145
0.7013557868143727
0.7013686808278661
0.701381572137645
0.70139446074456
0.7014073466494609
0.7014202298531975
0.7013467211307228
0.7012732278140372
0.7012861210208359
0.701299011526072
0.7012255463038295
0.7011520964718087
0.7010786620251735
0.7010909307445655
0.7011038349396185
0.701116736432505
0.7011296352240741
0.7011425313151738
0.7011554247066523
0.7011683153993569
0.7011812033941351
0.7011940886918338
0.7012069712932992
0.701219851199378
0.7012322503777044
0.7012451249455448
0.7012579968205244
0.7011846664851881
0.7011975419898947
0.7012099370190646
0.7012228071901373
0.7011495111927305
0.7010762305163936
0.7010029651563229
0.7010151511924089
0.701028034991626
0.7010403750070887
0.7010532534797193
0.7010645911852259
0.7010774644387313
0.7010903350035873
0.7011032028806361
0.7011160680707196
0.7011289305746792
0.7011298009079178
0.7011426592935343
0.7011555149952882
0.7010823483966244
0.7010952077085091
0.7010220626685812
0.7010349255864647
0.70104778582094
0.7010606433728463
0.7010735088338566
0.7010863610220386
0.7010992105301689
0.7011120573590857
0.7011249015096268
0.7011377429826297
0.7011505817789316
0.7011634178993694
0.7011762513447795
0.7011031969322618
0.7011160339774297
0.7010430010572238
0.7010558416980365
0.7010686796642729
0.7010815149567685
0.7010943475763586
0.7011071775238779
0.701120004800161
0.7011328294060422
0.701145651342355
0.701158470609933
0.7011712872096094
0.7011841011422169
0.7011969124085877
0.7012097210095543
0.7012225269459481
0.7011495968859434
0.7011624064113815
0.701175213272886
0.7011880174712877
0.7011151213264211
0.7010422403366782
0.7010550543636155
0.7010678657270676
0.7009950123688916
0.7010078273087431
0.70102063958575
0.7010334492007421
0.701046256154549
0.7009734428749318
0.7009862534004926
0.7009134614738673
0.7009262755671106
0.7008535049820227
0.7008663226388812
0.7008791376348186
0.7008063946002949
0.700816030324444
0.7008288465497398
0.7008378562624862
0.7008506675642019
0.7008634762079712
0.7008762821946211
0.7008890855249783
0.7008164018077198
0.700743733163816
0.7007565462545714
0.700683898882992
0.7006934731548503
0.7007062874708064
0.7007190991306707
0.7007319081352684
0.7007447144854254
0.7007458916975591
0.7007562426423745
0.7007690424922665
0.7007818396907137
0.7007946342385398
0.7007220656733292
0.7007348637606999
0.7007476591980888
0.7007604519863188
0.7007732421262125
0.7007841586934216
0.7007969437327268
0.7008097261261216
0.700820835173496
0.7008336124503765
0.7008463870837736
0.7008561023253868
0.7008688719904166
0.7008816390143576
0.7008091665048949
0.7008219370618629
0.7008347049783767
0.7008474702552551
0.7008602328933166
0.7008729928933792
0.7008005662122907
0.700813329740632
0.7008260906316083
0.7008388488860369
0.7008516045047346
0.700779217435482
0.7007068453176016
0.7007195686680955
0.7006472176542939
0.7006599864727788
0.7006727526549846
0.7006855162017275
0.7006982771138235
0.7007110353920882
0.7007237910373372
0.7007365440503853
0.7006642509993124
0.7005919728632489
0.700604735526543
0.7006174955572746
0.700630252956258
0.7006430077243074
0.7006557598622367
0.7006685093708591
0.7006812562509879
0.7006090359607126
0.7006217863428149
0.7006345340970561
0.7006472792242485
0.7006600217252043
0.700587840822585
0.7005156747903618
0.7005284269088816
0.7004562818597664
0.7004690374680086
0.7004817904494781
0.7004945408049862
0.7005072885353439
0.7005200336413618
0.7005327761238505
0.7005455159836195
0.7005582532214787
0.7005709878382375
0.7005837198347047
0.7005964492116891
0.7006091759699988
0.7006219001104421
0.7005498493185756
0.7005625769426559
0.7005753019494991
0.7005877320037348
0.7006004518085761
0.7006131689985947
0.7006258835745969
0.7006385955373885
0.7005666022579456
0.700579307265214
0.7005907263944758
0.7006034367454882
0.7006161444854999
0.7006288496153155
0.700641552135739
0.7006542520475743
0.7006669493516249
0.7006796440486938
0.7006923361395838
0.7007050256250975
0.7006331141897911
0.7006458071481606
0.7006584975017777
0.700586612973461
0.7005993067958376
0.700611998014086
0.7006246866290076
0.7006373726414034
0.7006498581896353
0.7006625390196681
0.7005907056652474
0.7006033899592335
0.7006132194381738
0.7005414132252561
0.7005540986710723
0.7004823132321266
0.7004950021337933
0.7005076884355417
0.7005203721381708
0.7004486195649721
0.7004613067192055
0.7004738664755579
0.7004844374729493
0.7004127179646588
0.7003410131409523
0.7003537048166979
0.7003663938943523
0.7003790803747131
0.7003917642585777
0.7003200982640767
0.7003322348973625
0.7003449196808512
0.7003576018692533
0.7002859686891502
0.7002983427288118
0.7003110257895307
0.7003237062565768
0.7003363841307454
0.700264789734494
0.7002774710391823
0.7002901289921116
0.700302805115209
0.7003154786476415
0.700243922963709
0.7002565999222844
0.7002692742908182
0.7002819460701041
0.7002946152609354
0.7003072818641053
0.7003199458804062
0.7003326073106309
0.700345266155571
0.7002737731720925
0.7002864354381257
0.7002149630523901
0.7002276287356687
0.700240291834114
0.7002529523485171
0.7002656102796692
0.7002782656283604
0.700290918395381
0.7003035685815213
0.7003162161875705
0.7003288612143179
0.7003401058248181
0.7003521246399547
0.7003628469744461
0.7003754820928361
0.7003881146357842
0.7004007446040778
0.7004133719985036
0.7003420104730835
0.7003546412782004
0.7003672695100656
0.7002959344856706
0.7002963409891857
0.7003059825485554
0.7003186105916214
0.7003311843653344
0.7003438072716903
0.7003564276082364
0.7003683838437469
0.7003809991103515
0.7003936118094855
0.7004062219419326
0.7004188295084762
0.7004314345098995
0.7004427146904499
0.7004553146984654
0.7004679121436808
0.7004805070268774
0.700493099348837
0.7004218820756214
0.7004344777970226
0.7004470709577975
0.7004596409152669
0.7004718883767592
0.7004834109749325
0.7004959940457032
0.7005085745597186
0.700521152517758
0.7005337279206003
0.7005463007690239
0.7005588710638072
0.7005714388057279
0.7005003075803441
0.7005128787159705
0.7005088907941132
0.7004377875774268
0.7004503612307225
0.7004629323320284
0.7004755008821215
0.7004880668817783
0.7005006303317751
0.7005131912328877
0.7005257495858918
0.7005383053915626
0.7004672640868884
0.7004798232766484
0.7004923799196803
0.7005049340167585
0.7005174855686574
0.700530034576151
0.7005425810400128
0.7005551249610159
0.700484139539498
0.7004966868397978
0.7005092315978426
0.7005217738144048
0.7005343134902567
0.7005468506261702
0.7005593852229168
0.7005719172812681
0.7005844468019948
0.7005969737858679
0.7005260559830755
0.700538277974221
0.7005508058272243
0.7005536092763918
0.700482724564333
0.7004118541955993
0.7004243897686194
0.7004369228056143
0.7004484877751394
0.7004610158400386
0.7004735413712005
0.7004842571127706
0.7004967777614803
0.7005092958787204
0.7005218114652584
0.7004510087756015
0.7004635277230218
0.7004760441403396
0.7004863929065172
0.7004989044846737
0.7004281398716335
0.7004406548063434
0.7004531672130391
0.7004656770924863
0.7004781844454508
0.7004906892726979
0.7005031915749923
0.700515691353099
0.7005281886077822
0.700540683339806
0.7005531755499342
0.7005653578055295
0.7005778450051758
0.7005903296852096
0.700602412303924
0.7006148919873207
0.7006173416360361
0.7005466863978719
0.7005591679252594
0.7004885328004434
0.700501017673989
0.7005135000304231
0.7005259798705067
0.7005373210671535
0.7005497959913128
0.7005622684013801
0.7005747382981156
0.7005872056822785
0.7005996705546284
0.7006121431451244
0.7006246029950948
0.7006370603355282
0.7005665098310135
0.7005789705120111
0.7005084400609378
0.7005209040787995
0.7005333655875485
0.7004628610217688
0.7003923706463011
0.7004048413268056
0.7004173094978664
0.7004297751602409
0.700442238314686
0.7004546989619587
0.7004671571028154
0.7004796127380122
0.7004920658683049
0.7005045164944492
0.7005169646172004
0.7004465467478179
0.700458998194873
0.7004714471391248
0.7004838935813277
0.7004963375222358
0.7005087789626033
0.7005212179031838
0.7005336543447304
0.7005460882879962
0.7005578159746199
0.7005552431725538
0.7005676712025093
0.7005800967368765
0.700588716925137
0.7005985281145142
0.7006109468102268
0.7005406325843326
0.7005530545974702
0.7005654741177293
0.7005778911458603
0.7005903056826133
0.7005200287936894
0.7005324466437101
0.7005448620029374
0.7005572748721208
0.7005696852520092
0.7004994456605462
0.7005118593495527
0.7005242705498484
0.7005275487336161
0.7004573415228791
0.7004697544552347
0.7004821649000288
0.700411983338572
0.7004243970843305
0.700436808343112
0.7004492171156637
0.7004616030611203
0.7004740068654903
0.7004836117742852
0.7004960108913982
0.7005067808486121
0.7005191751641928
0.7004490601431574
0.7004614577545822
0.7004738528847478
0.7004862455343992
0.7004986661861716
0.7005110538739782
0.7005234390835036
0.7005358218154916
0.7005482020706856
0.7004781472504785


==> data/AlexNet/RAAlexNet_Rand.txt <==
0.9978948697524573
1.3312043232444206
1.3035979930137096
1.327753462283975
1.06220276982718
50.25238549280743
43.07347327954922
43.22326688593557
38.44982170172549
35.43302972537886
32.245029291347926
29.566511463836374
27.388194069122214
25.43189449275634
23.736434859905916
22.32134985948155
21.01437724193612
19.872615679908645
18.82668853886082
18.43873193769242
17.877758757275416
17.065257804028093
16.323290073418175
15.64315298702575
15.06748215577268
14.489940829804677
13.953377754102068
13.455042834312708
13.027822881207252
12.873948520282765
12.726423322422661
12.587191693260388
12.205761641949467
11.933816718393208
12.85775973017169
12.500675787273428
12.170226084085565
12.068395592046986
11.758949551225268
11.464975812444637
11.19029767285019
10.957200582308396
10.857226037346232
10.610470900133818
10.561582170861191
10.409113917670643
10.363854088321462
10.153649560842316
9.946444639128229
9.76485456895682
9.95924901922251
15.463942290154934
15.17653459718448
14.927780261378595
14.699372650857724
14.500241755736978
14.245851549495978
14.145260868530059
13.909269233732948
13.677448079837399
13.458427163556719
13.268202754091874
13.069899350163011
12.865724956386321
12.668581613681987
12.491996532180297
12.411460539881963
12.35100769939281
12.176604286165608
12.010474759599786
11.997194220950393
11.848593096831538
11.686283602354393
11.794292898707807
11.639992385598378
11.489878466876304
11.347770141677366
11.310126832854227
11.170429490277877
11.134557463982148
10.997845607141004
10.863725538761235
10.735624442664363
10.607819389775502
10.550837962172645
10.524673188038308
10.40671441838321
10.30827221435234
10.206475732534363
10.167051503827707
10.146541788253991
10.517468748497317
10.415107739048448
13.455407647225684
13.313771777254887
13.261551939852437
16.178477168387037
16.034362868402667
15.883224561089547
15.727132683171876
15.63647296551687
15.548451614373914
15.409616019404773
15.26147296295333
15.537762002645584
15.410568736299107
15.278211882058482
15.190121013183242
15.055785383948148
14.928869833667857
14.8025479742764
14.670382367363219
14.591568346798349
14.463596148895155
14.35000157255776
14.229028905438435
14.13270929292218
14.069366800176528
13.9760077030409
13.861824611926579
13.754428880675597
13.688936824633442
13.645129756031704
13.545156010681064
13.444777921553634
13.383822525696326
13.282081160339988
13.233753065713833
13.133198857669887
28.182113571156307
27.994040533389768
27.78952427836221
27.9134513298831
27.70514199160039
27.4999389974836
27.319495580156786
27.12157320692924
26.97643563403726
26.79243408177868
26.602711942356837
26.41628967458633
26.23636468483965
26.067266160959086
26.193686688526313
26.089368549401946
25.919564061285445
25.76737683994402
25.59327294237683
25.423058590835517
25.30878421315167
25.148428522025608
24.991517237567496
37.70067144915794
37.45586189429327
37.217743671920786
37.03308885385381
36.8390544772428
36.658313005477076
36.42775757776967
36.20008409290861
35.978571829057906
35.758173464491634
35.54012383166216
35.366684570787335
35.19533700731598
34.98332057038898
34.79156196961441
34.595424235586634
34.424826447467964
44.93122405680097
44.6684719184387
44.40877150030824
44.15928949933855
43.95383656016342
43.702671779819624
43.46003100192152
43.247061324190504
43.05062784449426
42.815696375361625
42.57783139549851
42.34410877325444
42.11621224774511
41.8973000265548
41.66959730901918
41.44435624248394
41.227424622110995
41.006957110762805
40.78938188869072
40.57357953894015
40.36035489431336
40.14936296847847
39.940251703017644
39.74395649092905
39.54606929295023
39.386405307106756
39.20055443432068
39.003915422600485
38.809262663523924
38.656510549905576
38.468703371421626
38.30599538471571
38.15745415700236
37.969489399563194
37.786048458519055
37.60172627091652
46.97983493761549
48.183813025393725
47.95342094463724
56.35097629310431
56.17147578058298
55.91113376835233
55.648493206061616
55.38872174587689
55.132454529431485
54.87710048307469
54.6245082224434
54.37446452073186
54.12961787095672
53.88268540433411
53.83899966218096
53.60103308150391
53.3915513336061
53.15330339142869
52.95298463494133
52.72250503591099
52.49541527854012
52.265134834209555
52.07276291827418
51.882102783493394
51.66086709691191
51.43722697960926
51.21551479435232
50.99570831885572
50.777777941424716
50.571767659472826
50.359761995302236
50.147273548064675
49.93750245927239
49.72948677708088
49.52249478084556
49.32114823247229
49.117341834817445
48.915424410314515
48.71905781037802
48.5202045131928
48.323385858103435
48.12774461981152
47.93473863436085
47.82113508219695
47.64404271196455
47.45826551484346
47.270143063120294
47.08330455298938
46.90214123890171
46.750762910069234
46.56814511931675
46.388366441619176
46.24066696679995
46.063144160858805
45.89962453917895
45.72516247179144
45.57571719976177
45.40381342695294
45.24304002094568
45.0743777470046
44.90579487789075
44.73841768101957
44.5714832866874
44.40580021925903
44.246520292039904
44.11428397392487
43.955286389941904
43.79745362342401
43.66350702278448
43.50473063361072
43.35377299599961
43.21807128136977
43.07325675964195
42.919240840651156
42.78951774260481
48.59611868895576
48.428757345626465
48.26221726060444
48.09842001836169
47.929653632332354
47.800765180874876
54.49655384439414
54.308597146847774
54.1206781255784
53.95393233219204
53.79110267194402
53.64478915770959
53.467606484737495
53.30988022134788
53.19587714104672
53.016335014491176
52.83782883599121
52.66052068553486
52.48457047481603
52.30962190656665
52.13871599036728
51.96678674309218
51.79614474139235
51.625931790534494
51.4621238626204
51.294983497666465
51.128066312594605
50.96661226570337
50.801680633082434
50.66399340424119
50.50109547737371
50.34323422690954
50.1823932229897
50.023739183907054
49.86810158290974
49.714398999398746
49.55857178547861
49.40442103546809
49.252981078783606
49.11959832916246
48.967431470720584
48.83320542252958
48.68270557421061
48.59318787655103
48.469153150587054
48.32313409531089
48.1753569268237
48.03404487689482
53.87434295207418
53.71127160836645
53.57407945059683
53.412866583819735
53.25247580664861
53.09692322424665
52.938424945965316
53.66242754763717
53.503199982654436
53.35540365881255
53.22244347674602
53.067267669830414
52.91244881088465
52.75773404827972
52.60392141257045
52.45463206350063
52.30258965172237
52.170415985676975
52.03925713600337
51.88972078905178
51.74103964065908
51.61348262753775
56.63372500716722
56.47806221638818
56.318067705860166
56.15963060658576
56.001724084767794
55.845715503421374
55.70543170101272
55.55557093025548
60.88687048646898
60.717740290673234
60.579472414161145
65.85271174895877
65.6778154677846
65.49738190880717
65.3206709854125
65.1486619436019
64.99406502292034
64.93775458027827
64.81510205169353
64.6400906868507
64.48823240302258
64.31935143897343
64.14764818248642
63.97674894820897
63.82857222590138
63.662267281908015
63.496048787446064
63.34568435983096
63.19726853051266
63.03437549039129
62.86988900603603
62.70599468986329
62.54367429685931
62.38106789338105
62.22241079545912
62.06215850052539
61.90179824121771
61.743449970300766
61.58472801273556
61.43007427623193
61.277631642661376
61.12600610952435
60.97105783586836
60.81631590772771
60.666765235717435
60.51412631950476
60.36185118283056
60.23104418836772
60.088981527555006
59.94125651367017
59.791783898388786
59.64304811754702
59.49814820989195
59.37827050767809
59.231784426623584
59.09042639269827
58.94952559188984
58.80557107650111
58.66427130916143
58.5219613113018
58.39683752477356
58.25933015326602
58.120365530935004
57.98569160859635
57.84596705050335
57.706914245093486
57.56853492591689
57.43498292959572
57.297906598021505
57.16148953028444
57.13087274311189
56.99561334722917
56.86087194451704
56.72762702236261
56.613942234200515
56.481552894010576
56.34976668671616
56.218108353335985
56.1064126867469
55.99549190859833
55.86684236223629
55.73752096787926
55.60986542089904
55.485567375635995
55.3648181040622
55.23856203544443
55.11229735586641
55.087547412429814
54.96206324975913
54.83715072409361
54.717463932814304
54.5936749604515
54.47043867385906
54.350005016642605
54.229818356224435
54.11113695471809
53.99468088942771
53.874271797443726
53.75428455513316
53.63494482874532
53.51889857678233
53.40417648651674
53.28628769064569
53.16942656040796
53.06720429356957
52.9530172114998
52.844910045881846
52.72953412470842
52.615158962264
52.50128108313456
52.39043279416918
52.372860043815216
52.25974371542684
52.153493479490656
52.0585133717343
51.94679982372629
51.83556470633073
51.73075966114829
51.63839469823213
52.158745558677836
52.05012379500708
51.9399771281953
51.83038401663698
51.7236709392444
51.61740718007242
51.5101175377331
51.404425624348164
55.41716136908991
55.3021300764336
55.18702440477561
55.11320308903285
54.99934029126042
54.88547002150626
54.77587281619931
54.66293287224838
54.56505869977091
54.4530154580876
54.34155619907481
54.230552744782656
54.160039313737194
54.05196402970335
53.943042698597125
54.434442813017235
54.324252864969495
54.23686559961702
57.81111313723173
57.69479849942734
57.57949576502954
57.46410599395734
57.34917778196942
57.234708365238944
57.12069500196158
57.00885851315163
56.89575113147564
56.783086277749945
56.67787868139885
56.579220725713526
56.46794550318378
56.35700651398302
56.249766332145285
56.13968970229263
56.03004187084284
55.92127246088548
55.81490497620001
55.707142388259264
55.59961256660662
55.49257706885312
55.38544854169318
55.279436164832575
55.173327278671756
55.069919574268155
54.96794735794378
54.86304198127679
54.76072393423724
54.656423008930986
54.554410598020006
54.53489904495097
54.43205138494674
54.34174182684464
54.239808676580246
54.138097802542845
54.07332500880217
53.987447602381565
53.90209955828248
53.80221277242671
53.70226710412501
53.60285351954883
53.503221093819995
53.404443800933585
53.30554668278371
53.207110196642894
53.10894209664909
53.01156160395308
52.9141149989411
52.8170299038026
52.720389570060476
52.65998478388579
52.563894917101024
52.47051425838935
52.39020544589522
52.29512340334369
52.20038586094633
52.10632344854941
55.56730862573778
55.46765988988608
55.382827169556464
55.296136429661736
55.19713153943045
55.100202800065766
55.00492351017934
54.906967153976886
54.81157737840823
54.71432927837527
55.14250121069678
55.05014215411331
54.95613204898758
54.86113900278674
58.23196817991372
58.13003385018227
58.03973255421516
57.94000460727804
57.84115882976549
57.74239308195185
57.641796578324765
57.54210157938284
57.44734035136488
57.34832792820258
57.251003960944644
57.15214834789239
57.055330669481805
56.957217204784946
56.8614975623928
56.76615615196355
56.68316730133796
56.600430095589104
56.50393005733829
56.412706366273774
56.31676638946038
56.230938938957955
56.135735478145904
56.040751154155814
55.94608772315217
55.852185821811354
55.772132760472644
55.678402684885015
55.587077152414665
55.49605756812679
55.40534239716429
55.326886864085324
55.2363653297028
55.14536894384066
55.05592162864065
54.96677070269662
54.89408988450589
54.80336037750415
54.73093933339285
54.64137440030825
54.5653385740799
54.47911515404023
54.40341278065102
54.31437282519987
54.22607162249419
54.13769533547643
54.051148429180465
53.963260382954154
53.875824595581186
53.79929699518143
53.72990247033389
53.64883322970992
53.56230726931657
53.47605556678949
53.39008120092649
53.304754159773665
53.222124426286314
53.13920937899641
53.056364148310024
52.97182673767573
52.900664437039715
52.827147156772455
52.74329550807509
52.66108258513133
52.579454511318865
52.49674105454704
52.41393862386163
52.33139698823351
52.251077787517026
52.169399100904755
52.090362112445135
52.022005486420746
51.953606209300276
51.88550490068455
51.80468635722554
51.72412345176866
51.649315872688426
51.58343676025419
51.512509455739135
51.43443431727548
51.360535564508226
51.28293500420987
51.206192365542
51.129528606445064
51.05426134749334
50.97649683818527
50.9112145829866
50.8461603124578
50.769050708670584
51.142618818866985
51.06769146907075
50.99059673274143
50.91465180001085
50.83762509532097
50.7608310997087
50.684617681100875
50.60828542555705
50.534950293568166
50.459149178533686
50.38349919225029
50.30852988791252
50.235936869341145
50.163704758570404
53.02410476878253
52.9452039250579
52.866877224668094
52.790517198919474
52.72870540531441
52.65070436181542
52.57326130428763
52.495719620947966
52.423631731261885
52.34687835307285
52.28219962918672
52.205690268089974
52.13169147381273
52.05547555060541
51.980938936472775
51.90784780486413
51.84261962035661
51.76726697555958
51.70433985089674
51.693568086084774
51.61884642034492
51.544401288756575
51.485993143340615
51.412262853777754
51.338375996520305
51.276540208287685
51.203365884845844
51.140174938088464
51.068463623777276
50.99583915369005
50.95116459217624
50.88002898198022
50.80888660950309
50.73704349580027
50.665079942116094
50.5937656251821
50.52361587871049
50.45256004175368
50.381399872442316
50.32602826208042
50.26335367668162
50.19564570209347
50.13704254129597
50.078448178334234
50.00877518819397
50.00076268392365
49.9327677364322
49.86578675442177
49.80813140713256
49.7504821515485
49.68177979532346
49.61437285133349
49.554959189227816
49.49060100559772
49.83089438229028
49.76225678672239
49.704955639708125
52.34202590889932
52.27161704789201
52.60577003701504
52.53530396973201
52.463837371980325
52.392263241868484
52.32096706177086
52.24985201499376
52.18055654395784
52.11151632243875
52.04090533619891
51.97048462532449
51.90025506285358
52.22994877951331
52.162017587829524
52.093286843906625
52.0257219483505
51.96065123771392
51.89113671241029
51.82938739692317
51.76405350232974
51.6954299662132
51.62823350651615
51.55948752315195
51.493137824021076
51.43592461582646
51.36801401893905
51.31094632081894
51.24422144622866
51.18414241927661
51.12052169608632
51.053169230083576
50.98599761023932
50.91899892744006
50.85459134702734
50.78794130384232
50.72146852436848
50.657571732379694
50.591506244061456
52.71877781031493
52.65043478525296
52.58196947135387
54.682297125180824
54.611373263799265
54.54098811289969
54.47904413752586
54.40895665745505
54.34042627890916
54.27886709710647
54.20930785317547
54.141995661401396
54.07277112693655
54.00504755540529
53.935899746086506
53.868524407961786
53.80005960042711
53.73284225555636
53.66566397863178
53.59797569001448
53.53145778612953
53.46517178030123
53.3977409671805
53.33015235601756
53.27336389296679
53.20840384329152
53.149591860134805
53.09158776030846
53.033731782054225
52.9688655610593
52.911308747366874
52.84663052236195
52.782051992712624
52.72494453403198
52.65919662206716
52.59353677590498
52.53837753631682
52.474645615605475
52.4110720350698
54.78958449111922
54.7315909118245
54.67426151951641
54.6066789960065
54.593919913456666
54.53683822106846
54.46967462720015
54.41301624584736
54.359744519466986
54.29304544643697
54.23681817512206
54.17167392550082
54.11412430584641
54.04812521273819
53.98221286491778
53.91673118592945
53.852353039559404
53.788620192451916
53.72457328230885
53.6606621569603
53.595697674930086
53.53089030168349
53.46872168509924
53.40422383023181
53.34138547059605
53.33047143528925
53.290024920983015
53.27919874716508
53.21586957495678
53.15333307830384
53.08975326122889
53.02632464323459
52.96304740619016
54.89915347468957
54.8340727378896
54.76887170015133
57.0428897998078
56.97522326386497
56.9091861822672
56.842861344433466
56.77567120100033
56.718569438169
56.65174495496433
56.5933755086666
56.53355248253731
56.467392414476414
56.41085869965499
56.34749938310525
56.283925350771305
56.21816742294567
56.16016781287215
56.09463669523753
56.029259039972025
55.97074348584346
55.9056619334144
55.840730851029484
55.776069696168896
55.7128858208924
55.65798884880602
55.59514483081248
55.53244614762844
55.46989189980464
55.405987195135445
55.34248405039478
55.278871999762146
55.21731705346705
55.15515724748207
57.34798308294991
57.2824263605216
57.21720768275333
57.154591420196226
57.08942084845142
57.02471084380549
56.961082133918474
56.8963567430259
56.83177587098777
56.76858233241876
56.70576183735762
56.64302724855128
56.58852719299683
56.52578381565683
56.46205688914538
56.398473491747694
56.33643739708043
56.60595072484518
56.55171497985462
56.49229382239301
56.42906402494756
56.36594426653039
56.304080524187626
56.24164854252116
56.180395771887795
56.118139247386054
56.055717077452854
55.99547786142562
55.934770242583184
55.87281529517523
55.817282564363374
55.755888636954474
55.69571407855385
55.634296521823224
55.57438871230014
55.51472553075587
55.455026586643434
55.39408699698778
55.33510832166368
55.274500633876606
55.22317214693203
55.16428489061164
55.10536041022032
57.195302278343334
57.13331064064483
57.07112991846614
57.01806086239231
56.9571693776177
56.899179011870125
56.83927156584503
56.78480919275096
56.723353771546684
56.98225100974794
56.920964922872095
56.85956446248977
56.79829338009485
56.74422686536925
56.68460735819512
56.632743204606406
56.579122552186156
56.51859060450022
56.458315619287156
56.39793239402589
56.34469795898955
56.284811765396945
56.2258704893888
56.16599203306357
56.10731009694116
56.04779416204665
55.98836008868975
55.92937457953
55.87150245094303
55.821279144733424
55.77116201887521
55.71250372151156
55.65401190348048
55.596682476113855
55.53822372303396
55.4885325329343
55.430246259265246
55.37580533194608
55.32086175637909
55.264400351262566
55.209688252820904
55.153354289331475
55.09584650516708
55.03839515323261
54.981064125445315
54.92489017200547
54.86909338942808
54.81211613772566
54.755320267312925
54.699477387378465
54.64965443066277
54.5931397931957
56.571341210362746
56.521526273496136
56.46919933717659
56.411043622102255
56.3530075689931
56.297203116989934
56.24792535956656
56.191566372822784
56.14249782877955
56.087454700687374
56.031807521828526
55.97457660279278
55.917521827748956
55.86074734516767
55.80386267373674
55.75379291448123
55.69718479940616
55.64063943412757
55.59543346767865
55.5391057741957
55.489631269514256
55.444715117083504
55.388710354338976
55.33457825555928
55.27890107522223
55.223551902122026
55.16925092971803
55.1173703182551
55.062034342181
55.00817338284506
54.953057716277534
54.89891745943497
55.140221841083246
55.08679955530467
55.033873882864164
55.27432196384606
55.21926846427735
55.20837548285085
55.161747542397336
55.10696924295106
55.05523577568726
55.020175057904126
54.96591927702972
54.91987037377139
54.87124654543744
54.817079470861486
54.76425038394008
54.716855354151896
54.66591320738702
54.61343746696032
54.559789689487864
54.506247206966286
54.453263306886356
54.39993004213916
54.34792265984015
54.30043143343125
54.247463138144546
54.19453878386343
54.14198468833269
54.08926610538398
54.07971606260699
54.028403777165835
53.975949016217136
53.92359660056361
55.779767642240294
55.73391160200857
57.58474158267481
57.5299417754747
57.47441094364509
57.41903678427861
57.36424728586077
57.30908574629844
57.254079717082014
57.199525047925775
57.14463369738634
57.0898449785969
57.04309407530155
56.98850738240653
56.93423164237869
56.882112377851804
56.83331772120481
56.77935968196888
56.725495374057246
56.67940251636381
56.63100422313868
56.57722359234748
56.52364255987012
56.4805562223873
56.42707344012032
56.37394852368626
56.320665018465384
56.26769162031268
56.21481809464776
56.16209351281429
56.10921018558941
56.0980743548698
56.04666659689539
56.00069211736492
55.94815920580722
55.89794102631043
55.846536488710655
55.79434272930176
55.74229457288298
55.690248180637
55.63872991659297
55.58709208308517
55.54304628220544
55.491579339908775
55.44619524679448
55.39642201318831
55.34604970598973
55.29666066619726
55.24820045654433
55.19838733851802
55.153930497214574
55.11322285734226
55.0623804008318
55.01163166313518
54.96424023952616
54.92131146965228
56.53651497958136
58.293131689068346
58.23982679145129
58.4579417981573
58.40440944142542
58.35698295822526
58.30964539768386
58.266501937517475
58.21333907078616
58.16059107767433
58.11360556776754
58.06072694577686
58.00794695596111
57.9553070474458
57.90271602471672
57.85188892283841
57.799486849538745
57.74722614440849
57.69822145759085
57.64615522055585
57.594128004652816
57.5424032134518
57.491476693651
57.439731654130014
57.427389712639034
57.38325069886903
57.33173970183234
57.28032164671585
57.23164719563549
58.94360822017915
58.89115969137971
58.84016223370212
58.78917758480592
58.73673407224142
58.684438317328414
58.63803231811442
58.59570983074554
58.55098644595222
58.504900574462866
58.45331239733472
58.40149262435608
58.34996901225543
58.30337277625938
58.25182249086923
58.20060536567351
58.15105079409738
58.10065118569849
58.0592123357688
58.02542691252649
57.9775136456941
57.92656733183799
57.88299762161392
57.83327766376607
57.789849639466766
57.74651410334343
57.696471254107394
57.663239173931174
57.61308030527509
57.56280950060073
57.51441583562193
57.46431617025989
57.414356710633776
57.36452025728636
57.319689569003344
57.269933422222465
57.22526253290878
57.17679862541439
57.12748689882572
57.0782687739675
57.02893578453451
56.97968799888293
56.96872348993708
56.92458183006949
56.875575372596224
56.826629617883874
56.77863936561964
56.73005920685426
56.68256578253086
56.63395294738289
56.59150179864728
56.54914566065915
56.50081567179682
56.452524376350844
56.404315559633204
56.358207237212646
56.31135429187511
56.26835048102714
56.22046252317095
56.17265600741995
56.12982826063671
56.08932042005337
56.04197921254639
55.99494905277362
55.9485929446278
55.90125910964926
55.85409188754567
55.8071373895143
55.76113818934884
55.721120928975544
55.681139218141745
55.63426957233523
55.5876971091192
55.54251837587636
55.50147368802839
55.4551320659982
55.40865059552028
55.36818781030476
55.32269275713236
55.27670151919722
55.230908676763
55.19072862847113
55.14542104924018
55.101437666434755
55.0559432713132
55.01033211598158
54.9736752456741
54.929094048031835
54.88898423835519
54.84450612980975
54.806036441262656
54.760667205798036
54.71640559961669
54.67118769233257
54.627198453833614
54.583156528816055
54.53815855020816
54.49341219498829
54.45440204918845
54.41502384125327
54.37614221529349
54.33149842037125
54.28886828358893
54.244546328695236
54.20690288529603
54.16368956040633
54.12230309512726
54.080018012273996
54.03587155544508
53.99649841228692
53.95268002284147
53.908744615656744
53.86558610997318
53.82198102741444
53.779272988669625
53.73562098137363
53.69212316659653
53.6486147508606
53.605349543218836
53.56389253505898
53.520640236751355
53.48206491995555
53.44055822976181
53.63633463369565
53.595499258681414
53.55255784239266
55.09394123239146
55.051132937713454
55.00839341138031
54.9642866812593
54.92683809374566
54.88946234362107
54.850776225811934
54.80769392072708
54.76527673970625
54.72816443191625
54.68552257146331
54.64195469674971
54.59922323183961
54.55575251270597
54.51338350775107
54.47005013453346
54.426969343769514
54.390143656367826
54.382119610748695
54.34048593645567
54.29967991615248
54.258016106817784
54.21512439448038
54.173088668157526
54.13033169209742
54.088665882555894
54.0467259891343
54.004374824833185
53.96206716136968
53.92066465982256
54.11098880314377
54.068515499530626
54.02755228945488
53.99036024314653
53.94938463902248
53.90759915607063
53.86553130322086
53.82344933214608
53.78273197417933
53.741633957704245
53.699904173025196
53.65828607026431
53.61653077977059
53.58127834676786
53.54481915236396
53.503419257381914
53.46191156206975
53.421894904000666
53.38601124028587
53.34497332520131
53.30407440470652
53.26384589692279
53.22371776363126
53.18812545443725
53.14753118008917
53.10700730200478
53.066368475896006
53.02621507024575
52.987274240867606
52.94665637690474
52.90619949139884
52.867203384250466
52.827765082707046
52.78731503287343
52.746926880591204
52.7066397864016
52.68140856542843
52.64154693226813
52.601569653572824
52.56655191385892
54.026510451328114
53.98539438553563
53.94540539730395
53.90476502019767
53.8638350543509
53.82300620201877
53.78358391115306
53.74720574004123
53.70672642969246
53.671071191243385
53.63070171961587
53.59043470335235
53.556336622884054
53.52220715890497
53.49670359023399
53.45767743341211
53.41762751402107
53.377811755834166
53.34402796943118
53.30418563369536
53.26919246754026
53.22991042006126
53.190311254915926
53.15481281688346
54.58812418471743
54.54870138835587
54.50812861242394
54.46745090450422
54.42787802528393
54.387320739124995
54.36147684544919
54.327287943074204
54.28706790338621
54.246781000827866
54.20668044667931
54.174642080890024
54.13529426072289
55.55407708838969
55.51388042535798
55.478959409796786
55.43795500520714
55.397011168423376
55.38880069680878
55.34931074249915
55.30925811473736
55.269264474645325
55.22882879231425
55.18855955726508
55.14800955024284
55.112722075222266
55.07228720942973
55.03217924589719
54.99202508851228
54.95199948812652
56.35254090153016
56.3113479684127
56.27025925335897
56.23523125531875
56.19437532764565
56.161332007804994
56.12042790583281
56.07958334403818
56.04357673884252
57.43416433686001
57.39261574577696
57.35096653260876
57.30954547969368
57.27058786885629
58.453376092887694
58.41583421525175
58.37359616338059
58.33164788016045
58.29123900925978
58.24918227716616
58.207185750650545
58.16525017618815
58.12507747028934
58.083260867792724
58.04167069791129
58.00001784328625
57.958381075272406
57.91753142330634
57.876179310861474
57.83572375252282
57.79439713234284
57.7539848920432
57.712704515269635
57.672193936951416
57.63234256558525
57.591430792549396
57.55206794927796
57.51133643717096
57.470446444731586
57.430755169718786
57.390162715573084
57.34958892119273
57.30888853029654
57.268951655359984
57.22875221224956
57.19408730412351
57.1537958483018
57.11344862023454
57.07385966350867
57.03355326544122
56.999161673430756
56.99018611663048
56.952109617775236
56.94317983785472
56.90402072832312
56.86404666104571
57.032240092139645
56.99333723692442
56.9534140636783
56.91476540209995
56.874881193689234
56.83908953882218
56.800478918974676
58.13802551526274
59.47370272427437
59.433042586430986
59.391568027752385
59.35015131364656
59.30916786541733
59.26862880343105
60.59794229181481
60.55580228215211
60.514413882282476
60.478230593532885
60.43633231786854
60.40209599623028
60.36113675665173
60.32508380002429
60.283407489686006
60.24286883566599
60.20697235919809
60.16542844781784
60.12390641300223
60.08281926197709
61.39874572121136
61.357424422415825
61.31639646373809
61.287759995422256
61.24633470761411
61.20426991729295
61.16226286861945
61.12063077414538
61.079628344000966
61.039820128861955
60.9980406489654
60.95631832294011
60.91554019236011
61.07625587467934
61.22086019225928
61.17925097958755
61.137726105182956
61.100005854459766
61.064063486544285
61.02289578174157
60.9815901151517
60.94016240447564
60.90039675564894
60.864711728939966
60.824035274296996
60.783672367832395
62.07595973360293
62.034109797663746
61.99231261951339
61.95064022732906
63.23864932346922
63.19682053535119
63.154206361018524
63.11164961818765
63.07053421492282
63.02867446183779
64.31076150766769
64.26838087851775
64.2252187691299
64.18768551316847
64.174328126594
64.13131767730395
64.08994731160097
64.04704908716214
64.00421008294721
63.96142835012828
63.91885007762686
63.87618244616546
63.83443588362195
63.797487321068516
63.75502456939549
63.71351005228543
63.67194975639738
63.62965517348745
63.59289172645298
63.55066537072493
63.5158391538336
63.4792243184442
63.437399136623526
63.4008847447361
63.359649926806505
63.325065208941886
63.28456964421021
63.2483251980006
63.23579945340168
63.1941273541975
63.153393071083386
63.11199898617932
63.07166220123315
63.03016768662708
62.98872773417039
62.947376012716006
62.906710609053405
62.865641358120115
62.82507234402938
62.791182169947334
62.75023330161603
62.710015927199684
62.66900218231597
62.629181789035805
62.60112809193814
62.56049590200434
62.519688493163144
62.478932503271906
62.4387943981431
62.39814592402221
62.35754856167737
62.31791440778167
62.27777771058789
62.23737713873676
62.20236385177993
62.162025094418205
62.12173862319694
62.086880416437495
62.04753480664329
62.00743995687176
61.96765665316689
61.92875235330287
61.88883890140352
61.85002733467762
61.810326502591636
61.77056650829951
62.99897703315631
62.95861349373298
62.91812563939618
62.87849213020155
62.838109500797735
62.79777734352985
62.758140842605606
62.72018509097509
63.94169177036006
63.901106524301284
63.86022289888586
63.81953946644585
63.77965491718301
63.74312289054369
63.70355727316853
63.662930004499415
63.622354523298334
63.58183073060833
63.54142397353043
63.503260244873026
63.46289809850228
63.42312938378313
63.382860730206126
63.34346672801969
63.3074661157635
63.26734905091564
63.22844662761104
63.19375241585525
63.154074311307234
63.11940085560263
63.07952757647717
63.04418449407295
63.00457444721741
62.964848990441105
62.925173980571586
62.88558690442504
62.846011713470354
62.81067352695178
62.77136702993253
62.73193777928559
62.69783837832776
62.660361462306874
62.62634969465243
62.587110127174576
63.78116460524829
63.74125148597092
63.70155966938765
63.66191010723681
63.622779598884115
63.741059122631995
63.701433854567654
63.84638514213196
63.80660546291568
63.771293806368526
64.77916604869891
64.73902436245142
64.69898592107432
64.66402411496364
64.62903754964498
64.58894547205676
64.54890310551919
64.509053310883
64.49652251758255
64.45722881235493
64.41765270865244
64.37783957348023
64.33841381551424
64.29873633603543
64.26052944235666
64.23304389493998
64.19460112153149
64.1551357362111
64.11565602712878
64.0813179249831
64.04255495529016
64.0032167765707
63.96478645311675
63.92554425283876
63.88761030527107
63.84925877523376
63.815309736230475
63.777381408762125
63.738391013223804
63.70608611289552
63.66716974996767
63.6284610139958
63.59477164916326
63.556031481730756
63.517332746934215
63.480452297174224
63.44397487187108
63.406633814023174
63.36837000570184
63.32987160351126
63.29158633645953
63.25821806039774
63.22487887536309
63.18723486917891
63.14997095573709
63.12365679143731
63.08671282227729
63.048791608328536
63.01498332641909
62.97693080025579
62.939928738081065
62.90301913116043
62.86510290504159
62.82783350261069
62.79000856280023
62.757289230381495
62.719881081371376
62.68717722698751
62.64966621037233
62.61209222566058
62.574860939038444
62.53751032502782
62.50031749027672
63.642228744241166
63.604142431407986
63.56954928285065
63.5326520164849
63.494837609403795
63.45693024366684
63.41981297343348
63.386934075976605
63.35127323476571
63.31354204665498
63.27637145087159
64.41034869070505
64.37601334377177
64.33776259312188
64.29983201505318
64.26167187735878
64.22359306813647
64.19050948721491
64.1526442782588
64.11481693423855
64.0776178622849
64.04081289764306
64.0029637174435
63.96529589159902
63.93232856208349
63.89461037414126
63.85693666519425
63.82317918996432
63.78635630073842
63.75376373790895
63.72120951927104
63.68448240334705
63.647200882876646
63.609828913941215
63.572685336049645
63.53539930359448
63.4984281839121
63.46182334387147
63.42539861435665
63.392130681405014
63.35519454332391
63.318272937969994
63.28512587503894
63.248182198799825
63.21611319047979
63.17941227128378
63.14332192924489
63.106546552466064
63.07625610424897
63.04093853914047
63.00429199677415
62.96768287882134
62.931117870056546
62.894805570045506
62.86320213182788
62.82739452181124
62.79158141156371
62.7552242351736
62.725312390428414
62.69321738284609
62.65697852886757
62.62557684709851
62.591127688549975
62.555010476958195
62.51893527395962
62.48290130550201
62.451690341263024
62.41573657595429
62.39114695279926
62.35542693544246
62.32017322239599
62.28452824077947
63.37936611871869
63.343121767246124
63.30737813163785
63.2731320940404
63.23695207300212
63.20549526124783
63.169365920526644
63.13325006702631
63.097306115309564
63.061300462291456
63.02561909069571
63.00089196715996
62.96500827565066
62.92986313785827
62.89501913861328
62.8592223149715
62.82825033304197
62.79253216912324
62.75819854952871
62.72629185029559
62.690692365704045
62.65569928714707
62.788095885684804
62.75629429886512
62.72088081586082
62.690082732426056
62.654624540835314
62.62546282911946
62.59021190919495
63.59186990568264
63.557653068400114
63.52242318785004
63.48679452324962
63.451965069307924
63.416237954109796
63.381586397947075
63.35066901419281
63.318752112667134
63.2839090413642
63.24850075690273
63.213007771068334
63.17781408702704
63.14270742970614
63.10848477891634
63.07314968105581
63.037983584179294
63.002856822981606
62.96819781685907
62.9330540734194
62.898934559447724
62.88816864089738
62.85387530639052
62.84351741721786
62.813193224814654
62.77877490724502
62.74396298710493
62.71003631161915
62.67517803684893
62.64035849349513
62.60570606488281
62.57157141937129
63.545907336700125
63.51170252257388
63.47664414697285
63.441624598476736
63.40654948639117
63.37613130530515
63.3447296302884
63.30988394362488
63.27584453436652
63.24105175844398
63.206170101918325
63.17138324704473
63.13657841246092
63.10181157412807
63.06764104834956
63.03295071140186
62.9984253589287
62.9683716457571
62.9337926388127
62.899279804038706
62.865675635541535
62.83133138048669
62.797024762971624
62.76318077069713
62.72983498081331
62.70628418023984
62.67199971649996
62.63780890537686
62.627376188218236
62.594312814627465
62.56019747597238
62.52622913505203
62.4921552273367
62.45823579818961
62.42436160045664
62.39641992195558
62.36263939821841
62.33260322737601
62.299450218172865
62.26755477425643
62.23825104671438
62.20449928367387
62.17078410791036
62.137105789540335
62.103463609903336
62.070560173580006
62.04153963917216
62.00825376321879
63.038769083503865
63.01070687369393
62.97670217489539
62.94273415861982
62.9095572290743
62.8756619934983
62.84180326329178
62.807982453024046
62.77865158669012
62.744901095399335
62.711882924576145
62.679097012037026
62.64545283758075
62.61635682108144
62.58292930362741
62.55389857626934
62.52039354221671
62.48693941542944
62.45362470970449
62.4204222499405
62.38717870753834
62.35385368587216
62.32056278694751
62.28730887819558
62.25425813862679
62.221073890363584
62.1924054855647
62.15928918871403
62.12730195432403
62.09473768141472
62.06619799740199
62.043670407538855
62.010721033982016
61.98157313802353
61.94961675994694
61.916963211798
61.8841511529931
61.85151867715429
61.82034245458355
61.78768767834367
61.755151756899835
61.72251161326511
61.68990595472667
61.66169682145689
61.639542349008906
61.60703348584267
61.57501445982513
61.542572407949564
61.510621048667105
61.478772245415044
61.60224648363824
61.5742126536985
61.54185626239335
61.51326079431867
61.48538590259119
61.45365902973284
61.42445648071019
61.39226480443542
61.36010542004337
61.32797971039936
61.29932587549074
61.26778747015301
61.23649234856385
61.20463538298364
61.176105808997754
61.14565672604271
61.113787008230794
61.08192371990533
61.05020919707865
61.01857740696908
60.98804475953325
60.959731781614664
60.93234797277691
60.90132720217389
60.874002184087885
60.84267954175326
61.83315667308131
61.80170160664423
61.7701807114981
61.73829033517893
61.710674230424026
61.67873320255986
61.64682490809397
61.6149510266257
61.58375383505253
61.552107689814356
61.52097515374969
61.49351369463352
61.46198791395091
61.43075241782784
61.40253373814268
61.375189831679485
61.34787407128574
61.31631683577939
61.284910675227685
61.253536792333286
61.22219513736173
61.19076690577171
61.16008935470158
61.128887858717995
61.09755577883141
61.07056501872621
61.03929628998433
61.00872239898863
60.98046443256641
60.949288326005785
60.918170339472624
60.88705789292539
60.856494803768506
60.826004283385515
60.79860503849251
60.76882254952423
60.74208443408293
61.713953083358305
61.68817883574107
61.656832303810305
61.62567225940117
61.59556031296994
61.56483380943522
61.534625911953235
61.50351554026441
61.49477735902221
61.46372645035708
61.43258981081789
61.401645295565174
61.371768633817794
61.341434011276704
61.31044814407212
61.2795845192205
61.2486366168299
61.218271366065785
61.18741497136033
61.15658491221219
61.13133842612514
61.10146894714621
61.207776484650616
61.177677060083646
61.147019946151374
61.12050640774379
61.090294040136754
61.05961112423385
62.01765956825326
61.9865421316394
61.956330124784856
61.92590007726995
61.89816691149978
61.86728717572172
61.83632256752567
61.80953196190823
61.78150939494904
61.75477295943845
61.7281274575021
61.69736095121339
61.66945029107982
61.63987161065997
61.60925157661342
61.58182818330171
61.55116024516104
61.52143862366169
61.491452029984515
61.46205069216888
61.43212342310346
61.403368291012555
61.37349987842146
61.34319325071344
61.313784561486855
61.28690419484665
61.25717732715517
61.226867133857844
61.20066604487406
61.17049814211199
61.144350846980686
61.12385387252964
61.09456363971364
61.06495933559547
61.03891575615373
61.008804173712825
60.98280471501685
60.95274911880442
60.92358214902356
60.89358530896988
60.863643292420484
60.83456319265228
60.8046543611908
60.77480018591778
60.74580657112296
60.71609892654348
60.69037987279474
60.664740447674916
60.63511622910386
60.60685778618957
60.57728623703644
60.54763509350387
60.518042755914024
60.488449878516235
60.45891538055519
60.43899357115214
60.40966057866185
60.38030606409347
60.35410020511046
60.32515633941062
60.44010670138348
60.41470085395867
60.38541534245628
60.356031008176174
60.32684425724822
60.4301073969017
61.27355662878739
61.24382270506316
61.214092694041284
61.18439153310288
61.15790565030313
61.13148800100533
62.056081326397724
62.02746319221595
62.00151165729884
61.972660109173745
61.94336976089566
61.9142354660749
62.835770671941965
62.809491493468535
62.7792028429797
62.7529763061782
62.723859809252716
62.694233074565155
62.6672408115952
62.6380583537032
63.555697455366925
63.52911975932616
63.502567618762356
63.47267590596353
63.442296020521425
63.41183884528353
63.38141089958042
63.354993276792435
63.32575567775405
63.29582811927431
63.266111911043126
63.23666130719087
63.20662590423309
63.17639796262418
63.14629868504831
63.1166052288537
63.086588827229626
63.05647589700183
63.026987304175286
62.997041833149325
62.96714526257552
62.93740712543972
63.04848612162175
63.01894946974021
62.98956290259597
62.980662407697274
62.95123942330672
62.92212458927035
62.89286333034115
62.86323343275933
62.97392606353492
62.94454723004561
62.91488868868114
62.8850853307045
62.86462789045914
62.8349814761312
62.810493574068445
62.78101469726059
62.751494922917225
62.7218545087583
62.69275782336847
62.66317181212573
62.63361371221435
62.61287813019503
62.587335582562275
62.557856261885526
62.52840469951451
62.5029374399302
62.473646939987965
62.44514048757281
62.41579596666699
62.386479012243946
62.35721372053896
62.33314536896455
62.30723680408614
62.278843256809814
62.25132179442334
62.22233523852479
62.19747800820684
62.16837296468405
62.1392964281177
62.11025215863456
62.0813367765804
62.052510848590885
62.02401479601665
61.99813821477726
61.96922117269947
61.940546789460655
61.91178422493308
61.88294780936488
61.992035496189054
61.963296221673716
61.934477357284955
61.90836388480065
61.8798110526634
61.851279610236276
61.82273445951241
61.79569283912474
61.77032196352598
61.7417920667245
61.71378285505521
61.689094485068374
61.661342034132545
61.63331507106867
61.608646871399635
61.5801639093694
61.552284159564955
61.523853543324975
61.49547729379429
61.46786725063921
61.441151061085876
61.41282411269441
61.38499053763537
61.357287039179354
61.32914433546092
61.301023125189424
61.27295183431736
61.24499308364661
61.21949648666127
61.191948893113214
61.16444941483054
61.145410645724375
61.11746840898906
61.089565975160106
61.0620674525519
61.03789823584739
61.01380143174804
60.986818124809
60.96276673412192
60.93548513675122
60.9080315060354
60.88096618921903
60.85316693908553
60.829172751499584
60.80142221648521
60.77673314805495
60.752806606938364
60.72569753118693
60.69888274299102
60.6713014651659
60.64668781627365
60.622754998802705
60.59544783643118
60.56791696508341
60.540457790876374
60.513101267489375
60.485750193666895
60.459928104020825
60.44106696083156
60.41372747211402
60.386366458076566
60.35957774053866
60.33238438419817
60.30588570309436
60.279073772337874
60.25183542377236
60.22462140596578
60.19799556575205
60.17083040529819
60.147425385691946
60.120450519506655
60.09394194031102
60.066872597094665
60.0414251274535
60.01450362036408
59.98750681643113
60.84609701642865
60.81886832573724
60.791664099278265
60.76436654018564
60.73787616043855
60.71073100943016
60.68352951914818
60.65649298639689
60.6294592405189
60.60728244134931
60.580152950551934
60.55360629837386
60.52660666866397
60.49955084886834
60.475493093863896
60.44904694922559
60.53481041077881
60.51273666963856
60.485746425025404
60.458896899302275
60.43219843251406
60.40527985860203
60.37841236848683
60.48336336392039
60.45938077398982
60.43252084820353
60.40828359736872
61.25638836325657
61.22957244530244
61.2033077774483
61.17620019430001
61.15274374274522
61.125637030093294
61.09910745468455
61.076949991912535
61.05122298184132
61.0243304215703
60.99734044792077
60.97039706473452
60.94345477703468
60.916697520044394
60.89136803762884
60.864598384727294
60.841460263729566
60.81463543034541
60.78783303482741
60.764180282410386
60.73846436058819
60.842102051938156
60.81547427813031
60.78882546943864
60.765797954560334
60.74774574611479
60.737848710161636
60.711916605274276
60.68537419097425
60.66163959755716
60.63504647986795
60.60857684274388
60.58566492445385
60.55913880145716
60.66226534863713
60.63572892460011
60.609659067717715
60.58392384659821
60.55821824442131
60.661120026457674
60.638256989317476
60.61180050721045
60.58538952036936
60.55941415216944
60.552317162181836
60.52960237096784
60.50380079168215
60.480369327085654
60.45462670675784
60.428342086450556
60.40280369952761
61.23212138324237
61.20913768632678
61.18564618564783
61.17830830102527
61.15189127432418
61.12551597773571
61.09915051880658
61.07312139119763
61.04678295534116
61.02515628877263
61.002343462496455
60.97668940729293
60.950438173565814
60.92411087333899
60.90138917926009
60.87566476152385
60.85298357197471
60.827204564560866
60.8011853682509
60.77600836537045
60.750271051791294
60.85162836046797
60.82616058310836
60.80009417185348
60.77449154552532
60.74837444559171
60.72475589902725
60.698775361205975
60.67328142898417
60.655694852452
60.63011949712701
60.60468777564705
60.57872175689142
60.55637989664559
60.53099120034246
60.505091220431524
60.479324397936914
60.455931954006005
60.438505902543824
60.41324301458607
60.390991701337576
60.36622617422763
60.34047292435697
60.315338488086496
60.289727233216354
60.26404040345608
60.239249617837025
60.21639026688766
60.191508313779906
60.16593170329334
60.1591740036451
60.13360699386879
60.11107618590546
60.08555131279043
60.060754607554415
60.0540558665799
60.03209990647459
60.006745796474185
59.98209251628507
59.95673068775687
60.701686292164005
60.67677021863798
60.651103226159705
60.625483675979595
60.599951385040164
60.57711833346214
60.55303510888047
60.527474519978455
60.50436773665506
60.48239646307692
60.457488294192856
60.43201105513083
60.40707893428679
60.38237860650969
60.357490562202464
60.332098264952904
60.3067529322342
60.2821029788271
60.25719473177705
60.23188721614002
60.20935934627598
60.1845526805214
60.16172543444884
60.1369187968955
60.11171472363612
60.08928438701122
60.06412162487129
60.03952296085267
60.032727054118155
60.00910317936699
59.9874859403232
59.9648268981599
59.94323837478483
59.92095330707094
59.895947303048146
59.8715009692519
59.850041857252556
59.82509394484853
59.80025685708538
59.77554315957116
59.75077150828463
59.72592782795684
59.70131119301449
59.67684783747916
59.652044492575804
59.627261757015944
59.60709576646714
59.58244829398738
59.558488947248364
59.53837657378019
59.51717973111008
59.49253581397353
59.469117047787556
59.4479292839527
59.44164778264752
59.53003251588316
59.50816661953619
59.48356743455435
59.46045358128556
59.436613575867305
59.412073272987094
59.387648700675804
59.36383552620224
59.34173266538465
59.31742239839604
59.29333896977311
59.269013597282566
59.24470825391717
59.22068448143841
59.19973064246549
59.175388647957895
59.151216694116165
59.128130587931665
59.10394299202809
59.07968028965041
59.05997896680504
59.03646945962574
59.01283836098305
58.98865277149084
58.96520137767363
58.949113650464305
58.92507853827121
58.903327032340464
58.87964382900198
58.858294136164666
58.83426189813624
58.81022941294438
58.78674541289189
58.76275107128558
58.742162705849154
58.71873526803822
58.695476311050335
58.67493288221056
58.65144572675328
58.62807314515955
58.60443434348328
58.5806799289063
58.55685696024875
58.53305335985841
58.509269104125025
58.485598131524945
58.462264135626874
58.441204166903006
58.41790711297509
58.39762835018915
58.37395683484655
58.35174212078223
58.32810836536676
58.304897752615496
58.28180729837832
58.26270768236582
58.23971435935236
58.21617365023379
58.19605013687323
58.1725463235415
58.14946410656379
58.12599781757809
58.10269770750687
58.079674884377866
58.05709350625838
58.034443759742146
58.01440648957642
57.99105125346951
57.96780405152264
57.945226665602064
57.92194808941188
57.89866780818497
57.878785495708186
57.86344420495991
57.84023963765571
57.817029268619734
57.79394271866363
57.88953588481801
58.65570926186254
58.63220962209291
58.608728560970725
58.58526629973735
58.56412949771406
58.54080875000619
58.62703745157086
58.60360538224569
58.58350832351791
58.562946253519776
58.54008596091733
58.516852555580456
58.510950718472564
58.48773025836525
58.46491352314501
58.44228388181178
58.41900937608426
58.3959375845832
58.37284529941267
58.34984384947192
58.32664335823828
58.30346130939853
58.28363935101318
58.26067629691247
58.24088706140496
58.21777559828536
58.19468247032094
58.171608741406644
58.14948973741985
58.12700587455641
58.10727267119485
58.08426900030364
58.0616784288234
58.03871099273605
58.015944665386385
57.99382582392573
57.970912419807235
57.94841412181982
57.92553673764224
57.903334281856566
57.988859465752014
57.965993196246586
57.9435765946135
58.69674780620385
58.6736499959929
58.65104162407817
58.630545543627925
58.62489695062517
58.609218764507446
58.58657280385698
58.56634078509248
58.54663891294365
58.5239562986278
58.50138565888524
58.4784349387366
58.455893550474244
58.432978656883314
58.4101055841572
58.38761744835054
58.3647562042439
58.34469018813586
58.32511114948112
58.30490512054074
58.28250835006147
58.259946813944424
58.23786557872096
58.21836647751358
58.198858648965306
58.17625365543393
58.15356400892245
58.14815202378472
58.12641282256061
58.10376910895618
58.08370163702902
58.064366010888826
58.04292448101729
58.02085336499723
57.99833468770181
57.983441814341845
57.96091628830124
57.93978507518893
57.91953065475739
57.90027614825054
57.880569324705135
57.85812629666143
57.83579033087309
58.576455313933934
58.553769083524536
58.53431375960007
58.51487349397585
58.49277878367469
58.47054800020354
58.44844092106371
58.42656765279937
58.40400041925252
58.38155187091614
58.36158920911684
58.33986609436407
58.31736816597667
58.2948865282874
58.27242327250996
58.25047630098489
58.22895719639565
58.206633246190236
58.1842374657954
58.178886536820336
58.16408457026734
58.141871249891004
58.12044347057208
58.098124843336244
58.07854632518072
58.05675790114358
58.03448854711818
58.012255770712315
57.99012536864202
57.96904088928279
57.95100161089913
57.92902478693881
57.90685524052207
57.88487965287285
57.862877737104
57.84084733069178
57.819280411524566
57.79723439737242
57.77549698108115
57.756655795994284
57.847631241744644
57.82565340924036
57.80424237621234
57.782213320428724
57.760283366140285
57.738408609407834
57.716452952175416
57.69539089309267
57.67663991913832
57.655333020244775
57.63343871186787
57.61162940178082
57.589830865476785
57.56931386155067
57.54746592460131
57.525738523556065
57.507113092975594
57.48643384570031
57.46783784653691
57.44673025661916
57.425017301338805
57.41073038015453
57.38910651988152
57.36748860310499
58.090409065489794
58.071633581369376
58.049714342268224
58.03092693782878
58.00913994094274
57.988588583426946
57.96919285072856
57.951507467495055
58.041312138298
58.02257037313158
58.00089056098555
57.979379284844576
57.95788420085726
57.936079127794486
57.91477857651829
57.89300633212013
57.871269541946695
57.849529771269786
57.82788960027626
57.80659349864444
57.78537090646204
57.76502682229761
57.750746336624644
57.72962544964318
57.708375670993846
57.68678130096
57.68175885274947
57.66064251243578
57.639090236030306
57.62068013425276
57.599761941221914
57.57868623387582
57.55719677606735
57.53983694027176
57.51843949584213
57.497064664706585
57.47564125269433
57.45421133741645
57.44013185929311
57.42182356403504
57.400809065452435
57.379438697222554
57.358122499479336
57.33678493089637
57.315484861029866
57.29714170827867
57.27832385374157
57.25708480898208
57.23584597209046
57.21460029801025
57.1935420675195
57.17544787241044
57.15736668227712
57.136181594552035
57.11518362772391
57.094126989427735
57.07339427852943
57.05295276423425
57.03184549351126
57.010956326326735
57.006246849729436
56.9852815097145
56.96532375305817
56.944655881448654
56.923635336641915
56.902747342859655
56.882131783616465
56.86117650186757
56.84327730941816
56.8224294770374
56.80150040540682
56.780586745463744
56.75968870405833
56.73889092843606
56.718418586286106
56.697585091467836
56.67677043213979
56.65646310276358
56.63869793156839
56.61790545802523
56.5976045434661
56.5930829798517
56.57954645200155
56.561848915687264
56.54179709221246
56.52117054916137
56.500474627494675
56.48026877484678
56.459766604783255
56.43951616888286
56.41963162029092
56.401443997311624
56.381348555540626
56.36136432077846
56.34153734430864
56.429078133273386
56.40857199547048
56.39102032878295
56.37443437718519
56.35388975824307
56.33336032969611
56.31284563183388
56.29243008357429
56.27269312785608
56.25258588949372
56.2321677911198
56.21172738421531
56.19430186351039
56.1742523150201
56.153854983024814
56.133472458530065
56.11330339647202
56.80731094388386
56.786713659277666
56.76660173453142
56.748414741584135
56.72836824851058
56.707830366504766
56.687812885319524
56.667969401154416
56.6474756465015
56.62907973992053
56.60935664488258
56.58992156528634
56.56957932572793
56.55219336860054
56.538886540077954
56.518512084998505
56.4985984799168
56.4782322720242
56.458046483502905
56.437708789696686
56.418125630525
56.398128803851144
56.37990867763296
56.35962835379096
56.33998943689412
56.33324591320259
56.31310246758854
56.29291185440374
56.273354257526094
56.25324977294983
56.23604396656794
56.2159507238659
56.19587735844419
56.17618038110607
56.15605594731459
56.136407676987275
56.116933059295434
56.09684923851037
56.07722545893758
56.05719099598739
56.03788391153045
56.02081601232628
56.00286087907555
55.982973133113994
55.96693763985529
55.94704083245822
55.9271636629007
55.909273946203356
55.889342917269175
55.87176670853174
55.854819398477616
55.83619162893545
55.81715608961676
55.797754285027374
55.77792278499023
55.7586790406772
55.7388572564466
55.71904977642562
55.69925615305922
55.67955873772175
55.662733158453214
55.64591952068877
55.626292437562135
55.60669624341798
55.58698454677018
55.567368795535586
55.54772141564386
55.528073106736
55.50885905796638
55.48994413111287
55.47039739974804
55.45078269062507
55.434115983200535
55.41452817133257
55.39746054748123
55.37797174385223
55.35846056969668
55.34143079710617
55.32274435297411
55.30323703832215
55.28577533969868
55.26633102680985
55.2468641965785
55.22753960529485
55.208405286929924
55.192906904989144
55.173585537885046
55.15429706624258
55.13507329543737
55.11578174985315
55.09645861448657
55.077113161489
55.05850247795389
55.03934604519862
55.020040767736255
55.00308363392882
54.98613838735153
54.969205015509054
54.95225275497823
54.93383997799214
54.915102274069184
54.89588871069424
54.88357079632621
54.86438073660721
54.845204091819866
54.82611634871066
54.80990411040614
54.790766574054736
54.77164239724006
54.75311234538364
54.734032573962374
54.71742241094781
54.70064063290287
54.68158117623636
55.34853015932053
55.32925838698094
55.310077216089375
55.291022748521684
55.271886405572396
55.253308010665364
55.23410282887507
55.23029383627666
55.212342376981
55.193551659090765
55.175625415031405
55.156641044354934
55.13781006970568
55.11869155026403
55.10003616784952
55.18357853200054
55.16517593319137
55.16118869851812
55.14280658950857
55.123800802907795
55.10503329696786
55.0859789977642
55.06731639695374
55.04836492425802
55.029349945009564
55.59465643772925
55.57562572067288
55.55655793132369
55.5398994853679
55.5213491063949
55.50221041314899
55.483273585793164
55.464235628413725
55.44513637372074
55.42639930998954
55.407808057601414
56.06624779050589
56.047265910636575
56.028000002034034
56.00884056449702
55.99041271190967
55.97407383118905
55.954858563825105
55.938505032192566
55.919332786102835
55.90023016282683
55.88106655975421
55.86313200730881
55.843994243688634
55.82775027033582
55.80908206185039
55.790000037763726
55.770913482841465
55.752318854382935
55.73325916867151
55.714282913280634
55.69524831030377
55.67635137609636
55.65734272079555
55.6393571547615
55.620467587929205
56.22257441886867
56.204211918788154
56.1854812348801
56.1663554534306
56.147242732799526
56.12875215735525
56.10973701374418
56.09101817667013
56.07236421992043
56.0536432413467
56.0368535241161
56.01818489391868
56.01419496091484
55.99525341239254
55.982926093356596
55.9639295117165
55.9449467465449
55.92597592703098
55.909825393475465
55.890952556443885
55.8748311861289
55.85590980746784
55.839804862353006
55.82330952569847
55.80442477958017
55.78602633355058
55.76796660919263
55.74954160707142
55.73354868020514
55.71481868631426
55.696570777837024
55.67780811991714
55.65931592457659
55.64054381127994
55.62298059439282
55.60706843108277
55.58835021014258
55.57242306874024
55.55450823325673
55.535993601547986
55.51738181178148
55.498996755771145
55.4803353580725
55.46176104515063
55.44312470071342
55.426737455314765
55.41090641585303
55.39237844569439
55.38039408095842
55.36552898952418
55.346962413739625
55.32840849016709
55.312648523309335
55.29421012741185
55.28228271997886
55.26496292078372
55.24924528506278
55.32985888620785
55.31153703956583
55.293061570037594
55.27465858641216
55.25841523076983
55.24188416290502
55.223439460346455
55.207375590382455
55.18937125596209
55.17111685231615
55.15548815959668
55.13710299687681
55.12148980092259
55.1031282120482
55.08556554784142
55.06722814253256
55.04948052478295
55.03771388839164
55.01942776195074
55.002120649742984
54.98394685497295
54.96843122543251
54.95293213415426
54.9366012795425
54.918704620051976
54.90084674687117
54.88272449595282
54.8673159261872
54.851881173605314
54.83649303474158
54.820238614406634
54.8025160470487
54.79888217113609
54.783532306768905
54.76541097228055
54.74730162268185
54.72929393182124
54.71337893091846
54.69808266832268
54.680018572329175
54.66205687480424
54.64401659200728
54.628184945209824
54.610258115336514
54.59233430622202
54.57494738741738
54.5569655266637
54.553577798272386
54.53616289408354
54.518545317829584
54.50294069121898
54.485132166304446
54.46721531915998
54.449400336073246
54.432054004637386
54.414745117140356
54.39702686558315
54.381060802279784
54.36593144262635
54.34811479829757
54.33029009957621
54.314631152396025
54.29750255345061
54.280038723934325
54.262260374462294
54.244582501638085
54.226826500819215
54.20908301629206
54.19135024461516
54.17440257013449
54.15678231325289
54.140241652386145
54.124437717852054
54.107169248751696
54.08950537963636
54.0722571236993
54.05461617122366
54.03744252598519
54.02010620339131
54.00258792782609
53.98730395816835
53.97038798807446
53.953777517951686
53.942620354544964
53.925066621920635
53.90793042111083
53.891553221794716
53.87763124627251
53.86012234362043
53.843221856391494
53.82573461317734
53.8082784970886
53.79088903135203
53.86954328510815
53.85207019289761
53.83733556510577
53.81995922766578
53.804818633310795
53.787389148816686
53.772692204465066
53.75538708306081
53.739138751488326
53.72175307088286
53.79212635430322
53.77473478419191
53.75742429567513
53.740335286574926
53.72338221342497
53.70657276284806
53.689236877514666
53.672265544173456
53.65503651020052
53.63887817611921
53.6222490328548
53.60498788171945
53.587751357067226
53.57066916256464
53.555706321574824
54.17235788426853
54.1567826076145
54.13968938909631
54.12583982868679
54.10879361686565
54.09140666711847
54.07447999209809
54.05770604947152
54.04042141937964
54.02352790155253
54.00647225154306
53.98915157682397
53.971841813573946
53.954821012072976
53.939638596240854
53.928664647789944
53.91142934542472
53.89442516237839
53.87717894632643
53.86022109673725
53.84526614437123
53.82812614066866
53.89229188405698
53.87507409380548
53.85804198372332
53.84140269843594
53.824615907064775
53.807790909919284
53.79062734025105
53.773494125872844
53.758189983034995
53.74161132077342
53.7246651360349
53.70755537006801
53.69045649857165
53.67548763754375
53.65844256205017
53.641375627393025
53.62643665108826
53.611223034239075
53.688309807697436
53.67166046401895
53.65670296663438
53.6423042251804
53.626406193186234
53.60971442923998
53.595379117997865
53.58063615855912
53.56365425744657
53.54668244316882
53.530116622101154
53.51323923702853
53.49892099160315
53.48201022453614
53.46515925113808
53.45091081116412
53.43653996499959
53.419997150488875
53.40574143808323
53.388955274434664
53.37303190183176
53.37015904521206
53.35541879153699
53.33858742914219
53.32425794632256
53.30751695591538
53.29079874846893
53.274008956802746
53.25929919058014
53.24459868743449
53.22858381900367
53.21183473661883
53.19561933667675
53.178891345840505
53.162173681160894
53.14548566210958
53.129102504461954
53.11306172973377
53.096468071491486
53.08243875959431
53.06787203740709
53.051633029015306
53.03543628609937
53.63620640375605
53.621456887866444
53.60465837643442
53.59046396477198
53.57627844128215
53.5595257430785
53.54892481873226
53.53275074861472
53.51611048014633
53.49938165801356
53.48267914239562
53.46597102644985
53.44944434512571
53.43278901918627
53.41665637606658
53.399989902463254
53.38334967095301
53.36678923662135
53.350153703816915
53.33384451482681
53.317230462886315
53.300711249652565
53.28418427956029
53.26761634411089
53.25161535042976
53.2354873891606
53.21957314425413
53.20302991355961
53.18688490281349
53.17240326761535
53.155961941930606
53.142070489000325
53.1273660593152
53.112919608111426
53.09905443207091
53.084654196634276
53.068199789923746
53.05183965263816
53.035405606211015
53.01904959220313
53.00441966912305
52.98911134805124
52.97281433717211
52.95892276841719
52.942547096565484
52.926614383357915
52.91029058885169
52.89405788398983
52.87772247389595
52.86399412242314
52.8476780748545
52.92276465956071
52.906825615968174
52.89089640218975
52.87636912156132
52.86047442697638
52.84433215793709
52.83008090109757
52.81388670579635
52.80018033929357
52.783965765454155
52.76772954098001
52.75152202791693
52.73785745532508
52.73525572351048
52.71905441606854
52.702863901132964
52.68845233654666
52.67807792282894
52.66198034853942
52.6461324695582
52.62998830136759
52.61395126393207
52.59785836295054
52.582079323885026
52.568516869999186
52.5558099011215
52.53979383888141
52.523716790583094
52.50965952059516
52.49366409249327
52.47795067481079
53.015411429678416
53.00178362051978
52.98559492668334
52.969812428471954
52.95364337705911
52.93948922930902
52.92586580426599
52.90972494857698
52.894093406043346
52.8801348542732
53.46411169057931
53.44784220443554
53.43183096781133
53.41559675301477
53.39960507449302
53.38587897070956
53.36972215235717
53.355652940711025
53.33950281957875
53.323603233864674
53.30740548330665
53.29121738568038
53.275464198820764
53.2614492127356
53.245386021890326
53.23013404986095
53.214372452311736
53.198241996885145
53.18213977114665
53.16604442667815
53.15249068580195
53.13747268756952
53.121893704848326
53.10585162365509
53.090050380311745
53.07413644585306
53.05809226917656
53.13157223497847
53.115520400466394
53.09978450370835
53.083751960078
53.06971234318694
53.053960149097435
53.03803505108203
53.022040468738524
53.00605553040004
52.9904714525408
52.97506016938335
52.95912216844674
52.94317542885974
52.927305043244644
53.456673922960285
53.440756613545
53.424753946543305
53.408760735664224
53.392707789364614
53.37666430745675
53.36102039663849
53.34499606618904
53.328981357072806
53.313499610106
53.30002427053743
53.36009653950715
53.34447083899532
53.32897924515172
53.31497351317738
53.29907068545106
53.283272083097394
53.267319827428345
53.251376483689775
53.2359931940935
53.22039615001902
53.2045501387788
53.188713601984766
53.173144672292935
53.15756081258641
53.14201048822576
53.12617316510631
53.110314605952546
53.09484978221961
53.0792767533607
53.06351536290719
53.05099420642316
53.03518250555264
53.02188551376996
53.592773278469735
53.57713965773556
53.56314542181483
53.54731264786519
53.5313806893267
53.51715968611737
53.501246168518165
53.48863211095186
53.472736529343855
53.457206926242755
53.44220913215746
53.42722024412565
53.411377017184854
53.395622060261864
53.46765044265506
53.4518093267707
53.437671345364464
53.42237874053565
53.406567931148786
53.393240035450425
53.37742918557318
53.36170030603138
53.346424218478155
53.33070969491137
53.317391137588594
53.83920327524526
53.82328864229367
53.813198714069735
53.79730116644372
53.78141318864131
53.76591761736754
53.750048281706235
53.73426551745317
53.7203788005303
54.28533655128535
54.27103202931962
54.25573416007512
54.23974856028648
54.22377219841305
54.20867675142913
54.192718942553235
54.179245979960804
54.163306219448906
54.14743662528781
54.13200501021914
54.116460148467915
54.10055757422505
54.084664522154924
54.06947529958828
54.05429499611885
54.04035786850039
54.02510402985644
54.00925642186788
53.99371056804028
53.97789913048291
53.96400481690423
53.948603766524265
53.93287841692307
53.91708548034418
53.98801235786975
53.97413541576911
53.95870950878163
53.94484783427057
53.9309956861319
53.9155273933954
53.89977183308173
53.88404326902294
53.86832112077866
53.85259314380909
53.836874348378906
53.821164726450576
53.80546426999596
53.789773769417316
53.77415461768083
53.758481768324884
53.74473235673738
53.729236523667126
53.71359026958336
53.698017682726274
53.76206392051116
53.74674038572285
53.7311700957076
53.71556097607541
53.70235897212499
53.68681958694353
53.67123695710439
53.655782827615084
53.64022101409367
53.62550966815084
53.61032469296955
53.59477194429158
53.58243806510689
53.56880746584186
53.554098507477285
53.53860976127434
53.523206057679246
53.50770556359941
53.49464904145675
53.479180664796594
53.4640819184481
53.45430896201594
53.44205137021533
53.42852614436355
53.49869226371712
53.48323485722568
53.470178435238694
53.45509850653448
53.4399549719973
53.42460743732334
53.41021719932182
53.39720608025269
53.3826623744167
53.367340573375564
53.35298342696366
53.42294894574233
53.40756215169113
53.39219902054484
53.37682993619811
53.36153626846474
53.34618502341553
53.333229740805
53.3178952871705
53.30263614353025
53.287633970745645
53.27232600591545
53.25893886322247
53.25456869994348
53.8045794757503
53.79102593822498
53.77588160917493
53.761308552860584
54.31054330144374
54.294977080950346
54.279791675851044
54.26460078317179
54.249738458114386
54.234883725143476
54.21985805926299
54.20465783516967
54.19105761700999
54.17556117502629
54.16108789925415
54.14560888013461
54.13024299901201
54.114859906687045
54.09940813005706
54.08636532958683
54.07093050447807
54.05550370547537
54.04092986934746
54.02788195719146
54.012977715032534
53.99758501690913
53.98220108955388
53.966826705246355
53.95153832542405
53.93631234500846
53.9209633659689
53.90798461889085
53.89429190371015
53.8813141639783
53.86606130447049
53.85082862442604
53.83563379383701
53.821351603757556
53.80607030247239
53.79131990575099
53.77612127199871
53.76088290200671
53.74565049269832
53.73069507573689
53.71784952499362
53.704979821922386
53.68984357743157
53.67522036366564
53.660861477447455
53.64805387217602
53.63324063825448
53.618129702660426
53.60305590245795
53.58797843026877
53.572849238247734
53.55771138878793
53.54307469078649
53.528084460465855
53.5145995122962
53.49980427530518
53.484725549360824
53.46974114862787
53.45466225941506
53.439957791139044
53.424895796271194
53.41012346577625
53.39507836057463
53.38004250009174
53.36734595151014
53.35232558957614
53.33968016259057
53.32467680327221
53.3152151313738
53.30122379805715
53.28857608686788
53.2736202905692
53.26027500342116
53.24544838003503
53.2310168736546
53.21607693066453
53.20115979563364
53.186600728424054
53.173528350541716
53.15862127783341
53.1457113741816
53.13148328276017
53.11895639054731
53.106405763550974
53.091555397172556
53.0776893146444
53.06332616723227
53.048948877053114
53.034216236134206
53.024891314494944
53.01043436144013
52.99562284024387
52.98106124878994
52.96787591977424
52.95540077349241
52.94096956628031
52.92621507339078
52.911516361951264
52.89676133786818
52.882015303981355
52.86740567572647
52.85318807109488
52.83853017318168
52.823892330407006
52.80918634701881
52.79472834938538
52.78005296800843
52.76850734183451
52.753847414231274
52.73952648483725
52.72515028687998
52.71050034237126
52.695859297216664
52.68282640045086
52.66827648661656
52.65562808488511
52.641017755227814
52.62823813898504
52.613644267662096
52.60138943922162
52.58732043512343
52.575819258422726
52.56153619664327
52.547634644225425
52.53315061873221
52.518850533072595
52.504394303475536
52.48993425928723
52.4874805487446
52.47331436261903
52.45915600744212
52.44467472854551
52.43027486596489
52.415859251410005
52.401447386159276
52.386983834576014
52.37259209912573
52.358419768855555
52.34398005022101
52.32982342348252
52.315399714842485
52.30104491645723
52.28663766941371
52.27230131493652
52.260225128465855
52.245990972753795
52.24379665001243
52.22942421627102
52.21541665000813
52.201873679865436
52.18983361467666
52.175491808242285
52.1614587266612
52.14740666298174
52.13308831958169
52.12095895568542
52.10892847900665
52.094695942952804
52.082684415647165
52.0684626988656
52.05418971251104
52.040222117395196
52.02596452229454
52.01209825424409
51.99787284318319
51.98369770233186
52.050533936980294
52.03694018260156
52.02272354060956
52.0086245374881
51.994506549629584
51.98256507951125
51.96836235912816
51.954439805866926
51.94063453280461
51.92645547291263
51.914548871360694
51.9003979460699
51.88658124868487
51.872431649217
51.86058269786303
51.84692112757316
51.83285693504868
51.81873738807646
51.8165231953418
51.80317848127513
51.79064751218484
51.77670380876018
51.762618742435706
51.7485413372841
51.73447173712632
51.72121410257995
51.78764945176612
51.77391789037788
51.76066034457415
51.746606404757536
51.73256025980425
51.71886034801938
51.70708113126371
51.694981593405544
51.6810246446046
51.667366983623246
51.65342508319828
52.130820134077254
52.11676285196151
52.10274938380528
52.088914826546464
52.07673814731011
52.06277330179553
52.04965057234524
52.035575491065536
52.02375205010732
52.00996562150853
51.995926557217544
51.981897637847744
51.96849862732786
51.954468255128255
51.94045933189627
51.926444836066246
51.91249698324171
51.89877030288878
51.88477764440863
51.870792529140594
51.85708385286482
51.844653441469724
51.83076106516662
51.817141685594024
51.80320999121294
51.789339983203476
51.77543454208913
51.76156857110296
51.747735713779925
51.73382503213643
51.72182886444389
51.7097215206192
51.69590270211461
51.68229315956157
51.668418718444904
51.65550396369601
51.641791066852136
51.70739232973863
51.694019583780786
51.68042812943386
51.66657650034529
51.66459505490861
51.65075508837903
51.637872733648365
51.624997277099624
51.61272195610563
51.59925804474286
51.585685996344196
51.573646631595246
51.63905562958351
51.62526582793984
51.61147203313523
51.59769696918852
51.58420185195372
51.57264416584816
51.56112196454464
51.54925512789763
51.53596658609821
51.52223623946544
51.51003414927987
51.49630180213263
51.48292270071532
51.46920562506521
51.45844333174885
51.4447393521665
51.433281881115036
51.41959189392283
51.40885425811164
51.39517805320126
51.381841140243644
51.370415921129904
51.35676083981116
51.343182710496315
51.334770327080264
51.33289437802411
51.32149702903442
51.30795725604734
51.29496824448329
51.28162330593865
51.26831122412093
51.25659756032461
51.243471156004176
51.2303306955273
51.217382362493034
51.20475472280074
51.19120775589338
51.17953311392682
51.168212854249624
51.15643462781265
51.142901179498416
51.20771482613375
51.19417497557158
51.18065587240083
51.16718404261222
51.153726750807756
51.142407928999994
51.13109508491698
51.195792076475264
51.184471114561866
51.1713084343956
51.15782389185965
51.1460656316561
51.132581461544106
51.11939287255928
51.1060158171387
51.09281557452874
51.079900762886766
51.066512514808785
51.05313945550719
51.04181399168803
51.028454068861144
51.015048609363774
51.00197547359597
50.98856801421805
50.975707753444254
50.96309186444993
50.95007298554414
51.003888603834866
50.99055897557519
50.97779645660069
50.96495926933051
50.951589817391394
50.93832295013035
50.92496733320582
50.91205502558945
50.89904043709547
50.88577740233839
50.87251013077223
50.85918923259711
50.84587546798043
50.83289522978743
50.82036952047588
50.80733722263368
50.799196959639396
50.78618121304461
50.775076792284956
50.76366295894441
50.75045974354644
50.73720551013209
50.72395819798845
50.710789333089295
50.77485314044175
50.76172708147619
50.74925913863831
50.736286162297
50.72490967608373
50.71168989469237
50.698736847525886
50.69065667943133
50.677516230963434
50.66440497242549
50.651244647175275
50.63979709331156
50.628469384662985
50.615754159760755
50.60286974406978
50.58973172153684
50.576642330345045
51.07519142602719
51.06192514253991
51.04874810983261
51.03699204802931
51.02422366770357
51.010984535583624
50.998088797256464
50.98486315182149
50.97170185839751
50.95850323367543
50.94577104951282
50.934723095196006
50.9230239693085
50.90986483191642
50.896685990386025
50.885005791642016
50.872063457030315
50.858957462906524
50.92240311629282
50.91095944825575
50.902887081257624
50.88973458789963
50.87691067954124
50.863771138683255
50.8510679996794
50.84936969150463
50.83838453853605
50.82696351600289
50.814463747668285
50.80136048213252
50.78826397259859
50.77591031736897
50.76294632839913
50.75272082870492
50.739650336603795
50.7270355451844
50.71409748432989
50.70104702177603
50.69939298913102
50.68642047556078
50.67486942839389
50.663666656059654
50.6507866434075
50.6378320051545
50.625352540413886
50.612422053569745
50.59942800641783
50.586799872912614
50.57391258142637
50.56093825803452
50.54797058984831
50.53523148094117
50.52233244270286
50.50938463838643
50.49677601134211
50.485317922723304
50.474515195313295
50.46166305029896
50.44886576493298
50.436178476131964
50.42341596882841
50.41054625000293
50.39768311247064
50.38481583587232
50.37199479510498
50.35938005317208
50.346532420223596
50.33414577319416
50.321308719813366
50.308783726605796
50.295946578423454
50.284792128071814
50.27203453258596
50.259547549072664
50.24706688777655
50.23470298829173
50.2228082977276
50.21007486070901
50.19875688851212
50.18607009321236
50.175102262283296
50.16240479014768
50.15054664660505
50.13806475152754
50.12557042915739
50.11282895431441
50.100093800831736
50.087720865381854
50.07513763362193
50.06242175306488
50.04982978743208
50.04819855427463
50.03549918899824
50.02287279656775
50.01231959323449
49.9996650536219
49.987511849747705
49.975198800589155
49.9625502596416
49.94989579862054
49.93736421425154
49.925242166544116
49.91260606374316
49.899976355731084
49.887630061397005
49.8768077181969
49.86479471034975
49.852270033270976
49.84026929828221
49.82767701195116
49.815315745251965
49.80363209039813
49.791805784452826
49.779566033695616
49.767030896003845
49.754791076235065
49.74230092326823
49.73187966535855
49.71935622901251
49.70682630264352
49.694302536883214
49.68178508032481
49.67135137368454
49.65890423954281
49.64673182802628
49.6343553653432
49.62186888811842
49.60971501897992
49.597253790079144
49.58687254663936
49.57441055516683
49.56284614108866
49.552068811022814
49.53970444722967
49.527320911921116
49.51494742137162
49.503037842538134
49.49071019254026
49.47829785944669
49.46796016722186
49.455559074174175
49.44527236564768
49.432896052772456
49.42051306277928
49.408597187394896
49.39766974644751
49.390230773177436
49.37787100783816
49.36557515183488
49.35322773645859
49.340886344176404
49.328800596307794
49.31672109756739
49.30604337341393
49.29372610052524
49.28141498012051
49.26954541344974
49.257247159015144
49.246594115351805
49.23640574158387
49.224862520955156
49.214684370222464
49.20448391722231
49.192219589226994
49.1806988851781
49.16844659347776
49.16110176780877
49.148860457607626
49.13669021605438
49.12652694506647
49.11636406250693
49.10577991044604
49.094449958347965
49.082831514866115
49.070699077693476
49.05850456997039
49.04631612163002
49.034269728511525
49.02209335162339
49.010336256396265
48.998681984744124
48.986833275897425
48.975137316923735
48.963238199253304
48.951151128862534
48.94176005434261
48.93008303934777
48.91796030761994
49.39370322347411
49.39243480319357
49.380284453449455
49.36837061703339
49.3582078594906
49.34762208347391
49.33704154405183
49.32508824368726
49.3149415968874
49.302768073766615
49.290720821321045
49.278790775384394
49.266706198982185
49.25486205258352
49.24270351060002
49.23055081970402
49.2204475261236
49.210349216901136
49.19846354908798
49.18633375038259
49.1744236215633
49.16231839338663
49.15239230266566
49.140535547476475
49.128844573062175
49.11701942049695
49.1049305651141
49.093719732915794
49.08205203157356
49.07007047056015
49.05942240750949
49.04741943606289
49.03676698936177
49.02496382667882
49.01292148930967
49.00120370043544
48.989491665447225
48.97746675340367
48.96748471674924
48.95587082024659
48.94868982949659
48.936711836738276
48.92521847168145
48.91528838825281
48.903302284751646
48.89156651615414
48.87959209378918
48.86923237515701
48.85732217954823
49.327374746712046
49.3153724619121
49.30332391117774
49.293323487637096
49.28157655899282
49.269840796030316
49.257913334722744
49.24619581013411
49.23448400978807
49.22251742872651
49.21190753629849
49.20061823356594
49.188859655723334
49.17687429524382
49.16487993565961
49.152891573909116
49.14090890897155
49.128932084962535
49.11701513133938
49.10706747891719
49.09531878764871
49.083421055916325
49.07147280346844
49.06157720971799
49.05004507749585
49.03811366297931
49.02620286127622
49.014339290087655
49.00253771736898
48.992814695918796
48.98292836275327
48.97104312576465
48.959574635560166
48.947689023312115
48.93580851626762
48.924273468062
48.91253723903689
48.901247530823284
48.889445903042464
48.87759391615688
48.86577259319155
48.85398581873609
48.846918228065974
48.83508802263413
48.823836272915024
48.81204227124189
48.80067450269923
48.79340838647296
48.78187032804689
48.77037492659696
48.75888508385178
48.75185585650072
48.740931783679926
48.73115671002798
48.720994183080855
48.709473529144965
48.699303320430886
48.68954773235891
48.67779832412234
48.666069276772696
48.65433119928192
48.642598929495946
48.63093823466466
48.61922950230649
48.607576582139295
48.595866734733335
48.58441951569969
48.57272088350231
48.56102788377109
48.54964096618957
48.53998284230042
48.52830615650723
48.516635087205515
48.504969630343965
48.494889229278975
48.485224968935064
48.47357612530626
48.46665933342713
48.45503223168534
48.50408940309532
48.49274621920897
48.48116074694933
48.47091200349841
48.459285495462076
48.44766456368858
48.43616012939506
48.42525971571138
48.41376616416805
48.402222697085776
48.39328026207222
48.3816950905544
48.370385077742945
48.35881998023286
48.34809713327039
48.33694778000015
48.327367525075076
48.317796339006584
48.306810817931684
48.295265213051685
48.28377385158604
48.272251542658424
48.260774072338535
48.25123249958646
48.23971459690058
48.22863710046938
48.21739072436645
48.21058289536076
48.199085675053844
48.18956798699071
48.17977216269064
48.16828999784668
48.15881735120756
48.14734550333924
48.13587911955659
48.12598260100432
48.11463689439267
48.10318648104322
48.09374284687058
48.0839907874513
48.07295167282331
48.06176313610475
48.050647453208946
48.04096689404238
48.02986139306598
48.01878546871373
48.007437225800885
47.99603944868175
47.984671486638675
47.97333714466641
47.96395120277052
47.95262942463009
47.94125830271946
48.0001160648828
47.99070638280689
47.97933417750291
47.97058938298455
47.95978757632887
47.950396356771755
47.94166462385478
47.93031748429884
47.91918085951092
47.90785881460918
47.89841697084337
47.88709143789885
47.87772850893913
47.868374441077556
47.86752459412329
47.856216414441235
47.84511674414429
47.834113974035304
47.822833803758286
47.811571113542904
47.800291027784276
47.78971290634366
47.778875809585784
47.76917984621379
47.758213133692884
47.74863362888552
47.73771270198665
47.72695123274471
47.7161948324944
47.70495956175447
47.693729580690025
47.68280722770865
47.671673631878846
47.660459406136226
47.65387862347544
47.64287769766003
47.63167829255877
47.62089383243447
47.610187625182945
47.59900364876171
47.58787567310753
47.57671425775358
47.56560031885804
47.55469430490221
47.54616737440206
47.535014156627156
47.52417055886162
47.51302772871887
47.506503102325006
47.495381683196406
47.484381719687356
47.473320084294606
47.4622764899392
47.45375513194939
47.44288063282435
47.43182825807135
47.42074252560119
47.4186663055221
47.407813943484925
47.39679365422279
47.390314499916634
47.379931073822014
47.369689978366466
47.35931622089454
47.34825627046402
47.33978540897559
47.329425896564764
47.318707295391725
47.30767899403504
47.29829849097436
47.28774741291442
47.27680716519656
47.26607792933814
47.714044844668265
47.70292787243046
47.69181671704108
47.68071024097224
47.66963273343329
47.658548416614664
47.647511131566056
47.63683088245766
47.62574997273855
47.614964539101294
47.614187244888676
47.60313127567336
47.59227447063109
47.581341933180234
47.570976844285425
47.559972313915246
47.54892997262965
47.537892616554295
47.52693084364355
47.515988406081455
47.507533655005
47.49662343595825
47.48756129095884
47.47660360018979
47.46583589743994
47.455127498328515
47.44495675823719
47.43591707210825
47.42518585482924
47.41615493033819
47.40519340586475
47.39454903438493
47.3851258898359
47.3755003746078
47.36467309993773
47.353787608414244
47.34295074257579
47.33201198316207
47.321131715797684
47.31020368024804
47.29928005898731
47.29030321503405
47.281300583767774
47.272302106922936
47.26146052322338
47.252500425797095
47.24160522164081
47.23073874172831
47.22179217646252
47.21284947736261
47.20350726258988
47.192835552287704
47.18196913839125
47.17110786752087
47.16055020982832
47.150379727552945
47.13991599027418
47.12935552397488
47.118941881098124
47.1081099404358
47.09748105156448
47.086712175992595
47.07590691422017
47.06556685194541
47.05495867152718
47.04416814099667
47.03344351594973
47.022704160981114
47.012214457157405
47.00197435331006
47.442811348783025
47.43194892001436
47.421077512973326
47.410443436145094
47.399780549018956
47.389209913376156
47.446185889834666
47.43562084846645
47.48735656283939
47.47703116355332
47.53393490822139
47.52306269266082
47.514726194564055
47.503916091310316
47.493163806289544
47.48241643547583
47.47165166703067
47.461093588836405
47.45036090455611
47.43994767664479
47.429168433466664
47.41834479849782
47.40764894773732
47.39684688540449
47.38641761901711
47.377131681381435
47.366332244025294
47.356345510520214
47.34561816744863
47.33495801238236
47.324230701189094
47.31385264330259
47.30316545284225
47.292459739318176
47.281948388945885
47.272687184063486
47.26381959587931
47.25312206602879
47.242664067225995
47.232305396705435
47.2215732209734
47.21233853855155
47.20208256245148
47.19168250280289
47.18284940846361
47.17260710850026
47.16215157588047
47.15150483880853
47.14271803301221
47.13222465956494
47.12173604393832
47.111069489318176
47.54668721923469
47.537791708296545
47.527307131541
47.51654460728114
47.50766196234815
47.4973253305443
47.486627079601774
47.476553099321556
47.465860334000766
47.45512630859733
47.44884637308385
47.43843755154158
47.42777892989589
47.417112030750694
47.40644995062477
47.405742040096314
47.40503444923846
47.39433415653791
47.38551139265393
47.37482033370894
47.364256994456255
47.35547200010782
47.34484434833209
47.33439684633442
47.32426183728245
47.31397347584474
47.303314774904024
47.294140717792565
47.283541216260865
47.27294864384899
47.26230877244592
47.25173270391658
47.24299451390059
47.23237003642748
47.221748860345535
47.21121126943128
47.20209620624393
47.19335431212716
47.18280342024907
47.17406557175806
47.16371596125439
47.15320536273456
47.142679898057864
47.13210030203047
47.121584295731616
47.11101417812378
47.10055256227882
47.09440422572506
47.08407100237693
47.07510910503176
47.064561242807905
47.05401810632878
47.04533874446547
47.03481826939054
47.024700876147556
47.01418760551292
47.00395796256794
46.99344253573068
46.98293242507313
46.972524373184505
46.96203451924027
46.95153786422926
46.941268828252085
46.93117109179887
46.92081066435522
46.91034407146024
46.89987067470394
46.88940195357119
46.88078613120669
46.870711572456706
46.86025636130961
46.849806424071545
46.839887930260765
46.82969069150081
46.81926539998958
46.80885612413421
46.80030201092476
46.794261625517535
46.84979692667144
46.839435126380636
46.8292879975594
46.819145384594336
46.80883248665014
46.798698935236864
46.7882922865966
46.777901694198654
46.767515720868225
46.75778063609493
46.747680725976586
46.737344964667685
46.728809171290365
46.71843421365909
46.708063862002334
46.69774732639504
46.68916232100649
46.678805363969886
46.6685021812357
47.05880288933762
47.05273331909669
47.04237526033508
47.032337907178274
47.02220626058684
47.012012614653095
47.40365292659644
47.393209641592264
47.38277097955622
47.37256199844381
47.36216210086694
47.35204747953745
47.34203050215806
47.33156354869749
47.321463259519604
47.31152820944738
47.30144270029301
47.29099456578573
47.28055044154417
47.270162007921115
47.26003619287965
47.249869117521165
47.240715218343325
47.230569105419036
47.22020997245094
47.21413693200111
47.20373950491747
47.19362144137075
47.18507513388761
47.17520077533921
47.16486071670207
47.15447440262164
47.14409252802837
47.13416762889605
47.1237953952158
47.11348741752034
47.103364581496486
47.093005363422705
47.08293260345145
47.072633285350605
47.06269214015667
47.05254145876585
47.042656294950206
47.03233535301866
47.02385448844462
47.015377592191065
47.00517832964373
46.9950858977598
46.98477603647211
46.9744700974424
46.96419122578971
46.963600923422874
46.95330640327306
46.94313639034807
46.93330118863457
46.923020670991605
46.912824000882104
46.904369401229324
46.89438553866194
46.88438338724883
46.87412422239385
46.8641451658889
46.85571045946298
46.84692029648233
46.836735630966714
47.25698817216451
47.24849740223856
47.23997676396231
47.22971513955516
47.22121349121427
47.212739531518125
47.2048025629439
47.19631191799053
47.18601379189016
47.17616851745256
47.165929731420995
47.15708897098727
47.14690924135013
47.136633238550544
47.12643069746276
47.116174684605056
47.1071593469199
47.096960496184366
47.08698900756869
47.08102296110045
47.07077681899793
47.06058338505461
47.05275370768468
47.04394939004491
47.035525106069386
47.08969201346105
47.079728677951174
47.06954867053805
47.05936977300225
47.0509512885569
47.040971727984605
47.03104057589287
47.021102947231405
47.01125993742878
47.00110693751033
46.99152357532063
46.98159269757494
46.971406014075214
46.96199275513526
46.95181460325942
46.941641455520006
46.93166245048428
46.92149761314985
46.913134505695
46.90302803244474
46.892935177192975
46.883057542515495
46.8731299867663
46.863040911398784
46.85317615024419
46.84344366300153
46.833761828178126
46.823999725724825
46.814151926590604
46.80448269432518
46.79616653551142
46.7863418209247
46.7765433981148
46.76644714622591
46.7567314261822
46.75619530767183
46.74616895768513
46.73787792866398
46.729217433465905
47.143695315375254
47.13353503621246
47.12414372929593
47.11426097220917
47.104328522047105
47.09494928857961
47.47506835356395
47.4652252050728
47.4551975992896
47.44508733068507
47.434881891379696
47.42489544255783
47.41707834108996
47.407498745592406
47.3973107462458
47.38891009232238
47.378729875331544
47.36857611362318
47.35863978094967
47.34847261912465
47.338356201587445
47.32819775605063
47.31804366942629
47.308401309497775
47.29852354497345
47.28849974863588
47.278362878378935
47.268298328294996
47.25817071729382
47.25753096823927
47.247409415236866
47.2373417332556
47.227496099258445
47.2173874742372
47.207294176613914
47.19731131575355
47.18721563418868
47.17748024029274
47.167660036121745
47.15808280261311
47.148281526802414
47.138207107672756
47.129906252050155
47.119853067686165
47.11156368359881
47.10150583662909
47.15467590989933
47.14488218820362
47.13511680938442
47.12926012310522
47.1194656255039
47.529353183283305
47.51922128288117
47.50909357161031
47.49901622018088
47.48891903209843
47.54189334095373
47.53176942840241
47.52194793605447
47.5123360615859
47.50257912983769
47.49257063834739
47.48482228392857
47.47522604818639
47.465634327079556
47.45591454947254
47.44606102350094
47.43600083530241
47.425936016144675
47.4158625378065
47.40606896183423
47.39600397903978
47.38595418148121
47.375897739592105
47.36594373394514
47.35616062864149
47.34611690422396
47.33646769000613
47.326487443117955
47.318239266901415
47.30850881142423
47.29970709304121
47.28970099051352
47.27991367082626
47.269903102613085
47.259952289134134
47.25001730921828
47.24001942151002
47.23037789292006
47.22039926131847
47.62688513832198
47.61683776627608
47.606783775558334
47.597472968024206
47.58762694114719
47.57758549221172
47.567833144667446
47.55814072081442
47.54948806311529
47.539501116407735
47.52946956943234
47.51949105993725
47.50956555436153
47.499546666644456
47.489608964406294
47.48100202641821
47.47117819904289
47.46350781942141
47.45353084607862
47.44353642087936
47.433557029693795
47.42375353160976
47.41515465719772
47.405177296744995
47.39753209986276
47.387856385252455
47.37824054032953
47.3689010520412
47.358964939850566
47.349011395306675
47.33932435473875
47.33059012652211
47.32064938879039
47.310712251161505
47.3012107948354
47.29132845722429
47.28147029221474
47.27154971514965
47.27092044567524
47.262384283920696
47.252484729170575
47.242578547885635
47.23267709318024
47.22415610074664
47.21427285154904
47.20830855542743
47.19869381296229
47.18885977626836
47.178981557432394
47.1691073461395
47.16097417184372
47.152313800268765
47.14250868062204
47.133855792575815
47.124182592771916
47.116063386949484
47.106445625500406
47.096679344540426
47.08821346232933
47.07840030483118
47.06859124554038
47.0587648173054
47.04899077634223
47.039172666465475
47.02935852653924
47.019895688669024
47.010100383557855
47.009529433129806
47.00120765619411
46.99289062355384
46.98332658609386
46.97353839305509
46.972975652737986
46.9635568324154
46.95553018973813
46.9475068887106
46.93808274862486
46.930066185023996
46.92439714099393
46.914907475447436
46.90535933391994
46.89586723953296
46.88611960551934
46.87637659191646
46.86664773903649
46.85865933653209
46.8492183314508
46.83978124705267
46.8301710656492
46.820499244042125
46.81078343178978
46.80113742192562
46.79148405598621
46.78185600557042
46.773877322464685
46.765542618066085
46.75757062319946
46.74789456154109
46.7382578182225
46.729002850938265
46.719326672702095
46.71139523407066
46.70193270035831
46.69362735443523
46.68417573823
46.67622526357725
46.66657144242656
46.65692161375774
46.647323601136065
46.63774729865272
46.629824777488835
46.62156619698707
46.61300373779814
46.60337692992168
46.59404322001877
46.58460327326206
46.57559915168678
46.56598800865094
46.55638083142613
46.54824133147085
46.53912958066682
46.529599280173215
46.52006987213619
46.51048262322365
46.50150861778739
46.49363478039976
46.48434674437292
46.47504146565382
46.46556805154218
46.45600386252083
46.44678560977628
46.43722865800472
46.427853984577965
46.418561621630204
46.40937495472542
46.45611663148465
46.44692602178931
46.43743714195937
46.42794338757695
46.41845353366881
46.40893257321003
46.39940301826687
46.389989783696606
46.38084578387503
46.371381678487005
46.36323373295365
46.35544878081428
46.34622908661601
46.33672619126863
46.32722762865989
46.32176580121653
46.31232737794334
46.30309485550011
46.30267878161136
46.29345201662077
46.28408553124197
46.274610919767284
46.265347586839496
46.25588056257372
46.24776162244226
46.238557413751344
46.22917388622053
46.22141913126252
46.212147978768506
46.20270621625571
46.19352061738287
46.18408373880935
46.17490569583422
46.16583256836186
46.15640768179185
46.14924523003306
46.13988053921633
46.130720878900746
46.1227578768953
46.11339605689501
46.104348423209615
46.09494952195836
46.08556437278565
46.076219716211355
46.06854535972534
46.05953576047768
46.05186709954629
46.04254321299132
46.03339266975844
46.02402295824414
46.01466945277031
46.006751124305495
45.997392550032856
45.988260494369456
46.3793755515302
46.36994748944379
46.36077644022491
46.35207643333278
46.34436785991741
46.335197317087484
46.32578724452105
46.31647493627352
46.30733596720087
46.29801136581744
46.288663420037594
46.280441820245244
46.28003439231632
46.27064886516314
46.26146947465312
46.25210386094649
46.24310270950587
46.234062413631996
46.22475122529239
46.215433219051796
46.206094900328054
46.1971121766497
46.187760534508676
46.18065262031742
46.17136116090983
46.16202040404944
46.15279417367373
46.14478966548897
46.135832049837425
46.126570141637885
46.117268655223086
46.10800314533681
46.10036150872932
46.09271683487719
46.08508516091752
46.075836009213184
46.06690677761119
46.05772022476537
46.0484268994577
46.04806849623623
46.0404772113606
46.03119298526434
46.0219332317111
46.013371673414866
46.0045752183583
45.995306260584265
45.98604048575337
45.97677844335946
45.96752013114775
45.958265546865256
45.94972886751284
45.94054541879463
45.93155303245937
45.97739206472654
45.96981428422008
45.96092105803457
45.951691159888725
45.942507354676295
45.94217160603802
45.93460851497525
45.92542746355857
45.91786700452557
45.90869300202722
45.95343358262083
45.94421023942597
45.99443281395302
45.98524775185417
45.97602302813263
45.96902173119869
45.961490441114805
45.95227602843615
45.94331553721629
45.9343279138327
45.92512448207277
45.91625817383853
45.9071083794041
45.89791604861064
45.88873756845688
45.88121393551416
45.873693313831374
45.86456737683942
45.85672455382923
45.84796426407245
45.83994404169481
45.830789996040856
45.823288472433134
45.815789947036286
45.807670327213884
45.79879948213656
45.78967306230014
45.78057405337691
45.773609353344845
45.76668199748899
45.757548875653015
45.74863776750805
45.739511767554426
45.73039966063641
45.721281058207055
45.71253288069405
45.703768931637434
45.69466096652551
45.68577481667227
45.67672630779008
45.667629170505116
45.65887138108148
45.650060182293714
45.64097378496443
45.63356495277906
45.624743727200205
45.61566790951963
45.60685371806674
45.597785490599605
45.58881230643158
45.57979367614075
45.57106647425296
45.56218427172092
45.554804321376686
45.5474015602281
45.53835719931464
45.53072522152009
45.52333537280336
45.51430117249123
45.50528075711586
45.496470956301735
45.4875392224995
45.47851928610797
45.46950292621778
45.46053297188419
45.45152375012996
45.44322109880718
45.434218875927066
45.42686424105099
45.41791273415485
45.4089208686363
45.402123290577485
45.39346751984449
45.38580325938329
45.377146839757444
45.36983561452281
45.36252728081488
45.35361298850339
45.34464817241491
45.33572948370757
45.326840860921315
45.318133145487025
45.30954580389261
45.30082589437836
45.292349001148025
45.28344859784702
45.283248947863356
45.27471935568145
45.265850240043456
45.257388605219525
45.248826789807914
45.240181559736996
45.23153973799648
45.22286066838645
45.21430936668828
45.20546438300428
45.19661206782702
45.18829442745152
45.18798511902657
45.17908984636534
45.17089637119859
45.163637615898914
45.156062297687825
45.147878186796085
45.138999548017956
45.13037962777521
45.12537640227978
45.1165275538047
45.10766205418714
45.09938149862463
45.09092655740902
45.08212281303954
45.07713495690749
45.06828589233017
45.05944030137975
45.05064357733371
45.0420796331102
45.03333514301454
45.024748175018765
45.01632278827267
45.01135565413117
45.00621939907455
44.99767422965872
44.989053583232405
44.9802408401211
44.9714316680955
44.96332056781275
44.95456938137192
44.946014637968354
44.938521933567365
44.929729422917084
44.920940352216206
44.91379963986155
44.9050623568977
44.896452753529886
44.889064096824384
44.88033378985086
44.87163599601756
44.86311416545232
44.912204045323854
44.90367762104876
44.89491079605441
45.27058856314691
45.2620068880162
45.253428561831896
45.24460034713002
45.23577557624117
45.22695424715064
45.21975473713689
45.211631596354614
45.20410068027659
45.19533450386057
45.18652964617426
45.17772833702569
45.16893033734954
45.16019751839498
45.1516195307241
45.14288279282946
45.134098954603274
45.12533793055785
45.116603524116485
45.10793587221108
45.09921841175942
45.09045106758917
45.08201065217793
45.073825192323454
45.06546720720156
45.065313041491265
45.058194431860656
45.04949018722588
45.040764371883995
45.03417019334044
45.02611932439628
45.0186750434154
45.00999290669078
45.00126327269027
44.99278873748001
44.98406594175675
44.97592009339452
44.96745536339278
44.95881315637624
44.950355020019785
44.94210690974722
44.99076322117207
44.98209545567243
44.98195796567532
44.97454096106593
44.96585023468998
44.96571596730672
44.957267358976985
44.94858318576515
44.93993530703927
44.931933781274154
44.92352023007369
44.91864205641233
44.91133476178168
44.90266952572196
44.89399782600608
44.88538227067557
44.87671713896309
44.868055352215556
44.86099511419665
44.85233970321571
44.8450564750801
44.836863669912816
44.82890207694216
44.820259527862355
44.811860939929566
44.803225123289934
44.794592517293154
44.78596323728597
44.777337808724944
44.76875678532895
44.76173558983439
44.753359584010084
44.74475643333583
44.736156597131725
44.72755017993335
44.719008079915426
44.7110905865393
44.70306300408487
44.69503850797509
44.68671738196358
44.67923807386627
44.671914308634165
44.720229979936335
44.71164149712858
44.70310073158819
44.69456918224982
44.68600043723991
44.67781952672997
44.669247420143876
44.660728911187014
44.653745756167474
44.64542367654331
44.637030562558266
44.63006557057514
44.62157325677985
44.61429920464192
44.60610497541745
44.59756138128311
44.589373495659146
44.5808363764756
44.58077722367203
44.57224501750482
44.56532542949589
44.55679944414493
44.5482767204563
44.540005470994444
44.53148921755831
44.523018612549315
44.514578629051314
44.507658332616685
44.499155290861474
44.49911186523392
44.4907177524687
44.482263554561655
44.47378114603284
44.46545764154429
44.45855596401473
44.45007324171609
44.441926299179265
44.43351948984336
44.42629923463935
44.41782901552884
44.41094431068154
44.4025214288448
44.395329312556704
44.386923655756696
44.37870679131418
44.378686436208355
44.37028650737969
44.36344114388189
44.355388581001435
44.34694797423055
44.338718926833074
44.33029448109478
44.32221348607231
44.313785607485876
44.30536104909613
44.29717686819581
44.28900521035017
44.28059981465764
44.27227573967869
44.2641135002587
44.25595432817062
44.248899103321556
44.240543453256905
44.2324963625755
44.22410361908137
44.21595980985624
44.207572867555434
44.199189106344065
44.19136969889899
44.18355325615816
44.17677312704469
44.168489233923296
44.16012133861293
44.15385262013915
44.145490148052
44.137802362391305
44.12949574706863
44.12149100107315
44.16919762637721
44.161028978741136
44.152674756128235
44.145413875342804
44.13716919371482
44.128824105948944
44.12885113771164
44.12051077650625
44.11373855261392
44.10545374658245
44.097172070436145
44.0889473608968
44.080786317404936
44.072911024855436
44.06459224210254
44.05648211896106
44.0481792747274
44.039869865318856
44.03177013031089
44.02362990667416
44.016915511533924
44.008618260730614
44.00032413742479
43.99259082483832
43.98430284615994
43.97757796371355
43.969559563882505
43.96160894081713
43.95703766118454
43.94897028629125
43.940934797967245
43.94099705334498
43.9348131856742
43.9277858559797
43.91987172224464
43.911614555160185
43.903403976214236
43.895498886696615
43.88733788899627
43.87909355314421
43.87243154379167
43.86427947573189
43.856084170406604
43.84910129279792
43.849180632294505
43.84095273916562
43.83291464200438
43.82627002813097
43.818051061161796
43.809834663062944
44.17085496245324
44.53173992152512
44.52358140483626
44.5154728801834
44.507460202698105
44.49932901982686
44.49099581214524
44.4827682408317
44.47448455800166
44.466220041368445
44.45808599848453
44.45183893964767
44.44362441952181
44.4353221534401
44.428091240180954
44.42004711158221
44.41381300119041
44.405552177757606
44.398826848885356
44.39053276735126
44.382241784106974
44.37395378377381
44.36721866682139
44.36017948005306
44.351909832460784
44.34363367835881
44.33541978628948
44.32739193055494
44.319166336091115
44.310902460212674
44.30287190509926
44.294665225670414
44.28641064926737
44.27815903558202
44.26995359138067
44.261727266510086
44.25349443232277
44.24541650394783
44.23742180863518
44.22918903662275
44.22100186608425
44.212774702946376
44.206091132863655
44.1978698029152
44.19009102705608
44.182315468523946
44.17411269755965
44.16590393068563
44.157697705503416
44.14987633787652
44.14173504810105
44.133876788027145
44.12568260369963
44.11783024096461
44.10990195396185
44.10215570414347
44.094161605911644
44.08705165162443
44.078884803706956
44.071929790986076
44.42888570159415
44.420693384422904
44.41246123220192
44.40554695090045
44.39764370034706
44.38942039164168
44.381540947615996
44.37356397526583
44.365730156642115
44.359075473674544
44.35905932760811
44.35240738273768
44.34420308984409
44.33964136771401
44.33209854248405
44.32390255458564
44.31570959662731
44.30752017289588
44.299333775626025
44.345870624939174
44.345762249573596
44.337757103243064
44.329892635621285
44.68528532880484
44.67856982161728
44.6703251341299
44.66228542005591
44.65427695296727
44.64605067681966
44.637979476421016
44.629962754898195
44.622114886329534
44.61419789386555
44.607039279557405
44.60697752252923
44.59941455105916
44.59935422096332
44.59114222423694
44.58298369966866
44.57632577483582
44.568165121318685
44.5602224418771
44.5523609227653
44.544505131286584
44.537367283682975
44.529197665752754
44.521030981505575
44.51308701574614
44.50490747017176
44.4967309301258
44.48920912843476
44.4825629316043
44.475919175536546
44.471366770975685
44.463246353903685
44.45711757984635
44.448960310565646
44.44087299899721
44.43276133544517
44.78578890747441
44.77757786033073
44.770911318477964
44.762891350537366
44.75620961625774
44.7480095045655
44.73986043893507
44.73170693966338
44.72351581954991
44.71552818846854
44.70734302863173
44.6991609761735
44.69098180673596
44.68432079688077
44.67619506333794
44.66802508212406
44.65985808865244
44.651693580775174
44.64376929265666
44.63567741686323
44.62817008361039
44.620335891133244
44.613698734246874
44.605551601534266
44.5977113536203
44.59108538721522
44.58299685853884
44.57486138619182
44.568263250212375
44.5613312873689
44.554498304286795
44.54637435093964
44.53825286062953
44.531647394812175
44.5775142896022
44.5693915646952
44.561508256573454
44.55357317216784
44.545998242477225
44.53795145070824
44.52984332191692
44.52197438670805
44.51533152418548
44.50729577595814
44.49951635166993
44.492932348584254
44.48488157972936
44.477995069940306
44.469967289012615
44.46190346641578
44.45583507700074
44.447776752197726
44.43992945130405
44.432057156607684
44.42399820446024
44.41611693503942
44.73732678780337
44.729461614134095
44.72134521754289
44.71323226270452
44.70527900837255
44.697182457420695
44.689077910914804
44.68129232762125
44.67372994623887
44.667138235010235
44.6590840485776
44.70465365275498
44.69681006757427
44.69021895155092
44.68255556982562
44.67446726109619
44.66661314825187
44.65883137131168
44.65075124984048
44.642674546970724
44.63490132201681
44.626986681837515
44.62043896991773
44.61268831219787
44.60462578731739
44.59680024691372
44.58896855496894
44.58113969239264
44.57308868976596
44.565040210132096
44.55732679298871
44.54946698061355
44.54143628952891
44.533440962620425
44.52540678600801
44.51753188239051
44.509514449598406
44.501488933109115
44.49346641992981
44.485512483111336
44.47749574063419
44.47302753807416
44.46538607675762
44.45744292813987
44.449437015177296
44.44292841423589
44.4351799518517
44.42723158194844
44.42043494051727
44.412975278642584
44.404986005952935
44.39851237394709
44.39052846594962
44.382586278759284
44.374673720548294
44.36670934659777
44.35874612976651
44.35085966246426
44.342892919216105
44.33511114359027
44.327150089335724
44.31919238515197
44.31123715558677
44.30353596799066
44.295643205783364
44.287878283470626
44.280264390083985
44.27350152007142
44.26683531665168
44.30795840382128
44.30003491519561
44.29225120663205
44.63720728267654
44.98203976285
44.975253813590705
44.967431940286765
44.95967850820735
44.951629872599
44.943762728335024
44.935719821619145
45.280067002114635
45.27196681123769
45.26393480589692
45.256063641828014
45.247972087449
45.59195566619828
45.584335948338556
45.57619124349941
45.56808960750141
45.56010440770203
45.55212206026906
45.54402906250165
45.53626460021053
45.581010589947674
45.62574060753071
45.61796572087161
45.6101238918004
45.60235456462918
45.59422145341737
45.58609173100208
45.57993759742826
45.57199070924151
45.56392533434888
45.555806317004915
45.5479126022384
45.53979943796954
45.531911385591016
45.52380395985951
45.51576429829482
45.5077274988382
45.501105847278815
45.493010052250085
45.485212774848286
45.477122199826084
45.46903461067386
45.461180570608725
45.45659706677973
45.44855573834861
45.49311851484929
45.48526577760152
45.47737979591303
45.46959775931993
45.469293030928256
45.46146826651759
45.455362477106796
45.44729443264866
45.4392703048989
45.43150331474131
45.42363806222018
45.4167623362689
45.408754799097736
45.400703601438316
45.39265536616008
45.3846660922892
45.37809108535069
45.37067966639937
45.36286349379816
45.358314451651275
45.35175209162559
45.34394227818524
45.33592448130126
45.32793967244006
45.32033697036997
45.31231861784114
45.65270067922325
45.644626271604004
45.636554719655
45.62849511091402
45.62060566416818
45.61254263736292
45.60449154442128
45.94440101793126
45.93777075420841
45.929657407201304
45.92159531632405
45.91348779746125
45.90570518788538
45.949880548619554
45.943236960625555
45.93614824522028
45.928264167312335
45.92021983477161
45.91218682562265
45.90439973352781
45.896356306246965
45.89173568855684
45.8848065516113
45.87704679405339
45.86902145063128
45.861118821786455
45.85308944010064
45.84501719509109
45.83840513466919
45.830566258947556
45.82365792443077
45.815596056393396
45.80878492896008
45.80072851233522
45.793597130194684
45.78554669788425
45.77759485937637
45.7698560554404
45.76181355745139
45.754097220328326
45.74722987410113
45.739195694003264
45.732641046485945
46.07037971758223
46.064235637680156
46.05667077257018
46.04858971747512
46.0405114979016
46.0339110910529
46.02612971656775
46.018248628274556
46.01018992544362
46.002485295442646
45.995877896580254
45.98929224985814
45.98152687170938
45.973472654355774
45.965502285961925
45.957453801666965
45.949626583797716
45.94164748321435
45.933662800803354
45.925625414486504
45.917626319661345
45.90995405264197
45.90197077096228
45.89396252556803
45.88601999175682
45.87914885841338
45.87229446244877
45.864583734858556
45.85678915093083
45.849192395041186
45.841489741892154
46.1773812421312
46.16954613948494
46.16163854566247
46.15394110015187
46.14733609688655
46.139285270630985
46.138959531377544
46.13092193949565
46.122878186759905
46.115011209194186
46.10716391333292
46.099128506586084
46.09113355185646
46.08410798817905
46.07613604325631
46.06811163781513
46.060090503653655
46.05237527210073
46.04453281808427
46.036537392143295
46.02883028636141
46.020822592936064
46.01303472769682
46.00507102677296
45.997288608811864
45.99075404509039
45.98275982398052
45.97476838153631
45.97006183836736
45.96207537870121
45.95424228260113
45.946672140086385
45.939050782842045
45.93148590626216
45.92357643551833
45.917046947658406
45.90932235507163
45.901357517744245
45.8934329255145
45.88562396058301
45.87773067134952
45.8698169410949
45.86208573544926
45.85417745968276
45.84746144990776
45.840916597993356
45.83327540898951
45.82574719393474
45.81781199961544
45.810235383232175
45.802530320017745
45.795012637664456
45.79049350959642
45.78272126870039
45.77625679383182
45.77025390550973
45.76233928439517
45.754436287921486
45.747038742191684
45.73930470419092
45.73255146251902
45.72578538610878
45.72553422645159
45.71767685172556
45.70987679311303
45.70313446202805
45.69524556220478
45.687359385571405
45.67951274604211
45.67194906590182
45.66412522997304
45.65686133161052
45.64902536368185
45.6417665735371
45.63389865997503
45.626205450083575
45.61947518914096
45.61161565484724
45.60393302790146
45.59639273708545
45.58854076657795
45.58073868255639
45.57433994600971
45.56649582553707
45.558877759362375
45.55203080827568
45.54443530277745
45.53660172257401
45.52899403754596
45.5212029593609
45.51343193808316
45.505780591044946
45.498014891027026
45.490197362695234
45.48337279658646
45.47894057376541
45.47117007642537
45.51095715444843
45.50335842967213
45.49554803515966
45.48792777283878
45.48073149877414
45.47343674885858
45.46685401271781
45.46027338449116
45.45255774590079
45.44481039504911
45.43724108428064
45.4296250866432
45.42208054882099
45.414906651609286
45.40712746239181
45.39935093773649
45.39157707627455
45.38524578043593
45.71460334048907
45.7081969223131
45.70046922561636
45.69287255223035
45.68604250185253
45.679367669057434
45.672679967972776
45.666084550821154
45.65832294269936
45.65055897271474
45.643364421031784
45.635610711615634
45.62923303082899
45.622831155099504
45.61504083867077
45.60727026918512
45.599484801402745
45.59171076536916
45.58411748279027
45.62687796421408
45.61937841385797
45.61181044642128
45.60432954430963
45.59683725504291
45.58936145606722
45.58159098368678
45.574035904332455
45.56648339954939
45.558959334212176
45.551199800649165
45.54362893468399
45.53587418771741
45.529240654692614
45.521490996708835
45.514724983612645
45.50698918008993
45.549639113728524
45.54189999016445
45.53430904517313
45.52661302880248
45.518890519848455
45.511300523351885
45.50468244053011
45.496986841697954
45.490686230962616
45.482958918879895
45.47524296248753
45.467869899625825
45.46037078507469
45.452662592390176
45.445168604372704
45.43749613974659
45.42978713263889
45.423058483090266
45.415856409779195
45.4082086763176
45.400510224210464
45.392892349808236
45.38519874233317
45.42770308064285
45.420006079104276
45.41231168539276
45.40462000124507
45.39696999524362
45.38932781614319
45.381705621651044
45.374032923962986
45.36635412333277
45.358849489172236
45.35118455230731
45.34360451875337
45.335936161553654
45.32848138461266
45.32096464069819
45.64621331327598
45.63871827725776
45.6312430325117
45.623533750026056
45.61769659170942
45.61139410408822
45.605526890970836
45.597827259295414
45.590130124376564
45.5824442640485
45.575725052738925
45.56803554285994
45.5603850785837
45.552739767314364
45.546030097546435
45.540216832737464
45.53253989267746
45.52507585179424
45.51740505499894
45.51719518424505
45.51012490920122
45.5028578107969
45.49524096656627
45.48870165930619
45.48112151914897
45.48084452265273
45.47319039196901
45.466732861202765
45.459294423879314
45.451647780578405
45.44421366311321
45.43988118587585
45.432250305999375
45.424823198086536
45.4181575804135
45.41164441247005
45.40407609602828
45.39828731753283
45.39115956256532
45.38381671692538
45.37624287878778
45.36870088401264
45.36108613059135
45.35348415222741
45.34610944345524
45.33881105613927
45.331512531062785
45.32391039916088
45.316321027373604
45.30893327620934
45.30143052799452
45.2938471361984
45.286753601866096
45.32879021528641
45.32229803957197
45.31499968124407
45.307411771049615
45.300420415073226
45.29402531373963
45.28649058762342
45.27925644859769
45.27168086612344
45.2641439645589
45.25666502049835
45.24914064561337
45.24180927614748
45.234454975922866
45.22694749091715
45.22035281353623
45.214201259466755
45.20695538933536
45.19974782634564
45.19223647140061
45.18469059788727
45.17731652036418
45.16999232885576
45.162623165622406
45.15508737141447
45.14759258449276
45.141907841195184
45.13454827788521
45.12705812197982
45.11953489424165
45.113397393406906
45.10915832243009
45.10165851523775
45.09532636371042
45.0891969852368
45.08170425012288
45.07419688888223
45.0667528043105
45.06043173426619
45.05294179340665
45.05281180178363
45.04549508773796
45.03859150221747
45.03140617805758
45.02420717494526
45.016759075076244
45.009482537463185
45.00527201369242
44.99875034608893
44.99127298644352
44.983798111383464
44.976615387521726
44.969311165545676
44.96184366120069
44.954378636518435
44.948753334041506
44.943129898884905
44.935717171847145
44.930097765731944
44.92402121789201
44.91796489957471
44.91056126306887
44.94862189516088
44.94138537185008
44.934168205348875
44.926953431014226
44.920902648023656
44.91346048390039
44.906073271560224
45.22481888903941
45.217721777397365
45.21040061400206
45.204234371958755
45.196752704568496
45.18928202030175
45.18197203325214
45.174678915439046
45.16720753913577
45.16007806472379
45.15275446404023
45.145289965038074
45.13783799926862
45.130378432585545
45.12295955554161
45.1155415470929
45.10823190846983
45.101954097262514
45.09450661474976
45.08706159136941
45.07961902590369
45.07217936898999
45.06474181602429
45.057366842114874
45.04993418649549
45.04259419032859
45.035174799413404
45.027825664100305
45.020689158902826
45.01463364757587
45.05602927471169
45.04881919989191
45.04143106262916
45.03417896827435
45.02696786919073
45.01982766598103
45.012452283490006
45.00621090616732
44.99894637855448
44.99290749769354
44.98554806247313
44.97814800661114
44.97075028489953
44.96335499624883
44.956104681571794
44.948919457282955
44.94153140346025
44.93437588800695
44.927030662682384
44.91979081474453
44.91299519248916
44.905832290534974
44.939618136027185
44.93272600273298
44.92583613212206
44.91847121689942
44.9112666706273
44.95249588021501
44.94513177279697
44.938046102580614
44.93067679361004
44.923309901202494
44.917022024711095
44.909659885136065
44.95084206134429
44.94352866303615
44.93650240928563
44.9291771973125
44.9231784240058
44.91609496819324
44.9100972286664
44.90278113537529
44.895432071359686
44.88989650016743
44.88255239697464
44.87529981804933
44.86824277642255
44.862715272536875
44.85541622726921
44.848100124462924
44.841156231288394
44.83382804756045
44.826502258663794
44.81934189150338
44.81209643695159
44.80478616996541
44.79761147286557
44.79030751949202
44.78338212839885
44.776357551662315
44.769050804084834
44.761834015183034
44.754591468843046
44.74736721140651
44.74142046234044
44.7354966171783
44.72820402531838
44.72093012333564
44.71380708489223
44.706906572361326
44.700200990079104
44.69292008713005
44.685852524443774
44.678635324057296
44.671361042825765
44.71230715027569
44.70519479010061
44.6992674845104
44.692029738957
44.684818578262686
44.678917044472314
44.67186210353053
44.664606745087774
44.6573537457276
44.65029767153819
44.64334011018299
44.636566677315066
44.629322947177506
44.62387106828997
44.616850822846054
44.611402739977045
44.60436214614567
44.597348150637345
44.59014704471494
44.63098007815587
44.6252208465681
44.61805625349199
44.61086338739562
44.60401202480971
44.596955480881576
44.63774768964079
44.630556295424505
44.623322817904985
44.61610834578431
44.60887955311649
44.60213255079799
44.59511056388217
44.589037847199464
44.58289621139987
44.5770194112909
44.57000603575209
44.56284422415652
44.55563340793902
44.54863493710671
44.54148005798177
44.5342845101284
44.52713426557417
44.51993505227335
44.51408001385342
44.514040857900106
44.50684734911206
44.50099726348231
44.493971894980064
44.486793306672126
44.479608845297896
44.47246868763166
44.466625845082525
44.45944802008735
44.452436160535136
44.44526294185505
44.439431287199476
44.432423457482194
44.425538195708995
44.418575261849426
44.41155306995467
44.4046875938109
44.39773138777265
44.390577665658434
44.383424817178636
44.376274273467146
44.36912603341021
44.67917966291214
44.67198494799058
44.66501799177131
44.65782787297031
44.650779605347196
44.64359418957608
44.6366198518454
44.63079196546044
44.624948290926284
44.617845962337434
44.610671962045764
44.60483434073139
44.59766429823971
44.591848471778
44.58490782761896
44.57792038658835
44.571329241550195
44.5641707784771
44.55704978660895
44.54993947623366
44.54282459344132
44.535899616760204
44.528761917746095
44.521792455765244
44.51497928126086
44.50787326650821
44.50206617655154
44.49625793982314
44.48928369530333
44.48235978212428
44.475438088503864
44.46831061445122
44.461222491385726
44.45413419609926
44.44834315544421
44.75664612925194
44.749530120614224
44.742573437148465
44.735445777451986
44.72942235868696
44.7224885768837
44.71536531161136
44.70825395261543
44.70113838966963
44.69431832528137
44.68736999568008
44.6802257318918
44.67308375207532
44.66610429145009
44.65916633699836
44.65208181963932
44.64494889922084
44.6409613609096
44.63410846347823
44.62802752592361
44.62091941414764
44.61379759744719
44.60724385421811
44.60012605561364
44.5930105281638
44.59295929377275
44.58607049960629
44.57896071454765
44.57205710701431
44.56521707141248
44.558113912810086
44.55102940308075
44.5439307686953
44.53699593286065
44.53103182656328
44.523981536453626
44.523941383682
44.517027060082164
44.51014440279031
44.503068363362935
44.495994579040406
44.48891530196315
44.48183793848486
44.47774745484755
44.47067402172814
44.46376151112997
44.456692550635346
44.44962583746564
44.44263490346818
44.43584977166463
44.42969927581294
44.42264134105905
44.41562239144368
44.40883326827158
44.40195588522693
44.3949072715205
44.388058617244475
44.381022170500046
44.37397988706407
44.366980908333524
44.359942998925476
44.35291547548086
44.34700731968839
44.339992226623785
44.3329634926228
44.32593655277614
44.319286699389444
44.312264249943645
44.31225784276378
44.30541209858674
44.298592803881945
44.29157798316874
44.28456538374139
44.27777666353977
44.31765091527199
44.3107747149579
44.30421346651317
44.29720441518165
44.29039734315298
44.28340895441632
44.27640695075272
44.269628106945504
44.2629209925835
44.255998240589335
44.249020809666554
44.24202933853214
44.281833646552556
44.276557202452565
44.26976969897673
44.262815895860314
44.25582819807891
44.25016908933322
44.28993441919723
44.284272519822714
44.27728551066488
44.27076750289241
44.263784827967264
44.25686182530571
44.250792373432205
44.250795688859796
44.24385542384192
44.23717245571412
44.23020167664412
44.223520536400464
44.216774584814715
44.20981021647564
44.20305246450351
44.196464889195404
44.189796746525964
44.18284100959121
44.175887557810796
44.17203281099328
44.16508315196071
44.15813567938686
44.15231965736286
44.14669898719861
44.13983042904425
44.1332631489395
44.12646240671718
44.12057396301801
44.12059772922915
44.11386991893287
44.106940313227724
44.10001288424811
44.09345898443369
44.0867396605538
44.08003848005294
44.07443991680909
44.06842766918302
44.061512805277616
44.05591960874131
44.04908145180276
44.04347473692428
44.03826646221822
44.03247433593818
44.02570684802005
44.018941113276284
44.012199059328076
44.005302757375816
44.005344511938446
43.99948065803621
43.99278510669314
43.98598190473884
43.979136167823754
43.972287733007676
43.96543994253694
43.959670090440795
43.95282791620707
43.947652444386044
43.94077853318693
43.93394736047733
43.92708683658357
43.92022845794431
43.91337074014263
43.906969718495375
43.900141950655836
43.893290585926145
43.88647430247701
43.879619610794094
43.87277614327091
43.86597483097289
43.859297094832705
43.85248661051611
43.8456421456167
43.839002389538024
43.83216225940966
43.82532416857355
43.81849770981381
43.811935841871495
43.805104103864025
43.79827449611475
43.79234559877218
43.78560544787252
43.7856812179649
43.779964546701294
43.77317783829914
43.76636907182275
43.76086278137127
43.75441689206909
43.74891417701239
43.742303102941186
43.73566540204627
43.729053624880144
43.72225009049763
43.715707194369166
43.71021563594461
43.70647827294252
43.70139793616171
43.694611557079696
43.68801335620537
43.682943344262455
43.683034856117374
43.676417708820445
43.66978752040363
43.6632752515225
43.656688065636644
43.65119800031382
43.64447538911468
43.63770040069663
43.63096600210455
43.62419521284289
43.92301102609317
43.916197031208576
43.90941663134651
43.90262280360611
43.89581513996777
43.889009681570485
43.882423293442834
43.87566257381087
43.86886330795409
43.86336946363205
43.85662334476653
43.850929333258385
43.844138204095344
43.83760682837107
43.83083568864864
43.82412235017137
43.818641382782936
43.812226452467236
43.806545477470436
43.799776427687505
43.79315587369556
43.793120244088996
43.786390835789206
43.82541633181146
43.81900702541183
43.8124803935087
43.805741214333736
43.79900610031936
43.79224909289769
43.78555314947318
43.778982420059236
44.0534514366461
44.04753485166551
44.041283000426304
44.03448587975151
44.03072731272261
44.02419032560087
44.01739856529146
44.010665205178206
44.00403400546034
43.99750105968035
43.99075091818384
43.98396954760912
43.97723250494909
43.97045530776849
43.96477358661909
43.958016236715316
43.954276396187865
43.94782344676136
43.94109819473219
43.93433282164602
43.927766676463804
43.92228305336239
43.91552412062849
44.21181225534002
44.20501043806997
44.199487542661345
44.19294571341405
44.186149935201925
44.17950967458301
44.174010976413655
44.16723698692467
44.16050543443722
44.1539192955082
44.14815871413678
44.14174046574486
44.134961322344466
44.12818384056892
44.42380243841482
44.41713588828147
44.4104863010159
44.403670695383454
44.396899230917285
44.39097218256082
44.385170607015105
44.378363485472384
44.37323308548422
44.36679213617378
44.3612794238449
44.35447971823119
44.34783749394251
44.341041931960596
44.33533564164593
44.32882600423958
44.62368942675553
44.61721792437257
44.61039418983823
44.60483544415494
44.598091636100825
44.598041701986126
44.63321479941658
44.62642789947318
44.61979336851492
44.612968683080766
44.60618799308019
44.59940051530041
44.59258207767385
44.58607989083378
44.579305655824946
44.57264836068111
44.56583817758551
44.559078533999234
44.55247074947966
44.54567461889493
44.538872714082146
44.53210820444071
44.526594463614735
44.519798585338854
44.51300487403281
44.551407421215245
44.544876893838044
44.53813805125983
44.83171041263845
44.83162503778606
44.82478990666275
44.8179569521643
44.811576860532256
44.804801980892464
44.79801035093388
44.79219991290798
44.78537703401797
44.77859796909798
44.77183482412797
45.06487993326116
45.05801969883685
45.05203893450575
45.046293610526654
45.084509831691776
45.07778202993831
45.07128485617086
45.06446979539092
45.05764797977593
45.05079760571572
45.04522764439736
45.03838082456996
45.03158428830282
45.02493884368894
45.01811384771774
45.0113455893671
45.00450953107373
44.99767513327099
44.99085061650016
45.025647631946754
45.018813137770685
45.01242989617154
45.005654872659385
44.99898036368683
44.99236647404884
44.985821358953885
44.97903420596689
44.97347266437184
44.9666636019697
44.960094806296986
44.95332867676992
44.9466824797971
44.94040995859169
44.93360962496376
44.9280776622901
44.9214047656474
44.91486666687363
44.909074604569625
44.90252834952454
44.89618009856215
44.889393659182915
44.882601912190424
44.87878895751876
44.87200045518061
44.866462595428885
44.860214535536045
44.853471572985775
44.84677377492887
44.84014607255506
44.834624011396535
44.828014832013295
44.82224814222887
45.11298377115163
45.106170150283006
45.100350810363004
45.093541246356736
45.086733646530895
45.07992810182954
45.07439409397436
45.067949393142726
45.062220385245176
45.05543039992241
45.04950415069821
45.04271047014417
45.03591874661128
45.03019888626174
45.02341109625779
45.016658774226016
45.00990993091506
45.00313744140609
44.99655337207075
44.98990634507248
44.98348698593658
44.97671338452325
44.96998957524927
44.964484239502745
44.95792730627436
44.95120286827031
44.944589370226595
44.9378278265388
44.931330530004075
44.92457301425697
44.9178174393676
44.91111877864165
44.9056151028461
44.89887457706179
44.892314539603944
44.88576391582404
44.87902026138958
44.87247362851171
44.86617851896117
44.86042755375334
44.85372419876228
44.847852400024735
44.84128488613297
44.83554110950291
44.829345506473885
44.82281415880365
44.81627734079791
44.80955523530207
44.802835237287994
44.84053211296207
44.83381851999914
44.82713889449312
44.82061472998321
44.814886718436355
44.80832139151867
44.80164958857902
44.794971952992874
44.788310608112496
44.78173265600065
44.775075288060954
44.809365527412076
44.802852811913944
44.79627754826812
44.78970425238039
44.78386563684944
44.77838093588541
44.771684010550764
44.76502965923609
44.75959387102193
44.75307276736019
44.746569824544814
44.73996408065034
44.733293855199136
44.72786703586525
44.721185251127295
44.71556537058914
44.70988178782007
44.70320577268031
44.69669515295508
44.690023008582344
44.68460815113075
44.67797432430066
44.67791372266031
44.6713173860055
44.66551384791742
44.665455131777634
44.65883371887818
44.94582242886655
44.93965102458736
44.93295261185453
44.92790459194202
44.9212643178188
44.91457204628543
45.20126615317722
45.48787485819028
45.48129407463499
45.51862611826707
45.51185855401839
45.50511837479968
45.49838020188524
45.498197678362736
45.4914281206067
45.48490819880606
45.47822407404446
45.47173421660527
45.464972710919156
45.45822217930288
45.45146460205012
45.44474801400404
45.43924249642753
45.43274986016709
45.42603302827812
45.419317349473154
45.41260450780763
45.405860819653434
45.39931175543142
45.392572359112094
45.38583455706977
45.380327888530324
45.373602939601895
45.36687857546851
45.360587632828775
45.35404473720428
45.347318734484375
45.340594636214135
45.33387293769853
45.32715291627237
45.323351496176954
45.316763409282224
45.310353350363954
45.30394519072241
45.29741940789643
45.29178448632358
45.285077978593606
45.27840730293238
45.27188916496489
45.26522099818729
45.549996326086166
45.54378118051025
45.82843102966403
45.82185880907829
45.81586932208659
45.809093831207846
45.802353133379114
45.79573155045499
45.78897723911881
45.783436548924826
45.776722938267625
45.772866887528004
45.766266534147235
45.75958725362913
45.796574952913446
45.78985915215057
45.783367958499014
45.77824309705187
45.77439080604603
45.76766816195061
45.76091478019438
45.755210320216214
45.74850755607202
45.74228329869267
45.73675898349426
45.73099689799816
45.72446132715518
45.717927683072475
45.71146084371653
45.70472470153502
45.697990544366675
45.69129874210165
45.68580754948291
45.679350202664565
45.67358947074702
45.666873821098775
45.66137312826284
45.65569675380301
45.64923437024302
45.642551336133614
45.635882897241544
45.629203793338256
45.622927933718856
45.61647268818642
45.60984587812001
45.60332405210625
45.59662063831056
45.589987194525605
45.58452226660268
45.57786310379949
45.57131632888114
45.56585624721813
45.55917934299049
45.592399777415785
45.586007599467244
45.57933067752975
45.574265100814344
45.5680974720241
45.561426117349
45.598198692611675
45.59246979076708
45.585782716875805
45.57928796727565
45.5726047872218
45.566128695747715
45.55963968321439
45.55323205943742
45.54668365807035
45.5400485777143
45.53337702064168
45.526976998030335
45.52034944380821
45.51398466511822
45.50732083134587
45.501697754814884
45.49624665184825
45.48958842877566
45.48296591577214
45.47631149500904
45.46965902112154
45.46305488380482
45.457249289063625
45.45090304348398
45.4444406870935
45.439008361593004
45.432400984539676
45.42672191106539
45.4205169011779
45.41391512143524
45.407536197295926
45.40090445548238
45.39427473933044
45.38764727007164
45.3810213361636
45.37443733608087
45.36816047156636
45.36162017927904
45.35530177478395
45.349117140570414
45.342502625234864
45.3364074728211
45.37298765532838
45.36656180572029
45.36015271797457
45.35355029038995
45.347088678023894
45.340780676725906
45.33418257459943
45.32761260402231
45.607857943231004
45.602422388257224
45.595797518276584
45.58915960918963
45.58282279931492
45.57637039974181
45.570946112341765
45.56534814041333
45.559558069116136
45.55319892214651
45.54658282239923
45.540141322109875
45.53995691978486
45.53455957062564
45.52837135473471
45.52199672058589
45.515382074157436
45.5089579426914
45.5453749010245
45.53879783280766
45.53221818377047
45.52603659760192
45.519427126551165
45.5140244905024
45.50756584634334
45.50192816375773
45.49654546060004
45.49021206109219
45.48361393606859
45.47722043040342
45.471591235902046
45.465186493834125
45.458602878465435
45.45201380838547
45.44560748541796
45.43922502090335
45.43264153422979
45.42609346716163
45.42071336989498
45.41428226965815
45.40790891208376
45.40149327084169
45.39495224450157
45.388427743118186
45.38346090213011
45.37690286945144
45.65527601886427
45.64885234018839
45.64229583452547
45.636658235004774
45.630059923829734
45.62466316330679
45.61806809780183
45.612437259104205
45.6058458664367
45.60045301223526
45.59389647226142
45.587318039675594
45.580813160904206
45.58062413692872
45.574187127216454
45.568556452187266
45.56198642493964
45.55561295596073
45.54922656351173
45.542654751859224
45.537032687007546
45.530464529977834
45.52390568128309
45.517341311321836
45.51077883420083
45.504559226711784
45.4980153028338
45.49145844805604
45.48494296942799
45.47933650900883
45.47399671378755
45.46787337193636
45.46415953238576
45.458824229081294
45.73582297474524
45.729271359866985
45.72268971459354
45.71623472127306
45.71595390773125
45.71058698558697
45.70402057449294
45.69744729381201
45.69087629738616
45.68430679684016
45.67774657284415
45.67125955126211
45.664695702519474
45.65816560605633
45.651605524791094
45.64517187094908
45.63885462617829
45.633243775478
45.62669143406114
45.62032695362458
45.61377795463611
45.607230835653105
45.600949720816324
45.59536173766639
45.588820078880495
45.583486951922325
45.57719898771001
45.57078707635806
45.564438825442814
45.55816793880837
45.55163723812907
45.54631386717375
45.54097628527628
45.534482629756894
45.52802534988522
45.52173826063699
45.515218389789
45.50870077836068
45.50218464136492
45.49567045722111
45.490742298912814
45.484376651844784
45.47788243872363
45.47162352691472
45.46632150324605
45.45981834436786
45.45450113664387
45.448040323778535
45.44168715333398
45.435243027215
45.42874856709104
45.4222559633227
45.41677923126852
45.410528014601205
45.404289910665355
45.397804901129255
45.39132143976046
45.38604072530139
45.37971574816845
45.37327058311699
45.366794238471954
45.36031982920108
45.35404698388728
45.3477613565809
45.3413444184346
45.334877246216884
45.32841230904341
45.322898246992914
45.31761723810943
45.311223090124734
45.304795618662816
45.29916067530024
45.2928828397217
45.32863015647166
45.3221730866488
45.316666196186226
45.311148371492955
45.58513113715427
45.578818958081854
45.57236380016081
45.56611446198497
45.55992251112513
45.553485011078976
45.54828275832972
45.541869442023476
45.535425047928854
45.53014561861073
45.52367183137646
45.51839557409064
45.51206714470836
45.50679419486595
45.50032779497303
45.493862843595515
45.487903784024624
45.48237574388485
45.47592339790228
45.46949843498902
45.4630424505456
45.456765525912154
45.45045482745138
45.44400468315972
45.437555980920024
45.432041359072564
45.46761679640391
45.46116787739532
45.45472769015992
45.44848059602775
45.442220792341004
45.436070105493485
45.429629926665974
45.42333291206041
45.416896363312325
45.41046347972496
45.404847094197805
45.3984158127397
45.39202516282561
45.38564920697574
45.3792605068513
45.372881322646776
45.366642827524586
45.36022241387789
45.354039350536
45.34762262289682
45.34120762464772
45.33482716169696
45.32935742163009
45.32294772742455
45.31654845545118
45.311071208171654
45.30473221141085
45.298506045938986
45.29211250370847
45.286886246981
45.280554248517724
45.274159076700954
45.267916792502795
45.261539342427774
45.256318442045995
45.25149224753349
45.25050870587683
45.24505005395673
45.23882034107387
45.23360897637939
45.22729342554698
45.22094702796407
45.214712790086004
45.20987079766583
45.203505511646114
45.19719865565708
45.19106297068472
45.18487037237043
45.17850370166795
45.17228007804335
45.16605745722235
45.15969604067908
45.153336415831774
45.14710065192227
45.14074459101112
45.13439031953153
45.12853720935624
45.12220091300835
45.11678879738093
45.1104415575736
45.105277937353726
45.09897090251416
45.092635989953074
45.36322084310562
45.357025804787234
45.35183246296108
45.3466249907086
45.3404348963148
45.334480027598296
45.32811959166577
45.32178353812227
45.315425336597336
45.30923783976826
45.30442996538967
45.29807004791395
45.29188676819534
45.285763484221
45.28096160280524
45.274804630484105
45.26924976016554
45.26304197737335
45.2567321589711
45.250641606789245
45.2458486896424
45.24226438049378
45.236254161444464
45.23002269875747
45.22369161481435
45.217599434465306
45.21129572964337
45.20525062249114
45.20009729300381
45.193907375285946
45.18791065928306
45.183133905238016
45.1777290014439
45.171438393404884
45.1651256952054
45.158836477018475
45.152700389821554
45.14642880943226
45.181541658425026
45.17534467890778
45.169028215725604
45.162788726072314
45.15661751800808
45.15129808649588
45.1450187104795
45.13871940607114
45.13321866265642
45.402021413452374
45.39571265830562
45.39030315998005
45.38413980926413
45.377978179433505
45.37164409654928
45.36622872419806
45.360018943624006
45.35387102878387
45.34869915809602
45.380534802251226
45.375378587924956
45.36905105059528
45.36298180514107
45.35683861979034
45.3505247165899
45.344921672893015
45.33863360610687
45.332316393677424
45.326008103246515
45.32123606653002
45.31609529243759
45.31594987074677
45.31079336170576
45.3044996156386
45.33942428149217
45.333345686441426
45.327530074748495
45.32155231373666
45.315503186071
45.58315885562516
45.57797352996882
45.57166750313427
45.56550888620924
45.55917418457067
45.552905557234126
45.546581513053916
45.54042466817724
45.53435269346344
45.52809099805249
45.521766858227345
45.51642995797595
45.51024768675137
45.50399281608193
45.49768257574658
45.49159801594661
45.48528412309221
45.47938270068281
45.47307225490778
45.46700548579135
45.460734887198235
45.454429653510694
45.44927467809601
45.443003529973076
45.4375025448786
45.431204112099635
45.425045649280186
45.419160753020726
45.412867395565684
45.40658290405627
45.4002930324807
45.39405546072427
45.38776915038176
45.3814844966639
45.37520158312428
45.36917517408079
45.36405978347993
45.358945665315446
45.35295373645209
45.3467111217352
45.340452455839426
45.33421197201642
45.32892388918917
45.32269203131848
45.31645580724575
45.31026712624207
45.30400447701937
45.29853449416654
45.292282297702045
45.287186156266515
45.287045893243224
45.28093082699203
45.280791466586514
45.274538940838575
45.269449328680906
45.269311610956166
45.303947081970215
45.29860158847285
45.29235091901121
45.28614573430753
45.280083233225774
45.27407822870583
45.2678343894797
45.262387142327746
45.25729108279987
45.25129253157032
45.246033371338285
45.24003802501694
45.236515761479325
45.23045512074786
45.22447770891871
45.21938919985939
45.21329892381889
45.20707291184921
45.20098822140762
45.23554250429395
45.23010944930967
45.223948227134635
45.21886469248638
45.21270671290919
45.20648686169637
45.20040589993682
45.194189744284024
45.188094138039006
45.18201821348679
45.17581384030383
45.16963459941509
45.16342656827168
45.15835833622139
45.15215356041262
45.14595048944677
45.140723859578465
45.134806341642786
45.1286082083907
45.12266236139658
45.116511140889344
45.11034982632817
45.10531293945295
45.10182100357783
45.095639552792576
45.340346161414175
45.334158368327934
45.328346473645816
45.322137338320374
45.31595458735704
45.310066104644584
45.3038549920874
45.297675976109254
45.29154173757936
45.286488305175396
45.280347214727435
45.52173483450476
45.55607007135906
45.54986159208545
45.54362453153564
45.53745244016022
45.53121870265986
45.52589801780443
45.51966756782252
45.51360964742908
45.50750119640748
45.502411342261134
45.49715811749105
45.49183444996952
45.48586543427185
45.4796604260584
45.47344311089421
45.46763203805798
45.461425091993
45.45525615882748
45.45017970182896
45.44510463184054
45.44003094829387
45.43497380012467
45.4287693792862
45.42279392112091
45.41676328513612
45.41057090790373
45.404550369386676
45.3983838209347
45.3922268626796
45.38627209782298
45.38036144493417
45.37424568984303
45.3680580114454
45.3620490159698
45.35609161511919
45.35007911426278
45.34389818600371
45.337718859458874
45.33186351715383
45.325719030920254
45.31971476260553
45.313591813843395
45.3074953880791
45.30134006672468
45.29545224313083
45.289456181749046
45.28332202905992
45.277190838604504
45.27103812071249
45.265281467123415
45.25929358844914
45.25321201116923
45.24818650530434
45.242108092321104
45.23609474876465
45.23026675351369
45.22415607932799
45.21900062340805
45.21288526570862
45.20714433486287
45.20100987804257
45.19535204493282
45.19522661645064
45.190216491623126
45.18411079412467
45.17875921759051
45.172626714435886
45.16671791940367
45.16072623102196
45.15467288111633
45.149509594203714
45.14338513549587
45.13729242577652
45.131334636277224
45.12533268461543
45.119214824978144
45.11321614344169
45.10710166692412
45.101157946049426
45.09504704900874
45.089010019560234
45.0840415262026
45.07871582615076
45.072610907972795
45.06678594722288
45.0608738749135
45.0548051678183
45.049845188516066
45.04389651205979
45.037802464584416
45.0343714226507
45.02832201799217
45.02246722000024
45.01644073932746
45.01049043851546
45.044453771218166
45.03950122617445
45.0334444315457
45.02750601154592
45.28756879608637
45.28168529813577
45.281548867013434
45.27546140712505
45.269746141435405
45.26475115909872
45.25870172863239
45.25372694482711
45.247618549962226
45.24239826148201
45.23629961228082
45.231094106348635
45.22504093997583
45.219057114289946
45.21295796981809
45.2079799130975
45.46745727713442
45.462446249779624
45.457215169825346
45.451262979249066
45.44538550750698
45.43930435761872
45.43325588457492
45.427298277102665
45.42122202089437
45.41542325182525
45.409424264197824
45.40331016371793
45.39731613683539
45.3919812441051
45.3869891426438
45.381199662431186
45.37509355489822
45.36902013111345
45.36292413804774
45.357593304901975
45.35262462345738
45.34670092580644
45.340618123229866
45.335638965986064
45.32954546612505
45.323453604081486
45.31776107258954
45.311808661621114
45.30588839052002
45.30020051219234
45.294340226571144
45.28843228687164
45.28235857250453
45.27627958759749
45.27097483544885
45.26635785433187
45.52457387067065
45.518465649300644
45.5123940469407
45.50653596895358
45.5004636511684
45.49513495791272
45.48920216767064
45.48315253940726
45.477372674681156
45.47216974243002
45.466211795028805
45.460119578521365
45.49371325209173
45.48785258058625
45.48288641738002
45.476795597957015
45.47075492165186
45.46577834011015
45.45972285901545
45.45411294329668
45.71161267545241
45.705532443162014
45.69956369047402
45.69347894393527
45.68776241615618
45.6874752950624
45.68137384972342
45.67527277121438
45.669353646494976
45.66341580819609
45.65842212356343
45.65232050360839
45.64653657004066
45.64154714196005
45.64136417041165
45.63558393997163
45.630443787327856
45.62545152620615
45.61936001064858
45.61327012144678
45.60742750966508
45.60147345946791
45.5954231452297
45.58940143021706
45.58356512034816
45.577491736669394
45.57141311680587
45.56536696684533
45.565194494200504
45.55914950818814
45.815605514866725
45.81044497635324
45.805284997741325
45.80030234525434
45.794346413001186
45.788412489852064
45.783081640831504
45.7771195799171
45.77179165427977
45.766170066058464
45.7600777388927
45.75509179315168
45.74900248096201
45.74291478934778
45.736835544788335
45.73091822538707
45.72630750954378
45.720226074843744
45.714305312562615
45.70933075626346
45.703254003969356
45.697251648981
45.69118494988898
45.68511303162321
45.679049547521295
45.67314670917733
45.6681968328986
45.662445360571574
45.65662365528467
45.6564397751194
45.65037819367389
45.64436024517967
45.638309878417616
45.63225303569984
45.63117867527147
45.62518304379829
45.62022903993711
45.6143985962094
45.60923200424026
45.60319742041277
45.59715767104393
45.591257885439006
45.58522257780041
45.58029565526571
45.58012225564676
45.574089562712466
45.56826824445175
45.5622319127198
45.55729412067021
45.55129147737025
45.54529975653
45.53927772121869
45.533249222711774
45.52832101863022
45.52229556587498
45.516302319745144
45.510309391999144
45.50428871341838
45.498300227419605
45.49231332546686
45.74674334375375
45.74069458752688
45.73481904424369
45.72880404299035
45.72294512359134
45.716902709804685
45.71109012465714
45.705050873748874
45.69917813061265
45.69423842505935
45.6882456799143
45.684811205578185
45.6813776381537
45.675383269722175
45.669367883250615
45.66334051517839
45.65770529397568
45.651694570934005
45.64826809032208
45.64227518901921
45.89601428641064
45.88996187893476
45.88477735089166
45.87983677089588
45.87381804134731
45.868880355043395
45.862835792237746
45.85679923562797
45.85122495938138
45.84521321631116
45.839203056945635
45.83320056217033
45.82810196050176
45.822232346725855
45.81706762832273
45.81249351865934
45.80646433264062
45.80090328226444
45.79494889202027
45.7889240335948
45.783990197486496
45.77796836528901
45.77209212995074
45.767538295887874
45.76169164521583
45.75570431665899
45.74971930747114
45.74376753323247
45.74357411070914
45.73843874361391
45.73336223892454
45.727525475881656
45.722607479619825
45.71805551218921
45.71208705167396
45.70717548285881
45.70117559109156
45.69517727430575
45.94764406358877
45.941778788856965
45.93684030664728
45.931903120117035
45.931620274616705
45.92572732702263
45.919735405600605
45.913956028027165
45.908206332135954
45.90363946232122
45.90020241541036
45.8952752059976
45.88939242555522
45.883537918238545
45.87783734498265
45.87293017467597
45.86693069417377
45.861193931711504
45.85521987314002
45.84921709530612
45.84431688260432
45.83837765373936
45.83243997923945
45.827300426336144
45.82146945816434
45.8163467407923
45.81036126615717
45.804404930203454
45.79841586052115
45.79245860057896
45.78754942487717
45.781595142448445
45.77647084893793
45.77141634295977
45.76556875344992
45.759590233691135
45.756183674299656
45.75026836614387
45.7443243946365
45.73837998399786
45.732450322405526
45.72672104063168
45.7218364082049
45.716138044556416
45.7101864105946
45.704222915955256
45.95517359280041
45.94918005741408
45.94462964901964
45.9386386945733
45.93266270717651
45.92670503175682
45.92071911323709
45.915485655519156
45.9098880725879
45.903936469524716
45.8980883754347
45.927479649025564
45.92149795071233
45.91695908608995
45.911149314501195
45.90517207855346
45.90005171004545
45.895157868535186
45.88918540370956
45.88332694641962
45.87735721873989
45.90992206092657
45.90487343488432
45.89982612204953
45.89385735402326
45.887896822275316
45.882156379930784
45.87622032467709
45.87041998220346
45.864459269814404
45.85896077491501
45.853002744412876
45.8470463408773
45.84125998770721
45.83543826124576
45.82987069806952
45.824049875448345
45.818101017876565
45.812183732511144
45.807329520226965
46.05696419218267
46.05098855626159
46.3005268441514
46.295611803450754
46.29104266528111
46.28503941762643
46.279344438667025
46.273374257171376
46.267375634633495
46.26164496712025
46.255875417547486
46.25026491590481
46.244343339396735
46.239427718726596
46.23361953118144
46.22763149601356
46.22164501174834
46.21570114630421
46.20971775672028
46.20374379546377
46.19850960626471
46.19253111890604
46.18681977634017
46.18158980846168
46.17668687342026
46.17097979657334
46.16515001062618
46.159215559153104
46.153277120958585
46.14747810818074
46.14294347508965
46.13700747144977
46.131790023862806
46.12599038506046
46.12111757985346
46.115166189865185
46.10924509332417
46.10329013463977
46.09757437179348
46.09180324790688
46.086924454224814
46.080983312183456
46.07503619742304
46.06913737031678
46.06322157896777
46.05728533668957
46.0515246213301
46.04561842020865
46.039680115021625
46.03377317168799
46.02821951788053
46.02244668892792
46.01651443232971
46.01082090329512
46.00527306996235
46.0375109292637
46.032036893138326
46.026107574690904
46.020214726828286
46.01520196061082
46.00933632413964
46.004481339082666
45.998559384500965
45.993378382407045
45.9874591069817
45.981541629009605
45.97565906578251
45.969744354527094
45.964135202442556
45.95825120863044
45.95235416183937
45.94661230239775
45.94073356006207
45.934939268709776
45.92903503487061
45.92313231863428
45.91831202304637
45.91257518372328
45.90685674136541
45.901000648294804
45.93314838762944
45.92725629302214
45.922214053532656
45.916318275633884
45.91042401141365
45.90457811241989
45.89959755632849
45.89444739599064
45.88941324763972
45.88356690497636
45.87768918565173
45.871805167544046
45.866089100362316
45.86037449902676
45.854494963834576
45.84888039913852
45.84301164967181
45.8371366001204
45.831486505792306
45.8256144383348
45.819773510859065
45.813904798712905
45.808197124600945
45.80234421363112
45.79647963690722
45.790624358123836
45.7861795209704
45.78047904814454
45.77464865082785
45.76879172050125
45.76306566811052
45.75721136778199
45.752095888973564
45.74627953661142
45.74054049077944
45.73559937641521
45.72975232970383
45.72436031771283
45.71957712587603
45.719392109263225
45.71428669218352
45.708446103619295
45.70260700728516
45.69679895102707
45.691340820157336
45.68551269997606
45.680518444166566
45.674852338567206
45.67008157204283
45.664252938549076
45.65859107795002
45.65283491441151
45.647859851925475
45.64241423059483
45.636751726908855
45.631853397874764
45.66380589031417
45.65798365317401
45.65321872689725
45.64762160538505
45.641873442731615
45.636318887146956
45.63050421070217
45.62473107628709
45.619058508615346
45.6132773694043
45.60753797307944
45.60173066379323
45.596082239160985
45.59133425509319
45.585537418843884
45.57980392630442
45.57401657728876
45.56859421027816
45.56317322300472
45.55740460706403
45.55167961759818
45.546733237785304
45.57860716528657
45.57281204676587
45.567230010372526
45.56173848014148
45.556849607056584
45.551095024156886
45.54530716054477
45.53955401012774
45.53376900580734
45.52824652476633
45.52246442589349
45.5167170983763
45.51100745138902
45.505299254102646
45.49955778894845
45.493911692799905
45.48813870118734
45.48377116125768
45.47905369059355
45.473659878662865
45.46815272694943
45.46260746984565
45.706587878689305
45.700792698281205
45.69499898723933
45.68921030498764
45.683478170490865
45.67772179686749
45.672766497754864
45.66802927938929
45.663143043738
45.65735923841264
45.65173500159579
45.645954105685746
45.64033170506374
45.63595485037459
45.630178147228975
45.62580368556188
45.620029729134956
45.61985913472796
45.61409509600391
45.608352874786796
45.60258404695037
45.59698082565752
45.591214894850026
45.58547417879159
45.57971116056418
45.573978841439185
45.56822523032179
45.56269915897371
45.55710351018644
45.55138778923591
45.545661458592434
45.539908564635304
45.53415712379612
45.528407481248074
45.523106930117116
45.51761926048447
45.512918967967146
45.50965834100319
45.50414733195623
45.49840548371245
45.49292439240362
45.488246399933644
45.482508806855634
45.47816841685798
45.47264336583149
45.46694290143383
45.46204051174313
45.45660792900911
45.45645859881017
45.4507572282638
45.44526197441106
45.44043027768355
45.43470585965915
45.4292808257535
45.42355925386109
45.418732723927114
45.413141592412465
45.40787090135514
45.40218402618663
45.39650395730597
45.39095177892955
45.42251241153667
45.41680511217184
45.41153793861692
45.40605729518476
45.40034655976844
45.394670241064745
45.38896237356304
45.383628035100315
45.378966443566874
45.373390148920194
45.37016098986321
45.36475701910333
45.3590572129695
45.35338790107877
45.34769129887864
45.34199586019219
45.33630177556829
45.33062198320083
45.32493110010795
45.319241302078815
45.313761858433104
45.31054464077172
45.304858790019956
45.2991872663777
45.293762111253315
45.28897063144109
45.28351923722545
45.277996897884506
45.27234841357915
45.26669943350138
45.26202394889211
45.257073130904466
45.25143010062897
45.251307342737995
45.24563780644
45.24007795970035
45.23529980701195
45.229771221722125
45.47075586046842
45.46506205182073
45.459525971099644
45.454205503932634
45.448627073020994
45.44296664865325
45.43730692104276
45.67805451922718
45.6723397619997
45.66665924166771
45.66139112200322
45.65650221512527
45.650793087475115
45.645085311395164
45.639406685204904
45.63391973442721
45.62858611544291
45.62294178690129
45.64909094711416
45.644219533346266
45.63867970745633
45.63436155567118
45.62868994244023
45.62299205408578
45.61729566456683
45.6116082240419
45.606630261567865
45.60130737140055
45.5966500139273
45.80102053267167
45.79530611962954
45.79511606424169
45.789559530534355
45.78391697352463
45.77846384455548
45.77293039767587
45.76725792620993
45.761552708318355
45.75673338042852
45.751030896208626
45.745363981052634
45.73966467556639
45.73397403552456
45.728304143805296
45.72295902273609
45.7173331919022
45.711776940085635
45.70608573279728
45.700463960725564
45.69549307873437
45.69085275328374
45.68516705836631
45.68052931107194
45.67484623949803
45.66927242371137
45.66462458726397
45.659174493751436
45.653604705966906
45.647928514905615
45.642321802935406
45.637088798009444
45.631460930444256
45.6258229037632
45.62018774147016
45.614526320168025
45.60889249829323
45.60359511184965
45.59822523685845
45.59300334052628
45.5875589398711
45.58194472087808
45.57644154816353
45.57082416336008
45.56532988303258
45.55980910283017
45.55418522261428
45.54882747251629
45.54389266360671
45.53906994284339
45.53345142407105
45.52863119390674
45.52298668222885
45.51837253579329
45.51298543902013
45.507373634474796
45.504173088985084
45.49859242934396
45.4929558346426
45.48834883743611
45.48361999761079
45.47804464765758
45.472413389033555
45.46678352480314
45.46127858686614
45.45565785770335
45.45028652328654
45.44466252270029
45.43903991389377
45.67707691398
45.67142660758293
45.66590311217501
45.66025558520096
45.65474486667343
45.64911282791164
45.64357595986997
45.637934323552116
45.632293743361345
45.626827509563554
45.62144365292947
45.61584638687237
45.61021132246386
45.60480497504915
45.599399963029626
45.59376935524812
45.588139799827054
45.58254019424222
45.57707363123644
45.57170189612643
45.56623190765751
45.56063658713775
45.555021629838976
45.549458793359285
45.54466156088804
45.540409327902665
45.53504675131394
45.52958600391335
45.5244100723892
45.55531230229987
45.549950532728516
45.54973856336597
45.545148412882085
45.539542974152134
45.53393265821069
45.52968698487456
45.52407918995094
45.519495025935754
45.513889867085126
45.50872293192839
45.50315421517811
45.49755313760361
45.49199836490373
45.4865067260612
45.48127393751869
45.475931171996095
45.47039101723721
45.464951656144386
45.459532306521204
45.453968675312005
45.44853942959813
45.47936740595394
45.47377682606384
45.46822660425468
45.46263876763132
45.45705237904811
45.451681540871995
45.44625724501739
45.44070139513019
45.43527369725957
45.42984733248433
45.42528824850277
45.41972379510961
45.414160707897004
45.408586366334724
45.40301970228395
45.39751528673901
45.39209821557898
45.38668568686769
45.381988606318295
45.37644881663437
45.370912256142105
45.36776180357023
45.36306934688124
45.35831360725309
45.35292526528972
45.34737918244817
45.3419809846554
45.33654732626613
45.33202318154138
45.32662276039119
45.32109791125536
45.315586101613654
45.310399235111014
45.304884803561386
45.299491010776
45.33020515058466
45.324656777861215
45.31910976320231
45.31443244740263
45.30970271079447
45.3041598963921
45.299427556422074
45.29409060512808
45.28855139874369
45.283013547019706
45.277477123551876
45.27196839570221
45.26744922921779
45.26191666392455
45.25638545084085
45.250855589471
45.24553044080726
45.24135526686085
45.23586800863682
45.230343354507774
45.22484712921299
45.21952840719192
45.21400784560851
45.44890507507205
45.44357063047161
45.4380633814548
45.43254700209925
45.42729234308029
45.421750401840434
45.41621724090582
45.41089068684103
45.40535284753737
45.399843324499685
45.394460313283886
45.38896509347082
45.38347704615946
45.3779458484695
45.37376471401508
45.368448524877714
45.36292744290351
45.3575535189042
45.352152351147275
45.347653304226284
45.34215935406292
45.336671941109714
45.331304484741494
45.32607405471586
45.321258855590834
45.315743640662056
45.31025572872151
45.304742935518945
45.30057782768196
45.29509376315035
45.28958475150316
45.284198433871914
45.27950170438688
45.27419897029233
45.50811799687154
45.50287395210259
45.49763118201638
45.49212920184779
45.487610190691626
45.4820900591754
45.47660355311704
45.47210154759054
45.4667908479204
45.461269683275844
45.456757711166006
45.45123917902642
45.44587345265516
45.440606964284875
45.435148476683075
45.42999430677219
45.42985378600343
45.424554010033226
45.41920145437862
45.41381378832833
45.40916696214107
45.40368886921038
45.39835382204754
45.39297129580772
45.38746911746883
45.382764600692994
45.37751405672416
45.37301925336557
45.36767940529567
45.3621839550692
45.35704798732283
45.35175641239118
45.347267449630934
45.34194633962009
45.33661413222841
45.33182208168677
45.326342663261265
45.320962123320236
45.315477979791275
45.310146208146115
45.30566662379215
45.300308972843894
45.2948424158033
45.28937096402737
45.28402703463064
45.278551998113336
45.27321066867124
45.26773826317521
45.262273393634175
45.25680370603101
45.25134147838173
45.245994922068014
45.240555898088
45.23524219225812
45.22978635347401
45.224324809191316
45.2190149879553
45.2135557322523
45.20809779457337
45.203434234332626
45.19797916597051
45.19253243227845
45.18724861078204
45.184060101366775
45.17867571986198
45.17323899807225
45.16779118825579
45.167639083936
45.162478452467326
45.15703391015841
45.151590680419964
45.147003284348145
45.14199015338162
45.13679835745639
45.13136638267605
45.12662394582035
45.12118831296732
45.11575398943209
45.110320974741654
45.1048892684232
45.0994650592265
45.09415609447515
45.09109697259721
45.08582043972441
45.0805159903947
45.07509179162315
45.07046994409635
45.06505444280158
45.06064416974027
45.05565130606818
45.08331549956041
45.078014859830965
45.07302207642922
45.06760399467944
45.06318489172173
45.057797095744206
45.05260394813032
45.047223848745624
45.043141716677724
45.03853092429721
45.03391069492846
45.02850868904226
45.02379397834996
45.01881429874205
45.01360970084025
45.00820662782332
45.00280477873213
44.99761349056279
44.99221420888646
44.98782527833745
44.98245438798656
44.977279621075795
44.97273642191857
44.96747468051447
44.96208289697963
44.96200014182242
44.95664315748144
44.95128119071385
44.94589393266127
44.94053568708069
44.93593827101466
44.930587617905566
44.925451619840395
44.92092061414251
44.91632774954201
44.91173598489712
44.90640111547904
45.13680764133747
45.13140462390374
45.12628600715435
45.12221004622907
45.116914453442696
45.11176230715369
45.106484897482986
45.10120875035049
45.09596382469353
45.090779399512826
45.08538802780247
45.08529075784825
45.07990100402185
45.10991814460321
45.106753534393484
45.10140105096284
45.09616111599828
45.09176499966262
45.087700466335164
45.08327953810668
45.077922802769834
45.07278515683804
45.067458575819366
45.0621093401045
45.05673014694547
45.05234293487095
45.04711510844747
45.04188852971526
45.03666319822771
45.03229357461576
45.02707654249239
45.02173353891656
45.01637035157508
45.01100231313582
45.00663835412423
45.001272755846436
44.996038973762424
44.993021444865974
44.98767159549358
44.98232306639036
44.97711820403101
45.206390898027536
45.201358526775955
45.19697657341199
45.19179228583348
45.18654142641068
45.181199198855055
45.17587556432251
45.17049819649881
45.16547428981522
45.1611002571832
45.15671196609337
45.151493786595246
45.181359573571356
45.176407353153905
45.171315649339626
45.16594386724314
45.16188936220727
45.15651997814328
45.15118957541011
45.14582306503455
45.14045750488895
45.135118898330234
45.129783372624956
45.15961270798614
45.15425529344015
45.14987786287752
45.14454130770536
45.139378022165516
45.134049260562115
45.13394689476253
45.12869202703173
45.12336296383122
45.11821466540965
45.115080521194656
45.11072544259495
45.10579452754945
45.101233732842616
45.09592757594761
45.091576966896085
45.08622992824235
45.08123507459198
45.07589774939758
45.07055447085925
45.06523987800537
45.059905221428295
45.05456573745846
45.04922751876919
45.04517588607925
45.03996015406651
45.034976105042105
45.02964273506283
45.02530654951223
45.019975587334926
45.01564156371655
45.01043303207247
45.00522573336286
44.9998996711459
44.994993827096636
44.989867173044296
44.984556981182024
44.97924804557521
44.973965718448206
44.96943453697121
44.964904427075496
44.9946086591257
44.98939176625005
44.98475524216935
44.97943852366773
44.97436594475568
44.96907791314405
44.96391827649131
44.95860653186326
44.9534139129568
44.94814212345329
44.94283444702733
44.937527700723514
44.933528884763035
44.929507029685105
44.92519647386041
44.91989431447485
44.914619575284505
44.909437660864974
44.90413923735614
44.89884812828964
44.89485764803336
44.88956289048515
44.884486340928845
44.87943632199581
44.87482478718345
44.869883706133564
44.86462724138382
44.89424877018363
44.888958380274346
44.884087293216936
44.87879934702311
44.873577146302125
44.86843147947562
44.863495806735244
44.85821277614095
44.85293131199515
44.848628008024654
44.843678448244056
44.83854717551386
44.83327018985121
44.82876753293618
44.82352379751968
44.81852871962382
44.81846440876757
44.81319288860658
44.80794981459436
44.8036568604048
44.798388940726916
44.79318663041489
44.7892221740713
44.78463533531594
44.77948967658128
44.774374388174216
44.769266121095875
44.7640319595818
44.75974870284822
44.754491580425615
44.78402168113346
44.77890946455894
44.774485039947415
44.7693751432924
44.76642991455537
44.76223619467765
44.75698302765562
44.75176324987361
44.746512544341535
44.74145834457997
44.73718156376984
44.734242529048835
44.72899634134753
44.72473773390289
44.72016367110138
44.71590709764093
44.74538633712166
44.74111260477299
44.73589462407552
44.730678540380964
44.72673329532552
44.72247881369333
44.717240149196
44.71283352261175
44.70762318426919
44.70239411032262
44.69716025080847
44.69192761673556
44.686696207673556
44.68146602319232
44.67753227134824
44.672450461502834
44.66738760546078
44.66216212726641
44.6577064411128
44.88283327212681
44.87768827035527
44.87264455101399
44.867404139828395
44.8673345136875
44.862435892965976
44.85722957415973
44.851987406393675
44.846910079034906
44.841796899373705
44.83659542452409
44.831358116332936
44.82741466835339
44.8222961912077
44.81708939979848
44.81198466955369
44.80675336250348
44.83373832016989
44.82866904864211
44.82353872679381
44.81845411146192
44.81342848392163
44.80826447423226
44.80303780160025
44.79815753526474
44.793209104261535
44.78798601551337
44.78359148351298
44.77840130733491
45.00275306281965
44.99754495316043
44.99230109522392
44.98718673856257
44.982143827040865
44.97693414815002
44.9716952051388
44.966732902142944
45.17367380289256
45.16841378130359
45.16325584992034
45.15877331666062
45.15352388396864
45.14827456876806
45.14399925205843
45.138985437364205
45.13392732547815
45.12867675226671
45.12362101619884
45.11904329777913
45.11894477223347
45.11467453862544
45.109704062947486
45.10445996807851
45.099492038485884
45.09437762458707
45.08913713909903
45.08410049760758
45.07886249457508
45.07377641776162
45.06865853993804
45.06369880743431
45.058465536175746
45.05326034214724
45.08241975684196
45.0823256544939
45.077092650935626
45.071860862094994
45.066823453822344
45.06159438845853
45.05713873243816
45.0519522221691
45.046726454413
45.04162883766499
45.036447740148276
45.0312255175439
45.02604127947656
45.02084718176453
45.01640038078703
45.0112252097822
45.00607238931828
45.00181915583013
44.99674982043176
44.99154299210231
44.98730563951234
44.98223513288607
44.977984949539845
44.97283032751297
44.9676233308327
44.962417856743514
44.95817410741256
44.952970615039014
44.94776864391685
44.94256755983401
44.9374831362901
44.932428867687165
44.927444251583665
44.92227357267595
44.91710877409325
44.91212765867684
44.90697710916734
44.90197798045838
44.89681434117764
44.8925823818153
44.887544282994384
44.883636264994905
44.879116422335
44.874075903493754
44.868892343842205
44.86371005187334
44.8589380833128
44.85887028701342
44.85369087698143
44.848549279349214
44.84347233046906
44.83844057989219
44.83326591854426
44.828236506983444
44.823208256011426
44.81879317637988
44.81362316909226
44.808646339865916
44.80347876542894
44.7983488869028
44.79337554029722
44.788211443509084
44.7838059437692
44.778985269299085
44.77387793771629
44.768833459372445
44.76367523549152
44.75854478149696
44.75341550949848
44.7823777167777
44.782318917332105
44.77716204044158
44.77203654800492
44.767545684718655
44.95684898297657
44.98576777327638
44.98064369701354
44.97546755849835
44.970334611471834
44.96519102261042
44.96001876299071
44.95484737826986
44.949677497967414
44.944657765641686
44.93983023620341
44.93485491814645
44.93096167772771
44.92579751410365
44.920634222813675
44.91561654694649
44.91140938284671
44.90625543044526
44.90110374108261
44.89820664342483
44.89309200213709
44.88798974870615
44.88286035308835
44.877856340795724
44.873655221015845
44.868626863962604
44.86362620820918
44.85850430189228
44.853545361802034
44.84839931580796
44.84325469477664
44.83811093993668
44.83308465886026
44.828057687554164
44.82306059176756
44.817933299262336
44.817870693373465
44.812758804758396
44.8076465042951
44.803462802814735
44.798370739350574
45.01889018720478
45.01400377083355
45.009610218872275
45.004460957328554
44.99933238351478
44.99421591034442
44.98906429414218
44.98411349118506
44.979173116993096
44.97405038187323
44.969174130019354
44.96429899414027
44.99036436201799
44.985242681438365
44.980210955539064
44.97510799476994
44.96996445542928
44.96484854577888
44.959707355686746
44.95456734112682
44.94942850169596
44.94523959312183
44.94010330724244
44.935929097294576
44.93079473610887
44.9279098025771
44.92297673091398
44.91784567799176
44.912925917481815
44.90854771250932
44.90369007537415
44.89858816799179
44.8934989652542
44.88871254079076
44.8837884467395
44.878666793162154
44.87359878795133
44.86847915317803
44.863366550911024
44.85839729651767
44.853322778686305
44.881986249587094
44.91064318377845
44.90592734742459
44.90080842480728
44.895959975389516
44.89086767123381
44.88577717399669
44.8807613540282
45.10004030472398
45.094902455520895
45.08977748831571
45.0847043402449
45.079575847287416
45.07449535232934
45.07030841985004
45.06643743261139
45.06133869605325
45.05620992998267
45.05108264287882
45.04614561865645
45.04117964690215
45.036862798824934
45.03188174121303
45.02675982563736
45.0216751460469
45.01751194419756
45.01241862327332
45.00733106547486
45.00242406213139
44.997468139854504
45.216185567229324
45.21104736432395
45.205910329059286
45.234426278704674
45.2295212292319
45.224445999667964
45.2215447532776
45.216435712828975
45.211301634559874
45.20619976525183
45.20109311916831
45.19596829460093
45.190844635468714
45.185752298604356
45.181578757892034
45.17659427940039
45.171505292208934
45.16718639245349
45.16429558890807
45.15932094813867
45.154397995368015
45.149314409675426
45.144201847978444
45.13912466432642
45.134015491980904
45.12904768483011
45.124201941373784
45.11911377928132
45.114940536748065
45.109890892041655
45.105102698897674
45.10018303990309
45.09519625512657
45.09009137394608
45.08592637632496
45.08084888121362
45.07614794104869
45.07107620183264
45.06600102679741
45.06091354256279
45.05591365881892
45.05081683600684
45.04583403745846
45.0409277583066
45.036234992210844
45.03133987297424
45.02640701599257
45.243959096548174
45.23888090202915
45.233768008617986
45.22958887378757
45.22459094226169
45.22013266716297
45.215170845261284
45.21006932451525
45.2049631499812
45.42227395161427
45.639535676733885
45.634383051970616
45.62937645319947
45.624413718954465
45.61930543579782
45.61434495823783
45.60919777419831
45.60405862258888
45.59905459807511
45.59485879101283
45.58971643587606
45.61798006310871
45.612976725858985
45.61277077487461
45.60762841063843
45.602493000794
45.59741466946237
45.59231691338005
45.58717948052817
45.58209502865718
45.57697118011421
45.57206843195489
45.56693528615269
45.56255318905423
45.56240783645757
45.55727782068787
45.552148651827174
45.54704999067739
45.542322502218745
45.53746296808037
45.53273762254312
45.52764979026723
45.52265062567034
45.55085184610932
45.545752322089875
45.5407871289224
45.535665582911506
45.53068556714063
45.52651206888184
45.52153420190754
45.516417122972975
45.51130150205164
45.50639355882292
45.502018247848795
45.496929940552775
45.493061906239205
45.487951782208604
45.48364585217673
45.47854917310092
45.474683562299404
45.69071965347935
45.685687231954375
45.68055861865936
45.67543146404378
45.671042582981606
45.66603112788695
45.663115165185495
45.658103920902384
45.653212421221994
45.648489463297466
45.64339556974648
45.63830628687761
45.63318904443105
45.628072642475175
45.62295769462129
45.61807397284966
45.61420146472846
45.60973549998328
45.60463141678739
45.59954757400262
45.594438953391595
45.58936700685114
45.584417505603746
45.57933713119562
45.57425896741415
45.56921734592263
45.56431078335184
45.56013932433508
45.55506387593447
45.55010509825754
45.54516442175483
45.54006817419729
45.53497313506355
45.53003580949414
45.524943270565316
45.519863063887165
45.5147972946355
45.54282910742909
45.5383816084282
45.534230920499134
45.53006888567531
45.52501065027615
45.5199746264133
45.51568097465576
45.51062604234231
45.50648123752057
45.50142369209219
45.49634143768673
45.49165657070956
45.4866879764381
45.482005233533634
45.47715687700091
45.47227483230194
45.46799129733329
45.46318047580634
45.459342106878736
45.674029985645085
45.66986024754411
45.884476741448985
45.87958781774887
45.874676021500285
45.86959063739722
45.86447583023427
45.85948425915866
45.854371719107476
45.84926031884896
45.84426307251768
45.84009137174658
45.83499005412662
45.82990886688523
45.8260360557944
45.821868120184185
45.81740638370872
45.812508624077275
45.807518132567886
45.80242908872295
45.797381241922324
45.79230770002914
45.78723528759765
45.78234244054841
45.77743282240198
45.77233938799265
45.76730770108106
45.76224089128179
45.757379159900104
45.97134142577164
45.966229259037064
45.96123067535815
45.95631435000662
45.95139030325028
45.94837713992015
45.94333092010095
45.938619285471475
45.93354013392988
45.928442119212846
45.92356786453566
45.95137054518921
45.95118399088347
45.97897742881293
45.97387149017564
45.9691606497397
45.964990829755656
45.960807538360065
45.96054559438947
45.955773018212625
45.95067335832667
45.945968228407196
45.94578248047668
45.97354568400755
45.969174852672666
45.96418869377536
45.9592018584838
45.954105473269955
45.94901021820029
45.94410868055269
45.939015663295116
45.93392377505933
45.92975296087464
45.92559523981103
45.920506531197205
45.915540274640804
45.910453807345505
45.90537985536875
45.90029564007854
45.895212550860364
45.890165707724044
45.885084865639485
45.88074225634947
45.87584547139766
45.87076790133995
45.865953226016956
45.86087794164944
46.07371609540793
46.06864447448386
46.06369197898817
46.0587898783892
46.0539233096977
46.049057817323515
46.04401730552654
46.03965317992063
46.03456935883956
46.02959128052751
46.0245040135867
46.01955582940269
46.01540025329486
46.01104218246807
46.00601032508219
46.00166395203721
45.99658314090931
46.021676120672545
46.01661976670192
46.011569244122995
46.00650093391292
46.001422393132046
45.99667164388788
45.991600982375545
45.987453993970234
45.98310477706701
45.978224006511695
45.97354334666807
45.96869906389985
45.96362917319025
45.9587018048359
45.95378853083273
45.948782328946926
45.943740690867806
45.93940060714968
45.934663018499144
45.93052778916643
45.925693050651915
45.92075358192147
45.91569455872196
45.91096267280901
45.905905842467256
45.900874548257235
45.89654348633143
45.89636459166554
45.8915378726496
45.88651143018924
45.88148441553685
45.877348292157045
45.872328473948166
45.868013549506585
45.86319313606401
45.85837378321845
45.85365496905695
45.84939214790418
45.84461000444601
45.83970074283274
45.834660643795594
45.830534215337245
45.8263764313513
45.821490744476996
45.816680741732235
45.811651590846395
45.806648007193886
45.80239503389582
45.797500602422524
45.792470121249146
45.787583313459166
45.783466586474006
45.77844494829394
45.77463391530835
45.76972002051411
45.76955559703553
45.7649214720138
45.7924059296121
45.78743174583023
45.78312881291979
45.778156738351775
45.7737673396358
45.768866748159816
45.76394221146124
45.76013736600714
45.75521486641992
45.7503170893447
45.74542175474305
45.74043114436911
45.73556021649198
45.73054810030387
45.72644664504267
45.72234608853359
45.71734373872764
45.71236115474517
45.70950974295741
45.70450377321226
45.69949889982492
45.69512138518965
45.694965560878885
45.69010545663406
45.68602493700033
45.68102482482598
45.676025807007555
45.6714161141218
45.666419541000536
45.66174753735761
45.65767291960615
45.65752134454446
45.65252817729331
45.647536401416716
45.64346499770815
45.6385255863304
45.634444053951775
45.62957583128254
45.62550817032643
45.62074691664919
45.61576213223959
45.61169743541027
45.606714728677105
45.601758379123204
45.597036186386596
45.592975188450204
45.588002315824326
45.58303610041274
45.57808970310585
45.57331536983982
45.56834120313279
45.564094772263616
45.55923159025767
45.55426058844749
45.54929073767381
45.54432190482362
45.53998290789285
45.535790095387696
45.53093318205884
45.52675809669394
45.521818606541174
45.51685631712432
45.5121526442843
45.50719219168002
45.502232820255465
45.49741056380044
45.49245363715215
45.49225885892567
45.4876256754161
45.482694672000115
45.477775752104094
45.47300462480633
45.4680535940094
45.465245855080546
45.46029644882591
45.45597557167283
45.45102854971094
45.4783168586192
45.4735918269447
45.468668332503235
45.463721850786996
45.45877637903123
45.652555459722706
45.6483608339709
45.64365411375001
45.63959172904027
45.634659618259704
45.63444921174465
45.62981064490001
45.625622651682235
45.62137845243733
45.61661070518222
45.6116548302847
45.606724866105715
45.60179597295957
45.596843024553685
45.59279261451481
45.58806490066482
45.58792198614039
45.583007128926255
45.57838018875171
45.57434602093067
45.56942955585018
45.56459270998083
45.559648635251015
45.55470593041356
45.54976400093532
45.54482314357542
45.54001455408265
45.53510891722299
45.530323091041346
45.52547981047257
45.52054426409242
45.51593061530943
45.5111966560679
45.506314405333036
45.502294483754966
45.49826353488758
45.49333971518505
45.48961034857259
45.48559409875726
45.51274862112366
45.50792960635362
45.503626029573674
45.499323384707274
45.49453276675207
45.489658133320454
45.48474004148663
45.47981751641686
45.47521594729567
45.47038925666413
45.46546981608675
45.4606864880379
45.455909552050485
45.45099333950937
45.44698766034244
45.44221377383001
45.43820991009437
45.43348619015422
45.42947023682464
45.42481566391564
45.42191977981767
45.41701142453565
45.41210412994629
45.407820669911025
45.40311424255692
45.39821661702411
45.39422182940837
45.389575084252144
45.384685033531596
45.37980991471591
45.37494045847654
45.370664709079406
45.36666363003759
45.36190232221355
45.35701842376088
45.35214842138183
45.347454093431836
45.34345767631136
45.33894948785788
45.33495485001262
45.330115824268574
45.35716706249194
45.352456264294005
45.34760118938801
45.342713014203206
45.33782589273153
45.333049100010534
45.328189001461254
45.32331056365058
45.31845091839629
45.3182641404968
45.31414714576475
45.310172718721965
45.305293311795545
45.30130874994293
45.29643134805341
45.29155529108284
45.287585434975455
45.28273598379988
45.27787370435276
45.273180563286616
45.268530476693826
45.26376936165971
45.25912128790844
45.25425867484969
45.24961262377365
45.246862796793195
45.241997542729024
45.23731229557646
45.232483190493234
45.22851129097134
45.22368776810396
45.24803668266722
45.24317443930996
45.23831324080998
45.23345308683052
45.22859397703497
45.22373591108684
45.218908320157645
45.21494171723863
45.210097722139736
45.20526856569144
45.20130671908069
45.196460229274074
45.19160926219999
45.186893312003626
45.18206923659325
45.17722137508718
45.17237455378312
45.16752877234633
45.162684030442186
45.15806075628297
45.153218134029956
45.14837648507714
45.143585479677796
45.34988356352548
45.34504718781525
45.34021184884149
45.336146000161676
45.3321773462168
45.32741304361146
45.32260645009119
45.31893692144261
45.31408277315169
45.30922959945852
45.30437746521142
45.29990624002096
45.50592253609921
45.50105090324019
45.497068845488464
45.49223178306737
45.48745596000952
45.48270306696344
45.478022325798285
45.4731568050616
45.46838506611482
45.4635219099184
45.458688809903364
45.45382743798486
45.44911682981893
45.44447726592927
45.4396189724435
45.466424282987084
45.461681727468715
45.45713945457287
45.4531631058525
45.4492047990365
45.444376975229794
45.43963064356217
45.43483550435933
45.43004138943059
45.42518982584778
45.420472601662695
45.415623095726154
45.41077462523445
45.405932677439345
45.401086341194215
45.39624126664188
45.3914247652025
45.38667396669262
45.382446688774856
45.378220312772584
45.37356597465535
45.36872670268247
45.573922755248134
45.56919621041739
45.56436678729754
45.559538393905434
45.55471102991177
45.55103514475781
45.57774859077326
45.57359128618793
45.569491112622316
45.564752734584864
45.559922331014064
45.5550693354526
45.550973160749514
45.5461221518932
45.542429215663944
45.53760478054331
45.53363845425328
45.528840607826965
45.52414357528437
45.51991201445723
45.51977919654898
45.514958628781024
45.510140709420874
45.50539143286993
45.50060016361055
45.49585291206481
45.4917687618187
45.48702345900805
45.48218705123961
45.47735160715592
45.47289403631815
45.468085197088385
45.46327282511
45.458470568355935
45.45364021339171
45.44882180871128
45.444126128643695
45.44047448538757
45.43652774374688
45.43192055895781
45.42715424451241
45.42233080490267
45.41826176936209
45.41347904783148
45.408681532097
45.40403876328408
45.39925399552683
45.39468758080773
45.38987116833231
45.38593440096226
45.381144478416566
45.40516290067174
45.40053236058934
45.57420985973425
45.569416180918786
45.565464871674266
45.56138670143961
45.556557213767206
45.551735204211944
45.547084163365454
45.54313731407259
45.53831180683439
45.5335947451147
45.52877133555244
45.5240418480451
45.550591229241846
45.54596238580477
45.54119762246729
45.53638133978419
45.536247467329275
45.739905333757086
45.73524028384631
45.730400063687156
45.725676748850056
45.7255229180789
45.72143601182944
45.71673660182971
45.71192220634811
45.70779173283596
45.70296887154454
45.698136222646944
45.69418018180486
45.68934970898575
45.68451996800171
45.680066265703445
45.67528742432316
45.67071065947675
45.66663472693117
45.66181636795846
45.6570034584923
45.652180705407
45.647369830317835
45.642680416455754
45.63786099273552
45.63307578644199
45.628258105299
45.623441441295476
45.61876280964593
45.61397708658099
45.609291430915185
45.60447909012748
45.59971629101747
45.59579154070247
45.591087121222415
45.587165529719584
45.58323318441869
45.57926888572032
45.57471237926703
45.57079416795481
45.56636419202778
45.5618731274182
45.557945934570306
45.55390759665098
45.54913177230599
45.545024867809914
45.54022661403118
45.56663165695688
45.56201581208714
45.55808525275905
45.55350408074106
45.54890125022323
45.544105619432514
45.539310998354566
45.5346487956529
45.5305569786182
45.52598159646615
45.521190900728335
45.51695856902439
45.512169894632855
45.7145662697345
45.709932771502835
45.707194975831925
45.70241257385347
45.6976069162113
45.69280220514872
45.687998504328164
45.68332704283633
45.67940935848065
45.675354358553136
45.67057782240519
45.66588552319453
45.66121883899715
45.6565531352986
45.65188841178991
45.647276702101
45.64248282721105
45.63768995912041
45.63290349321548
45.628135323117846
45.62334553445044
45.61880475312261
45.614615992665534
45.61020140839976
45.6054261968523
45.60151018339531
45.59685710693173
45.592074052582944
45.58816264009438
45.58357451843868
45.57882309879217
45.57417510460166
45.56939693568736
45.564619768590624
45.55993400711541
45.55515883323352
45.55040730572147
45.546503948295175
45.541836239883764
45.53711343557634
45.532391620752314
45.52799397237097
45.52334033609958
45.52320927334898
45.51913045574968
45.5145111582326
45.50975162059885
45.50498798469025
45.50109387535405
45.49633214267724
45.49171764788103
45.486963978257926
45.48289236675152
45.50912109431099
45.50436072599569
45.500297755011786
45.4956736882738
45.49095439006851
45.48628768742348
45.687438322439
45.682877151358866
45.67810747753523
45.67333371401839
45.668560662109726
45.66439094814749
45.66036124321593
45.66021618062582
45.6555524127426
45.65078399679688
45.64688320132846
45.64211640065998
45.63772107082009
45.632956222096894
45.62856276623532
45.624401579938585
45.619886493841385
45.615136225511954
45.61037621964474
45.60563975335651
45.60090586653433
45.59629490408947
45.59153884954643
45.58764952210975
45.58289536114175
45.57814219165675
45.574267043065554
45.569572748445516
45.56495258922359
45.56020961908294
45.556062061857766
45.552008522162794
45.547285144637875
45.54256819856835
45.53783003093227
45.53325989382245
45.52851733993288
45.528386461448264
45.523749317681556
45.519378669327374
45.51466262307502
45.509951775438644
45.50521460964543
45.50056866111513
45.49583374275602
45.49109958820188
45.48636641880111
45.51017607254938
45.505441840148194
45.50157198634608
45.4969535259058
45.49222214554745
45.48749174915091
45.482762336409266
45.47805637123377
45.474066561324925
45.4713854372184
45.466659727702734
45.666600021985516
45.6618789844274
45.65718296262387
45.65248791651571
45.64789123343205
45.64402373247859
45.63941311471974
45.63554729737174
45.630846796660876
45.626254746523145
45.6223914990724
45.61765593840195
45.61292136072283
45.81257673538557
45.80782291399557
45.80310795259664
45.798356099919744
45.79362764838586
45.788900177756766
45.78415660873611
45.77959954828233
45.779443204709374
45.774887577902554
45.77019886235711
45.765626903708245
45.761128353369195
45.75638577607068
45.75164446543569
45.746903853637384
45.74303527362923
45.738986300240164
45.73446136647899
45.72974536788702
45.725880489336376
45.72132557514415
45.71662274436046
45.711912055942285
45.70731435129814
45.70372882621421
45.69902152188688
45.6951626226383
45.6908013726281
45.68693276073095
45.68220620033774
45.68206030356835
45.67735915278837
45.8763264454203
45.871582254474546
45.86757279348744
45.86283048860805
45.858333696629764
45.85362611326095
45.848943313396695
45.84426148145304
45.84025732970836
45.83556859358475
45.830962003724125
45.826274124391446
45.82190698963261
45.8171966174289
45.812636803028326
45.80877453963302
45.80414770641982
45.799547689656045
45.794819813178016
45.79009284994379
45.78539073844753
45.78066572392344
45.7759417473218
45.77121868275852
45.766496592726256
45.76201947957276
45.75789388685114
45.75326364780842
45.74875730689082
45.744039967510865
45.73932366359081
45.734712802000196
45.73036410905329
45.72632945078764
45.7217196976617
45.71725181245818
45.71321865367727
45.713070147956785
45.708360858768785
45.70370894040947
45.69900785771501
45.694390755065456
45.68999010049702
45.68531826998696
45.680748391156875
45.676174336899244
45.67261194700512
45.66791146596369
45.66342318401494
45.68725907251685
45.682558253597975
45.677947593400134
45.673492024434935
45.668938098066455
45.66424109733643
45.65967344454285
45.65570803699566
45.65112388556041
45.646601770817036
45.643932400932336
45.6392408671261
45.63455036020012
45.63022536710218
45.625542945369006
45.620877430149434
45.61619067471178
45.6123689388493
45.60781224373772
45.603128274112194
45.59929573906025
45.59461360580847
45.590060604959056
45.58542787818773
45.58105241179098
45.576374073249276
45.57171887099559
45.57158547984727
45.566920102244296
45.56260910248122
45.55879742844397
45.554124314377745
45.54966289401421
45.54523418914176
45.54056412186933
45.5366223112394
45.53195380372338
45.52728625335909
45.52275271491506
45.518937804048164
45.51513492848748
45.71228391677341
45.70784263375763
45.7038869163531
45.69920538089617
45.694887583112994
45.69020764788326
45.686210524227455
45.681532435908366
45.676882157193525
45.672205981706504
45.668212337440686
45.86512368844104
45.86042968335574
45.85576909621937
46.05260081038234
46.04794508464223
46.043257963361214
46.03875837434797
46.03404955263406
46.029341631837106
46.02548349969218
46.02136682428766
46.21802061682284
46.21329581406095
46.20857723201726
46.203854360264195
46.19915925611169
46.1946800207169
46.18996007879151
46.38645600763622
46.38256341860063
46.57899953179699
46.57434412329305
46.597373936142695
46.592615703329855
46.58788206220869
46.58329570505857
46.57862886608608
46.573874489351766
46.56997958402049
46.56539692601382
46.560645354898924
46.556618769825285
46.57999173875327
46.57524019501551
46.57048983780962
46.56576691791061
46.56102345888172
46.556276004480736
46.55237364170889
46.547627757965216
46.5429064232868
46.53819040354835
46.53350321918462
46.528771670437244
46.52403088854179
46.691077956663904
46.68632132688022
46.682288502567424
46.67767635461137
46.67302580871871
46.66827295476671
46.66352106871083
46.658770212205916
46.65402053979792
46.64927155562245
46.64452381685327
46.63977704440965
46.63514045132611
46.63098184912751
46.62627476225213
46.821886749724015
46.81725105636452
47.012803829000255
47.00804467914612
47.00329239036131
46.998513204556495
47.0214784929058
47.19989167360568
47.19509396150224
47.19048427847464
47.18581536598013
47.18119774430527
47.176531662267614
47.17179438763227
47.16785694326675
47.16306589634514
47.158322813187425
47.15411910395927
47.14933612199101
47.14471790467501
47.14077244112512
47.13611378849
47.13132936768321
47.12659113036221
47.12210899550435
47.117332668633225
47.11255730905652
47.10780020213823
47.10374139556956
47.09896371701006
47.0941870075385
47.08971134048988
47.114971286521836
47.110194345298424
47.10608448184088
47.10134156118248
47.0965940362146
47.091847473550345
47.08819685630693
47.08344801037709
47.079529776341886
47.07476035872473
47.07001841179091
47.06608970557461
47.0614494681457
47.05668381335367
47.05194680980527
47.04718302051603
47.04260651106396
47.03869598080501
47.03394018239406
47.02947967172293
47.0255605447967
47.025220652484826
47.02046814206679
47.21495186927659
47.21017592836325
47.20542867043273
47.200659855708835
47.19588680890373
47.19111472732548
47.18718092762989
47.18264980963101
47.177880513178
47.17325370292501
47.16915921494583
47.16451887805391
47.16011183790498
47.15551539437485
47.150882862785714
47.1461570185522
47.14148282242171
47.13689011700405
47.133247853689745
47.12861489099577
47.124974198580276
47.12024033631136
47.11633313450629
47.11229394919277
47.10789751651287
47.10314394461413
47.098391331967115
47.09366732525176
47.08912395880816
47.08439656627807
47.0798550513213
47.075133416863565
47.07040983121728
47.065674239921655
47.06092923798195
47.05702195352113
47.22242615531802
47.21770357910311
47.213607317652034
47.208975594356474
47.20422515823209
47.200584550873366
47.225667931004004
47.22174531154462
47.218104039634454
47.21334894355795
47.20863156122058
47.20423560984753
47.19948362178134
47.194754637564884
47.19002603451262
47.185386848604665
47.18066013998684
47.176150651311325
47.17152916077103
47.16736345341517
47.162673801868365
47.15876304227637
47.15425802353358
47.14951604263821
47.14562082655082
47.14100553446897
47.1407170873589
47.136812779990514
47.13207493570667
47.12746350961589
47.12285301035179
47.118285251184425
47.11360618478991
47.10889532967947
47.1041683016886
47.10009702134492
47.09566391269971
47.09093964515281
47.08623439311119
47.082219317875754
47.077492661986
47.076615890580406
47.07202101929604
47.067422099616515
47.062698825948715
47.05882041728495
47.05409895441575
47.04938454812617
47.045324072316355
47.238147220514804
47.23340966688723
47.22877313311295
47.224869783494334
47.220260150002154
47.215526289335486
47.21163656056285
47.20756307801694
47.20283197412025
47.198457308377186
47.19375546263179
47.18902716415117
47.18429975209305
47.17957843664965
47.17495286738213
47.17022834615323
47.16555954073369
47.16083684527552
47.15611509549125
47.15140038750891
47.14686475410204
47.167446406228976
47.162725885171504
47.15803373175253
47.15343999055398
47.14877706883672
47.14408771906686
47.13954632792398
47.16445768547347
47.15974076801318
47.15573440244119


==> data/AlexNet/RA_H0.txt <==
0.8012833168805529
0.8012833168805529
0.5695294504771307
0.6274679170779862
0.6622309970384995
0.6854063836788417
0.7019602312790861
0.7143139190523198
0.6349457058242842
0.6515794669299111
0.5923449699362828
0.6097564988483053
0.6244893310046321
0.6371174728529122
0.5946429746627181
0.6075579960513328
0.618953603158934
0.6290830316990239
0.638146204603315
0.6463030602171769
0.6536830724392425
0.6603697388495022
0.6316580110734369
0.6387257321487334
0.6452280355380061
0.6512301617434887
0.6567876860078244
0.661948244253279
0.6667529019300816
0.6712076340901615
0.6754036238575936
0.679337364264561
0.6830326961620153
0.6629434992160738
0.6668960654350589
0.6706290446418781
0.6741602411888694
0.677505585286019
0.660133647201762
0.6636623889437319
0.6474755014085188
0.6511375922530911
0.6359948575495309
0.6397514134434178
0.6433344301853684
0.6467681016352637
0.6500556594064401
0.6365128331688059
0.6235227753490343
0.6270779861796647
0.6304937769777214
0.6336016402156582
0.6216468922870609
0.6249734927424959
0.6275634927757338
0.6306656324918912
0.6196013231499282
0.6227337713176976
0.6250757106764604
0.6279269496544917
0.6307203081255158
0.6334713243957583
0.6361350068161519
0.6372994817374136
0.6292414002581821
0.6318480959645816
0.6224175273680953
0.6250479066256314
0.6276020430061374
0.6300832040614862
0.632494473256121
0.6348387627509047
0.6371188251362423
0.639337264213868
0.6414965449160904
0.6435990024419386
0.6456468506814012
0.6468752372997186
0.6488297699526406
0.6504084402764063
0.6522710930739883
0.6540883153155317
0.6558617490693271
0.6575929582099369
0.6592834330178265
0.6609345944580908
0.6533376450965035
0.6550188459122313
0.6566622669343473
0.658269167489305
0.6598407515485495
0.6613781707369408
0.662773195766858
0.6642467076935995
0.6572546370862984
0.6587549358341552
0.6602243005872108
0.6616636783044898
0.6630739776840461
0.6644560710760112
0.6658107962819968
0.6671389582486493
0.6684413306625514
0.6697186574531091
0.670971654209561
0.6646417329434331
0.6584301279626533
0.6523335527037398
0.6537000643016924
0.6550417302342274
0.656359222005816
0.6576531871386262
0.6589242502336875
0.660173013976204
0.654432379072063
0.6556983354324811
0.6569426515132338
0.6513753409071895
0.652635071797722
0.6538738071734123
0.6550920675842151
0.6562903565128737
0.6574691610687086
0.6586289526478363
0.6592679170779864
0.6603950234256258
0.6615043800670032
0.6625964030108591
0.6574599967859687
0.6524026121953074
0.6535391061242024
0.6485880522899282
0.6497361369860983
0.6508670860897883
0.6519812803919421
0.6471873003890602
0.648312088830604
0.6436141751434257
0.6389838573366385
0.6401431391905236
0.6412173657348096
0.6423445907428783
0.6434560503662187
0.644552073050346
0.6456329781802096
0.646699076390486
0.6477506698632075
0.6487680424748545
0.6497916349205304
0.6508015794669306
0.6517981472643718
0.6527816023276362
0.6537522017691586
0.6547101960231286
0.6556558290609186
0.6514529070797588
0.652407240900146
0.6482780811476135
0.6492403782276949
0.6501906465942753
0.6511291103848733
0.6520559882027479
0.6480556447168415
0.6489899597910105
0.6499129498339774
0.650824819514981
0.6469276649071067
0.6478464485498059
0.6487543590133015
0.6496515881772265
0.6505383234328015
0.6514147478133118
0.6522810401200588
0.6524832351839885
0.6525065576082368
0.6487991339854627
0.6496606265441921
0.646010847743382
0.6468782917050422
0.6477360974004618
0.6485473376492351
0.6493865463263303
0.6458379859638913
0.6466827975449602
0.6475184760278553
0.6483451687206118
0.6491630197802906
0.6499721702967813
0.6465331641047348
0.6473476385930287
0.6481535845526493
0.6489511352418571
0.6497404211570835
0.6499872787779498
0.6507631558964246
0.6515311159014457
0.6522912793581924
0.6530437643961842
0.6537886867704775
0.6505197433366251
0.6512698108666944
0.652012451985575
0.6527477764431857
0.6534758918374866
0.6502882045602305
0.6510211905423681
0.65174709453434
0.6524660186802352
0.653178063169232
0.6538833262821431
0.6507843531718012
0.6514942539440123
0.6484355954747916
0.6491498371636035
0.6490695378681802
0.6497742312895338
0.6467798799932687
0.6438129998098133
0.6408732144225538
0.6416023512519085
0.6423248895579204
0.6430409185098241
0.643750525677406
0.6408766394020604
0.6410775474388519
0.6417864225248772
0.6424890520154308
0.6431855180894006
0.6438759014902354
0.6445602815571498
0.6452387362555195
0.645642424345578
0.6463104110088183
0.6469726883843384
0.6476293293566628
0.6482804055749843
0.6489259874792274
0.6495661443254513
0.6468482943491942
0.6474917736097416
0.6481299127934379
0.648762778099583
0.6493904346377763
0.6500129464502468
0.6501633861836952
0.6507776948450645
0.6513870293472326
0.6519914498614798
0.6525910155924801
0.6531857847976325
0.6537758148059309
0.6543611620363858
0.654941882016007
0.6555180293973636
0.656089657975729
0.656656820705826
0.6572195697181791
0.6575495305218227
0.6581044872259105
0.6586551750322746
0.6592016430087048
0.6597439394738644
0.6602821120115325
0.6608162074845212
0.6613462720482799
0.6618723511641906
0.6623944896125665
0.6599228683826689
0.6604483719086834
0.6609699828159866
0.6614877441962987
0.6620016985076379
0.6625118875859269
0.6630183526563453
0.6635211343444334
0.6611170722634753
0.6616230875870026
0.662125462512519
0.662624236184089
0.6631194471865764
0.6636111335555942
0.664099332787243
0.6645840818476434
0.6648638126885716
0.6650968982179061
0.6655730745069363
0.6660459324943009
0.666515506745642
0.666981831348185
0.6674449399189862
0.6679048656130123
0.6683616411310518
0.6660805433797513
0.6665404167590058
0.6669971723526381
0.667450841759827
0.667901456154173
0.6683490462908386
0.6687936425135467
0.6692352747614367
0.669673972575786
0.6698882814020093
0.6701011756485216
0.6701382645130863
0.6703489431149949
0.6681582602943578
0.6683740159223736
0.6685883705398179
0.6688013377487352
0.6690129309756593
0.6668617639950302
0.667078217437659
0.6672932877911976
0.6675069882698729
0.6677193319201121
0.6679303316231979
0.6681400000978731
0.6683483499028963
0.6685553934395494
0.6687611429540984
0.6689656105402079
0.6691688081413104
0.6693707475529325
0.6695714404249765
0.6675112206082843
0.6677163863060971
0.6679202971678375
0.6681229646706649
0.6660921957810885
0.6662838211618384
0.6664895958353532
0.666694130902401
0.6668974375306077
0.6670995267538551
0.665108184882948
0.6653143963508418
0.6655193840118043
0.6657231587280275
0.6659257312335355
0.6661271121360699
0.6663273119189413
0.6665263409428486
0.6645831154590501
0.6647860576760158
0.6649878234163614
0.6650194991262782
0.6652194292097623
0.665418210269778
0.6654447510781195
0.6654773443063317
0.6656736915820834
0.665868923248314
0.666063048786124
0.666256077569483
0.6664480188667387
0.6666388818420996
0.6668286755570944
0.6668695638004172
0.6670576576006813
0.6672447064353884
0.6674307189884627
0.6676157038478737
0.6677996695069573
0.6679826243657163
0.6681645767320986
0.6682031460644725
0.668383505988262
0.6685628856950744
0.6685873119952943
0.6687651712550239
0.6689420717047279
0.6691180210767453
0.6692930270204946
0.6675034734723115
0.667681851511306
0.6678592807309441
0.6680357686815125
0.6682113228334007
0.6683859505781549
0.6685596592295155
0.6686654893952674
0.668837556800241
0.669008725680907
0.669179003056986
0.6693483958752672
0.6676143326735178
0.6677868931526437
0.6679585641447638
0.6681293525096752
0.6682992650368177
0.6684683084461743
0.6667630321491178
0.6650664341029369
0.6652423955343895
0.6654174660218853
0.6655916523149998
0.6639150990346094
0.6640921848111437
0.6642683829396754
0.6644437000775644
0.664618142815763
0.6647917176796424
0.6648243389639066
0.6648532155412
0.6650249242388644
0.6651957870808752
0.6653658103020408
0.6653915243524209
0.665560237588956
0.6657281278340933
0.6658952010950694
0.6642789506069745
0.6644487237001665
0.6644675386072629
0.6628664120082093
0.6630383563016877
0.6632094759222958
0.6632436296025911
0.6634134425106881
0.6635824467858895
0.6637506481904248
0.6639180524319055
0.6640846651639701
0.6625184277461306
0.6626875496528344
0.6628558775599762
0.6627736010540367
0.6629409413274975
0.6629927717450934
0.6631588239924194
0.6633241056956742
0.6634886222058585
0.6636523788245408
0.6621232258779404
0.6622893684347618
0.662454748869763
0.6626193724149014
0.6611065427975158
0.6612734874337294
0.6614396732306873
0.6616051053505617
0.6617697889088076
0.6619337289746913
0.6620969305718096
0.662259398678604
0.6624211382288655
0.6625821541122354
0.6627424511746975
0.6626666752202306
0.6628260720266196
0.6628565706526824
0.6630148420408297
0.6630469862978614
0.6632041410375032
0.6633606049870807
0.6635163826912653
0.6636714786549502
0.6638258973436846
0.663979643184102
0.6640101843324595
0.6625698151690484
0.6611356813699812
0.6612939093542691
0.6614514553213834
0.6600289790733804
0.6601885633202085
0.6603474641227246
0.6605056858619822
0.6590973581735771
0.6591422574115057
0.6593020301942737
0.659461125973725
0.6596195490437493
0.6597773036620015
0.6598199178598059
0.6599427551672232
0.6598712269792915
0.6600271349523374
0.6600686828364214
0.6600048790328932
0.6601595367440415
0.6603135527219486
0.6604669309525352
0.6591023298555259
0.6592575729652985
0.659412177214537
0.6580581481032136
0.658214576566312
0.6568685344874443
0.6570267522499093
0.6571843255408366
0.6571279404424668
0.6572846692409512
0.657440763509887
0.657596227094908
0.6577510638106345
0.6579052774409858
0.6580486977100373
0.6582016967889656
0.6583540838715781
0.6585058626225236
0.6586570366772502
0.6573475793478719
0.657394537098599
0.6574302009100963
0.6575823057266678
0.657733810524239
0.6578847188462292
0.6580350342082116
0.6581847600981862
0.6583338999768498
0.6584824572778623
0.6586304354081106
0.6587778377479688
0.6589246676515559
0.6590709284469893
0.6577961297459314
0.6579440044724745
0.6579882815534982
0.6581352180083861
0.6582815904077852
0.6584274019933933
0.6571684585861403
0.6573158379363485
0.6574626558414131
0.6576089155034927
0.657754620100441
0.6578997727860372
0.6580443766902134
0.6581884349192796
0.6583319505561458
0.6584749266605426
0.6572395140401663
0.6572735313582648
0.6574176840811378
0.6575612989207164
0.6577043788819352
0.657646971203008
0.6577893613085595
0.6579293810098399
0.658070722705007
0.6582115428441034
0.6583518443086543
0.6584916299589975
0.6586309026344768
0.6587696651536358
0.6589079203144065
0.6590456708942986
0.6591829196505845
0.6579844052512198
0.6581230818988496
0.6582612560948576
0.6583989305650211
0.6585361080154367
0.6585769352768418
0.6587132991308318
0.6588491733480031
0.6589845605608118
0.6590458199720242
0.6590874728445231
0.6591230099865539
0.6592569463355018
0.6591970803223879
0.6593304103893611
0.6594632684914954
0.6595956571303714
0.6597275787899214
0.6598590359365858
0.6586993539753615
0.6575437410736503
0.6576783321367355
0.657812452601698
0.6579461049324022
0.6580792915755431
0.6582120149607948
0.6583442775009588
0.6584760815921101
0.6573368496170372
0.6574699383708856
0.6574991445526763
0.6574522564258338
0.657584460861692
0.6577162117660377
0.6578475114686562
0.6579783622834026
0.6581087665083375
0.658238726425862
0.6583682443028508
0.6584973223907836
0.6586259629258759
0.6587541681292082
0.6588819402068535
0.6590092813500044
0.6591361937350974
0.6592626795239379
0.6593887408638227
0.659514379887661
0.659639598714095
0.6597643994476196
0.659888784178699
0.6600127549838846
0.6601363139259301
0.6602594630539057
0.660382204403312
0.6605045399961912
0.6606264718412392
0.6607480019339147
0.6608691322565484
0.6597839612676215
0.6599062748361914
0.6600281880330147
0.6601497028206981
0.6602708211490416
0.6602984163682033
0.6604188990051578
0.6605389904647196
0.6594684248399795
0.6595896656381272
0.6597105147051016
0.6586464654878352
0.6586756368876324
0.6576166728411893
0.6577399129138283
0.6578627579862344
0.6579852099544089
0.6581072707022377
0.6582289421015886
0.657180806843465
0.6573035642858367
0.6574259320220421
0.6563840525735128
0.6565074879936421
0.656630533412444
0.6567531906753508
0.6568754616161695
0.6569973480571744
0.6571188518091965
0.6572399746717138
0.65736071843294
0.6574810848699124
0.6576010757485791
0.6577206928238855
0.6578399378398596
0.6579588125296971
0.6580773186158453
0.6581954578100859
0.6583132318136178
0.6584306423171389
0.6585476910009265
0.6586643795349177
0.6587807095787892
0.6588966827820353
0.6590123007840464
0.6591275652141859
0.6591525540277448
0.6581477483051414
0.6582638023230869
0.6583795035932574
0.658494853721485
0.6585202006242158
0.6586349888806016
0.658749430344672
0.6588635265856232
0.6589772791631979
0.6590906896277574
0.6592037595203513
0.6593164903727874
0.6594288837077014
0.6595409410386245
0.6596526638700523
0.6597640536975116
0.6587822619509379
0.658894614070023
0.6590066328000308
0.6591183196226904
0.6592296760109635
0.6593407034291087
0.6594514033327461
0.6595617771689206
0.6596718263761652
0.6587031452801649
0.6588141307535009
0.6589247912327714
0.659035128143389
0.6591451429024429
0.659254836918759
0.6593642115929605
0.6594732683175278
0.6585161227902165
0.6586260925225427
0.6587357439633136
0.658845078492406
0.658954097481732
0.659062802295296
0.6591711942892529
0.6592792748119626
0.6593870452040477
0.6594945067984477
0.6596016609204747
0.6597085088878671
0.6598150520108449
0.6599212915921617
0.660027228927159
0.6601328653038183
0.6602382020028132
0.6603432402975618
0.660447981454277
0.6595151453222794
0.6596207589933274
0.6597260751610766
0.6598310950808153
0.6599358200007793
0.6600402511622022
0.6601443897993633
0.6602482371396373
0.6603517944035417
0.6604550628047855
0.6595352089568679
0.6596393258263233
0.6597431534822523
0.6597596050889409
0.6598629785418584
0.6599660660377829
0.6600688687616191
0.6601713878917345
0.6602736246000038
0.6603755800518543
0.6594684707385962
0.6595712509407315
0.659673749553272
0.659775967731852
0.659877906625791
0.6599795673781369
0.6600809511257079
0.6601820589991358
0.6592850725059305
0.6583905201687447
0.6574983920926353
0.6566086784362176
0.6567137954087299
0.6558275419736304
0.6559334283565436
0.656039029715546
0.6551572568261433
0.6552636165325448
0.6553696910922804
0.6554058379965362
0.6555114387988072
0.655616757622968
0.6557217955969311
0.6558265538426012
0.6549544440635553
0.6550599431260143
0.6551651623501116
0.6552701028477872
0.6553747657250987
0.6554062452444906
0.6555104523590695
0.6556143848830961
0.6557180439004805
0.6548563907547506
0.6549607724441738
0.6550648805249747
0.6551687160715327
0.6552722801526094
0.6553755738313858
0.6554785981654977
0.6555813542070729
0.6556220744722071
0.6557243772821071
0.6558264147150684
0.6559281878023485
0.6560296975698684
0.6551821139812768
0.6552843244640045
0.655386271517653
0.6554879561593231
0.655589379400886
0.6547478012501788
0.6548499133486981
0.6548822559997364
0.6540448106595832
0.6541474293408548
0.6542497862397761
0.6543518823567894
0.6544537186872454
0.6545552962214359
0.6537246422922209
0.6538268863933654
0.6539288716486842
0.6540305990398935
0.6541320695437511
0.6533071867322205
0.6534093127414938
0.6535111818299891
0.6536127949660007
0.6537141531129632
0.6536763683405935
0.6537773932088722
0.65387816551498
0.653978686204843
0.6540789562196689
0.6541789764959771
0.6533653210525742
0.6534659793346147
0.6535663878442433
0.6536665475099818
0.6537664592557555
0.6538661240009217
0.6539655426602974
0.6539311773032505
0.6539571769089643
0.6540561167136214
0.6540869007050226
0.6541101712329336
0.6542085597952648
0.6543067075043223
0.6544046152434309
0.6545022838916016
0.6545997143235571
0.6538023943304713
0.6539004391525695
0.6539982457126455
0.6532045585212467
0.6533029714661849
0.6534011461231207
0.6534990833564606
0.653596784026435
0.6536942489891234
0.6537914790964802
0.6538884751963583
0.6539852381325347
0.6540817687447349
0.6541780678686563
0.6542048976704674
0.6543008191303056
0.6543965113871334
0.6544919752614867
0.6537118894745243
0.6537446077466919
0.6537153887464835
0.6538112080449974
0.6530356312857507
0.6530653509733493
0.6531615993604758
0.653257620210044
0.6533534143279722
0.653448982516377
0.6535443255735958
0.6536394442942095
0.6537343394690638
0.6538290118852916
0.6539234623263349
0.6540176915719659
0.653252758599367
0.6533475512156005
0.6534421226121928
0.6535364735626392
0.6536306048368331
0.653724517201087
0.6538182114181534
0.6539116882472451
0.6540049484440562
0.6540979927607821
0.6541908219461398
0.6542834367453881
0.6543758379003475
0.6536219486861766
0.653714898386302
0.653807634408956
0.6537744672599435
0.6538669222723692
0.6538363541510732
0.6538696240956536
0.653961653368796
0.6539878876196796
0.6540132367188808
0.6541047879732956
0.6541961309199645
0.6542872662690273
0.6543781947273998
0.6544016240498663
0.6544286890282923
0.6545191489254268
0.6546094043934153
0.6546994561244557
0.6547893048076245
0.6548789511288944
0.6549683957711512
0.6550576394142119
0.6551466827348414
0.6552355264067702
0.6553241711007102
0.655412617484373
0.6555008662224856
0.6555889179768079
0.6556767734061483
0.6557644331663811
0.6558518979104621
0.6551231735794505
0.655285393494324
0.6554472537198077
0.6556087554508828
0.6557698998772431
0.6559306881833241
0.6560911215483322
0.6562512011462729
0.6564109281459802
0.6565703037111449
0.6567293290003421
0.6560084406040738
0.65616773323157
0.6562008212540212
0.6563595548378577
0.656517941463041
0.6566759822658986
0.6568336783778012
0.6569910309251898
0.6571480410296027
0.6564337496806575
0.6565910239121449
0.6567479569847788
0.6569045500074178
0.6570608040841204
0.6572167203141706
0.6573722997921041
0.6575275436077335
0.6576824528461741
0.6578370285878689
0.657129676944226
0.6564238448529862
0.6565792734710415
0.6558755443462065
0.6560312271861791
0.656114044007988
0.6562691393849887
0.6564239037152935
0.6557240914512046
0.6558791066007567
0.6560337919308417
0.6561160779708487
0.6562019619179813
0.6563558127716003
0.6565093376700207
0.6566625376480214
0.656815413736005
0.6569679669600226
0.6571201983417952
0.6572721088987382
0.6574236996439822
0.6575749715863971
0.6577259257306137
0.657876563077046
0.6580268846219135
0.6581768913572629
0.6574884218056339
0.6568013910618454
0.6568869800653988
0.6570375497596794
0.6571878057670971
0.657209345472835
0.6573591105158785
0.6574462387225535
0.6567642405496048
0.656914001250466
0.6570073489281031
0.6571565484813114
0.6573054397709801
0.6574540237514854
0.657602301373268
0.6577502735828533
0.6577865295930546
0.6579340083055804
0.6579574336017673
0.658040547095337
0.6581873122283137
0.6583337769208953
0.6584799420946783
0.6578073374551535
0.6579537415157918
0.6580998470972034
0.6582456551112394
0.6583911664660403
0.6585363820660551
0.6578678172111657
0.6580132690363883
0.6581584261264026
0.6583032893761539
0.6576376642099495
0.6577146562888384
0.6578595288020491
0.6580041092335799
0.6581483984658528
0.6582923973777388
0.6584361068445759
0.6584619795592911
0.6586052306498842
0.6587481946641434
0.658088787061877
0.657430698274815
0.6575744071845112
0.6576495551369007
0.6577927592861964
0.6579356781682626
0.658078312634643
0.6582206635334958
0.6583627317096101
0.6577095940789458
0.6578518871639821
0.6579938984805332
0.6581356288647073
0.658277079149308
0.6576272498510363
0.6569787022673568
0.6570691331434095
0.6564224115556699
0.656564850990601
0.6567070105838132
0.6567072583910517
0.6560634277455704
0.6562056607417849
0.6555635808389064
0.6556501524679538
0.6557923723550755
0.6559343147399784
0.6560759804340726
0.6562173702456077
0.6555790265002326
0.6549419234618455
0.6550840024845822
0.6552258058933077
0.6553673344892256
0.6554445617929054
0.6555856050763559
0.6557263758123986
0.6558668747902636
0.6560071027961366
0.6561470606131736
0.6562198611053308
0.6563001151875508
0.6564393881959014
0.656578393885618
0.656717133025594
0.656855606381777
0.6569938147171825
0.656365713555885
0.6565041257844664
0.6566422738675733
0.6567801585606268
0.6569177806161696
0.6570551407838807
0.6571922398105886
0.6573290784402848
0.657465657414137
0.6576019774705033
0.6577380393449447
0.6578738437702386
0.658009391476392
0.6581446831906548
0.6582797196375321
0.6584145015387979
0.6584960460830198
0.6586303708909196
0.6587644432085791
0.6588400533463001
0.6582220045157688
0.6583560825967106
0.6584899095951038
0.6586234862155766
0.6587036722166871
0.6588367998027411
0.6589696790164332
0.6590436141460081
0.6591760533478094
0.6593082461510957
0.6594401932428517
0.6595718953075107
0.6597033530269663
0.6597792162063604
0.6591683095246879
0.6592464450144326
0.6593777175392627
0.6595087476402243
0.6596395359882319
0.659031573282252
0.6591625601548103
0.6585561548556799
0.6586291785396369
0.6587601740753035
0.6588909292521892
0.6589604593559526
0.6590337493106011
0.6591638953010586
0.6592938033646596
0.6594234741532586
0.659552908316331
0.6589516750361885
0.6590813031253
0.6591113498607187
0.659240597103464
0.6593696095646603
0.6587712705360173
0.6589004745671547
0.6590294445330183
0.6591581810690794
0.6592866848085112
0.6594149563821987
0.6595429964187496
0.6596708055445042
0.6597983843835457
0.6599257335577104
0.6600528536865979
0.6600781904889539
0.6602049455395748
0.6603314732268761
0.6604577741620496
0.6605838489540985
0.6607096982098467
0.6608353225339493
0.6609607225289016
0.6610858987950494
0.661210851930598
0.6613355825316221
0.6614600911920748
0.661584378503798
0.6617084450565305
0.6618322914379183
0.661851775633424
0.6619752756699583
0.662098557122357
0.6622216205704191
0.6623444665918945
0.6623620186929066
0.6624845242468639
0.6626068139320037
0.6627288883184022
0.6621460133066885
0.6622168378325971
0.6623389330732011
0.6624608141116287
0.6625824815110756
0.6627039358327652
0.6628251776359566
0.6628436939993296
0.6622647912098105
0.6623860988238339
0.6625071949162984
0.6626280800399607
0.6626921365609919
0.6628126506308349
0.6629329552930849
0.6630530510930741
0.6631729385742429
0.6625982653172461
0.6627183389549632
0.6621450531946216
0.6622653109851886
0.6623769215674568
0.662496771779116
0.6625600787626301
0.6626795647558411
0.6627988450932978
0.6628702171447803
0.6629891287424915
0.6624200393615967
0.6625391330815958
0.6626070148501287
0.6627257445607713
0.6628442711410277
0.6629005807851702
0.6623344829365065
0.6624530399620562
0.6625713948443396
0.6626343037550949
0.6627523029152017
0.6628701013964647
0.6629876997103851
0.6630423319867124
0.6631060817953472
0.6631759142607055
0.6632928553298163
0.6634095985290979
0.6634662300928102
0.6635826296593539
0.663698832770933
0.6638148399244825
0.6638723530517692
0.6639358352797403
0.6640513504030379
0.6641666713832711
0.6642817987094654
0.6643967328690049
0.6645114743476399
0.6646260236294933
0.6647403811970675
0.664854547531251
0.6649685231113256
0.6650823084149727
0.6651959039182802
0.6653093100957488
0.6653662235668961
0.6654792993516828
0.6655921871468025
0.6657048874206677
0.6658174006401365
0.6659297272705184
0.6660418677755805
0.6661538226175548
0.6662655922571438
0.6663771771535268
0.6664885777643667
0.6665997945458157
0.666710827952522
0.6668216784376357
0.6669323464528152
0.6670428324482327
0.6671531368725814
0.6672632601730806
0.666715874397713
0.6668261755800761
0.6668781656260527
0.6669881534748698
0.6670979614580307
0.6672075900163824
0.6673170395893329
0.6674263106148559
0.6675354035294979
0.6669918079240178
0.6670511160867976
0.6665087981062392
0.6659673612271927
0.6659826455369106
0.6660923784414877
0.6662019334969489
0.6663113111353162
0.6657722243140093
0.6658817724890833
0.6659911436881072
0.6661003383395943
0.6662093568706757
0.6663181997071059
0.6664268672732682
0.6664824675457136
0.6659467099351464
0.6660554140371105
0.6661176751606271
0.6662260678163768
0.6663342867659475
0.6664423324265678
0.666550205214131
0.6666117430654832
0.6667193082202876
0.6667732859517362
0.6662415688178035
0.6663491718043076
0.6664566034484767
0.6665638641592421
0.6666709543442352
0.6667778744097923
0.6668846247609596
0.6669447048421226
0.667051153821551
0.6671574342356911
0.6666296198098718
0.6667360654202044
0.6662094176592089
0.6663160268930064
0.665790541067381
0.6658511045551984
0.6659072975354983
0.6660138089590585
0.666120152911827
0.6662263297884717
0.666285848608896
0.6663917289761678
0.6664974433867512
0.6666029922305209
0.6667083758961313
0.6668135947710213
0.6669186492414194
0.6670235396923477
0.6671282665076272
0.6672328300698821
0.6673372307605446
0.6674414689598598
0.6669224631519595
0.666404263879891
0.6665089836415375
0.6666135409210093
0.6667179360961718
0.6668221695437198
0.6669262416391817
0.6670301527569245
0.6671339032701576
0.6672374935509379
0.6673409239701736
0.6668263974289477
0.6669153830347202
0.6664019762733385
0.6665057311507288
0.666609326527923
0.6667127627724335
0.6662010875899528
0.6663046782565867
0.6664081101635783
0.6665113836756128
0.6666144991562593
0.6667174569679751
0.66682025747211
0.6669229010289104
0.6670253879975234
0.6671277187360014
0.6666196245100029
0.6661123036389907
0.6662116420768752
0.6663142801276378
0.6664167623119606
0.6665190889846226
0.6666212604993277
0.6667232772087074
0.6668251394643258
0.666926847616683
0.6670284020152196
0.6671298030083204
0.6672310509433182
0.6673321461664987
0.6674330890231032
0.6675338798573331
0.6676345190123545
0.6677350068303005
0.6678353436522767
0.667935529818364
0.667993427788632
0.6674926830901398
0.6675929007933535
0.6676929684700655
0.6677928864569096
0.6678926550895133
0.6679922747025014
0.6680917456294999
0.6681910682031399
0.6682902427550604
0.6683479600284874
0.6684468702642404
0.668545633421576
0.6686442498283064
0.6686947172667689
0.6687930767620314
0.66829730724627
0.6683958154015547
0.6684941777268537
0.6685923945457544
0.6686904661808873
0.66878839295393
0.6688861751856101
0.6689838131957097
0.6690813073030677
0.6691786578255843
0.6692758650802237
0.6693729293830182
0.6694698510490708
0.6695666303925594
0.6690753856160424
0.6691723122518669
0.6692690968706425
0.6693189830536818
0.6694155187770372
0.6695119133662942
0.6695623781652229
0.6696585248358181
0.6697545312486881
0.6698503977105189
0.6699461245271031
0.6699988916662692
0.6700943712482432
0.6696073840598361
0.6696188456043811
0.6697143931161925
0.6698098020529325
0.6699050727158511
0.6700002054053259
0.6700952004208651
0.6701900580611108
0.6702847786238416
0.6703793624059765
0.6698956832123214
0.6699473515903898
0.6700419740437689
0.6701364602517148
0.6702308105082824
0.6703250251066808
0.670419104339277
0.6705130484975981
0.6706068578723349
0.6707005327533443
0.6707940734296532
0.6703139058753013
0.6704075892880376
0.6705011387716634
0.6705506962010981
0.670644009991733
0.6701656619104265
0.6702591171171052
0.6703524391967088
0.6704456284334944
0.6705386851109106
0.6706316095115998
0.6707244019174016
0.6708170626093556
0.670909591867704
0.6710019899718945
0.6710942572005835
0.6711863938316379
0.6712784001421394
0.6713702764083855
0.6714620229058942
0.6715536399094049
0.6716451276928824
0.6717364865295193
0.6718277166917384
0.6719188184511957
0.6720097920787832
0.6721006378446313
0.6721913560181115
0.6722816697683781
0.6718102239971521
0.6719009549662365
0.6719915588611345
0.6720461138525952
0.6721364895190483
0.6716667924613829
0.671757306794078
0.6718476947983253
0.6719379567384106
0.6719822085380632
0.6720722510926193
0.672162168326988
0.6716947398371919
0.6717017187626858
0.6712352592357672
0.671325507714355
0.6714156310216824
0.671505629417981
0.6715955031627612
0.6711307311882542
0.6712207398920524
0.6713106241885199
0.6714003843354067
0.6714559568619667
0.6715454929723244
0.6715904797606298
0.6716797998963874
0.6717285049024747
0.6712665183103822
0.6713558769348291
0.6714451128139127
0.6715342262003688
0.6716232173462401
0.6716708135921835
0.6717595892793674
0.6718048648557113
0.671893427408396
0.6719818688912887
0.6720701895524837
0.671611438569854
0.6716998914199978
0.6717882236800253
0.6718764355963746
0.6719154042729735
0.6720034096556998
0.6720912953846087
0.6720991897133455
0.6721868910895622
0.6722744734679822
0.6718186941639361
0.6713635324470228
0.6714514943863821
0.6715393372974066
0.6710852877116747
0.6711732593530051
0.6712611121940095
0.6713488464751746
0.671436462436338
0.6715239603166913
0.6716113403547814
0.6716986027885135
0.6717857478551524
0.6718727757913254
0.671959686833024
0.6720464812156063
0.6721331591737988
0.6722197209416988
0.6723061667527763
0.6723924968398767
0.6724787114352216
0.6725648107704123
0.6726507950764312
0.6727366645836436
0.6728224195218003
0.6728687050690358
0.6729542577751061
0.6729951638871701
0.6730360155666166
0.6730768129220213
0.6731175560616712
0.6731582450935659
0.6731665200280949
0.6732071226262826
0.6732476714105562
0.6732881664878307
0.6732619034801649
0.673302335579778
0.673342714233126
0.6733830395461128
0.6734233116243631
0.673428497905802
0.6734686869237251
0.6735088229916905
0.6735489062142734
0.6735889366957741
0.6736289145402182
0.6736283574034513
0.6736317218312575
0.6736715929049215
0.6732298410407216
0.6732699232144138
0.6733099528901708
0.6733499301710641
0.6733898551598961
0.6734297279592002
0.6734695486712421
0.6735093173980201
0.6735490342412668
0.6735886993024492
0.6736283126827702
0.673667874483169
0.6737073848043219
0.6732693435918353
0.673309061521987
0.6733487278704112
0.6733883427375266
0.6734279062234914
0.673467418428204
0.6735068794513044
0.6735462893921742
0.6735856483499382
0.6736229094508294
0.6736621680610647
0.6732272667259704
0.6732667299333054
0.6732709084562676
0.6733102926892824
0.6733496262021001
0.6733889090926363
0.6729558615626732
0.6729246406943656
0.6729641208468389
0.6730035503187569
0.673042929207645
0.673082257610778
0.6731215356251818
0.6731607633476339
0.6731999408746636
0.6732017555513665
0.6732408568181677
0.6732437407811557
0.6732426371084901
0.6732816374917724
0.6733205881613731
0.6733594892122864
0.6733983407392646
0.6729699702935018
0.6730090200505277
0.6730480201890566
0.6726206881127461
0.6726598851622274
0.6726634616459546
0.6727025819098641
0.672741652623091
0.672780673879719
0.6728196457735934
0.6728585683983227
0.6728974418472784
0.6729362662135965
0.672975041590178
0.6730137680696893
0.6729843178002541
0.6729868105832155
0.6730254565413728
0.6730640538882621
0.67264100922837
0.6726797995731356
0.6727185412169033
0.6727572342513314
0.672795878767848
0.672834474857652
0.6728730226117143
0.6729115221207779
0.6729163631832117
0.6729547874800317
0.6729931637764808
0.6730314921624476
0.6730697727275959
0.6731080055613662
0.6731088728476209
0.6731470337226194
0.6731851471043073
0.6732232130812917
0.6732265932501423
0.673264586197251
0.6733025319774484
0.673340430678514
0.6733782823880098
0.6734160871932806
0.6729991112878978
0.6730371039406251
0.6730750496018215
0.6731129483586159
0.6731508002979221
0.6731566595922708
0.6731944378640183
0.6732321695534335
0.6732698547466199
0.6733074935294701
0.6733450859876644
0.6733464639878477
0.6729326062963985
0.6729703597557344
0.6729769639372402
0.6730146438600364
0.673052277578145
0.6730898651765012
0.6731274067398316
0.6731649023526561
0.6727531806998411
0.6727908592190315
0.6728284917046002
0.6728660782408582
0.6729036189119103
0.6729411138016562
0.6729785629937912
0.6730159665718067
0.6730533246189908
0.6730906372184289
0.6731279044530044
0.6731651264053994
0.6732023031580951
0.6732394347933724
0.673276521393313
0.673313563039799
0.6733505598145145
0.673387511798946
0.6734243643398448
0.6734612270204707
0.6734980451540507
0.6735348188212856
0.673571548102682
0.6736082330785521
0.6736448738290142
0.6736814704339938
0.6737180229732239
0.6737215964508918
0.6737580809016701
0.6737945215009451
0.6738309183277285
0.6734264579925977
0.6734630319458687
0.6734995620454786
0.6735360483702537
0.6735724909988315
0.6736088900096612
0.6736452454810042
0.673681557490935
0.6737178261173413
0.6737224522908036
0.6737586532369877
0.6733568889834176
0.6733932646384305
0.6734295969633006
0.6734315804798473
0.6734678467841991
0.6735040699657158
0.6735402501012651
0.6735763872675323
0.6736124815410205
0.6732129486338194
0.6732492155511054
0.6732627668508523
0.6732989613276104
0.6732949072789239
0.673331039940554
0.673367129892182
0.6729693938438109
0.6730056546727669
0.673041872716084
0.6726450319892466
0.6726814198537758
0.6727177648586294
0.6723218156150399
0.6723583293929694
0.6723948002387673
0.6724312282281071
0.6720363772426532
0.6720729728182708
0.6721095254665271
0.6717155573976722
0.6717522766013614
0.6717889528083251
0.67182558609404
0.6718621765338068
0.6718987242027498
0.6718992923711894
0.6719357757020264
0.6719722164618824
0.6720086147252256
0.6720449705663503
0.6716535640604875
0.6716268878354952
0.6716634022917254
0.6716998742892856
0.6717363039021885
0.6717726912042751
0.6713828057189563
0.6714193558537452
0.6713940251022497
0.6714305263844008
0.6714669853952351
0.6715034022081402
0.6715397768963339
0.6715761095328651
0.6716124001906134
0.6716486489422904
0.6712610848055667
0.6712378030243583
0.6712742050042263
0.6713105650463294
0.671346883223099
0.6709606076861467
0.6709970853344556
0.671033521054433
0.6710645622200974
0.6711009173727237
0.6711372308097417
0.6711735026029101
0.6712097328238226
0.6712459215439093
0.6712820688344366
0.671318174766508
0.6713222183922507
0.6713582601177953
0.6713942606763204
0.6714302201383174
0.6714661385741171
0.6710833186547476
0.67111939382252
0.6711554279024019
0.6711312751532367
0.6711672614802799
0.6712032068905215
0.671239111453706
0.6712749752394195
0.6712801945659417
0.6713159943637461
0.6713204664541889
0.6713562028687163
0.6713918988116532
0.6714275543517118
0.671463169557449
0.6714987444972669
0.6715342792394126
0.6715394278005153
0.6715748994767539
0.6716103311398213
0.6716120620424374
0.6716474328458474
0.6716480710888288
0.6716833818187142
0.6717186528289935
0.6713410706745083
0.6713450818440064
0.6709681334544253
0.6710037266669061
0.6706273925521181
0.670663136860158
0.6706988411185529
0.6707345053945757
0.6707701297553483
0.6708057142678426
0.6704307529965917
0.6700562106764819
0.6700921341982121
0.670128017626726
0.6701638610291066
0.6701996644722873
0.6702354280230521
0.6698622457134625
0.6698981572284217
0.6699340287973131
0.6699698604867506
0.6700056523631998
0.6700785439037423
0.6701215532807455
0.6701942996831858
0.6702669654355125
0.6703052596134234
0.6703777834546565
0.6704502270260045
0.6705225904606585
0.6701519312066725
0.6702243794860503
0.6702967477562847
0.6703366209034526
0.6704088474318459
0.6700392725435153
0.6701115833117449
0.6701219534373941
0.6701941391079737
0.6702662453663744
0.6703382723435674
0.670410220170236
0.6704820889767765
0.6705502488067078
0.6701824209137803
0.6702542964049901
0.6703260931285383
0.6703978112138351
0.6704694507900073
0.6704806371217158
0.6705521530756572
0.670623590870086
0.6706949506330627
0.6707662324923681
0.670837436575504
0.6709085630096943
0.6709796119218854
0.6710505834387474
0.6706852864417747
0.6707563408652996
0.6708273180137581
0.6708982180131422
0.6709690409891701
0.671039787067287
0.6710770865986109
0.6707131619312581
0.6707839316629378
0.6707907209093571
0.6708613720170837
0.6709319466625725
0.6710024449698835
0.6710728670628081
0.6711100408461238
0.6711803287921467
0.6712505408742235
0.6713206772151115
0.671390737937303
0.6714607231630267
0.6715306330142478
0.6711692064087502
0.6708081686430651
0.670878316572225
0.6709483891140349
0.6705880516333077
0.6706582047547501
0.6702984095805254
0.6699390002456297
0.6695799761297424
0.6696505188939368
0.6697209861305462
0.6697605322984479
0.6698308653383314
0.6699011231959167
0.6695432700318162
0.6695799278461971
0.66965020713597
0.669720411461167
0.6697905409416678
0.669860595697096
0.6699305758468209
0.6700004815099575
0.6700703128053673
0.6701400698516592
0.6701757107229049
0.6702453377044012
0.6703148907719044
0.6699592860553145
0.670028917036664
0.6700984742172914
0.6701679577144647
0.6702373676452037
0.6703067041262806
0.6703759672742204
0.670445157205302
0.6704787610608068
0.6705478236562766
0.6701939725619989
0.6702631125115339
0.6703321795670789
0.670401173843851
0.6704700954568245
0.6705389445207317
0.6701862149339244
0.6698338562509938
0.6699029311120708
0.669551091337327
0.6696202421118904
0.6696893203253051
0.669758326091721
0.6694072997153627
0.669476380918697
0.6695453897856927
0.6696143264299077
0.6696831909646621
0.6697189059317487
0.6697876438685034
0.6698563100162903
0.6699249044875139
0.6699934273943438
0.670061878848716
0.669712706426179
0.6697812327857906
0.6698496878009361
0.6699180715829754
0.669569700250899
0.6696381584716005
0.6692902944931737
0.669358826695867
0.6694272877701714
0.6694639840369034
0.6695323196163973
0.6691854116787722
0.6692538207441279
0.6689074160750056
0.6689447970583403
0.6690132244212266
0.6690815810581564
0.6691498670787258
0.6692180825923044
0.6692862277080361
0.66935430253484
0.6694223071814098
0.6694902417562162
0.6695581063675057
0.6696259011233023
0.6696936261314079
0.6697612814994023
0.6698288673346443
0.6698963837442724
0.6699638308352047
0.6700312087141402
0.6700657131743992
0.6697222658585743
0.669379170435491
0.6690364263646075
0.6691041064518726
0.6691717173011966
0.669208018923246
0.6692755075783084
0.6693429272970531
0.6694102781850487
0.6694775603476485
0.6695136637879162
0.6695808246712458
0.6696479171277966
0.6693069558665299
0.6693741194090307
0.6694412146264627
0.6695082416230331
0.6695752005027371
0.6696420913693586
0.6697089143264708
0.6697756694774368
0.6694360266430163
0.6695028524363449
0.6695696105237027
0.6696363010079339
0.6697029239916751
0.6697417170706201
0.6698082193961055
0.6698746545135811
0.6699079175361952
0.6699742352541882
0.6700111499642128
0.6700773487372418
0.6701434807776365
0.6702095461862526
0.6702755450637421
0.6703414775105547
0.670407343626938
0.6704731435129377
0.6705086173806085
0.6705743003035115
0.6706399172797048
0.6707054684084558
0.670740853616648
0.6708062884353266
0.6704702131405194
0.670535717949603
0.6706011571883072
0.6706351727290332
0.6702998551426687
0.6703653141440369
0.6704307077517974
0.6704960360638935
0.6705612991780735
0.6705940511598824
0.6706268689090903
0.6706919692817717
0.6707242631247204
0.6703904033620899
0.6704224222024362
0.6704872002206259
0.6704906329638392
0.6705249081949787
0.6705898329262029
0.6706546932160065
0.6703220271975462
0.6703869559480087
0.6700547523028412
0.6701197491154106
0.6701846815747002
0.6701924005831396
0.6702572328859573
0.670322001093567
0.6703867053009717
0.6704138088889112
0.6704784039076632
0.6705429351918136
0.6702122927188393
0.6702456077493548
0.6703101583449859
0.670374645375284
0.6704390689340957
0.6704749260688498
0.6705392369787867
0.6702097336682321
0.6702741116560573
0.6703384264352544
0.6704026780988683
0.6704668667397617
0.6704731173756098
0.6705372086051564
0.6706012370617066
0.6706115199030541
0.6706754493536301
0.6707393162815162
0.6708031207783876
0.6704754201820131
0.670539291225323
0.6706030999250082
0.6706668463723036
0.6707305306582656
0.6707941528737735
0.6708329017074399
0.6708964121335222
0.6709598607489708
0.6710232476439765
0.6710865729085542
0.6711498366325445
0.6712130389056129
0.6708872073333286
0.6709504757028324
0.6710136827063132
0.6710768284330094
0.6711399129719859
0.6708149057502077
0.6708780559976086
0.6709411451417222
0.6710041732711897
0.6710671404744808
0.6711051530676295
0.6711138142434413
0.6711766373624746
0.6708528666739254
0.6705294082039766
0.6705924221358688
0.6706553753606976
0.6703324791761234
0.6703954969036038
0.6704584540079698
0.6701361182127736
0.6698140922069049
0.6694923755439813
0.6695556453189868
0.6696188543744387
0.669682002797703
0.6697450906759784
0.6698081180962968
0.669869477689955
0.6695488125498449
0.6692284542663283
0.6692357112294085
0.6692988314997962
0.6693618914545887
0.6693673771623346
0.6694303441979996
0.6694370636492024
0.6694999373989551
0.6695627512118633
0.6696255051735921
0.6696573151502099
0.6693385824918804
0.6693967041773038
0.6694594177354127
0.6694890879212074
0.6695516980062237
0.6692337722236946
0.6692964440531474
0.6693590564216613
0.6694216094138181
0.6694841031140393
0.6695465376065861
0.6696089129755605
0.669671229304905
0.6697033206531928
0.6697655334173666
0.6698276873793056
0.6698897826223388
0.6699247397240223
0.6699867305579801
0.670048662910019
0.6697327512349082
0.6697947449039211
0.669856680170985
0.6698639933775421
0.6698955956188561
0.6699573960521871
0.6699633056671546
0.6700250161987398
0.6700866687589472
0.6701482634294268
0.6702098002916751
0.6702712794270357
0.6703032664064025
0.6703385540545725
0.6700245781510341
0.670086028871413
0.670147422080589
0.6701900118474053
0.6702512990400342
0.6703125289549129
0.6703419795433947
0.6704031099529825
0.6704641833113247
0.6705251996982506
0.6705861591934406
0.6706469698757895
0.6707028041694759
0.6707635958420601
0.6707951155770878
0.6708558077637405
0.6709164435187925
0.6706046793721759
0.6706653754416179
0.6707260151544492
0.670414773384076
0.6704754730795752
0.6705361164934838
0.6702253954015035
0.6702319163148813
0.6702925882595876
0.6703532040525635
0.6704137637717253
0.6701038175101572
0.6701644365024725
0.6702249994957187
0.6702855065674568
0.6699761916128802
0.6700367576300701
0.67009726780031
0.6701577222008078
0.6698490360090985
0.6699095490297575
0.6699700063550454
0.6700017102956132
0.6700620696549625
0.670069249807211
0.6701295226905704
0.6701897402269293
0.6698821726545444
0.6699424484087765
0.6699739274434812
0.6700341058987684
0.6697271731887827
0.669787409518312
0.6698475907116127
0.6699077168443524
0.6699677879920598
0.6699963123449258
0.6700562881350289
0.6697503263596248
0.6694446438738376
0.669139240295428
0.6691994975122931
0.6692596998000635
0.6693198472338131
0.6693517094344724
0.6694117602344023
0.6694717563930219
0.6695025184287018
0.6695624187916345
0.6696222647244326
0.6696820563012519
0.6697136976540724
0.6694098348148464
0.6694696413826766
0.6695293937287772
0.6695890919268522
0.6692858359975375
0.6693455904026453
0.6694052907313682
0.6694649370570802
0.6695245294530221
0.6695840679923024
0.6696435527478978
0.6697029837926529
0.669762361199281
0.6694602581946805
0.6695196914943585
0.6695790712263937
0.6696107390051116
0.6696700242720524
0.6697292561769166
0.669788434791718
0.6698475601883407
0.6699066324385394
0.6699656516139401
0.67002461778604
0.6700835310262081
0.6701423914056851
0.6702011989955841
0.6702599538668906
0.670318656090463
0.6703773057370327
0.6704359028772043
0.6704944475814563
0.670552939920141
0.670611379963485
0.670669767781589
0.6707281034444291
0.6707863870218559
0.6708446185835956
0.6709027981992498
0.6709609259382963
0.6710190018700887
0.6710546883912405
0.6711126708616275
0.6711706017232291
0.6708720382882989
0.6709300246282687
0.6709879594248253
0.6710458427466625
0.6711036746623524
0.6708058035240203
0.6708636906195644
0.6709215263740038
0.6706241320803983
0.6706820227249708
0.6707398620935073
0.6707976502541037
0.6708553872747347
0.6709130732232557
0.6709707081674012
0.6710010283979639
0.6710345920520129
0.671092097007787
0.6711495512089666
0.6712069547227166
0.6712643076160842
0.6713216099559981
0.6713788618092688
0.6714360632425894
0.6714932143225357
0.671550315115566
0.671607365688022
0.6716643661061286
0.6717213164359943
0.6717782167436115
0.6718350670948569
0.6715402732962193
0.6715970482495242
0.6716539032555
0.6717107084323733
0.6717674638456227
0.6718241695606116
0.6718317481143518
0.6718883760971891
0.6719449545583974
0.6720014835629088
0.672057963175542
0.6721143934610028
0.6721707744838833
0.6722271063086637
0.6722833889997112
0.671990327365448
0.6720466641800514
0.6721029519207746
0.6721591906517105
0.6722153804368405
0.6722455003265636
0.6719532196742477
0.6720094257138853
0.6720404963618183
0.6720966156933506
0.6721526863101852
0.6721619838066221
0.6722179774462899
0.6722739225435739
0.6723298191615708
0.672385667363268
0.6724414672115439
0.6724466857375234
0.6725024109240039
0.6722116619352776
0.6722674405242772
0.6723231709244311
0.6723788531981599
0.6724344874077768
0.6724900736154872
0.6722000822081498
0.6722557215334396
0.672285198289972
0.6723407530352737
0.672396259950403
0.6724517190971027
0.6725071305370095
0.6722180045135627
0.6719291269869132
0.6719846915014723
0.6720402083006904
0.6720956774460036
0.6721510989987426
0.6722064730201327
0.6722617995712944
0.6723170787132435
0.6723723105068912
0.6724274950130442
0.6724826322924056
0.6725377224055741
0.6725670627794327
0.6725984452202679
0.6726534152636938
0.6727083383642988
0.6727632145821887
0.6728180439773672
0.6728728266097352
0.6729275625390919
0.6726408443616146
0.6726654877222289
0.6723791252327771
0.6724339780802868
0.6724887842643787
0.6725435438445727
0.6725982568802871
0.6726299845924085
0.6726846144574989
0.6727391979474917
0.6727937351214133
0.6728482260381897
0.6729026707566477
0.6729570693355137
0.673011421833415
0.6730185850326057
0.6730728654946657
0.6731271000341691
0.6731812887093683
0.6732096050243811
0.6732637130564285
0.6732910535167091
0.6733450814877365
0.6733990638655394
0.6734530007078063
0.6731690829166141
0.6732230712157983
0.6732770140320007
0.6733309114226738
0.6733847634451728
0.6734385701567569
0.6734923316145885
0.6734982870929389
0.6732153046193704
0.6732690921087703
0.6733228344365502
0.6733765316595648
0.6734301838345736
0.6734799416884587
0.673197678510886
0.673251338183433
0.6733049529148807
0.6730231174385664
0.6730767827939813
0.6731304032599313
0.6731839788927159
0.6732375097485402
0.6732643992834274
0.6729832867993842
0.6730368343912377
0.6730903373042496
0.6731437955943147
0.6728632020988606
0.6729167104800197
0.6729701742894326
0.6729974554435237
0.6730247138917023
0.6730780660560071
0.6730843346347887
0.6731376176698035
0.673166413081549
0.6732196177758177
0.6732727782984846
0.6733258947045353
0.6733537863105318
0.6730746180740846
0.6731277505642654
0.6731808390341562
0.6732338835384404
0.6732868841317111
0.673339840868471
0.6733684624770551
0.6730900960188173
0.6728119596155038
0.6728650250253613
0.6728935508574423
0.6729465387922434
0.6729746816627338
0.6730275924401432
0.6730804595977855
0.673133283189579
0.6731860632693528
0.6732387998908477
0.6732914931077159
0.6733170984194458
0.6733697161079576
0.6734222905431293
0.673474821778272
0.6735273098666096
0.6735797548612786
0.6736321568153284
0.6736845157817211
0.6737368318133318
0.6737891049629495
0.6738413352832762
0.6738935228269278
0.6739456676464339
0.6739977697942384
0.6740498293226991
0.6741018462840881
0.6741538207305926
0.6742057527143139
0.6742576422872687
0.6742639186570586
0.6743157421569458
0.6743675233864415
0.6744192623972421
0.6744709592409598
0.6741962256526743
0.6742479712109918
0.6739735520122897
0.6740253460582084
0.6740770979780223
0.6741288078231046
0.6741804756447451
0.6742321014941504
0.674257833915902
0.6743093864658065
0.6743608971880842
0.6744123661336204
0.6744419052195875
0.6744691404444889
0.6744946343620498
0.6745459658124621
0.6745972557157677
0.6743243603857855
0.6743756984191437
0.6744269949504538
0.6744782500300215
0.674529463708071
0.6742571466052417
0.6743084081751671
0.6743596283884408
0.6744108072950907
0.6744403394799564
0.6741686068693682
0.6742198008725946
0.6742709536568167
0.6743220652717961
0.6743731357672139
0.6743994364055452
0.6744504347497875
0.6745013921150469
0.6745523085506957
0.6746031841060268
0.6746540188302541
0.6747048127725125
0.6747555659818582
0.6744851228692401
0.6742148964578342
0.6742657848921244
0.6743166325830725
0.6743674395795901
0.6744182059305104
0.6741485465119057
0.6741993597694471
0.6742501324251047
0.6743008645275229
0.6743515561252686
0.674402207266831
0.6744528180006218
0.6745033883749758
0.6745539184381506
0.6746044082383268
0.6746548578236085
0.6747052672420228
0.6747556365415208
0.674805965769977
0.67485625497519
0.674906504204882
0.6749567135067
0.6750068829282145
0.6750570125169212
0.6747891327500495
0.6748393089436752
0.674889445346505
0.6749395420058526
0.6749895989689566
0.6750396162829809
0.6750895939950148
0.6748224433840156
0.6748724674637214
0.6749224519830638
0.6749723969889521
0.6750223025282218
0.6750472555510649
0.6750719160658831
0.675121723248525
0.6751714911355593
0.6752212197734714
0.6752224263599673
0.6752720957415751
0.6752931490929127
0.6753427515211755
0.675392314907779
0.6751266216289009
0.6751307351729968
0.6751803234519699
0.6752298727617649
0.6752793831483002
0.6753288546574215
0.6753782873349031
0.6754276812264471
0.675477036377684
0.6755263528341727
0.6755756306414009
0.6753110103395438
0.6753603338738198
0.6754096187986756
0.6754588651594274
0.6755080730013207
0.6755572423695299
0.6756063733091591
0.6756554658652416
0.6757045200827407
0.6757535360065493
0.6758021670368755
0.6755385936487955
0.6755876169327065
0.6753243325925146
0.6753734011489181
0.6754224314899351
0.6754714236601922
0.6752085943124645
0.6752576315441129
0.6753066306441659
0.6753555916570831
0.6754045146272555
0.6754323911553735
0.6751701891401733
0.6752191271020439
0.675268027098079
0.675316889172442
0.6750551384402046
0.6751040451346798
0.675109481664394
0.6751583294519341
0.6752071394315892
0.6752559116472366
0.6753046461426865
0.6753533429616806
0.6754020021478935
0.6754506237449319
0.6751898319983122
0.6752384979515667
0.6752871263539312
0.6753357172488508
0.6753842706797034
0.6754327866898
0.6754812653223851
0.6755295545733768
0.6752695354992531
0.6752749487592469
0.6750152276251087
0.6750637736032922
0.675112282267119
0.6751607536595943
0.6752091878236576
0.6752575848021823
0.675305944637976
0.6753542673737806
0.6754025530522724
0.6751436789422485
0.6751920083054432
0.675240300648827
0.6752885560149188
0.6753367744461722
0.6753849559849765
0.6754331006736555
0.6754812085544685
0.6755292796696103
0.675577314061211
0.6756253117713368
0.6756732728419891
0.6757211973151057
0.6757690852325601
0.6758169366361619
0.6758647515676576
0.675607279281346
0.6756551376353442
0.675702959553595
0.6757263664143189
0.6757741248587716
0.6758218469850157
0.6755649781720225
0.675590652264861
0.6756383896992004
0.675686090886437
0.675733755867839
0.6757813846846116
0.6755251156725962
0.6755727874698698
0.6756204231384605
0.6756680227194234
0.6757155862537516
0.6757631137823764
0.675507433451774
0.675251946525355
0.6752763065102656
0.6753239282073066
0.6750688001649162
0.6748138648174219
0.6745591219465962
0.6743045713345408
0.6740502127636866
0.6740981890472902
0.6741461291633223
0.6741940331526656
0.6742419010561412
0.6742897329145089
0.6743375287684666
0.6743852886586518
0.67443301262564
0.6744807007099464
0.6745283529520247
0.6745759693922684
0.6746235500710097
0.6746710950285207
0.6747186043050131
0.6747660779406377
0.6748135159754858
0.6748609184495882
0.6749082854029156
0.6749556168753791
0.6750029129068299
0.6750265288225399
0.6750737629370397
0.6751209617231068
0.6751681252203618
0.6752152534683664
0.6752623465066226
0.6750101947715568
0.675034962257729
0.6750820698527374
0.6751291423059369
0.6751761796566359
0.6752231819440841
0.6752701492074733
0.6753170814859363
0.6753639788185477
0.6754108412443244
0.6754576688022248
0.675480489052876
0.6755042464757429
0.675550987118777
0.675597693036222
0.6756443642667619
0.6756910008490239
0.6757376028215774
0.675762566794507
0.675809107673293
0.6758556140517983
0.6759020859683706
0.675948523461301
0.6759949265688239
0.6760412953291168
0.6760876297803012
0.6761339299604417
0.6761801959075472
0.6762264276595696
0.6762726252544056
0.6760228938566012
0.6760691324771342
0.676115336973224
0.6761615073826328
0.6762076437430671
0.6762537460921778
0.6762588583197371
0.6760097758673174
0.6760559001460409
0.6760783013750952
0.6761051897514081
0.6758565302480056
0.6759026430372087
0.6759487219324102
0.6759947669709657
0.6760407781901759
0.6760867556272869
0.6761326993194899
0.675884668248573
0.6759306523514816
0.6759766027417049
0.6760225194563032
0.6760684025322827
0.6761142520065955
0.6761600679161394
0.6761634089868671
0.6762091734008736
0.6762549043491294
0.6763006018683294
0.676346265995115
0.6763918967660739
0.6764374942177404
0.6764830583865954
0.6765285893090667
0.676281861158334
0.6763274322322392
0.6760809572204928
0.6758346617898113
0.675588545744003
0.6756343028503504
0.6756800266545827
0.6757257171930424
0.6757713745020196
0.6758169986177516
0.6755714255804631
0.6756170891806448
0.6756627196191705
0.6757083169321509
0.6757538811556446
0.6757994123256572
0.6758449104781427
0.6758903756490025
0.6759358078740864
0.6759812071891919
0.6760265736300649
0.6760719072323995
0.676117208031838
0.6761624760639713
0.676166311743074
0.6762115293090796
0.6762567142034334
0.6760124900379573
0.6757684422076187
0.6758137380844403
0.6758353548597668
0.6758805939373076
0.6759258003983541
0.6759709742781675
0.676016115611958
0.676061224434885
0.6761063007820577
0.6761513446885342
0.6761748018631883
0.676219788743813
0.6759767190857455
0.6760217448125853
0.6760667381933567
0.6761116992629033
0.676156628056018
0.6759140171381651
0.6759589846057914
0.6760039198271162
0.6760488228368127
0.6760936936695048
0.6758515397677607
0.6758964491043568
0.6759413262939689
0.6756994868212339
0.6757444023541593
0.6757892857701501
0.675834137103642
0.6758789563890214
0.6759237436606255
0.6759447449204603
0.6759690428846826
0.6759929713295472
0.6760376540490731
0.6760823049092626
0.6761269239441775
0.6758860522220741
0.6759307093676077
0.6756900789975944
0.6757133093693014
0.6757579803075836
0.6758026194742169
0.6758472269030851
0.6758918026280237
0.6759161825290748
0.6759607021080348
0.6760051900792001
0.6760496464762197
0.6760940713326952
0.6761384646821802
0.675898784262229
0.6759432153510377
0.6759876149619232
0.6760124075820972
0.6760567512668046
0.6761010635688619
0.676145344521572
0.6761691736279136
0.6761933697279993
0.6762375711227527
0.6762817412908056
0.676325880265237
0.6763699880790793
0.6764140647653183
0.6764363474196977
0.6764803696233157
0.6765243607925993
0.6765683209603539
0.6766122501593396
0.6763740064092835
0.6764179730796358
0.6764619088093335
0.6765058136310258
0.6765281323522045
0.6762903368751035
0.67605270850656
0.6760966953728662
0.6761189877515734
0.6758816697495545
0.6758838629462584
0.6759278473215422
0.6759718008522431
0.6760157235707949
0.6760596155095859
0.67608134756709
0.6761251857916396
0.6761689933278975
0.6761908370052144
0.6762345909331177
0.6762377921009376
0.6762561384003737
0.676299823647921
0.676343478378355
0.676387102623642
0.6764306964157037
0.6764742597864172
0.6765177927676149
0.6765612953910852
0.676604767688572
0.6766482096917747
0.676691621432349
0.6767350029419061
0.6767783542520136
0.6767980438430513
0.6765626358278015
0.6766060018504206
0.6766493377263435
0.6766712057083465
0.6767144888313656
0.6767577418966605
0.6765228381334196
0.6765661276819093
0.6766093871994946
0.6766312235388606
0.6766744305036237
0.6767176075259304
0.6767607546368948
0.6768038718675886
0.6768265940212314
0.6768696586312172
0.6769126934490135
0.6769556985055252
0.6769986738316139
0.6770416194580994
0.6770797956510075
0.6771226836072332
0.6771655419549284
0.6772083707247439
0.6772511699472882
0.6772939396531272
0.677336679872785
0.6773793906367436
0.6771460529203686
0.6771682679297887
0.6772109925593758
0.6772536877845379
0.6772963536356201
0.6773389901429258
0.6773815973367165
0.6774241752472128
0.6774667239045927
0.6774899542618321
0.6775324511250723
0.6775749188209389
0.67761735737945
0.6776581418646047
0.6777003535860995
0.6777427055269132
0.6777850284496105
0.6778273223840047
0.6778695873598679
0.6779118234069318
0.6779540305548871
0.6779742305294476
0.6780163874820463
0.6780585156192296
0.6780908343630481
0.6781329082983342
0.6781749535044052
0.6782169700106768
0.6782589578465247
0.6783009170412838
0.6780696518121528
0.6781116469263547
0.6781536134237837
0.678192827882954
0.6782347381618091
0.6782766199108625
0.6783184731592359
0.6783602979360118
0.678372321506572
0.6783913497472991
0.6784331071265493
0.6782026610983134
0.6779723715699268
0.6780142286457281
0.6780560573149629
0.678079574258851
0.6780991252473321
0.678140882600428
0.6781437070436039
0.6781854210035758
0.6779557611928736
0.6779975105346772
0.6780392316197349
0.6780809244767244
0.6781225891342839
0.6781642256210135
0.6782058339654744
0.6782474141961888
0.678268162825847
0.6783096939379519
0.6780807672778311
0.6781223335901128
0.6781638718644096
0.6782053821290812
0.6782468644124487
0.6782883187427952
0.6783297451483653
0.678371143657366
0.6781428127439841
0.6781612611152553
0.6782026745211636
0.6782440600767652
0.6782478225153633
0.6780199166610236
0.6780613219012719
0.6781026993341057
0.6781440489875284
0.678185370889506
0.6782266650679666
0.678247208330267
0.678288454092436
0.6783296722099923
0.6783708627107194
0.6784120256223637
0.6784531609726342
0.6784942687892032
0.6784936364296553
0.6785347032124147
0.6785524083005802
0.6785725100824926
0.6785916419387873
0.6783649914237777
0.6783666118486343
0.6781401877458811
0.6781812765443912
0.6782223379320951
0.6782633719364126
0.6783043785847273
0.678345357904386
0.6783643765357436
0.6781384809724617
0.6779127358056931
0.6779537909075483
0.6779948186939665
0.6780358191921994
0.6778104083480531
0.6778514428806328
0.6778924501477424
0.6779334301765476
0.6779743829941784
0.6780153086277285
0.6780562071042556
0.6778313128398761
0.6778722452019585
0.6778928639384997
0.6779337487804287
0.677974606537335
0.677750111634508
0.6777910031291278
0.6775667175556237
0.6776076426629094
0.6776485407033254
0.6776894117037144
0.6777302556908845
0.677771072691608
0.6777933778054983
0.6777979063586335
0.6778199924151003
0.6778607259434624
0.6779014326027424
0.6779236905129409
0.6779643495855736
0.6780049818647482
0.6780455873769404
0.6780861661485913
0.6781267182061067
0.678167243575858
0.6779441622457344
0.6779847209943811
0.678025253077184
0.6780657585204318
0.6781062373503792
0.6781466895932463
0.6781871152752185
0.678227514422447
0.6782678870610487
0.678288580535357
0.6782881900924
0.6783285031460834
0.6783687897823004
0.6781465923405113
0.6781869121586318
0.6782272055807993
0.6780052725946799
0.6780455990730201
0.6780858991769466
0.6781261729323254
0.6781485803892481
0.6781888073531458
0.6782290080420835
0.6782691824817958
0.6780478152551372
0.6780880225966136
0.6781089175741399
0.6781490787737833
0.6781892137927229
0.6782089939032985
0.6782490832593171
0.6782891465069957
0.6783291836718308
0.6783691947792856
0.6784091798547902
0.6784491389237417
0.678489072011504
0.678528979143408
0.6785688603447522
0.6786087156408014
0.6783883881357232
0.678428276135965
0.6784681382517159
0.6782480707401195
0.6782879654373116
0.6783278342708426
0.6783676772658555
0.6784074944474604
0.6784472858407354
0.6784870514707256
0.6785086134360054
0.6785483334953534
0.6785684888554168
0.6786081638725603
0.6786478132432804
0.6786874369924362
0.6787270351448548
0.6787666077253313
0.6785475094013399
0.6785871143730983
0.6786266937932619
0.6784078525505037
0.6784474642411323
0.6784870504005391
0.6785266110534
0.6785661462243587
0.6786056559380278
0.6786451402189877
0.6786658594382995
0.6787052989550065
0.6787447131086803
0.6787841019237789
0.678823465424729
0.6788426036593287
0.6788819230919624
0.6789212172793744
0.6789604862458702
0.6789997300157242
0.6790389486131791
0.6790781420624473
0.6791119632340407
0.679151108172729
0.6791544029218428
0.6791935092023291
0.6792325904467843
0.6792716466792431
0.6793106779237092
0.679349684204156
0.6793886655445256
0.6794276219687302
0.6794665535006509
0.6795054601641385
0.6795443419830134
0.6795602291559798
0.6795990686862046
0.6793822906738645
0.679421162174568
0.6794600088926764
0.6794988308518822
0.679537628075848
0.6795764005882062
0.679615148412559
0.6793988482380166
0.6794376278971456
0.6792215217814022
0.6792603331629917
0.6792991198711028
0.6793378819292564
0.6793766193609435
0.679160875753652
0.6791996447825812
0.6792210331131587
0.6792597584569936
0.6792984592367028
0.6793371354756514
0.6793757871971744
0.679380132585319
0.6794187462008702
0.6794573353619467
0.6794959000917721
0.6795344404135407
0.6795729563504173
0.6796114479255375
0.6796499151620076
0.6796883580829047
0.6797237200809622
0.679762115405283
0.6798004864824775
0.679818236199288
0.6798565653506549
0.6798948703195917
0.6796804600798189
0.6797187964155064
0.6797571085870995
0.6797953966174376
0.6798336605293315
0.6796196071097694
0.6796579022655046
0.6796961733210788
0.6797344202992353
0.6797726432226885
0.6798108421141245
0.6795971994861816
0.6796354294947881
0.6796376708688355
0.6794242838450149
0.6794625321290813
0.6795007564104592
0.6795389567117358
0.6795771330554701
0.6796152854641927
0.6796534139604059
0.6796715092639591
0.6797095962691632
0.6797476594252719
0.6797856987546789
0.6795729998501874
0.6796110700150388
0.6796491163711569
0.6796871389408691
0.6797251377464752
0.6795127899996004
0.679532938297749
0.679320783149982
0.679108760433643
0.6791468804200539
0.6789350442128111
0.6789727944328884
0.678761144559312
0.6787993253546754
0.678800640434161
0.6788387851480963
0.678858220013724
0.6788963230628576
0.6789343102575586
0.6789723659361349
0.6790103979482445
0.6790484063159573
0.6790863910613161
0.6791243522063359
0.6791459800601417
0.6789351306406881
0.6789731033862622
0.6790110525682337
0.679048978208529
0.6790868803290475
0.6791089997787515
0.6791468598088419
0.6791846963816647
0.6792225095190133
0.679012223912351
0.6790500670237618
0.6790878867174056
0.6791256830150124
0.6791423328879707
0.679180088988123
0.6792178217532319
0.6792555312049239
0.679293217364799
0.6793308802544302
0.6793523413278529
0.6793899627334539
0.6794275609302913
0.679465135939835
0.6792556830619251
0.6792932878797429
0.6793308695276173
0.6793684280269561
0.6794059633991401
0.679443475665524
0.6794809648474363
0.6794824180513285
0.67951987220226
0.6795573033257393
0.6795762361940659
0.6796136270022646
0.6796509948431363
0.6796675173978597
0.6796866961904607
0.6797240072124583
0.6797612953442583
0.6797985606069189
0.6798358030214724
0.6798730226089253
0.6799102193902585
0.6799473933864271
0.6799845446183603
0.6800216731069622
0.6800587788731107
0.6800958619376587
0.6801329223214333
0.6801699600452361
0.6799620841405768
0.6799991514283067
0.6800361960726109
0.6800732180942316
0.6798656255368158
0.6799026770141865
0.6799397058854086
0.6799767121711651
0.680013695892113
0.680030829487606
0.6800677741821194
0.6801046963699653
0.6801415960717042
0.6801614946393896
0.6801983545974666
0.6802351921278235
0.6802720072509234
0.6800651747768428
0.6801020191969351
0.6801196438157401
0.6799130461110573
0.679949903162612
0.6799867378358718
0.6800235501512115
0.6800258671610595
0.6798196112110562
0.6798564407155041
0.6798932478922743
0.6799300327616647
0.6799667953439485
0.6800035356593744
0.6800402537281668
0.6800769495705252
0.680095223970074
0.6801318809854734
0.6801685158315257
0.6802051285283361
0.6802417190959856
0.6802782875545308
0.680314833924004
0.6803513582244136
0.6803878604757435
0.6804243406979538
0.6804607989109802
0.6804972351347346
0.6805336493891047
0.6805700416939544
0.6806064120691236
0.6806427605344282
0.6806790871096604
0.6807153918145884
0.6807516746689567
0.6807879356924861
0.6808072223556821
0.680602529865497
0.6806388030205962
0.6806750543769243
0.6807112839541257
0.6807474917718213
0.6807836778496084
0.6805793610195214
0.6806155758277606
0.6806517689114596
0.680687940290161
0.6807240899833835
0.6805200971485068
0.6805375553747852
0.6805737176274075
0.6805934842611815
0.680629608126078
0.6806449154761194
0.680647663686159
0.6804441207245304
0.6804802460447564
0.6805163497718442
0.6805524319251482
0.6805884925239999
0.6806245315877074
0.680660549135556
0.6806965451868078
0.6807325197607021
0.6807684728764551
0.6807855971708769
0.6808215130336815
0.6808574074925156
0.6808754015842795
0.6809112586168274
0.6809470942995496
0.6809829086515082
0.6807802954683331
0.6808161381278847
0.6806136950300172
0.680649565904527
0.6806854154590517
0.6804831916279587
0.6805190693010363
0.6805549256690825
0.6805907607510687
0.6806265745659439
0.6806437424484271
0.680644271715318
0.6806800378123133
0.6807157827083027
0.680733020809174
0.6807687288352615
0.6808044157135692
0.6806028750339619
0.6806207396532162
0.6804193725704787
0.6804357334302003
0.6804714660095764
0.6805071774641643
0.6805428678126917
0.6805453496040293
0.680581007597909
0.6806166445359906
0.6806522604369187
0.6804514188138923
0.6802506956814988
0.6800500909349103
0.6800858318623706
0.6801215517223819
0.6799211623435597
0.6799569096644837
0.679992635932804
0.6800283411671131
0.680064025385981
0.6800996886079564
0.6801353308515661
0.6801709521353146
0.6802065524776854
0.6802421318971396
0.680277690412117
0.6803132280410358
0.6803487448022922
0.6803842407142612
0.68040300231931
0.6804384614904925
0.6802389194196742
0.6802744059038315
0.6803098715870016
0.6803453164874685
0.6803807406234946
0.680416144013321
0.6804515266751673
0.6804868886272321
0.6805222298876924
0.6805384076958482
0.6805583861608915
0.6805936755297075
0.6806289442735272
0.6806641924104266
0.6806994199584612
0.6807346269356647
0.6807698133600502
0.6807857659354455
0.6808028610902381
0.6808379968312094
0.680873112084868
0.6809082068691279
0.6809432812018819
0.6809610244563067
0.6809960629806003
0.6810310811040063
0.6810660788443371
0.681101056219384
0.6811360132469177
0.6811709499446885
0.6812058663304257
0.6812407624218381
0.681275638236614
0.681310493792421
0.6813453291069066
0.6813801441976971
0.681414939082399
0.6814338194475476
0.681468578582534
0.6815033175614548
0.6815380364018371
0.6815727351211875
0.6816074137369927
0.6816420722667186
0.6816439861759375
0.6816786140574728
0.6817132218997247
0.6817478097200836
0.6817823775359195
0.6818169253645823
0.6818191277893053
0.6818536450355033
0.6818881423410622
0.6819226197232566
0.6819570771993413
0.6819915147865508
0.6820259325021002
0.6820603303631843
0.6820947083869782
0.6821111672554738
0.6821455108144435
0.6821798345845577
0.6822141385829148
0.6822484228265938
0.6822826873326543
0.6823169321181357
0.6823511572000581
0.682385362595422
0.6824195483212084
0.6824537143943786
0.6824878608318746
0.6825219876506189
0.6825375252444692
0.6825716182079018
0.6826056916001729
0.68263974543813
0.6824439222179813
0.6824780029161925
0.682512064072719
0.6825461057043636
0.6825801278279098
0.6826141304601219
0.6826481136177451
0.6826820773175054
0.6827160215761096
0.6827499464102453
0.6827647918362649
0.6827986833218367
0.6828325554297722
0.6828664081766859
0.6829002415791726
0.6829340556538088
0.6829678504171517
0.6829822939860478
0.6830160556934949
0.683032110810239
0.6830482130813279
0.6830819271114958
0.6831156219204381
0.6831492975245873
0.6831829539403582
0.6832165911841463
0.6830220534303924
0.6830557173254821
0.6830893620606997
0.6831229876523981
0.6831565941169112
0.6831901814705545
0.683223749729625
0.6830295969164026
0.6830631917232106
0.6830967674474814
0.6831303241054691
0.6829364182513376
0.682970001366726
0.6830035654278648
0.6830371104509653
0.6830706364522212
0.6831041434478075
0.6831376314538807
0.6831411499008512
0.6831746084584778
0.6832080480701488
0.6832414687519519
0.6830481350030124
0.6830815820134445
0.6830977570204296
0.6831311710888096
0.6831645662685133
0.6831979425755526
0.6832149309036073
0.683248274136021
0.6832815985410872
0.6833149041347477
0.6831220951888858
0.6831554269862601
0.6831887399839741
0.6832220341979286
0.6830294687993385
0.6830627891284681
0.6830960906855813
0.6831293734865374
0.6831626375471775
0.6831775176349318
0.68321074942988
0.6832439625290222
0.6832771569481312
0.6833103327029617
0.6833434898092511
0.6833766282827187
0.6834097481390664
0.6834428493939784
0.6834759320631211
0.6832841060928536
0.683092387769034
0.6831255409048297
0.6831586754466064
0.6831917914100024
0.6832248888106388
0.6832579676641187
0.683291027986028
0.6833240697919352
0.6833394335339775
0.6833724432970189
0.6834054345878927
0.6834384074221005
0.6834713618151257
0.683504297782435
0.6835372153394775
0.6835701145016851
0.6835850442898606
0.6836179117214692
0.6834270636165777
0.683444280044311
0.6834771592398569
0.6835100200927552
0.6835428626183514
0.6835756868319733
0.6836084927489322
0.683641280384522
0.6836740497540195
0.6837056737816215
0.6837384069784752
0.6837711219547908
0.6838038187257774
0.6838364973066271
0.6838691577125153
0.6839017999586003
0.6839344240600239
0.6839670300319106
0.6839996178893686
0.6840321876474889
0.6840647393213459
0.6838748795546733
0.6839074568125328
0.6839085526214549
0.6839411024728855
0.6839574871059233
0.6839900053514263
0.6840225055762889
0.6840549877954867
0.6838655513546682
0.6838815516007705
0.6839140458618499
0.6839465221404937
0.6837573253155586
0.6837898269725179
0.683822310657867
0.6838547763865078
0.6838872241733258
0.6839009196792385
0.6839164341928169
0.6839488380809139
0.6837600583850594
0.6837924875402733
0.6838248988035397
0.6838572921896613
0.6838896677134249
0.683922025389601
0.6837335652007365
0.6837659480524388
0.6837812938869736
0.683813645765551
0.6838459798341211
0.6838782961073865
0.6839105946000338
0.6839428753267336
0.6839751383021402
0.6840073835408917
0.6840396110576106
0.6840718208669025
0.6841040129833578
0.6841361874215504
0.6841683441960381
0.6842004833213631
0.6842326048120515
0.6842647086826134
0.6842967949475428
0.6843288636213183
0.6843609147184022
0.684392948253241
0.6844249642402658
0.6844239039580055
0.6844558939423806
0.6844878664171858
0.6845198213967927
0.6845344780757553
0.6845487218305711
0.6845627419055142
0.684594641488727
0.6846265236404733
0.6846583883750376
0.6846902357066885
0.6847054646459111
0.6847372817453201
0.6847690814820555
0.6848008638703257
0.6847991131701692
0.6848308700414097
0.6848626096017365
0.6848943318653002
0.684926036846236
0.6849577245586637
0.6849893950166875
0.6850210482343968
0.6850526842258651
0.6850843030051509
0.6851159045862973
0.6851474889833321
0.6851790562102681
0.6851779600301903
0.685209501827759
0.6852410264923577
0.6850549713670543
0.685086520863665
0.6851123204364816
0.6851438372559184
0.6851753369791689
0.68520681962014
0.6852189914197419
0.6852504451664791
0.685281881869734
0.6853133015433557
0.6853447042011778
0.6853760898570195
0.6854074585246849
0.6854388102179629
0.6854701449506279
0.6852847825533995
0.6853161419841448
0.6853474844638465
0.685378810006245
0.6854101186250657
0.6854414103340194
0.6854726851468019
0.6855039430770944
0.6855351841385632
0.6855664083448599
0.6855976157096214
0.6856288062464698
0.6856599799690126
0.6856911368908427
0.6857222770255382
0.6857534003866627
0.6857845069877649
0.6857996799397715
0.685830757344761
0.6858618180279827
0.685875179025265
0.6859062110601816
0.6859372264112086
0.6859682250917969
0.6859992071153833
0.6860301724953901
0.686061121245225
0.6860920533782814
0.6861229689079384
0.6861538678475608
0.6861847502104989
0.6862156160100885
0.6862464652596516
0.6862772979724956
0.6863081141619136
0.6861242652162501
0.686155105883541
0.6861859300364184
0.6862167376881432
0.6862475288519624
0.6862783035411086
0.6862934054454278
0.6863241514110522
0.6863548809393787
0.6863855940435852
0.6864162907368359
0.6862329530523441
0.6862636741107763
0.6860804750520173
0.6861112204061216
0.6861419493539536
0.6861573633242481
0.6861737430783653
0.6862044307813251
0.6862351021262343
0.6862657571261688
0.6862963957941907
0.6863099826145436
0.6863405931934216
0.6863711874770753
0.6863866348746076
0.6864172006319915
0.6864308422735659
0.6864613800227302
0.6864919015370464
0.6863094694611663
0.686324462780595
0.6863549963407809
0.686385513685587
0.686416014827927
0.6864303613845223
0.6862482360564819
0.68627874934052
0.6863092464414322
0.6863397273720895
0.686370192145349
0.6863817030743784
0.6864121405879694
0.686442561979996
0.6864729672632632
0.6865033564505627
0.6865337295546722
0.6865479994251813
0.6865783446559286
0.686590794165259
0.6866211120406793
0.6866514138918527
0.6866816997314797
0.6867119695722481
0.6867422234268318
0.6867724613078914
0.6868026832280741
0.6868177821614365
0.6868479761827287
0.6868781542789043
0.6868792193753647
0.6866981758278223
0.6867283695408797
0.6867585473457637
0.6865776786211533
0.6865777817594385
0.6866079753722631
0.6866381530937127
0.6866683149363296
0.6866984609126431
0.6867285910351695
0.6867429532063557
0.686757126220873
0.6867872171800584
0.6868172923310173
0.6866369306471068
0.6866670294620801
0.6866971124771506
0.6867271797047558
0.6867572311573202
0.6865771217339902
0.6866071967720465
0.686621575228177
0.6866516228543962
0.6866816547365093
0.6867116708868876
0.6867416713178888
0.686771656041858
0.6868016250711275
0.6868315784180163
0.6866519206679724
0.6866818974975258
0.6867118586529202
0.6867418041464454
0.686771733990379
0.6868016481969856
0.686831546778517
0.686861429747212
0.686682139371397
0.6867120457329599
0.6867237796253545
0.6867536595255253
0.6867835238429582
0.6868133725898397
0.6868432057783439
0.6868730234206321
0.686902825528853
0.6869326121151424
0.6869623831916238
0.6867835798644006
0.6868133742274025
0.6868431530886546
0.686872916460252
0.6869026643542769
0.6869323967827995
0.6869460286850297
0.6869757343977332
0.6870054246788975
0.6868270280482356
0.6868567415188567
0.6868864395659269
0.6868873831982192
0.6869027689373896
0.6867246302524992
0.6867543317527915
0.686576323890751
0.6865897022355233
0.686619415607193
0.6866491135873207
0.6866787961878628
0.6867084634207626
0.686738115297952
0.6867677518313499
0.6867819501470366
0.6868115600168927
0.6866339975660093
0.6866636303701743
0.6866932478602287
0.6865158535828171
0.6865454939400737
0.6865605905870044
0.6865902040940497
0.6866198023167043
0.6866493852667981
0.6866789529561491
0.6867085053965628
0.6867380425998326
0.6865610482589564
0.6865906082354113
0.6866201529826151
0.6866496825123338
0.6866791968363215
0.68670869596632
0.6867381799140592
0.6867676486912565
0.686797102309618
0.686826540780837
0.6868399765817971
0.6866634564130533
0.6866929065313646
0.6867223415198951
0.6867517613903009
0.6867811661542266
0.6868105558233041
0.686839930409154
0.6868692899233847
0.6868986343775928
0.6869279637833627
0.6869572781522674
0.6869865774958677
0.6868105624875418
0.6868398844020892
0.6868515714454551
0.6868808678472562
0.686910149252179
0.6869394156717358
0.6867636828971971
0.6867929718061443
0.6868222457373829
0.6868515047023991
0.6868761572390334
0.6869053874791053
0.686934602786743
0.686759185370301
0.6867884230857746
0.6868176458764318
0.6868468537536974
0.6868760467289848
0.6869052248136958
0.6869343880192201
0.6869481110888376
0.6869772485011189
0.687006371066311
0.6868313821791316
0.6866564824128523
0.686656285628713
0.6864815194577716
0.6865107311110599
0.6865399279021485
0.686569109842377
0.6865839199782259
0.6866130759001634
0.686642217003335
0.6864677652205597
0.6864969284290078
0.6865260768262784
0.6865397475667124
0.6865688703000408
0.6863946584577927
0.6864238032214717
0.6864529332021105
0.686482048410954
0.6865111488592351
0.6865402345581761
0.6865693055189874
0.6863954024527466
0.6864244953659975
0.6864535735486593
0.6864826370119173
0.6865116857669447
0.6863380172403151
0.6863670878775534
0.6863961438140901
0.6862226361943191
0.6862517139503682
0.6862807770132611
0.6861074300122474
0.6861365148321636
0.6861655849664853
0.6861946404263324
0.6862236812228133
0.6860505672769953
0.6860796297611323
0.6861086775894529
0.6861377107730402
0.6861513297194255
0.6861803375267223
0.6862093307205142
0.6862383093118413
0.6862672733117327
0.6862962227312063
0.686325157581269
0.6863540778729167
0.6863829836171338
0.6864089210191887
0.6864377984439904
0.6864666613538765
0.6864955097597877
0.6865243436726539
0.686351936755609
0.6863807922364338
0.6864096332315753
0.686438459751939
0.6864672718084187
0.6862950954171951
0.6863239289732291
0.6863371820677955
0.6863659906228864
0.686394784741217
0.686222842159869
0.6862516577057545
0.6862804588222228
0.6863092455201097
0.68633801781024
0.6863667757034274
0.6863955192104751
0.6864098814730645
0.6864385998319164
0.6864673038351776
0.6864959934936098
0.6865246688179633
0.6865533298189779
0.6865819765073827
0.6866106088938962
0.6866392269892261
0.6866678308040691
0.6866964203491119
0.68672499563503
0.686553785214777
0.6865823818079139
0.6866109641490733
0.6866395322489067
0.6866534322841477
0.6866679644990925
0.6866964970737456
0.6867250154460219
0.6867535196265232
0.6867820096258401
0.686810485454553
0.6868389471232318
0.6868673946424356
0.6868958280227135
0.6869242472746037
0.6869526524086339
0.6869810434353217
0.6870094203651741
0.6870377832086874
0.6870661319763479
0.6870944666786313
0.6871227873260027
0.6871510939289173
0.6871793864978195
0.6872076650431436
0.6872359295753134
0.6872353989464488
0.6872636426111179
0.6872918722903132
0.6873200879944196
0.6873482897338123
0.6873764775188561
0.6874046513599051
0.6874328112673039
0.6874454603184369
0.6874735962197127
0.6873037238213386
0.6873318808354343
0.6871621273454774
0.6871903054169675
0.6872030930704889
0.6872312471237491
0.687259387284064
0.6870898610415174
0.6871180221896898
0.6871303007935597
0.6871584380910917
0.6871865615210545
0.6870172620479033
0.6870454063963842
0.6868762250601624
0.686904390272329
0.6869325416202512
0.6867635129436714
0.6867916850971615
0.6866227742055979
0.6864539463781562
0.6864821738536976
0.6865103874548346
0.6865385871917943
0.6863699459274386
0.6863981663034094
0.6864263728220878
0.686454565493678
0.6864827443283741
0.6863143236354574
0.6863425230451324
0.686370708624788
0.6863988803845957
0.6864270383347173
0.6864551824853043
0.6864833128464987
0.686511429428432
0.6865395322412263
0.6865676212949936
0.6865805242853477
0.6864125329654833
0.6864406324723118
0.6864687182351898
0.6864967902641985
0.686524848569409
0.6865528931608829
0.6865809240486717
0.6866089412428172
0.6864412711716956
0.6864693087805113
0.6864973327024297
0.6865253429474707
0.6865533395256442
0.6863858874916136
0.6864139044214816
0.686441907691218
0.6864698973108109
0.6864683833649203
0.6864963528980544
0.6865243088074511
0.6863571492484524
0.6863715002241835
0.6863994661080132
0.6864274183831403
0.6864553570594958
0.6864832821470008
0.6863163764134372
0.6863443217076685
0.6863722534197396
0.6864001715595502
0.6864280761369904
0.6864559671619402
0.6864838446442706
0.6865117085938425
0.6865395590205075
0.6865673959341076
0.6864008746156662
0.6864287316579225
0.6864287670032407
0.686262400360729
0.6862902707063844
0.6863181275489653
0.6863459708982828
0.6863450223412625
0.6863728456999019
0.6864006555912815
0.6864284520251768
0.6864562350113537
0.6864840045595687
0.6865117606795689
0.6863458163332601
0.6861799521920485
0.6862077616544038
0.6860420109873375
0.6860698403294996
0.6860976562340266
0.686125458710649
0.6861532477690877
0.6861810234190542
0.6860155190718716
0.6860291271390694
0.6860569126235779
0.6860678393511288
0.6860956021167985
0.6859303177028943
0.6859581002171471
0.6857929285098951
0.6858207307218284
0.6858485195512287
0.6858762950077565
0.6859040571010624
0.6859318058407881
0.6859595412365659
0.6859872632980187
0.6860149720347605
0.6860426674563956
0.6860703495725197
0.6859055872407299
0.6859179304145542
0.6859317841936047
0.6859594663468773
0.6859871352169669
0.6860147908134321
0.6860424331458224
0.6860700622236776
0.6859056159000382
0.6859332645223676
0.6859608998966747
0.6859885220324793
0.6860161309392915
0.6860437266266128
0.6860713091039354
0.6860988783807425
0.686126434466508
0.6861539773706969
0.6861815071027653
0.686195335965679
0.6860313313442724
0.6858674051002236
0.6858949769855032
0.6859084602623297
0.6859360091774724
0.6859477794917948
0.6859602745499233
0.6859877913817846
0.6860152950853863
0.6860427856701216
0.6858792084680067
0.6859067183865794
0.6859342151927028
0.685947727556752
0.6859752014941803
0.6860026623456654
0.6860301101205547
0.6860575448281863
0.6860849664778893
0.6861123750789844
0.686139770640783
0.6859765982815342
0.6860040130981294
0.6860314148817714
0.6860588036417522
0.6860861793873542
0.6861135421278514
0.6861408918725088
0.6861682286305828
0.686195552411321
0.686222863223962
0.6862501610777358
0.6862774459818636
0.6863047179455578
0.6863319769780223
0.6863592230884519
0.6863864562860329
0.6863872492281484
0.6864144628869955
0.6864416636575362
0.6864688515489242
0.6864960265703045
0.6865231887308133
0.6865503380395782
0.6865774745057185
0.6866045981383443
0.6866317089465576
0.6866588069394515
0.6866858921261105
0.6867129645156107
0.6867246360653286
0.6867516865212473
0.686778724205468
0.686805749127034
0.6868327612949796
0.6868448798595166
0.6868718700569272
0.686882483973124
0.6869094525805985
0.6869326626862592
0.6869596067612342
0.68698653814171
0.6870134568366555
0.6868516924248738
0.6868786301895762
0.6869055552746999
0.6869324676891954
0.6869593674420045
0.6869862545420605
0.6870131289982887
0.6870270188812267
0.6870538711251748
0.6870807107505873
0.6871075377663566
0.687134352181367
0.6871611540044942
0.6869998485692819
0.6870266693785546
0.6870534776018071
0.6870802732478963
0.6871070563256714
0.6871338268439726
0.6871605848116323
0.6871873302374746
0.6872140631303151
0.6872407834989611
0.6872674913522121
0.6872941866988588
0.6873208695476841
0.6873475399074624
0.6873741977869601
0.6874008431949352
0.6874274761401377
0.6872667495850429
0.6872934014240554
0.6873065679051291
0.6873197512982873
0.6873463720797828
0.687372980427471
0.687399576350061
0.6874261598562539
0.6874527309547426
0.687479289654212
0.6875058359633387
0.6875323698907914
0.6875588914452305
0.6875854006353087
0.6876118974696702
0.6876383819569514
0.6876648541057805
0.6876913139247779
0.6877177614225557
0.6877441966077181
0.6877706194888614
0.6877970300745738
0.6878078366944779
0.6878342263410328
0.6878470620182007
0.6878734302782802
0.6878997862826033
0.6879261300397125
0.6879524615581424
0.6877926955429176
0.6878190458148788
0.6878453838536592
0.6878717096677754
0.6877121106632121
0.6877384551786881
0.6875789611028119
0.6876053242736391
0.6876316752223194
0.6876427775005814
0.6876691075606787
0.6875098142765553
0.6875361629339439
0.6875624993900556
0.6875888236533636
0.687615135732333
0.6876414356354215
0.6876677233710784
0.6876939989477457
0.6877202623738573
0.6877309964723284
0.6877572392087296
0.6877834698181732
0.6878096883090631
0.6878358946897954
0.6876770778127025
0.6877033027063008
0.6877295154951709
0.6877428698080703
0.6877690613760223
0.6877952408629929
0.6878087983989786
0.6878349566558899
0.6878353259479504
0.6878350126964445
0.6878611468370075
0.68770272648997
0.687728879055107
0.6877550195794684
0.6877811480713674
0.6878072645391099
0.6878177223853653
0.6878438184282575
0.6878699024702102
0.6878959745194999
0.6879220345843955
0.6879480826731584
0.6879741187940422
0.6880001429552931
0.6880261551651496
0.6880521554318428
0.688078143763596
0.6881041201686251
0.6881300846551385
0.6881560372313369
0.6881819779054138
0.6882079066855548
0.6882338235799382
0.6882597285967349
0.688285621744108
0.6881279750144369
0.6881538864735315
0.6881538186991503
0.6881797123814989
0.688205594213192
0.6882314642023633
0.6880740462096363
0.6880999344489848
0.6881258108510038
0.6881516754238105
0.6881775281755146
0.688203369114218
0.6882291982480157
0.688255015584995
0.688280821133236
0.6883066149008112
0.6883323968957861
0.688175350946232
0.6882011511209432
0.6882269395281859
0.6882274180565776
0.688253188719633
0.6882789476367162
0.6883046948158558
0.6883304302650732
0.6881736708867391
0.6881994244491239
0.6882251662866907
0.6882508964074449
0.6882766148193842
0.6883023215304991
0.6883280165487728
0.6881715072225908
0.6881972202959388
0.6882229216815262
0.6882486113873201
0.6882742894212803
0.6882999557913597
0.6881436660647949
0.6881556130169092
0.6881812888462019
0.6882069530232008
0.6882326055558363
0.6882582464520315
0.6882838757197023
0.6883094933667576
0.6883350994010988
0.6883606938306206
0.6883719857795414
0.688397560259972
0.6884231231577574
0.6884486744807646
0.6882928463516381
0.6883035823989198
0.6883291434248207
0.6881734480745775
0.688199026968473
0.6882117609040639
0.6882373195740404
0.6880817857165096
0.6881073622034423
0.6881329271356033
0.6881459068511556
0.688156807855721
0.68818234431374
0.6880270334709702
0.6880525876865409
0.6880781303730272
0.6879229481153878
0.6877678358384735
0.6877934254419544
0.6878190035107934
0.6878445700527875
0.6876896152048368
0.687715199371881
0.6877407720171205
0.6875859451886609
0.6876115354141149
0.6876371141228157
0.6876626813225362
0.6876882370210422
0.6877011280870376
0.6875465190204714
0.6875720835962996
0.6875976366824309
0.6876231782866092
0.687648708416572
0.6876742270800491
0.687699734284764
0.6877252300384332
0.6875708931376167
0.6875964063581109
0.6876219081325663
0.6876473984686838
0.6876728773741573
0.6876983448566739
0.6877238009239136
0.6875697064132876
0.6875951798923349
0.6876206419610893
0.6874666740609636
0.6874921534974578
0.6875176215286537
0.6875430781622074
0.6873892653930436
0.6874147393477489
0.687440201909809
0.6874656530868648
0.6874910928865505
0.6875165213164932
0.6875419383843137
0.6875673440976252
0.6874138006978714
0.6874392236753625
0.6874646353033101
0.6874900355893125
0.6875154245409617
0.6875284267975815
0.6875537958631665
0.6875791536159016
0.6876045000633525
0.687614786804062
0.6876140931084173
0.6876394148334722
0.6876647252793624
0.6876900244536224
0.6875369322843317
0.6875622486396836
0.6875754283146188
0.6876007248415523
0.6876260101155823
0.6876359838266409
0.6876612500189606
0.6876865049793655
0.6877117487153435
0.6875589578358244
0.6875842186885665
0.6876094683217425
0.6876347067428257
0.6876599339592825
0.6876851499785726
0.6877103548081492
0.6877355484554589
0.6877599646640453
0.6877851361390379
0.6878102964539883
0.6878354456163168
0.6878605836334373
0.6878857105127565
0.6879108262616751
0.6879359308875872
0.6879334658994488
0.6879585544012153
0.6879836317994183
0.6880086981014274
0.6880337533146057
0.6880587974463098
0.6880838305038898
0.6881088524946891
0.6881338634260451
0.6881440754327397
0.6881690675337884
0.6881800957078499
0.6882050688191709
0.6882300309048356
0.6882549819721443
0.6882799220283906
0.6883048510808618
0.6881530414533628
0.6881779874898406
0.6882029225271842
0.6882278465726666
0.6880761877259118
0.688101128710524
0.6881013143058501
0.6881262387723937
0.688151152263831
0.6881760547874093
0.68820094635037
0.6882258269599475
0.6882506966233705
0.6882755553478607
0.6883004031406339
0.6883252400088994
0.6883500659598601
0.6883748810007129
0.6883996851386478
0.688424478380849
0.688449260734494
0.6884740322067544
0.6884987928047952
0.6885090718874706
0.6885338139333225
0.6883827865558421
0.6884075454440711
0.6884322934755196
0.688281387668094
0.6883061525002685
0.6883168906145802
0.6883416368196769
0.688366372185437
0.6883910967189809
0.6884158104274226
0.6884405133178697
0.688465205397424
0.6884898866731805
0.6885145571522284
0.6885392168416506
0.6885506359000868
0.6885752769232519
0.688599907176739
0.6886245266676072
0.6886491354029093
0.688658987329143
0.6886835777941105
0.6887081575232278
0.688732726523524
0.6887572848020221
0.6887818323657391
0.6888063692216856
0.6888308953768664
0.6888554108382798
0.6887052679850021
0.6887157960931268
0.6887403206074596
0.688764834438057
0.6887893375918991
0.6888138300759593
0.6886638923680629
0.6886884014920046
0.6887008288504632
0.6887253192763997
0.6887497990496934
0.6887742681772929
0.6887987266661415
0.6888231745231757
0.6888476117553264
0.6888720383695182
0.6888820885651786
0.6889064970838139
0.6889308950038739
0.6889406258939593
0.6889650058182185
0.6889893751632092
0.689013733935816
0.6890380821429174
0.689047608008056
0.6890719383156373
0.6890962580769213
0.6891205672987639
0.6891448659880147
0.6891691541515176
0.6891680792655387
0.6890188763906164
0.6890431760530602
0.6890674651984459
0.6890917438336
0.688942686566926
0.6889669816859385
0.6888180158520604
0.6888423274173497
0.6886934529139096
0.6887177808879733
0.688568997612776
0.6885933419581902
0.6886176757899592
0.6886419991148924
0.6886663119397932
0.6886906142714594
0.6887004447083032
0.688724729193241
0.6887360382567881
0.6887603045954306
0.6887845604721895
0.6888088058938292
0.688833040867108
0.6888572653987782
0.6888814794955868
0.6889056831642743
0.6889298764115759
0.6889540592442209
0.6889651459196751
0.688989310758522
0.6890134652016543
0.6890137474166763
0.6890378862189691
0.689062014643445
0.6890861326967949
0.6891102403857041
0.6891343377168523
0.6891584246969131
0.6891825013325549
0.6892065676304399
0.6890586374807016
0.689082720029929
0.6891067922455159
0.689130854134112
0.688983067118428
0.689007145216576
0.6890312129918523
0.689055270450894
0.6890793176003326
0.6891030795288672
0.6891271061378523
0.6891511224570692
0.6891751284931265
0.6891991242526272
0.6892231097421687
0.689247084968343
0.6892710499377359
0.6892950046569282
0.6893189491324945
0.689342883371004
0.689355013699631
0.6893789300037295
0.6894028360893686
0.6894267319630959
0.6894506176314532
0.689474493100977
0.6894983583781977
0.6895072774627412
0.6893601668850875
0.6893840412771514
0.6893828526276934
0.6894067120017344
0.6894305612033713
0.6894395464500455
0.6894633784914753
0.6894872003786481
0.6895110121180521
0.6895215071445315
0.6895453014408347
0.689569085607595
0.6894223375578806
0.6894461377662472
0.6892994783027785
0.6893232945168528
0.6893471006028328
0.6893708965671775
0.6893946824163408
0.6894184581567709
0.6894422237949107
0.6892957832206127
0.6893195648162083
0.6891732124669905
0.6891970099843782
0.689220797400952
0.6892445747231416
0.6890983624671545
0.6891221556706356
0.689133295680094
0.6891570713894856
0.6891808370201534
0.6892045925785049
0.6892162703747214
0.6892400083638139
0.6892496249558112
0.6892733458306629
0.6891274369936962
0.6891388262678049
0.6891625555294665
0.6891862747512458
0.6892099839395134
0.6892336831006344
0.6892573722409684
0.6891116826674657
0.6891353875774854
0.6891590824706405
0.6891827673532788
0.6890372166104375
0.6890609172228256
0.689084607828622
0.6891082884341627
0.6891319590457784
0.6891556196697941
0.68917927031253
0.6892029109803005
0.6892007333962465
0.6892243595732036
0.6892479757918142
0.6892715820583731
0.6892951783791699
0.6893187647604886
0.6893423412086083
0.6893659077298023
0.6893894643303392
0.6892443907898657
0.6892679630444607
0.689291525382247
0.6893150778094811
0.6893386203324144
0.6893481869434738
0.6893717126118085
0.6893952283933317
0.6894187342942744
0.6894422303208625
0.6892974503480945
0.6893209619723928
0.6893444637261519
0.6893679556155861
0.6893914376469048
0.6894149098263119
0.6894383721600061
0.6894618246541812
0.6894852673150252
0.6895087001487216
0.6895321231614483
0.6895430856065522
0.6895664916038865
0.6895898877976617
0.6896132741940358
0.6896366507991617
0.6896600176191872
0.6896833746602545
0.6897067219285015
0.6897300594300602
0.6897533871710577
0.6897767051576162
0.6897758707287853
0.6897852280889448
0.6898085248062017
0.689831811790132
0.6896877366414708
0.68969743440079
0.6895534474625018
0.6895767682450978
0.6895871629004233
0.689596070305489
0.6896193676034813
0.6896426551841439
0.689498859801495
0.6895221627944237
0.6895454560737246
0.6895687396454702
0.6895920135157274
0.6896152776905586
0.6894716676785448
0.6894949472224137
0.6895066891687975
0.6895299517343983
0.6895532046193642
0.6895623190429704
0.6895855555233859
0.689608782340054
0.6896187620227834
0.6896419722815358
0.689498655163439
0.6895218807320485
0.689545096651481
0.6895683029277487
0.6895914995668585
0.6894483416886009
0.689471553597109
0.6894947558721211
0.6893517071675833
0.6893749246763393
0.68939813255527
0.6892551928636766
0.6892784159407945
0.6893016293917665
0.6891587985526882
0.6890160268935722
0.6890392802676375
0.6890625240109824
0.6890857581295889
0.6891089826294339
0.6891321975164891
0.6891554027967217
0.6891785984760936
0.6892017845605619
0.6892249610560789
0.6892481279685917
0.6891056624605371
0.689128844451531
0.6891520168631898
0.68917517970145
0.6890328469505823
0.6890560248299814
0.6890791931396533
0.6891023518855234
0.6891255010735124
0.6891347914533941
0.689144444522949
0.6891675707082155
0.6891906873569108
0.6892003025844136
0.689223402958341
0.6892464938122297
0.6892695751519636
0.6891276040757223
0.6891507003921976
0.6891590924973228
0.6891694928707515
0.6891925663064399
0.6892156302468871
0.6892261344181413
0.6890843766776192
0.6891074486373566
0.6891305111102684
0.6889888604399477
0.688999278698512
0.6888577132005258
0.6887162058642069
0.688739325007977
0.6887624346572321
0.6887724833819897
0.6887955767386191
0.6888186606171626
0.6888304131880283
0.6888534804503241
0.6887122061516263
0.688570989787847
0.6885940960459637
0.6884529617774565
0.6884760827518629
0.6883350304915163
0.6881940360157909
0.6882059352761569
0.6882290878931929
0.688228567318588
0.6882517058264802
0.6882748348649607
0.6882979544398411
0.688309575542264
0.6883326785568527
0.6883557721242874
0.6883788562503619
0.6883771962886054
0.6883874782141253
0.6884105417153851
0.6884335957952799
0.6884566404595815
0.688479675714057
0.6885027015644686
0.6885257180165739
0.6885487250761259
0.6885717227488726
0.6884312838904697
0.6884542961321072
0.6884772989905676
0.6883369652565703
0.6883599826504208
0.6883829906647301
0.6884059893052302
0.6884289785776488
0.6882887975598159
0.6883118013300359
0.6883347957358064
0.6883577807828444
0.6883680628972627
0.6883910318260632
0.6882510295824541
0.6882740129674273
0.6882969870076616
0.6883199517088553
0.6883429070767016
0.6883658531168892
0.6883887898351025
0.6884117172370208
0.6884346353283188
0.6884575441146673
0.6884804436017316
0.6883407357195072
0.6883636496130273
0.6882240220978929
0.6882469503669626
0.6882698693382752
0.6881303457483018
0.6881399541107207
0.6881628808306335
0.6881857982609515
0.6882087064073197
0.6882316052753782
0.688254494870763
0.688277375199105
0.688300246266031
0.688323108077163
0.6881838559816589
0.6882067320862095
0.6882295989385441
0.6882524565442744
0.6881133313256481
0.6881362031901499
0.688159065811627
0.6881819191956813
0.6882047633479101
0.6882275982739062
0.6882504239792578
0.6882732404695487
0.6882830980341064
0.6883058987239462
0.6883286902143955
0.6883514725110202
0.6883742456193828
0.6883970095450402
0.6884197642935457
0.6882810259291173
0.6883037948775258
0.6881651357729976
0.6881879188910455
0.6881983681569447
0.6882211354105633
0.6882438934986208
0.688266642426651
0.688289382200183
0.6883121128247415
0.6883348343058467
0.6883452591712648
0.6883679648523483
0.6883906614055197
0.6882523192308
0.6882750298994055
0.6882977314435962
0.6881594912886567
0.6881822069162856
0.6882049134230039
0.6882276108143042
0.688250299095674
0.6882729782725971
0.6882956483505526
0.688318309335015
0.688180286814595
0.688188989511424
0.6882116582481186
0.6882343178991471
0.6880964228244328
0.6881125114138914
0.6881351773072354
0.6881455390138179
0.688168189219597
0.68819083035804
0.6882134624345904
0.6882360854546876
0.6882586994237666
0.6882813043472579
0.6883039002305879
0.6883264870791784
0.6883490648984472
0.6882115051332796
0.6882212173845623
0.6882438027020805
0.6882663789981017
0.6882889462780304
0.6882991674253591
0.6881617823620008
0.6881843570046906
0.6880470496708908
0.6880696381941721
0.6880922177072727
0.6881147882155825
0.6881373497244869
0.6881599022393675
0.6881824457656013
0.6880453303151599
0.6879082694923879
0.68793084966514
0.6879534208453899
0.6879759830385086
0.6879985362498625
0.6880210804848139
0.6880436157487206
0.6880661420469366
0.6880886593848112
0.6881111677676897
0.688133667200913
0.6881561576898176
0.6881786392397363
0.6882011118559971
0.6882235755439241
0.688246030308837
0.6882684761560514
0.6881318336156194
0.6881542932192845
0.6881767439086398
0.6881991856889913
0.6882216185656411
0.6882440425438868
0.6881075674214311
0.6879711464128226
0.6879936067042929
0.688016058093547
0.6880385005858765
0.6880609341865688
0.68807121727678
0.6880936355143253
0.6881160448751185
0.6881384453644307
0.6881608369875291
0.6881832197496764
0.6880470806359772
0.6880694770434623
0.6880918645933608
0.6881142432909265
0.6881366131414087
0.6881589741500528
0.6881813263220999
0.688203669662787
0.6882260041773471
0.6882483298710089
0.688270646748997
0.6882929548165317
0.6883030192106634
0.6883133523310727
0.6881775635458427
0.6881998723729303
0.6882221724014272
0.6882444636365375
0.6882543700120116
0.6882766461150601
0.6882989134393489
0.6883211719900663
0.6883434217723964
0.6883656627915197
0.6883878950526122
0.6884101185608461
0.6882746314286751
0.6882836984838299
0.6883059293747205
0.6883062684159537
0.6883284861245996
0.6883506950964352
0.6883728953366129
0.6883831741058952
0.6884053592390795
0.688427535655119
0.6884497033591508
0.6884588539324321
0.6884810067820194
0.6885031509339822
0.6885252863934417
0.6885370882063114
0.6885592083218057
0.6884241437458305
0.6884462773353842
0.688468402245099
0.6884784812762174
0.6885005912008753
0.6885226924600717
0.6885447850589002
0.6885668690024499
0.6885889442958063
0.68859865927761
0.6886207197039222
0.6886427714943267
0.6886648146538935
0.6886868491876885
0.688695550665846
0.688560855662782
0.6885828975988825
0.688604930916435
0.6886269556204937
0.6886489717161084
0.6886709792083249
0.6886929781021854
0.6887149684027281
0.688736950114987
0.6887589232439923
0.6887808877947705
0.6888028437723438
0.6888247911817308
0.688690412564645
0.6887123733417692
0.6885780690567962
0.6885876097607402
0.6886095777348376
0.6886315371460918
0.6884973532924
0.688519326010808
0.6885412901695283
0.6885632457735615
0.6885851928279048
0.688607131337551
0.6886172260648266
0.6885053184873839
0.6885050580812958
0.688371133736211
0.6883930925427345
0.6884150428099595
0.6884369845428658
0.68845891774643
0.6884808424256244
0.6885027585854174
0.6885129115052975
0.688523673985873
0.6885455690621631
0.6885560910491033
0.6885779713336202
0.6885998431258863
0.6884662381893077
0.6884764035566447
0.6884982823218355
0.6885201526019515
0.6885420144019281
0.6885638677266961
0.6885849282044376
0.688606764745549
0.6886285928261641
0.6886504124511988
0.6886722236255655
0.6886940263541724
0.6887158206419243
0.688737606493722
0.6886043368330227
0.6886261358231653
0.6886479263804298
0.6886697085097085
0.6885365550471196
0.6885583502842806
0.6885801370965334
0.6886019154887622
0.6886111551604357
0.6886329191476329
0.688641043514049
0.6886627933254733
0.688684534739287
0.6885516097181059
0.6884187359995189
0.6884405119171112
0.6884622794335007
0.6884840385535483
0.6885057892821111
0.6885275316240426
0.6885492655841923
0.688570991167406
0.6885927083785262
0.6886144172223908
0.688636117703835
0.6885035091697114
0.688525222648285
0.6885469277674826
0.6885686245321311
0.6885903129470528
0.6886119930170669
0.6886336647469887
0.6886553281416298
0.6885229198878052
0.688544596242475
0.6885543492010834
0.6885533807085235
0.6885627299513337
0.6885843820041437
0.6886060257404365
0.6886276611650025
0.6886492882826288
0.6886709070980988
0.6885387499483965
0.6885603816765109
0.6885820051054777
0.688449941046194
0.6884588000327191
0.6884587794482404
0.6884804057732227
0.6885020238090807
0.6885236335605793
0.6885452350324797
0.6884133550793993
0.688434969396098
0.6884565754362062
0.6884781732044765
0.6884895981935976
0.688511181377426
0.6883794593224465
0.6883894615822251
0.6884110515335157
0.6884326332286107
0.6883010269137132
0.6883226213880953
0.6883442076092863
0.6883657855820167
0.6883873553110136
0.688408916801
0.688430470056696
0.6884520150828174
0.6884735518840767
0.6884950804651828
0.6885166008308412
0.6885381129857534
0.6885596169346175
0.6884283126598397
0.6884498293431993
0.688471337823477
0.6884928381053632
0.6885019153667802
0.6885234016311189
0.688533804638527
0.6885552766461907
0.6885767404771568
0.6885981961360952
0.6886196436276719
0.6886410829565497
0.6885100629635976
0.6885206424375163
0.6885290212627335
0.6885504615167015
0.6885602953465867
0.6885717766580257
0.6884409192318269
0.6884623599306011
0.6884837924832132
0.6885052168943048
0.688526633168514
0.6883959085371929
0.6882652335355723
0.6882866831623222
0.6883081246487962
0.6883295579996275
0.6881989947299008
0.6882204406472439
0.6882418784318918
0.6882633080884698
0.6882847296215994
0.688306143035899
0.6883275483359832
0.6883489455264633
0.6883703346119471
0.6883917155970386
0.6884130884863388
0.688282781257778
0.6882926958096681
0.6883140753027752
0.6883240735588398
0.688345439029489
0.6883667964194002
0.68823664576778
0.6882580156488978
0.6882793774521924
0.688300731182243
0.6883220768436257
0.6883434144409125
0.6883647439786726
0.6882347657415165
0.6882561077372007
0.6882774416762613
0.6882987675632597
0.6883200854027535
0.688341395199297
0.6883626969574413
0.6883839906817338
0.6882542048614696
0.6882755110088813
0.688296809125329
0.6881671130994904
0.6881884236126368
0.6882097260977127
0.6882310205592537
0.6882523070017921
0.6882735854298566
0.6882948558479726
0.6883161182606622
0.6883373726724439
0.6882078885918058
0.6882182198503973
0.6882394806809784
0.6881100880356164
0.688131361198933
0.6881526263663229
0.6881738835422933
0.6881951327313479
0.6882163739379875
0.6882376071667091
0.6882588324220065
0.6882688382209874
0.6882900496471622
0.6883112531125841
0.6883324486217338
0.6883536361790886
0.6883748157891226
0.6883959874563065
0.6884171511851074
0.6884383069799894
0.688459454845413
0.6884805947858356
0.688501726805711
0.6883727697488078
0.6883748916739393
0.6883960316150002
0.688405429254739
0.6884265555672275
0.6884476739731619
0.6884687844769799
0.688489887083116
0.6883611251816604
0.6883822400267798
0.6882535463943201
0.6882746734542241
0.6882957926176377
0.6883169038889873
0.6883380072726958
0.6882094420864289
0.6882305576559515
0.6882516653406462
0.6882727651449284
0.6882938570732106
0.6883149411299015
0.6883360173194073
0.6883570856461301
0.6883781461144692
0.6883991987288205
0.6882708618163058
0.6882919265795984
0.6883129834916931
0.6883236403591101
0.6883446835179254
0.6882164762756983
0.6882267775012066
0.688247826940674
0.6882576039628608
0.6882786398297727
0.6882996678679287
0.6881716121157673
0.6881926522394215
0.6882136845371044
0.6882347090131816
0.6882557256720154
0.688276734517965
0.688297735555386
0.6883187287886311
0.6883397142220496
0.6883606918599876
0.6883816617067882
0.6884026237667906
0.6884235780443317
0.6884445245437445
0.6883167745855809
0.6883377331277506
0.6883586838945384
0.6883796268902702
0.6884005621192689
0.6884214895858543
0.6884424092943426
0.6884633212490472
0.6884842254542781
0.6884936372761432
0.6883661148391592
0.6883870254321298
0.6884079282818704
0.6884288233926809
0.6884497107688585
0.688470590414697
0.6884914623344872
0.6885123265325165
0.6885331830130691
0.6885540317804262
0.6885748728388659
0.688447594673831
0.6883203635530263
0.6883412362347202
0.6883621012043574
0.6883829584662111
0.6884038080245517
0.6884246498836462
0.6884454840477586
0.6883184176978051
0.6883392637762666
0.6883601021624483
0.6883788204947626
0.6883882283029644
0.6884090461323167
0.6884298562854781
0.6884506587666939
0.6884714535802055
0.6884807992720459
0.688501580870721
0.6885111357689574
0.6885319041264365
0.688552664835837
0.6885734179013827
0.6884466788220709
0.6884674437536238
0.6884882010439874
0.688508950697379
0.6885296927180123
0.6885504271100981
0.6885711538778441
0.6885803681767237
0.6886010818228739
0.688621787856512
0.6886424862818332
0.688515990601032
0.6885259680206597
0.6885466726385187
0.688567369654168
0.6885772777894048
0.6885867474925137
0.6886074257621262
0.6884810989549784
0.688354818489286
0.6883633806759757
0.6882371681015943
0.6882578915019204
0.6881317445276715
0.6881524796517969
0.6881732071778558
0.6881939271100233
0.6880678842662302
0.6880886158964471
0.6881093399354409
0.6881300563873803
0.688150765256431
0.6880248456287537
0.6880455661686826
0.6879197118489152
0.6879404440371067
0.6879500316544699
0.6879707507194107
0.6878450020901438
0.6878657327763262
0.6878864558868879
0.6878870998753208
0.68790781151313
0.6879285155864256
0.6879492120993513
0.6879699010560475
0.6878443361900033
0.6878650367339249
0.6878857297242819
0.6879064151652078
0.6879270930608334
0.6878016504836889
0.6878223399397321
0.6878430218531372
0.6878636962280282
0.6878735704282435
0.6878942317046968
0.6879148854542734
0.6879355316810857
0.687956170389243
0.6879768015828513
0.6879974252660144
0.688007046973302
0.6880276576483215
0.6880482608244598
0.6880688565058086
0.6880894446964568
0.6881100254004903
0.6881305986219919
0.6881511643650414
0.6881717226337158
0.6881922734320891
0.6882009097928261
0.6882214478253521
0.6882419783989956
0.6882514792302162
0.6881265470321348
0.6881470836509821
0.6881676128168739
0.6881881345338665
0.6880633044713718
0.6880838376618703
0.6881043634060622
0.6881138933027335
0.6881344061581944
0.6881549115787675
0.6881754095684942
0.688184973339133
0.6880603247295806
0.6880808287122229
0.6881013252699213
0.6881218144067082
0.6881315936301082
0.6881520698739103
0.6881725387081796
0.6881930001369373
0.6882134541642014
0.6882339007939874
0.6882543400303075
0.6882747718771712
0.688283759976055
0.6881593863295107
0.6881798242573428
0.6882002548015305
0.6880759636231304
0.6880964055431841
0.687972177992084
0.6878479952884753
0.6878684672829876
0.6878889318895551
0.6879093891121766
0.6879298389548476
0.6879396709358732
0.6879601079437968
0.6879805375830498
0.6880009598576168
0.6880213747714793
0.688041782328616
0.6880621825330029
0.688072067182611
0.6880811482989867
0.6881015303963186
0.688110851730177
0.688131221144351
0.6881515832274419
0.6881719379834068
0.6881715973543482
0.6881919411887953
0.6882122777066324
0.6882210881906002
0.6882414121576486
0.6882617288191731
0.6882820381791123
0.6882909007407525
0.6883111975642013
0.6883314870971246
0.6882078865427885
0.6882281873381814
0.6882484808455485
0.6881249617355618
0.6881452664825822
0.6881655639440817
0.6881858541239806
0.6882061370261966
0.6882264126546446
0.6882466810132365
0.6882669421058817
0.6882871959364865
0.6883074425089545
0.6883276818271865
0.6883479138950808
0.6883681387165322
0.6883883562954336
0.6884085666356744
0.6884176736113762
0.6882944778931207
0.6883146941820789
0.6883349032380178
0.6883551050648185
0.6882320086583333
0.6882409432815604
0.6882611510709059
0.6882813516367343
0.688301544982918
0.688178568112276
0.6880556351776365
0.6880758580177334
0.6880960736353874
0.6881162820344671
0.688125240583381
0.6881454365634447
0.6881656253358068
0.6881858069043251
0.6882059812728545
0.6882261484452475
0.6882463084253536
0.6881236045015837
0.6881437755733091
0.688163939455203
0.6881716070482912
0.6881798698724572
0.6882000165498722
0.6882084120184397
0.6882285464388211
0.688237970741905
0.6882580927330297
0.6882782075620291
0.6882983152327263
0.6883184157489418
0.6883385091144936
0.6883585953331963
0.6883786744088627
0.6883875672293648
0.6884076340174293
0.6884276936731719
0.6884477462003942
0.6884677916028955
0.6884878298844724
0.6884979911336999
0.6885180169372771
0.6885275909044001
0.6885476043452904
0.6885676106829186
0.6885876099210658
0.6884654549432547
0.6884742418301043
0.6884942469861692
0.6885142450482072
0.688534236019991
0.6885542199052906
0.6884322007275651
0.6884521956099451
0.6884721834082216
0.6884921641261585
0.6885121377675175
0.6883902340604058
0.6884102186741108
0.6884301962136163
0.6884501666826779
0.6884587249197835
0.6884786832767552
0.6884986345738199
0.6885185788147229
0.688538516003207
0.6885463181432299
0.6885662433816069
0.6884445670707071
0.6884444634100898
0.688464396081609
0.6884843217122694
0.688484350541464
0.6885042656132045
0.6885241736540284
0.6885440746676582
0.688563968657814
0.6885838556282132
0.6886037355825706
0.6886236085245985
0.6886434744580063
0.6886633333865011
0.6885419402376581
0.688540984563874
0.68856085105415
0.6885807105442533
0.6886005630378831
0.6886090034411442
0.6886179797374093
0.6886378151840895
0.6886576436476868
0.6886668672479209
0.6886866836212505
0.6887064930218944
0.6887262954535317
0.6887460909198396
0.6887658794244925
0.688785660971162
0.6888054355635173
0.688825203205225
0.6888449638999492
0.6888647176513513
0.68888446446309
0.6887634801876311
0.6886425384000653
0.6885216390780147
0.6885414322459632
0.6885612184665028
0.6885809977432906
0.6886007700799813
0.688620535480227
0.688640293947677
0.6886600454859784
0.6886797900987754
0.68869952778971
0.6887192585624213
0.6885985788255083
0.6884779413730162
0.6884977005910066
0.6885174528880801
0.6885268789087717
0.6885466191815258
0.6885663525436296
0.6885860789987114
0.6885960909780585
0.6886158053282864
0.6886355127817676
0.6886552133421207
0.6886749070129614
0.6886837556725538
0.6887034374696536
0.6887231123874115
0.6887329656832001
0.6887526285677559
0.6887722845831816
0.6887919337330765
0.6887919602387089
0.6888115990928713
0.6888215127791182
0.6888411396210207
0.6888607596135629
0.6887405815326813
0.6887602122208634
0.6886400935929908
0.6886597349571212
0.6886793694727982
0.6886876921303889
0.6887073149301014
0.68872693089141
0.688746540017889
0.6887661423131098
0.6887857377806416
0.6888053264240509
0.6886854090622082
0.6886949218933357
0.6887145161145308
0.6887341035167869
0.6886142819956462
0.6886338800187607
0.6886534712251714
0.6886617952908172
0.6886813748321228
0.6887009475667044
0.688720513498111
0.688740072629889
0.6887596249655823
0.6887791705087324
0.6887987092628782
0.6888182412315564
0.688837766418301
0.6888572848266437
0.6888767964601137
0.6888963013222376
0.6889157994165399
0.6889352907465423
0.6889547753157642
0.6889742531277228
0.6889937241859323
0.6888742938298592
0.6888937754629703
0.6889132503445189
0.6889327184780144
0.6889521798669633
0.6889716345148701
0.6889910824252364
0.6890105236015618
0.6890194490011049
0.6890388785386402
0.6890583013519889
0.6890777174446409
0.6890971268200838
0.6889779471025432
0.6889973670177737
0.6890167802179574
0.6890361867065767
0.6890555864871114
0.6890749795630391
0.6890943659378348
0.6891137456149712
0.6891331185979186
0.6891524848901449
0.6891718444951156
0.6891911974162938
0.6892105436571402
0.6892298832211132
0.6892492161116687
0.6892685423322601
0.6892878618863388
0.6893071747773535
0.6893264810087506
0.6893457805839741
0.6893650735064657
0.6893843597796647
0.6892655823227765
0.6892848790901421
0.6892933215968525
0.6891746211798391
0.68919392364122
0.6891935406965113
0.689212833256956
0.6892213488491994
0.6891027629323293
0.6889842178157058
0.6890035331062226
0.6888850458262388
0.6889043715262136
0.6887859420313664
0.6887850189745093
0.6887943428196486
0.6888136708220645
0.6888329921836962
0.6888523069079657
0.6888716149982924
0.6888909164580936
0.6889102112907842
0.6889294994997766
0.688948781088481
0.6889481535032248
0.6889674252759778
0.688986690437488
0.6890059489911569
0.6890252009403834
0.6890444462885644
0.6890529910137719
0.6890722250027808
0.6890914524002923
0.6891106732096945
0.6891183552696094
0.6891375648879706
0.6891567679276953
0.6891759643921626
0.6891951542847486
0.6892143376088281
0.6892335143677726
0.6892526845649518
0.6892718482037331
0.6892910052874814
0.6893101558195597
0.6893198821406197
0.689202049682134
0.6890842575013646
0.6891034302729605
0.6891225964931224
0.6891417561652077
0.6891609092925716
0.6891683905874605
0.6890507248216098
0.6890698836799333
0.6890890359982812
0.6891081817800017
0.6891273210284405
0.6890097626318135
0.6890289121379107
0.6890480551127987
0.6889305703634188
0.6888131256702099
0.6888322956363272
0.6888514590687137
0.6888706159707092
0.6888897663456512
0.6889089101968751
0.6889280475277135
0.6889471783414974
0.6889663026415551
0.6889854204312128
0.6890045317137944
0.6890236364926214
0.6890427347710134
0.6890618265522873
0.6890809118397582
0.6890999906367383
0.6891190629465384
0.6891381287724663
0.689157188117828
0.6890400840926593
0.6889230198581888
0.6889421060306065
0.688951293932748
0.6889703688220242
0.6889894372342583
0.6890084991727485
0.6890275546407912
0.6890466036416805
0.6890656461787077
0.6889487563320277
0.6889678090051193
0.6889868552163921
0.6888700381843106
0.6888890945122809
0.6889081443804789
0.6889271877921888
0.6889462247506923
0.6889546026204166
0.6889631448551633
0.6889821660527967
0.689001180809117
0.6888845393361512
0.6889035641800145
0.6889116567577672
0.6889306705750469
0.6889496779589591
0.6889686789127686
0.6889876734397375
0.6890066615431263
0.6890256432261925
0.6890446184921923
0.6890431332876771
0.6890620991855468
0.6890810586749361
0.6890904902682037
0.6891094385584609
0.6891283804494305
0.6891473159443537
0.6890309845270776
0.689049930068403
0.6890688692156882
0.6890878019721696
0.6891067283410812
0.6891256483256553
0.6891445619291214
0.6891634691547076
0.6891823700056391
0.6892012644851393
0.6892201525964294
0.6892390343427284
0.6892478983655215
0.6892666360588093
0.6892855004375263
0.6893043584635312
0.6893232101400324
0.6893420554702361
0.6893508101378155
0.6893696444818745
0.6893884724886711
0.6894072941614031
0.6892913494432461
0.6891754437177638
0.6891942917125793
0.6892026958530206
0.6892215329321849
0.6892403636806219
0.6892591881015224
0.6892780061980752
0.689296817973467
0.689315623430882
0.6893344225735029
0.6893532154045096
0.6893720019270803
0.6893907821443908
0.689409556059615
0.6894283236759244
0.6894470849964888
0.689454781372065
0.6894735319648732
0.6894922762708104
0.6894926476288975
0.6895113824486145
0.6895301109899067
0.6895296158349572
0.6895483350478626
0.6895670479907252
0.6895857546666947
0.6896044550789187
0.6896231492305426
0.6896418371247099
0.689660518764562
0.6896791941532379
0.6895638245991809
0.68958250991316
0.6896011889778703
0.6896198617964462
0.6896385283720202
0.6896571887077227
0.6896758428066821
0.6896944906720245
0.6897131323068738
0.6895979305142721
0.6896165820484014
0.6895014348481929
0.689520096264225
0.6895387514504403
0.6894236748897844
0.6894423399393407
0.6894609987609859
0.6894796513578365
0.689498297733007
0.6895169378896099
0.6895355718307554
0.6895541995595519
0.6895728210791053
0.68959143639252
0.6896100455028978
0.6896286484133389
0.689647245126941
0.6896658356468001
0.6896844199760098
0.6897029981176619
0.6897215700748461
0.68972972041096
0.6897482817414874
0.6897668368962269
0.6897853858782602
0.689803928690667
0.6898224653365249
0.6898409958189097
0.6898595201408946
0.6898780383055514
0.6898965503159493
0.6899150561751559
0.6899335558862365
0.6899520494522545
0.6899615045128704
0.6898469500542098
0.6898654487870828
0.6898839413792974
0.689902427833911
0.6899107039904504
0.6897962529778441
0.6898147447781265
0.6898332304451419
0.6898517099819409
0.6898701833915727
0.6898886506770838
0.6898964941538587
0.6899149509596129
0.6899334016497919
0.6899518462274349
0.6899702846955789
0.6899887170572587
0.6900071433155076
0.6900255634733564
0.6900439775338343
0.6900623854999681
0.690080787374783
0.6900991831613016
0.6901076783355902
0.6899935543603404
0.6900119554454132
0.6898978850279152
0.6899055430672005
0.6899239495741933
0.6899322532325634
0.689950649245061
0.689959646909111
0.6899780323211625
0.6899964116614133
0.690014784932871
0.6900137281890065
0.690032092537693
0.6900504508255384
0.6900663436892414
0.6900846902701043
0.6899708712547208
0.6898570897785904
0.6898563857842764
0.6898650068917456
0.6898833715381917
0.6898902446375754
0.6899085990736016
0.6897949403258136
0.6898133044135346
0.6898316624524784
0.6898500144456331
0.6897364401923493
0.6897548018181415
0.689773157399949
0.6897915069407554
0.6898098504435425
0.68982818791129
0.6898465193469757
0.6898648447535756
0.6898831641340634
0.6899014774914111
0.6899096762661984
0.6899279792474003
0.6899462762138205
0.6899645671684232
0.689982852114171
0.6898695358303617
0.6898766133075919
0.6898949036874266
0.6899131880625403
0.6899314664358898
0.6898182515579054
0.689836539509558
0.6898548214612266
0.6898730974158631
0.6898913673764182
0.68990963134584
0.6899278893270753
0.6899461413230682
0.6899643873367617
0.6899826273710963
0.6900008614290106
0.6900190895134416
0.6899060827840748
0.689904098612389
0.6899130566743008
0.689931287196515
0.6899495117512914
0.6899677303415596
0.6899859429702473
0.69000414964028
0.6900223503545816
0.690040545116074
0.6900587339276771
0.6900769167923089
0.6900950937128856
0.6901033914107282
0.6901215580652167
0.6901397187838599
0.6900269876961789
0.6900451579279581
0.6900633222256316
0.6900814805921058
0.6900805697204373
0.6900987193445861
0.6901168630452285
0.6901350008252636
0.690153132687589
0.6901712586351005
0.6901893786706917
0.6902074927972546
0.6902256010176789
0.690243703334853
0.6902617997516629
0.690279890270993
0.6902979748957258
0.6903160536287416
0.6903341264729195
0.690352193431136
0.6903702545062661
0.6903883097011829
0.6904063590187577
0.6904244024618597
0.6904424400333563
0.6904604717361134
0.690467980424744
0.6904860021089944
0.6905040179325345
0.6905220278982226
0.6905400320089154
0.6905580302674676
0.690576022676732
0.6905940092395596
0.6906021279119967
0.690620104392258
0.690638075034104
0.6906560398403788
0.6906739988139243
0.6906919519575806
0.6905798630332123
0.690597825625107
0.690615782388776
0.6906337333270552
0.6906516784427791
0.69066961773878
0.6906776603439964
0.6906856843397308
0.6905737417652834
0.6905916820626607
0.690609616546591
0.6906275452198997
0.6906340838485487
0.6906520027526835
0.6906589988374563
0.6906769079062669
0.6905651117088071
0.6905830301754152
0.6906009428431669
0.6905998602089343
0.6906177643591561
0.690635662717966
0.6906535552881734
0.6905418893940282
0.6905500409514321
0.6905679386847324
0.6905670061850743
0.6905848953934594
0.6906027788218094
0.6906206564729254
0.6906385283496062
0.6906563944546491
0.6906742547908495
0.6905627658070254
0.6904513128106072
0.6904691975942234
0.6904776477140814
0.6904955224792316
0.690503169525012
0.6905210344092816
0.6904096959645203
0.6904275701578003
0.690445438588929
0.6904633012606924
0.6904811581758744
0.6904990093372575
0.690516854747622
0.6905346944097468
0.6905525283264088
0.690570356500383
0.6905881789344429
0.6904770268052084
0.6903659104507177
0.690383757177416
0.6904015981619241
0.6904194334070132
0.6904274674517203
0.6904452928013631
0.6904447022341061
0.6904625190826267
0.6903515479288043
0.690369374020553
0.6903771863142245
0.6903950025600987
0.690412813082797
0.6904306178850771
0.6904484169696942
0.6904662103394021
0.6904839979969528
0.6903731836817552
0.6902624049295597
0.6902708407767512
0.6902886483603417
0.6903064502317964
0.6903242463938633
0.6903420368492884
0.6902313696423552
0.6902491692812778
0.6902669632151879
0.6902847514468279
0.6903025339789384
0.6903203108142582
0.6903380819555244
0.6903558474054724
0.6903736071668356
0.690381453228849
0.6903812863186368
0.6902708076362366
0.6901603643070148
0.6901781411351341
0.6901959122764881
0.6900855339121388
0.6901033141780435
0.6901210887588113
0.6901388576571683
0.6901566208758392
0.6901743784175465
0.6900641093045224
0.6900717204329005
0.6900789349570087
0.6900966935615956
0.6901144464952247
0.6901321937606119
0.6901499353604714
0.6901676712975158
0.6901854015744557
0.6900752890343194
0.6900930283911301
0.6901013627497692
0.6901190922911711
0.6901368161790201
0.6901361538826416
0.6901445547252605
0.6901523550841115
0.6901700623756661
0.6901877640252606
0.6902054600355912
0.6902231504093521
0.6902408351492361
0.6902585142579339
0.6902761877381349
0.6902938555925265
0.6903115178237945
0.6903291744346229
0.6903468254276941
0.6902370199838532
0.690254680018347
0.6902723344366746
0.6902899832415146
0.690307626435544
0.690325264021438
0.69034289600187
0.6903605223795121
0.690378143157034
0.6903863507751807
0.6904039618544415
0.6904215673411082
0.6903119592180186
0.6903295737192349
0.6903383465384512
0.6903378589474227
0.6902283336643913
0.6902459502543684
0.6902635612562124
0.6901540998605168
0.6901717198410179
0.6901792716434582
0.6901968820484727
0.6902144868717425
0.6902320861159207
0.6902313658996393
0.6902386833541255
0.6901293645889442
0.6901469661649208
0.6901645621672506
0.6901821525985808
0.6901997374615568
0.690217316758822
0.6902348904930184
0.6902524586667865
0.6902700212827646
0.6902875783435898
0.6903051298518973
0.6903226758103208
0.6903402162214922
0.6903577510880418
0.6903752804125981
0.6903928041977881
0.6904103224462372
0.6904278351605689
0.6904453423434054
0.6904628439973667
0.6904803401250716
0.6904978307291372
0.6904968220143785
0.6903878592840621
0.6903950920331029
0.6904125850485388
0.6904300725456731
0.6904379023675941
0.6904553803578989
0.6904728528372497
0.6904903198082527
0.6905077812735123
0.6905155304580917
0.6905329824490201
0.6905504289415265
0.6904416637140984
0.6904591190925498
0.6904765689741098
0.6904940133613747
0.6905114522569389
0.6905288856633952
0.6905280148810983
0.6905454401960761
0.6905628600288092
0.6905802743818843
0.6905897505286723
0.6906071551774697
0.6904985862173727
0.6905159997242358
0.6905334077577351
0.6905508103204508
0.6905682074149614
0.6905855990438439
0.6906029852096733
0.6906203659150237
0.6906377411624669
0.6906551109545733
0.6906724752939118
0.6906898341830497
0.6905814566788628
0.69059882440089
0.6906161866742202
0.6906335435014169
0.6906332939961123
0.6906506426983519
0.6906679859612743
0.6906853237874372
0.6907026561793966
0.690719983139707
0.6907373046709213
0.6907546207755907
0.6907719314562649
0.6906637617206782
0.6906635696983181
0.6906711044645623
0.6906884173793245
0.6907057248753341
0.6907230269551347
0.690614966406487
0.6906231977440124
0.690640504612817
0.6906578060689964
0.6906659959795297
0.6906832880415745
0.6905753350425059
0.690592635867922
0.6906099312868302
0.6906272213017645
0.6906445059152568
0.6906617851298383
0.690679058948038
0.6906963273723834
0.6907132667946692
0.6907305244893914
0.6907477767978171
0.6906399990201921
0.690640042400244
0.6906573007490945
0.6906745537148044
0.6905668545796546
0.690459189027023
0.690476464806891
0.6904844420474567
0.690492478336215
0.690498897092361
0.690516155920806
0.6905334093726688
0.6904258664028241
0.6904431285408618
0.690460385303798
0.6904598572417194
0.6904771060292119
0.6904943494482675
0.6905115875013921
0.6905288201910902
0.6905460475198644
0.690563269490216
0.6905804861046445
0.6905976973656482
0.6906057881335236
0.6904984512065523
0.6905156671918941
0.6905328778273335
0.6905500831153641
0.6904428215305373
0.6904600354605497
0.6904772440446211
0.6904944472852415
0.6905116451848993
0.6905288377460812
0.6905460249712727
0.6905632068629577
0.6905803834236182
0.6905975546557349
0.6906147205617872
0.6906318811442524
0.6905248064339975
0.6905419756341907
0.6905591395122512
0.6905762980706532
0.6905934513118696
0.6904864654944703
0.6905036273363826
0.6905099750202264
0.690527127906857
0.6905346926736409
0.6905518364235181
0.6905689748665543
0.6905861080052133
0.690603235841957
0.6906203583792464
0.6905135338845242
0.6905306649985044
0.6904238874099783
0.6904410270867671
0.6904485019096732
0.6903417865307073
0.6903589309489347
0.6903760700691343
0.6903932038937614
0.69041033242527
0.6904274556661125
0.6904445736187398
0.6904616862856012
0.6904787936691448
0.6903722218534836
0.6903893377632099
0.6904064483910632
0.690423553739488
0.6904406538109273
0.6904577486078227
0.6904748381326141
0.6903683819441879
0.6903854799763963
0.6904025727379414
0.6904196602312597
0.6904367424587865
0.6903303741422777
0.690347464860506
0.6903645503143825
0.690381630506339
0.6903987054388062
0.6904157751142129
0.6904232823865053
0.6904403430258549
0.6904573984149693
0.6904744485562717
0.6904914934521837
0.6905085331051257
0.6905245352655629
0.6905301508614899
0.6904239971103967
0.6904410366615449
0.6904473755302432
0.6904644062526387
0.6904715888894929
0.6904886106603056
0.6905056272024989
0.6905226385184814
0.6905396446106604
0.6905566454814418
0.6905736411332298
0.6905906315684274
0.6906076167894358
0.6906245967986551
0.6906415715984835
0.6906585411913182
0.6906755055795545
0.6906924647655865
0.6905865790588924
0.6905948007779267
0.6906117645351837
0.6906287230936184
0.6906456764556205
0.6906626246235777
0.6906795675998768
0.690696505386903
0.6905907487638151
0.6906076949622407
0.69062463597279
0.6906415717978447
0.6906585024397854
0.6906754279009912
0.6906923481838395
0.6907092632907066
0.6907173115183558
0.6907342176353837
0.6906286169294311
0.6906455314356909
0.6906624407716904
0.6906699771127496
0.6906868775466332
0.6905813647330757
0.6905982735389635
0.6906151771802802
0.6906320756593916
0.6906392329515939
0.6906561225995758
0.6906730070919874
0.690689886431189
0.6907067606195395
0.6907140817757811
0.6907309471258581
0.6907478073317075
0.6907646623956827
0.6907815123201353
0.6907983571074158
0.6908151967598732
0.690832031279855
0.6908488606697073
0.6908656849317748
0.6907604502501401
0.6907674502738791
0.6907842792470185
0.6908011030956229
0.6908179218220325
0.6907127744975543
0.6907296015470723
0.6907464234757597
0.6907632402859536
0.6907698859936083
0.690786694119979
0.690803497134389
0.6908202950391703
0.690837087836653
0.6908538755291661
0.6908706581190371
0.6908798604794363
0.6907748954444196
0.6907916823837232
0.6908084642237137
0.6908252409667139
0.6908334539715503
0.6908502218268575
0.6908669845917412
0.6907621330232799
0.6907789040678712
0.6907956700233883
0.690812430892147
0.6908291866764619
0.6908370897050454
0.6908356051420639
0.6908523497921152
0.6908690893657226
0.6908858238651944
0.6909025532928372
0.6909192776509566
0.6909359969418564
0.6908313413833981
0.6908388745070356
0.6908555983777767
0.6907510025263947
0.6907677346357428
0.6907844616801267
0.6907902184612694
0.6908069370417534
0.6908236505636656
0.6908403590293011
0.6908570624409544
0.690873760800918
0.6908904541114834
0.6909071423749406
0.690923825593578
0.6908194091169884
0.6908361005506184
0.6908527869407574
0.6908694682896909
0.6907651231049318
0.6907818126539768
0.6907984971631458
0.6908151766347215
0.690831851070985
0.6908485204742161
0.690846966874239
0.6908636289668771
0.6908802860324849
0.6907760808611376
0.6907927461055984
0.6908094063243522
0.6908260615196719
0.6908427116938294
0.6908593568490949
0.6908668780415722
0.6908835145398152
0.6908905688119471
0.6909071967300174
0.6909238196396786
0.6909404375431932
0.6909570504428225
0.690973658340826
0.6909902612394624
0.6910068591409885
0.6910234520476601
0.6909194918472618
0.6909360929039755
0.6908321771131943
0.6908397162479887
0.690856321811157
0.6908729223816725
0.6908895179617865
0.6909061085537491
0.6909226941598087
0.690929575156197
0.6908257852245226
0.6908423754215272
0.6907386297577005
0.6907552280590703
0.6907718213767136
0.6907884097128744
0.6908049930697958
0.6908115575725002
0.690707909926953
0.690724497896793
0.6906208944022831
0.6906374904464461
0.6906540815135377
0.6906706676057967
0.690567134302303
0.6905837284543681
0.6906003176329124
0.6904968414091136
0.6905134386339034
0.6905300308864867
0.6905466181690978
0.6905632004839691
0.6904598072813215
0.6904763976270698
0.6904929830063923
0.6905082781249859
0.6905248537704679
0.6905414244561516
0.690557990184263
0.6905745509570264
0.690591106776665
0.6906076576454006
0.6905044123684316
0.6905209712480298
0.6905375251780302
0.6905540741606516
0.6905613999212628
0.6905684580464067
0.6905849949932078
0.6905924602802104
0.6906089887043705
0.6905058819577738
0.6905224183714062
0.6905389498487955
0.6904358997145098
0.6903328803322785
0.6903494326874251
0.6903659801045183
0.6903825225857676
0.6903901394190995
0.690406673365344
0.6904232023819682
0.6904397264711765
0.6904562456351718
0.6904645812923661
0.6904810918310413
0.6904975974507418
0.6905140981536655
0.6905305939420091
0.6905470848179678
0.6905534301686764
0.6905699127359155
0.6905863903968984
0.6906028631538157
0.6906193310088561
0.6906357939642074
0.690652252022056
0.690668705184587
0.6905660035183886
0.6905824646116627
0.6904798062996943
0.6904806931000967
0.6904971595325207
0.6905136210715025
0.6905300777192234
0.6905375992253346
0.6905540474234121
0.6905704907363698
0.6905869291663838
0.6906033627156287
0.690500853681531
0.6905172951275386
0.6905337316940549
0.6905501633832517
0.6905665901972996
0.690583012138368
0.6905994292086249
0.6906158414102369
0.6906322487453697
0.6906486512161872
0.6906650488248525
0.690681441573527
0.6906978294643711
0.6907142124995438
0.6907211737734961
0.6907375484984823
0.6907539183738536
0.6907702834017639
0.6906680228120672
0.6906843957093538
0.6907007637604372
0.6907171269674689
0.6907334853325988
0.6907498388579757
0.6907661875457471
0.6906640334215908
0.6906803899620992
0.6906967416662563
0.6907048147210805
0.6907117035906486
0.6907280434182369
0.690744378417271
0.6907607085898907
0.690777033938235
0.6907933544644411
0.6908096701706455
0.6908259810589831
0.6907239990718176
0.6907403177903133
0.6907566316921862
0.6907729407795682
0.6907800695588152
0.6907963703771249
0.6908126663869336
0.6908289575903688
0.6907270954615586
0.6907433944769529
0.6907519327921504
0.6907682233424951
0.6907845090916165
0.690800790041637
0.6908170661946774
0.6908333375528577
0.6908496041182962
0.6908658658931103
0.6908821228794159
0.6908884496421761
0.6908966343799016
0.6909128796606228
0.6909291201605079
0.6909278695073146
0.690944103024139
0.6909498488350884
0.6908482385632009
0.6908644766279439
0.6908807099181897
0.6908880433417104
0.6907865018891322
0.6908027394813425
0.6908189723020006
0.6908264845126696
0.6907250117623006
0.6907325645618203
0.6907487981524691
0.6907550842887352
0.6906536816046059
0.6906699196253422
0.6906861528800025
0.6905848049485453
0.6906010459274087
0.6906172821414255
0.6906335135926926
0.6906497402833053
0.6906486506093442
0.6906648703229158
0.6906810852813675
0.6906972954867902
0.6907135009412734
0.6907297016469055
0.6907458976057737
0.6907620888199636
0.69077827529156
0.6906771216416417
0.6906933158137119
0.6907095052444053
0.690725689935804
0.6906246031964602
0.6906407955748162
0.6905397508351563
0.690555950888703
0.6905560038526147
0.6905721967910511
0.690471221181051
0.6904874217798374
0.6905036176422991
0.6905198087705128
0.6905359951665541
0.6905436379259501
0.6905598161113342
0.6905759895704008
0.6905921583052204
0.6906083223178628
0.6906244816103964
0.6906233571625439
0.6906395095431771
0.6906556572091632
0.6906718001625664
0.690687938405449
0.6907040719398728
0.690720200767898
0.6907363248915837
0.6907524443129877
0.6907685590341668
0.6907846690571764
0.690800774384071
0.6908093799146148
0.6908166740027537
0.6907160305479164
0.6907321364891156
0.6907482377388086
0.6907643342990447
0.6907804261718725
0.6907885803837849
0.6908046640426636
0.6908207430199359
0.6908368173176456
0.6908444989641785
0.6908605651291357
0.6908766266202996
0.6908926834397091
0.6909087355894025
0.6909247830714162
0.6909408258877863
0.6909568640405468
0.6909728975317312
0.6909889263633715
0.6910049505374987
0.6910034752343228
0.6910194926405169
0.6910355053945454
0.6910421248782165
0.6910581296970322
0.6909578164251934
0.6909738288345483
0.6909898365965634
0.6909971454261673
0.6910131451608915
0.6909129111682659
0.6909191255546994
0.6908189342661908
0.6908349505606107
0.6908509622112805
0.6908669692202194
0.6907668435725063
0.6907828581317452
0.690798868050428
0.6908148733305715
0.6908308739741911
0.6908468699833014
0.6908628613599155
0.6908788481060456
0.6908948302237026
0.6909108077148962
0.690926780581635
0.6909264936406582
0.6909424596162426
0.6909584209727108
0.6909743777120668
0.6909903298363138
0.6910062773474538
0.6910222202474875
0.6910381585384145
0.6910540922222332
0.6910700213009411
0.6910859457765341
0.6910925958093392
0.6911085124236785
0.6910086989470142
0.6910246230795678
0.6909248505379739
0.6909407821774055
0.690956709217634
0.6909726316606507
0.6909885495084458
0.6910044627630082
0.6910203714263258
0.6910362755003852
0.6910521749871721
0.6910680698886708
0.6910675501238719
0.6910834382263307
0.6910993217487656
0.691115200693157
0.6911310750614837
0.6911469448557236
0.6911628100778534
0.6911786707298485
0.6911945268136837
0.6912025748095129
0.6912184228864019
0.6912342664007237
0.6912501053544485
0.6911506305947198
0.6911664770244013
0.691182318894615
0.6911981562073288
0.6912139889645089
0.6912298171681206
0.6911304311412093
0.6911462668062092
0.6911620979187684
0.6911689154130456
0.691184738721203
0.6911928842460008
0.6912086995645806
0.6912166975141522
0.6912318243586986
0.69113256648616
0.6911483813821248
0.6910491639860032
0.6910649863131016
0.6910719071302038
0.6910877216530551
0.6911035316380232
0.691119337087061
0.6911188126527747
0.6911346113770294
0.6911504055705343
0.6911661952352383
0.6911819803730888
0.6911977609860324
0.6912135370760144
0.691229308644979
0.6912450756948695
0.6912608382276278
0.6912591914561773
0.6912749474529444
0.6911759676494716
0.6911917310495047
0.6910927914945306
0.6911085622867713
0.6911243285653337
0.6911400903321552
0.691155847589172
0.6911716003383197
0.6911873485815323
0.6912030923207427
0.6912188315578831
0.6912345662948842
0.6912502965336758
0.6912581215555137
0.6912738439326679
0.6912895618170725
0.691305275210653
0.6913209841153337
0.691336688533038
0.6913426197006727
0.6913583165449302
0.6912596215675505
0.691275325777558
0.6912910255051309
0.6913067207521878
0.6913132285733798
0.6913289161751355
0.6913445993017516
0.6913602779551428
0.6913759521372225
0.6913916218499033
0.6914072870950966
0.6914229478747125
0.6914386041906603
0.691454256044848
0.6914699034391828
0.6914855463755705
0.6915011848559158
0.6915082293216861
0.6915238601187186
0.6915394864650685
0.6915551083626365
0.6915707258133222
0.6915766315146218
0.6915922414584701
0.6916078469607352
0.6916234480233128
0.6916300869971468
0.6916364012039643
0.6916519915517073
0.6916675774665962
0.6916831589505215
0.691584852645952
0.6916004414571265
0.6915021748414036
0.6915177709689841
0.6915333626658466
0.6915489499338788
0.6915645327749674
0.6915801111909984
0.6915956851838561
0.6914975168821976
0.6915130981765487
0.6915286750487928
0.691544247500812
0.6915598155344878
0.6915753791516999
0.6915909383543277
0.6915895270892377
0.6916050798738388
0.691507035490528
0.6914090189015145
0.6913110300949808
0.6913266135279956
0.6913421925451892
0.6912442548496878
0.6912598411190972
0.6912754229737582
0.6912910004155461
0.6913065734463355
0.6913221420679995
0.6913377062824102
0.6913532660914391
0.6913688214969562
0.6913843725008305
0.69139991910493
0.6914154613111217
0.6914309991212716
0.691438157253043
0.6914536874608229
0.6913559416752051
0.6913714791133966
0.6913870121600002
0.6912893172310529
0.6913048574966152
0.6913203933716517
0.6913359248580231
0.6913431988469533
0.6913587227269354
0.6913742422234982
0.6913897573384977
0.6912921723339334
0.6913076946518203
0.6913232125892026
0.6913303001330802
0.6913458105036187
0.6913613164988763
0.6913768181207042
0.6913923153709524
0.6913988871470175
0.6914143769172082
0.6913169259831818
0.6913324229379306
0.6912350110141687
0.6912505151429186
0.691266014903693
0.6912815102983376
0.691297001328697
0.6913032863007227
0.6913187699035074
0.6913342491471697
0.6913497240335502
0.691356942705528
0.6913724100439514
0.6913878730302818
0.6914033316663558
0.6914097334536724
0.6914251846677669
0.6914406315367507
0.6913434235188207
0.6913493722066791
0.6913648232178772
0.6913715302138437
0.6913869737696491
0.691402412986158
0.6914178478651992
0.6914332784086002
0.6914487046181876
0.6913516183075139
0.6913670516500062
0.6913824806597242
0.691397905338492
0.6914133256881331
0.6914287417104695
0.6914441534073228
0.6914511001418
0.6914665043797718
0.6913695381051427
0.6913849494594297
0.6914003564925745
0.6914157592063939
0.6913188544048232
0.6913342642229953
0.6913496697228773
0.691365070906284
0.6913804677750295
0.6913877860251925
0.6913948395710452
0.6914102258042165
0.6914256077293287
0.6914409853481909
0.691456358662611
0.691359597347377
0.6913749777474796
0.6913731460955442
0.6912764370248916
0.6912918226024938
0.6913072038770397
0.6913225808503344
0.6913379535241817
0.6913533219003847
0.6913686859807453
0.6913840457670645
0.6913994012611421
0.691414752464777
0.6914300993797674
0.6913335309301333
0.6912369894511597
0.6912523547579775
0.6912677157746078
0.691283072502847
0.6912984249444908
0.6913137731013337
0.6913291169751692
0.6913444565677899
0.6913597918809874
0.6912633679211713
0.6911669708541066
0.6911823244996763
0.6911815169723375
0.6911968643099328
0.6912122073695245
0.691219925048881
0.6912352606197089
0.691138961475014
0.6911543040513346
0.691169642353957
0.6911849763846667
0.6912003061452482
0.6912156316374847
0.6912309528631588
0.691246269824052
0.6912615825219446
0.6912768909586162
0.6912921951358452
0.691307495055409
0.6912113465859994
0.6911152248579245
0.6911229251266803
0.6911382400706193
0.6911535507568592
0.6911688571871752
0.6911841593633417
0.6911994572871317
0.6912147509603177
0.6912300403846712
0.6911340362123956
0.6911416557010945
0.6911569489059236
0.6911722378644096
0.6911875225783208
0.6912028030494245
0.6912180792794871
0.6911221700135957
0.6911374531915738
0.6911527321295249
0.6910568718338065
0.691072157708865
0.690976335168972
0.6908805391984785
0.6908874274737161
0.6909027283592887
0.6909180250040394
0.6909333174097311
0.6908375937581088
0.690852893068695
0.6908681881412452
0.6908834789775198
0.6908898397977672
0.6909051234025134
0.6909204027759185
0.6909356779197392
0.6909509488357315
0.6909662155256505
0.6909814779912503
0.6909967362342838
0.6910025555085039
0.6910178066164242
0.6910330535066709
0.6910467402979743
0.690951212686653
0.6909664624591747
0.6909817080167232
0.6909969493610459
0.6910121864938892
0.6910274194169983
0.6910272270591054
0.6910424536976666
0.6910576761311357
0.6910728943612543
0.6910881083897633
0.6909927201070317
0.6910079410008729
0.6909125901051919
0.690927817854471
0.690933794799041
0.6909411997846922
0.6909564172880842
0.690971630594702
0.6909868397062814
0.6910020446245574
0.691017245351264
0.6910324418881341
0.6910476342368997
0.6910628223992921
0.6910780063770412
0.6909828165690003
0.6909980073829807
0.6910131940133163
0.6910283764617353
0.6910435547299647
0.6910504401512239
0.6910656112049989
0.691080778083446
0.6910874382231219
0.6911025979257849
0.6911177534579657
0.6911329048213851
0.6911402871741511
0.6911554312728321
0.6911705712076145
0.6911857069802155
0.6912008385923514
0.6912159660457372
0.6912310893420871
0.6912462084831145
0.6911512570808503
0.6911663830333018
0.6911815048314133
0.6911966224768957
0.6912117359714597
0.691218240636817
0.6912333470156591
0.6912484492483838
0.6912635473366978
0.6912786412823068
0.6912937310869155
0.6911989164207398
0.6912140130198156
0.6912291054788667
0.6912441937995963
0.6912592779837061
0.6912649003901474
0.6912799776022196
0.6911852557636882
0.6912003397561689
0.6912154196160489
0.6912223962773386
0.6912374689862681
0.6912525375673847
0.6912676020223838
0.6912826623529598
0.6912899493173362
0.6913048943883775
0.6913199434336009
0.691334988360875
0.69135002917189
0.6913552765651942
0.6913703104875569
0.691376309604935
0.6913913365405756
0.6914063593676898
0.6914213780879621
0.6914363927030767
0.6914514032147161
0.6914664096245624
0.6914814119342969
0.6914964101455995
0.6915114042601495
0.691526394279625
0.6915413802057039
0.6915405808474433
0.6915555607458918
0.6915705365553819
0.6915855082775879
0.6914911454029423
0.6915061238710838
0.6915210982528884
0.691536068550028
0.6914417638904685
0.6913474849480237
0.6913624727915045
0.6913774565488776
0.6913924362218137
0.6914074118119825
0.691422383321053
0.6914373507506932
0.6914523141025704
0.6913581364515076
0.6913572564584572
0.6913635546338126
0.6913700123740213
0.6913849747078773
0.6912908703149676
0.6913058393468899
0.691320804305052
0.6913357651911167
0.6912417186987768
0.6912566862719789
0.6912716497740335
0.6912784476967654
0.6912934041711616
0.6913083565790883
0.6913233049222038
0.6912293495940003
0.6911354198006052
0.6911503855474911
0.6911653472281504
0.691071464404566
0.6910773829284517
0.6910923484273588
0.6911073098623152
0.6911222672349757
0.691137220546995
0.6911521698000261
0.6911671149957216
0.6911820561357331
0.6911886228612514
0.6912035570302719
0.6911098090908944
0.6911247498974837
0.6911314011436033
0.6911463349716588
0.6911527539999148
0.6911676808856401
0.6911826037255906
0.691188720952645
0.6912036368984421
0.6912185488030725
0.6912334566681785
0.6911398443365604
0.6911547588216713
0.6911696692681997
0.6911845756777858
0.6910910206458857
0.6909974909367713
0.6910124145938679
0.6910273342126322
0.691042249794703
0.6910571613417186
0.6910720688553159
0.6910869723371313
0.6911018717888002
0.6911167672119571
0.6911236924201007
0.691138580867791
0.6911534652915765
0.6911683456930884
0.6911832220739567
0.6911892135346955
0.6912040830786375
0.6912189486064972
0.6912338101199017
0.691248667620477
0.6912635211098479
0.6912783705896388
0.6912932160614729
0.6913080575269727
0.6913228949877598
0.6913375686450773
0.6913523981228539
0.6913672236007713
0.6913820450804476
0.6913968625635001
0.691411676051545
0.6914181693409208
0.6914329759645784
0.6914477785977702
0.691462577242109
0.691477371899207
0.6914852082569266
0.6914915401489347
0.6915063249289954
0.6915211057276963
0.6915358825466452
0.6915506553874494
0.691565424251715
0.6915717668052785
0.6915865288545352
0.6916012869317618
0.6916160410385616
0.6916307911765363
0.6916455373472872
0.6916602795524146
0.6916750177935181
0.6916897520721963
0.69169618965793
0.6917109171310146
0.691725640646165
0.6917403602049765
0.6917550758090437
0.6917697874599599
0.6917844951593181
0.6917991989087099
0.6918138987097265
0.6918285945639581
0.6918432864729939
0.6918579744384223
0.6918726584618311
0.6918873385448069
0.6919020146889356
0.6919166868958023
0.6919313551669912
0.6919460195040857
0.6919606799086683
0.6919753363823204
0.6919899889266231
0.6920046375431563
0.6920192822334991
0.6920339229992295
0.6920485598419254
0.6920631927631629
0.692077821764518
0.6919851369082485
0.6919914711480681
0.6920061038761084
0.6920207326864168
0.6919281050953733
0.6919427404288563
0.691957371845483
0.6918647899118671
0.6918794278418964
0.6918940618559465
0.6919086919555886
0.6919233181423933
0.6919379404179298
0.691952558783767
0.6919671732414728
0.6919817837926141
0.691996390438757
0.6919039269980249
0.6919185401429658
0.6919331493837804
0.6918407314394256
0.691855347169319
0.6918699589959595
0.6918845669209107
0.691899170945735
0.6919137710719944
0.6919283673012495
0.6919429596350605
0.6919575480749864
0.691972132622586
0.6919867132794164
0.6920012900470346
0.6920076354397381
0.692012781377915
0.6920273488403204
0.6920419124191047
0.6920564721158209
0.6920710279320208
0.6920855798692558
0.6921001279290762
0.6920079339597236
0.6920224884859517
0.6920370391356248
0.6920515859102911
0.6920661288114988
0.6920730065220699
0.6920875427007414
0.6921020750103207
0.6921081833067932
0.6921227090031176
0.6921372308346829
0.6921517488030317
0.6921662629097051
0.6921807731562438
0.6921952795441875
0.692209782075075
0.6922242807504446
0.6922387755718334
0.6922452380211677
0.692259726205975
0.692274210541125
0.6921822506300542
0.69219674140788
0.6922112283368936
0.6922257114186282
0.6921338067835487
0.6921482962976995
0.6921545271857029
0.6921690101040433
0.692183305787856
0.6921977810447344
0.6922122524610035
0.6922267200381913
0.6922326082569445
0.692247069297738
0.6922615265037289
0.6922692137985987
0.6922836642364409
0.692298110843816
0.6923125536222464
0.6923269925732546
0.6923414276983615
0.6923558589990877
0.6923702864769528
0.6923765262315245
0.6923829604075392
0.6923973785667439
0.6923057188661128
0.6923201434323623
0.6923345641805687
0.692348981112248
0.6923633942289148
0.6923778035320834
0.6923922090232671
0.6924066107039782
0.6923150467512271
0.6923294548260823
0.6922379252841963
0.6922523397444205
0.6922667503943195
0.692281157235404
0.6922955602691837
0.6922040956688046
0.6922185050771549
0.6922245267367186
0.6922389296408581
0.6921475208293382
0.6920561361553443
0.692070555585143
0.692084971208334
0.6920993830264246
0.6920982892128777
0.6921126954706515
0.6921270979273019
0.692141496584333
0.6921472202073005
0.6921538405734947
0.6921682300086618
0.6921826156496469
0.6921969974979505
0.6922113755550722
0.692225749822511
0.6922401203017648
0.6922544869943312
0.6922688499017066
0.6922832090253865
0.6921920351535276
0.6922064006106947
0.6922207622849896
0.6922351201779063
0.6922494742909381
0.6921583648576279
0.6921727252934777
0.6920816499348865
0.6920960166849122
0.6921103796552089
0.6920193484333682
0.6920251105069529
0.6920394771350099
0.6919484911401197
0.6918575290668793
0.6918719120568653
0.6918862912663308
0.6919006666967664
0.6918097587127042
0.6918241404202933
0.6918385183496851
0.6918528925023685
0.6918672628798311
0.6918816294835602
0.6918959923150421
0.6919103513757621
0.6918195375745577
0.691833902899926
0.6918482644553623
0.6918476114006116
0.6918619673897863
0.6918763196129619
0.69189066807162
0.6919050127672414
0.6918142949210676
0.6918286458678373
0.6918429930523979
0.6918573364762286
0.6918716373319952
0.6918859732438857
0.6918928301940749
0.6919071595740443
0.6919214852004105
0.6919206169092914
0.6919272330618162
0.691933369278549
0.6919476839725668
0.6919619949192825
0.6919682921288659
0.6918777440665618
0.6918920585468462
0.6919063692818453
0.6919119990184761
0.6919263034021882
0.6918358200357173
0.6918501306393843
0.6918644375012278
0.6918787406227153
0.6917883107781692
0.6918026201098605
0.6918169257020166
0.6917265393777806
0.6917408511710533
0.6917551592256131
0.6917694635429247
0.6917837641244522
0.6917980609716589
0.6918039773439671
0.6918182678203458
0.6917279756945535
0.6917422723591999
0.6917565652929841
0.6916663165564814
0.6915760913651748
0.6915904003811544
0.6916047056649962
0.6916108333892673
0.6916251322789011
0.6916394274404969
0.6915492763159609
0.6915553308769781
0.6915696295459908
0.6915839244889659
0.6915982157073598
0.6916125032026279
0.6915224260336773
0.6915367196774912
0.691551009599002
0.6914609756178017
0.6914752716788878
0.6914895640184949
0.6915038526380761
0.6915181375390835
0.6915324187229688
0.6915466961911823
0.6915609699451741
0.6915752399863935
0.6915895063162887
0.6916037689363074
0.6916180278478966
0.6916322830525025
0.6916465345515702
0.6916607823465448
0.6916750264388699
0.6916892668299887
0.6916891025295091
0.6917033373930435
0.6917175685592106
0.691731796029451
0.6917460198052042
0.691760239887909
0.6916704475410907
0.6916846737408753
0.69169889624842
0.6917131150651621
0.6917117824430173
0.6917259958992941
0.6916362778712916
0.6916503566101705
0.6916645725023217
0.6916787847082569
0.6916929932294097
0.6917071980672128
0.6917213992230984
0.6917277295532188
0.6917336489485736
0.6917478411584366
0.6917620296915612
0.6917762145493761
0.6917903957333091
0.6918045732447875
0.6918187470852375
0.6918329172560848
0.6918470837587543
0.6918612465946701
0.6917717200358456
0.6917858889576783
0.6918000542135545
0.6918142158048968
0.6918283737331269
0.6918425279996661
0.6918483054298128
0.6918550002544422
0.6918691455900972
0.6918832872692092
0.6917938735593011
0.6918080213100856
0.6918221654051205
0.6918363058458227
0.6918504426336081
0.691864575769892
0.6918709547727038
0.6918850816109359
0.6918992048016497
0.6919133243462579
0.6919274402461719
0.691941552502803
0.6918522697218349
0.6918512831473257
0.6918653997667442
0.6918711218901723
0.6918773390492459
0.6918914468478057
0.6919055510084597
0.6919196515326149
0.6919337484216775
0.6919478416770531
0.69195395509392
0.6919680421138642
0.6919821255040686
0.6919813526205819
0.6919867465502173
0.6920008220905045
0.6920068604050884
0.691917764633181
0.6919318436177648
0.691945918977948
0.691952177232489
0.691966246353535
0.6919803118541175
0.6919943737356338
0.6920084319994806
0.6920224866470537
0.6920365376797484
0.6920426136347697
0.6920566584667632
0.6919676937337041
0.6919817445850084
0.6919957918247327
0.6920098354542696
0.6920238754750104
0.6920379118883462
0.692051944695667
0.6920659738983622
0.6920799994978205
0.69209402149543
0.6921080398925779
0.6921220546906508
0.6921294391646489
0.6921434476191811
0.6921574524785756
0.6921714537442162
0.6921854514174857
0.6921994454997668
0.6922134359924409
0.6922274228968892
0.6922414062144919
0.6922553859466286
0.6922693620946782
0.6922833346600185
0.6922973036440273
0.6923037299472177
0.6923176927386249
0.6923316519525811
0.6923456075904608
0.6923595596536384
0.6923645327503488
0.6922758817218276
0.6922898373530092
0.6923037894113204
0.6923103211960994
0.6923242670619407
0.6923382093587825
0.6923521480879946
0.6923660832509462
0.6923800148490057
0.6923939428835411
0.6924078673559192
0.6924217882675064
0.6924357056196687
0.6923471928105648
0.6922587026274346
0.6921702350616037
0.6921841774436404
0.6921981162630394
0.6922120515211664
0.69221839253817
0.6922323216472813
0.6922462471989649
0.692260169194583
0.6922740876354978
0.6922792069850545
0.6922931194432416
0.6923070283505205
0.6923209337082504
0.6923348355177902
0.6923487337804974
0.6923626284977297
0.6923765196708431
0.6923904073011937
0.6924042913901366
0.6924181719390263
0.6924237439127781
0.6924336426001476
0.6924475141019037
0.6924613820686186
0.6924752465016435
0.6924891074023287
0.692502964772024
0.6925168186120786
0.6925161750570845
0.6925300236873141
0.6924418594576913
0.6924557140220272
0.6924695650596826
0.6924834125720039
0.6923952991463045
0.6924091525836752
0.6924230024964467
0.6924368488859639
0.692450691753571
0.6924645311006116
0.6924783669284285
0.6924921992383638
0.6925060280317593
0.6925119740424163
0.6925257968080585
0.6925396160609266
0.6925534318023596
0.6925672440336959
0.6925810527562726
0.6925948579714267
0.6926086596804946
0.6926224578848115
0.6926362525857123
0.692548332269314
0.6925621328765752
0.6925759299811443
0.6925897235843544
0.692597239003671
0.6926110264041374
0.692624810307039
0.6926385907137065
0.69265236762547
0.6926587563799032
0.6926725272420355
0.6926862946130127
0.6925985016732645
0.6925982261669997
0.6926119977192949
0.692617836429806
0.692624098840571
0.6926301471020726
0.6926358062660946
0.6926495643401246
0.6926633189302157
0.6926770700376914
0.6926908176638741
0.6927045618100854
0.6927117813300149
0.6927255193453952
0.692739253884557
0.6927529849488197
0.6927667125395016
0.6927715225676531
0.6927852443423512
0.6927989626471354
0.692711377443261
0.6927251016171249
0.692738822321784
0.6926512779236642
0.6926650044891124
0.6926787275860664
0.6925912239570131
0.6926049529064793
0.6926186783881633
0.6926324004033788
0.6926378925631791
0.6925504493246281
0.6925641747560287
0.6925778967227236
0.6925916152260247
0.692605330267243
0.6926190418476887
0.6926327499686719
0.6926464546315013
0.6926601558374855
0.6926738535879323
0.6926806398323102
0.6926943315465119
0.692708019808876
0.6927217046207075
0.6927353859833111
0.6927490638979907
0.6927627383660495
0.69277640938879
0.6927900769675143
0.6928037411035234
0.6928174017981182
0.6928310590525985
0.6927438336895049
0.6927494443481819
0.6927631049992243
0.692776762211895
0.6927904159874919
0.6928040663273124
0.6928177132326531
0.6928230992715679
0.6928367403503767
0.6927496129936928
0.6927632598821484
0.6927769033391509
0.6927905433659945
0.6928041799639727
0.692717111448205
0.692730753846475
0.692744392816576
0.6927580283598
0.6927716604774387
0.692684650723548
0.6926982886321449
0.6927119231158526
0.6927255541759612
0.6927391818137598
0.6927528060305373
0.6927664268275818
0.6927800442061804
0.6927936581676202
0.692706743896115
0.6927203636368305
0.6927339799610803
0.6927475928701498
0.6927612023653235
0.6927748084478855
0.6927884111191194
0.6928020103803079
0.692815606232733
0.6928291986776763
0.6928427877164187
0.6928563733502403
0.6928699555804206
0.692783173271355
0.6927967612667976
0.6928103458592861
0.6928239270500989
0.6927371939595819
0.6927507809069997
0.6927643644534294
0.6927779446001479
0.6927915213484311
0.6927967458345744
0.6928103168342049
0.6928238844389637
0.6928374486501244
0.6928510094689603
0.6928645668967437
0.6928781209347463
0.6928916715842396
0.6928977666684406
0.6929113114760151
0.6929248528986572
0.6929304728828425
0.6929440085285636
0.6929575407929094
0.6929710696771466
0.6929845951825416
0.6929981173103601
0.6929961938641206
0.6930097111682045
0.6930232250980238
0.6930367356548418
0.6930425440718965
0.6930560488470442
0.693069550252737
0.6930830482902357
0.6930965429608007
0.6930101111684375
0.6930159308686177
0.6930294288596427
0.6930429234854244
0.6930492044797018
0.6930626932773589
0.6929763303249256
0.6929898248410675
0.6930033159949283
0.693016803787764
0.6930302882208307
0.6930437692953836
0.6930572470126772
0.6930707213739655
0.6930841923805019
0.693097660033539
0.6931111243343289
0.6931245852841231
0.6930958761088646
0.693109335606348
0.6931227917552812
0.6931362445569137
0.6930500443026472
0.6930558062912398
0.6930692624034602
0.6930827151700536
0.6930961645922675
0.6931096106713488
0.6931230534085439
0.6931226322370164
0.6931360700161994
0.6931421834804282
0.6930560895562597
0.6930695305929369
0.6930829682914701
0.6930964026531027
0.6930103571654983
0.6930237972051849
0.6930372339086323
0.6930506672770824
0.693064097311777
0.6930775240139567
0.6930909473848619
0.6931043674257321
0.6931177841378063
0.693131197522323
0.69314460758052
0.6931580143136342
0.6931636471646057
0.693177048214397
0.6931904459425746
0.6932038403503736
0.6932172314390281
0.6932306192097716
0.6932440036638371
0.6932573848024569
0.6932707626268628
0.6932841371382861
0.693297508337957
0.6933108762271056
0.6933242408069612
0.6933376020787525
0.6933509600437076
0.6933643147030538
0.6933689094253574
0.6932831389021727
0.693197389596186
0.693210756641361
0.6932241203807253
0.6932374808155052
0.6932508379469262
0.6932641917762135
0.6932775423045912
0.6932830575868469
0.69328812018804
0.6933014628117974
0.6932158171709312
0.6932291654292945
0.6932425103905704
0.6932474407801898
0.6931618441088995
0.6931751924388713
0.6930896258184
0.6931015663955191
0.6931149172224332
0.693128264754474
0.6931340575624434
0.6931473994399807
0.6931607380260718
0.6931740733219345
0.693187405328786
0.6932007340478429
0.6932140594803213
0.6932273816274367
0.693240700490404
0.6932540160704372
0.6932673283687503
0.693280637386556
0.693293943125067
0.6932994995240087
0.6933127996616311
0.6932274163119191
0.6932407220501987
0.6932540245120098
0.6932673236985627
0.6932806196110666
0.6932939122507304
0.6933072016187627
0.6933204877163709
0.6933337705447622
0.693347050105143
0.6933603263987193
0.6933735994266964
0.6933718893099335
0.6933851576521899
0.6933984227320065
0.6934116845505864
0.693416558985726
0.69342981531581
0.6934430683880102
0.6934563182035272
0.6933711270096446
0.6932859567446883
0.6932992209746239
0.6933124819467357
0.6933257396622237
0.6933389941222873
0.6933522453281254
0.6933654932809366
0.6933708871705953
0.6933841295843527
0.6933973687484382
0.6934106046640476
0.6934238373323763
0.6934370667546195
0.6934502929319711
0.6934635158656252
0.6934625622811575
0.6934757804685547
0.6933907748568279
0.6933957228076514
0.6934010687676223
0.6934142880113563
0.6934275040158734
0.6934407167823642
0.6933557779390543
0.6933608958032614
0.6933741118724602
0.6933873247052028
0.6934005343026777
0.6934056804349996
0.6934188845520676
0.6934320854371891
0.6934452830915508
0.6933604372230703
0.6933736404136327
0.6933868403740567
0.6934000371055277
0.6933152382750146
0.6933204012448909
0.6933255629522731
0.6932408043259953
0.6932540108426258
0.6931692816797265
0.6931824937089579
0.6931957025094432
0.6932011289424008
0.6932143322392416
0.6931296596690402
0.6931428684693834
0.6931560740437407
0.6931692763932934
0.6931824755192227
0.6931956714227092
0.6932088641049328
0.6931242645364553
0.6931374627124581
0.6931506576678228
0.6931638494037277
0.6931686810808918
0.693174282145099
0.6931874661737253
0.6932006469871269
0.69321382458648
0.6932193692792993
0.6932325413840775
0.6932457102781051
0.6932588759625559
0.6932720384386029
0.6932851977074188
0.6932007434258124
0.6931163097177215
0.693129483144486
0.6931426533629146
0.6931558203741794
0.6931618694635511
0.6931672080985732
0.6931803673133714
0.6931935233252452
0.6932066761353639
0.693219825744896
0.6932329721550099
0.6932461153668729
0.6931617993713284
0.6931749480418269
0.6931880935146915
0.6932012357910885
0.6931169662511187
0.6931301139781918
0.6931432585094147
0.6931563998459527
0.6931624730890483
0.693078259448775
0.6930914038920977
0.6931045451423088
0.6931176832005719
0.6931218274776016
0.6930376698977719
0.6930508112899029
0.6930639494916012
0.6929798295802659
0.6929929732073654
0.6930061136446514
0.6930192508932846
0.6930323849544259
0.6930455158292349
0.6930586435188713
0.6930717680244936
0.693077037019853
0.6930901561129497
0.6931032720252744
0.6931163847579842
0.6931294943122349
0.6931426006891821
0.6931557038899807
0.6931688039157853
0.6931750127229916
0.6931881072365765
0.6932011985784251
0.6932142867496897
0.6932273717515217
0.693232577762533
0.6932456573823269
0.6932587338359094
0.6931748346789645
0.6931879165378949
0.6932009952312213
0.6932140707600924
0.6932271431256568
0.6932402123290621
0.6932451723576887
0.693258236220388
0.6932712969241311
0.693284354470064
0.6932974088593316
0.6933104600930783
0.6933235081724484
0.6933296228916142
0.6933345553972886
0.6933395344119896
0.693352572675363
0.6932688344419481
0.6932818780939755
0.693294918596123
0.6933079559495318
0.6933209901553419
0.6933265504409676
0.693242875983999
0.69325591332452
0.6931722675820822
0.6931853102952319
0.6931983498617681
0.6931147413284354
0.6930311529611743
0.693044206399486
0.6930572566901156
0.6929737054837636
0.6929867611264102
0.6929998136219814
0.6930128629716149
0.6929293573850416
0.6929424120789567
0.6928589350988243
0.692775478228781
0.6927885467387958
0.6928016121012888
0.6927181922804457
0.6926347925462438
0.6926478716992875
0.692660947703763
0.6926740205608067
0.6926870902715552
0.692700156837144
0.6927132202587084
0.692719036801463
0.6927320948096515
0.6927451496770082
0.692758201404666
0.6927712499937578
0.6927842954454152
0.6927973377607699
0.6928103769409525
0.6928234129870936
0.6928364459003228
0.6928494756817694
0.6927662405213079
0.6927792756055552
0.6927847075833831
0.6927977373190979
0.6928107639256734
0.6928237874042369
0.6928368077559147
0.6928498249818329
0.692862839083117
0.6928758500608918
0.6928888579162816
0.6929018626504105
0.6929148642644016
0.6929278627593778
0.6929408581364612
0.6929538503967735
0.6929668395414358
0.6929798255715688
0.6929928084882924
0.6929917907095872
0.693004769080413
0.6930177443407844
0.6930307164918197
0.6930436855346361
0.6930566514703508
0.6929736407323617
0.6929866119510621
0.6929995800632558
0.6930125450700586
0.6929295793637171
0.6929425496459193
0.6929555168233262
0.6929684808970525
0.6929814418682124
0.6929943997379195
0.693007354507287
0.6929244588907192
0.6929374189263596
0.6929503758622546
0.6929594816020994
0.6929724328019174
0.6929853809052143
0.6929983259131004
0.6930112678266857
0.6930242066470793
0.6930371423753902
0.6930500750127264
0.693055964318908
0.6929731817144743
0.6928904188837428
0.6928954763756213
0.6929084182073234
0.6929213569488077
0.6929342926011811
0.6929472251655496
0.6929601546430189
0.692973081034694
0.6929860043416796
0.6929989245650795
0.6929162573904922
0.6929291828508322
0.6929421052281762
0.6929476084122076
0.6929605255111069
0.6928779121914227
0.6928908345188383
0.6928082491988717
0.692725683563167
0.6927313850494872
0.6927370498918157
0.6927499813031797
0.6927629096338023
0.6927758348847844
0.69277544905612
0.6927883697357847
0.6928012873387309
0.6928142018660574
0.6928203449806315
0.6928332541655756
0.6928461602780015
0.692859063319006
0.6928719632896856
0.6928848601911358
0.6928976718290456
0.6929105626050983
0.6928281615392635
0.6928410575149283
0.6928539504241383
0.6928668402679872
0.6927844835771197
0.6927837103298496
0.6927966039253993
0.6928094944568816
0.6928223819253886
0.692835266332012
0.6927529720849123
0.6927658616745554
0.692778748202902
0.6927916316710423
0.6928045120800663
0.6928173894310635
0.6928302637251228
0.6928431349633325
0.6928560031467806
0.6928688682765545
0.6928817303537408
0.692894589379426
0.6929074453546961
0.692920298280636
0.6929331481583307
0.6929459949888646
0.6929588387733212
0.6929716795127838
0.6929845172083353
0.6929895602859266
0.6929074427885589
0.6929202835319347
0.6929249581899766
0.6929377938164502
0.6929506264023869
0.692963455948867
0.6928813998854035
0.6928809102924884
0.6928937435358397
0.6929065737410178
0.6928245632576776
0.692837398613136
0.6927554157237011
0.6927682562231282
0.6927810936844623
0.6927939281087817
0.6928067594971639
0.692819587850686
0.6928324131704247
0.6928452354574559
0.6928580547128552
0.6928699724525204
0.692882785754072
0.6928955960271902
0.6929084032729486
0.6928265379133937
0.6928321200085423
0.692750282999328
0.6927631013569376
0.6927759166870656
0.6927887289907843
0.6928015382691656
0.692814344523281
0.6928271477542013
0.692839947962997
0.692852745150738
0.6928655393184938
0.692878330467333
0.6928911185983244
0.6929039037125355
0.6929166858110339
0.6929294648948865
0.6929422409651594
0.6929550140229189
0.6929677840692301
0.6928861046981705
0.6928044445797618
0.6928172278548385
0.6928300081174784
0.6928427853687464
0.692848733517942
0.6928615055536737
0.6928742745810352
0.6928870406010893
0.6928998036148982
0.6929125636235238
0.6929120267038968
0.6929247822700664
0.6929375348338667
0.6929430589577954
0.6928615266529409
0.6927800135321582
0.6926985195886772
0.6927038834505287
0.6927166529946226
0.6927293266694134
0.6927420902191149
0.6927548507677466
0.6927605645845397
0.6927658593571125
0.6927786126133734
0.6927913628723942
0.6927901452795769
0.6928028911878947
0.6927215094316176
0.6927271528989298
0.6927399017144298
0.6927526475358443
0.692765390364228
0.6927781302006352
0.6927908670461194
0.6928036009017338
0.692816331768531
0.6928290596475631
0.6928417845398819
0.6928545064465385
0.6928672253685835
0.6927859601533162
0.6927917263817872
0.6928044481911797
0.6928171670173832
0.6928298828614468
0.6928425957244194
0.6927613905444235
0.6927741084544594
0.692786823383968
0.6927995353339969
0.6928122443055932
0.6928180007008163
0.6928307045326482
0.6928434053889952
0.6928561032709029
0.6928687981794159
0.6928814901155785
0.6928941790804345
0.69281308191528
0.6928188328232274
0.6927377634536015
0.6926567130542269
0.6926694208927654
0.6925883974489834
0.6926011103050572
0.6926138201877113
0.6926265270979888
0.6926392310369321
0.6926519320055835
0.6926646300049843
0.692677325036176
0.692690017100199
0.6927027061980934
0.6927153923308988
0.6927280754996546
0.6927407557053994
0.6927534329491712
0.6926725321628874
0.6925916502698277
0.6926043404819248
0.6926170277310957
0.6926297120183782
0.6926423933448094
0.6925615621634177
0.6925742484825212
0.6925869318413356
0.6925996122408968
0.6926049086728063
0.6926105723010064
0.6926232455073714
0.6926359157582311
0.6926485830546194
0.6926612473975695
0.6926739087881142
0.6926865672272858
0.6926992227161162
0.6927040073680516
0.6926233008543189
0.6926359592904823
0.6925552795048922
0.6925679429147892
0.6924872898411994
0.692499958218824
0.6924193318411062
0.692424868619316
0.6924306224320296
0.692443291507268
0.6924427578818135
0.6924476690754245
0.6924603317453262
0.6923797756341413
0.6922992382634732
0.6923119137785484
0.6923245863454867
0.6923372559653163
0.6923499226390653
0.692362586367761
0.6923752471524307
0.6923879049941006
0.6923074415536598
0.6923201043325728
0.6923261348855769
0.6923387925507715
0.6923514472754003
0.692364099060488
0.6923697548543699
0.6923757532154726
0.6922953659226344
0.6923080183432239
0.6923206678265132
0.6923333143735251
0.6923459579852816
0.6923585986628049
0.6923712364071161
0.692383871219236
0.6923965031001849
0.6924091320509829
0.6924217580726493
0.6924343811662032
0.6924330035931318
0.6924424295563472
0.6924550458641395
0.6924676592474284
0.6924802697072305
0.6924790820742446
0.6924916882884499
0.6925042915818457
0.6925096079838092
0.6925222062822685
0.6925348016627662
0.6925473941263162
0.6924672103363282
0.6924798077091626
0.692492402165601
0.6925049937066561
0.6925103964990981
0.6925229830439235
0.692529250544568
0.6925418319960183
0.6925544105367799
0.6925669861678629
0.6925795588902768
0.6925921287050305
0.6926046956131326
0.6926104692772728
0.692623031160015
0.6926355901389472
0.6926481462150758
0.6926470337334821
0.6926595855859544
0.6925795648390058
0.6925921215852276
0.6925978571614334
0.6926104088948575
0.6926229577294979
0.6926355036663586
0.6926480467064434
0.6926532825227073
0.6926658206153156
0.6926783558139613
0.6926908311633325
0.6927033605836298
0.6927158871129673
0.6927284107523453
0.6927409315027637
0.6927534493652222
0.6927593050626265
0.692771817919979
0.6926919502905208
0.692612101074349
0.6926246265717909
0.6926371491821757
0.6926421383183214
0.6926546560252649
0.692667170847944
0.6926796827873557
0.6926921918444962
0.6927046980203612
0.6927172013159462
0.692729701732246
0.6927290271961434
0.6926492840135492
0.6925695591880412
0.6925745384257882
0.6924948405502501
0.6925073579218219
0.6925198724131886
0.692532384025344
0.6924527276664729
0.6924652441229667
0.6924777577007907
0.6924902684009379
0.6925027762244007
0.6925082453814443
0.6925145302468637
0.6925270309693823
0.6924474484560555
0.6923678842312531
0.6923803974932762
0.6923929078803396
0.6923925457132892
0.6924050518314891
0.6924103225045736
0.6923308173578857
0.6923433262556495
0.6923558322814358
0.6923683354362337
0.6923808357210316
0.692386479385006
0.6923920311360953
0.692404524399719
0.6924170147969292
0.692429502328712
0.6924419869960537
0.6924544687999395
0.6924592618535163
0.6924717388146521
0.6924842129150838
0.6924966841557951
0.6924173149083274
0.6923379638522985
0.6923504475641156
0.6923629284153205
0.6923754064068963
0.6923878815398257
0.692392823714191
0.6924052939951308
0.6924177614201721
0.6924302259902958
0.6924358730344823
0.6924483326777796
0.6924607894689211
0.6924732434088858
0.6924856944986525
0.6924981427391996
0.6925039475400768
0.692516390844737
0.6925220793211788
0.6925345177060781
0.6925469532462925
0.6925593859427976
0.692571815796569
0.6925774156945795
0.6925898406461382
0.6926022627577078
0.6926146820302621
0.6926270984647742
0.6926395120622169
0.6925603894311839
0.6925728078123888
0.6925852233570517
0.6925850329769896
0.6925974442905205
0.692518371628768
0.6925307877184086
0.6925432009736491
0.69255561139546
0.6924765796013945
0.6924889947927773
0.6925014071512585
0.6925138166778075
0.6925262233733936
0.6925386272389852
0.6925510282755506
0.6925634264840573
0.692575821865473
0.6925882144207642
0.6926006041508976
0.6926001311105425
0.6926125166587784
0.6926180153130802
0.6926303960014211
0.6926427738689169
0.6926551489165319
0.6926675211452294
0.6926798905559726
0.6926922571497239
0.6927046209274457
0.6927169818900998
0.6927293400386473
0.6927416953740493
0.6927540478972661
0.6927663976092578
0.6926875756275069
0.6926999300918133
0.6927122817454122
0.6927246305892629
0.6927369766243239
0.6927493198515534
0.6927616602719091
0.6927739978863485
0.6927863326958283
0.6927986647013051
0.6928109939037348
0.6928233203040731
0.692835643903275
0.6928479647022954
0.6928534197451341
0.6928657357261809
0.6927870456937304
0.6927993664149644
0.6928038717428094
0.692808992466535
0.6927303446072473
0.692651714602184
0.6925731024452663
0.6925854390560736
0.6925977728672418
0.6925191935873612
0.6925315321152448
0.6925438678440067
0.6925562007745995
0.6924776618541215
0.6924899994950134
0.6925023343382545
0.6925146663847959
0.6925269956355888
0.692539322091584
0.6925446872568025
0.6925570089145503
0.6925693277801707
0.6925816438546127
0.692593957138825
0.6926062676337555
0.692618575340352
0.6926308802595617
0.6926431823923312
0.6926554817396071
0.6926612858421936
0.6926735803561764
0.6926858720873358
0.6926981610366164
0.6927028183868397
0.6927151026382814
0.6927273841104807
0.6927396628043808
0.6926613163145816
0.6926608959159811
0.6926731779626754
0.6926854572321969
0.6926977337254875
0.6927100074434885
0.692722278387141
0.692728198970913
0.692740465085931
0.6927458134655785
0.6927580748193308
0.6927703334030946
0.6927825892178086
0.6927948422644108
0.692807092543839
0.6928193400570304
0.692831584804922
0.6928438267884501
0.6928560660085508
0.6928683024661596
0.6928805361622118
0.692892767097642
0.6929049952733847
0.6929172206903736
0.6929294433495423
0.6929416632518239
0.6929538803981511
0.6929660947894558
0.6929783064266701
0.6929905153107254
0.6930027214425525
0.6930149248230819
0.6930271254532439
0.6930393233339681
0.6930442225959578
0.6930564158024785
0.6930686062621629
0.693080793975939
0.6930929789447345
0.6931051611694768
0.6931173406510925
0.6931295173905082
0.6931416913886498
0.693153862646443
0.6930758574852178
0.6929978698788843
0.6930100532100052
0.6930162590473494
0.6930284375690404
0.6930406133512147
0.6930527863947964
0.6930576747773849
0.6930698431652985
0.6930820088172057
0.6930941717340294
0.6931063319166917
0.6931184893661144
0.6931306440832191
0.6931358526258219
0.6931480026611274
0.6931601499667014
0.6931722945434635
0.6930944450045435
0.6930166129500793
0.6930287695528112
0.6930409234258692
0.6930453394730893
0.693057488757791
0.6930696353153806
0.6929918584513568
0.6929140990417461
0.6929262575986672
0.6929384134276196
0.6929505665295213
0.6928728466364605
0.6927951441752476
0.6928073092540438
0.6928194716049382
0.6928316312288479
0.6928437881266903
0.6928559422993819
0.6928680937478388
0.6928735057562556
0.69287273362463
0.6927951095227227
0.6928072623408428
0.6928194124365573
0.692831559810781
0.6928365190395652
0.6928486617780985
0.6928608017977025
0.6928729390992902
0.6928850736837743
0.6928972055520671
0.6929034687070125
0.6929082503176087
0.6929130198136487
0.6929251431268904
0.6929372637279814
0.6928597626359639
0.6928718878377359
0.6928840103278446
0.6928961301071999
0.6929082471767105
0.6929203615372855
0.6929324731898331
0.6929376207777458
0.6929497277948541
0.6929618321064838
0.6929739337135415
0.6928965237566924
0.6929086299549638
0.6929207334491481
0.692932834240151
0.6929449323288781
0.6928675688218636
0.6928796714952348
0.6928917714668147
0.6929038687375082
0.6929090120497607
0.6929211046970304
0.6929331946459519
0.6929452818974283
0.6928679873874565
0.6928800792154169
0.6928921683464156
0.6929042547813548
0.6929163385211361
0.6929284195666611
0.6929404979188307
0.6928632642476404
0.6928753471689191
0.6928808382182308
0.6928929164888338
0.6928157225364621
0.6928278053697409
0.6927506358659127
0.6927627232566037
0.6927748079552255
0.6927800641013905
0.6927921441785202
0.6928042215661081
0.6928162962650523
0.6928222376241436
0.6927451374419018
0.6927506460212869
0.6927627213073193
0.6927747939066711
0.6927794628141851
0.6927843832116222
0.6927964493741743
0.6928085128532698
0.6928205736498039
0.692832631764671
0.6928446871987658
0.6928567399529818
0.6928687900282127
0.6928808374253516
0.692886015851554
0.6928980586580231
0.6929100987889076
0.6929221362450991
0.6929341710274887
0.692946203136967
0.6929582325744247
0.6929702593407515
0.6929755657051818
0.6929875878775844
0.6929996073813584
0.6930051278248618
0.6930171427149034
0.6929402518747043
0.6929522712961605
0.6929642880510783
0.6929763021403451
0.6929883135648478
0.6930003223254727
0.693012328423106
0.6930243318586334
0.6930363326329403
0.6930483307469114
0.6929715216667001
0.692983524303581
0.6929955242805979
0.6930075215986347
0.6930195162585749
0.6930315082613022
0.6930434976076993
0.6930554842986487
0.6930674683350325
0.6930730121483837
0.6930849915909534
0.6930898547484228
0.693013143087687
0.6930251251786335
0.6930299059573793
0.693041883542124
0.6930538584766676
0.6930658307618892
0.6930650363457352
0.6930770047465906
0.6930889705004483
0.6931009336081859
0.693024305533713
0.6930287651770206
0.6930407309725002
0.6930526941230205
0.6930646546294584
0.6930766124926906
0.6930885677135931
0.6931005202930415
0.6930239599793009
0.6929474165774918
0.6928708900820112
0.6928698568911804
0.692881827020361
0.6928937945065456
0.6929057593506095
0.6929177215534273
0.6929296811158738
0.692928260849806
0.6929402166101536
0.6929448182583404
0.692868376469233
0.6927919515435249
0.6928039170630284
0.6928158799434669
0.6928278401857139
0.6928397977906416
0.6928391397466943
0.6927627685893148
0.6927747294124484
0.6927866875992974
0.6927986431507334
0.6928105960676273
0.69282254635085
0.692834494001272
0.6928464390197628
0.6928583814071925
0.6928703211644299
0.6927940306644118
0.6928059748773608
0.6928179164605844
0.692829855414951
0.6928417917413284
0.6928537254405844
0.6928656565135861
0.6928775849612006
0.6928824192557926
0.6928943432352915
0.6929062645918298
0.6929181833262725
0.692930099439485
0.6929420129323318
0.692953923805677
0.6929658320603845
0.692977737697318
0.6929896407173403
0.6929894456156354
0.6930013447334538
0.6930071893898992
0.693019083944166
0.6930309758853936
0.693042865214443
0.6929667568391724
0.6928906651781601
0.6929025659963092
0.6929144642014782
0.6929263597945274
0.6929382527763172
0.692950143147707
0.692874103408527
0.6928859982092151
0.6928978903999635
0.692909779981631
0.6929143907007099
0.6929262758648007
0.69293815842221
0.6928621783609795
0.692874065340315
0.6927981089639348
0.6928100003601769
0.6928218891497999
0.6928337753336609
0.6927578566644373
0.6927577307989032
0.6927696201050033
0.6927815068063699
0.6927933909038588
0.692717518229354
0.6926416621717292
0.6926535576775552
0.6925777252320026
0.6925896251325662
0.6926015224280727
0.6926134171193776
0.692618287337777
0.6925425002399176
0.6924667297256681
0.6924786339579353
0.6924905355859076
0.6925024346104395
0.6925079615176167
0.6925198560343322
0.6925317479500163
0.6925436372655219
0.692555523981702
0.6925674080994086
0.692491717672294
0.6925036061652683
0.6925154920602329
0.6925273753580391
0.6925392560595381
0.6924636100457686
0.6924754951164146
0.6924873775912168
0.6924992574710257
0.6925111347566911
0.6925230094490626
0.6925348815489897
0.6924592938081526
0.6924642968398281
0.6924761714600857
0.6924880434890459
0.6924940110355267
0.6925058785282554
0.6925177434320896
0.6925296057478764
0.6925414654764622
0.6925533226186936
0.6925651771754164
0.692489676774547
0.6924889136364183
0.6925007713370444
0.6925126264531671
0.6925176698257305
0.692442215732265
0.6924474162415032
0.6924592720041001
0.6924640071746317
0.6924758585479388
0.6924004500911657
0.6924123058040129
0.6924241589353223
0.6924360094859368
0.6924478574566992
0.6924597028484519
0.6923843453881354
0.6923961951129985
0.6923958946618136
0.6924008243700697
0.6924067946155656
0.6924186367432864
0.6924304762952318
0.6924423132722419
0.6924541476751568
0.6924659795048159
0.6924778087620587
0.6924896354477237
0.6925014595626495
0.6925132811076743
0.6925186641377625
0.6925304812447532
0.692542295784203
0.6925541077569487
0.6925659171638264
0.6925705732641823
0.6925823783183267
0.6925941808089415
0.6926059807368615
0.6926177781029215
0.6926295729079553
0.6926413651527972
0.6926531548382804
0.6926649419652381
0.6926767265345031
0.6926885085469077
0.6927002880032841
0.6927120649044638
0.6927176192759076
0.6927293917436591
0.6927411616585607
0.6927529290214425
0.6927579629069901
0.6927697258978825
0.6927814863390858
0.6927932442314289
0.6928049995757402
0.6928167523728479
0.69282850262358
0.6928328294689192
0.6928445754331141
0.6928563188532405
0.6928680597301249
0.6927930415339653
0.6928047867191278
0.6928165293614922
0.6928282694618838
0.6928400070211282
0.6928517420400504
0.6928634745194748
0.6928752044602258
0.6928869318631271
0.6928986567290024
0.6929103790586749
0.6929220988529673
0.6929338161127021
0.6929455308387015
0.6929572430317871
0.6929689526927804
0.692974748771654
0.6929864540097507
0.6929981567180791
0.6930098568974591
0.6929349854781746
0.6929466899538581
0.6929455858158694
0.6929572866184468
0.6928824532181641
0.6928941583108822
0.6929058608760484
0.6929175609144813
0.6929292584269993
0.6929409534144201
0.6929526458775612
0.6929643358172399
0.6929760232342731
0.6929819889732752
0.6929867181355007
0.6929983993563771
0.6930100780575769
0.6930217542399152
0.6930334279042067
0.6930450990512662
0.6930567676819076
0.6930684337969446
0.6929937335992946
0.6930054039930096
0.6930170718715535
0.6930287372357393
0.6930339019293678
0.6930455629672813
0.6930572214931229
0.6930688775077042
0.6930737911478372
0.6930788419140174
0.6930904918359561
0.6931021392495683
0.6931137841556643
0.6931254265550534
0.6931370664485451
0.6931487038369485
0.693160338721072
0.6931719711017238
0.6931769002237904
0.6931885283206665
0.6931939005149236
0.6931193555207827
0.6931252965766115
0.693136925220876
0.6931485513648944
0.6931601750094731
0.693171796155418
0.6931834148035346
0.6931089270091221
0.6931205499155227
0.693132170324522
0.6931437882369246
0.6931554036535351
0.6931608673241416
0.6931724784119376
0.693184087006211
0.6931956931077651
0.6932072967174026
0.6932188978359258
0.6932304964641371
0.6932360962900409
0.693241218226644
0.6932528107264996
0.6932644007389611
0.6932759882648292
0.6932875733049038
0.6932991558599848
0.6933107359308717
0.6933223135183636
0.6933338886232593
0.6933454612463572
0.6933570313884554
0.6933685990503516
0.6932942909805788
0.6933058628864832
0.6933174323126049
0.693328999259741
0.693340563728688
0.6933521257202424
0.6932778671654903
0.6932894333948452
0.693300997147226
0.6933125584234288
0.6933241172242485
0.6933356735504802
0.6933472274029183
0.6932730250027254
0.6932845830863934
0.6932961386966859
0.6933076918343969
0.6933192425003196
0.6933307906952475
0.6932566376695046
0.6932681900894823
0.6932797400388825
0.6932912875184978
0.6932171704255409
0.6931430691780341
0.6931546275627822
0.6931661834769981
0.6931777369214738
0.693189287897001
0.6932008364043709
0.6932123824443748
0.6932239260178031
0.6932354671254463
0.6932470057680942
0.6932585419465366
0.6932700756615626
0.6932816069139613
0.693286149244134
0.6932976763193434
0.6933092009341311
0.6932352163859575
0.6932467452058994
0.6932582715658347
0.6932697954665511
0.6932742198374302
0.693285739579009
0.6932972568635671
0.6933022768962535
0.6933137899616105
0.6933253005721562
0.6932513931741633
0.6931775015313181
0.6931036256385832
0.6931151537386729
0.6931266793820551
0.693138202569515
0.6931497233018374
0.693161241579807
0.6931658181123921
0.693177332223017
0.6931888438814834
0.6932003530885744
0.693211859845073
0.693223364151762
0.6932348660094234
0.6932394102842899
0.6932509079863859
0.6932624032416417
0.6932738960508383
0.6932001435087053
0.6931264066569333
0.6931379102636365
0.6931494114235446
0.6930757034895353
0.6930872088179129
0.6930987116999098
0.6931035169897312
0.6931150156929509
0.693120237897721
0.6931317323800784
0.6931432244196598
0.6931480958460743
0.6930744585257889
0.6930859529870546
0.6930974450065864
0.6930238365268704
0.6930353327019106
0.6930347829583636
0.6930462755301783
0.6929727037387207
0.692984200460209
0.6929956947412981
0.6930071865827646
0.6930186759853852
0.6930301629499365
0.6930416474771941
0.6929681308072592
0.6929796194778227
0.6929911057115062
0.6930025895090852
0.6930140708713343
0.6930255497990282
0.6930370262929413
0.6929635646620007
0.6929750452928665
0.6929809787847628
0.6929924551372155
0.6930039290577223
0.6930154005470562
0.6930268696059898
0.6930383362352955
0.693049800435745
0.6929764074673627
0.6929878757974571
0.692999341699107
0.6930108051730834
0.6930222662201574
0.692948915006544
0.6929603801776598
0.6929718429222844
0.6929833032411881
0.6929947611351406
0.6930062166049116
0.6930176696512703
0.6929443732293082
0.6929558303934
0.6929672851344899
0.6929787374533465
0.6929054761426949
0.6929169325740625
0.6928436932830179
0.6928551538223962
0.6928666119395955
0.6927934011817828
0.6928048634021419
0.6928163232007346
0.6928277805783283
0.6928392355356902
0.692850688073587
0.6928553833447745
0.692866831759254
0.6928782777564163
0.692889721337027
0.692901162501851
0.6929126012516535
0.692924037587199
0.6929354715092516
0.6929469030185755
0.692958332115934
0.6929697588020907
0.6929811830778082
0.6929926049438494
0.6930040244009765
0.6930154414499516
0.6930268560915362
0.693038268326492
0.6930496781555795
0.6930610855795598
0.6930724905991932
0.6930838932152397
0.693095293428459
0.6931066912396108
0.6931118993086285
0.6931232929696325
0.6931346842307078
0.6931460730926128
0.6931517113908147
0.6931630960618496
0.6931744783358593
0.6931015126012976
0.6930285622263265
0.6929556272060964
0.69288270753576
0.6928941133237803
0.6929055167118452
0.6929169177007121
0.692928316291138
0.6929274403846533
0.6929388354710446
0.692950228160993
0.6929616184552544
0.6929730063545841
0.6929843918597377
0.69299577497147
0.6929229430455666
0.6929343302223041
0.6929457150060236
0.6929570973974792
0.692968477397425
0.6929798550066143
0.6929855172867818
0.6929968907166908
0.6930082617579766
0.6930196304113914
0.6930309966776873
0.6930423605576163
0.6929696154793589
0.6929809834161138
0.6929923489669024
0.6929967304908784
0.6930080920045065
0.6930194511342669
0.6930308078809098
0.6930421622451849
0.693047416259687
0.6930587665009434
0.6930701143619458
0.6930814598434428
0.6930088021791337
0.6929361597470396
0.6929475157010416
0.6929588692748395
0.6929702204691814
0.6929815692848155
0.6929929157224892
0.6930042597829499
0.6930156014669446
0.6930269407752201
0.6930259342464171
0.6930372700980018
0.6929647083484365
0.6929760482362644
0.6929873857499924
0.6929987208903662
0.6930100536581307
0.6930213840540309
0.6930327120788113
0.6929602039482319
0.6929595978835018
0.6929709288164513
0.6929822573791606
0.6929097848569499
0.6928373274915983
0.6928426902090663
0.6928540274413372
0.6928653623032899
0.6928766947956675
0.6928880249192132
0.6928993526746695
0.6929106780627787
0.692922001084283
0.6929272370300369
0.6929385559561677
0.6929430157604971
0.6928706457327414
0.6928819670225438
0.6928932859480798
0.6929046025100898
0.6929159167093142
0.6929204585192684
0.6929317687017506
0.6929430765235184
0.6929543819853108
0.6929656850878666
0.6929769858319242
0.6929046953055492
0.6929160000538098
0.6929273024439669
0.6929386024767583
0.6929499001529213
0.6929487722601263
0.6929540459553927
0.6929653384885862
0.6929766286676973
0.6929044059862312
0.6929157001620225
0.6929269919841251
0.6929382814532745
0.6929495685702063
0.6929608533356553
0.6929721357503563
0.6929834158150439
0.6929946935304521
0.6930059688973149
0.6930172419163657
0.6930285125883379
0.6930397809139641
0.6930510468939773
0.6930558691345508
0.6930671310958146
0.6930718684896346
0.6929997636344027
0.6930110279174825
0.693022289857254
0.6930335494544483
0.6930448067097963
0.6930560616240284
0.6930673141978749
0.6929952622887162
0.6930065188432476
0.6930177730577822
0.6930290249330495
0.693040274469779
0.6930515216686995
0.6930627665305397
0.6930679174593344
0.6930791582819604
0.693090396769559
0.6931016329228574
0.693112866742583
0.6931240982294626
0.6931353273842229
0.6931465542075901
0.6931577787002903
0.693169000863049
0.6931802206965917
0.6931914382016434
0.6932026533789291
0.6931307369297768
0.6931419560770745
0.6931531728969899
0.6930812839555983
0.6930925047409271
0.6930968650306875
0.6931080818738031
0.693112664791525
0.6931238776713933
0.6931350882268669
0.6931334977675521
0.6931447050026933
0.6930728839784468
0.6930724152653076
0.6930836253452428
0.6930948331028082
0.693106038538725
0.6931172416537149
0.6931284424484986
0.693139640923797
0.693144337048188
0.6931555315595579
0.6931667237534633
0.6931779136306241
0.6931891011917594
0.693200286437588
0.6931285636971393
0.6931397528915509
0.6930680512516532
0.6930792443904232
0.6930904352139303
0.6930187609186652
0.6930299556819742
0.6929583024607499
0.6929582752368264
0.6928866442387659
0.6928978480292198
0.6929090495038841
0.6929202486634766
0.6929255804443635
0.6929367755819228
0.6929479684064371
0.6929591589186233
0.6929703471191977
0.6929815330088767
0.692992716588376
0.6929974764324572
0.6930086560567034
0.693019833372779
0.6930310083813986
0.6929594807719053
0.6929706597023603
0.6929818363257405
0.6929930106427602
0.6930041826541331
0.6930153523605728
0.6930265197627925
0.6930376848615051
0.6930426479606078
0.6930538090937198
0.6930588814652304
0.6930700386235207
0.693081193481603
0.6930923460401888
0.6931034962999888
0.693114644261714
0.6930432259573078
0.6930543778315014
0.6930655274079977
0.6930766746875066
0.6930871689479323
0.6930983117026113
0.6931094521624175
0.6930380858679197
0.6930492302343371
0.6930603723062587
0.6930715120843929
0.6930826495694481
0.6930937847621321
0.6931049176631527
0.6931160482732173
0.6931271765930329
0.6931383026233062
0.6931436792301373
0.6931548012745321
0.6931659210313817
0.6931770385013919
0.693188153685268
0.6931992665837151
0.693210377197438
0.6932214855271414
0.6932257128570692
0.6932368173277325
0.6932414682411201
0.6932455502203578
0.693256649230699
0.6932677459608119
0.6932788404113993
0.6932899325831636
0.6933010224768068
0.6933121100930306
0.6933231954325365
0.6933342784960257
0.693345359284199
0.6932741958479592
0.6932852805278682
0.6932896568841665
0.6933007377029636
0.6933002299255643
0.6933103858415256
0.6933214611242253
0.6933207083826738
0.69333178033514
0.6932606839671811
0.6932717598036328
0.6932828333690497
0.6932939046641303
0.6933049736895728
0.6933160404460749
0.6933271049343341
0.693338167155048
0.6933492271089133
0.6933602847966268
0.6932892583384423
0.6933003199033857
0.6933113792025436
0.6933224362366119
0.6933334910062867
0.6933445435122634
0.6933555937552373
0.6932846186714257
0.6932895093082225
0.6933005617908315
0.6933116120113687
0.6933226599705286
0.6933337056690051
0.6933447491074922
0.6933557902866835
0.6933668292072719
0.6933778658699508
0.6933827525650106
0.6933937853425479
0.6934048158641243
0.6934158441304314
0.693426870142161
0.6934378939000042
0.6934489154046521
0.6934599346567956
0.693470951657125
0.6934819664063305
0.693492978905102
0.6935039891541291
0.6935149971541011
0.6935260029057072
0.693537006409636
0.6934661939727961
0.6934772013360333
0.6934882064519524
0.6934992093212419
0.6934284296509703
0.6934394363748431
0.6934387157280425
0.6934497191563818
0.6934607203395815
0.6933899806965804
0.6933945314862892
0.6934055349320203
0.6934165361335243
0.6934275350914877
0.6934385318065968
0.6934495262795373
0.6934605185109951
0.693389836570468
0.6934008326446944
0.6934118264777971
0.6934228180704609
0.6934338074233707
0.6934447945372111
0.6934557794126662
0.6934667620504201
0.6934777424511565
0.6934071235364465
0.6934181077736264
0.6933475093102002
0.6933584973797888
0.6933574651797165
0.6933620798845108
0.6933730631164461
0.693384044113064
0.6933950228750468
0.6934059994030767
0.6934169736978353
0.6934279457600042
0.6933574181007528
0.693362159567097
0.6933731338560245
0.6933841059132715
0.6933833734568309
0.6933943422423777
0.6934053087980433
0.6934162731245076
0.6934272352224503
0.6934381950925507
0.6934491527354879
0.6934601081519407
0.6934710613425876
0.693482012308107
0.6934115794407184
0.6934225342226256
0.6934334867797598
0.6934444371127987
0.6934553852224198
0.6934663311093001
0.6934772747741166
0.6934882162175455
0.6934991554402635
0.6935100924429465
0.6935210272262701
0.6935319597909099
0.693542890137541
0.6935538182668384
0.6935647441794767
0.6934944100608093
0.6935053397816386
0.6935162672861604
0.6934459594731752
0.6934568907815795
0.6934678198740282
0.6934787467511951
0.6934896714137538
0.6935005938623775
0.6935115140977389
0.693522432120511
0.6935333479313659
0.6935442615309759
0.6935551729200127
0.6935660820991479
0.6934958546708269
0.6935067676466504
0.6935176784129223
0.6935285869703135
0.6935332785647478
0.6935441833353495
0.6935550858989545
0.6935598832618601
0.6935707820309434
0.6935751074692192
0.6935860024934364
0.6935158511833834
0.6935267499966619
0.6935376466057107
0.6935485410111986
0.6934784218583312
0.6934083168824053
0.6934192210570741
0.6934301230275435
0.6934410227944816
0.6934462243979602
0.6934571203353637
0.693468014071123
0.6933979597207773
0.6933972006858878
0.693408097172727
0.6934189914587002
0.6934298835444744
0.693440773430716
0.693451661118091
0.6934625466072655
0.693473429898905
0.6934843109936751
0.6934951898922407
0.6934252105592547
0.6934360932256174
0.6934398926265412
0.6934443783840002
0.6934552558238324
0.6934661310695265
0.6934712997389882
0.6934821711736098
0.6934930404159678
0.6935039074667254
0.693433997798634
0.6933641022238131
0.6933631294002958
0.6933688917516367
0.6932990238665347
0.6932291700606037
0.6932331639640308
0.6932440484359677
0.6932549307152227
0.6932658108024586
0.6932766886983376
0.6932068793449292
0.6931370840489822
0.6931479716189844
0.6931588569970055
0.693163480343711
0.6930937175135636
0.6930978895092946
0.6931087755454559
0.6931196593910475
0.6931305410467306
0.6931414205131659
0.6931523077202721
0.6931631828091951
0.6931740557108514
0.6931788813318821
0.6931897504687762
0.6931200621456165
0.6931309350099848
0.6931418056886329
0.69315267418222
0.6931635404914048
0.6931744046168459
0.6931852665592013
0.6931156276937643
0.6931264933581729
0.6931373568398445
0.6931482181394368
0.6931590772576072
0.6931699341950128
0.6931745349134504
0.693104946063444
0.6930353711842969
0.6930462361793481
0.6930570989935494
0.6930679596275572
0.6930788180820276
0.693078462630388
0.6930893178525238
0.693100170896864
0.693111021764064
0.6930415090750895
0.6930523636486762
0.6930632160454707
0.6930740662661279
0.6930849143113023
0.6930899020945984
0.6931007463779286
0.6931115884876202
0.6930421314690324
0.6930529772791939
0.693063820916064
0.6930688177039063
0.6930796575816159
0.6930102385453999
0.6930210821185931
0.6929516828514073
0.6929625301162544
0.6929733752090422
0.6929842181304229
0.6929884283610913
0.692999267605263
0.6930043152506761
0.6930151507356785
0.693020482231941
0.6930313139312555
0.6930421434633633
0.6930529708289147
0.6930637960285597
0.6930746190629484
0.6930053116010421


==> data/AlexNet/RA_H1.txt <==
0.8105225079147614
0.8105225079147614
0.540348338609841
0.552293414697854
0.6039392333412354
0.6383697791034898
0.6629630260765287
0.6814079613063078
0.6957540220405805
0.7072308706279985
0.7036038912327821
0.7125137759562804
0.7200529091838559
0.7265150233789205
0.7321155223479766
0.7370159589459007
0.7413398735911277
0.7001543250582873
0.7059631767875755
0.7111911433439347
0.7159212083234979
0.7202212673958281
0.7241474082879557
0.7185081673414783
0.7221887409644095
0.7255861935394231
0.7287319829607319
0.7316530731376616
0.7343727088196306
0.7369110354561349
0.7392855990838325
0.7415117524847991
0.7436029874978283
0.7455712086865616
0.7474269600930815
0.7491796141992393
0.7470519101398374
0.7487221890286512
0.7503068125898336
0.7518122049729568
0.7532441635812934
0.7546079336844712
0.7559082726200593
0.7571495052403935
0.7583355719664905
0.7594700705740616
0.743311132902273
0.7447113698817
0.7460544543313542
0.7473438154030224
0.7485826132954094
0.7497737651150124
0.7509199678093472
0.7520237185520401
0.7383505600329121
0.7396393448165165
0.7408829090813981
0.7420835918199044
0.7432435734486307
0.7443648890230662
0.7454494401524383
0.746499005761508
0.7453160091504639
0.7439902757339718
0.7450138485367532
0.7460064039818746
0.746969330906246
0.7479039364504888
0.7488114519789566
0.7496930384923252
0.750549791582782
0.7401254889219101
0.7410898316478396
0.7420281110568521
0.7429413696816242
0.7438305951846917
0.7446967239214459
0.7455406442290525
0.7463631994655805
0.7471651908211953
0.7479473799211158
0.7487104912381115
0.7477794646221536
0.7485264056137323
0.7397202126065119
0.7405434951100962
0.7413478515791153
0.742133927219293
0.7429023382383432
0.7346478678134727
0.7354816550673329
0.7362973165113267
0.7370954368489979
0.7378765759028889
0.7386412699240664
0.7393900328198028
0.7401233573053178
0.7408417159850059
0.7415455623681346
0.7422353318236009
0.7429114424779687
0.7435742960606823
0.7442242787000423
0.7370682760202342
0.7377678401335153
0.7384542049239043
0.7391277404658749
0.7322839650911909
0.7321592320526018
0.7328716254695304
0.733571182969037
0.734258248370338
0.7349331533220586
0.7284863712753737
0.7291997289852814
0.7299007874243286
0.7305898619584349
0.7312672572631495
0.7319332677728267
0.7325881781073428
0.733232263477652
0.7272221629573434
0.7278994015342329
0.7285657169082694
0.7280658784577417
0.728720296151845
0.72936440805549
0.7288602933355566
0.7283805815462308
0.7290124425182963
0.7296346567579639
0.7302474435091517
0.7308510154219758
0.7314455787987876
0.7320313338292763
0.7326084748151989
0.7321626059355669
0.7327304313122277
0.733290086539584
0.7338417466922639
0.734385581878239
0.7349217574137074
0.7354504339906378
0.735971767837333
0.7355328373283433
0.7360464652090721
0.7365531049553693
0.7360878185843783
0.7365873802577365
0.7370802811087833
0.7375666534717368
0.7380466261983356
0.7332227920401765
0.7337247382471543
0.7342202077288807
0.7347093250377645
0.7351922115529046
0.7356689855805113
0.7361397624505379
0.7359047562132729
0.7363682205095554
0.7368259630244023
0.7372780890666745
0.7377247013767236
0.7332536425805011
0.7337191176728761
0.7341790182132467
0.7346334437471842
0.735082491464152
0.7355262562668027
0.7312249331307396
0.7269736253799794
0.7274565668975215
0.7279339573631377
0.7284058919377184
0.7242672220971632
0.7247545400961327
0.7252363826119677
0.7257128414125419
0.7261840062264431
0.7266499647993067
0.7263279723928093
0.7260017039521078
0.7264610561475571
0.7269154423733256
0.727364942725699
0.7270367705956164
0.7274808436664629
0.7279202175513746
0.7283549664480239
0.724541589660338
0.724989406942913
0.7246652675635168
0.7209298795863852
0.7213893289624281
0.7218440900795319
0.7215687473169793
0.7220180087341397
0.722462754961178
0.7229030537259459
0.7233389714084772
0.7237705730743499
0.7202052007931955
0.7206479326908501
0.721086345252918
0.7204359900286125
0.7208711905981108
0.7206515206537857
0.7210815253775223
0.7215074348181758
0.7219293072025198
0.7223471996587096
0.7189558982518612
0.7193837796054261
0.71980768066733
0.7202276567194014
0.716908635259865
0.7173380566940617
0.7177635564713252
0.7181851880687953
0.7186030039957001
0.7190170558151553
0.7194273941653777
0.7198340687803303
0.7202371285098166
0.720636621339042
0.7210325944076574
0.7204493111871658
0.7208426439239675
0.7206072846196739
0.7209965280105618
0.7207667616055538
0.7211519794008722
0.7215339047364016
0.7219125796435435
0.7222880454413029
0.7226603427513174
0.7230295115125084
0.7227998336526602
0.7197881676791075
0.7168014947841734
0.7171887716979362
0.717572861147388
0.7146319887656365
0.7150233786397145
0.715411586482296
0.7157966509415367
0.7129103741232241
0.7127391527476984
0.7131302861683666
0.7135183029880734
0.713903240309211
0.7142851346475728
0.714111169311296
0.7140864627981472
0.7135835316532059
0.7139607261133676
0.713790369744871
0.7133074764359957
0.7136813804032217
0.7140524192059479
0.7144206256514014
0.7117041974169854
0.7120785091991739
0.7124499959867798
0.7097716125432205
0.710148956720642
0.7074991471806397
0.7078821336517702
0.7082622831860775
0.7078211714501369
0.7081987498930216
0.7085735621934675
0.7089456386377058
0.7093150090714405
0.7096817029078293
0.7097142168463749
0.7100768365984195
0.7104368569257181
0.7107943056792504
0.7111492103135405
0.7086274046032087
0.7084947235174925
0.7083435131298964
0.7087020359186152
0.7090580515549654
0.7094115862461144
0.7097626658352417
0.7101113158078352
0.7104575612978591
0.7108014270937933
0.71114293764455
0.7114821170652675
0.7118189891429869
0.7121535773422132
0.7097476530944354
0.7100869623699247
0.7099557628356414
0.7102921064646686
0.7106262078028355
0.7109580891985562
0.7086039233402828
0.7089402883058751
0.7092744403440622
0.7096064012213431
0.7099361924196876
0.71026383514117
0.7105893503125127
0.7109127585895426
0.7112340803615594
0.7115533357556212
0.7092727160897377
0.7091330300109853
0.7094559264374304
0.7097767727278346
0.7100955883455147
0.7097049616970517
0.7100219980059124
0.7100617412489219
0.7103756811447526
0.7106876650287712
0.7109977111246905
0.7113058374305421
0.71161206172216
0.7119164015565987
0.7122188742754888
0.7125194970083306
0.7128182866757282
0.7106516657435832
0.7109543046592534
0.711255114940992
0.7115541131125998
0.7118513154993931
0.7117297755419983
0.712024679220723
0.7123178275204076
0.7126092360675719
0.7125219742545565
0.7124036675465073
0.7122763544687853
0.7125644663557237
0.7121917112529705
0.7124783899604393
0.7127634019312368
0.7130467616587253
0.7133284834687138
0.7136085815218723
0.7115579821496831
0.7095191340632944
0.7098077151314414
0.7100946518630177
0.7103799582722556
0.7106636482145856
0.71094573538888
0.7112262333396571
0.71150515545925
0.7095121438193082
0.7097942956743233
0.7096683234170911
0.7093344742081078
0.7096147734704531
0.7098935241180894
0.7101707389494851
0.7104464306224666
0.7107206116561441
0.710993294432807
0.7112644911997877
0.7115342140712958
0.7118024750302212
0.7120692859299091
0.712334658495906
0.7125986043276771
0.7128611349002966
0.7131222615661107
0.7133819955563737
0.7136403479828588
0.7138973298394421
0.7141529520036625
0.7144072252382564
0.7146601601926682
0.7149117674045372
0.7151620573011608
0.7154110402009352
0.7156587263147732
0.7159051257475005
0.7161502484992291
0.7163941044667111
0.7145477279088072
0.7147944497083084
0.7150399062678121
0.7152841072950421
0.7155270623986638
0.7154044339886942
0.7156458504199786
0.7158860444895857
0.7140782514479453
0.7143211840838819
0.7145628959528036
0.7127720115017941
0.7126573022638409
0.7108801020088189
0.7111279686901769
0.7113746052639351
0.711620020864556
0.711864224536285
0.7121072252342614
0.7103575760322116
0.7106030783162375
0.710847380100097
0.7091136060022918
0.7093603429899134
0.7096058822251678
0.7098502324084356
0.7100934021560354
0.7103354000012372
0.7105762343952601
0.7108159137082565
0.7110544462302816
0.7112918401722492
0.7115281036668742
0.7117632447696008
0.7119972714595183
0.7122301916402635
0.7124620131409108
0.7126927437168493
0.7129223910506473
0.7131509627529051
0.7133784663630963
0.7136049093503962
0.7138302991144994
0.7140546429864257
0.7142779482293155
0.7145002220392125
0.7143876411811318
0.712745370741635
0.7129696302305641
0.7131928633602762
0.7134150771606289
0.7133056411330561
0.71352658855756
0.7137465339529278
0.7139654841202622
0.7141834457992565
0.7144004256688861
0.7146164303480902
0.714831466396446
0.7150455403148315
0.7152586585460813
0.715470827475633
0.7156820534321643
0.714095175264909
0.7143085100716564
0.7145209030028774
0.7147323602824189
0.7149428880794131
0.7151524925088766
0.715361179632303
0.7155689554582472
0.7157758259429019
0.7142197915386782
0.7144286911403617
0.7146366864147651
0.7148437832214606
0.7150499873695064
0.7152553046179908
0.7154597406765676
0.7156633012059855
0.7141341061179386
0.7143396250983156
0.71454426952984
0.7147480449828865
0.7149509569806235
0.7151530109995117
0.715354212469797
0.7155545667759969
0.7157540792573809
0.7159527552084445
0.7161505998793782
0.7163476184765293
0.716543816162859
0.716739198058393
0.7169337692406677
0.7171275347451689
0.7173204995657672
0.7175126686551465
0.717704046925228
0.7162303219828764
0.7164235436753598
0.7166159750950722
0.7168076210804185
0.7169984864303867
0.7171885759049483
0.7173778942254551
0.7175664460750285
0.7177542360989472
0.7179412689050274
0.7164967190681965
0.7166855258731092
0.7168735759373209
0.7167634416121968
0.7169505854571121
0.7171369837090198
0.7173226408147966
0.7175075611860267
0.7176917491993509
0.7178752091968121
0.716459281762499
0.7166444455935073
0.7168288818652583
0.7170125948575122
0.7171955888165283
0.717377867955392
0.7175594364543382
0.7177402984610705
0.7163466279786218
0.7149583593197485
0.7135754611392461
0.712197902333958
0.7123873524410501
0.7110173767632788
0.7112083654986944
0.7113986224765029
0.7100383956648844
0.7102301592378802
0.7104211922829791
0.7103489390661404
0.7105390217394775
0.7107283844026882
0.7109170311390058
0.7111049660008469
0.709765785273915
0.7099551776097061
0.710143859280072
0.7103318342775152
0.7105191065646876
0.710442196913457
0.7106285662076867
0.7108142426792611
0.7109992301843362
0.7096825649432541
0.7098689604016117
0.7100546680538501
0.7102396917000028
0.7104240351121622
0.7106077020347358
0.7107906961846991
0.7109730212518474
0.7109107964134808
0.711092238510933
0.71127302081894
0.7114531469298216
0.7116326204098667
0.7103457621451111
0.7105265865959589
0.7107067594271639
0.7108862841546596
0.7110651642691301
0.7097908539388987
0.7099710536776748
0.7099000108950814
0.7086345919808299
0.7088158872049115
0.7089965383962257
0.7091765489804783
0.7093559223591231
0.7095346619095748
0.7082832780261363
0.7084632766703065
0.7086426426303143
0.7088213792360765
0.7089994897941827
0.7077599801966404
0.7079393214317505
0.7081180377845084
0.7082961325151698
0.7084736088613496
0.7082565324491722
0.7084334632025728
0.7086097827962036
0.7087854943912356
0.7089606011270764
0.709135106121557
0.707918750879496
0.7080944422442824
0.7082695329548302
0.7084440260861611
0.7086179246923427
0.7087912318066665
0.7089639504418246
0.7087548419803505
0.7086811355618933
0.7088531649070839
0.7087863069178866
0.7087096177016067
0.7088807318028053
0.7090512716956106
0.7092212402654919
0.7093906403786178
0.709559474882017
0.7083768757572136
0.7085468352117187
0.7087162300168732
0.7075409128858337
0.7077114122153517
0.7078813479107227
0.7080507227622144
0.7082195395417079
0.7083878010028478
0.7085555098811924
0.7087226688943622
0.7088892807421862
0.7090553481068471
0.7092208736530264
0.7091516377088627
0.7093164683921244
0.7094807639108299
0.7096445268670761
0.7084962347524045
0.708436074388878
0.7082425760983592
0.7084072780819605
0.7072683596284525
0.707205690767413
0.7073712625897646
0.7075363045822846
0.7077008192840936
0.7078648092181138
0.7080282768911976
0.7081912247942558
0.7083536554023835
0.7085155711749863
0.7086769745559036
0.7088378679735322
0.7077198271723121
0.7078817211577333
0.7080431060425714
0.7082039842244743
0.7083643580860578
0.708524229995023
0.7086836023042725
0.7088424773520268
0.7090008574619375
0.7091587449432016
0.709316142090673
0.709473051184974
0.7096294744926052
0.7085326746865888
0.7086900664045335
0.7088469730940715
0.7086556544607421
0.7088121319622075
0.7086246983734434
0.7085700678053034
0.7087259583865105
0.7086623563564617
0.7085978609644067
0.7087529974133417
0.7089076623229184
0.7090618578397496
0.7092155860974391
0.7091489881588229
0.7090874397954181
0.7092404338649797
0.7093929671090305
0.7095450416064828
0.7096966594237625
0.7098478226149034
0.7099985332216397
0.7101487932734979
0.7102986047878879
0.7104479697701931
0.7105968902138606
0.710745368100489
0.7108934053999167
0.711041004070309
0.7111881660582446
0.7113348932988007
0.7114811877156385
0.710433350914879
0.7105805408516436
0.7107272985125292
0.7108736257990427
0.7110195246015547
0.711164996799381
0.7113100442608633
0.7114546688434492
0.7115988723937713
0.7117426567477263
0.7118860237305521
0.7108543048555803
0.7109985424866355
0.7108213516903267
0.7109652206026275
0.7111086749071118
0.7112517163934537
0.7113943468410417
0.7115365680190529
0.7116783816865252
0.7106602438014229
0.7108029041787276
0.710945157536411
0.7110870056138731
0.7112284501406168
0.7113694928363187
0.711510135410898
0.7116503795645862
0.7117902269879952
0.7119296793621855
0.7109255472333249
0.7099242436456724
0.7099435918411612
0.7089464800548674
0.7090889429270412
0.7090235949771706
0.7091655514987616
0.709307111493756
0.7083178407664286
0.7084601870995042
0.7086021374761596
0.7085380102112198
0.708478512457296
0.7086198476310598
0.7087607918361548
0.7089013466926171
0.7090415138115442
0.7091812947951576
0.7093206912368627
0.7094597047213105
0.7095983368244565
0.7097365891136214
0.7098744631475491
0.7100119604764662
0.7101490826421393
0.7102858311779331
0.7093194558974188
0.7083557066366887
0.7082999254079938
0.7084384383924204
0.7085765765108539
0.7084043175539161
0.7085421288769402
0.7084894762044499
0.7075359237465705
0.7076743465747536
0.7076301314266242
0.7077680568642759
0.7079056130236474
0.7080428013858014
0.7081796234238908
0.7083160806032122
0.7081639316820423
0.7083000468100114
0.7081343880630396
0.7080803945158376
0.7082160794342468
0.7083514053978454
0.7084863738291756
0.7075516952357335
0.7076873616556004
0.7078226710585731
0.7079576248520767
0.7080922244361485
0.7082264712034863
0.7072994732045288
0.7074344052760455
0.7075689850445034
0.7077032138878806
0.7067817253281308
0.7067245151930975
0.7068593177810478
0.706993770686539
0.707127875268441
0.7072616328785916
0.7073950448618425
0.7072390781062294
0.707372175309591
0.7075049299204085
0.7065955405503309
0.705688485941152
0.7058228885334259
0.7057666435667599
0.7059006024725758
0.7060342192100499
0.7061674950884999
0.7063004314105716
0.7064330294722818
0.7055354017347059
0.7056686341029548
0.7058015287465693
0.705934086948048
0.7060663099834042
0.7051748121172636
0.7042855626694486
0.7042502530394906
0.7033644036645982
0.7034990243985808
0.7036333073139086
0.7034572817523571
0.7025768596225044
0.7027117916828698
0.7018344985596702
0.7017973724710144
0.7019327711452906
0.7020678330069442
0.7022025593111776
0.7023369513069637
0.7014666452954309
0.700598493506699
0.7007343699151144
0.7008699108262252
0.7010051174810816
0.7009594783733264
0.7010942422473012
0.7012286750061065
0.7013627778685712
0.7014965520475493
0.7016299987499574
0.7015802247312595
0.7015392810463822
0.701672187420612
0.7018047700277913
0.7019370300495517
0.7020689686617817
0.7022005870346616
0.7013494348079529
0.7014816055986391
0.7016134567501702
0.7017449894206589
0.7018762047626301
0.7020071039230544
0.7021376880433814
0.7022679582595731
0.7023979157021364
0.7025275614961564
0.7026568967613284
0.7027859226119905
0.7029146401571551
0.7030430505005414
0.7031711547406061
0.7032989539705753
0.7032627623263605
0.7033901491976057
0.7035172338461433
0.7034747853724498
0.7026422708335475
0.7027697888442818
0.7028970057499141
0.7030239226156746
0.7029877658682283
0.7031142773294596
0.7032404914664576
0.7031977199508027
0.7033235403352858
0.7034490660584467
0.7035742981541852
0.703699237651569
0.7038238855748634
0.7037841622985119
0.7029648559396079
0.7029284009844429
0.7030533651039903
0.7031780392835852
0.7033024245311301
0.7024884170953302
0.7026133119980117
0.7018019802289609
0.7017612993885035
0.7018866003199854
0.7020116128718782
0.7019674495665262
0.701927789180655
0.7020523244085611
0.7021765743323941
0.7023005399314587
0.7024242221805825
0.7016223680456732
0.7017465415232891
0.7016230154342737
0.7017469056418739
0.7018705142808204
0.7010738394632485
0.701197930924078
0.7013217413170459
0.7014452715960027
0.7015685227104872
0.7016914956057517
0.7018141912227855
0.7019366104983397
0.7020587543649499
0.7021806237509609
0.7023022195805501
0.7021763094074115
0.7022976377372071
0.7024186946389717
0.7024424511931607
0.7025630762564662
0.702683432367568
0.7028035204249703
0.7029233413231792
0.7030428959527254
0.7031621852001861
0.7032812099482068
0.7033999710755231
0.7035184694569825
0.7036367059635658
0.7037546814624082
0.7036250537187411
0.7037427821925253
0.7038602516377643
0.7039774629083985
0.7040944168546185
0.703963642661505
0.7040803555478723
0.7041968130449915
0.7043130159902043
0.703544115317726
0.7035084196508249
0.7036249927317225
0.703741312117123
0.7038573786342944
0.7039731931069118
0.7040887563550765
0.7039611970996636
0.7031993343322397
0.7033153593847614
0.7034311338432172
0.7035466585185911
0.7035050423780496
0.7036202387887457
0.7037351874652253
0.7038498892057727
0.703964344805246
0.7032098278226037
0.7033247236257002
0.7025725046699508
0.7026878358699987
0.7027008204076274
0.7028157689017716
0.7027751338033884
0.7028897586694643
0.7030041399120205
0.7029728988194622
0.7030869493063078
0.7023421538091612
0.7024566303743524
0.7024222360788713
0.7025363863131225
0.7026502957240948
0.7026034050115324
0.7018638224799413
0.7019780797727224
0.7020920970291743
0.7020532860065624
0.7021669854005962
0.7022804466807158
0.7023936705941406
0.7023461357479754
0.7023089372805312
0.7022786960134464
0.7023914499841769
0.702503969295239
0.7024594398726522
0.7025716548965797
0.7026836371092542
0.7027953872344412
0.702752309525121
0.7027160514201817
0.7028274217264778
0.7029385621663007
0.7030494734505774
0.7031601562873069
0.7032706113815739
0.7033808394355648
0.7034908411485825
0.7036006172170607
0.7037101683345789
0.703819495191877
0.7039285984768697
0.7040374788746613
0.7039952047320377
0.7041037952551599
0.7042121646163203
0.7043203134904795
0.7044282425498539
0.70453595246393
0.7046434438994785
0.7047507175205681
0.7048577739885784
0.7049646139622147
0.7050712380975203
0.7051776470478909
0.7052838414640874
0.7053898219942493
0.7054955892839078
0.7056011439759992
0.7057064867108774
0.7058116181263278
0.7051043920560609
0.7052099156955591
0.7051642832884384
0.7052574050442719
0.7053503409283374
0.7054430914965821
0.7055356573027388
0.7056280388983359
0.7057202368327092
0.7050194222976222
0.7049829205485182
0.7042842258799865
0.7035869147652538
0.7034716245886509
0.7035654067391343
0.7036590037323611
0.7037524161161337
0.7030590639820292
0.7031528829750369
0.7032465174665834
0.7033399680003862
0.7034332351180285
0.7035263193589695
0.7036192212605551
0.7035807511680809
0.7028929889479753
0.7029862371627505
0.702955629706492
0.7030486350974972
0.7031414593679747
0.7032341030464861
0.7033265666595391
0.7032956908067682
0.7033879153170215
0.70334900543052
0.7026681254639852
0.7027606893280218
0.7028530743246884
0.7029452809719404
0.7030373097857359
0.7031291612800443
0.7032208359668565
0.7031895871174436
0.7032810276301817
0.7033722926332985
0.7026979184313491
0.7027895671310105
0.7021170412294497
0.7022090700245246
0.7015383832336702
0.701508978318922
0.7014749549287383
0.7015672446486899
0.7016593587459584
0.7017512977213689
0.7017213222206129
0.7018130279498892
0.7019045598294418
0.7019959183531619
0.7020871040130717
0.7021781172993333
0.7022689587002574
0.7023596287023117
0.7024501277901303
0.7025404564465217
0.7026306151524778
0.7027206043871822
0.702060772833767
0.7014021792382381
0.701493066756176
0.7015837840727692
0.7016743316656645
0.7017647100107227
0.7018549195820272
0.7019449608518927
0.7020348342908731
0.7021245403677697
0.7022140795496395
0.701561464234073
0.701566108020086
0.7009153045803642
0.7010056325287399
0.7010957932031373
0.7011857870677762
0.7005377410538505
0.7006280840084432
0.7007182602786179
0.7008082703252532
0.70089811460753
0.7009877935829397
0.7010773077072916
0.701166657434721
0.7012558432176963
0.7013448655070273
0.7007026083041821
0.7000615263203722
0.7000793673619489
0.7001691388628767
0.7002587465471969
0.7003481908629039
0.7004374722563602
0.7005265911723033
0.7006155480538538
0.7007043433425223
0.7007929774782168
0.70088145089925
0.7009697640423466
0.7010579173426502
0.7011459112337308
0.7012337461475918
0.701321422514677
0.7014089407638773
0.7014963013225385
0.7015835046164677
0.7015577559049223
0.7009274254863195
0.70101490460247
0.7011022268054075
0.7011893925169419
0.7012764021573725
0.7013632561454946
0.7014499548986066
0.7015364988325167
0.7016228883615491
0.7015978902709613
0.701684071277735
0.7017700989375216
0.7018559736592463
0.7018234936691974
0.7019091686179184
0.7012869087166614
0.7013729071685314
0.701458753410752
0.7015444478470625
0.7016299908797752
0.7017153829097823
0.7018006243365619
0.7018857155581842
0.7019706569713178
0.7020554489712355
0.7021400919518214
0.7022245863055755
0.7023089324236214
0.702393130695711
0.7017780754148916
0.7018625908002485
0.7019469584314353
0.7019155608733295
0.7019997350443631
0.7020837624426487
0.7020532597129117
0.7021370942657097
0.7022207830192855
0.7023043263536544
0.7023877246475121
0.702360106256832
0.7024433116767809
0.7018351356493552
0.7017362612095007
0.7018197900769755
0.7019031746804305
0.7019864153932842
0.7020695125876675
0.7021524666344291
0.7022352779031411
0.7023179467621048
0.7024004735783554
0.7017975547169147
0.7017700622295634
0.7018528463757916
0.7019354887683448
0.7020179897710047
0.7021003497463097
0.7021825690555595
0.7022646480588208
0.7023465871149326
0.7024283865815109
0.7025100468149545
0.7019126743261663
0.7019946339579011
0.7020764544391573
0.7020477429928145
0.7021293797876322
0.7015348587209196
0.7016167912946565
0.7016985853517851
0.7017802412432768
0.7018617593189177
0.7019431399273148
0.7020243834158999
0.7021054901309353
0.702186460417518
0.7022672946195855
0.7023479930799199
0.7024285561401531
0.7025089841407715
0.7025892774211208
0.7026694363194109
0.7027494611727206
0.7028293523170023
0.7029091100870866
0.7029887348166868
0.7030682268384044
0.7031475864837329
0.7032268140830624
0.7033059099656849
0.7033225364406885
0.7027388662859659
0.7028181700128249
0.7028973423333428
0.7028761686979567
0.7029551620744495
0.7023742073950492
0.7024534848132844
0.7025326314106974
0.7026116475108352
0.7025800181723253
0.7026588652033587
0.7027375825517752
0.702160148219358
0.7020634693116274
0.7014875353745383
0.701566954739705
0.7016462440158214
0.7017254035222552
0.7018044335773292
0.7012310639420537
0.7013103685109808
0.70138954370867
0.7014685898514322
0.7014503765979925
0.7015292446079842
0.7014999214963096
0.7015786211221272
0.7015534304557889
0.7009844495713965
0.7010633755935249
0.7011421738002329
0.701220844501752
0.7012993880073107
0.7012735367516546
0.7013519109438469
0.7013237582216021
0.7014019656371189
0.7014800471147684
0.7015580029585038
0.7009940495799198
0.7010722705528498
0.7011503659704462
0.7012283361347664
0.7011941048031444
0.7012719150962387
0.7013593155704936
0.7012671799826116
0.701354444621535
0.7014415699713301
0.700882206677892
0.700323734800061
0.7004114726767448
0.7004990709545793
0.6999422354450765
0.7000300672738848
0.700117759687092
0.7002053130163765
0.7002927275923657
0.7003800037446399
0.7004671418017366
0.7005541420911541
0.700641004939356
0.7007277306717755
0.7008143196128189
0.7009007720858701
0.7009870884132945
0.7010732689164428
0.7011593139156553
0.7012452237302659
0.7013309986786054
0.7014166390780063
0.7015021452448064
0.7015875174943521
0.7016727561410036
0.7016482781516902
0.7017333361436926
0.7018182613363321
0.7019030540403715
0.7019877145656048
0.7020722432208613
0.7021566403140083
0.7021360096630165
0.7022202260563746
0.7023043116789354
0.7023882668350533
0.7023031702349928
0.7023869962130562
0.7024706924295436
0.702554259185526
0.7026376967811437
0.7026135334059626
0.7026967965035774
0.7027799312078267
0.7028629378154592
0.70294581662231
0.7030285679233043
0.7029977738233414
0.7029715464644486
0.7030540874939577
0.7025149355863703
0.7025977000096105
0.7026803376879454
0.7027628489122963
0.7028452339726958
0.7029274931582895
0.7030096267573404
0.7030916350572316
0.7031735183444706
0.7032552769046917
0.7033369110226598
0.7034184209822737
0.7034998070665689
0.7029656386481432
0.7030472447705004
0.7031287271534756
0.7032100860782948
0.7032913218253323
0.703372434674114
0.7034534249033209
0.7035342927907918
0.7036150386135269
0.703627817878462
0.7037083715258142
0.7031784706436411
0.7032592411758241
0.7032341067619003
0.7033147141256516
0.7033952004573251
0.7034755660293113
0.7029482230262908
0.702859109843853
0.7029396962196547
0.7030201620473997
0.7031005075973754
0.7031807331390613
0.7032608389411328
0.7033408252714636
0.7034206923971292
0.703392959243285
0.7034726687289038
0.7034461976253379
0.7034151954407598
0.7034947108917428
0.7035741083672792
0.703653388129731
0.703732550440683
0.7032116529200014
0.7032910248541692
0.7033702794610137
0.7028508036268475
0.7029302661392371
0.7029048042700968
0.7029841098733722
0.7030632986789992
0.7031423709448092
0.7032213269278754
0.7033001668845152
0.7033788910702938
0.7034574997400256
0.7035359931477784
0.7036143715468751
0.7035280939716759
0.7035014213562647
0.7035796531446847
0.7036577706426906
0.7031441518320025
0.7032224730253526
0.7033006800478667
0.703378773149008
0.703456752577513
0.7035346185813945
0.7036123714079451
0.703690011303738
0.7036660867908742
0.7037435751310656
0.7038209511693146
0.7038982151495794
0.7039753673151113
0.7040524079084589
0.7040239447607795
0.7041008390302047
0.7041776223410883
0.704254294933427
0.7042287231044785
0.7043052485075096
0.7043816638020473
0.7044579692255647
0.704534165014853
0.7046102514060231
0.7041047921152009
0.7041810772161327
0.7042572530260887
0.7043333197797671
0.7044092777111941
0.7043866002209087
0.7044624115835473
0.7045381147215424
0.7046137098664734
0.7046891972492592
0.7047645771001605
0.7047367939746972
0.7042355587016
0.7043111002433293
0.7042893972908172
0.7043647933948796
0.7044400825541136
0.7045152649959
0.7045903409469758
0.7046653106334356
0.7041669617574573
0.7042421246876038
0.7043171814554197
0.7043921322856662
0.704466977402471
0.7045417170293296
0.704616351389108
0.7046908807040452
0.7047653051957546
0.7048396250852269
0.7049138405928319
0.7049879519383211
0.7050619593408292
0.7051358630188768
0.7052096631903725
0.7052833600726149
0.7053569538822948
0.7054304448354971
0.7054431272444431
0.7055164554933409
0.7055896814713195
0.7056628053921861
0.7057358274691516
0.7058087479148341
0.7058815669412597
0.7059542847598653
0.7060269015815007
0.7060017207438073
0.7060742039526637
0.7061465866996922
0.7062188691936085
0.7057301364121596
0.705802606931871
0.7058749772850037
0.705947247679085
0.7060194183210696
0.7060914894173412
0.7061634611737143
0.7062353337954368
0.7063071074871914
0.7062831854313582
0.7063548275773949
0.7058696937672455
0.7059415213678959
0.7060132504396016
0.7059864341722135
0.7060580342227222
0.7061295362581035
0.7062009404794829
0.706272247087436
0.7063434562819901
0.7058613105780434
0.7059327029363904
0.7059190935556656
0.7059903492875179
0.7059568122971452
0.7060279454234157
0.7060989818357144
0.7056192950274022
0.7056905124156488
0.7057616331724326
0.7052831507092648
0.7053544510867753
0.7054256549167198
0.7049483709824054
0.7050197530898648
0.7050910387350168
0.705162228113261
0.7046864101455733
0.7047577763611965
0.7048290463959361
0.7043544140414608
0.7044258595958843
0.7044972090567578
0.7045684626178184
0.7046396204722823
0.7047106828128479
0.7046827444609033
0.704753682640162
0.7048245257917191
0.7048952741063931
0.7049659277744924
0.7044946938655522
0.7044150955995719
0.7044859283180734
0.7045566665299459
0.7046273104242025
0.7046978601893528
0.7042286871799057
0.7042994082848525
0.7042214919023798
0.704292123806707
0.7043626619103645
0.704433106400082
0.7045034574620945
0.7045737152821427
0.7046438800454756
0.7047139519368517
0.7042478712808088
0.704172410009617
0.7042426544600167
0.7043128061784687
0.7043828653484794
0.7039185391353295
0.7039887657287284
0.7040588998578831
0.704065767504595
0.704135758786916
0.7042056580964613
0.7042754656143985
0.7043451815214197
0.7044148059977433
0.7044843392231148
0.7045537813768095
0.704530181472621
0.7045995028110398
0.7046687335333298
0.7047378738170538
0.7048069238393109
0.7043471672027555
0.7044163818968312
0.704485506408895
0.7044096981496025
0.7044787370629175
0.704547686198712
0.7046165457319908
0.7046853158373043
0.7046631603566788
0.7047318110360291
0.704708845204836
0.7047773773698036
0.7048458208199946
0.7049141757275591
0.7049824422642025
0.7050506206011861
0.7051187109093292
0.7050965195039538
0.705164492417178
0.705232377736442
0.7052063670127894
0.7052741380172308
0.7052469298537931
0.7053145876803105
0.705382158598894
0.7049294101017188
0.7049060957167715
0.7044542328349017
0.7045221817619228
0.704071143233266
0.7041392503123969
0.7042072702980762
0.7042752033572562
0.7043430496564629
0.7044108093617968
0.7039615677741936
0.703512898833611
0.7035810578202869
0.7036491300354967
0.7037171156448346
0.7037850148134742
0.7038528277061687
0.7034059370219109
0.7034739043892287
0.7035417855582368
0.70360958069281
0.7036772899564084
0.7037449135120784
0.7037268457882747
0.7037943525279249
0.7038617739779481
0.7038389950033666
0.7039063032134053
0.7039735265454995
0.704040665160099
0.7035973146152878
0.703664605485835
0.7037318117137777
0.7037110078575061
0.7037781005082958
0.7033363063460182
0.7034035498852709
0.7033328158131956
0.7033999772744122
0.7034670546260968
0.7035340480261524
0.7036009576320865
0.7036677836010132
0.7036765528465921
0.7032373040620437
0.7033042318248963
0.703371076136673
0.7034378371533573
0.7035045150305438
0.7034352995024923
0.7035018960251368
0.7035684097677656
0.703634840884627
0.7037011895295868
0.7037674558561285
0.7038336400173553
0.7038997421659906
0.7039657624543799
0.7035301400766235
0.7035963072799867
0.7036623926944705
0.7037283964716294
0.7037943187626438
0.7038601597183206
0.7038381352690545
0.7034044703674717
0.7034704297501978
0.7033979920727053
0.7034638743087706
0.7035296755586821
0.7035953959716772
0.703661035696627
0.7036392962018443
0.7037048285204911
0.7037702805299239
0.7038356523776794
0.7039009442109335
0.7039661561765016
0.7040312884208404
0.7036012143289523
0.7031716653580555
0.7032371631265465
0.7033025810197101
0.702873999312812
0.7029395586968571
0.7025117196471329
0.7020844010828707
0.7016576020548568
0.7017237411228154
0.7017897998761804
0.7017714890719458
0.7018374387498371
0.701903308488725
0.701478170203753
0.7014571240982643
0.7015231043667559
0.701589004852577
0.7016548257003488
0.7017205670543429
0.7017862290584832
0.7018518118563459
0.7019173155911612
0.701982740405814
0.7019609677999201
0.7020262876194838
0.7020915288824395
0.7016695988771016
0.7017349759996467
0.7018002746382512
0.7018654949341581
0.7019306370282711
0.701995701061157
0.7020606871730455
0.7021255955038305
0.7021021743605097
0.7021669802980796
0.7017475257100879
0.7018124659979713
0.7018773287914778
0.7019421142292377
0.7020068224495508
0.7020714535903878
0.7016535539156317
0.7012361514445337
0.701301125497132
0.7008844284528675
0.7009495342007664
0.7010145626718134
0.7010795140035115
0.7006639363425728
0.7007290184347365
0.7007940234610717
0.7008589515583815
0.7009238028631458
0.7009034765562245
0.7009682249504116
0.7010328969002134
0.70109749254093
0.701162012007542
0.7012264554347118
0.7008134834350448
0.7008780561392707
0.7009425528756092
0.7010069737780426
0.7005951012905114
0.7006596505604024
0.7002484653194632
0.7003131421772903
0.7003777432123065
0.7003590644686419
0.7004235629718305
0.7000137188741291
0.7000783438969599
0.6996691806334315
0.6996514910943332
0.6997162143966219
0.699780862175804
0.6998454345639901
0.6999099316929824
0.6999743536942764
0.7000387006990614
0.7001029728382212
0.7001671702423354
0.7002312930416803
0.7002953413662292
0.7003593153456538
0.7004232151093249
0.7004870407863136
0.7005507925053915
0.7006144703950322
0.7006780745834118
0.7006579644177813
0.7002529598140717
0.6998484231532893
0.6994443536249099
0.6995084495015919
0.6995724714499271
0.6995545582835448
0.6996184799135168
0.6996823279434542
0.6997461025003998
0.6998098037111039
0.6997918568606772
0.6998554586131495
0.6999189873440919
0.6995174273972508
0.6995810770993823
0.699644653850566
0.6997081577761469
0.6997715890011833
0.6998349476504474
0.6998982338484259
0.699961447719321
0.6995616981775052
0.6996250319730174
0.6996882935109192
0.6997514829147983
0.6998146003079607
0.699799962134593
0.6998629800889358
0.6999259263504977
0.6999057757949464
0.6999686262109236
0.6999522714053169
0.7000150240934608
0.7000777055930758
0.700140316025231
0.7002028555107209
0.7002653241700664
0.7003277221235156
0.7003900494910446
0.7003724720371238
0.7004347036958117
0.7004968650759467
0.7005589562965103
0.7005414238033308
0.7006034199048593
0.7002087137528001
0.7002708273756392
0.7003328710900675
0.7003141611674659
0.6999205050903623
0.6999826410470052
0.7000447072271668
0.7001067037483159
0.7001686307276578
0.7001488763831333
0.7001292440672212
0.7001910544053218
0.7001709714351744
0.6997793769321345
0.6997591478434166
0.699772213053273
0.6997057192627604
0.6996879532556007
0.699749768400419
0.6998115146320324
0.6994216474929617
0.6994835076602344
0.6990942569603679
0.6991562304036127
0.6992181349491999
0.6991562775267187
0.6992181133015039
0.6992798804461283
0.6993415790747853
0.6992985537565694
0.6993601736757706
0.6994217253558587
0.69903466297326
0.699016587041952
0.6990782265780896
0.6991397980042424
0.6992013014332378
0.6991859288198208
0.6992473389572146
0.6988618663337542
0.6989233873483994
0.6989848406086232
0.6990462262262931
0.6991075443130305
0.699045184245238
0.6991064355219795
0.6991676195265885
0.6991092769918515
0.6991703923132575
0.6992314406222495
0.6992924220289852
0.6989094579424414
0.6989705488291258
0.6990315728767657
0.6990925301949932
0.6991534208932006
0.6992142450805419
0.699202488514207
0.6992632195667986
0.6993238843914159
0.6993844830963333
0.6994450157895895
0.6995054825789881
0.6995658835720979
0.699185477980161
0.6992459872355602
0.6993064307557554
0.699366808647807
0.6994271210185432
0.6990478221459735
0.6991082420298591
0.6991685964534154
0.6992288855229668
0.6992891093446074
0.6992771310693551
0.6992184230675617
0.6992785549340378
0.6989009747207905
0.6985238020415023
0.6985842112679712
0.6986445553631987
0.6982681304950072
0.6983285798097191
0.6983889640552008
0.6980132841390873
0.6976380081798726
0.6972631355263639
0.6973239622569699
0.6973847236878115
0.6974454199239848
0.6975060510703606
0.6975666172315848
0.6975789808539082
0.6972055445686545
0.6968325078941929
0.6967736081867172
0.6968344039642308
0.6968951347889908
0.6968346694918086
0.6968953353607643
0.6968361530216265
0.6968967534240216
0.6969572892548638
0.6970177606173026
0.6970007768130784
0.6966300317190288
0.6966397203505594
0.6967002319273735
0.6966812748247287
0.6967417001076852
0.6963720758635963
0.6964326010131462
0.6964930620130941
0.6965534589653726
0.6966137919716984
0.696674061133573
0.6967342665522833
0.696794408328902
0.6967781861959191
0.6968382412760241
0.6968982329734589
0.6969581613885123
0.6969449420430643
0.6970047826994773
0.6970645603325554
0.6966976842481698
0.6967575605362638
0.6968173738629613
0.6967599481715868
0.6967436037290767
0.6968033301879669
0.696744714705819
0.6968043779429501
0.6968639786400004
0.6969235168952517
0.6969829928067802
0.6970424064724569
0.6970266821346118
0.6970143298273476
0.6966501635108233
0.6967096268760473
0.6967690281709528
0.6967641843360578
0.6968234952451188
0.6968827443397877
0.6968647540305104
0.696923919961736
0.6969830243259155
0.6970420672190974
0.6971010487371305
0.6971147637758407
0.6971235114507794
0.6971823588801848
0.6971666924453468
0.697225456476176
0.6972841596116364
0.6969230595807655
0.6969818584670667
0.6970405965164448
0.6966801825575428
0.6967390158006215
0.6967977882655565
0.6964380578637673
0.6963813846822525
0.6964402506560702
0.696499055943317
0.6965578006377897
0.6961991199989442
0.6962579585928279
0.6963167366531787
0.6963754542733647
0.6960176046051871
0.6960764155467946
0.6961351661075584
0.6961938563804201
0.6958368338899685
0.6958956169109961
0.6959543397035186
0.69593968520151
0.695998325335959
0.6959429758865067
0.6960015543793636
0.6960600730066173
0.695704577565858
0.6957631880458729
0.6957485469441681
0.6958070752261521
0.6954524334956597
0.6955110529935807
0.6955696127975122
0.6956281129985896
0.6956865536877638
0.6956691481132439
0.6957275085602975
0.6953741680277631
0.6950211862165815
0.6946685625807536
0.6947273120459332
0.6947860019576761
0.6948446324064893
0.6948308835911183
0.6948894319839947
0.6949479211473385
0.694933149339794
0.6949915573026919
0.6950499062676475
0.6951081963240066
0.695094408070685
0.6947438813898626
0.6948022375524256
0.6948605349178475
0.6949187735749457
0.6945690409259396
0.694627367619596
0.6946856356639878
0.6947438451475308
0.6948019961584637
0.6948600887848474
0.6949181231145665
0.6949760992353289
0.695034017234667
0.6946858037991787
0.6947438091592766
0.694801756455951
0.6947884617599754
0.6948463287830529
0.6949041379680262
0.6949947839838677
0.6950853394894588
0.6951758046202938
0.6952661795115967
0.6953564642983222
0.6954466591151555
0.6955367640965139
0.6956267793765468
0.695716705089137
0.6958065413679005
0.6958962883461882
0.6959859461570858
0.6960755149334142
0.6961649948077315
0.6962543859123322
0.6963436883792486
0.6964329023402513
0.6965220279268499
0.6966110652702935
0.6967000145015713
0.6967888757514136
0.6968776491502922
0.6968957474506774
0.6969843803959772
0.6970729258457732
0.6967290319504373
0.6968176159887669
0.6969061127091681
0.6969945222406821
0.6970828447120963
0.6967397921310372
0.6968281530112889
0.6969164270076859
0.6965739619329893
0.696662274064497
0.6967504994879717
0.6968386383310506
0.6969266907211202
0.697014656785317
0.6971025366505289
0.6971148418694136
0.6971306739603046
0.6972183680834565
0.6973059764421848
0.6973934991622437
0.6974809363691419
0.6975682881881426
0.697655554744265
0.6977427361622838
0.6978298325667306
0.6979168440818944
0.6980037708318216
0.6980906129403177
0.6981773705309466
0.6982640437270322
0.6983506326516582
0.6980112980390967
0.6980521816612751
0.6981387473311885
0.6982252289975405
0.6983116267825479
0.6983979408081903
0.6983690418768697
0.698455244501473
0.6985413636772626
0.6986273995253542
0.6987133521666296
0.6987992217217365
0.6988850083110896
0.6989707120548712
0.6990563330730314
0.6987191134236956
0.6988047731865977
0.698890350385873
0.698975845140833
0.6990612575705595
0.6990732884360851
0.6987370338480927
0.6988224378999364
0.6988355389864418
0.6989208136851432
0.6990060065070336
0.6989790688724121
0.6990641520344314
0.6991491536210318
0.6992340737494753
0.6993189125367997
0.6994036700998184
0.699372591846329
0.6994572426688237
0.699122894082462
0.6992075833168625
0.699292191663742
0.6993767192389301
0.699461166158035
0.6995455325364445
0.6992120980595444
0.6992965027111038
0.6993079282788947
0.6993608623958085
0.6994137461472447
0.6994665796050515
0.6995193628409402
0.6991870496044361
0.6988550519550514
0.6989080502730199
0.6989609983079543
0.699013896131381
0.6990667438146907
0.6991195414291389
0.699172289045846
0.6992249867357982
0.699277634569847
0.6993302326187099
0.6993827809529708
0.6994352796430803
0.6994210914514156
0.6994089783092046
0.6994613903514714
0.6995137529717275
0.699566066239844
0.6996183302255599
0.6996705449984832
0.699722710628091
0.6993935842355096
0.6993749487097565
0.6990462950684455
0.6990986559011586
0.6991509675687707
0.6992032301404957
0.699255443685418
0.6992440310880983
0.699296176578645
0.699348273220957
0.6994003210836414
0.6994523202351768
0.6995042707439137
0.699556172678075
0.6996080261057558
0.6995574987386762
0.6996093031313823
0.6996610591765448
0.6997127669418145
0.6996982123314812
0.6997498545941016
0.6997343826970165
0.6997859600365033
0.6998374893747435
0.6998889707787157
0.6995635923636628
0.6996151531980268
0.6996666661356564
0.6997181312432605
0.6997695485874237
0.699820918234607
0.6998722402511487
0.6998210865754915
0.6994969452662856
0.699548345989734
0.6995996991419436
0.6996510047889246
0.6997022629965649
0.6997095120824169
0.6993863206218708
0.6994376300342867
0.6994488174734209
0.6991261934801214
0.6991775518546879
0.6992288628943469
0.6992801266645083
0.6993313432304615
0.6993160849348121
0.6989944124026434
0.6990456896879363
0.6990969198433714
0.6991481029338957
0.6988270982952668
0.6988783582354318
0.6989295711481288
0.698914920942427
0.6989002841649614
0.6989514166540819
0.698901487306857
0.6989525724421466
0.6989395766268452
0.6989905976288059
0.6990415719936532
0.699092499785303
0.6990786903116772
0.6987596219911333
0.6988106087091642
0.6988615489276802
0.6989124427102632
0.6989632901203792
0.6990140912213785
0.6990011730534968
0.6986831561412796
0.6983654284668179
0.6984164089574761
0.6984035427740485
0.6984544596519507
0.6984412641140684
0.6984921176729617
0.6985429251061779
0.6985936864764447
0.6986444018463761
0.6986950712784723
0.6987456948351207
0.6987301098088387
0.6987806717256664
0.6988311879264753
0.698881658473239
0.6989320834278197
0.6989824628519673
0.6990327968073206
0.699083085355407
0.6991333285576429
0.6991835264753343
0.6992336791696764
0.6992837867017544
0.6993338491325433
0.6993838665229087
0.6994338389336066
0.6994837664252834
0.6995336490584773
0.6995834868936172
0.6996332799910234
0.6995846222004082
0.6996343701312218
0.6996840734650558
0.6997337322618522
0.699783346581446
0.6994701042597892
0.6995197921361449
0.6992069478641699
0.6992567089549391
0.6993064255764582
0.699356097788311
0.6994057256499746
0.6994553092208201
0.6994404652233016
0.6994899890943187
0.6995394688264135
0.6995889044785686
0.6995779175992827
0.6995646788601007
0.6995497465093623
0.699599089666946
0.699648388963945
0.6993375722651605
0.6993869439062127
0.6994362717197984
0.6994855557642505
0.6995347960977985
0.6992247186172585
0.6992740308854454
0.6993232994758039
0.699372524446339
0.6993618591693143
0.6990525438844097
0.6991018232672702
0.69915105909787
0.69920025143392
0.6992494003330285
0.6992356700164688
0.6992847599317306
0.6993338065578254
0.6993828099519889
0.6994317701713557
0.6994806872729601
0.6995295613137356
0.6995783923505157
0.6992707501375207
0.6989633783792185
0.699012393813988
0.699061366196114
0.6991102955822943
0.6991591820291274
0.6988525332650795
0.6989014898519492
0.6989504035320819
0.6989992743618597
0.6990481023975659
0.6990968876953852
0.6991456303114043
0.6991943303016113
0.6992429877218967
0.6992916026280536
0.6993401750757771
0.6993887051206653
0.6994371928182195
0.6994856382238438
0.6995340413928459
0.6995824023804372
0.6996307212417326
0.6996789980317515
0.6997272328054168
0.699422871242648
0.6994711754325055
0.6995194376369741
0.6995676579107699
0.6996158363085138
0.6996639728847317
0.6997120676938554
0.6994086366150636
0.6994568004084315
0.6995049224654101
0.6995530028402257
0.6996010415870112
0.6995868092037787
0.6995723191957287
0.6996202872842368
0.6996682139137227
0.6997160991379132
0.6996650314956613
0.6997128767595452
0.6996949467046457
0.6997427378047795
0.699790487705689
0.699488983833347
0.6994408428105204
0.6994886610047109
0.6995364380472712
0.6995841739913002
0.6996318688898056
0.6996795227957038
0.6997271357618202
0.6997747078408898
0.6998222390855566
0.6998697295483749
0.699569613883903
0.6996171719182069
0.6996646892001249
0.6997121657820156
0.6997596017161477
0.6998069970547008
0.6998543518497651
0.6999016661533414
0.699948940017342
0.6999961734935904
0.7000059438742123
0.6997071790667543
0.6997544552309386
0.6994560524781749
0.6995033953833055
0.6995506979450999
0.6995979602151041
0.6993001322201211
0.6993474608906295
0.6993947492985513
0.6994419974952418
0.6994892055319692
0.699478727202266
0.6991817086344518
0.6992289670382211
0.6992761853415205
0.6993233635953684
0.6990269145222037
0.699074158417709
0.6990282786176922
0.6990754819323819
0.6991226452950491
0.6991697687563941
0.6992168523670319
0.6992638961774917
0.6993109002382172
0.6993578645995672
0.6990626523308463
0.6991096818057763
0.6991566716101243
0.6992036217940638
0.699250532407684
0.6992974035009895
0.6993442351239005
0.6993543276957634
0.699060110477549
0.6990146357448969
0.6987208086596741
0.6987677841635628
0.6988147202088174
0.6988616168451339
0.698908474122125
0.69895529208932
0.6990020707961649
0.6990488102920236
0.6990955106261765
0.6988027570622626
0.6988495212945157
0.69889624639352
0.6989429324083762
0.698989579388103
0.699036187381637
0.6990827564378329
0.6991292866054643
0.6991757779332227
0.699222230469719
0.6992686442634826
0.6993150193629621
0.6993613558165254
0.6994076536724597
0.6994539129789719
0.6995001337841886
0.6992091603508341
0.6992554444870354
0.699301690149308
0.6992877793690283
0.6993339731931753
0.6993801286662851
0.699089929442772
0.6990783483080125
0.6991245523542841
0.69917071810462
0.6992168456066126
0.6992629349077754
0.6989735048850486
0.6990196567274275
0.6990657703962395
0.6991118459388268
0.6991578834024532
0.6992038828343047
0.6989151941956447
0.6986267438472354
0.6986141285844342
0.698660276369725
0.6983722877974374
0.6980845365457697
0.6977970223214922
0.697509744831858
0.6972227037846022
0.697269310038872
0.6973158779656302
0.6973624076121363
0.6974088990255721
0.697455352253042
0.6975017673415731
0.6975481443381153
0.6975944832895413
0.6976407842426472
0.6976870472441522
0.6977332723406989
0.6977794595788538
0.6978256090051067
0.6978717206658718
0.6979177946074868
0.6979638308762143
0.6980098295182406
0.6980557905796771
0.6981017141065596
0.6981476001448488
0.6981347373327719
0.6981805724757499
0.6982263702480447
0.6982721306953417
0.6983178538632518
0.6983635397973119
0.6980793055523802
0.698067704127046
0.6981134360521325
0.6981591307967921
0.6982047884063485
0.6982504089260513
0.6982959924010772
0.6983415388765292
0.6983870483974373
0.6984325210087582
0.6984779567553759
0.6984645790651379
0.6984521510777648
0.6984975236918688
0.6985428595818821
0.6985881587923728
0.6986334213678368
0.6986786473526981
0.6986674958415842
0.6987126715330515
0.6987578107483853
0.6988029135317455
0.6988479799272207
0.6988930099788285
0.6989380037305158
0.6989829612261581
0.6990278825095607
0.6990727676244581
0.6991176166145147
0.6991624295233241
0.6988813026919919
0.6989261745590428
0.6989710103699531
0.6990158101681639
0.6990605739970466
0.6991053018999028
0.6990621783046125
0.6987818807190854
0.6988266665416087
0.6988133349337956
0.6988044414641589
0.6985246958911148
0.6985695129427449
0.6986142941407337
0.6986590395280884
0.6987037491477474
0.6987484230425804
0.6987930612553888
0.6985141019494985
0.6985587980412643
0.6986034584759965
0.6986480832963469
0.6986926725448995
0.6987372262641703
0.6987817444966079
0.6987374251955946
0.6987819079185231
0.698826355253446
0.6988707672425758
0.6989151439280576
0.6989594853519697
0.6990037915563235
0.6990480625830636
0.6990922984740683
0.6988149909379818
0.6988592841643803
0.6985822888079932
0.6983055129407951
0.6980289563020067
0.6980734905663032
0.6981179895838531
0.698162453396484
0.6982068820459574
0.6982512755739688
0.6979753959708183
0.698019845857052
0.6980642606466525
0.6981086403811703
0.6981529851020908
0.698197294850834
0.6982415696687544
0.6982858095971414
0.6983300146772192
0.6983741849501474
0.6984183204570206
0.6984624212388686
0.698506487336657
0.6985505187912868
0.698507363775159
0.6985513602968164
0.6985953222707535
0.6983211482824212
0.698047189416873
0.6980912973849114
0.6980781220817953
0.6981221833615104
0.6981662101239677
0.698210202409712
0.6982541602592247
0.6982980837129241
0.698341972811165
0.6983858275942391
0.6983745642782903
0.6984183720687732
0.6981456589207573
0.6981895218594748
0.698233350570382
0.6982771450935272
0.6983209054688962
0.6980487617021507
0.6980925769519414
0.6981363580777058
0.6981801051192927
0.6982238181164895
0.6979522413688751
0.6979960089686208
0.6980397425476905
0.697768553836522
0.6978123417798534
0.6978560957263343
0.6978998157155422
0.6979435017869926
0.6979871539801402
0.6979738215705417
0.6979637465599624
0.6979533340544573
0.6979969148418597
0.6980404618980024
0.6980839752620321
0.6978140278624722
0.6978575951141353
0.6975879438022673
0.6975769814359138
0.6976205897472957
0.6976641643973024
0.697707705424894
0.6977512128689703
0.6977414460175274
0.6977849069276998
0.6978283343548904
0.6978717283377783
0.6979150889149828
0.6979584161250635
0.6976899705804
0.6977333510253575
0.6977766981263911
0.6977674690234252
0.6978107697296048
0.6978540371914801
0.6978972714473217
0.697887155285779
0.6978774229242499
0.6979205985030121
0.6979637409970396
0.6980068504443463
0.6980499268828878
0.6980929703505617
0.6980814421257241
0.6981244406212457
0.6981674062432999
0.698210339029571
0.698253239017686
0.6979866283880496
0.6980295810138232
0.6980725008638426
0.6981153879756089
0.6981040267203352
0.6978379809784448
0.6975721379380722
0.6976151502647959
0.6976038609767716
0.6973384104969479
0.6972955825469335
0.6973386346098109
0.6973816539459208
0.6974246405925655
0.6974675945869909
0.6974558835973014
0.6974987931321467
0.6975416701104405
0.6975301134015267
0.6975729459999017
0.6975312496517311
0.6975163328940988
0.6975591220554092
0.6976018788252273
0.6976446032403197
0.6976872953373979
0.6977299551531171
0.6977725827240777
0.6978151780868245
0.6978577412778472
0.6979002723335802
0.6979427712904034
0.6979852381846412
0.6980276730525635
0.6980142217436585
0.6977512171386308
0.6977936922010699
0.6978361352792755
0.6978248902869327
0.6978672896916084
0.6979096572050433
0.6976472851534624
0.6976897035009864
0.6977320899789781
0.6977209093934151
0.697763252335803
0.6978055635011235
0.6978478429251347
0.697890090643541
0.6978798408795042
0.6979220449510798
0.6979642174091186
0.6980063582891283
0.698048467626563
0.6980905454568243
0.6980954809671048
0.6981375097622255
0.6981795071456907
0.6982214731527019
0.6982634078184083
0.6983053111779068
0.6983471832662416
0.6983890241184044
0.6981286255262648
0.6981180783198283
0.6981599577645358
0.6982018060141262
0.6982436231034415
0.6982854090672715
0.6983271639403547
0.6983688877573775
0.6984105805529751
0.698401119518722
0.6984427693658231
0.6984843882809917
0.6985259762986731
0.6985337222493679
0.6985292440019283
0.6985707691275912
0.6986122634711002
0.6986537270666703
0.6986951599484659
0.6987365621506008
0.6987779337071383
0.6987656740681908
0.6988070042582228
0.6988483038898888
0.6988479259191062
0.6988891799205822
0.698930403453815
0.6989715965525455
0.6990127592504651
0.6990538915812156
0.6987961283468567
0.6988373102044195
0.6988784617142613
0.698884937109241
0.6989260407803771
0.6989671141948542
0.6990081573860684
0.6990491703873662
0.6990171019549932
0.699003950837938
0.6990449201829332
0.698788201519627
0.6985316713428577
0.6985727688975629
0.6986138362999904
0.6986051775884005
0.6985926687619882
0.6986336837268665
0.6985933296794454
0.6986343143657271
0.6983785917030749
0.6984196249691604
0.6984606282182262
0.6985016014831975
0.6985425447969518
0.6985834581923182
0.698624341702078
0.6986651953589648
0.6986540209616866
0.6986948339813703
0.698440021861027
0.6984808831392092
0.6985217146351187
0.6985625163813044
0.6986032884102678
0.6986440307544631
0.6986847434462973
0.6987254265181302
0.6984713445448508
0.6984580815063973
0.6984988025915748
0.6985394940936901
0.6985004477338366
0.698246908551356
0.6982876471578013
0.6983283562113948
0.6983690357442822
0.6984096857885629
0.6984503063762898
0.6984392302183964
0.6984798106954769
0.6985203617983432
0.6985608835588774
0.6986013760089157
0.6986418391802482
0.6986822731046192
0.6986393983136258
0.6986798039147818
0.6986660737988845
0.6986547023485408
0.698642406371982
0.6983904617609572
0.6983498287830328
0.698098171187075
0.6981386698674523
0.698179139380613
0.6982195797580552
0.6982599910312315
0.6983003732315493
0.6982881162223182
0.6980371140238198
0.6977862922077854
0.69782678653814
0.6978672517881855
0.697907687989236
0.6976572726006499
0.6976977551097296
0.6977382085886845
0.6977786330687297
0.6978190285810357
0.6978593951567283
0.6978997328268888
0.6976499476683966
0.697690331410882
0.6976798570332617
0.6977202012059045
0.6977605165406825
0.6975112273243407
0.6975515884959801
0.6973025518703122
0.6973429587068734
0.697383336712299
0.6974236859174354
0.697464006353085
0.6975042980500066
0.6974956143847811
0.6974583235315136
0.6974494719790317
0.6974897114935996
0.6975299223781323
0.6975212767464024
0.6975614478204047
0.6976015903435371
0.6976417043462266
0.6976817898588575
0.6977218469117705
0.6977618755352635
0.6975143544726401
0.6975544282859175
0.6975944736881255
0.6976344907094674
0.6976744793801034
0.697714439730151
0.6977543717896855
0.697794275588739
0.6978341511573014
0.6978241542870481
0.697782656871523
0.6978224942747184
0.697862303534217
0.6976158832292967
0.6976557373149604
0.6976955632749463
0.6974494625471597
0.6974893331555404
0.6975291756563368
0.6975689900792608
0.6975608211628717
0.6976005964046857
0.6976403436456255
0.6976800629152488
0.6974346601495381
0.69747442380909
0.6974648638188643
0.6975045889222009
0.6975442861188966
0.6975336786087708
0.6975733377275164
0.6976129690153013
0.6976525725014113
0.6976921482150906
0.6977316961855428
0.69777121644193
0.697810709013374
0.6978501739289559
0.6978896112177153
0.697929020908652
0.697684904427047
0.6977243581345602
0.6977637842617117
0.6975199814020815
0.6975594513729206
0.6975988937809311
0.6976383086549743
0.6976776960238718
0.6977170559164043
0.697756388361313
0.6977477423344802
0.697787036677888
0.6977770506745593
0.6978163074493644
0.6978555368960979
0.697894739043286
0.6979339139194153
0.6979730615529325
0.6977304570824587
0.697769648205055
0.6978088121021409
0.6975665173757164
0.6976057245921479
0.6976449046002404
0.6976840574283065
0.6977231831046194
0.6977622816574133
0.697801353114883
0.6977920968988215
0.6978311309746581
0.6978701380279431
0.6979091180867274
0.6979480711790236
0.6979373312914514
0.6979762477023133
0.6980151372186272
0.6980539998682632
0.6980928356790527
0.698131644678789
0.6981704268952265
0.6981740291674898
0.6982127700222303
0.6981758148512668
0.6982145283912611
0.6982532152598534
0.6982918754845968
0.6983305090930065
0.6983691161125598
0.6984076965706961
0.6984462504948172
0.6984847779122871
0.6985232788504323
0.6985617533365417
0.6985480597216097
0.6985864992850128
0.6983467647279485
0.6983852469726096
0.6984237028234128
0.6984621323075031
0.6985005354519882
0.6985389122839384
0.6985772628303873
0.6983381059447898
0.6983764989639445
0.6981375744004946
0.6981760097402738
0.6982144187994788
0.6982528016050548
0.6982911581839102
0.6980526707664977
0.6980910694818094
0.6980829456629618
0.6981213078472852
0.6981596438636793
0.6981979537389098
0.698236237499706
0.6982007692292226
0.6982390259522081
0.6982772566236288
0.698315461270086
0.6983536399181448
0.6983917925943341
0.698429919325147
0.6984680201370401
0.6985060950564345
0.6985116784153895
0.6985497126529105
0.6985877210694964
0.6985762384928567
0.6986142121256321
0.6986521600048418
0.6984153287641621
0.6984533183199569
0.6984912821375704
0.6985292202431502
0.6985671326628089
0.6983307309258672
0.6983686848423045
0.6984066130881864
0.6984445156895476
0.6984823926723882
0.6985202440626728
0.6982843371919998
0.6983222298897456
0.698285239937959
0.6980496511255643
0.6980875846354426
0.6981254925664202
0.6981633749443603
0.6982012317950916
0.6982390631444078
0.6982768690180678
0.698266003950879
0.6983037753182962
0.6983415212761155
0.6983792418499684
0.6981444925249768
0.6981822539548793
0.6982199900160012
0.6982577007338987
0.6982953861340937
0.6980610588233105
0.6980523064450624
0.6978182178111104
0.6975842861256223
0.6976221340551763
0.6973884247975364
0.6973968418622867
0.697163364513153
0.6972013026468216
0.6971639336380222
0.69720184620467
0.6971925757264635
0.6972304533775959
0.6972392014192547
0.6972770381949713
0.6973148497040597
0.6973526359718203
0.6973903970235197
0.6974281328843907
0.6974210710583147
0.697188597367962
0.6972263627496837
0.6972641029712577
0.697301818057819
0.6973395080344691
0.6973329941787995
0.6973706487076538
0.6974082781919262
0.6974458826565947
0.6972140960555124
0.6972517400461634
0.697289359032503
0.697326953039436
0.6973152231266315
0.6973527836059905
0.6973903191696087
0.6974278298422696
0.6974653156487238
0.6975027766136894
0.6974957663772076
0.6975331924505644
0.6975705937466465
0.697607970290051
0.69737720351192
0.6974146192871855
0.6974520103247484
0.6974893766491337
0.6975267182848343
0.6975640352563105
0.6976013275879904
0.697564667350919
0.6976019348667766
0.6976391777998399
0.6976298621097301
0.6976670712876487
0.697704255945516
0.6976926374510409
0.697683609994395
0.6977207524887731
0.6977578705392588
0.6977949641699744
0.6978320334050105
0.697869078268426
0.697906098784248
0.6979430949764722
0.6979800668690628
0.6980170144859524
0.6980539378510423
0.6980908369882023
0.6981277119212711
0.6981645626740559
0.6979357312867487
0.6979726207941629
0.6980094861355061
0.698046327334517
0.697817834265013
0.6978547140666
0.6978915697400865
0.697928401309143
0.697965208797409
0.6979544119579641
0.6979911868994724
0.6979995767178063
0.6980363129016774
0.6980282421605691
0.6980649450205216
0.6981016239386215
0.6981382789382877
0.6979107240885686
0.6979474174035983
0.6979372133092469
0.6977099462257856
0.6977466690648771
0.6977833680036503
0.6978200430654301
0.6977848113792895
0.6975579632611558
0.6975946758203543
0.6976313645247384
0.697668029397551
0.6977046704620047
0.6977412877412817
0.6977778812585347
0.6978144510368858
0.6978050302020337
0.6978415674719568
0.6978780810625086
0.6979145709967011
0.6979510372975165
0.6979874799879073
0.6980238990907963
0.6980602946290765
0.6980966666256113
0.6981330151032348
0.6981693400847511
0.6982056415929353
0.6982419196505328
0.6982781742802597
0.6983144055048028
0.6983506133468196
0.6983867978289383
0.6984229589737581
0.6984590968038487
0.698495211341751
0.6984869244260461
0.6982619688948299
0.6982981120175021
0.698334231874566
0.6983703284884786
0.6984064018816681
0.6984424520765341
0.6982179446988175
0.6982540322833984
0.6982900966828945
0.698326137919642
0.6983621560159488
0.6981380346565085
0.6981281234939906
0.6981641704421692
0.6981565154597441
0.6981925302009155
0.6981805860552104
0.6981463655953472
0.6979228156864149
0.6979588591218273
0.6979948794894411
0.6980308768113942
0.6980668511097963
0.6981028024067288
0.698138730724245
0.6981746360843698
0.6982105185091001
0.6982463780204046
0.6982363121493276
0.6982721405461896
0.6983079460860201
0.6982987515387634
0.6983345257677643
0.6983702771961096
0.6984060058455899
0.6981835835507345
0.6982193488880042
0.6979971275802741
0.6980329294830213
0.6980687086110213
0.6978467471774407
0.6978825627402943
0.6979183555414301
0.6979541256025398
0.6979898729452875
0.6979800277388009
0.6979441716837862
0.6979798881610169
0.6980155819826959
0.6980058541815856
0.6980415171463187
0.6980771575109475
0.6978560370936174
0.6978469650037566
0.6976260574491495
0.697615568538291
0.6976512872789985
0.6976869834272071
0.6977226570043452
0.6976887948197438
0.6977244452820172
0.6977600732234678
0.697795678665429
0.6975754148779715
0.6973552901020554
0.6971353042061242
0.6971710617601162
0.6972067967683617
0.6969870656631716
0.6970228361238684
0.6970585840519915
0.6970943094688249
0.6971300123956257
0.6971656928536242
0.697201350864024
0.6972369864480022
0.6972725996267092
0.6973081904212686
0.6973437588527778
0.6973793049423073
0.6974148287109014
0.6974503301795781
0.6974424190900465
0.6974778896323377
0.6972591759635913
0.6972946817102845
0.6973301652032975
0.6973656264635455
0.6974010655119173
0.6974364823692758
0.6974718770564575
0.697507249594273
0.6975426000035068
0.6975322897018571
0.6975256646887196
0.6975609762022278
0.6975962656529345
0.697631533061511
0.6976667784486024
0.6977020018348278
0.6977372032407809
0.6977267467302753
0.6977174087606809
0.6977525724449558
0.697787714213566
0.6978228340869931
0.6978579320856938
0.6978492617404123
0.6978843296663925
0.6979193757703901
0.6979544000727679
0.697989402593863
0.6980243833539876
0.6980323561405893
0.6980673018230292
0.6981022258000764
0.6981371280919468
0.6981720087188317
0.6982068677008968
0.6982417050582832
0.698276520811107
0.6982690572659288
0.6983038429649214
0.6983386071114362
0.6983733497254974
0.698408070827104
0.6984427704362305
0.6984774485728266
0.6984438924010258
0.698478548744722
0.698513183662549
0.6985477971743698
0.6985823893000234
0.6986169600593237
0.6985837364900115
0.6986182854935377
0.6986528131770987
0.6986873195604232
0.6987218046632151
0.6987562685051546
0.6987907111058972
0.6988251324850743
0.6988595326622932
0.6988499089040402
0.6988842802795436
0.6989186305034315
0.6989529595952221
0.6989872675744102
0.6990215544604662
0.699055820272837
0.6990900650309451
0.6991242887541895
0.6991584914619453
0.6991926731735638
0.6992268339083724
0.699260973685675
0.6992505543453432
0.6992846659190923
0.6993187565847361
0.6993528263614917
0.6991386294774605
0.699172733543118
0.6992068167308657
0.6992408790598694
0.6992749205492713
0.6993089412181904
0.6993429410857223
0.699376920170939
0.6994108784928895
0.6994448160705993
0.699433840670585
0.6994677505201712
0.6995016396740907
0.6995355081512844
0.6995693559706695
0.6996031831511402
0.6996369897115681
0.6996256803493499
0.699659459462224
0.6996497247675182
0.6996400502803539
0.6996737941810339
0.6997075175499824
0.6997412204059328
0.6997749027675956
0.6998085646536586
0.6995959215164195
0.6996296173203073
0.6996632926590848
0.6996969475513907
0.6997305820158409
0.6997641960710287
0.6997977897355249
0.699585601200129
0.6996192286347197
0.699652835689047
0.6996864223816328
0.6994745246159206
0.6995081449560051
0.699541744944794
0.6995753246007608
0.6996088839423561
0.6996424229880085
0.6996759417561241
0.6996446865408122
0.6996781843720431
0.6997116619690056
0.6997451193500278
0.6995339074214586
0.6995673982484029
0.6995580513059355
0.6995915146523193
0.6996249578218287
0.6996583808327066
0.699649850475698
0.6996832458544449
0.6997166211215512
0.6997499762951795
0.6995393985111605
0.6995727869315588
0.6996061552686965
0.6996395035406887
0.6994292121359575
0.6994625935349296
0.6994959548789909
0.6995292961862087
0.6995626174746292
0.6995521690803428
0.6995854635114362
0.6996187379698656
0.6996519924735972
0.699685227040576
0.6997184416887253
0.699751636435947
0.6997848113001216
0.699817966299108
0.6998511014507439
0.6996416905885504
0.699432405009553
0.699465625734106
0.6994988265957445
0.6995320076122773
0.6995651688014923
0.6995983101811558
0.699631431769013
0.6996645335827878
0.6996546993453523
0.6996877744672405
0.6997208298604548
0.6997538655426416
0.6997868815314261
0.6998198778444129
0.6998528544991851
0.6998858115133053
0.6998756163117926
0.6999085469342935
0.6997003027965565
0.6996923464118395
0.6997253021541835
0.6997582383033395
0.6997911548767752
0.6998240518919381
0.6998569293662543
0.6998897873171298
0.6999226257619495
0.6999285909788645
0.6999613984297502
0.6999941864218869
0.7000269549725816
0.7000597040991204
0.7000924338187696
0.7001251441487744
0.7001578351063598
0.7001905067087305
0.7002231589730709
0.7002557919165447
0.7002884055562958
0.7000813421602118
0.7001139880856492
0.700081345610989
0.7001139722468247
0.700105397139057
0.7001379974079603
0.700170578432313
0.7002031402291505
0.6999965906302629
0.6999876946939689
0.7000202816082439
0.7000528493141993
0.6998465874257744
0.6998791871078036
0.6999117675909623
0.6999443288922057
0.699976871028469
0.6999658247312318
0.6999565418332475
0.6999890516733186
0.6997832935746492
0.6998158352185928
0.6998483577428866
0.6998808611643762
0.6999133454998872
0.6999458107662255
0.6997404276057895
0.6997729245492652
0.699763568569759
0.6997960396748147
0.6998284917463974
0.6998609248012372
0.6998933388560449
0.6999257339275117
0.6999581100323089
0.6999904671870886
0.7000228054084835
0.7000551247131066
0.7000874251175515
0.7001197066383926
0.7001519692921847
0.7001842130954633
0.7002164380647447
0.7002486442165257
0.700280831567284
0.7003130001334782
0.7003451499315475
0.7003772809779119
0.7004093932889721
0.7003752867227812
0.7004073809014502
0.7004394563826658
0.7004715131827625
0.7004616585494471
0.7004514204371988
0.7004409807615778
0.70047299982125
0.7005050002597768
0.7005369820933974
0.7005689453383325
0.7005597040980694
0.7005916421764362
0.7006235617077191
0.7006554627080694
0.7006208929459686
0.7006527762111177
0.7006846409824934
0.7007164872761821
0.7007483151082513
0.7007801244947499
0.7008119154517082
0.700843687995138
0.7008754421410325
0.7009071779053664
0.700938895304096
0.700970594353159
0.7010022750684747
0.7009684199735273
0.7010000830047242
0.7010317277388791
0.7008292344610805
0.7008609102547431
0.7008619900686262
0.7008936381257246
0.7009252679208167
0.7009568794697044
0.700944896285368
0.7009764839508709
0.7010080534102264
0.7010396046791705
0.7010711377734203
0.7011026527086756
0.7011341495006175
0.7011656281649093
0.7011970887171964
0.7009954214498058
0.7010269128490194
0.7010583861445255
0.7010898413519308
0.7011212784868239
0.7011526975647756
0.701184098601339
0.7012154816120489
0.7012468466124228
0.7012781936179598
0.7013095226441419
0.7013408337064329
0.7013721268202787
0.7014034020011081
0.7014346592643317
0.7014658986253427
0.7014971200995167
0.7014881845332653
0.701519381764562
0.7015505611484721
0.7015399097974866
0.7015710654859134
0.7016022033660018
0.7016333234530157
0.7016644257622021
0.7016955103087905
0.7017265771079929
0.701757626175004
0.7017886575250011
0.7018196711731443
0.7018506671345761
0.7018816454244223
0.7019126060577909
0.701943549049773
0.7019744744154423
0.7017745955787636
0.7018055514319763
0.7018364896666043
0.7018674102976848
0.7018983133402381
0.701929198809267
0.7019203534397276
0.7019512150920365
0.7019820592093157
0.7020128858065056
0.7020436948985295
0.7018444205031567
0.7018752599150214
0.7016761463661094
0.7017070160092032
0.7017378681475377
0.701729405334308
0.7017218820803676
0.7017527037874028
0.7017835080366601
0.7018142948429676
0.7018450642211368
0.7018348951588809
0.7018656413011032
0.7018963700529736
0.7018880099947267
0.7019187150534943
0.7019086403171063
0.7019393222006085
0.7019699867546085
0.7017718021169026
0.701763063586463
0.7017937519172555
0.7018244229344621
0.7018550766527306
0.7018457463791756
0.7016479319072536
0.7016786094434632
0.7017092696965537
0.7017399126811266
0.7017705384117666
0.7017585376206614
0.7017891408762309
0.701819726914779
0.7018502957508308
0.7018808473988949
0.7019113818734637
0.7019020672385886
0.7019325785983291
0.7019215357004086
0.7019520244629618
0.7019824961114186
0.702012950660185
0.7020433881236505
0.7020738085161887
0.702104211852157
0.7021345981458965
0.7021261463726043
0.7021565094990867
0.7021868556201776
0.7021560852690666
0.7019595680327753
0.7019899437854002
0.7020203025445974
0.7018239881423197
0.701792415947815
0.7018228044587057
0.7018531759880313
0.7018835305500221
0.7019138681588923
0.701944188828841
0.7019351513778928
0.7019259448369773
0.7019562367653114
0.7019865117990954
0.7017908088406903
0.7018211131046463
0.7018514004813
0.7018816709847634
0.7019119246291327
0.7017165148505611
0.7017467976206875
0.701737867559656
0.7017681275430648
0.7017983706966722
0.7018285970345143
0.7018588065706122
0.7018889993189712
0.7019191752935812
0.7019493345084162
0.7017544568475311
0.7017846450382242
0.7018148164763143
0.7018449711757424
0.7018751091504344
0.7019052304143003
0.7019353349812351
0.701965422865118
0.7017709726094766
0.7018010893459223
0.701789745106143
0.7018198399754507
0.7018499181901545
0.7018799797640756
0.7019100247110199
0.7019400530447782
0.7019700647791259
0.7020000599278232
0.7020300385046152
0.7018361611120428
0.7018661683861463
0.7018961590953731
0.7019261332534359
0.7019560908740321
0.7019860319708442
0.7019766009938025
0.7020065199317631
0.702036422380918
0.7018430239174522
0.7018729549237859
0.7019028694482877
0.7018726007449292
0.7018649119872917
0.7016718267295236
0.7017017636605426
0.7015088294390247
0.701499264066429
0.7015292237377257
0.7015591669476645
0.7015890937098087
0.7016190040377068
0.7016488979448924
0.7016787754448842
0.7016700379127065
0.7016998932253785
0.7015074885384508
0.7015373720415693
0.7015672391656782
0.7013750289631671
0.7014049241915844
0.7013971084350111
0.7014269812517315
0.701456837717704
0.7014866778463488
0.7015165016510722
0.7015463091452652
0.7015761003423043
0.7013843604952581
0.7014141796612198
0.701443982537006
0.7014737691359623
0.7015035394714192
0.701533293556693
0.7015630314050855
0.7015927530298836
0.7016224584443599
0.7016521476617729
0.7016428427454476
0.7014516594095497
0.7014813708910276
0.7015110661897813
0.7015407453190285
0.7015704082919724
0.7016000551218017
0.701629685821691
0.7016593004048004
0.7016888988842757
0.7017184812732483
0.7017480475848357
0.7017775978321408
0.7015870009831913
0.7016165789106774
0.7016057000740565
0.7016352568740133
0.7016647976366397
0.7016943223749847
0.7015040581877898
0.7015336104918632
0.7015631467784278
0.701592667060502
0.7015942547410626
0.701623750612488
0.7016532305143024
0.7014633378944067
0.7014928452456027
0.7015223366339364
0.7015518120723574
0.7015812715738017
0.7016107151511911
0.7016401428174336
0.7016313335041197
0.7016607397083894
0.701690130034579
0.7015007399859866
0.7013114521446521
0.7012808743041246
0.7010917478547437
0.7011212519690764
0.7011507401782262
0.7011802124950509
0.7011725355705647
0.7012019861421629
0.7012314208545412
0.7010426640790756
0.7010721258239183
0.7011015717163291
0.701092849249531
0.7011222737342487
0.7009338000047503
0.700963251417787
0.7009926870052393
0.7010221067798591
0.7010515107543851
0.7010808989415422
0.7011102713540418
0.7009221548336892
0.7009515540700307
0.7009809375384793
0.7010103052517169
0.701039657222412
0.7008518116550962
0.7008811903575499
0.700910553324223
0.7007228932028511
0.7007522828213499
0.7007816567108586
0.7005941816823109
0.7006235821439939
0.7006529668835048
0.7006823359134516
0.700711689246429
0.7005244833449472
0.700553863159202
0.7005832272833024
0.7006125757298136
0.7006040036860579
0.7006333309283814
0.700662642525337
0.7006919384894409
0.7007212188331959
0.700750483569092
0.700779732709605
0.7008089662671984
0.7008381842543215
0.7008414411871047
0.7008706349764918
0.7008998132290034
0.700928975957039
0.7009581231729851
0.7007717477081692
0.7008009212223123
0.7008300792310003
0.700859221746591
0.7008883487814299
0.7007022392889228
0.7007313925325188
0.7007226001156728
0.7007517324870708
0.70078084940363
0.7005950151820962
0.7006241582077412
0.700653285785188
0.7006823979267168
0.7007114946445944
0.7007405759510749
0.7007696418583992
0.7007619717326774
0.7007910165953877
0.7008200460904457
0.7008490602300448
0.7008780590263655
0.7009070424915752
0.7009360106378287
0.7009649634772678
0.7009939010220215
0.7010228232842061
0.7010517302759248
0.7010806220092684
0.7008956403148069
0.7009245579796974
0.7009534603926549
0.7009823475657427
0.7009743247330142
0.7009669169481534
0.7009957777466166
0.7010246233431845
0.7010534537498647
0.7010822689786526
0.7011110690415305
0.7011398539504685
0.7011686237174238
0.7011973783543414
0.7012261178731534
0.7012548422857793
0.7012835516041264
0.7013122458400892
0.70134092500555
0.7013695891123783
0.7013982381724315
0.7014268721975542
0.7014554911995786
0.7014840951903248
0.7015126841816003
0.7015412581852001
0.7015113161402612
0.7015398755302991
0.701568419959944
0.7015969494409482
0.7016254639850513
0.7016539636039808
0.701682448309452
0.7017109181131678
0.7017018584140546
0.7017303082570614
0.7015468973035179
0.7015753727701005
0.7013920981168168
0.7014205991379183
0.7014117225463609
0.7014402035657732
0.7014686697203528
0.7012856619797526
0.7013141535931943
0.7013048281224894
0.7013332998846876
0.7013617568062488
0.7011790153375655
0.7012074976226859
0.7010248915035133
0.701053399083938
0.7010818918243937
0.7008994609391935
0.7009279789014661
0.7007456829381628
0.7005634817725521
0.7005920648310763
0.7006206330335408
0.7006491863915251
0.7004671995898649
0.7004957779612815
0.7005243414944989
0.7005528902010705
0.7005814240925374
0.7003996909085964
0.7004282497304342
0.7004567937434454
0.7004853229591456
0.7005138373890383
0.7005423370446149
0.7005708219373551
0.7005992920787268
0.7006277474801859
0.7006561881531761
0.700647658925206
0.7004664256973412
0.7004948860237487
0.700523331634372
0.7005517625406218
0.7005801787538968
0.7006085802855839
0.7006369671470584
0.7006653393496837
0.7004844758134551
0.7005128727249651
0.7005412549837859
0.700569622601256
0.7005979755887014
0.7004173625503954
0.7004457401651801
0.7004741031560974
0.7005024515344483
0.7004722257926699
0.700500560056862
0.7005288797345604
0.7003486098221222
0.7003416071568122
0.7003699458658549
0.7003982700011208
0.7004265795738491
0.7004548745952681
0.7002749016059066
0.700303221052685
0.7003315259542932
0.7003598163219339
0.7003880921667986
0.7004163535000673
0.7004446003329085
0.7004728326764791
0.7005010505419248
0.7005292539403798
0.7003497231218404
0.7003779508402092
0.7003493068356634
0.7001699600221332
0.7001982120825255
0.7002264496806397
0.7002546728275779
0.700225187773999
0.7002533968072832
0.7002815914150836
0.7003097716084629
0.7003379373984722
0.7003660887961514
0.700394225812529
0.7002153713115554
0.7000366081327677
0.7000648076988172
0.6998861741678912
0.6999143977224186
0.6999426068808455
0.6999708016541841
0.6999989820534349
0.7000271480895871
0.6998487972238319
0.6998413328639158
0.6998695175277944
0.6998595095616943
0.6998876752522907
0.6997095867853054
0.699737776284448
0.699559816524457
0.6995880297691532
0.699616228670563
0.6996444132396212
0.699672583487252
0.6997007394243686
0.6997288810618725
0.6997570084106547
0.6997851214815948
0.6998132202855616
0.6998413048334128
0.6996638152810837
0.6996552564025156
0.6996481482499415
0.6996762461616659
0.6997043298357863
0.6997323992831215
0.6997604545144792
0.6997884955406565
0.6996113787359132
0.6996394432928916
0.699667493650752
0.6996955298202675
0.6997235518122004
0.6997515596373021
0.6997795533063134
0.6998075328299638
0.6998354982189724
0.6998634494840471
0.6998913866358851
0.6998843393952567
0.6997077347171352
0.6995312191432914
0.699559211902124
0.6995518733625626
0.6995798468020766
0.699570889007564
0.6995626320841881
0.6995905816750774
0.6996185171891142
0.6996464386369302
0.6994703383503366
0.6994982830331661
0.6995262136557777
0.6995189691434341
0.6995468805185338
0.6995747778607652
0.6996026611807084
0.699630530488933
0.699658385795998
0.6996862271124518
0.699714054448832
0.6995384234110688
0.699566273871421
0.6995941103576335
0.6996219328802212
0.6996497414496883
0.6996775360765284
0.6997053167712247
0.6997330835442499
0.6997608364060662
0.6997885753671252
0.6998163004378682
0.6998440116287261
0.699871708950119
0.6998993924124569
0.6999270620261393
0.6999547178015554
0.6999275440439889
0.699955185874499
0.6999828138910009
0.7000104281038472
0.7000380285233804
0.7000656151599326
0.7000931880238255
0.7001207471253705
0.7001482924748689
0.7001758240826115
0.7002033419588788
0.7002308461139414
0.7002583365580592
0.700249510090914
0.70027698218803
0.7003044406004152
0.7003318853382924
0.7003593164118738
0.7003509417696449
0.700378354450945
0.7003685598373122
0.7003959545023402
0.7003981749670891
0.7004255486516399
0.7004529087309797
0.7004802552152489
0.7003062660808189
0.7003336353983838
0.7003609911264167
0.7003883332750362
0.7004156618543513
0.7004429768744607
0.7004702783454528
0.7004636758711044
0.7004909586752798
0.7005182279563801
0.7005454837244569
0.7005727259895524
0.7005999547616983
0.7004264959959737
0.7004537474840724
0.700480985484674
0.7005082100077888
0.7005354210634175
0.7005626186615509
0.7005898028121698
0.7006169735252451
0.700644130810738
0.7006712746785996
0.7006984051387716
0.7007255222011853
0.7007526258757629
0.7007797161724162
0.7008067931010474
0.7008338566715491
0.7008609068938039
0.7006881108122226
0.7007151836239314
0.7007080122121211
0.7007008662989596
0.7007279159643822
0.7007549523081277
0.7007819753400348
0.7008089850699326
0.7008359815076405
0.7008629646629683
0.7008899345457158
0.7009168911656738
0.700943834532623
0.7009707646563345
0.70099768154657
0.7010245852130815
0.7010514756656113
0.7010783529138925
0.7011052169676483
0.7011320678365924
0.701158905530429
0.701185730058853
0.7011764014728296
0.7012032085594788
0.701195825091044
0.7012226142806601
0.7012493903447548
0.7012761532929718
0.7013029031349458
0.7011312255576789
0.7011579977755833
0.7011847568923288
0.7012115029175301
0.7010400156338623
0.7010667839693833
0.7008954158970369
0.700922206486484
0.7009489839850006
0.7009400327888029
0.7009667928559887
0.7007956583850766
0.7008224406280665
0.7008492098001716
0.7008759659109584
0.7009027089699836
0.7009294389867954
0.700956155970932
0.7009828599319223
0.7010095508792866
0.7010003048498553
0.7010269785476305
0.7010536392560228
0.7010802869845182
0.7011069217425931
0.700936336116865
0.7009629929331623
0.700989636784082
0.7009829280754882
0.7010095541279528
0.7010361672394442
0.7010296687246286
0.7010562640219786
0.7010295397759939
0.7010022121708692
0.7010287947669236
0.7008586834359924
0.7008852879543037
0.7009118795671974
0.7009384582840614
0.700965024114275
0.7009556414604265
0.7009821902528797
0.7010087261825458
0.7010352492587707
0.7010617594908908
0.7010882568882338
0.7011147414601182
0.7011412132158538
0.7011676721647407
0.7011941183160709
0.7012205516791267
0.7012469722631817
0.7012733800775006
0.701299775131339
0.7013261574339438
0.7013525269945525
0.7013788838223942
0.7014052279266888
0.7014315593166472
0.7012623357800208
0.7012886889329718
0.7012617690306093
0.701288109613754
0.7013144374995822
0.7013407526972726
0.7011717956380827
0.7011981325148353
0.7012244567082858
0.701250768227594
0.7012770670819111
0.7013033532803791
0.7013296268321314
0.7013558877462926
0.7013821360319787
0.7014083716982967
0.701434594754345
0.701266061694577
0.7012923063369552
0.7013185383738374
0.7012922355853908
0.7013184550458635
0.7013446619220021
0.701370856222864
0.7013970379574987
0.7012288372289717
0.7012550404585776
0.7012812311267118
0.7013074092424051
0.7013335748146793
0.7013597278525475
0.7013858683650146
0.7012179521887242
0.7012441141216409
0.701270263533891
0.7012964004344606
0.7013225248323273
0.7013486367364599
0.7011809703160112
0.7011732855871903
0.7011994144336245
0.701225530796138
0.7012516346836754
0.7012777261051727
0.7013038050695579
0.7013298715857501
0.7013559256626599
0.7013819673091896
0.7013736982981299
0.7013997232885011
0.7014257358712487
0.7014517360552439
0.7012846043573513
0.7012758374432919
0.7013018547499057
0.7011348781178224
0.7011609165919469
0.7011540758217503
0.7011800973378324
0.7010133085420812
0.7010393511578655
0.7010653813900949
0.7010588045745371
0.701050260465199
0.7010762695522623
0.7009097431224399
0.7009357732256916
0.70096179096897
0.7007954102922624
0.7006291085812297
0.7006551805620918
0.7006812401748415
0.7007072874282775
0.7005411643160375
0.7005672324230768
0.700593288175563
0.7004273101399848
0.7004533866908552
0.7004794508919502
0.7005055027520408
0.70053154227989
0.7005249947737153
0.7003592684915356
0.700385324129999
0.7004113674460986
0.7004373984485734
0.7004634171461547
0.700489423547565
0.700515417661519
0.7005413994967229
0.7003759824012101
0.7004019848859867
0.7004279750967558
0.700453953042206
0.7004799187310177
0.7005058721718629
0.7005318133734058
0.7003666715032093
0.7003926332841217
0.7004185828304532
0.7002535843421539
0.7002795544136501
0.7003055122553032
0.7003314578757505
0.700166635221508
0.7001926013092006
0.7002185551804322
0.7002444968438223
0.7002704263079819
0.7002759294542749
0.7003018393434547
0.7003277370569349
0.7001632250209807
0.7001891431240558
0.7002150490561504
0.7002409428258355
0.7002668244416742
0.7002605617026504
0.7002864265739176
0.7003122793134441
0.7003381199297634
0.700329296642226
0.7003026843575056
0.7003285090584329
0.700354321660648
0.7003801221726513
0.7002161371288272
0.7002419579085056
0.7002359257612399
0.7002617298281921
0.7002875218230662
0.7002784599481775
0.7003042359706153
0.7003299999425519
0.7003557518724355
0.70019211735097
0.700217889458086
0.7002436495277864
0.7002693975685025
0.700295133588658
0.7003208575966687
0.7003465696009427
0.70037226960988
0.7003769776495972
0.7004026585846089
0.7004283275471567
0.700453984545611
0.7004796295883345
0.700505262683682
0.7005308838400004
0.700556493065629
0.7005284710926825
0.7005540689602231
0.7005796549162385
0.7006052289690412
0.7006307911269356
0.7006563413982185
0.7006818797911791
0.7007074063140989
0.7007329209752514
0.7007242101718769
0.7007497090798525
0.7007417850349639
0.7007672680254188
0.7007927391880758
0.7008181985311679
0.7008436460629202
0.7008690817915499
0.7007065802655144
0.7007320359742879
0.7007574798843552
0.7007829120039175
0.7006205810073912
0.7006460330516032
0.7006205495303885
0.7006459897985331
0.7006714182915015
0.700696835017467
0.7007222399845957
0.7007476332010458
0.7007730146749681
0.7007983844145057
0.7008237424277944
0.7008490887229625
0.7008744233081303
0.7008997461914114
0.700925057380911
0.7009503568847277
0.7009756447109521
0.7010009208676673
0.7010261853629493
0.7010176748207456
0.7010429238023214
0.7008813187023208
0.700906587471441
0.7009318445959671
0.7007703767672189
0.7007956536283768
0.700787620458812
0.7008128817128304
0.700838131339114
0.7008633693456892
0.700888595740575
0.7009138105317835
0.7009390137273188
0.700964205335178
0.7009893853633508
0.7010145538198194
0.7010072056716707
0.7010323584742071
0.7010574997255138
0.7010826294335463
0.7011077476062525
0.7010989339825006
0.7011240368900327
0.7011491282824696
0.7011742081677327
0.7011992765537362
0.7012243334483869
0.7012493788595845
0.7012744127952214
0.7012994352631828
0.7011388445979061
0.7011307176027217
0.701155755778577
0.701180782495313
0.7012057977607945
0.7012308015828791
0.7010704469518289
0.7010954702853823
0.7010891798991965
0.7011141875152878
0.7011391837045498
0.7011641684748124
0.701189141833899
0.7012141037896252
0.7012390543497999
0.7012639935222246
0.7012554793010203
0.701280403349518
0.7013053160301486
0.7012965136268804
0.7013016160424288
0.701326506856438
0.7013513863280849
0.7013762544651206
0.7013672834952491
0.701392136688423
0.7014169785666899
0.701441809137775
0.7014666284093967
0.7014914363892659
0.7014652888734307
0.7013057924457651
0.7013306200691952
0.701355436407342
0.7013802414678981
0.7012209092912811
0.7012457336380046
0.70108650436152
0.7011113479491599
0.7009522214516679
0.7009770842350723
0.7008180603956361
0.7008429423297525
0.700867812979545
0.7008926723526884
0.7009175204568502
0.7009423572996913
0.700933793955549
0.7009586158613156
0.7009514659686154
0.7009762726342132
0.7010010680699943
0.7010258522835822
0.7010506252825938
0.701075387074639
0.7011001376673212
0.7011248770682362
0.7011496052849737
0.701174322325116
0.701166998844327
0.7011917007890007
0.7012163915765178
0.7011916796851015
0.7012163593303001
0.7012410278359613
0.7012656852096253
0.7012903314588257
0.701314966591089
0.7013395906139355
0.7013642035348779
0.7013888053614229
0.7012307637198363
0.7012553845227637
0.7012799942352395
0.7013045928647552
0.7011467124971584
0.7011713300518326
0.7011959365274995
0.701220531931636
0.7012451162717133
0.7012416393812859
0.7012662079218736
0.7012907654179384
0.7013153118769265
0.7013398473062767
0.7013643717134215
0.7013888851057866
0.7014133874907909
0.7014378788758467
0.70146235926836
0.7014868286757295
0.7014806276148553
0.7015050819499753
0.7015295253190257
0.7015539577293811
0.7015783791884097
0.7016027897034728
0.7016271892819251
0.7016179713381878
0.7014608692398139
0.7014852842025797
0.70145947780906
0.7014838821568125
0.7015082755853936
0.7014991564316218
0.7015235355352628
0.7015479037383434
0.7015722610481728
0.7015645901386846
0.701588932837026
0.7016132646608093
0.7014565846106394
0.7014809351181867
0.701324354552312
0.7013487237005741
0.7013730819746068
0.7013974293816869
0.701421765929085
0.7014460916240651
0.7014704064738847
0.7013140725299414
0.7013384059602856
0.7011821710736827
0.7012065230417988
0.7012308641651284
0.7012551944509141
0.7010991171763868
0.7011234659504719
0.7011165042162577
0.7011408382918134
0.7011651615450095
0.7011894739830642
0.701183038822775
0.7012073364825733
0.7011989590207961
0.7012232423501817
0.7010675187787071
0.7010608407108507
0.7010851385282101
0.701109425560919
0.7011337018161562
0.7011579673010938
0.7011822220228977
0.701026749246396
0.7010510223030726
0.7010752846004157
0.7010995361455773
0.7009442194561343
0.7009684892874651
0.7009927483704207
0.7010169967121396
0.7010412343197542
0.7010654612003904
0.7010896773611679
0.7011138828092002
0.7010875310387072
0.7011117262580033
0.701135910780916
0.7011600846145367
0.7011842477659509
0.7012084002422373
0.7012325420504689
0.7012566731977121
0.7012807936910271
0.7011260197352357
0.7011501584131217
0.7011742864408079
0.7011984038253413
0.7012225105737623
0.7012142337181261
0.701238326350746
0.7012624083651938
0.7012864797684873
0.7013105405676385
0.7011561008978373
0.7011801798073523
0.7012042481164228
0.7012283058320474
0.7012523529612186
0.7012763895109224
0.7013004154881389
0.7013244308998423
0.7013484357530001
0.7013724300545742
0.70139641381152
0.7013895184620537
0.7014134879304158
0.7014374468720023
0.701461395293746
0.7014853332025741
0.7015092606054076
0.7015331775091613
0.701557083920744
0.7015809798470586
0.7016048652950014
0.7016287402714635
0.7016038106274161
0.7015954424009051
0.7016193037515106
0.7016431546503636
0.7014895213780514
0.7014814977796551
0.7013279671388629
0.7013518609114616
0.7013445163516998
0.7013357709702615
0.7013596473614586
0.7013835133126072
0.7012302054408448
0.7012540892482036
0.7012779626191161
0.7013018255604214
0.7013256780789526
0.701349520181537
0.7011964205264002
0.7012202804319847
0.7012142677561135
0.7012381133582424
0.7012619485588
0.7012534617297482
0.7012772831917463
0.7013010942694976
0.7012934398725734
0.7013172370551535
0.7011644779096394
0.701188292811644
0.7012120973435628
0.7012358915121678
0.701259675324225
0.7011070948900813
0.7011308963721402
0.7011546875012273
0.701002229426102
0.7010260381822953
0.7010498365891051
0.7008975006837186
0.7009213166748616
0.7009451223202221
0.7007929083957226
0.700640760564981
0.7006646116062986
0.7006884522956016
0.7007122826396284
0.700736102645111
0.7007599123187761
0.7007837116673442
0.7008075006975301
0.7008312794160427
0.7008550478295852
0.700878805944855
0.7007270020016138
0.7007507775550813
0.7007745428138732
0.7007982977846743
0.7006466426672138
0.7006704150309627
0.7006941771103233
0.7007179289119679
0.7007416704425631
0.7007335236482746
0.7007257272116789
0.7007494516673192
0.7007731658726005
0.7007653466694591
0.7007890472009307
0.7008127374990123
0.7008364175703302
0.7006851796727104
0.700708877046657
0.7006999279540684
0.7006928862070041
0.7007165665911584
0.7007402367660504
0.7007333061727752
0.7005823186041105
0.700606002401894
0.70062967599774
0.7004788082811167
0.7004718262657316
0.7003210574697208
0.7001703535623678
0.7001940954200168
0.7002178270639176
0.7002105252135762
0.7002342431199836
0.7002579508295268
0.700252273749894
0.7002759673971146
0.7001255321731841
0.6999751615691949
0.6999988994576093
0.6998486206041405
0.6998723754629752
0.6997221882579402
0.6995720654971039
0.6995665847476799
0.6995903797129741
0.6995664088235967
0.6995901936251168
0.699613968231694
0.6996377326498819
0.6996320156843139
0.6996557660574624
0.699679506259145
0.6997032362958941
0.6996782860946769
0.699671326432533
0.6996950429882631
0.699718749397873
0.6997424456678725
0.6997661318047651
0.6997898078150494
0.6998134737052182
0.6998371294817587
0.6998607751511526
0.6997112961304027
0.6997349585715269
0.6997586109091322
0.6996092494126734
0.6996329184819228
0.6996565774512918
0.6996802263272439
0.6997038651162368
0.6995546745266598
0.6995783300016946
0.6996019753934066
0.6996256107082418
0.6996187313913633
0.6996423530690041
0.6994933661965448
0.6995170045064699
0.6995406327532575
0.6995642509433324
0.6995878590831135
0.6996114571790147
0.6996350452374444
0.699658623264805
0.6996821912674942
0.6997057492519039
0.6997292972244205
0.699580640054838
0.699604204597714
0.6994556371301842
0.6994792182067838
0.699502789272313
0.6993543379163555
0.6993469007105068
0.6993704848444068
0.6993940589744323
0.6994176231069472
0.6994411772483099
0.6994647214048734
0.6994882555829852
0.6995117797889878
0.6995352940292178
0.6993871501719477
0.6994106808426533
0.6994342015511784
0.6994577123038479
0.6993097102487689
0.6993332373902256
0.6993567545794228
0.6993802618226741
0.6994037591262877
0.6994272464965664
0.6994507239398078
0.699474191462304
0.6994670632608596
0.6994905174202375
0.6995139616749871
0.6995373960313814
0.6995608204956878
0.6995842350741683
0.6996076397730798
0.6994600743565489
0.6994834953674216
0.6993360183496339
0.6993594556366417
0.6993529318254611
0.6993763556720876
0.6993997696498088
0.6994231737648604
0.6994465680234727
0.6994699524318709
0.6994933269962749
0.699486803385328
0.6995101645686921
0.6995335159240447
0.6993864005684349
0.69940976812675
0.6994331258605713
0.6992861243629125
0.6993094982615365
0.6993328623391948
0.6993562166020757
0.6993795610563622
0.6994028957082326
0.6994262205638595
0.6994495356294106
0.6993027774389722
0.6992946871854862
0.6993180151680216
0.6993413333673815
0.6991947209285203
0.699193630397765
0.6992169600032799
0.6992104669589049
0.6992337832640904
0.6992570898032843
0.6992803865826208
0.6993036736082294
0.6993269508862342
0.699350218422754
0.699373476223903
0.6993967242957898
0.6994199626445182
0.6992737322529973
0.6992666645450114
0.6992899155049632
0.6993131567486761
0.6993363882822392
0.6993298161531979
0.6991837877931742
0.699207031784849
0.6990610900124038
0.6990843499076255
0.69910760009707
0.6991308405868109
0.6991540713829167
0.6991772924914513
0.6992005039184731
0.6990547764270353
0.6989091096680382
0.6989323624593397
0.698955605563996
0.6989788389880591
0.6990020627375754
0.6990252768185865
0.6990484812371289
0.6990716759992341
0.6990948611109287
0.6991180365782339
0.6991412024071665
0.6991643586037377
0.6991875051739541
0.6992106421238171
0.6992337694593233
0.699256887186464
0.6992799953112259
0.6991347959766513
0.69915791985291
0.6991810341302163
0.6992041388145459
0.6992272339118696
0.6992503194281532
0.6991053069189396
0.698960354543464
0.6989834810263352
0.6990065979230997
0.6990297052397163
0.6990528029821391
0.6990464363732765
0.699069521084716
0.6990925962372688
0.6991156618368708
0.6991387178894533
0.699161764400942
0.6990171301923361
0.6990401923180284
0.6990632449060344
0.6990862879622695
0.699109321492644
0.699132345503064
0.6991553599994301
0.6991783649876382
0.6992013604735794
0.6992243464631398
0.6992473229622008
0.699270289976639
0.6992637733509831
0.699257516931628
0.6991132806451322
0.6991362563570872
0.6991592225945218
0.6991821793632953
0.6991755419546286
0.6991984858998089
0.6992214203913654
0.6992443454351395
0.6992672610369681
0.6992901672026831
0.6993130639381117
0.6993359512490762
0.699192054962811
0.6991846574844084
0.6992075570834274
0.6991854114940652
0.6992083015221122
0.6992311821400757
0.6992540533537573
0.6992478246410767
0.6992706830394484
0.6992935320484596
0.6993163716738942
0.6993090919847375
0.6993319190405524
0.6993547367275776
0.69937754505158
0.6993727825931675
0.6993955778608708
0.6992521709349203
0.6992749815821077
0.699297782878753
0.6992914156402944
0.6993142042271157
0.6993369834781782
0.6993597533992179
0.6993825139959655
0.6994052652741475
0.6993985736529158
0.6994213123339598
0.6994440417111245
0.6994667617901189
0.6994894725766475
0.6994818409196379
0.699338856078894
0.6993615790815173
0.699384292798075
0.6994069972342581
0.6994296923957534
0.6994523782882425
0.6994750549174027
0.6994977222889065
0.699520380408422
0.6995430292816125
0.6995656689141365
0.6995882993116485
0.6996109204797976
0.699468288283981
0.6994909246923852
0.6993483750847447
0.6993415978914903
0.6993642462740577
0.6993868854312146
0.6992444731148979
0.6992671274379435
0.6992897725387937
0.6993124084230786
0.6993350350964238
0.6993576525644504
0.699351429856252
0.699229015220306
0.6992066184890255
0.699064503322666
0.6990871527850907
0.6991097930441581
0.6991324241054765
0.6991550459746498
0.6991776586572773
0.6992002621589536
0.6991941383113324
0.6991885958853506
0.6992111834106153
0.6992054227626151
0.6992279977139744
0.699250563510852
0.6991088139540892
0.6991027353985901
0.6991253128600928
0.6991478811735157
0.6991704403444172
0.6991929903783521
0.699197208320524
0.6992197438062718
0.6992422701701877
0.6992647874178091
0.6992872955546686
0.6993097945862949
0.6993322845182117
0.6993547653559384
0.6992133958864911
0.6992358916649932
0.6992583783524553
0.699280855954387
0.6991396156279976
0.6991621081345175
0.6991845915586605
0.6992070659059266
0.6992001835904017
0.6992226457220249
0.6992147198571107
0.699237169995888
0.6992596110803645
0.699118631320066
0.6989777083949864
0.6990001882014193
0.6990226589488933
0.6990451206428832
0.6990675732888594
0.6990900168922879
0.6991124514586302
0.6991348769933436
0.6991572935018808
0.6991797009896903
0.699202099462216
0.69906147152588
0.6990838847646472
0.6991062889912556
0.6991286842111397
0.6991510704297297
0.6991734476524513
0.6991958158847257
0.6992181751319702
0.6990777698759195
0.6991001438446084
0.6990938392637581
0.6990711289708047
0.6990644570833741
0.699086815769599
0.6991091654872374
0.6991315062416845
0.6991538380383311
0.6991761608825637
0.699036045419461
0.69905838291946
0.6990807114701402
0.6989406993108231
0.6989336027312703
0.698911809210797
0.6989341492225472
0.6989564802929279
0.698978802427306
0.6990011156310443
0.6988613154079181
0.6988836431808648
0.6989059620262734
0.6989282719494972
0.6989236329621633
0.6989459304396763
0.6988063087995565
0.6988003436707243
0.698822652409591
0.6988449522409955
0.6987054622305682
0.6987277765482062
0.6987500819614877
0.6987723784757413
0.6987946660962915
0.6988169448284587
0.6988392146775588
0.6988614756489038
0.6988837277478009
0.6989059709795536
0.6989282053494611
0.698950430862818
0.6989726475249152
0.6988334931057384
0.6988557241994504
0.6988779464449659
0.6989001598475664
0.6988933839502233
0.6989155854466363
0.6989100678940594
0.6989322572459522
0.6989544377767948
0.698976609491846
0.6989987723963609
0.6990209264955898
0.6988820941368021
0.6988767679416713
0.6988693729313574
0.6988915351256774
0.6988855201919292
0.6988810643404758
0.698742424970442
0.6987645947607919
0.6987867557588395
0.6988089079698141
0.698831051398941
0.6986925593158259
0.6985541221136631
0.6985763028556997
0.6985984748115442
0.6986206379864162
0.6984823246548014
0.6985045020465789
0.6985266706604456
0.6985488305016119
0.6985709815752841
0.6985931238866645
0.6986152574409513
0.6986373822433384
0.6986594982990156
0.6986816056131689
0.69870370419098
0.6985656750119617
0.698559823389154
0.6985819329240129
0.6985761684139977
0.6985982659938439
0.6986203548515351
0.6984825055313196
0.6985046085106812
0.6985267027709187
0.6985487883171904
0.6985708651546505
0.6985929332884491
0.6986149927237322
0.698477334597087
0.6984994081142891
0.698521472935995
0.6985435290673417
0.6985655765134625
0.6985876152794864
0.6986096453705385
0.6986316667917396
0.6984942220412396
0.6985162575026623
0.6985382842972371
0.6984009389798369
0.6984229797836378
0.6984450119236006
0.6984670354048329
0.698489050232438
0.6985110564115153
0.69853305394716
0.6985550428444638
0.6985770231085137
0.6984399127997584
0.6984345611319283
0.6984565520965708
0.6983195461036134
0.698341550999046
0.698363547265108
0.6983855349068743
0.698407513929416
0.6984294843378004
0.6984514461370905
0.6984733993323456
0.6984677722103584
0.6984897136115146
0.6985116464216757
0.6985335706458866
0.6985554862891877
0.698577393356616
0.698599291853204
0.6986211817839808
0.6986430631539712
0.6986649359681961
0.6986868002316728
0.6987086559494143
0.6985721360869779
0.6985528421735002
0.6985747112488403
0.6985685585281717
0.6985904159958379
0.6986122649304307
0.698634105336946
0.6986559372203759
0.6985196407051163
0.6985414863979601
0.6984052653592709
0.6984271248333508
0.6984489757852185
0.6984708182198569
0.6984926521422448
0.6983565733087863
0.6983784209781682
0.6984002601382336
0.6984220907939535
0.6984439129502938
0.6984657266122177
0.6984875317846837
0.6985093284726467
0.6985311166810579
0.6985528964148646
0.6984170704579494
0.698438863894469
0.6984606488592932
0.6984557609683656
0.6984775341851805
0.6983418547884856
0.6983366465118334
0.6983584301742417
0.6983527360633418
0.6983745081463876
0.6983962717791778
0.6982607660997484
0.6982825433532528
0.6983043121594129
0.6983260725231429
0.698347824449353
0.6983695679429497
0.6983913030088357
0.6984130296519099
0.6984347478770674
0.6984564576891994
0.6984781590931936
0.6984998520939335
0.6985215366962991
0.6985432129051666
0.6984080458748058
0.6984297356527203
0.6984514170400049
0.6984730900415278
0.6984947546621529
0.6985164109067408
0.6985380587801479
0.698559698287227
0.6985813294328274
0.6985753625393786
0.6984404503411284
0.6984620919819035
0.6984837252668326
0.6985053502007542
0.6985269667885029
0.6985485750349097
0.6985701749448017
0.6985917665230023
0.6986133497743312
0.6986349247036044
0.6986564913156343
0.6985218494788035
0.6983872595270735
0.6984088613857495
0.6984304549232166
0.6984520401442819
0.6984736170537487
0.6984951856564168
0.6985167459570824
0.6983823382707331
0.698403911985555
0.6984254774011982
0.6984283453271526
0.6984224525244057
0.6984440019391289
0.6984655430703948
0.6984870759229782
0.698508600501651
0.6985026636913081
0.6985241770088083
0.6985184449164796
0.6985399469443158
0.6985614407180145
0.6985829262423278
0.6984488926801171
0.6984703915512536
0.6984918821757959
0.6985133645584879
0.6985348387040701
0.6985563046172789
0.6985777623028476
0.6985717416135574
0.6985931881205116
0.6986146264119872
0.698636056492704
0.6985022950421023
0.6984970113609995
0.6985184516474213
0.6985398837286053
0.6985345447182086
0.6985287984640117
0.6985502162703706
0.6984166502634356
0.6982831353236032
0.6982765554058792
0.6981431182655379
0.6981645892990972
0.6980312245255921
0.69805270872792
0.6980741847254734
0.6980956525229514
0.6979624027324335
0.697983883668537
0.6980053564073743
0.6980268209536367
0.6980482773120119
0.6979151636054306
0.6979366330705039
0.6978035913943563
0.69782507393991
0.6978195187505466
0.6978409900763543
0.6977080679830064
0.6977295523554938
0.6977510285465752
0.6977310299261749
0.6977524976608511
0.6977739572251239
0.697795408623657
0.6978168518611102
0.697684136598299
0.6977055928392795
0.6977270409219934
0.6977484808510931
0.6977699126312268
0.697637332370419
0.6976587771226122
0.6976802137286505
0.697701642193175
0.697696418242773
0.6977178354959377
0.69773924461957
0.6977606456182978
0.6977820384967452
0.6978034232595333
0.697824799911279
0.6978193566843564
0.697840722210656
0.6978620796378174
0.6978834289704452
0.6979047702131402
0.6979261033705
0.6979474284471182
0.6979687454475855
0.6979900543764888
0.6980113552384116
0.6980050096184074
0.6980262995897029
0.6980475815057688
0.6980420589355096
0.6979100540075718
0.6979313458309613
0.6979526296045121
0.6979739053327885
0.6978420130604278
0.6978633016481577
0.6978845821933535
0.697879115588357
0.6979003851110772
0.6979216466030168
0.6979429000687231
0.6979374770600882
0.6978057907436618
0.6978270540368463
0.6978483093091734
0.6978695565651805
0.6978643542075358
0.6978855904287812
0.6979068186454201
0.6979280388619774
0.6979492510829746
0.6979704553129297
0.6979916515563576
0.6980128398177694
0.6980069133967857
0.6978755362250566
0.6978967343755439
0.6979179245493048
0.6977866382580051
0.6978078411674761
0.6976766249506337
0.6975454580724704
0.6975666943600347
0.6975879226655327
0.6976091429934638
0.6976303553483241
0.6976252677008495
0.6976464690605141
0.6976676624587218
0.6976888478999563
0.6977100253886979
0.6977311949294234
0.6977523565266063
0.6977473362948725
0.6977415655027153
0.6977627132511518
0.6977571757457055
0.6977783126402077
0.6977994416123356
0.6978205626665426
0.6978000451180129
0.6978211581471937
0.697842263268873
0.6978362674214189
0.6978573618131249
0.6978784483087456
0.6978995269127138
0.6978935915600238
0.697914659445612
0.6979357194509364
0.6978052153897077
0.6978262879813183
0.6978473526953246
0.6977169383143312
0.6977380155881728
0.6977590849870756
0.6977801465154522
0.6978012001777116
0.69782224597826
0.6978432839215
0.6978643140118309
0.697885336253649
0.697906350651347
0.6979273572093144
0.6979483559319376
0.6979693468235995
0.6979903298886799
0.6980113051315552
0.6980056546315397
0.6978755995440362
0.6978965844375479
0.6979175615140011
0.6979385307777629
0.6978085850449799
0.6978027960313706
0.6978237749466663
0.6978447460544013
0.6978657093589334
0.6977358980290675
0.6976061349831258
0.6976271309617297
0.697648119133686
0.6976690995033479
0.6976633626627282
0.6976843324035776
0.697705294353329
0.6977262485163234
0.6977471948968987
0.6977681334993899
0.6977890643281287
0.6976595563354917
0.6976804995441722
0.6977014349817178
0.6976945120507813
0.6976881538743682
0.6977090762467102
0.6977028499578932
0.6977237618500076
0.6977185099834113
0.6977394112244585
0.6977603047214371
0.6977811904786502
0.6978020685003976
0.6978229387909761
0.6978438013546792
0.6978646561957971
0.6978589240825708
0.6978797684089042
0.6979006050236851
0.6979214339311923
0.6979422551357011
0.6979630686414838
0.6979585442063431
0.6979793470087287
0.6979742776024436
0.6979950698119969
0.6980158543406454
0.6980366311926444
0.6979077470288347
0.697901954882725
0.6979227412527936
0.6979435199511996
0.6979642909821893
0.6979850543500057
0.697856322322276
0.6978770979419685
0.6978978659010343
0.6979186262037097
0.6979393788542277
0.697810773846147
0.6978315387197779
0.6978522959437962
0.697873045522428
0.6978670777028232
0.6978878169204616
0.6979085485035638
0.6979292724563447
0.697949988783016
0.6979433234534355
0.6979640295752786
0.6978356801766807
0.697815789787576
0.6978365079342905
0.6978572184654392
0.6978374594830763
0.6978581622294352
0.6978788573700828
0.6978995449092095
0.6979202248510027
0.6979408971996467
0.6979615619593227
0.697982219134209
0.6980028687284807
0.6980235107463097
0.6978954800216681
0.6978748848406944
0.6978955389703376
0.6979161855274311
0.6979368245161384
0.6979308244289396
0.6979253329240286
0.6979459588949006
0.6979665773104721
0.6979613271651132
0.6979819352172459
0.6980025357247872
0.6980231286918791
0.698043714122661
0.6980642920212691
0.6980848623918368
0.6981054252384942
0.6981259805653687
0.6981465283765843
0.6981670686762622
0.6981876014685208
0.6980600320182251
0.6979325091771549
0.6978050329197709
0.6978256168268189
0.6978461932173773
0.6978667620955623
0.6978873234654873
0.6979078773312627
0.6979058659472
0.6979264089318712
0.6979469444232049
0.6979674724253004
0.6979879929422539
0.6978607621743096
0.6977335777817136
0.6977541297004696
0.6977746741308238
0.6977696977901809
0.6977902319023872
0.6978107585367668
0.6978312776974036
0.6978268626542701
0.697847371415919
0.6978678727144085
0.6978883665538119
0.6979088529381992
0.6979033577334548
0.6979238339425786
0.6979443027071619
0.6979397601107734
0.6979602185421389
0.6979806695394813
0.698001113106852
0.6979816037700954
0.6980020397432468
0.6979975725461871
0.6980179982015453
0.6980384164428726
0.6979117536926561
0.6979321838004613
0.6978055862702962
0.6978260282219909
0.6978464627604665
0.6978405270696977
0.6978609515722979
0.6978813686720338
0.6979017783729293
0.6979221806790058
0.6979425755942812
0.697962963122771
0.6978365892384467
0.697831793716485
0.6978521902258421
0.6978725793531836
0.6977463132812904
0.697766714184806
0.6977871077087217
0.6977812139005777
0.6978015974286944
0.6978219735874953
0.6978423423809758
0.6978627038131285
0.6978830578879437
0.697903404609408
0.6979237439815058
0.6979440760082183
0.6979644006935236
0.6979847180413975
0.6980050280558125
0.6980253307407384
0.698045626100142
0.6980659141379874
0.6980861948582356
0.6981064682648451
0.6981267343617714
0.6980009004154193
0.6980211782325935
0.6980414487424461
0.6980617119489264
0.6980819678559808
0.6981022164675527
0.6981224577875829
0.698142691820009
0.698137419512724
0.6981576435703815
0.6981778603505802
0.6981980698572476
0.6982182720943083
0.6980927158504503
0.6981129297648812
0.6981331364120409
0.698153335795848
0.698173527920218
0.6981937127890636
0.6982138904062948
0.6982340607758186
0.6982542239015394
0.6982743797873586
0.6982945284371751
0.6983146698548847
0.6983348040443804
0.6983549310095527
0.6983750507542891
0.6983951632824742
0.6984152685979902
0.6984353667047161
0.6984554576065282
0.6984755413073003
0.6984956178109031
0.6985156871212048
0.6983905723644215
0.6984106532984384
0.698404993228041
0.6982799654813119
0.6983000554298413
0.6982804760083969
0.6983005586764782
0.6982949871605963
0.6981700909010434
0.6980452393111112
0.6980653496756032
0.6979405614472021
0.6979606833321829
0.697835958406641
0.6978159490924092
0.6978111728702322
0.6978313034891006
0.6978514269184624
0.6978715431621682
0.6978916522240662
0.6979117541080018
0.6979318488178173
0.697951936357353
0.6979720167304456
0.6979523055914445
0.6979723787373652
0.6979924447258083
0.6980125035606014
0.6980325552455692
0.6980525997845337
0.6980471270422384
0.6980671618446739
0.6980871895109374
0.6981072100448412
0.6981009378492982
0.698120948808726
0.6981409526455485
0.698160949363568
0.6981809389665837
0.6982009214583924
0.698220896842788
0.6982408651235618
0.6982608263045025
0.6982807803893959
0.6983007273820252
0.6982963974118952
0.69817234404586
0.6980483347485162
0.6980683088513694
0.6980882758611463
0.6981082357816245
0.6981281886165789
0.6981217745149184
0.6979979062085815
0.6980178679970693
0.6980378227043977
0.698057770334334
0.6980777108906426
0.6979539601884815
0.697973912075707
0.6979938568915566
0.6978701868247792
0.6977465605737917
0.6977665350596828
0.697786502471203
0.6978064628121102
0.6978264160861591
0.6978463622971023
0.6978663014486892
0.697886233544667
0.6979061585887798
0.6979260765847696
0.6979459875363753
0.6979658914473332
0.6979857883213774
0.6980056781622387
0.6980255609736458
0.6980454367593244
0.6980653055229978
0.6980851672683868
0.698105021999209
0.6979817689939125
0.6978585595024749
0.6978784437150433
0.6978737146191601
0.6978935891416188
0.6979134566524273
0.6979333171552954
0.6979531706539305
0.6979730171520372
0.6979928566533173
0.6978698406405127
0.6978896913307814
0.6979095350264445
0.6977865986982735
0.6978064535607633
0.6978263014308732
0.6978461423122964
0.6978659762087235
0.6978605243150439
0.697855231222298
0.6978750530514135
0.6978948679071503
0.6977721287464209
0.6977919547318558
0.6977862551373277
0.6978060716697196
0.6978258812367223
0.6978456838420075
0.6978654794892445
0.6978852681820998
0.6979050499242376
0.6979248247193194
0.6979046721686679
0.6979244400878791
0.6979442010685437
0.6979397842276813
0.6979595355827142
0.6979792800086626
0.6979990175091723
0.6978766259577942
0.6978963745345749
0.6979161161881035
0.6979358509220198
0.6979555787399614
0.6979752996455632
0.6979950136424574
0.698014720734274
0.69803442092464
0.6980541142171802
0.6980738006155169
0.6980934801232698
0.6980885659155563
0.6980929184339585
0.6981125842708451
0.6981322432291599
0.6981518953125111
0.6981715405245045
0.6981665399060037
0.6981861756920941
0.6982058046161238
0.6982254266816896
0.6981034659084702
0.6979815477341934
0.6980011986788731
0.6979958914804056
0.698015533061211
0.6980351677863164
0.6980547956593104
0.6980744166837792
0.6980940308633067
0.698113638201474
0.69813323870186
0.6981528323680407
0.6981724192035901
0.6981919992120793
0.6982115723970772
0.69823113876215
0.6982506983108615
0.6982447550465036
0.6982643054126656
0.698283848971597
0.6982655144711777
0.6982850510171998
0.6983045807643545
0.6982854866753373
0.698305009552575
0.6983245256392467
0.6983440349388947
0.6983635374550589
0.6983830331912764
0.6984025221510823
0.6984220043380092
0.6984414797555868
0.6983201593665377
0.6983396457070289
0.6983591252802548
0.6983785980897399
0.6983980641390065
0.6984175234315744
0.6984369759709607
0.6984564217606803
0.6984758608042456
0.6983547238183274
0.6983741737548796
0.6982530964015934
0.6982725572113547
0.6982920112756015
0.6981710111003674
0.6981904760166554
0.6982099341895115
0.6982293856224394
0.6982488303189403
0.6982682682825129
0.6982876995166538
0.6983071240248571
0.6983265418106142
0.6983459528774142
0.6983653572287439
0.6983847548680877
0.6984041457989276
0.6984235300247429
0.6984429075490108
0.6984622783752061
0.698481642506801
0.6984762302991974
0.6984955853307426
0.6985149336766121
0.6985342753402691
0.6985536103251749
0.6985729386347882
0.6985922602725653
0.6986115752419599
0.6986308835464239
0.6986501851894061
0.6986694801743536
0.6986887685047106
0.6987080501839193
0.6987038867118714
0.6985834620502527
0.6986027519082338
0.698622035119124
0.6986413116863585
0.698636057671774
0.6985157483799413
0.6985350332903296
0.6985543115610517
0.698573583195536
0.6985928481972086
0.6986121065694931
0.6986064651339945
0.6986257145393575
0.6986449573241169
0.6986641934916875
0.698683423045482
0.698702645988911
0.6987218623253821
0.6987410720583013
0.6987602751910718
0.6987794717270943
0.6987986616697678
0.6988178450224884
0.6988128380376388
0.6986928907602551
0.6987120823883921
0.6985921935616267
0.6985864180746709
0.6986056180900809
0.6986004538832016
0.6986196449075555
0.698615137312686
0.6986343192411402
0.6986534945948117
0.6986726633770804
0.6986533624363449
0.6986725246743508
0.6986916803488226
0.6986936540723317
0.6987127995703359
0.6985931979271367
0.6984736372223742
0.6984546830628273
0.6984498621164722
0.6984690329419595
0.6984625796336182
0.6984817417280575
0.6983623227262235
0.6983814954074522
0.6984006615350385
0.6984198211123419
0.698300494301969
0.6983196644443697
0.6983388280384722
0.6983579850876315
0.6983771355951996
0.698396279564527
0.6984154169989613
0.6984345479018479
0.6984536722765302
0.6984727901263491
0.6984676159344478
0.6984867248860134
0.6985058273213124
0.6985249232436773
0.6985440126564387
0.6984249697094965
0.6984187607737408
0.6984378585160135
0.6984569497524976
0.698476034486517
0.6983571044619151
0.6983761996957341
0.698395288429048
0.6984143706651754
0.6984334464074332
0.6984525156591357
0.6984715784235949
0.6984906347041204
0.6985096845040202
0.6985287278265992
0.6985477646751609
0.6985667950530057
0.6984480921141691
0.6984281417630711
0.6984237383342712
0.6984427768481265
0.6984618088961935
0.6984808344817652
0.698499853608133
0.6985188662785855
0.6985378724964094
0.6985568722648888
0.698575865587306
0.6985948524669409
0.698613832907071
0.6986088317860494
0.6986278034212635
0.6986467686254149
0.6985283739857563
0.6985473496099394
0.6985663188049765
0.6985852815741347
0.6985663466708605
0.6985853030137734
0.6986042529384222
0.698623196448066
0.6986421335459618
0.6986610642353643
0.6986799885195258
0.6986989064016969
0.6987178178851253
0.6987367229730572
0.6987556216687363
0.6987745139754038
0.6987933998962994
0.69881227943466
0.6988311525937206
0.698850019376714
0.6988688797868706
0.698887733827419
0.6989065815015852
0.6989254228125935
0.6989442577636655
0.6989630863580211
0.6989574039585789
0.698976223982863
0.6989950376586821
0.6990138449892479
0.6990326459777702
0.6990514406274559
0.6990702289415107
0.6990890109231375
0.6990839158501166
0.6991026891978364
0.6991214562213696
0.6991402169239114
0.6991589713086546
0.6991777193787903
0.6990600325046312
0.699078790915168
0.6990975430129299
0.6991162888011032
0.6991350282828716
0.6991537614614171
0.6991486208060459
0.6991434668899348
0.6990259440345153
0.6990446829528145
0.699063415573376
0.6990821418993741
0.6990756106479076
0.6990943286353557
0.6990882317088826
0.6991069412918587
0.6989895823962247
0.6990083022561638
0.6990270158332168
0.6990080963575371
0.6990268036904606
0.6990455047478614
0.6990641995328969
0.6989469855490719
0.6989419996968949
0.6989607024304211
0.6989419438991306
0.6989606403743341
0.6989793305850126
0.6989980145343141
0.6990166922253842
0.699035363661367
0.699054028845404
0.6989370127709404
0.6988200358650373
0.6988387277110965
0.6988340533957627
0.6988527366434238
0.698847315970856
0.6988659907521175
0.69874914306933
0.6987678280183178
0.6987865067212922
0.6988051791813846
0.6988238454017243
0.6988425053854385
0.698861159135652
0.6988798066554881
0.6988984479480677
0.6989170830165095
0.6989357118639302
0.698819067052204
0.6987024611674965
0.6987211164972841
0.698739765603442
0.6987584084890842
0.6987533914858614
0.6987720258833986
0.6987536809887266
0.6987723091265475
0.6986558664821338
0.69867450470963
0.6986692987707266
0.6986879285523961
0.698706552129309
0.6987251695045645
0.6987437806812601
0.6987623856624906
0.6987809844513493
0.6986647147367984
0.6985484837078951
0.6985438848824217
0.6985625076369588
0.6985811241983618
0.6985997345697195
0.6986183387541185
0.698502231335346
0.698520845538832
0.6985394535571698
0.6985580553934418
0.6985766510507282
0.698595240532107
0.6986138238406546
0.6986324009794451
0.6986509719515505
0.6986458489688571
0.698627975291615
0.6985120781490649
0.6983962194530707
0.6984148141941091
0.6984334027687601
0.6983176147377971
0.6983362132614465
0.6983548056205205
0.6983733918180837
0.6983919718571984
0.698410545740925
0.6982948765548135
0.6982895725883326
0.6982839013541583
0.6983024808288414
0.6983210541534169
0.6983396213309382
0.6983581823644562
0.6983767372570203
0.6983952860116776
0.6982797915043166
0.6982983501545167
0.6982937471149807
0.6983122973233773
0.698330841400487
0.6983126181980308
0.6983080894894175
0.6983030026575996
0.6983215360193266
0.6983400632603924
0.6983585843838288
0.6983770993926651
0.6983956082899291
0.6984141110786459
0.6984326077618395
0.698451098342531
0.6984695828237403
0.6984880612084848
0.6985065334997801
0.6983913824062259
0.6984098645432801
0.698428340588661
0.6984468105453797
0.6984652744164453
0.6984837322048654
0.6985021839136449
0.6985206295457873
0.6985390691042939
0.6985344021127419
0.6985528333348948
0.6985712584911528
0.6984563240952181
0.6984747590654137
0.6984706343876624
0.6984526560095158
0.6983378167040226
0.6983562590336644
0.6983746953007387
0.6982599254247649
0.6982783714619798
0.6982731266792799
0.698291564488287
0.69830999624119
0.6983284219409721
0.698310274137609
0.6983048235332661
0.6981902158156338
0.6982086490765624
0.698227076288841
0.6982454974554462
0.6982639125793528
0.6982823216635338
0.6983007247109596
0.6983191217245995
0.6983375127074204
0.698355897662387
0.6983742765924628
0.6983926495006085
0.6984110163897836
0.6984293772629452
0.6984477321230486
0.6984660809730472
0.6984844238158924
0.6985027606545336
0.6985210914919188
0.698539416330993
0.6985577351747004
0.6985760480259827
0.698557709536761
0.6984434914678374
0.6984380122114417
0.6984563326585982
0.6984746471177019
0.6984697336086279
0.698488039894252
0.6985063401993844
0.698524634526955
0.6985429228798922
0.6985379440103309
0.6985562242199137
0.6985744984623968
0.6984605013183919
0.6984787852156991
0.6984970631476238
0.6985153351170851
0.6985336011269998
0.6985518611802832
0.6985337075987201
0.6985519616819011
0.6985702098152506
0.6985884520016772
0.698585117616619
0.6986033514316211
0.6984895723841567
0.6985078158193513
0.698526053313994
0.6985442848709856
0.6985625104932258
0.6985807301836117
0.6985989439450387
0.6986171517804006
0.698635353692589
0.6986535496844936
0.6986717397590025
0.6986899239190018
0.6985763527350097
0.6985945464868673
0.6986127343259032
0.6986309162549996
0.6986133783101486
0.698631554228551
0.6986497242437647
0.698667888358665
0.6986860465761253
0.6987041988990174
0.698722345330211
0.6987404858725742
0.698758620528973
0.698645277687038
0.6986278207524563
0.6986227319119077
0.6986408738989379
0.698659010004306
0.6986771402308716
0.6985639207947623
0.698559496466981
0.6985776340032596
0.698595765664081
0.6985913094522075
0.6986094330270881
0.6984963345273265
0.6985144676081596
0.6985325948197321
0.6985507161648931
0.6985688316464898
0.6985869412673678
0.6986050450303707
0.6986231429383403
0.698626891586306
0.6986449801114155
0.6986630627892566
0.6985501566705125
0.6985329850765201
0.6985510770834406
0.6985691632457457
0.6984563452284256
0.6983435636451496
0.6983616745499396
0.6983570690287301
0.6983525225513894
0.6983464669071602
0.6983645656553059
0.6983826585642039
0.6982700161999194
0.6982881185207893
0.698306215004084
0.6982885894448742
0.6983066800184508
0.6983247647610609
0.6983428436755232
0.6983609167646547
0.6983789840312703
0.6983970454781834
0.6984151011082053
0.6984331509241457
0.6984286900229307
0.6983162759411631
0.6983343329466303
0.6983523841413153
0.6983704295280228
0.6982580971443122
0.6982761518903351
0.6982942008300399
0.698312243966227
0.6983302813016953
0.6983483128392416
0.6983663385816609
0.6983843585317464
0.6984023726922898
0.6984203810660807
0.6984383836559069
0.6984563804645547
0.69834425068763
0.6983622568284368
0.6983802571897089
0.6983982517742282
0.6984162405847752
0.6983042071807675
0.6983222053043815
0.6983161637998232
0.6983341542349867
0.6983292561464978
0.6983472387161032
0.6983652155220644
0.698383186567152
0.698401151854135
0.6984191113857801
0.6983072569476978
0.6983252257629046
0.6982134221724847
0.6982314002556833
0.698226440835202
0.6981147067272112
0.6981326919754011
0.6981506714692324
0.698168645211466
0.6981866132048616
0.6982045754521768
0.6982225319561677
0.698240482719588
0.6982584277451905
0.6981468492172671
0.6981648034685368
0.698182751983624
0.6982006947652772
0.6982186318162432
0.698236563139267
0.6982544887370918
0.698143035506647
0.6981609703091378
0.69817889938806
0.6981968227461529
0.6982147403861543
0.6981033823733335
0.6981213091992848
0.6981392303087739
0.6981571457045344
0.6981750553892985
0.6981929593657965
0.6981880850201131
0.698205981216209
0.6982238717110637
0.6982417565074013
0.6982596356079438
0.6982775090154117
0.6982805877611242
0.6982739595208691
0.6981628401765787
0.6981807176097908
0.6981747750354436
0.6981926448832054
0.6981874963140473
0.6982053584561367
0.6982232149186897
0.6982410657044147
0.6982589108160182
0.6982767502562055
0.6982945840276796
0.6983124121331422
0.698330234575293
0.69834805135683
0.6983658624804499
0.698383667948847
0.6984014677647146
0.6984192619307437
0.6983084369129825
0.6983042865234437
0.698322087637243
0.6983398831043766
0.6983576729275307
0.69837545710939
0.6983932356526374
0.6984110085599543
0.6983003253573299
0.698318107354249
0.698335883716822
0.698353654447726
0.6983714195496371
0.6983891790252293
0.698406932877175
0.698424681108145
0.6984203951703187
0.6984381356534243
0.6983276232901879
0.6983453728368774
0.6983631167683987
0.6983583645461345
0.6983761008116893
0.6982656856178852
0.6982834309264998
0.6983011706257234
0.6983189047182153
0.6983138118134711
0.6983315383057461
0.6983492591981184
0.6983669744932409
0.6983846841937654
0.6983797538339143
0.6983974559261132
0.6984151524305305
0.6984328433498116
0.6984505286866
0.6984682084435375
0.6984858826232648
0.6985035512284203
0.698521214261641
0.6985388717255624
0.6984287615629322
0.6984235517756182
0.6984412162817857
0.6984588752216995
0.69847652859799
0.6983665149692929
0.6983841773303866
0.6984018341294079
0.6984194853689836
0.6984139608267628
0.6984316046018788
0.6984492428242727
0.6984668754965649
0.6984845026213751
0.6985021242013205
0.6985197402390171
0.6985166171562228
0.6984068047655364
0.6984244274790147
0.698442044653372
0.6984596562912194
0.698455620622516
0.6984732245947578
0.6984908230372456
0.6983811354079998
0.6983987427831775
0.6984163446301368
0.698433940951481
0.6984515317498117
0.6984472226284252
0.6984292379494467
0.6984468212074804
0.698464398950063
0.6984819711797893
0.6984995378992521
0.6985170991110432
0.6985346548177522
0.6984251837858109
0.6984205495910065
0.698438112172602
0.6983287077064095
0.6983462791708117
0.6983638451320932
0.698357563046695
0.6983751217418841
0.6983926749405337
0.6984102226452245
0.6984277648585352
0.6984453015830433
0.6984628328213245
0.6984803585759527
0.6984978788495005
0.6983886703005873
0.6984061994294936
0.6984237230788347
0.6984412412511797
0.6983321098072343
0.698349636818343
0.6983671583539718
0.6983846744166863
0.69840218500905
0.6984196901336254
0.6984017335420791
0.6984192332727444
0.698436727541571
0.6983277500524867
0.6983452531348365
0.6983627507568579
0.6983802429211058
0.6983977296301334
0.6984152108864919
0.6984106298816661
0.6984281036781176
0.6984230913856598
0.6984405577952156
0.6984580187626745
0.6984754742905799
0.6984929243814728
0.6985103690378933
0.6985278082623798
0.6985452420574688
0.6985626704256956
0.6984539616378921
0.6984713987852822
0.6983627380200698
0.6983582028885242
0.6983756467928828
0.6983930852722984
0.6984105183293011
0.69842794596642
0.6984453681861819
0.6984402286823542
0.6983317078264372
0.6983491368772509
0.6982406638830171
0.6982581016596954
0.698275534020915
0.6982929609691985
0.6983103825070663
0.698304965906465
0.6981966007658835
0.6982140291455807
0.6981057117349159
0.6981231488058294
0.6981405804682221
0.6981580067246101
0.69804976517318
0.6980672001046233
0.6980846296315623
0.6979764497726391
0.6979938879595219
0.6980113207434033
0.698028748126794
0.6980461701122034
0.6979380799650816
0.6979555105933444
0.6979729358251279
0.6979757142318925
0.6979931309440068
0.6980105422664531
0.6980279482017329
0.6980453487523458
0.6980627439207903
0.698080133709563
0.6979722054266766
0.6979896038348521
0.698006996864849
0.6980243845191605
0.6980197389391396
0.6980148468705824
0.69803222525505
0.6980277183094578
0.6980450893393535
0.6979373164368772
0.697954696058902
0.6979720703160182
0.6978643585767719
0.6977566800767601
0.6977740768413139
0.6977914682389805
0.6978088542722433
0.6978045124532766
0.6978218911143097
0.6978392644173466
0.6978566323648646
0.6978739949593398
0.6978703333218844
0.6978876884558534
0.6979050382432006
0.6979223826863965
0.69793972178791
0.697957055550208
0.6979515453874299
0.6979688719939448
0.6979861932675552
0.6980035092107229
0.698020819825908
0.6980381251155694
0.6980554250821641
0.6980727197281478
0.6979653899741921
0.6979826931437447
0.6978754102213434
0.6978599097802037
0.6978772211812692
0.6978945272631147
0.6979118280281917
0.6979074466523154
0.6979247401199539
0.6979420282771464
0.6979593111263385
0.6979765886699744
0.6978694713297856
0.6978867573565747
0.6979040380792746
0.6979213135003262
0.6979385836221688
0.6979558484472403
0.6979731079779774
0.6979903622168149
0.698007611166186
0.698024854828523
0.698042093206256
0.6980593263018141
0.6980765541176248
0.6980937766561142
0.698088902298736
0.6981061176724331
0.698123327775042
0.6981405326089835
0.6980336852669864
0.6980508985527779
0.6980681065713461
0.6980853093251081
0.69810250681648
0.698119699047876
0.6981368860217088
0.6980301535823231
0.6980473489895888
0.6980645391407312
0.698060728735875
0.6980558161108897
0.6980729970903893
0.6980901728213842
0.6981073433062792
0.6981245085474777
0.698141668547381
0.6981588233083895
0.698175972832902
0.6980694298796237
0.6980865878103584
0.6981037405060263
0.6981208879690234
0.6981162199076684
0.698133360238258
0.6981504953423404
0.6981676252223056
0.6980612134519624
0.698078351716891
0.6980750121174051
0.6980921430582638
0.6981092687802526
0.6981263892857559
0.6981435045771566
0.6981606146568364
0.6981777195271754
0.6981948191905526
0.6982119136493448
0.6982065233903427
0.6982028709638518
0.698219956396914
0.6982370366328863
0.6982198165236639
0.6982368915869741
0.6982309738533791
0.6981248435943954
0.6981419253062982
0.6981590018269801
0.6981545759781654
0.6980485218119832
0.6980656047381835
0.6980826824759474
0.6980784333500376
0.6979724551454908
0.697968251107311
0.6979853332528273
0.6979799515122594
0.6978740525664983
0.697891141227807
0.6979082247052356
0.6978023848167453
0.6978194765715744
0.6978365631439429
0.6978536445362076
0.6978707207507239
0.6978537187595507
0.6978707897882105
0.697887855644615
0.6979049163311145
0.6979219718500579
0.6979390222037927
0.6979560673946648
0.697973107425019
0.6979901422971984
0.69788451424903
0.6979015573710855
0.6979185953363719
0.6979356281472293
0.6978300722446057
0.6978471132903746
0.6977416026896351
0.6977586519572428
0.69774270826158
0.6977597522089357
0.6976543185806177
0.6976713707318993
0.6976752996503142
0.6976923434817994
0.6977093821656462
0.6977053342965227
0.6977223658746655
0.6977393923111999
0.6977564136084535
0.6977734297687532
0.697790440794424
0.6977734895607122
0.6977904954458334
0.6978074962017479
0.6978244918307757
0.6978414823352358
0.6978584677174454
0.6978754479797208
0.6978924231243764
0.6979093931537255
0.69792635807008
0.6979433178757501
0.697960272573045
0.6979571510795985
0.697952809024501
0.6978477431191834
0.6978647019940774
0.6978816557647199
0.6978986044334153
0.6979155480024662
0.6979120207829476
0.6979289572376222
0.6979458885986262
0.6979628148682572
0.6979588537707873
0.6979757730033355
0.6979926871504517
0.6980095962144282
0.6980265001975562
0.6980433991021253
0.6980602929304239
0.698077181684739
0.6980940653673561
0.6981109439805594
0.6981278175266317
0.6981106354488349
0.698127503977116
0.6981443674435732
0.6981394378212241
0.6981562944389071
0.6980515919352421
0.6980684566699817
0.6980853163478296
0.6980810407798087
0.6980978935176886
0.6979932782181955
0.697987989740083
0.6978834222509833
0.6979002944926945
0.6979171616805665
0.6979340238168699
0.6978295270323487
0.6978463972390676
0.6978632623955824
0.6978801225041604
0.6978969775670678
0.6979138275865693
0.6979306725649279
0.6979475125044059
0.6979643474072637
0.6979811772757605
0.6979980021121543
0.6979819460139202
0.697998765706328
0.6980155803719299
0.6980323900129791
0.6980491946317274
0.6980659942304254
0.698082788811322
0.6980995783766651
0.6981163629287013
0.6981331424696754
0.6981499170018313
0.6981450788237717
0.6981618465690851
0.6980576899456973
0.6980744657240339
0.6979703532011816
0.6979871369999757
0.6980039157939096
0.6980206895852216
0.6980374583761485
0.6980542221689262
0.6980709809657889
0.6980877347689696
0.6981044835806998
0.69812122740321
0.698105023700325
0.698121762456164
0.6981384962280053
0.6981552250180747
0.6981719488285966
0.6981886676617938
0.6982053815198882
0.6982220904051001
0.6982387943196486
0.698235298672251
0.6982519956550379
0.6982686876729177
0.6982853747281045
0.6981815867710996
0.6981982818106514
0.6982149718888243
0.6982316570078297
0.6982483371698777
0.6982650123771766
0.6981613199191462
0.6981651090046279
0.6981817891410456
0.6981771705926655
0.6981938439879344
0.6981904686305768
0.6982071351052479
0.6982036265180546
0.698206770642484
0.6981032252219527
0.6981198947478561
0.698016392910236
0.6980330703657658
0.6980285732043138
0.6980452439118878
0.6980619096792612
0.6980785705086293
0.6980624595312959
0.6980791153441488
0.6980957662241385
0.698112412173456
0.698129053194291
0.6981456892888321
0.6981623204592666
0.6981789467077802
0.6981955680365577
0.6982121844477822
0.6981951012644704
0.6982117128300797
0.6981084728902852
0.6981250923514064
0.6980218957376072
0.6980385230820023
0.6980551455121533
0.6980717630302388
0.6980883756384356
0.6981049833389195
0.6981215861338649
0.698138184025445
0.6981547770158316
0.6981713651071955
0.6981879483017057
0.6981843422501716
0.6982009186358384
0.6982174901302731
0.6982340567356403
0.6982506184541033
0.698267175287824
0.698261812326202
0.6982783626277778
0.6981754324446073
0.6981919905986929
0.6982085438726857
0.6982250922687431
0.6982202787568356
0.6982368205493171
0.6982533574694003
0.6982698895192376
0.6982864167009801
0.6983029390167778
0.6983194564687791
0.6983359690591318
0.6983524767899815
0.6983689796634734
0.698385477681751
0.6984019708469565
0.6984184591612311
0.6984141638984981
0.6984306455721258
0.6984471224003401
0.6984635943852775
0.6984800615290732
0.6984747123989559
0.6984911730711338
0.6985076289076266
0.698524079910565
0.698519421332036
0.6985144630507822
0.6985309058054598
0.6985473437332609
0.6985637768363107
0.6984612729805754
0.6984777138894565
0.6983752527314853
0.6983917014342108
0.6984081453125626
0.6984245843686625
0.6984410186046317
0.6984574480225897
0.6984738726246551
0.698371517133356
0.6983879495129576
0.6984043770779154
0.6984207998303449
0.6984372177723607
0.698453630906076
0.6984700392336028
0.698453328733902
0.6984697323022833
0.6983675122331624
0.6982653220791921
0.698163161827242
0.6981795982441652
0.6981960298530098
0.6980939245546984
0.6981103638855011
0.6981267984094819
0.6981432281287488
0.6981596530454085
0.6981760731615665
0.6981924884793269
0.698208899000793
0.6982253047280664
0.6982417056632477
0.6982581018084362
0.6982744931657301
0.6982908797372263
0.698286777593844
0.6983031575895126
0.6982012601493273
0.698217647842319
0.6982340307540728
0.6981321879841261
0.6981485785805867
0.6981649643970541
0.6981813454356192
0.6981773686133926
0.6981937430689095
0.6982101127519239
0.6982264776645223
0.6981247546928345
0.6981411272715995
0.6981574950811892
0.6981533570033363
0.6981697182658451
0.6981860747645565
0.6982024265015506
0.6982187734789066
0.6982141624367171
0.698230502949663
0.6981289273746049
0.6981452755317743
0.6980437418965894
0.6980600976863258
0.6980764487200897
0.6980927949999551
0.698109136527995
0.6981042753559258
0.6981206104667306
0.6981369408310264
0.6981532664508816
0.6981492822484308
0.6981656013343538
0.6981819156811783
0.6981982252909682
0.6981934862502002
0.6982097894463778
0.6982260879108195
0.6981247782637054
0.6981196257961063
0.6981359302466602
0.6981314888368586
0.6981477868384649
0.698164080113958
0.6981803686653932
0.698196652494825
0.698212931604306
0.6981117559874962
0.6981280426800386
0.698144324653852
0.698160601910987
0.698176874453493
0.6981931422834178
0.6982094054028084
0.698205206933195
0.6982214635985563
0.6981204185242295
0.6981366827536304
0.6981529422769465
0.6981691970962199
0.6980682180396541
0.6980844804098457
0.6981007380772118
0.6981169910437923
0.6981332393116256
0.6981294064391276
0.6981253298813834
0.6981415699013275
0.6981578052289803
0.6981740358663753
0.6981902618155446
0.6980894401170875
0.6981056735949676
0.6980888319270142
0.6979880685274866
0.6980043096069191
0.6980205459991712
0.6980367777062719
0.6980530047302488
0.6980692270731285
0.6980854447369359
0.6981016577236955
0.69811786603543
0.6981340696741613
0.6981502686419099
0.6980496561230107
0.6979490725990737
0.6979652912181942
0.6979815051647076
0.6979977144406329
0.6980139190479879
0.6980301189887894
0.6980463142650528
0.6980625048787925
0.6980786908320216
0.6979782334006168
0.6978778048778254
0.6978940104170336
0.6978781361754859
0.6978943370055936
0.6979105331762736
0.6979071367344449
0.6979233264082776
0.6978230068270777
0.6978392039384728
0.6978553963948567
0.6978715841982359
0.6978877673506158
0.6979039458540004
0.6979201197103928
0.6979362889217949
0.6979524534902073
0.6979686134176297
0.6979847687060604
0.6980009193574968
0.6979007613837046
0.6978006321496466
0.6977972464792861
0.6978134147611901
0.6978295784056979
0.6978457374148045
0.6978618917905033
0.6978780415347872
0.6978941866496473
0.6979103271370741
0.6978103256573296
0.6978068790982249
0.6978230251559266
0.6978391665885761
0.6978553033981602
0.6978714355866648
0.6978875631560746
0.697787665136728
0.6978038000791607
0.6978199304036935
0.6977200849421963
0.6977362226278861
0.6976364177040373
0.6975366413285075
0.6975325390993092
0.6975486943708011
0.6975648450232019
0.6975809910584924
0.6974812939038463
0.6974974472639507
0.6975135960081499
0.6975297401384222
0.6975251596609346
0.6975412975284372
0.6975574307870958
0.6975735594388844
0.697589683485776
0.6976058029297424
0.6976219177727543
0.6976380280167813
0.6976329539482886
0.6976490580216076
0.6976651575009818
0.6976674181751471
0.697567936153448
0.6975840403125243
0.6976001398802508
0.6976162348585909
0.6976323252495067
0.6976484110549591
0.6976332417507355
0.6976493228427816
0.6976653993539725
0.6976814712862653
0.6976975386416161
0.6975982081264336
0.6976142827598554
0.6975149923694824
0.6975310742700865
0.6975261813676941
0.6975226216828243
0.6975386956353465
0.6975547650155598
0.6975708298254145
0.6975868900668604
0.6976029457418459
0.6976189968523181
0.6976350434002234
0.697651085387507
0.6976671228161127
0.6975680082937634
0.697584052967005
0.6976000930827482
0.6976161286429344
0.6976321596495043
0.6976281368462469
0.6976441615972857
0.697660181799715
0.6976559543061195
0.6976719682893217
0.6976879777289052
0.6977039826268039
0.6977004341210848
0.6977164327135116
0.697732426769261
0.6977484162902625
0.6977644012784445
0.6977803817357342
0.6977963576640577
0.69781232906534
0.6977134747900793
0.6977294534066691
0.6977454274973798
0.6977613970641338
0.6977773621088528
0.6977730146097865
0.6977889734906505
0.697804927854424
0.6978208777030246
0.6978368230383686
0.6978527638623714
0.6977540576722918
0.6977700056924081
0.6977859492023377
0.6978018882039936
0.6978178226992876
0.6978126697395302
0.6978285982073333
0.6977299930641643
0.697745928711925
0.6977618598574543
0.6977579777093977
0.6977739026536436
0.6977898231005881
0.6978057390521359
0.6978216505101911
0.6978180646738771
0.6978216138548577
0.6978375163374398
0.6978534143328655
0.6978693078430336
0.6978638315755554
0.6978797191339166
0.69787494693976
0.6978908284512466
0.6979067054852843
0.6979225780437662
0.6979384461285845
0.6979543097416302
0.6979701688847935
0.6979860235599632
0.6980018737690271
0.6980177195138723
0.6980335607963843
0.698049397618448
0.6980338768912574
0.6980497092108947
0.6980655370744894
0.6980813604839223
0.6979831498254412
0.6979989803723661
0.6980148064662538
0.6980306281089831
0.6979324798204414
0.6978343591287753
0.6978501994645618
0.6978660353476891
0.697881866780034
0.6978976937634729
0.6979135162998806
0.6979293343911315
0.6979451480390982
0.697847135800924
0.6978315876449628
0.6978271433769774
0.6978228505355556
0.6978386680313281
0.6977407395064851
0.6977565640846257
0.6977723842226489
0.6977881999224234
0.6976903334147203
0.6977061561849488
0.6977219745180573
0.6977180143149689
0.6977338265512458
0.6977496343552211
0.697765437728758
0.6976676703982649
0.697569930461252
0.6975857523659239
0.6976015698386898
0.6975038802196115
0.6974991191583967
0.6975149421163633
0.6975307606446105
0.6975465747449981
0.6975623844193851
0.6975781896696293
0.6975939904975874
0.6976097869051153
0.6976056398287125
0.6976214301892334
0.6975238880429542
0.6975396854174644
0.697535625233282
0.6975514165516162
0.6975471440608337
0.697562929356887
0.6975787102424078
0.6975741617476523
0.6975899366563348
0.6976057071592335
0.697621473258194
0.6975240808983926
0.6975398539898242
0.6975556226784388
0.69757138696608
0.6974740559507365
0.6973767520924845
0.6973925347338322
0.6974083129727695
0.6974240868111382
0.6974398562507789
0.6974556212935314
0.6974713819412344
0.6974871381957254
0.6975028900588411
0.6974991213078229
0.6975148671125884
0.6975306085307249
0.6975463455640653
0.6975620782144413
0.6975574472910965
0.6975731740153932
0.6975888963614258
0.6976046143310226
0.6976203279260106
0.6976360371482158
0.6976517419994631
0.6976674424815767
0.6976831385963796
0.6976988303456938
0.6977022942091515
0.6977179789323137
0.6977336592949744
0.6977493352989521
0.6977650069460638
0.6977806742381255
0.6977765310756341
0.6977921924142698
0.6978078494025337
0.6978235020422382
0.6978391503351946
0.697836264450407
0.6978319808868398
0.6978476214873989
0.6978632577469641
0.6978788896673426
0.6978945172503401
0.697910140497762
0.6979058749838091
0.6979214923230034
0.6979371053312662
0.6979527140103987
0.6979683183622013
0.6979839183884733
0.6979995140910129
0.6980151054716175
0.6980306925320834
0.6980265267886414
0.6980421079494622
0.6980576847947696
0.6980732573263564
0.6980888255460141
0.6981043894555335
0.6981199490567043
0.6981355043513151
0.6981510553411536
0.6981666020280066
0.6981821444136597
0.6981976824998977
0.6982132162885043
0.6982287457812624
0.6982442709799535
0.6982597918863586
0.6982753085022574
0.6982908208294287
0.6983063288696505
0.6983218326246995
0.6983373320963516
0.6983528272863818
0.6983683181965638
0.6983838048286707
0.6983992871844743
0.6984147652657456
0.6984302390742547
0.6983338506890665
0.6983296223009555
0.6983451014518404
0.6983605763320256
0.6982642507352901
0.6982797324974166
0.69829520998989
0.6981989332478536
0.698214417611607
0.6982298977067555
0.6982453735350641
0.6982608450982968
0.6982763123982163
0.6982917754365847
0.6983072342151629
0.6983226887357109
0.6983381389999878
0.6982419889051235
0.698257446025031
0.6982728988897096
0.6981767974723011
0.6981922571820083
0.6982077126375301
0.6982231638406222
0.6982386107930395
0.6982540534965358
0.6982694919528639
0.6982849261637757
0.6983003561310221
0.6983157818563531
0.6983312033415178
0.6983466205882641
0.6983424452062961
0.6983371563660631
0.6983525664418253
0.6983679722846315
0.6983833738962258
0.698398771278351
0.6984141644327492
0.6984295533611613
0.6983336942404693
0.6983490899881946
0.6983644815109616
0.6983798688105094
0.6983952518885758
0.6983915908679751
0.6984069681193529
0.6984223411537412
0.698417968978035
0.6984333362897467
0.6984486993889276
0.69846405827731
0.6984794129566244
0.6984947634286011
0.698510109694969
0.6985254517574563
0.69854078961779
0.6985561232776963
0.6985520927598765
0.6985674206743399
0.6985827443928232
0.698487139802103
0.6985024703122442
0.6985177966274176
0.6985331187493447
0.6984375732536876
0.6984529021561302
0.6984486712669614
0.6984639944603778
0.6984672711014563
0.6984825875635685
0.6984978998391392
0.6985132079298847
0.6985086677327177
0.698523970169901
0.6985392684266616
0.698536406884861
0.6985516992651737
0.6985669874695223
0.6985822714996172
0.6985975513571676
0.6986128270438821
0.6986280985614681
0.6986433659116322
0.6986391675035177
0.6986351526637701
0.6986504128049663
0.6985551379634547
0.6985704048532762
0.6985856675803466
0.698600926146368
0.6986161805530422
0.6986314308020694
0.6986466768951491
0.6986619188339801
0.6985667462527467
0.698581994926359
0.6984868591514815
0.6985021145502781
0.69851736579512
0.6985326128877036
0.6985478558297245
0.6984527894367155
0.6984680390922438
0.6984636697507575
0.6984789137771708
0.6983839084842195
0.6982889290325013
0.6983041906015632
0.6983194480206405
0.6983347012914254
0.6983194569821506
0.6983347061056804
0.6983499510848635
0.6983651919213892
0.6983605645059335
0.6983567739598178
0.6983720076599338
0.698387237222706
0.6984024626498196
0.698417683942959
0.6984329011038075
0.6984481141340478
0.6984633230353615
0.6984785278094292
0.6984937284579308
0.6983989789017102
0.6984141862161023
0.6984293894059176
0.698444588472834
0.6984597834185283
0.698365102683349
0.6983803042834074
0.698285659981431
0.6983008682264084
0.6983160723504686
0.698221475212518
0.6982169172794441
0.698232126595619
0.6981375792528165
0.6980430575117859
0.6980582841870806
0.6980735067403734
0.6980887251733379
0.6979942612051141
0.6980094862418763
0.6980247071593103
0.6980399239590879
0.6980551366428794
0.698070345212355
0.6980855496691832
0.6981007500150322
0.6980063865722078
0.6980215935084617
0.6980367963347328
0.6980220373601669
0.6980372360187125
0.698052430571177
0.6980676210192245
0.6980828073645176
0.6979885482762966
0.6980037411964584
0.6980189300148598
0.6980341147331618
0.6980375397301023
0.6980527178394241
0.6980492229411255
0.6980643953794059
0.6980795637247708
0.6980646442502768
0.6980609332303123
0.6980567784518114
0.6980719396447829
0.6980870967506285
0.6980830963294472
0.6979890277273276
0.6980041898777166
0.6980193479429243
0.6980147343251517
0.6980298868872513
0.6979358887877513
0.6979510478855198
0.6979662029016788
0.6979813538378764
0.697887412875045
0.6979025703363609
0.6979177237187046
0.697823829231456
0.6978389891290459
0.6978541449486538
0.6978692966919252
0.6978844443605042
0.6978995879560345
0.697895263409438
0.697910401479936
0.6978166089249729
0.6978317534961889
0.6978468939979245
0.697753147773583
0.697659426732915
0.6976745842780643
0.6976897377524347
0.6976856261642166
0.6977007740876627
0.6977159179445522
0.6976222773704086
0.6976181052574432
0.6976332541106106
0.6976483988991542
0.6976635396247095
0.6976786762889114
0.6975851160533892
0.6976002591737782
0.6976153982338051
0.6975218841053555
0.6975370296118304
0.6975521710589361
0.6975673084483044
0.6975824417815661
0.6975975710603516
0.6976126962862896
0.6976278174610089
0.6976429345861365
0.6976580476632992
0.6976731566941227
0.6976882616802317
0.6977033626232502
0.6977184595248012
0.697733552386507
0.697748641209989
0.6977637259968676
0.6977495610003882
0.6977646416298231
0.697779718226465
0.6977947907919313
0.6978098593278386
0.6978249238358025
0.6977316691353033
0.6977467400651242
0.6977618069679764
0.6977768698454739
0.6977616934731323
0.6977767523425823
0.6976835787877228
0.6976820125729574
0.6976970760485068
0.6977121355028403
0.6977271909375675
0.6977422423542978
0.6977572897546394
0.6977534333596007
0.6977491974413722
0.6977642378935558
0.6977792743344173
0.6977943067655613
0.6978093351885915
0.6978243596051105
0.6978393800167204
0.6978543964250223
0.6978694088316165
0.6978844172381024
0.6977914527493269
0.6978064675409045
0.6978214783333366
0.6978364851282209
0.697851487927154
0.6978664867317317
0.6978621379844856
0.6978586446994861
0.6978736365641853
0.6978886244395646
0.6977957830634252
0.6978107773072202
0.697825767562654
0.6978407538313178
0.6978557361148018
0.6978707144146954
0.6978669397412239
0.6978819125705931
0.6978968814204727
0.697911846292449
0.6979268071881075
0.697941764109033
0.6978490636489307
0.6978342790201941
0.6978492422692838
0.6978448712705884
0.6978409630136275
0.6978559194172512
0.6978708718510266
0.6978858203165339
0.6979007648153528
0.6979157053490619
0.6979117080248666
0.6979266431442154
0.6979415743025192
0.6979270028951782
0.6979223442883363
0.6979372700788488
0.6979332139923281
0.6978407235054487
0.697855654177823
0.6978705808940043
0.6978667365664974
0.6978816578607157
0.6978965752027967
0.6979114885943104
0.697926398036826
0.6979413035319116
0.697956205081135
0.6979521995910567
0.6979670957546564
0.697874747634022
0.6978896501026396
0.6979045486288052
0.6979194432140831
0.6979343338600364
0.6979492205682283
0.6979641033402201
0.6979789821775729
0.6979938570818469
0.6980087280546012
0.6980235950973945
0.6980384582117845
0.6980356859084818
0.6980505434995538
0.6980653971662752
0.6980802469102008
0.6980950927328842
0.6981099346358784
0.6981247726207357
0.6981396066890072
0.6981544368422435
0.6981692630819945
0.6981840854098088
0.6981989038272345
0.6982137183358189
0.6982100693844617
0.6982248785140147
0.6982396837387214
0.698254485060126
0.698269282479772
0.6982642891523898
0.6981722790997936
0.6981870815014819
0.698201880003183
0.6981983426277771
0.6982131357484522
0.6982279249731251
0.6982427103033346
0.6982574917406189
0.6982722692865151
0.6982870429425598
0.6983018127102887
0.6983165785912366
0.6983313405869376
0.6982394790583153
0.6981476416942408
0.6980558284851806
0.6980706170031857
0.6980854016325455
0.6981001823747938
0.6980964900247236
0.6981112654246302
0.6981260369413832
0.698140804576513
0.6981555683315495
0.6981507468709264
0.6981655054421168
0.6981802601371229
0.6981950109574718
0.6982097579046894
0.6982245009803011
0.6982392401858313
0.6982539755228035
0.6982687069927407
0.698283434597165
0.6982981583375975
0.6982937695083172
0.6982934040898845
0.6983081207308266
0.6983228335126784
0.6983375424369576
0.6983522475051811
0.6983669487188652
0.698381646079525
0.6983673551618692
0.6983820486182759
0.6982905655099948
0.6983052651750118
0.6983199609899331
0.6983346529562712
0.6982432239626922
0.6982579221278908
0.6982726164454021
0.6982873069167369
0.6983019935434049
0.6983166763269155
0.6983313552687768
0.6983460303704963
0.6983607016335808
0.698356690913091
0.6983713569456488
0.6983860191434483
0.6984006775079935
0.6984153320407874
0.6984299827433323
0.6984446296171297
0.6984592726636801
0.6984739118844836
0.6984885472810393
0.6983973250598977
0.6984119666350941
0.6984266043869258
0.6984412383168903
0.698438702397313
0.6984533309284429
0.6984679556416081
0.6984825765383035
0.6984971936200225
0.6984936169781918
0.69850822880693
0.6985228368245496
0.6984317528713844
0.6984178572122512
0.6984324712978597
0.6984283945660555
0.6984247139588432
0.6984208368056248
0.6984166005530389
0.6984312052830234
0.6984458062082066
0.6984604033300751
0.6984749966501147
0.6984895861698105
0.6984868068041333
0.6985013909880841
0.6985159713755533
0.6985305479680233
0.6985451207669753
0.6985401088191179
0.6985546765827573
0.6985692405566557
0.6984783874885641
0.6984929575952514
0.6985075239130669
0.6984167143025738
0.6984312867442236
0.698445855397872
0.6983550892048378
0.6983696639733811
0.6983842349547947
0.6983988021505546
0.6983944430028411
0.6983037424258278
0.6983183143990116
0.6983328825882501
0.6983474469950172
0.6983620076207855
0.6983765644670273
0.6983911175352141
0.6984056668268165
0.6984202123433042
0.6984347540861465
0.6984316106840687
0.6984461471770307
0.6984606799001554
0.6984752088549089
0.6984897340427569
0.6985042554651641
0.6985187731235946
0.6985332870195115
0.6985477971543773
0.6985623035296539
0.6985768061468022
0.6985913050072824
0.6985008373428162
0.6984966170606546
0.6985111206715885
0.6985256205275422
0.6985401166299738
0.6985546089803407
0.6985690975800992
0.6985646756426382
0.6985791591914444
0.6984887984154527
0.69850328803127
0.6985177738996113
0.6985322560219303
0.6985467343996797
0.6984564362178804
0.698470920652635
0.6984854013436743
0.6984998782924494
0.6985143515004109
0.6984241158265315
0.6984385950815157
0.6984530705965399
0.6984675423730531
0.6984820104125032
0.6984964747163378
0.6985109352860032
0.6985253921229454
0.6985398452286096
0.6984497110550316
0.6984641701953825
0.6984786256053049
0.6984930772862425
0.698507525239638
0.6985219694669332
0.6985364099695696
0.6985508467489875
0.6985652798066267
0.6985797091439263
0.6985941347623246
0.698608556663259
0.6986229748481664
0.6985329809057668
0.698547405110688
0.6985618256004245
0.6985762423764114
0.6984863007976324
0.6985007235843363
0.6985151426581335
0.6985295580204574
0.6985439696727407
0.6985394492475168
0.6985538559191579
0.6985682588844262
0.6985826581447515
0.6985970537015634
0.6986114455562906
0.6986258337103608
0.6986402181652013
0.6986365151128223
0.6986508944975802
0.6986652701867883
0.6986611300435496
0.69867550072416
0.6986898677128806
0.698704231011134
0.6987185906203421
0.6987329465419259
0.6987178121387105
0.6987321644744968
0.6987465131259459
0.6987608580944763
0.6987569054873327
0.6987712454414547
0.6987855817163069
0.6987999143133051
0.6988142432338644
0.69872462868613
0.6987206951969814
0.6987350287627144
0.6987493586536453
0.6987458577466291
0.6987601825768441
0.6986706438553453
0.6986849746515091
0.6986993017759343
0.6987136252300318
0.6987279450152116
0.6987422611328834
0.698756573584456
0.6987708823713372
0.6987851874949347
0.6987994889566548
0.6988137867579035
0.6988280809000861
0.6987893840266992
0.6988036776334393
0.6988179675835904
0.6988322538785553
0.6987428891402077
0.6987389301821589
0.6987532211023497
0.6987675083689753
0.6987817919834366
0.6987960719471339
0.6988103482614665
0.698796607280155
0.6988108798786008
0.6988072579197456
0.6987180105049411
0.6987322876722772
0.6987465611937586
0.6987608310707816
0.6986716351515742
0.6986859109489912
0.6987001831027643
0.698714451614288
0.6987287164849565
0.6987429777161632
0.6987572353093008
0.698771489265761
0.6987857395869354
0.698799986274214
0.6988142293289872
0.6988284687526437
0.6988244205956149
0.6988386550912589
0.6988528859593556
0.6988671132012916
0.6988813368184524
0.6988955568122234
0.6989097731839888
0.6989239859351324
0.698938195067037
0.6989524005810851
0.698966602478658
0.6989808007611369
0.6989949954299016
0.6990091864863317
0.699023373931806
0.6990375577677025
0.6990325613626136
0.6989436598541102
0.6988547809553495
0.6988689790134498
0.6988831734615684
0.698897364301082
0.6989115515333663
0.6989257351597967
0.6989399151817477
0.6989357864331996
0.6989312396813987
0.6989454136008998
0.6988566473558401
0.698870827147657
0.6988850033387142
0.6988803414160031
0.6987916285013781
0.6988058093465885
0.6987171284063161
0.6987189836992937
0.6987331683636194
0.6987473494291466
0.6987435007003485
0.698757676858524
0.6987718494214273
0.6987860183904261
0.698800183766887
0.6988143455521764
0.6988285037476595
0.6988426583547013
0.6988568093746658
0.6988709568089163
0.6988851006588157
0.6988992409257259
0.698913377611008
0.6989093222657768
0.698923454094803
0.6988349715711805
0.6988491092340087
0.6988632433181348
0.6988773738249174
0.6988915007557145
0.6989056241118834
0.6989197438947806
0.6989338601057621
0.698947972746183
0.698962081817398
0.6989761873207609
0.6989902892576249
0.6989755589611187
0.6989896574127054
0.6990037523009275
0.6990178436271359
0.6990131760388003
0.6990272626143278
0.6990413456312913
0.6990554250910391
0.6989671493712397
0.6988788959432889
0.698892990579316
0.6989070816569902
0.6989211691776588
0.6989352531426685
0.6989493335533652
0.6989634104110943
0.6989592403830631
0.6989733124400171
0.6989873809474549
0.6990014459067194
0.6990155073191526
0.699029565186096
0.6990436195088905
0.699057670288876
0.6990436479172778
0.6990576951526605
0.6989696193437713
0.6989650499756626
0.6989608523537525
0.6989749029400951
0.698988949987693
0.6990029934978826
0.698914991106658
0.6989105891895981
0.6989246372599223
0.6989386817943615
0.6989527227942508
0.6989483519975429
0.69896238824813
0.6989764209675848
0.6989904501572398
0.6989025489436889
0.6989165838938927
0.698930615315067
0.6989446432085427
0.6988567919461987
0.6988524493541171
0.6988481078534131
0.6987603018340823
0.6987743423122331
0.6986865676178088
0.698700613829853
0.6987146565140279
0.6987105706790543
0.6987246085870563
0.698636895229212
0.6986509388607779
0.6986649789673358
0.6986790155502128
0.6986930486107353
0.6987070781502289
0.6987211041700188
0.6986334682608039
0.6986474999938931
0.6986615282080524
0.6986755529046054
0.698670930974114
0.6986670254186729
0.6986810441531629
0.6986950593741856
0.6987090710830617
0.6987051180279144
0.6987191249663944
0.6987331283961223
0.6987471283184165
0.6987611247345943
0.6987751176459727
0.6986876395391066
0.6986001833318793
0.6986141911322026
0.6986281954266316
0.6986421962164824
0.6986387254481532
0.6986345975277359
0.6986485922632439
0.6986625834983179
0.6986765712342708
0.6986905554724153
0.6987045362140634
0.6987185134605258
0.6986311845624555
0.6986451674821447
0.6986591469074142
0.698673122839574
0.6985858432489631
0.6985998248458486
0.6986138029503908
0.6986277775638977
0.6986243489256125
0.6985371299057717
0.6985511088569648
0.6985650843186545
0.698579056292147
0.6985738447386568
0.6984866864298934
0.6985006629545297
0.6985146359924441
0.69842751767915
0.6984414963535777
0.6984554715420516
0.6984694432458756
0.6984834114663528
0.6984973762047858
0.6985113374624764
0.6985252952407259
0.6985211423692371
0.6985350954482885
0.6985490450512364
0.6985629911793798
0.6985769338340168
0.698590873016445
0.698604808727961
0.6986187409698615
0.6986154683912038
0.698629395838562
0.6986433198196565
0.6986572403357814
0.6986711573882295
0.698666959816729
0.6986808721983332
0.6986947811195764
0.6986079003957365
0.6986218149310491
0.6986357260067556
0.6986496336241462
0.6986635377845104
0.698677438489137
0.6986730232701716
0.6986869193423102
0.6987008119620086
0.6987147011305532
0.6987285868492298
0.6987424691193236
0.698756347942119
0.698753011469758
0.6987485801873093
0.6987441942675681
0.6987580659868095
0.6986713606801973
0.6986852379937499
0.6986991118642276
0.6987129822929116
0.6987268492810824
0.6987230116110626
0.6986363751558101
0.6986502464839478
0.6985636405280182
0.6985775174327513
0.6985913908979244
0.6985048244306508
0.6984182794146143
0.6984321674508507
0.6984460520464735
0.6983595464665817
0.6983734366166062
0.6983873233267719
0.6984012065983563
0.6983147494051651
0.6983286382229036
0.6982422114112423
0.6981558059897089
0.6981697093183311
0.6981836092068127
0.6980972430997856
0.6980108983572871
0.6980248127289861
0.6980387236595147
0.6980526311501496
0.6980665352021664
0.6980804358168403
0.6980943329954459
0.6980907740731164
0.69810466653992
0.698118555573942
0.6981324411764547
0.6981463233487296
0.6981602020920378
0.6981740774076493
0.6981879492968339
0.6982018177608608
0.6982156828009982
0.6982295444185141
0.698143375154733
0.6981572422737803
0.6981533402934322
0.6981672027616805
0.6981810618100526
0.6981949174398139
0.698208769652229
0.6982226184485623
0.698236463830077
0.698250305798036
0.6982641443537018
0.6982779794983358
0.6982918112331992
0.6983056395595523
0.6983194644786547
0.6983332859917658
0.698347104100144
0.6983609188050472
0.6983747301077328
0.6983609896432699
0.6983747975366924
0.6983886020308304
0.6984024031269392
0.6984162008262731
0.6984299951300861
0.69834406624289
0.6983578660265868
0.6983716624155029
0.6983854554108908
0.698299574267825
0.6983133727350138
0.698327167809415
0.6983409594922798
0.6983547477848587
0.6983685326884017
0.6983823142041582
0.6982965073096743
0.6983102942876356
0.698324077878549
0.6983236224393646
0.6983374010081322
0.698351176193165
0.698364947995709
0.6983787164170101
0.6983924814583133
0.6984062431208632
0.6984200014059034
0.6984165700638907
0.698330885292689
0.6982452215432665
0.698241025553647
0.6982547956643118
0.6982685623978802
0.6982823257555943
0.6982960857386958
0.6983098423484256
0.6983235955860241
0.698337345452731
0.6983510919497855
0.6982655306790246
0.6982792826056736
0.6982930311634037
0.6982892613383579
0.6983030053068341
0.6982175023063067
0.6982312516948483
0.6981457784114973
0.6980603260518385
0.6980567511438093
0.6980531443808168
0.6980669054677535
0.6980806631876515
0.6980944175417465
0.6980813299713382
0.6980950808797328
0.698108828425225
0.6981225726090481
0.6981194190969974
0.6981331586262501
0.698146894797026
0.6981606276105562
0.6981743570680713
0.6981880831708015
0.6981911211177991
0.6982048418197409
0.6981195700999289
0.6981332961883175
0.698147018924792
0.69816073831058
0.6980755136110792
0.6980621146577048
0.6980758393822907
0.6980895607573404
0.6981032787840799
0.6981169934637347
0.6980318364750223
0.6980455565227647
0.6980592732241538
0.6980729865804142
0.6980866965927689
0.6981004032624412
0.6981141065906532
0.6981278065786269
0.6981415032275833
0.6981551965387428
0.6981688865133256
0.698182573152551
0.6981962564576377
0.6982099364298039
0.6982236130702671
0.6982372863802445
0.6982509563609524
0.6982646230136065
0.698278286339422
0.6982741515579218
0.6981891826906114
0.6982028502079765
0.6981983790325992
0.6982120421062985
0.6982257018564576
0.6982393582842891
0.6981544556385832
0.6981413564292986
0.6981550181301843
0.6981686765098833
0.6980838237295589
0.6980974874413325
0.6980126639313152
0.6980263329683682
0.6980399986844695
0.6980536610808293
0.698067320158657
0.6980809759191617
0.6980946283635516
0.6981082774930345
0.6981219233088176
0.6981241922565714
0.69813783282886
0.6981514700907318
0.6981651040433917
0.6980804061052572
0.6980768063436705
0.697992139660063
0.6980057863212629
0.6980194296729778
0.6980330697164115
0.6980467064527672
0.6980603398832474
0.6980739700090541
0.6980875968313888
0.6981012203514522
0.6981148405704445
0.6981284574895655
0.6981420711100143
0.6981556814329892
0.6981692884596883
0.6981828921913089
0.6981964926290478
0.6982100897741012
0.6982236836276644
0.6981391836054416
0.6980547040333692
0.6980683117531371
0.6980819161804491
0.6980955173165001
0.6980922820248462
0.6981058786176494
0.6981194719222802
0.6981330619399312
0.6981466486717947
0.698160232119062
0.698147168877081
0.6981607489784751
0.6981743257980663
0.6981707074983687
0.6980863669925099
0.6980020468612148
0.6979177470971012
0.697913989267495
0.6979275860458876
0.6979306091021542
0.6979442005916293
0.6979577888001173
0.6979543619612664
0.697950548641272
0.6979641311653156
0.6979777104121184
0.6979640819305715
0.6979776579076531
0.6978934830815667
0.6978900023848162
0.6979035823830715
0.6979171591070656
0.6979307325579827
0.6979443027370059
0.6979578696453185
0.6979714332841025
0.6979849936545399
0.6979985507578118
0.6980121045950988
0.698025655167581
0.6980392024764377
0.6979551520005224
0.6979517981343092
0.6979653494416139
0.6979788974866876
0.6979924422707083
0.6980059837948531
0.6979219979948538
0.6979355447357006
0.6979490882173774
0.6979626284410599
0.6979761654079238
0.6979728130478741
0.6979863455349327
0.6979998747682075
0.6980134007488717
0.6980269234780984
0.6980404429570596
0.698053959186927
0.6979700887124363
0.6979667403042816
0.6978829004555964
0.6977990807461975
0.6978126178456533
0.6977288267051819
0.6977423689889145
0.6977559080211985
0.6977694438032046
0.6977829763361032
0.697796505621064
0.6978100316592561
0.6978235544518483
0.6978370740000084
0.6978505903049039
0.6978641033677019
0.6978776131895686
0.69789111977167
0.697904623115171
0.6978209615684058
0.6977373200771475
0.6977508369980292
0.6977643506793852
0.6977778611223802
0.6977913683281777
0.6977077804785935
0.6977212928426414
0.6977348019701949
0.6977483078624167
0.6977445702407321
0.6977411750676752
0.6977546753469243
0.6977681723945086
0.6977816662115885
0.6977951567993237
0.6978086441588732
0.6978221282913958
0.6978356091980492
0.697831406634492
0.6977479539429546
0.6977614388830445
0.6976780145120638
0.6976915045889798
0.6976081085210155
0.6976216037283053
0.697538235945833
0.6975347440805499
0.6975314554352645
0.697544953350983
0.6975320659764589
0.6975280015210722
0.6975414950135959
0.6974582064768778
0.697374937827585
0.6973884447596712
0.6974019484673765
0.6974154489518553
0.6974289462142612
0.697442440255748
0.6974559310774682
0.697469418680574
0.6973862281487657
0.6973997208476048
0.6973967097351319
0.6974101979667021
0.6974236829821941
0.6974371647827583
0.6974338105954784
0.6974307759641675
0.6973476693416741
0.6973611537737691
0.69737463499299
0.6973881130004851
0.697401587797402
0.6974150593848876
0.6974285277640886
0.6974419929361507
0.6974554549022196
0.6974689136634399
0.6974823692209561
0.6974958215759118
0.697482243987039
0.6974824015110219
0.6974958490611531
0.6975092934121527
0.697522734565162
0.697509332926224
0.6975227708780656
0.6975362056345792
0.6975325622811182
0.6975459926799811
0.6975594198864505
0.6975728439016647
0.6974899573945472
0.6975033864726653
0.6975168123602207
0.6975302350583504
0.6975266805845736
0.6975400989229336
0.6975373486661688
0.6975507625518684
0.6975641732528849
0.6975775807703521
0.6975909851054036
0.6976043862591723
0.6976177842327906
0.6976145827963395
0.6976279763817628
0.6976413667899626
0.6976547540220693
0.6976414551463814
0.6976548391934253
0.6975721296689211
0.6975855187606999
0.6975822924822891
0.697595677196135
0.6976090587378719
0.6976224371086275
0.6976358123095285
0.6976321278602562
0.6976454987450191
0.697658866462827
0.6976618950197501
0.6976752576307961
0.6976886170779707
0.6977019733623973
0.6977153264851991
0.6977286764474984
0.697725575721177
0.6977389213118294
0.6976563779637504
0.6975738541433145
0.6975872129432875
0.6976005685836578
0.6975966734486142
0.6976100248123486
0.6976233730193592
0.6976367180707651
0.6976500599676856
0.6976633987112387
0.6976767343025424
0.6976900667427139
0.6976772038435798
0.6975947945353063
0.6975124046930321
0.6975085145006177
0.6974261543028966
0.6974395068830159
0.6974528563105962
0.6974662025867533
0.697383886264012
0.6973972375292529
0.6974105856437526
0.6974239306086264
0.697437272424989
0.6974338478790064
0.6974311812166089
0.6974445174579648
0.6973622813398822
0.6972800646125372
0.6972934139516038
0.6973067601437258
0.6972942120957895
0.6973075550483959
0.6973039603276561
0.6972218085886919
0.697235155355016
0.6972484989772256
0.6972618394564315
0.6972751767937441
0.6972719348459836
0.6972686096905896
0.6972819415208691
0.6972952702127704
0.6973085957674016
0.6973219181858703
0.6973352374692834
0.6973312149420818
0.6973445299983072
0.6973578419223152
0.6973711507152109
0.697289145641044
0.6972071598508452
0.6972204816646312
0.697233800346452
0.6972471158974121
0.6972604283186151
0.6972565555052701
0.6972698636890803
0.6972831687459676
0.697296470677034
0.6972932551680103
0.6973065527901767
0.6973198472893694
0.6973331386666882
0.6973464269232329
0.6973597120601024
0.6973566483579509
0.6973699291770515
0.69736676037614
0.697380036892336
0.6973933102934413
0.6974065805805523
0.6974198477547645
0.6974166017675134
0.6974298646551949
0.6974431244328075
0.6974563811014455
0.6974696346622019
0.6974828851161696
0.697401145647622
0.6974144010216866
0.6974276532896295
0.6974153345815884
0.6974285836355105
0.6973468983949817
0.6973601523602609
0.697373403221567
0.6973866509799902
0.6973050088995665
0.6973182615624501
0.6973315111231186
0.6973447575826612
0.6973580009421664
0.6973712412027224
0.6973844783654168
0.6973977124313366
0.6974109434015686
0.6974241712771987
0.6974373960593124
0.6974248533485367
0.6974380749588436
0.6974347645142104
0.697447981875524
0.6974611961475865
0.6974744073314808
0.6974876154282892
0.6975008204390936
0.6975140223649755
0.6975272212070158
0.697540416966295
0.6975536096438929
0.6975667992408888
0.6975799857583618
0.6975931691973902
0.6975117507602756
0.6975249390853023
0.6975381243325403
0.6975513065030667
0.6975644855979584
0.6975776616182916
0.697590834565142
0.6976040044395851
0.6976171712426955
0.6976303349755475
0.6976434956392149
0.6976566532347709
0.6976698077632884
0.6976829592258394
0.6976796306616231
0.6976927779151769
0.6976114996325681
0.6976246517593335
0.6976204489050404
0.6976168180777964
0.697535586496744
0.6974543738309509
0.6973731800738111
0.6973863507556689
0.6973995183717255
0.6973183593447999
0.69733153180798
0.6973447012060146
0.6973578675399731
0.6972767511194148
0.6972899222937339
0.6973030904046329
0.6973162554531804
0.6973294174404449
0.6973425763674937
0.6973391918600932
0.6973523465923172
0.6973654982670785
0.6973786468854433
0.6973917924484767
0.6974049349572438
0.6974180744128085
0.6974312108162349
0.6974443441685864
0.6974574744709257
0.6974545049583983
0.6974676310325748
0.6974807540594908
0.6974938740402076
0.6974898463342133
0.6975029622151114
0.6975160750525287
0.6975291848475242
0.6974482743748589
0.6974358798527701
0.6974489943869302
0.6974621058796862
0.6974752143320959
0.697488319745217
0.6975014221201062
0.697498576676812
0.6975116748262196
0.6975083019753225
0.6975213959628024
0.6975344869164576
0.6975475748373423
0.6975606597265104
0.6975737415850151
0.6975868204139092
0.697599896214245
0.6976129689870744
0.6976260387334486
0.6976391054544187
0.6976521691510348
0.6976652298243469
0.6976782874754044
0.6976913421052562
0.6977043937149506
0.6977174423055359
0.6977304878780591
0.6977435304335675
0.6977565699731074
0.6977696064977249
0.6977826400084655
0.6977956705063741
0.6978086979924955
0.6978217224678736
0.6978179526962045
0.6978309730930643
0.697843990481862
0.6978570048636398
0.6978700162394396
0.6978830246103027
0.6978960299772701
0.6979090323413819
0.6979220317036783
0.6979350280651985
0.697854481610719
0.6977739537453126
0.6977869626935265
0.6977844162948921
0.6977974210349566
0.6978104227750811
0.6978234215163034
0.6978196589387153
0.6978326536174857
0.6978456453000194
0.6978586339873525
0.6978716196805206
0.697884602380559
0.6978975820885026
0.697894122179797
0.6979070978002733
0.6979200704313198
0.6979330400739693
0.6978526608225499
0.6977723000831646
0.6977852822602321
0.6977982614480808
0.6977940772103877
0.6978070523980837
0.697820024599202
0.6977397231003989
0.6976594400808268
0.6976724247872044
0.6976854065061883
0.6976983852388094
0.697618143906407
0.6975379210287729
0.6975509122426266
0.6975639004693076
0.6975768857098462
0.697589867965272
0.6976028472366143
0.6976158235249018
0.6976125796855558
0.6975999913859752
0.6975198535351553
0.6975328333943766
0.6975458102721208
0.6975587841694155
0.6975551293871965
0.6975680992354776
0.6975810661059493
0.697594029999637
0.697606990917566
0.6976199488607605
0.6976175069702056
0.6976136949504688
0.6976098735774966
0.6976228252446608
0.6976357739409184
0.6975557698384022
0.6975687232540743
0.6975816736994607
0.6975946211755829
0.6976075656834623
0.6976205072241191
0.6976334457985736
0.6976299841058583
0.6976429186296678
0.697655850189902
0.6976687787875795
0.6975888717003286
0.6976018050072702
0.6976147353522727
0.6976276627363536
0.6976405871605296
0.6975607290347099
0.6975736581612842
0.6975865843285711
0.6975995075375866
0.6975960548769384
0.6976089740455733
0.697621890258553
0.6976348035168918
0.6975550191157576
0.6975679370675928
0.6975808520654029
0.6975937641102009
0.6976066732029997
0.6976195793448116
0.6976324825366481
0.6975527622209657
0.6975656700986729
0.6975625523769224
0.697575456187242
0.6974957788078945
0.6975086872968286
0.6974290357395262
0.6974419489014553
0.6974548591148373
0.6974515326258278
0.6974644387981014
0.6974773420244329
0.6974902423058308
0.6974875541968834
0.697407977750312
0.6974048928119204
0.6974177954713368
0.6974306951876281
0.6974268360066529
0.6974232115247402
0.6974361062113653
0.6974489979580255
0.697461886765726
0.6974747726354716
0.697487655568267
0.6975005355651159
0.6975134126270219
0.6975262867549882
0.6975229085510557
0.6975357786648785
0.6975486458473462
0.6975615100994604
0.697574371422222
0.6975872298166313
0.6976000852836887
0.6976129378243933
0.6976096847376861
0.6976225332610335
0.6976353788606072
0.6976323271893795
0.6976451687524241
0.6975658187559782
0.6975786649619555
0.6975915082463485
0.6976043486101539
0.6976171860543676
0.6976300205799855
0.6976428521880026
0.6976556808794137
0.6976685066552131
0.6976813295163947
0.6976020655616666
0.697614893057106
0.69762771763853
0.6976405393069316
0.6976533580633031
0.6976661739086365
0.6976789868439233
0.6976917968701544
0.6977046039883206
0.6977015922086758
0.6977143953085062
0.6977107558820139
0.6976315965042194
0.6976444031873061
0.6976406920345053
0.6976534947810041
0.6976662946237273
0.6976790915636628
0.6976666516890307
0.6976794456870158
0.6976922367845251
0.697705024982545
0.6976259559633947
0.6976219577078212
0.6976347495218034
0.6976475384374478
0.6976603244557392
0.6976731075776622
0.6976858878042009
0.6976986651363388
0.6976196684577681
0.6975406896659129
0.6974617287546987
0.6974491047276158
0.6974619016270258
0.6974746956302268
0.6974874867382019
0.6975002749519338
0.6975130602724047
0.6975001039993908
0.6975128864472436
0.6975090401840497
0.6974301721333731
0.6973513219160601
0.6973641154030596
0.6973769059978954
0.6973896937015477
0.697402478514997
0.697390207684156
0.6973114154338246
0.6973242047574215
0.6973369911917553
0.6973497747378049
0.6973625553965487
0.6973753331689649
0.6973881080560311
0.6974008800587245
0.697413649178022
0.6974264154148996
0.697347707998647
0.6973604787952973
0.6973732467101251
0.6973860117441057
0.6973987738982141
0.6974115331734245
0.6974242895707112
0.6974370430910477
0.6974334378113269
0.6974461874246418
0.6974589341635089
0.6974716780289001
0.697484419021787
0.6974971571431408
0.6975098923939318
0.6975226247751306
0.6975353542877069
0.6975480809326299
0.6975362531309629
0.6975489768083033
0.6975463174995185
0.6975590371786915
0.6975717539940395
0.6975844679465294
0.697505955344622
0.6974274604137932
0.6974401863108902
0.697452909344374
0.697465629515211
0.6974783468243672
0.6974910612728084
0.6974126209825168
0.6974253399622684
0.6974380560818942
0.6974507693423588
0.6974469830429274
0.6974596924421486
0.6974723989846832
0.6973940224930566
0.6974067335588342
0.6973283820552325
0.6973410976389057
0.6973538103661073
0.6973665202377997
0.6972882084443984
0.697276483687245
0.6972891979596405
0.6973019093774622
0.697314617941671
0.6972363559194553
0.6971581114625011
0.697170831884006
0.6970926123359432
0.6971053372513099
0.6971180593119563
0.6971307785188431
0.697127256987757
0.6970490861807388
0.6969709329027727
0.6969836628999713
0.6969963900432303
0.6970091143335095
0.6970062083089676
0.6970189286473366
0.6970316461352097
0.6970443607735448
0.6970570725632996
0.6970697815054312
0.6969917134371698
0.6970044268520049
0.6970171374198095
0.6970298451415398
0.6970425500181515
0.6969645286895173
0.6969772380324635
0.6969899445308836
0.6970026481857323
0.6970153489979642
0.6970280469685333
0.697040742098393
0.6969627820556574
0.696959408803373
0.6969721073496228
0.6969848030563048
0.6969823255173841
0.6969950172435632
0.6970077061326512
0.6970203921855995
0.6970330754033589
0.6970457557868797
0.6970584333371118
0.6969805671135486
0.6969683522513673
0.6969810341986158
0.6969937133134919
0.6969903916551373
0.6969125764947426
0.6969094039731175
0.6969220854223798
0.6969184846775246
0.6969311622830638
0.6968533971455629
0.6968660791840288
0.6968787583929456
0.6968914347732602
0.6969041083259193
0.6969167790518687
0.6968390675466221
0.696851742698854
0.6968399615753322
0.6968365532887869
0.6968341096664411
0.6968467797208541
0.696859446951542
0.6968721113594488
0.6968847729455178
0.696897431710692
0.696910087655914
0.6969227407821261
0.69693539109027
0.6969480385812871
0.6969450591843648
0.6969577027832438
0.6969703435674303
0.696982981537864
0.6969956166954843
0.6969919689836633
0.6970046003297837
0.6970172288655034
0.6970298545917603
0.6970424775094917
0.6970550976196346
0.6970677149231256
0.6970803294209009
0.6970929411138963
0.6971055500030471
0.6971181560892882
0.6971307593735541
0.697143359856779
0.6971405529349142
0.6971531495302902
0.6971657433270447
0.6971783343261103
0.6971750494784349
0.6971876366476115
0.697200221021503
0.6972128026010403
0.6972253813871542
0.6972379573807748
0.6972505305828317
0.6972465971551093
0.6972591666081451
0.697271733271998
0.6972842971475962
0.6972069500264484
0.6972195183003934
0.6972320837866542
0.6972446464861582
0.6972572063998326
0.6972697635286036
0.6972823178733975
0.69729486943514
0.6973074182147564
0.6973199642131718
0.6973325074313104
0.6973450478700964
0.6973575855304536
0.6973701204133052
0.697382652519574
0.6973951818501825
0.6973926232296984
0.6974051486819443
0.6974176713609249
0.6974301912675613
0.6973529992154011
0.6973655235080858
0.6973531173935964
0.697365638901731
0.6972884881506632
0.6973010140378052
0.6973135371540398
0.6973260575002862
0.6973385750774634
0.6973510898864901
0.6973636019282842
0.6973761112037635
0.6973886177138454
0.6973862321388906
0.6973827041894055
0.6973952058251762
0.6974077046984597
0.6974202008101715
0.6974326941612269
0.6974451847525405
0.6974576725850267
0.6974701576595992
0.697393148698833
0.6974056381401241
0.69741812482406
0.6974306087515534
0.6974274938380297
0.6974399739764182
0.6974524513607211
0.6974649259918502
0.6974615824572561
0.6974583675039069
0.6974708373550605
0.6974833044559162
0.6974957688073836
0.6975082304103724
0.6975206892657911
0.6975331453745487
0.6975455987375532
0.6975580493557124
0.6975547287170476
0.6975671755856238
0.6975642672059776
0.6974874260221039
0.6974850475295048
0.6974974965890185
0.6975099429067506
0.6975223864836068
0.6975348273204922
0.6975472654183119
0.6974704853120468
0.6974829277534514
0.6974953674563414
0.6975078044216206
0.6975202386501929
0.6975174278669822
0.6975298583014832
0.6975422860016165
0.6975547109682846
0.6975671332023891
0.6975795527048313
0.6975919694765123
0.6975892901796537
0.6975861704925942
0.6975985824430747
0.697610991665654
0.6976233981612312
0.6976358019307053
0.6976482029749747
0.6976606012949372
0.6976729968914906
0.6976853897655323
0.6976977799179589
0.6977101673496668
0.6977225520615523
0.6976459634169792
0.6976583524570952
0.6976707387779312
0.6976831223803822
0.6976955032653431
0.6977078814337084
0.6976313448078381
0.6976437272980329
0.6976561070721738
0.6976684841311542
0.6976808584758672
0.6976932301072057
0.6977055990260621
0.697629121376273
0.6976414946102205
0.6976538651322265
0.6976662329431822
0.6976785980439789
0.6976909604355073
0.6976145346538843
0.6976269013541319
0.6976392653456509
0.6976516266293312
0.6975752386268534
0.6974988673504546
0.6975112399438388
0.6975236098286867
0.6975359770058878
0.6975483414763307
0.6975607032409044
0.6975730623004966
0.6975854186559953
0.6975977723082879
0.6976101232582612
0.6976224715068019
0.6976348170547961
0.6976471599031298
0.6976435437552589
0.6976558829511661
0.6976682194496865
0.6975919715568505
0.6976043123432517
0.6976166504328027
0.6976289858263875
0.6976252672936575
0.6976375990512348
0.6976499281151124
0.6976467634882746
0.697659088858926
0.6976714115381547
0.6975952465368951
0.6975190981637331
0.6974429664132241
0.6974553072995605
0.6974676454925565
0.6974799809930935
0.6974923138020529
0.6975046439203153
0.6975010807745894
0.6975134072471753
0.6975257310313265
0.6975380521279226
0.6975503705378426
0.6975626862619653
0.6975749993011686
0.6975714117711652
0.6975837211757144
0.6975960278975994
0.6976083319376971
0.6975323314657571
0.6974563475516541
0.6974686627853283
0.6974809753365294
0.6974050218381806
0.6974173386376228
0.697429652755127
0.6974263182795527
0.6974386287388576
0.6974356821540808
0.6974479889149645
0.6974602929975542
0.6974570249049065
0.6973811483791336
0.6973934557172751
0.6974057603781623
0.6973299141834501
0.6973422230779402
0.6973305137847748
0.6973428199376482
0.6972670135652232
0.6972793239450438
0.6972916316489857
0.6973039366779212
0.6973162390327226
0.6973285387142613
0.6973408357234084
0.6972650872076879
0.697277388437264
0.697289686994983
0.6973019828817155
0.6973142760983314
0.6973265666457004
0.6973388545246918
0.6972631637774298
0.6972754558703468
0.697273193534264
0.6972854818713278
0.6972977675419411
0.6973100505469717
0.6973223308872871
0.6973346085637543
0.6973468835772398
0.6972712658279905
0.6972835450475596
0.6972958216046787
0.6973080955002137
0.69732036673503
0.6972447928359582
0.6972570682710555
0.6972693410459654
0.6972816111615524
0.6972938786186809
0.6973061434182146
0.6973184055610172
0.6972428891644868
0.6972551555011138
0.6972674191815397
0.6972796802066271
0.6972042007002182
0.6972164659136844
0.6971410095862045
0.697153278983275
0.6971655457252065
0.6970901193976369
0.6971023903180736
0.6971146585839034
0.6971269241959875
0.6971391871551872
0.6971514474623627
0.6971480693837321
0.6971603260797894
0.6971725801260368
0.6971848315233334
0.6971970802725381
0.6972093263745094
0.6972215698301052
0.6972338106401835
0.6972460488056015
0.6972582843272161
0.6972705172058842
0.6972827474424618
0.6972949750378048
0.6973071999927688
0.6973194223082089
0.6973316419849799
0.697343859023936
0.6973560734259315
0.69736828519182
0.6973804943224547
0.6973927008186886
0.6974049046813743
0.6974171059113637
0.6974142171894564
0.6974264147836249
0.6974386097473009
0.697450802081335
0.6974483146551135
0.6974605033145141
0.6974726893464822
0.6973975225516393
0.6973223719565368
0.6972472375559381
0.6971721193446091
0.697184329878765
0.6971965377824741
0.6972087430565864
0.6972209457019513
0.6972090622471073
0.697221262230491
0.6972334595871154
0.6972456543178288
0.697257846423479
0.6972700359049137
0.6972822227629799
0.6972071977766702
0.6972193887729194
0.6972315771463211
0.6972437628977214
0.6972559460279661
0.6972681265379013
0.6972656843467504
0.6972778611904842
0.6972900354161049
0.6973022070244569
0.6973143760163839
0.6973265423927297
0.6972516093879595
0.6972637798938718
0.6972759477847206
0.6972723290919964
0.6972844934506239
0.697296655196351
0.6973088143300191
0.6973209708524699
0.6973181629120239
0.6973303158207734
0.6973424661204829
0.6973546138119924
0.6972797742955927
0.6972049508408985
0.6972171093770652
0.6972292653043839
0.6972414186236942
0.6972535693358352
0.6972657174416458
0.6972778629419646
0.6972900058376297
0.6973021461294787
0.6972901973387972
0.6973023350074192
0.697227597350934
0.6972397391267955
0.6972518783004761
0.6972640148728123
0.6972761488446402
0.6972882802167955
0.6973004089901136
0.6972257275711363
0.6972141441235544
0.6972262769390369
0.6972384071564861
0.6971637643551633
0.6970891375338878
0.697086458548329
0.6970985985364889
0.6971107359264704
0.6971228707191077
0.6971350029152343
0.6971471325156835
0.6971592595212883
0.6971713839328811
0.697168593565371
0.6971807143859815
0.6971772086903285
0.6971026761685528
0.6971148001484294
0.6971269215366045
0.6971390403339089
0.6971511565411733
0.6971477324612437
0.6971598451509289
0.697171955252709
0.6971840627674133
0.6971961676958708
0.6972082700389098
0.6971338217452592
0.6971459281606093
0.6971580319910516
0.6971701332374141
0.697182231900524
0.6971702320603969
0.6971674953413962
0.6971795904131604
0.6971916829040918
0.6971173078579105
0.6971294044125832
0.6971414983869327
0.6971535897817848
0.6971656785979644
0.6971777648362965
0.6971898484976055
0.6972019295827154
0.6972140080924503
0.6972260840276332
0.6972381573890875
0.6972502281776357
0.6972622963941003
0.6972743620393033
0.6972712203175523
0.6972832824421232
0.6972800644811289
0.6972058146606112
0.6972178798962643
0.6972299425629329
0.6972420026614374
0.697254060192598
0.6972661151572341
0.6972781675561653
0.6972039732416776
0.6972160296875413
0.6972280835682036
0.6972401348844834
0.6972521836371989
0.6972642298271677
0.6972762734552076
0.697273450037783
0.6972854901247356
0.6972975276518739
0.6973095626200141
0.697321595029972
0.6973336248825633
0.6973456521786032
0.6973576769189067
0.6973696991042881
0.6973817187355618
0.6973937358135415
0.6974057503390407
0.6974177623128727
0.6973437107347974
0.69735572674469
0.697367740203413
0.6972937175157786
0.6973057350057381
0.6973021947772522
0.697314208817271
0.6973108765508934
0.6973228871207389
0.697334895142463
0.6973225580010128
0.6973345635106017
0.6972606149884903
0.6972492676868925
0.6972612771483246
0.6972732840634912
0.6972852884332019
0.6972972902582661
0.697309289539493
0.6973212862776911
0.6973180712094811
0.6973300644753678
0.6973420552003083
0.6973540433851102
0.6973660290305804
0.6973780121375256
0.6973041686377228
0.6973161557567569
0.6972423344402465
0.6972543255668977
0.6972663141552071
0.6971925215513173
0.6972045141424669
0.6971307436933988
0.6971198113646464
0.6970460654838292
0.6970580684923368
0.6970700689618685
0.6970820668932298
0.6970794586594699
0.6970914530609559
0.6971034449263596
0.6971154342564851
0.6971274210521365
0.6971394053141173
0.6971513870432308
0.6971482552831527
0.6971602335454486
0.6971722092769477
0.6971841824784515
0.6971105466332383
0.6971225238178704
0.697134498473002
0.6971464705994345
0.6971584401979686
0.6971704072694048
0.6971823718145437
0.6971943338341848
0.6971913990891302
0.6972033576317941
0.6972005260270439
0.6972124810836835
0.6972244336181593
0.6972363836312694
0.6972483311238113
0.6972602760965827
0.6971867564554928
0.6971987054013503
0.6972106518279277
0.6972225957360215
0.6972247829428737
0.6972367228443355
0.6972486602294852
0.6971751960360145
0.697187137387877
0.6971990762239169
0.6972110125449291
0.6972229463517085
0.6972348776450491
0.697246806425745
0.6972587326945898
0.697270656452377
0.6972825776998993
0.6972800448958001
0.6972919626460652
0.6973038778881222
0.697315790622763
0.697327700850779
0.6973396085729612
0.6973515137901003
0.6973634165029867
0.6973598272187239
0.6973717265542334
0.6973685308593494
0.6973648109471227
0.6973767060061963
0.6973885985647319
0.697400488623518
0.6974123761833426
0.6974242612449935
0.6974361438092579
0.6974480238769232
0.6974599014487758
0.6974717765256023
0.697398528071861
0.6974104070994618
0.6974069683137016
0.6974188439609038
0.697407575445683
0.6974094816093986
0.6974213532536372
0.6974098748893683
0.6974217440009134
0.697348569964191
0.6973604430168505
0.6973723135785728
0.6973841816501414
0.69739604723234
0.6974079103259518
0.6974197709317596
0.6974316290505458
0.6974434846830926
0.6974553378301818
0.697382236966768
0.6973940940481921
0.6974059486446361
0.6974178007568815
0.6974296503857089
0.6974414975318988
0.6974533421962313
0.6973802951348367
0.6973773540141298
0.697389201674224
0.6974010468533927
0.697412889552415
0.6974247297720698
0.6974365675131355
0.6974484027763905
0.6974602355626126
0.6974720658725793
0.697469127247744
0.6974809541523016
0.6974927785826115
0.6975046005394498
0.6975164200235928
0.697528237035816
0.6975400515768949
0.6975518636476046
0.6975636732487196
0.6975754803810146
0.6975872850452635
0.6975990872422401
0.6976108869727178
0.6976226842374698
0.6976344790372689
0.6975616038174802
0.6975734025331787
0.6975851987843934
0.6975969925718966
0.6975241517039241
0.6975359494024217
0.6975245543259042
0.6975363495193894
0.6975481422506695
0.6974753444900506
0.6974721154748218
0.6974839112169378
0.6974957044977617
0.6975074953180639
0.6975192836786142
0.6975310695801824
0.6975428530235377
0.6974701165425133
0.6974819038839138
0.69749368876757
0.6975054711942507
0.6975172511647239
0.6975290286797576
0.6975408037401197
0.6975525763465774
0.6975643464998977
0.6974916759772912
0.6975034500222846
0.6974308009805158
0.6974425789129188
0.6974309400502807
0.6974277877017641
0.697439562269199
0.6974513343851313
0.6974631040503263
0.6974748712655495
0.6974866360315656
0.6974983983491393
0.6974258254224563
0.6974227968113421
0.6974345620990883
0.6974372921020567
0.6974259323489299
0.6974376936400661
0.6974494524852647
0.6974612088852885
0.6974729628409002
0.6974847143528621
0.6974964634219362
0.697508210048884
0.697519954234467
0.6975316959794462
0.6974592251538899
0.6974709707681389
0.6974827139422478
0.6974944546769769
0.6975061929730862
0.6975179288313357
0.6975296622524844
0.6975413932372915
0.6975531217865156
0.6975648479009154
0.697576571581249
0.6975882928282741
0.697600011642748
0.6976117280254283
0.6976234419770714
0.6975510744001029
0.6975627922129349
0.6975745075951898
0.6975021676068465
0.6975138868457833
0.6975256036546034
0.6975373180340622
0.6975490299849153
0.6975607395079179
0.6975724466038249
0.6975841512733908
0.6975958535173697
0.6976075533365157
0.6976192507315823
0.6976309457033227
0.6975586897793763
0.6975703886006414
0.6975820849990377
0.697593778975318
0.6975907384825367
0.6976024291418982
0.6976141173810838
0.6976111772299695
0.6976228621446631
0.6976194880939742
0.6976311697307895
0.6975589960115954
0.6975706814891895
0.6975823645494321
0.6975940451930731
0.6975219051677171
0.6974497800611957
0.697461470789882
0.6974731591013804
0.6974848449964407
0.6974822907618151
0.6974939732976928
0.6975056534190751
0.6974335821591641
0.6974222716741089
0.6974339555828113
0.6974456370777324
0.6974573161596201
0.697468992829222
0.6974806670872853
0.6974923389345571
0.697504008371784
0.6975156753997124
0.6975273400190884
0.6974553483439909
0.6974670167815111
0.6974631806181977
0.6974599799738253
0.6974716443221116
0.6974833062638893
0.6974807390649564
0.6974923976632289
0.6975040538569229
0.6975157076467824
0.6974437913968962
0.6973718899751027
0.6973604195911376
0.697358409089009
0.6972865386974715
0.697214683118463
0.6972110438486484
0.6972227182216204
0.6972343901892409
0.6972460597522534
0.6972577269114008
0.6971859187005963
0.6971141252788374
0.6971258024187299
0.6971374771541871
0.6971344274251887
0.6970626688634363
0.6970592053554051
0.6970708821386261
0.6970825565187224
0.6970942284964358
0.6971058980725076
0.697108641007263
0.6971203067002179
0.697131969993565
0.6971291165093716
0.6971407764982049
0.69706909844181
0.6970807622034499
0.6970924235671127
0.6971040825335375
0.6971157391034636
0.6971273932776297
0.6971390450567745
0.697067418729326
0.6970790742757802
0.6970907274276691
0.6971023781857305
0.6971140265507022
0.6971256725233211
0.6971226226805189
0.6970510495159726
0.696979491046666
0.696991146047371
0.6970027986555889
0.6970144488720563
0.6970260966975096
0.6970152270427985
0.6970268723983819
0.6970385153646844
0.697050155942441
0.6969786636187546
0.6969903079469564
0.6970019498870679
0.6970135894398237
0.6970252266059581
0.6970225485043031
0.6970341823664812
0.6970458138439383
0.6969743805775062
0.6969860157990798
0.6969976486363867
0.696994984140179
0.697006613675497
0.6969352210079076
0.6969468542818636
0.6968754823561819
0.6968871193647379
0.6968987539903702
0.6969103862338103
0.6969070027369896
0.6969186317549197
0.6969160236953924
0.6969276494101099
0.6969253055200324
0.6969369279061992
0.6969485479143841
0.696960165545317
0.6969717807997273
0.696983393678344
0.6969121201949942
0.6969237367990555
0.6969353510277759
0.6968641043143199
0.696875722264192
0.696872666433269
0.6968707228319921
0.6968823365439359
0.6968711812555214
0.6968684641601353
0.6968800745436019
0.6968916825551822
0.6968887911857014
0.6969003959361842
0.696911998316658
0.6968408412819105
0.6968524473734503
0.6967813109455845
0.6967929207441931
0.6967820030241221
0.6967936103825147
0.6968052153720589
0.6968168179934794
0.6968284182475011
0.6967573350670209
0.6967549341154589
0.6967665371316546
0.6967549578926074
0.6967665585401064
0.6967781568220572
0.6967897527391836
0.6968013462922086
0.6968129374818551
0.6967419210797473
0.6967535159627428
0.6967651084828113
0.6967766986406748
0.6967057148694197
0.6967173087161188
0.6967289002010646
0.6967404893249788
0.6967520760885826
0.6967636604925971
0.6967752425377428
0.6967868222247403
0.6967983995543097
0.6968099745271708
0.6968126184590038
0.6968241896291936
0.696835758444648
0.6968473249060855
0.696776435045973
0.6967880051886713
0.6967995729778014
0.6968111384140808
0.6968227014982278
0.6968342622309595
0.6968458206129932
0.6968573766450457
0.6968689303278338
0.6968804816620737
0.6968920306484815
0.6969035772877727
0.6969151215806632
0.6969266635278676
0.6969156371003902
0.6969271766504983
0.6968563938781389
0.69686793710085
0.6968794779792835
0.6968910165141536
0.696902552706174
0.696914086556058
0.696925618064519
0.69693714723227
0.6969486740600234
0.6969601985484917
0.6969717206983866
0.6969832405104204
0.6969797173773128
0.6969912340413291
0.6970027483693081
0.6970142603619605
0.6970257700199967
0.6970372773441266
0.6970487823350603
0.6970456436759886
0.6969749923843125
0.6969865001896769
0.6969980056626932
0.6970095088040704
0.6970210096145172
0.6970325080947422
0.6970297706833712
0.6970412659469417
0.6970527588821217
0.6969821712609691
0.6969936678523677
0.6970051621158143
0.6970166540520158
0.697028143661679
0.6970396309455102
0.6970511159042158
0.6970625985385013
0.6970740788490726
0.6970855568366349
0.697097032501893
0.6971085058455521
0.6971199768683162
0.6971314455708896
0.6970609499246593
0.6970724222763266
0.6970838923082383
0.6970953600210977
0.697092613055246
0.6971040775685732
0.6971155397646667
0.6971269996442291
0.6970947216482956
0.6971061813155279
0.6971176386674421
0.6971290937047399
0.6970586837366857
0.6969882879899945
0.6969997526188871
0.6970112149326285
0.69702267493192
0.6970205959246452
0.6970320526635156
0.6969617022343004
0.6969581724153
0.6969696319849771
0.6969810892421588
0.6969925441875455
0.6970039968218366
0.6970154471457313
0.6970268951599288
0.697038340865128
0.6970497842620271
0.6970612253513246
0.6970726641337183
0.6970841006099059
0.6970955347805846
0.6971069666464518
0.697118396208204
0.6971298234665381
0.6971412484221499
0.6971526710757356
0.697164091427991
0.6971755094796113
0.6971869252312917
0.697198338683727
0.697128134440581
0.6971395515140277
0.6971288921096205
0.6971403068082116
0.6971517192089269
0.69716312931246
0.6971745371195046
0.6971859426307538
0.6971973458469007
0.6971942159238369
0.6972056160135653
0.6972170138099746
0.6972284093137565
0.6972398025256029
0.6972511934462051
0.6972625820762542
0.6972739684164411
0.697285352467456
0.6972152664937434
0.6972266541561978
0.6972380395299047
0.6972494226155543
0.6971793684185669
0.697190755111303
0.6972021395164063
0.6972135216345661
0.6972249014664712
0.6972275044963988
0.697238880638925
0.6972502544970852
0.6972616260715674
0.6972729953630593
0.6972843623722484
0.6972957270998219
0.6973070895464667
0.6973050034633352
0.6973163626992588
0.6973130954646093
0.6973244516099046
0.6972545093379278
0.6972658690810404
0.6972772265458251
0.6972746353551671
0.697285989663625
0.6972973416955299
0.6973086914515663
0.6973200389324185
0.6973313841387706
0.6972615042525958
0.6972728530505579
0.6972841995744397
0.6972955438249245
0.6973068858026957
0.6973033479260887
0.6973146868504742
0.6973119167194329
0.6973232525150869
0.6973345860408576
0.6973319486312184
0.697343279017533
0.697354607135729
0.6973659329864875
0.6973629990741319
0.6973743218186627
0.6973856422975117
0.6973824843142903
0.6973798620605365
0.6973911785884275
0.6974024928527864
0.6974138048542926


==> data/AlexNet/RA_H2.txt <==
0.7919024390243903
0.7736585365853659
0.7439349593495935
0.7559268292682928
0.7631219512195123
0.7679186991869921
0.7713449477351918
0.7739146341463417
0.7759132791327915
0.7775121951219515
0.7788026607538804
0.7798943089430895
0.7808180112570358
0.7816097560975611
0.7295024390243904
0.7329024390243903
0.7363730272596845
0.7394579945799459
0.7422182284980746
0.7447024390243904
0.7469500580720094
0.7477250554323726
0.7496458112407212
0.7514065040650407
0.7530263414634147
0.7545215759849907
0.7559060523938574
0.7571916376306621
0.7310815811606394
0.733108943089431
0.709460267505901
0.7120365853658538
0.6904597191426461
0.6909756097560976
0.6938592334494774
0.6965826558265583
0.6991588661832565
0.7015994865211811
0.7039149468417762
0.7061146341463416
0.708142772159429
0.7101370499419281
0.7120385706182645
0.7138536585365854
0.7155880758807588
0.7172470837751856
0.7188354955889985
0.7203577235772358
0.7218178198108512
0.723219512195122
0.7112386417981827
0.697560975609756
0.699341003221353
0.7010551038843722
0.7027068736141907
0.7042996515679443
0.7057509627727856
0.7072363330529857
0.7086713517982637
0.7100585365853659
0.7114002399040383
0.7126986624704956
0.7139558652729384
0.7151737804878049
0.7163542213883678
0.71749889135255
0.718430287586458
0.7078651362984218
0.7090830682219866
0.7102118466898955
0.7113624184129165
0.7124810298102981
0.7135689943200801
0.714627554383652
0.7156578861788618
0.7166611039794608
0.7176382641748495
0.7185903689806129
0.719518369867243
0.7204231707317074
0.7213056308340862
0.7221665675193337
0.7230044078754041
0.7238246225319396
0.7246255380200861
0.7254078275666478
0.7261721334454724
0.7269190687361419
0.7276492189640997
0.7195642276422765
0.7116569284374162
0.7125291622481441
0.7133826383425124
0.7142179553710428
0.7149114249037225
0.7157134146341461
0.7164988684938391
0.7091876555500245
0.7100231584134019
0.7108419512195117
0.7116445303066886
0.7123720707795307
0.7131442102770535
0.7139015009380856
0.7146443670150979
0.7153732167510346
0.716088443127421
0.7167904245709115
0.7174795256209433
0.7181560975609745
0.7188204790155999
0.7194729965156783
0.7201139650334545
0.7207436884895152
0.7213624602332966
0.7219705634987371
0.7225682718365631
0.7231558495245954
0.7237335519573668
0.7243016260162586
0.7183156621648846
0.7189188324670116
0.7195121951219496
0.7200959874114854
0.7206704390243885
0.7212357723577218
0.721792202803916
0.7223399390243884
0.7228791832104349
0.7234101313320807
0.7239329733755333
0.718448632668143
0.7130467632495855
0.7136352384419347
0.7142149954832862
0.7147862266857943
0.7153491187466599
0.7159038529515709
0.7164506053693609
0.7169895470383254
0.7175208441446095
0.7180446581930586
0.7185611461709001
0.7190704607046048
0.7195727502102585
0.7200681590377525
0.72055682760909
0.7210388925510852
0.7161997053527558
0.7167043902439
0.7172023905669496
0.7176938382541695
0.7181788617886153
0.7186575863161203
0.7191301337529479
0.7195966228893033
0.7200571694888898
0.720511886384684
0.7209608835710972
0.7214042682926802
0.7218421451295232
0.7222746160794914
0.7227017806374355
0.718295062462817
0.7187411677753114
0.719151924772257
0.714845625821525
0.7147497096399509
0.7152062346658943
0.7156573888091795
0.7161032662958181
0.716543959160519
0.7124020865642154
0.7128589851415728
0.7133106620209031
0.7137572062084229
0.7141987046989086
0.7146352425321978
0.7150669028477965
0.7154937669376664
0.7155014149036489
0.7159212007504663
0.716336398773821
0.7167470837751829
0.7171290705339459
0.7175310778914215
0.7179287857049668
0.7183222625843254
0.7187115756871829
0.7190521181001259
0.7194335333929232
0.7198109756097537
0.7201845065082751
0.7205541865727912
0.716859036898059
0.7172419113987036
0.7176208988485803
0.7179960581423975
0.7183674469910507
0.7187351219512175
0.7190991384540691
0.7194595508331302
0.7198164123513138
0.7201697752271622
0.7205196906603194
0.7208505801562852
0.7211938258513002
0.7215337711069402
0.7218704632979327
0.7222039488966302
0.7187811813663144
0.7191260929590412
0.7194677659452635
0.7198062457260072
0.7201415768576276
0.7168075880758793
0.7171536472968403
0.717496531662563
0.7142202917919577
0.714573392461196
0.7149038737446185
0.7152507141287616
0.7155944438368138
0.7159351045296155
0.7162727371273702
0.7131033887330013
0.7134462232728044
0.7137903294822412
0.7141314303972723
0.7144695652173904
0.7148047724633081
0.7147645079899065
0.715094315921699
0.7120383573066491
0.7123782044628948
0.7127151715584944
0.7130492950499117
0.713380610780897
0.7137091539953049
0.7140349593495928
0.7143580609250069
0.7146784922394672
0.7149962862591582
0.7153114754098355
0.7156240915878541
0.7127150505651393
0.7130356472795492
0.7133536585365848
0.7136691154863352
0.7139820487804874
0.7142924885822559
0.714600464576074
0.7144706449436032
0.7147754945265984
0.7150779531324721
0.7153780487804875
0.7156758090538101
0.7159712611079597
0.7162644316790656
0.7165549718574107
0.7168436594710773
0.7171301433625022
0.7174144486692015
0.7146969696969696
0.7149857340082834
0.7152748945534567
0.715561889102037
0.7158467419002548
0.7161294768338018
0.7164101174345077
0.7166886868868689
0.7169652080344333
0.7172397033860449
0.714622040235001
0.7149030598669625
0.7151367974549312
0.7125550761644802
0.7128404983330411
0.7131238744645513
0.7134052264808365
0.7136845759916677
0.7139619443002944
0.7142373524088601
0.7144987976640333
0.7147703893881048
0.7150400818693505
0.7153078949604831
0.7155738482384828
0.7158379610093684
0.7160403700588736
0.7135797502304925
0.713847978616773
0.7141143760925669
0.7143789613406344
0.7146417527904099
0.7149027686222814
0.7151620267717835
0.7154195449337051
0.7156753405661154
0.7159294308943096
0.7135509278016375
0.7138103698917792
0.7140680994928769
0.7143241335044938
0.714578488604559
0.7148311812529898
0.715082227695242
0.7153316439657912
0.7155794458915472
0.7158256490952015
0.7160702689985109
0.7163133208255169
0.716554819605705
0.7167947801771021
0.714519241192413
0.7122581043531964
0.7125093483111498
0.7127590121184241
0.7130071106353707
0.7132536585365864
0.7110316845224538
0.7112828359339505
0.7115324322283482
0.7117597109304438
0.7119921951219523
0.7122373185695058
0.7124809427910804
0.7127230814991088
0.7129637482393073
0.7132029563932015
0.7134407191806069
0.7136770496620641
0.7139119607412303
0.7141454651672278
0.7120136876592659
0.7122514518002335
0.7124878048780501
0.7127227594169446
0.7129563277933677
0.7131601147776198
0.7133910306845017
0.7136205962059634
0.713848823152956
0.7140757231990938
0.7142416401555334
0.7144660933314549
0.712407113235399
0.7126355480796202
0.7128626738416396
0.7130885017421618
0.71331304287402
0.7135363082039926
0.7137583085745887
0.7139790547058028
0.7141985571968411
0.7121923814743781
0.712415658946507
0.7126376890584565
0.7128584822338491
0.7130780487804894
0.7132963988919684
0.7135135426492403
0.7137294900221746
0.7139442508710817
0.7141578349482142
0.7143467946154888
0.7144759752774655
0.7146863732767779
0.7127495538370034
0.7129634805537262
0.7131762540266929
0.7133876212955694
0.713598116785459
0.7138074866310177
0.7119040000000016
0.7118736377789326
0.7120859157663211
0.7122970705897552
0.7125071111397147
0.7127042362002584
0.7129121054990094
0.7110458434427293
0.7091893268802156
0.7094047256097578
0.7096190053848607
0.7098321749020616
0.7099678578181148
0.7101790294191619
0.7103891153050366
0.7085676047529724
0.7087807373214415
0.7089820806371346
0.7091930739154738
0.7089946762411805
0.7092045693115178
0.7094134023158432
0.7096211832647312
0.709827920088248
0.7080489027446684
0.7062787804878067
0.7045174867708796
0.7027649557092605
0.7029861405313823
0.7032062303791373
0.7034252333634466
0.7036431575153209
0.703860010786842
0.7040758010521301
0.704290536108297
0.7045042236763851
0.7047163966530197
0.7049280132607171
0.7051386050906534
0.7053481795687543
0.7055567440493703
0.7057643058161371
0.7040718254664582
0.704281946551525
0.7042670702602034
0.7044757259001182
0.7046833903018386
0.7048900705120816
0.703223663726001
0.7034328117809501
0.7036409756097581
0.7038481621435954
0.7040543782487027
0.7042596307271505
0.704463926317587
0.7028256381168484
0.7030323128289309
0.7032353206865424
0.7034407705739897
0.7034827469933708
0.7036860106532122
0.7038883419109443
0.7040886309091947
0.7042891190555765
0.7044886938163254
0.702887583148561
0.7030894308943113
0.7014987308244146
0.7017028024004869
0.7019059547352253
0.7021081940257629
0.7021520288745512
0.7023528127898753
0.7025527003484344
0.7027516975392495
0.7029498102981054
0.7031470445081415
0.7033434060004341
0.7035389005545709
0.7037335338992181
0.7021868667917472
0.7023836114676961
0.7025788546725754
0.7027738843327322
0.7029680641904483
0.7031613997879134
0.7033433151685121
0.7018209270404417
0.702015487541487
0.7022092094196829
0.7006990820875976
0.700894797445831
0.7010896746226588
0.699591619762354
0.6997884445368999
0.6999844317592138
0.698498265237432
0.6986961554361332
0.6988932088898082
0.6974187506432052
0.697597740693199
0.6977958598073402
0.6979931482333718
0.6981896111848174
0.6983441112072942
0.6985390243902465
0.6987331271233737
0.6989264244509691
0.6991189213755518
0.6993106228582974
0.6994522504400328
0.699642477165515
0.6998319226724121
0.6983978408636571
0.6985890568108161
0.6987794922847214
0.6989691520540486
0.6991580408487038
0.6993459654677708
0.6995333267502741
0.6997199310174946
0.6999057828481537
0.700090886784122
0.7002752473307892
0.7004588689574297
0.7005674146341491
0.7007497200720537
0.7009312991934727
0.7011121563303135
0.7012922957801034
0.6999035981646973
0.7000854140557243
0.7002665127243016
0.7004468984059947
0.7006265753030839
0.7008055475848903
0.7009547992935925
0.7011324314024417
0.7013093709884495
0.7014543038815629
0.70009225668956
0.698735488750239
0.6989156956173072
0.6990952067049656
0.6992740260350608
0.6994521575985019
0.6996296053555573
0.6998063732361489
0.6999824651401418
0.6986466207410194
0.6988242508710829
0.6990012056014124
0.6991774887767881
0.6993531042128631
0.6995280556964388
0.6982081914404078
0.6983846401175905
0.6985604254538814
0.697249805518696
0.6974270576413658
0.697603647139278
0.6977795777211533
0.6979548530680867
0.6981294768338047
0.698303452644919
0.6984672086720897
0.6986399170461235
0.6988119881198841
0.6989834254143675
0.6991542324246801
0.6993244126202759
0.6994939694451919
0.6996629063182801
0.6998312266334372
0.6999989337598324
0.7001660310421316
0.7003325218007201
0.7004984093319224
0.7006636969082198
0.7008283877784657
0.700992485168098
0.7011559922793503
0.7013189122914599
0.7014812483608738
0.7016430036214525
0.7003900696864142
0.7005531933394231
0.7007157364812113
0.7007496425941199
0.7009112610275069
0.7010723073602448
0.7012327846246691
0.7013926958317233
0.701552043971147
0.7017108320116624
0.7018690629011585
0.7020267395668733
0.7021830121098445
0.7023395905163271
0.7024952834197363
0.7026507741251357
0.7028057249322525
0.7029601386481834
0.7017439446366813
0.7012817726104754
0.7014380151387752
0.7015937198270465
0.7017488894476606
0.7019035267539672
0.7020576344804575
0.7022112153429259
0.7023641055523215
0.7025153114222826
0.7013205574912923
0.7014743467638443
0.7002854071930581
0.7004404275514868
0.7005949241924884
0.6994134824990778
0.6995691878130934
0.6997205984832989
0.6998752660009854
0.6998986803938423
0.7000525328330238
0.6988838307748719
0.6990388617886211
0.6991933768921748
0.6993473786565141
0.6995008696355652
0.6983427556129899
0.698497399717802
0.6986515334460308
0.6988051593201302
0.6989582798459596
0.6991108975129192
0.6979648140743735
0.6981185581413948
0.6982717997768245
0.6971326940675638
0.697287042186386
0.6974408883601064
0.6963086791257556
0.6964636122860451
0.6966180440445214
0.6967719768312417
0.695648151062159
0.6958031499155604
0.6959576503803656
0.6948405433974115
0.6949960913070702
0.6951511414634179
0.695305696251854
0.6954597580425598
0.69561332919062
0.6945074256465968
0.6946620209059267
0.6948161261644346
0.6949697437480737
0.6951228759680995
0.6952490574748051
0.6954012675244896
0.695552998926219
0.6957042539342224
0.6958550347885957
0.6960053437154123
0.6961551829268326
0.6963045546212125
0.6964534609832113
0.6953703296286495
0.6955202242084566
0.6956655700510527
0.695792343124673
0.6959408904135442
0.6960871725383955
0.6962348077718099
0.6963819887429678
0.6965176276647592
0.6966639233877034
0.6968097710379894
0.6969551726709962
0.6970981940048442
0.6972427126710325
0.6973860489289858
0.697529690859222
0.6976650505200078
0.6978078344419841
0.6979147632928707
0.698056738633855
0.6981982856932675
0.6983394064061156
0.6984801026957671
0.6986203764740384
0.6987602296412803
0.6988996640864646
0.6990386816872687
0.6979953403713175
0.6981352913380137
0.6982748257839755
0.6984139455659077
0.6973777230947418
0.6975177597109339
0.6976573820176105
0.696626868897939
0.6967673933376536
0.6957412263371563
0.6958826398852258
0.6960236381218472
0.6961556397968706
0.696295825447277
0.6964360290971365
0.6965753961189282
0.696714356822872
0.6957002165654879
0.6958400453772015
0.6948301178802824
0.6949708024036797
0.6951110797359817
0.6941065839560164
0.6931049871537711
0.6932473465945068
0.6933892963677872
0.6935308382394203
0.6925358155159779
0.6926781745754454
0.6928201263128546
0.6929616724738711
0.6931028147941999
0.6932435549996561
0.6933838948062346
0.6935238359201809
0.6936633800380592
0.6938025288468217
0.6928211957084245
0.6929611409673454
0.693100691458258
0.6932398488491962
0.6922648279647389
0.6924047684297103
0.6925443163548081
0.6926834733893593
0.6928222411734642
0.6918546123450097
0.6908896826206791
0.691030368910935
0.6900692696495846
0.6902107046070496
0.6903517472345355
0.6904923991622223
0.6906326620112709
0.6907531330009468
0.6908926492851171
0.6899410065175067
0.688991981749257
0.6891333422674921
0.6892743149653754
0.6894149014366892
0.6895237396149647
0.6896636012261798
0.6887227231890363
0.6877844088522664
0.6879260660361741
0.688067338282082
0.688208227156902
0.6872756956837897
0.6874172744975118
0.6875584706657913
0.6876992857378003
0.6878324896456548
0.6879725568722749
0.68810333071073
0.6871797020789036
0.6862585496632482
0.6863999738792604
0.6865410199556577
0.6866816894070178
0.686821983739841
0.6869619044526034
0.6871014530358106
0.6872406309720505
0.6873794397360455
0.6875178807947057
0.6876559556071787
0.6876959757708578
0.6878334513160471
0.6869272148848007
0.6860233632862681
0.6861624947918372
0.6863012611228511
0.6864396637151206
0.686577703996939
0.6867153833891316
0.6868505381137399
0.686987502782463
0.6871241107723614
0.6872603634748997
0.6873962622743147
0.687531808547661
0.687667003664859
0.6878018489887393
0.6879363458750903
0.6880704956727023
0.6882042997234132
0.6883377593621532
0.6884708759169891
0.6875870878862869
0.6877212007504726
0.6878545954217581
0.6879876489302014
0.6881203625829398
0.6882497511199639
0.6883817927606064
0.6885134984174306
0.6886448693711879
0.6887759068961284
0.6889066122600427
0.6890369867243014
0.6891670315438969
0.6892967479674834
0.6894213391566488
0.6895504085519482
0.6886830495474804
0.6888127221473257
0.6889420693454149
0.6890710923650627
0.6891997924234599
0.6883382926829306
0.687478944002927
0.687609147862056
0.6867528475533858
0.6868616672733929
0.6869921527041395
0.6871223143496982
0.6872517907335245
0.6873802221685622
0.6875094214477412
0.6876178259560413
0.6877464136416989
0.687874684608919
0.6880026400264042
0.6881302810571143
0.6882576088583011
0.6883846245815438
0.6885113293727836
0.6886377243723577
0.6887638107150341
0.6888895895300455
0.6890150619411227
0.6891402290665282
0.6892650920190894
0.6893896519062317
0.6895139098300114
0.6896378668871473
0.6888039637832936
0.6889284788500099
0.6890526935184952
0.6891766088745265
0.6893002259986538
0.6894112335834937
0.6885836090533815
0.6887074925425553
0.688831079304809
0.6889222779787647
0.6890453128187236
0.6882230630420902
0.6883466379836664
0.6884620209059273
0.6885850178359135
0.6887077226116719
0.6888301362728969
0.688952259854356
0.6881369317361852
0.6882268350343118
0.6883492383448078
0.68753750575242
0.6876604326467333
0.6877830703012953
0.6879054197357525
0.6880270239322153
0.6881488005032494
0.6882702918832507
0.6874652973898201
0.6875873033964025
0.6867849844892888
0.6869074990050641
0.6870297282716756
0.6862308564946156
0.6863535877170659
0.6864760341802995
0.6865981968742092
0.6867200767841053
0.6867689271112405
0.6868903283952048
0.6870114496300712
0.6871322917837513
0.6872164809565281
0.6873368096439625
0.6874568620313108
0.687576639069147
0.6876961417036891
0.6878153708768249
0.6879343275261364
0.6880530125849244
0.6881714269822328
0.6882895716428731
0.6884074474874482
0.6885250554323765
0.6886423963899156
0.688759471268186
0.6879794492169198
0.6880970091601408
0.688214303431174
0.6883313329295861
0.6884480985508881
0.6885594374862707
0.6886756838322079
0.6887916689504013
0.6889073937204059
0.6881350760144412
0.6882512768688757
0.6874814208544809
0.6867132851887218
0.6868306837979133
0.686947820648779
0.6868993427128075
0.687000298434579
0.6871168563685677
0.6872331555724032
0.6873491969066072
0.6874649812278893
0.6875802935463022
0.6876955666352282
0.6878105852581744
0.6870522494420133
0.6871677232190864
0.6872829429284432
0.6865276869472031
0.6866433562689124
0.6858904578519509
0.6860065717415155
0.686122431552547
0.68623803811809
0.6863533922675511
0.6864684948267189
0.6865833466177839
0.6866979484593579
0.6868123011664938
0.6860665766266822
0.6861022168139291
0.6862168432735288
0.6863312216239085
0.6864453526697469
0.6865592372122465
0.6866575104586037
0.686770920941972
0.6868840872692943
0.6869841070023642
0.6870963820701619
0.6872088349209712
0.6873210467152943
0.6865851569436505
0.6865854180253071
0.6866908484469498
0.6868031340292097
0.6869151801965819
0.6870269877139704
0.6871385573430241
0.6872498898421541
0.6873609859665514
0.6874718464682034
0.6875692434890488
0.6876796489869699
0.6869527148971316
0.6870635382594624
0.6871741278172313
0.6872844843095466
0.6873946084724043
0.6875045010387051
0.6876141627382698
0.6877235942978566
0.6878327964411758
0.6879417698889069
0.6880505153587139
0.6881590335652611
0.6882673252202289
0.6875496324932006
0.6876514227642314
0.6877599045709537
0.6878681608437743
0.6879761922852912
0.6872625240360325
0.6873709591810981
0.6874791698227579
0.6875871566575062
0.6876949203789596
0.6878024616778714
0.6870933869751107
0.6872013262666136
0.6864943290173681
0.6866026621211779
0.6867107727750826
0.6868186616635436
0.6869263294682165
0.687033776867967
0.6871410045388836
0.6864391240439511
0.6865464410154344
0.6866538375475536
0.6867610153494649
0.6868679750887069
0.686974717430105
0.6870812430357844
0.6871875525651847
0.6872936466750724
0.6873995260195556
0.6875051912500963
0.687610643015525
0.6877158819620526
0.6878209087332848
0.6879257239702345
0.6880303283113353
0.688134722392454
0.6882389068469037
0.6882012867871947
0.6875117063395122
0.6868235064332664
0.6869285853658575
0.6870334543505314
0.6871381140158745
0.6872425649879669
0.6873318433582781
0.6874358937022246
0.6875397371866402
0.6876433744277899
0.6869611885404607
0.6870651937441119
0.6871689929968646
0.6872725869098493
0.6873759760917807
0.6874791611489698
0.6875821426853361
0.6876801153430293
0.6877826963702748
0.68788507566492
0.6879872538214616
0.6880892314320631
0.6881882352941217
0.6882898162967958
0.688391198510815
0.6877182843382726
0.6870466844512235
0.6870658893515804
0.6871680692245559
0.687270050110437
0.6873718325899253
0.687473417241465
0.6875748046412543
0.6876759953632554
0.6870096426545701
0.6863445800769762
0.6864466669811806
0.6857834334865128
0.6858858649590397
0.6852244513959163
0.6853272240236894
0.6854288598323944
0.6855312382739253
0.6856334200229651
0.6857354056458072
0.6858371957065729
0.6859387907672221
0.6860401913875639
0.6861413981252664
0.6862424115358673
0.6863432321727838
0.686443860587323
0.6865442973286916
0.6866445429440063
0.6867445979783032
0.6868444629745484
0.6869440459110514
0.6870435325395948
0.6871428307464934
0.6872419410665292
0.687340864032463
0.6874386789193712
0.6867901518637869
0.6868892209374537
0.6862424325938216
0.6863418305302567
0.6864410416284655
0.6865400664147527
0.6866389054134485
0.686737559146917
0.6868360281355663
0.6869343128978571
0.6862923182129058
0.686244357905768
0.6863429195486025
0.6864412974791485
0.6865394922105686
0.6859008508224658
0.68526339650014
0.6846271259370016
0.6847266392144481
0.6848259680372563
0.6849251129177999
0.6850197423343376
0.685118524863626
0.6852171249690376
0.6853155431554355
0.6854137799258216
0.6855118357813452
0.6856097112213112
0.6856829268292722
0.6857777777777817
0.68587513985232
0.685972323444595
0.6860689716787318
0.6861658001026528
0.6862624515093454
0.6863589263837884
0.6857326864874528
0.6858294683949614
0.6859260740148425
0.686022503828318
0.6861187583148599
0.6862148379521983
0.6863107432163291
0.685688521327647
0.6857847295864303
0.6858807637126185
0.6858398094650064
0.6859356203318171
0.6860214845469794
0.6861169588071033
0.6862122610415333
0.6863073917147853
0.686402351289704
0.6863899371069223
0.685773788150812
0.6858689707973353
0.6852543928665134
0.6853498700788302
0.6847368558837686
0.6848326249482375
0.6849282229965198
0.6850199081830288
0.6851151689057039
0.6852102599743759
0.6853051818418582
0.6853999349593537
0.6854895810769872
0.6855840024238793
0.6856782563570357
0.6857723433213115
0.6858659184114007
0.6859596730715359
0.6860532620873954
0.686146685897578
0.6862399449391361
0.6863330396475813
0.6864259704568918
0.6865187377995193
0.6866113421063954
0.6860085226664424
0.6861014120667565
0.685500096192903
0.6855932681218272
0.6856862770202546
0.6857791233157129
0.6858695068697453
0.6859620312433532
0.6860334701341824
0.6854358800034035
0.6855285401940223
0.6855882078473
0.6856805746858553
0.6857727811653158
0.6858648277029212
0.6852704907638373
0.6853628127969633
0.6854549751033884
0.6855469780972699
0.6849549686170479
0.6850472442601948
0.6851368376787258
0.6852287977143379
0.6846390999538264
0.6847313298240505
0.6848234012237071
0.6849153145608751
0.6850070702422332
0.6850986686730662
0.6851901102572712
0.6852813953973628
0.6853725244944798
0.685463497948391
0.6855543161575002
0.6856447300022914
0.685735239124116
0.685825594187861
0.6859157955865315
0.6860058437117973
0.6860957389539982
0.6861854817021495
0.686275072343948
0.6863645112657774
0.6864537988527136
0.6864631053749295
0.6865521588661875
0.6866410620561945
0.6867248796939951
0.6868134875788565
0.6869019462921945
0.6869902562103881
0.6870784177085512
0.6871664311605375
0.6872542969389468
0.6873420154151291
0.6874295869591904
0.6875170119399981
0.6876042907251858
0.6876914236811584
0.6871173907732443
0.6865443153847761
0.6866321138211425
0.6867197660486223
0.6868072724321296
0.686894633335365
0.686981849120821
0.6870689201497867
0.6871558467823528
0.6872426293774165
0.6873292682926873
0.6874157638846903
0.6875021165087727
0.6875883265191076
0.6876743942686995
0.6877603201093885
0.6878461043918555
0.6879315065743293
0.6880170089858837
0.6881023708840255
0.6881875926148467
0.6882693931451254
0.6883543382646985
0.6884391442440266
0.688523811424698
0.6886083401471834
0.6886927307508413
0.6887769835739217
0.6888610989535714
0.6889450772258378
0.6890289187256737
0.689112623786942
0.6891961927424196
0.6886363258108661
0.6887157903072582
0.6887994777758041
0.6882412934340084
0.688325229584284
0.6884090299155463
0.6884926947571864
0.6885762244375315
0.688654028622615
0.6887372934697132
0.6888204241268887
0.6882658183103614
0.6883491945136712
0.688432436671638
0.6885155451072626
0.6885985201425092
0.6886813620983087
0.6887640712945635
0.6888466480501518
0.6889290926829312
0.6889472227096416
0.689029455310532
0.689111556654278
0.689185591473144
0.6892674375668103
0.6893491533323021
0.6888007450957608
0.6888244600411072
0.6889063329394259
0.6889880758807633
0.6890696891742951
0.6891511731282175
0.6892325280497505
0.688687249150977
0.6887688421864501
0.6888503063229728
0.6889316418657522
0.6890128491190319
0.6890939283860968
0.6891748799692766
0.6892504845426154
0.6893311857646922
0.6894117601977321
0.6894922081402962
0.6895725298900092
0.6896527257435628
0.6897327959967193
0.6898127409443153
0.6898925608802653
0.6899722560975654
0.6900518268882967
0.6895135649328457
0.6895190008174483
0.6895987386976719
0.6896783524722452
0.6891420551530598
0.688606591240742
0.6880719587941265
0.6881525099812719
0.6882329362828556
0.6883132379890846
0.6883934153892667
0.6884734687718151
0.6885533984242515
0.6886292871268526
0.6887089732008476
0.6887885363973191
0.6888679770002675
0.6889472952928188
0.6890264915572277
0.6891055660748812
0.6891845191263017
0.6892633509911505
0.6893387700134714
0.6894173628632883
0.6894958353565204
0.6895741877694261
0.6896524203774193
0.6897305334550716
0.689808527276117
0.6898864021134535
0.6899619274241567
0.6900395668084677
0.6901170880201998
0.6901944913289482
0.6902717770034889
0.690348945311781
0.6904259965209713
0.6905029308973953
0.6905797487065825
0.6900569782685003
0.6901340171949419
0.6902109396604215
0.6902877459288234
0.6897667740451034
0.689843799433474
0.6899207087323368
0.6899975022039422
0.6900741801097514
0.6901507427104392
0.6902271902658966
0.6903035230352349
0.6903797412767871
0.689862215233851
0.6899386498584132
0.6894222287133096
0.68949887808527
0.6895754128841782
0.6896518333667325
0.689728139788865
0.6898043324057447
0.6898793209988777
0.6899552875796859
0.6900311411149871
0.6901068818569271
0.690182510056903
0.6902580259655648
0.6903334298328192
0.6904087219078314
0.6904839024390289
0.6905589716741032
0.6906339298600133
0.6907087772429876
0.6901986525921434
0.690273710737112
0.6903486581768518
0.6904234951561057
0.6904982219188953
0.690572838708524
0.6906473457675799
0.6907217433379376
0.6902146054940771
0.6902892113880832
0.6903637078892829
0.6904380952380998
0.6905123736742538
0.690586543436763
0.690660604763947
0.6901561046874211
0.6902303720847474
0.6903045311415961
0.6903785820948635
0.6904525251807553
0.69052636063479
0.6900241596452374
0.6900981990924606
0.6901721310023603
0.6902459556090527
0.6903196731459746
0.6903932838458865
0.6904667879408746
0.689967173767256
0.6900408796712741
0.6901144790638704
0.6901879721757552
0.6902613592369736
0.6897636942339188
0.6892667463274103
0.6893406381148091
0.6894144235830894
0.6894881029615518
0.6895616764788384
0.6896351443629343
0.6897085068411706
0.6897817641402266
0.6898545670557038
0.6893607556261722
0.6894341044698047
0.6889412995345153
0.6890148432055795
0.6885230410334128
0.6885967781218514
0.6886704100968354
0.6886376902230608
0.6887111882649122
0.6882213510044108
0.6882950404770618
0.6883686252771665
0.6884421056275903
0.6885154817505669
0.6885887538676992
0.6886619221999631
0.688174546458845
0.6882479042329367
0.6883154356631952
0.6883885903265858
0.6879027832762495
0.6879761257697249
0.6880493648911166
0.6880727585022375
0.6881458265391989
0.6882187918081758
0.6882916545258261
0.6883644149081987
0.6878813521608946
0.6879542982246137
0.688027142051383
0.6875453303272574
0.6876183583949251
0.6876912843254352
0.6877641083329118
0.6878355361765954
0.6879081578813043
0.6879806783005115
0.6875012492563997
0.6875513282152366
0.6876239455505249
0.6871457647817136
0.6872185630264965
0.6872912601626062
0.687300688884756
0.6873732282399153
0.6874456670554278
0.6869695966488797
0.6870422145328766
0.6871147319771999
0.6871871491900867
0.6867125724295963
0.6867851672305589
0.6868576619007616
0.6869300566472286
0.687002351676414
0.6870745471942034
0.687146643405916
0.6872186405163067
0.6872869874028457
0.6873587893600327
0.6874304928234514
0.6875020979956247
0.6870312061476825
0.6871029865945523
0.6871746688465562
0.687246253105051
0.687317739570843
0.6873869974194668
0.687458290353713
0.6875294860924115
0.6876005848341908
0.6876715867771385
0.6877424257507927
0.6878129031188386
0.6878836161187745
0.6879542331064904
0.6874875070324697
0.6875582968168711
0.6876289906801553
0.6876995888171521
0.6877493646655051
0.6878197859463427
0.6873550428477303
0.6868909273562733
0.6864274382015121
0.6864941532490219
0.6865651830911885
0.686635131805868
0.686705971178155
0.6867766496629369
0.6868472987149271
0.6869178528722875
0.6869725323293546
0.6870429078536303
0.687113189040742
0.6871833760802489
0.6872534691612021
0.6873234684721474
0.6873933742011262
0.6874631865356775
0.6875329056628395
0.6876025317691514
0.6871441300813054
0.6872139224257044
0.6872836218375544
0.6873532285023494
0.6874227426050902
0.6874921643302857
0.6875614938619551
0.687630731383629
0.6876998770783509
0.6877689311286797
0.68783789371669
0.6879067650239751
0.6879755452316473
0.6880442345203405
0.6880425943229095
0.6881111486758478
0.6881796125876872
0.6882479862372829
0.6883162698030189
0.6883844634628091
0.687931578947373
0.6879999358573513
0.688068202942218
0.6876164181733787
0.6876848473209187
0.6877531867253145
0.6873024965636334
0.6873709968533916
0.6874394074830846
0.6874563639554035
0.6875246293639453
0.687592805594945
0.6876608928230321
0.6877288912223807
0.6877968009667106
0.6878646222292889
0.6879323551829315
0.6874847739498912
0.6875375685876541
0.687090825528143
0.6871588850174263
0.6872268561751207
0.6872947391730774
0.6873625341827023
0.6874302413749573
0.6874978609203615
0.6875653929889928
0.6876328377504896
0.6877001953740515
0.6877674660284416
0.6878260896931598
0.6878931924328963
0.6879602087000299
0.6880271386616039
0.6875843927551293
0.687651478315431
0.6877184776475062
0.6877853909174978
0.6878522182911222
0.6879189599336708
0.6879856160100111
0.6880521866845879
0.6881186721214251
0.688185072484127
0.688251387935879
0.68831761863945
0.6883835778587719
0.6884496396718961
0.6885156172225037
0.6885815106717081
0.688647320180213
0.6887130459083124
0.6887786880158926
0.6888442466624334
0.688909722007009
0.6889751142082898
0.6890404234245436
0.6891056498136368
0.6891707935330352
0.6892358547398062
0.6887996295152874
0.688864843183541
0.6889299744072078
0.6889950233425314
0.6890599901453609
0.689124874971152
0.6891896779749688
0.6892543993114838
0.688820360017207
0.6888852323136244
0.6889500230096689
0.6890147322592068
0.689070719450918
0.689135271691705
0.6891997429384632
0.6887676427861507
0.6888322635857987
0.6888968034577077
0.688961262553807
0.689025641025646
0.6890899390243952
0.6891541567008475
0.6892182942054189
0.6892823516881507
0.6893463292987094
0.689410227186389
0.6889809555629852
0.6890450012900925
0.6891089673583353
0.688680683351276
0.6887447962429984
0.6888088295408143
0.6888727833928513
0.6889366579468696
0.6890004533502634
0.6890641697500616
0.6891278072929293
0.689191366125169
0.689254846392721
0.6893182482411656
0.6893815718157231
0.689444817261256
0.6895079847222689
0.6895710743429111
0.689634086266976
0.6892096960600425
0.6892728527285322
0.6893359317612894
0.6893989333013772
0.6894618574915081
0.6895247044740436
0.6895874743909965
0.6896501673840317
0.6897127835944667
0.6897753231632734
0.6898377862310783
0.6899001729381646
0.6899624834244728
0.6900247178296008
0.690086876292807
0.6896660916121407
0.6897216153148784
0.6897838448055663
0.6898459985452003
0.6899080766720126
0.6899700793238985
0.6900320066384188
0.6900938587528002
0.689675112479285
0.6897371060066017
0.6897990243902489
0.6898608677667686
0.6894432764424546
0.689505260206872
0.689567169021151
0.6891505121214404
0.6892125603864784
0.6892745337592231
0.6893364323751852
0.6893964333495103
0.6894502497796112
0.6895119308086569
0.6895735376126375
0.6896350703254527
0.6896965290806805
0.6897579140115776
0.6898192252510811
0.6898804629318089
0.6899416271860611
0.6900027181458204
0.6900637359427537
0.6901246807082124
0.6901855525732341
0.6902463516685426
0.6903070781245497
0.6898949544958186
0.689955818150072
0.6900166092179756
0.6900773278293024
0.6901379741135163
0.6901985481997728
0.69025905021692
0.6903194802935
0.6899093082909489
0.6894996234285433
0.6895603966128733
0.6896210977056441
0.6896810328624973
0.6897415905675695
0.6897995927739079
0.6898600086592632
0.689920353088811
0.6899806261892457
0.689573077089311
0.6896334840326022
0.689693819699264
0.6897540842153755
0.6898142777067184
0.6898744002987783
0.6899344521167452
0.6899943185078959
0.690054229219546
0.6901140695308297
0.6901738395657642
0.6902335394480755
0.6902931693011995
0.689888542590003
0.6899483046851609
0.6900079968012846
0.6900676190612162
0.6901271715875104
0.6901866545024355
0.690246067927974
0.690234505147158
0.6902938213279499
0.6898913176420444
0.689950764682477
0.6900101424776673
0.6900694511485328
0.6901286908157089
0.6901878615995513
0.690246963620135
0.6903059969972571
0.690364961850436
0.6904238582989128
0.690023612583957
0.6900826385552434
0.6901415961698752
0.6902004855465271
0.6902593068035994
0.6903180600592183
0.6903767454312375
0.6904353630372382
0.6904939129945302
0.690552395420153
0.6906108104308759
0.6906691581431993
0.6902715362904974
0.6898743720003419
0.6899316399949559
0.689990243902444
0.6900487804878099
0.6901072498669928
0.6901656521556659
0.6902239874692375
0.6902822559228508
0.6903404576313854
0.6899452999567253
0.6900036278394871
0.690061889023698
0.6901200836236984
0.6897259545068374
0.6897842744180916
0.6898425277920827
0.6899007147426143
0.6899588353832307
0.6900168898272176
0.690074878187603
0.6901328005771575
0.6901906571083953
0.6902484478935749
0.6903061730446997
0.6903638326735191
0.6904214268915286
0.6904789558099713
0.6905364195398378
0.6905938181918676
0.6906511518765492
0.6907084207041215
0.6907654041831593
0.6908225437508663
0.6908785721171773
0.6909355833287502
0.6909925302298757
0.6910495779140479
0.6911063964273495
0.6911631509558388
0.6912198416075375
0.6912764684902242
0.6908878926226074
0.6909444231296294
0.691001109269941
0.691057731789444
0.6911142907951843
0.6911707863939675
0.6912272186923598
0.6912787807609369
0.6913350894672957
0.6913913351885246
0.6914475180302438
0.6915036380978384
0.6915596954964573
0.6916156903310153
0.691671622706193
0.6912860755363456
0.69134212922074
0.6909571948503499
0.6905726888988472
0.6906259529558637
0.6906822489458962
0.6907384823848287
0.6907946533768552
0.6908507620259381
0.6909068084358098
0.6909627927099719
0.6910187149516973
0.6910745752640299
0.6911302117780497
0.6911859486294027
0.6912416238590295
0.6912972375690657
0.6913527898614209
0.6914082808377802
0.691463710599604
0.6915190792481293
0.6915743868843697
0.6916296336091163
0.6916848195229387
0.6917399447261848
0.6917950093189821
0.6918500134012379
0.6919049570726399
0.6919598404326573
0.6920146635805409
0.6920694266153238
0.6921241296358218
0.6921787727406349
0.6922333560281465
0.6922878795965252
0.6923420234967845
0.6919636945221961
0.692018276032028
0.6916405367983861
0.6916952350538286
0.6917498736601374
0.6918044527148319
0.6918589723152183
0.6919134325583916
0.6915369834655959
0.6915869971750339
0.6916415164369085
0.691695976470905
0.6917503773734857
0.6918047192409034
0.6918590021692025
0.6919132262542188
0.6919673915915808
0.6920214982767096
0.6920755464048197
0.6921295360709201
0.692183467369814
0.6922373403960995
0.692291155244171
0.692341805641483
0.692334780435188
0.6923884557228372
0.6924420731707367
0.6924956328723273
0.6925491349208484
0.6926025794093387
0.6926559664306371
0.6927092960773827
0.692762568442016
0.6928157836167784
0.6924441013294304
0.6924974301968271
0.692550701905738
0.6926039165480082
0.6926570742152868
0.6927101749990263
0.6927632189904838
0.6928162062807209
0.6928691369606055
0.6929220111208103
0.6925522555118878
0.6926052422764278
0.6926581725518798
0.6927110464285301
0.6927638639964725
0.6923951764690662
0.6924481058640424
0.6925009789810868
0.6925537959099088
0.6926065567400281
0.6926567759308218
0.6927063207608254
0.6923390321496055
0.692391794951341
0.692444501860278
0.6920779351573344
0.6921307523551476
0.6921835136913027
0.6922362192543752
0.6922888691327534
0.6923414634146392
0.6919761117189059
0.6920288154780333
0.691664013783
0.6917081395050039
0.6917609011161252
0.6918136071887085
0.6918625113868233
0.691498756123213
0.691551516860418
0.6916042221766806
0.6916568721592778
0.6917094668953037
0.6917620064716692
0.6918144909751035
0.6918669204921539
0.6919192951091866
0.6919709512322804
0.6920222981936984
0.6916605510435709
0.6917129240257971
0.6917652423103917
0.6918175059829982
0.6918697151290814
0.691918410946367
0.691970513097528
0.6920225609756149
0.6920745546653853
0.6921264942514201
0.6921783798181247
0.6922302114497288
0.6918706113398848
0.6919225489451208
0.6919744326452139
0.6920262625240412
0.6920780386653063
0.6917194490079668
0.6917713304113932
0.6918231581073626
0.6914652568357086
0.6911077256791234
0.6911244217558506
0.6911764765168364
0.691228477530005
0.6912804248785573
0.6913259789431366
0.6913778224792609
0.6914296125959767
0.6914813493758059
0.6915330329011011
0.6911773060323249
0.6908219449495319
0.6908738876494676
0.690925776992752
0.6909776130615568
0.6910293959378846
0.6910811257035699
0.6911328024402797
0.6911844262295135
0.6912359971526035
0.691287515290716
0.6913389807248509
0.6913903935358424
0.6914417538043599
0.6914930616109074
0.691544317035825
0.6915955201592885
0.6916466710613105
0.6916977698217401
0.6917473255221652
0.6917983209974718
0.6918492645689869
0.6914973575168154
0.6915484022964329
0.6915993952012743
0.6912481512219949
0.6912992447691026
0.6913502864709065
0.6909997031613371
0.69064947523272
0.6907007685274473
0.6907520098795977
0.6908031993680314
0.6904537794391653
0.6905050679424946
0.6905563046130766
0.6906074895294461
0.6906437005208066
0.6906947896926046
0.6907458273372499
0.6907968135326568
0.6904488050623633
0.6904998894701991
0.6901523807185784
0.6902035628404627
0.6902546934971665
0.6903057727662757
0.69035680072522
0.6904077774512738
0.6904587030215563
0.6901124348655776
0.6901634574240533
0.6902144288577208
0.6902653492433826
0.6903162186576873
0.6903670371771304
0.690417804878054
0.690468521836648
0.6905191881289495
0.6905698038308444
0.6902252081203499
0.6898809561462251
0.6899318143131634
0.6899826217993175
0.6900333786804057
0.6900840850319955
0.6901347409295041
0.6901853464481987
0.6902359016631969
0.6902864066494667
0.6903368614818277
0.6903872662349505
0.690437620983358
0.6904879258014249
0.6905381807633788
0.6905883859433001
0.6906385414151225
0.6906886472526332
0.6907387035294739
0.6907887103191401
0.6908386676949827
0.6904975127973555
0.6905452531721817
0.6905952567172494
0.6906452109491562
0.6903048239550955
0.6903548720413366
0.6904048708433962
0.6904548204340365
0.6905047208858763
0.6905545722713918
0.6906043267214053
0.6906540802146779
0.690701581713908
0.6907512386605765
0.690800846900088
0.6908504065040705
0.6905119202686447
0.6901737655574456
0.6902235593281097
0.6902714428905595
0.6903211401991824
0.6899837398374038
0.6900335291384233
0.6900832698170786
0.6901277720244313
0.6901402022605646
0.6901898181731749
0.690239385727196
0.690288904993293
0.6903383760419937
0.690386517120651
0.6904358925690478
0.6904852200102025
0.6905344995140967
0.6905837311505757
0.6906329149893494
0.6906820510999924
0.6907311395519441
0.6907801804145095
0.6908262431461577
0.6908751904565104
0.6909240903832131
0.6909729429950376
0.6910217483606225
0.6910705065484735
0.6911192176269643
0.6911678816643363
0.6912164987286992
0.6912580565458385
0.6913065832490587
0.6913525712606577
0.6914010056863628
0.6914493934732372
0.691116645930661
0.6911649831649885
0.6912120075046958
0.6912603931036961
0.6913087322227743
0.6913570249288721
0.6914052712888027
0.6914534713692514
0.691121997988921
0.6907908422639623
0.6908392673581962
0.6908870856635858
0.6909354183685431
0.6909837048442274
0.691031945156933
0.6910801393728276
0.6911282875579525
0.6907983933872806
0.6908466300502754
0.6908948207078691
0.690942407403107
0.690990506512979
0.691038559814175
0.6910865673721046
0.6911345292520533
0.6911824455191824
0.6912303162385289
0.6912781414750068
0.6913259212934063
0.6909978121708181
0.6910456796408625
0.6910935017173838
0.6911412784649227
0.6911890099478973
0.691236696230604
0.6912843373772173
0.690957334379404
0.6910050625612693
0.6906785006224406
0.6907263154256537
0.6907740850779666
0.6908218096433023
0.690495950299131
0.690543760996314
0.6905914346796679
0.6906391553599998
0.6906868311056045
0.6907344619799193
0.6907820480462619
0.6908295893678313
0.6908770860077075
0.690924538028852
0.6909719454941081
0.6906476977486863
0.6906866334141819
0.6907340857374872
0.6907814935881371
0.6908288570286224
0.6908761761213171
0.6909234509284781
0.6909704989846958
0.6910176854924283
0.6910648279006207
0.6911119262710662
0.6911589806654422
0.691205991145311
0.6912529577721204
0.6912998806072029
0.6913467597117776
0.6913930953003109
0.6910712176954225
0.6911181377611875
0.6911650141803797
0.6912118016577709
0.6912585909874023
0.6913053368527237
0.6913520393142704
0.6910312263029876
0.6910780125797601
0.6911247554756547
0.6911714550509785
0.6912181113659268
0.6912647244805835
0.6913112944549212
0.6913578213488016
0.6914043052219757
0.6914507461340841
0.691497144144657
0.6915434993131149
0.6915783312886251
0.6916246062460678
0.6916707035950082
0.691669146903456
0.6917153160845343
0.6917614427525545
0.6918075269662093
0.6918535687840833
0.691899029997202
0.6919117198708806
0.6919576503803677
0.6920035387130785
0.692049384927081
0.6920951890803366
0.6921409512307007
0.6921866714359224
0.692232349753645
0.6922779862414064
0.6922783501702348
0.6923239238613849
0.6923694558756341
0.692344941365324
0.6923904221774112
0.6924358614545103
0.6924812592534925
0.6925266156311252
0.6925712633323378
0.6926165373413131
0.6926617700983442
0.6927069616597858
0.6927521120818909
0.6927972214208092
0.6928422897325889
0.6925273614190741
0.6925725113861824
0.6922579916262431
0.6923032228778991
0.6923484130848622
0.6923935623029753
0.6924386705879805
0.6924837379955185
0.6925287645811294
0.6922152612925005
0.6922603686127413
0.6923054351303404
0.6923504609006361
0.6923954459788664
0.6924403904201697
0.6924852942795847
0.6925301576120508
0.6925749804724082
0.6926197629153983
0.6926645049956637
0.6927092067677487
0.6927536925797046
0.6927983139777446
0.6928428952305771
0.6928874363923548
0.6929319375171333
0.6929763986588706
0.6930208198714282
0.6930652012085704
0.6927542702075795
0.692443618068473
0.6924842190421061
0.6925267943002065
0.6925712974998143
0.6926157608577035
0.692660184427353
0.692704568262146
0.6927415855294057
0.692432049521573
0.6924764757786087
0.6925208623693434
0.692565209346878
0.6926095167642186
0.6926537846742766
0.6926980131298693
0.69274220218372
0.6924337684338607
0.6924780357549958
0.6925222636923932
0.692566452298588
0.6926106016260217
0.6926544950211885
0.6926985660442805
0.692391109956378
0.6924352587270381
0.6924353252933914
0.6924788963847139
0.692522947577731
0.6925669597528624
0.6926109329619247
0.6926548672566425
0.6926948360859161
0.6927386944426528
0.6927825140381374
0.692826294923732
0.692870037150708
0.6929137407702463
0.6929574058334373
0.6930010323912817
0.6930446204946898
0.6930881701944827
0.6931294476485109
0.6931729216764053
0.6932163574517454
0.6932597550249963
0.6933031144465345
0.6929984997213823
0.6930419357948574
0.6930853337330618
0.6931286935861953
0.69317201540437
0.6932152992376098
0.6932585451358512
0.6933017531489429
0.6933449233266468
0.6933756738005071
0.6934187738727835
0.6934617509358357
0.6935047757120982
0.6935477628957208
0.6935907125359517
0.6936336246819528
0.6936764993828003
0.6937193366874848
0.6937621366449115
0.6938010733832882
0.6938438004589159
0.6938864903320398
0.6939291430512271
0.6939717586649605
0.6940143372216385
0.6940550555961937
0.6940975609756153
0.6941400294419846
0.6941806825880813
0.694223078144019
0.694265436930177
0.6939644982925827
0.6940069324090176
0.6940493297700463
0.6937488755147346
0.693791347848577
0.6938331504768389
0.6938755496504436
0.6939167738263435
0.6939591002475953
0.69365946333039
0.6937018642694034
0.6937442286243451
0.6937865564425427
0.6938288477712418
0.6938711026576068
0.693572277893327
0.6936146068477528
0.6936568993745069
0.6936991555205929
0.6937413753329333
0.6937835169327253
0.6938256642360293
0.6938677753458569
0.693909850308809
0.6939518891714068
0.6939938919800916
0.6940355660564804
0.6940774970217622
0.6937802475583696
0.6938222519211548
0.6938642203366889
0.6935674435101976
0.6936094849789938
0.6936513654367368
0.6936933351392518
0.6937352690008595
0.6937771670674507
0.6938180720885762
0.6938598991107237
0.6935641361528759
0.6936060357280236
0.6936478580629133
0.6936896863221561
0.6937296107939858
0.6937713686962531
0.6938130910901001
0.6938547780207989
0.6938964295335447
0.6936017813681377
0.693643504907041
0.693685193042008
0.6937268458180821
0.6937684632802297
0.6938100454733416
0.6938515924422324
0.693892732492106
0.6939342093040114
0.6939756510255513
0.6936822152323058
0.6937237284291748
0.6937652065494094
0.6938063612392935
0.6938477694612375
0.6938891427395342
0.6939304811183974
0.6939717846419666
0.6940130533543064
0.6940542872994075
0.6940954865211865
0.6941366510634858
0.6941777809700743
0.6942188762846472
0.6942599370508262
0.6943009633121596
0.6943419551121227
0.6943829124941179
0.6944238355014742
0.6944647241774486
0.6945055785652251
0.6945463987079155
0.6942554282853315
0.6939647015565688
0.6940056968422397
0.6940466578222323
0.69408758453959
0.6937974141447155
0.6938384108120283
0.6938793732298281
0.6939203014410157
0.6939611954884212
0.6940020554148024
0.6940428812628465
0.6940836730751689
0.6941244308943144
0.6941651547627568
0.694205844722899
0.6942428468479497
0.6942834706383725
0.6943240606460174
0.6943646169130075
0.6944051394813961
0.6944456283931665
0.6944523484089192
0.6944927841311663
0.6945331863107155
0.6942452372284972
0.694285708509805
0.6943261462606396
0.6943665505226535
0.6944069213374308
0.6944472587464862
0.6944875627912661
0.6945278335131484
0.6945680709534423
0.6946081139621859
0.6946482850295114
0.6946884229387127
0.6947285277308273
0.6947685994468247
0.6948086381276068
0.6948486438140085
0.6948886165467969
0.6949285563666724
0.6949684633142682
0.6950083374301507
0.6950481787548193
0.6950879873287074
0.6951277631921813
0.6951675063855416
0.6952072169490222
0.6952468949227913
0.6949617239240535
0.6950014700147056
0.6950411835265948
0.6947564472777105
0.6947935119154686
0.6948332617832987
0.6948729791225954
0.694912663973271
0.6949523163751725
0.6946683146112268
0.694708034433291
0.6944243643498147
0.6944641513190697
0.6945039058224174
0.6945436278995797
0.6942604874071624
0.694300276303502
0.694340032785262
0.6940573210455286
0.694097144048369
0.6941369346484406
0.6941766928852751
0.6942164187983398
0.6942561124270379
0.6942944661290698
0.6943340958379188
0.6943318023440029
0.6943713847523926
0.6944109350582611
0.6944504533006471
0.6944899395185254
0.6945293937508081
0.6945688160363439
0.6946082064139191
0.6946475649222567
0.6946868916000173
0.6947261864857992
0.694765449618138
0.6947928602387856
0.6945123625156371
0.694551664402848
0.6945906197424272
0.6946298583792344
0.6946690653847343
0.6947062754269822
0.6947454200760347
0.6947845332076564
0.6945049418462046
0.6945441202441042
0.6945832671354513
0.6946223825582363
0.6946614665503882
0.6947005191497753
0.6947395403942052
0.6947785303214242
0.6948156496727477
0.6945370547851484
0.6945760789872483
0.6946150719199554
0.6946540336208383
0.6943759495401254
0.6944149757464017
0.694137209756103
0.6941742717547182
0.694213331773611
0.6942523605819413
0.694291358217102
0.6940141959982529
0.6940532575477445
0.6940922879352502
0.694131287198045
0.6938546306467503
0.6938932659605536
0.6939322978892927
0.6939712987416553
0.6936951462152957
0.6937342103731354
0.6937732434660385
0.6938122455310458
0.6935365950560634
0.6935756601251533
0.6935870021979355
0.6936260162601682
0.6936649993711417
0.6933899537726598
0.6934289995456491
0.6934680143790399
0.6935042550108725
0.6935432091613133
0.6935821324814017
0.693621025007724
0.6936598867768092
0.6936987178251285
0.6934246369409621
0.6934635302277249
0.6935023928052206
0.6932287138814617
0.6932676384278691
0.6929942679079844
0.6927211128950131
0.6927601914317071
0.6924873437785241
0.692526483579802
0.6922539426574958
0.6922905720481336
0.6923297430536296
0.6923637444393367
0.6924028559106864
0.6924419366581781
0.692480986718
0.6925200061262834
0.6925589949191034
0.6925979531324781
0.692636880802369
0.6926757779646817
0.6924044596027684
0.6924434173081019
0.6924823445181669
0.6925212412687562
0.6925601075956063
0.6925989435343979
0.6926377491207558
0.6926765243902494
0.6927152693783925
0.6927516612402713
0.6927903466783455
0.692829001940571
0.6928676270622411
0.6925976085014218
0.692636293671084
0.6926749487121096
0.6927135736596814
0.6924440353041719
0.6924827200197379
0.6925213367219265
0.6925588238082203
0.6925955616199574
0.6926341273975902
0.692672663232849
0.6927111691605913
0.6927496452156199
0.6927866539309109
0.6928250709018774
0.6928634581037846
0.692901815571221
0.6929401433387212
0.6929784414407667
0.6930167099117855
0.6930549487861524
0.6930834283990365
0.6931216119425547
0.6931597659893225
0.693197890573506
0.6932359857292184
0.6932740514905206
0.6933120878914206
0.6933500949658743
0.6933880727477851
0.6934260212710042
0.6934594325535148
0.6931925120636944
0.6931908144783697
0.6932287804878106
0.6932667173038569
0.6933046249601676
0.6933425034903498
0.6933803529279589
0.6934181733064988
0.693455964659422
0.6934937270201297
0.6935314604219719
0.6935692770802813
0.693606952621256
0.6936445993031415
0.6936822171590838
0.6934167436737569
0.6934544199152836
0.6934920673413292
0.6932269709853118
0.6932646765520062
0.6933023533138367
0.6930376330567486
0.6930753677155148
0.6931130735801883
0.6931456158955239
0.693150944273459
0.6931885782272513
0.693226183507555
0.6932637601471273
0.6933013081786755
0.6933351152689665
0.6930713894738851
0.6931089678197219
0.6931465175997312
0.6931840388464732
0.6932215315924579
0.6932589958701466
0.6932964317119509
0.6933338391502333
0.6933675925155213
0.6934049446180645
0.6934422684128376
0.6934795639320086
0.6935168312076968
0.6935540702719726
0.6935912811568581
0.6933289546511255
0.6933662225091117
0.693403462197893
0.6934406737493952
0.6931788003831757
0.6932160686499335
0.6932533087896974
0.6932905208342974
0.6932897399109795
0.6933269101707282
0.6933640524197311
0.6934011666896387
0.6934382530120539
0.693475311418532
0.6932144102479456
0.6932515249635441
0.6932886117733414
0.6933256707087985
0.6933627018013288
0.6933997050822988
0.6934315901267177
0.693468539788593
0.6932084240572395
0.6932454296871484
0.6932824075767051
0.6933193577570902
0.6930596875856456
0.6930966934828522
0.6931336716810339
0.6931706222112783
0.6932075451046266
0.6932438933211819
0.6932779904480716
0.6933148318558326
0.693351645749473
0.6933884321598033
0.6934251911175885
0.6934619226535478
0.6934986267983543
0.6935351581320567
0.6935718076405858
0.6936084298496673
0.6936449884677608
0.6936815561828917
0.6937180966899013
0.6937546100191442
0.6937910962009306
0.693827555265525
0.6938639872431471
0.6939003921639719
0.6939367700581295
0.6936792796054178
0.6937154592169125
0.6937518652160994
0.6937674881122479
0.6937525189998159
0.6937873893405657
0.6938237147939844
0.6938580274773938
0.6938942999196974
0.6939305455332717
0.693966764347871
0.694002956393206
0.6940391216989434
0.6940752602947061
0.6940825612907349
0.6941186571865776
0.6941547264532091
0.6941907691200864
0.6942267852166231
0.6942627747721897
0.6942987378161132
0.6943346743776774
0.6943643724696414
0.6941089036055981
0.6941448703343288
0.6941808106169355
0.6942167244825759
0.6942526119603649
0.6942884730793748
0.6943243078686351
0.6943601163571327
0.6943848755435521
0.6944206355594967
0.6944563693584208
0.6942018965224521
0.6942376842669583
0.6942734458029369
0.6943091811591673
0.6940551346237999
0.6940909236890525
0.6941266865831421
0.6941624233347654
0.6941981339725768
0.693944591922185
0.6939803560138617
0.6937270785116668
0.6937628958631855
0.6937986870897214
0.693834452219847
0.6938701912820935
0.6939059043049505
0.6939415913168658
0.6939772523462461
0.6937247133170079
0.6937604272950754
0.6937961152993406
0.6938317773581283
0.6938674134997221
0.6939029528762473
0.6939385372938754
0.6939740958788956
0.6940096286594274
0.6940451356635495
0.6940456675922871
0.6940811357950535
0.6941165782962235
0.6941519951237237
0.6941873863054401
0.6942227518692182
0.6942580918428634
0.694266413796151
0.6943017124314468
0.6943369855527308
0.6943722331876556
0.6944074553638335
0.6944426521088374
0.6944778234501998
0.6942272903248571
0.6942625139630466
0.6942977122056787
0.694332885080208
0.6943680326140494
0.6944031548345789
0.6944382517691325
0.694473323445007
0.6945083698894601
0.69454339112971
0.694578387192936
0.6946133581062782
0.6946483038968378
0.694681823356839
0.6947167194859372
0.6944674490447869
0.6945023970325844
0.694537284978449
0.6945721828831249
0.6946070557803451
0.6946419036969798
0.6943931955323908
0.6944280950468833
0.6944627601553355
0.6942143829163672
0.6942479834666121
0.6942828849875405
0.6943177615699045
0.694352613240424
0.6941047186980318
0.6941396215247008
0.6938919798473819
0.6936445148046404
0.6933972262075621
0.6934323314152658
0.6934674116103529
0.6935004864151264
0.6935355173701315
0.6935705233920725
0.693605504507559
0.6936400444089847
0.6936749759392427
0.6937098826425423
0.6937447645453422
0.6937796216740635
0.6935333385282793
0.6935682459450628
0.693603128596031
0.6936379865075305
0.693672923457351
0.6937077319320382
0.693741444407011
0.6937762039660115
0.6938109389164747
0.6938440267205278
0.6938787131062031
0.6939133749611953
0.6939480123115181
0.6939826251831481
0.6940172136020253
0.694051777594053
0.6940845953182498
0.6941190078661608
0.6941534993762695
0.6941879665623231
0.6942224094500432
0.6942568280651152
0.6942912224331883
0.6943255925798754
0.6943599385307534
0.6943942603113634
0.6944285579472104
0.6944628314637635
0.6944966350893796
0.6945308606002493
0.694286908770042
0.6943211838860021
0.6943554349408066
0.6941118014548625
0.693868338879817
0.6939027126877219
0.6939370623990211
0.6939713880390439
0.6940056896330844
0.6940399672064006
0.6940742207842159
0.6941084503917176
0.6938656702411784
0.6936230598669682
0.693657411275272
0.693691738678399
0.6937260421015027
0.693760321569702
0.6937945771080807
0.6938288087416872
0.6938630164955353
0.6936210837840655
0.6936553400947104
0.6936874989377131
0.6937217082515712
0.6937558937427873
0.6937900554362373
0.6935486531900869
0.693582863202551
0.6936170494250203
0.693651211882302
0.6936853505991686
0.6937194656003584
0.693753556910575
0.6937876245544882
0.6938216685567331
0.693855688941911
0.6936151009776453
0.6936491693790481
0.693683214171025
0.6937172353781096
0.6937512330248016
0.6935110976031937
0.6935304920246493
0.6935645189866001
0.6935985224167653
0.6933587718041083
0.6933928228294091
0.6934249968406478
0.6934590014822859
0.6934929826481617
0.6935269403625772
0.693560874649801
0.6935947518923524
0.6936286394094611
0.6936087811601814
0.6936426404980609
0.6934037828394872
0.6934376894336989
0.693471572692333
0.6935054326394716
0.6935392692991639
0.6933008577249805
0.6933347414298945
0.6933686018550386
0.6934024390243961
0.6934362529619176
0.6934700436915204
0.6935038112370892
0.6935375556224758
0.6935712768714993
0.6933335896621534
0.6933673576818047
0.6934011025726755
0.69343482435852
0.69346852306306
0.6932312775881838
0.6932650228554328
0.6930280091724054
0.6930618008435783
0.6930955694251227
0.6931278488604617
0.6931615718342289
0.6931952717889013
0.69322894874804
0.6932132565800478
0.6932469044431383
0.6930106239712762
0.6930443179457407
0.6930779889679065
0.6931106405241844
0.6931442660512437
0.6931778686960116
0.6932114484818377
0.6932450054320392
0.6932785395699019
0.6933120509186802
0.6933455395015965
0.6933790053418419
0.6934124484625761
0.6934458688869268
0.6934792666379911
0.6935126417388343
0.6935459942124904
0.6935792249010316
0.6936125322228891
0.6936102681853157
0.6936435424476173
0.6934088069002577
0.6934421268028708
0.6934754241691953
0.6935086990220874
0.6935419513843728
0.6935751812788458
0.6936083887282701
0.6936415737553789
0.6934074726505003
0.6934407030710042
0.6934739110763849
0.6935070966893141
0.6935402599324334
0.6935734008283538
0.6936064208200241
0.6936272645150753
0.6936603426619986
0.6936933985490654
0.6937264321987375
0.6937568848721497
0.6937898749743858
0.693556746656182
0.6935897818232523
0.6936227948041795
0.6936557856213061
0.6936887542969448
0.6937217008533779
0.6934890644681153
0.6935206822400163
0.6932882691427509
0.6933213057155756
0.693354320160756
0.6933873125005162
0.6931552551670154
0.6931882920301325
0.6929564564809586
0.6929895377188534
0.6930225968436213
0.6927910490331156
0.6928241523697861
0.6928572336007225
0.6926259728418438
0.6923948664111325
0.692415008379576
0.6924481819143026
0.6924813333333393
0.6925144626587945
0.692547569912747
0.6925806551172464
0.6926137182943127
0.6926467594659367
0.6926797786540798
0.6927127758806746
0.6927457511676239
0.692778704536802
0.6928116360100537
0.692844545609195
0.6928774333560128
0.6926474707163327
0.6926786217165483
0.6924488775634084
0.6924818528821952
0.6925148063413077
0.692547737962475
0.6925806477673978
0.6926135357777478
0.692646402015168
0.6926772772029567
0.6927101006107705
0.6927429023099814
0.6927746825236907
0.6928073444779451
0.6928400815425458
0.6928727969842505
0.6929054908244751
0.6929381630846071
0.6929708137860059
0.6927422614067889
0.6927749551679552
0.6928076273775322
0.6928402780568227
0.6928683762331754
0.692900985407621
0.6929336373416459
0.692705623640645
0.692477759948658
0.6925104546803501
0.6925431279164922
0.6925757796782759
0.6926084099868652
0.6926410188633965
0.6926736063289779
0.6926957022901434
0.6926893284680938
0.6927218680255082
0.6927543862455078
0.6925273281051455
0.6925598887574781
0.6923330430683994
0.6923656460140301
0.69239822761567
0.6924307878942724
0.6924633268707625
0.6924958445660383
0.6925283410009708
0.6925608161964033
0.6925932701731521
0.6923670803396533
0.6921410381978512
0.6919151436031392
0.6919475749015299
0.6919801759661492
0.6920127557715156
0.6917871975069224
0.691819818960659
0.6918510208945798
0.691883377941568
0.6919159362296808
0.6919484733278893
0.6919809892568732
0.6920134840372855
0.6920459576897521
0.6920784102348722
0.6921108416932183
0.6921432520853363
0.692175641431745
0.6922080097529371
0.6922403570693783
0.6922726834015076
0.6923049887697381
0.692337273194456
0.6923680824494631
0.6924003255192963
0.6924304941236002
0.692462696112885
0.6924948772594584
0.6925270375835492
0.6923030637680306
0.6923352653119221
0.692367446040336
0.6923996059734487
0.6924317451314109
0.692463863534347
0.6924959612023553
0.6925280381555087
0.6925600944138535
0.6925921299974106
0.692624144926175
0.6926561392201157
0.6926881128991763
0.6927200659832746
0.6927519984923027
0.692783910446127
0.6928158018645885
0.6925929598569125
0.6926239824327565
0.6926558945049492
0.6926877860680981
0.6927196571419678
0.6927515077462975
0.6927833379008008
0.6928151476251666
0.6928469369390579
0.6928787058621129
0.6929104544139443
0.69294218261414
0.6929738904822624
0.6930055780378492
0.693037245300413
0.6930688922894411
0.6931005190243964
0.6931321255247163
0.6931553503318912
0.6931869190942609
0.6932184676784509
0.693249996103801
0.6932815043896268
0.6930601501417374
0.6930916989093348
0.6931232275437046
0.6931547360641132
0.6931862244898019
0.6932176928399884
0.6929967821666805
0.6930282908181166
0.6930539692403355
0.6930855328037583
0.6930831379733338
0.6931145790490738
0.6931460001241296
0.6931774012175795
0.6929570651078474
0.6929885062816372
0.6930199274800942
0.6930513287222486
0.6930827100271065
0.6931140714136496
0.6931408629441687
0.693172185993988
0.6929842089796991
0.693015561825989
0.6930468948035551
0.6930782079312778
0.6931095012280142
0.6931407747125967
0.6931720284038346
0.6932032623205131
0.6932344764813935
0.6932656709052136
0.6932968456106874
0.6930777944746335
0.6931090088285659
0.6931402034702443
0.693171378418336
0.693202533691484
0.6932336693083082
0.6932557091323105
0.6932868083535879
0.6930683126686357
0.6930994513347843
0.6931305703860251
0.6929123302819993
0.6926942275655115
0.6927254447497339
0.6927565809159256
0.6925387329345055
0.6925699695601232
0.6926011865524124
0.6926323839298777
0.6926635617110003
0.6926594325535155
0.6926898473504571
0.6927209777526141
0.692752088625033
0.6927831799860865
0.6925660065754325
0.6925971367642288
0.6926282474478943
0.6926228869554653
0.6924060357072012
0.6924371769914944
0.6924682987881255
0.6924994011153812
0.6925227047392488
0.6925537706142988
0.692584817073177
0.6923684519319483
0.6923985009369207
0.6924292926600886
0.6922131786486466
0.6922442829420556
0.6922753678316633
0.6920595039813884
0.6920906270908158
0.6921217308028549
0.6921526631714977
0.6919371064405194
0.6919682288977372
0.6919993319821215
0.692030415711755
0.6920614801046984
0.6920923431622438
0.6921233689924776
0.6921543755400326
0.6919393539881407
0.6919703984244874
0.6917555675029026
0.6917866497100787
0.6915720091113478
0.6916031289717426
0.6916342295329992
0.6916653108130648
0.6914509738713811
0.6914820926647991
0.6915131921836468
0.6915442724458266
0.6915753334692184
0.6916063752716798
0.6916373978710465
0.6916684012851323
0.6914545934331121
0.6914856341764963
0.6915166557411697
0.6915476581449015
0.6915786414054385
0.6916096055405061
0.6916405505678075
0.6916714765050243
0.6917023833698158
0.6917332711798204
0.6917641399526538
0.6917949897059107
0.6918258204571637
0.691856632223964
0.6916436877388227
0.6916426566604189
0.6916725960492518
0.6917034170341765
0.6917342190698329
0.6917650021736911
0.6915524783634995
0.6915832983759875
0.6916140994630763
0.6916448816421927
0.6916747169190073
0.6917054616190396
0.6917361874630767
0.6917668944684604
0.6915548911296714
0.6915856348637078
0.6916163597654416
0.6916470658521712
0.691677753141174
0.6917084216497061
0.6917390713950028
0.6917697023942778
0.6918003146647242
0.6918309082235139
0.6918614830877977
0.6918920392747057
0.6919225768013467
0.6919530956848092
0.6919817798849397
0.6920122620872396
0.6920427256971625
0.6920731707317136
0.6921035972078772
0.6918927185981246
0.6919231815041332
0.6917124862600698
0.6917429854846556
0.6915324733162184
0.6915630087484387
0.6915935256067951
0.6916240239082295
0.691654503669663
0.6916849649079962
0.6914748540438079
0.6915053513365442
0.6915358301124057
0.6913259558088815
0.6913320506748819
0.6913623767356936
0.691392861897091
0.6911832854006081
0.6912138063562516
0.6910044110801667
0.6910349677209736
0.6910655058594245
0.6908563455973605
0.6908869193018771
0.6909174745105046
0.6909480112400219
0.6909785295071876
0.6910090293287402
0.6910395107213975
0.6910699737018574
0.6911004182867978
0.6908918156854436
0.690922295656276
0.6909527572379859
0.6909832004472097
0.6910136253005644
0.6910440318146464
0.6908358233085256
0.6908662650602473
0.6908966884790861
0.6909270935815983
0.6909574803843196
0.6909813917994838
0.691011743994138
0.6910420779373221
0.691070956769087
0.690863303236404
0.6908936544336969
0.6909239874020424
0.6909543021578582
0.690984598717542
0.6910148770974721
0.6910451373140069
0.6910753793834853
0.6911056033222265
0.6911355752574669
0.6911623142235079
0.691192484970678
0.6912226376515324
0.6912527722822935
0.6912828888791642
0.6913129874583283
0.6911062551056194
0.691136388493936
0.6911665038706635
0.6909600005829818
0.6909891890316814
0.6910193213846204
0.691049435748095
0.6908432138932015
0.6908733628267131
0.6909034937769659
0.690932675945728
0.6909627712551405
0.6909928486293268
0.6907870122132919
0.6908171240140099
0.6908472178857009
0.6908772938443731
0.6909073519060156
0.6909373920865981
0.6909674144020717
0.6909974188683684
0.6907920704526572
0.6908221091836648
0.6908495512398013
0.6908795550663407
0.6909095410811694
0.6909380907577682
0.6909680416175329
0.6909979747128493
0.6910278900595175
0.6910577876733185
0.6910876675700152
0.6911175297653511
0.6911473742750518
0.6911772011148236
0.6912070103003547
0.6912368018473145
0.6912665757713539
0.6910621799772169
0.6910919879166337
0.6911217782390651
0.6911515509601243
0.6911813060954061
0.6909772372125909
0.6910070262331964
0.6910367976739729
0.6910665515504774
0.6910961727960012
0.6908924298205307
0.6909221999381858
0.6909519525130492
0.6909816875606225
0.6910114050963893
0.6910411051358146
0.6910707876943456
0.69086747178152
0.6908971879483562
0.6909268866402338
0.6909565678725631
0.6909862316607358
0.6910158780201259
0.691045506966089
0.691073858184272
0.6911034527193
0.6911330298866429
0.6911625897015851
0.6911921321793923
0.6912216573353129
0.6912492208275015
0.6910466866286068
0.6908442710789207
0.6908738635146294
0.6909034386245562
0.6909329964239123
0.6909625369278913
0.6909920601516693
0.691021566110404
0.6910510548192359
0.6910805262932876
0.6911099805476643
0.691139417597453
0.6911666726010386
0.6911960759187337
0.6912254620766286
0.6912548310897405
0.6912841829730694
0.6913135177415974
0.6913428354102896
0.6913721359940933
0.6914014195079384
0.6914306859667376
0.6912293961018273
0.6912586955904544
0.6912879780296263
0.6913172434342205
0.6913464918190969
0.6913757231990985
0.6914049375890506
0.6914341350037616
0.6914633154580226
0.6914924789666076
0.6915216255442731
0.6915505287148114
0.6915796415405467
0.6913790673985686
0.6914082130557521
0.6914373418169024
0.6914664536967076
0.6914955487098384
0.691524626870949
0.691553688194676
0.6915827326956397
0.6916117603884432
0.6916407995089556
0.6916697936210191
0.691698770968635
0.6917265191033473
0.6917554633159797
0.6917839962801766
0.6918129071790343
0.6918418013856872
0.69187000316757
0.6918988642281173
0.6919277086396536
0.6919565364165811
0.6919853475732856
0.691785928164763
0.6918147718728759
0.6917445487242949
0.6915453709100927
0.6915742589550307
0.6916031303737556
0.6916319290465691
0.6916607672720444
0.6916895889142964
0.691718393987625
0.6915196243341802
0.6915484616839908
0.691577282470131
0.6916060867068677
0.6916348744084515
0.691663645589116
0.6916924002630791
0.6917211384445421
0.6917498601476899
0.6917785653866916
0.6918072541756995
0.6918359265288501
0.6918645824602635
0.6918932219840437
0.6919218451142785
0.6919504518650396
0.6919790422503826
0.6920076162843471
0.6920345005508433
0.6920444726367871
0.6920730034843265
0.6921015180331811
0.6921300162973134
0.6921584982906697
0.6921869640271805
0.6922154135207602
0.6922438467853078
0.6922722638347059
0.6923006646828215
0.6923279650237428
0.6923563338197544
0.6923846864558137
0.6924130229457252
0.6924413433032767
0.6924696475422412
0.6924979356763755
0.692526207719421
0.6925544636851034
0.6925755764777719
0.692603802355165
0.6926320121951279
0.6926602060113248
0.6926883838174046
0.6924917649176552
0.6925195315744364
0.6925474762151936
0.6925756540265405
0.6925992794263132
0.6924029644378136
0.6924311592450073
0.692459338077806
0.6924875009497818
0.6925156478744915
0.6925227368435646
0.6925487321766316
0.6925768378928545
0.692604927712179
0.6926330016480886
0.6926610597140513
0.6926891019235203
0.6926894584539125
0.692717476804822
0.6927454793350929
0.6927734660581213
0.6928014369872878
0.6928293921359584
0.6926340087766419
0.6926619953653783
0.6926899661781345
0.6927179212282462
0.6927435245620122
0.6927714487846149
0.6927993572841193
0.6928272500738014
0.6926607738446606
0.69268868992488
0.6927165903042668
0.6927444749960633
0.6927723440134967
0.6925776903624674
0.6926055905727657
0.6926334751131902
0.6926613439969384
0.6926891972371931
0.692716022008711
0.6927438442855738
0.6927716509582431
0.6925774340670297
0.6926052717926343
0.6926330939185048
0.6926609004577501
0.6926886914234647
0.6924947696173551
0.6925225915231505
0.6925503978598884
0.6925781886406337
0.6926059638784368
0.6926337235863333
0.6926614677773445
0.692689196464477
0.6924957078621126
0.6925234673514068
0.6925512113412652
0.6925789398446655
0.6926066528745706
0.692634350443929
0.6926590398977113
0.6926867074190736
0.6927143595181832
0.6927419962079314
0.692769617501195
0.6927972234108367
0.6928248139497046
0.6928203756627107
0.6928479444059944
0.6928754978120079
0.6929030358935463
0.6927104023000258
0.6927379709594822
0.6927655242987611
0.6927929810298163
0.6928189595031251
0.692626616649293
0.6926541703052396
0.6926799220378502
0.6927074456209256
0.6927349539385638
0.6927624470034615
0.6927884646584885
0.6928159276605296
0.692843375447611
0.6928708080323733
0.6928930664721991
0.6929204701180757
0.6929478585986807
0.6929752319265993
0.6930017807036538
0.6930291239876795
0.6930564521565675
0.6930837652228476
0.6931110631990359
0.6931383460976345
0.6931443886277687
0.6931716472671274
0.693198890863087
0.6932261194280969
0.6932533329745935
0.6932805315149987
0.6933077150617212
0.6933348836271559
0.6933620372236841
0.6933611247321567
0.6933882561512901
0.693415372634327
0.6934424741935977
0.6934695608414192
0.6932788376398676
0.693305954384818
0.693333056222267
0.6933601431645046
0.6933872152238066
0.6934142724124364
0.6934413147426428
0.693468342226662
0.6934953548767162
0.6935223259393148
0.6935493089653941
0.6935741371123672
0.6936010911424965
0.693626533163118
0.6936531373204204
0.6934631474170185
0.6934901023161444
0.693517042457592
0.6935439678534778
0.6935708785159049
0.693597774456963
0.6936219879015916
0.6936488551654305
0.6934592818243085
0.6934861788617949
0.6932967535193032
0.6933236802493701
0.6933505922774278
0.6933765843007836
0.6934034672079388
0.6932143227815318
0.693241235275735
0.6932681330957319
0.6932950162535211
0.6933218847610881
0.6933487386304052
0.693375577873432
0.6934024025021145
0.6932136702205407
0.6932405243072901
0.693267363783546
0.6932941886612292
0.693320998952247
0.6933477946684937
0.6933745758218514
0.6931862100039154
0.6932130204952301
0.6932398164274943
0.6932665978125641
0.6932933381871195
0.693320090520499
0.6933468283421709
0.6933735516639393
0.6933993613180975
0.693426055919102
0.6934527360554079
0.693479401738769
0.6935060529809259
0.6935326897936068
0.6935593121885273
0.6933716608594719
0.6933972040613084
0.6934238414963985
0.6934504645289824
0.6934770731707379
0.6935036674333301
0.6935302473284114
0.69334295857677
0.6933695675077763
0.6933952667785849
0.6934218472352082
0.6934264377874486
0.6934529955008351
0.6934795388935349
0.693506067977128
0.6935311894105259
0.6935576902859608
0.6933708985568237
0.6933974283200083
0.6934239438006824
0.6934504450103767
0.6934769319606091
0.6935034046628855
0.6935241443084027
0.6935505900865522
0.6935770216503624
0.6936034390112904
0.6936298421807808
0.6936562311702663
0.6936826059911667
0.6937089666548901
0.693735313172832
0.6937616455563759
0.6937879638168929
0.6938142679657421
0.6938405580142702
0.6938668339738121
0.6938493724396185
0.6938756319646814
0.693901877428419
0.6939281088421224
0.6939543262170709
0.6939805295645313
0.6940067188957588
0.6940328942219964
0.6940550654905167
0.6940812139067469
0.6941073483510745
0.6941334688346944
0.6941555895665826
0.6939702837498269
0.6939953003052909
0.6938101361376534
0.6938363010624031
0.6938624520325263
0.6938884850218863
0.6939091216391968
0.6939352323019693
0.6939613290538932
0.6939874119060825
0.694013480869639
0.6940393541811444
0.6938546710107928
0.6938807544819323
0.6939068240788852
0.693932879812718
0.6937484213119703
0.6937745052922287
0.693800575412774
0.6936162990315222
0.6936423973161725
0.6934582607625978
0.693484387136871
0.6935104996473215
0.6935365983049812
0.6935626831208707
0.693378811783882
0.6934049245925862
0.6934310235630239
0.6934571087061925
0.6934831800330775
0.6935092375546532
0.6935352812818819
0.6935613112257142
0.6935873273970895
0.6934038872152866
0.69342812552399
0.6934541562703554
0.6934801732583983
0.6935061764990234
0.6935321660031241
0.6935581417815823
0.6935841038452684
0.6936100522050411
0.6936359868717481
0.6936619078562252
0.693687815169297
0.6937137088217766
0.6937395888244657
0.6937654551881548
0.6937913079236226
0.6938171470416371
0.6938429725529544
0.693660334234304
0.693686187419775
0.6937120270018862
0.6937378529913714
0.693763665398953
0.6937894642353424
0.6938152495112396
0.6938375094523471
0.6938632685617697
0.6938890141422484
0.6939147462044385
0.6939334997759488
0.6939592066610836
0.6939849000588704
0.6938028951021279
0.6938286160103404
0.6936467474347151
0.6936724957815678
0.6936982306370152
0.6937239520116583
0.693542301330325
0.6935680500574701
0.6935921767383136
0.6936178989419469
0.6936436076890257
0.6936693029901071
0.693694984855737
0.6937206532964502
0.6937463083227705
0.6937719499452109
0.6937975781742731
0.693823193020448
0.6938487944942158
0.693874280767866
0.693899855554784
0.693925417000655
0.6939509651159154
0.6939764999109906
0.6940020213962951
0.6940275295822326
0.6940530244791959
0.6940783790650468
0.6941038474482697
0.6941293025736148
0.6941547444514319
0.6941801730920596
0.6942055885058261
0.6942309907030488
0.6942563796940344
0.6942817554890787
0.6943071180984669
0.6943324675324737
0.6943578038013627
0.6943831269153874
0.6944084368847903
0.6944337337198031
0.6944227768814714
0.6944480568768404
0.6944733237635782
0.6942933151260033
0.6943186090166222
0.6943403513206177
0.6941605169897913
0.6941858256179723
0.694211121143058
0.694236403575222
0.6940567822547626
0.6940820915296643
0.69410738771469
0.6941326708199924
0.6941579408557134
0.6941831978319843
0.6942084417589264
0.6942336726466499
0.694258890505255
0.6942840953448315
0.6943092871754585
0.6943344660072048
0.694359631850129
0.6943847847142792
0.694409924609693
0.6944350515463978
0.6942561195568213
0.6942812731682246
0.6943064138238662
0.694331541533753
0.6941528204162412
0.6941779747185077
0.6942031160779896
0.6942264127270963
0.6940479024641169
0.6940730578719729
0.6940982003497813
0.6941233299075086
0.6941484465551112
0.6941735503025352
0.6941986411597167
0.6942236940952632
0.6942487592081524
0.6942738114605425
0.6942988508623285
0.6943238774233956
0.694348891153619
0.694170944231232
0.6939930884935351
0.694018142742909
0.6940432091440053
0.694068262710283
0.6938906153433235
0.6939156951344395
0.693940762093736
0.6939658162310584
0.6939908575562421
0.6940158860791122
0.6940409018094842
0.694065904757163
0.6940908949319439
0.694115872343612
0.6941408370019426
0.6941657889167008
0.6941907280976417
0.6942156545545108
0.6942405682970433
0.6942654693349646
0.6942903576779902
0.6943140399293961
0.6943389032157897
0.6941620466433965
0.694186935971734
0.6942118126272973
0.6940351234410852
0.6938585241730341
0.6936820147545214
0.6937069945165433
0.6937307957061325
0.6937557503688977
0.6937806923482256
0.6938056216537836
0.693830538295229
0.6938554422822095
0.6938803336243629
0.6939052123313172
0.6939300784126907
0.693954931878092
0.6939797727371197
0.6940046009993629
0.694029416674401
0.6940542197718034
0.6940787136880804
0.6941034917340116
0.6941282572309198
0.6941530101883359
0.694177750615781
0.6942024785227671
0.6942271939187958
0.6942518968133596
0.6942677561592364
0.6942924363116291
0.6941169770151137
0.6941416827912655
0.694166376086601
0.6941910569105751
0.6940158003953238
0.6938406323487829
0.693865376685567
0.6938901085378221
0.6937151047273459
0.6937398619977183
0.6937646067864823
0.6935897669158204
0.693614537052406
0.6934398230632242
0.6932651970690001
0.6932900302114865
0.69331485085302
0.693339659003038
0.6933644546709679
0.693389139716353
0.6934139104730308
0.693438668775834
0.6934634146341524
0.693488148057366
0.6935128690548458
0.6935375776359531
0.6935622738100402
0.6935869575864494
0.69341290816171
0.6934376170254488
0.6934623134944728
0.6934869975781062
0.6935116692856635
0.693337856837221
0.6933625535503725
0.693387237890421
0.6934119098666629
0.693436569488385
0.6934598980432919
0.6934845333138077
0.693509156257443
0.6935337668834478
0.6935545837678992
0.6935791707317134
0.6936037454051182
0.6936283077973269
0.6936528579175435
0.6936773957749628
0.6937019213787704
0.6937264347381428
0.6937509358622471
0.6937754247602417
0.6937999014412753
0.6938243659144882
0.6938488181890107
0.6938732582739646
0.6938976861784627
0.6939221019116081
0.6939465054824955
0.6939708969002101
0.6939952761738283
0.6940196433124173
0.6940439983250354
0.6940683412207317
0.6940899060420657
0.6939173327188329
0.6939416889470968
0.6939660330698795
0.6939903650962036
0.694013546096719
0.6940378542399838
0.6940621503136641
0.694086434326747
0.6941107062882104
0.6941349662070236
0.694159214092147
0.6941834499525319
0.6942076737971209
0.6942318856348476
0.6942560854746368
0.6942802733254047
0.6943044491960583
0.6941325491096022
0.6941567495774028
0.6941809380677386
0.6942051145894993
0.6942292791515658
0.6942534317628104
0.6942534776447948
0.6942768648348927
0.6943009877837906
0.6943250988142353
0.6943491979350578
0.6943732851550799
0.6943973604831147
0.694421423927967
0.6944454754984325
0.6944695152032982
0.6944935430513429
0.6945175590513363
0.6945415632120395
0.6945655555422052
0.6945895360505773
0.694613504745891
0.6946374616368731
0.6946614067322419
0.6946853400407066
0.6947092615709682
0.6947331713317194
0.6947570693316438
0.6947809555794169
0.6948048300837052
0.6948283332034659
0.6948521843351173
0.6948760237491898
0.6947053763956168
0.6947272999467105
0.6947510806183234
0.6947749214424721
0.6947987505684735
0.6948225680049356
0.6948463737604578
0.6948701678436311
0.6946998565279832
0.6947236748525351
0.6947474815071583
0.6947712765004272
0.6947950598409082
0.6946249753709348
0.6946487828755
0.6946725787297082
0.6946963629421091
0.6947201355212439
0.6947438964756457
0.694767645813839
0.6947913835443401
0.694815109675657
0.6948388242162893
0.6948625271747284
0.6948862185594573
0.6949098983789508
0.6949335666416755
0.6947640292992403
0.6947877215942952
0.6948114023349512
0.6948350715296585
0.6948587291868593
0.6948823753149873
0.6949060099224683
0.6949296330177196
0.6949532446091505
0.694976844705162
0.695000433314147
0.6950240104444901
0.6950475761045679
0.6950711303027488
0.695094673047393
0.6949257146922527
0.6949492813324306
0.6947804403991623
0.6948040308773321
0.6946353072175756
0.6946589214763293
0.6946825242718507
0.6947061156124847
0.6947296955065682
0.6947532639624299
0.6947765371058233
0.6948000827790157
0.6946316872184779
0.6946552565792257
0.6946788145207095
0.6947023610512263
0.6945595228252586
0.6943913893169494
0.6944149883125224
0.6944385758883056
0.6944621520525862
0.6944857168136435
0.6945092701797485
0.6945328121591647
0.6945563427601471
0.6943885349943196
0.6944120890774187
0.6944356082247192
0.6944591395696732
0.6944826595550594
0.6945061681891012
0.6945296654800144
0.6945531514360068
0.6945766260652781
0.6946000893760205
0.6946235413764178
0.6946469820746461
0.6946692598316071
0.6946926782273665
0.6945254033229052
0.6945488450743982
0.694554547855954
0.6945779713138868
0.6946013835024146
0.6946247844296687
0.694457767169647
0.6944709896810568
0.6944944050738334
0.6945090892043053
0.6945324841958547
0.694365689651139
0.6943891078382635
0.6944125147828593
0.6944359104930204
0.6944592949768331
0.6944826682423758
0.6945060302977193
0.6945293811509263
0.6945527208100523
0.6945760492831446
0.6945993432047464
0.6946226493354817
0.6946459443042768
0.6946692281191488
0.6946925007881065
0.6947157623191513
0.6947390127202769
0.6947622519994695
0.6947854801647074
0.6948086972239615
0.6948300377745714
0.694853233091477
0.6948764173260524
0.6948995904862383
0.6949227525799676
0.6949459036151656
0.6949690435997501
0.6949686145107755
0.6949917380376156
0.6950148505348698
0.694849134070746
0.6948722695427255
0.6948953939873111
0.6949000505587677
0.6949231573687881
0.6949462531729451
0.6949693379791003
0.6949924117951073
0.6950154746288124
0.6950385264880548
0.6950615673806657
0.6950845973144693
0.6951076162972819
0.6951303228649177
0.6951533200408111
0.6951763062890848
0.6951992816175254
0.6952222460339127
0.6952451995460187
0.6952681421616081
0.6952910738884385
0.6953139947342596
0.6953369047068141
0.6953598038138376
0.6953826920630577
0.6954055694621952
0.6954284360189635
0.6954512917410686
0.695474136636209
0.6954969707120765
0.695519793976355
0.6955426064367214
0.6955654081008453
0.6955881989763891
0.6956085792740676
0.6956313491628712
0.6956541082857699
0.6954896899193587
0.695512218175118
0.6955349893116286
0.6955577496918158
0.6955804993232992
0.6955994150026548
0.6956221440618999
0.6956448623948311
0.6956675700090397
0.6955034974689431
0.6955262277074613
0.6955489472292239
0.6955716560418082
0.6955943541527843
0.6956078025797988
0.6956304814861682
0.6956531497125723
0.6956758072665535
0.6955120803173263
0.6955347604017279
0.6955574298156594
0.6955800885666492
0.6956027366622188
0.6956253741098828
0.6956480009171482
0.6956690583165293
0.695505640637808
0.6955282796228682
0.6955509079768014
0.6955735257070943
0.6955961328212265
0.6956187293266707
0.6954555534577224
0.6954781723333243
0.6953151059388734
0.6953377471327518
0.6953603777143997
0.6953829976912764
0.6954056070708344
0.6954282058605191
0.6954507940677689
0.6954720014615938
0.6954945688469351
0.6955170115388628
0.6955395578376898
0.6955620935910076
0.6955846188062129
0.6956071334906959
0.6954445704774941
0.6954671073626686
0.69530465300449
0.6953272120390579
0.6953497605394048
0.6953722985129073
0.6953948259669357
0.6952325779907418
0.6952551275267889
0.6952776665453284
0.6953001950537171
0.6953227130593046
0.6951606709448652
0.695183210965387
0.695205740485084
0.6952282595112925
0.6952507680513421
0.6952526911023362
0.6952751834802562
0.695297665391737
0.6953201368440823
0.6953425978445893
0.6953650484005484
0.6953874885192429
0.6954099182079496
0.6954312040982926
0.6954536132120965
0.6954729985386306
0.6954953875426906
0.6955177661525981
0.6955401343755899
0.6955624922188959
0.6955848396897393
0.6956071767953363
0.6954458952797334
0.695468254237486
0.6954906028318746
0.6955129410701028
0.6955334610191195
0.6955523446943657
0.6955746531209297
0.6955969512195185
0.6956192389973025
0.6956415164614458
0.6956637836191054
0.6956860404774323
0.6957082870435704
0.6957289897725669
0.6957512161301477
0.6957734322167684
0.6957956380395467
0.695817833605594
0.6958400189220149
0.6958621939959074
0.6958843588343631
0.6957237948383238
0.695745981376775
0.6957681576815831
0.6957903237598267
0.6958124796185783
0.6958346252649037
0.6958567607058621
0.6958788859485063
0.6959010009998826
0.6959231058670308
0.6959452005569842
0.6959672850767695
0.6959893594334072
0.6960114236339113
0.696033477685289
0.6960555215945415
0.6960775553686633
0.6960995790146426
0.696121592539461
0.6961435511253866
0.6961655444390978
0.6961875276525503
0.6962095007726999
0.6962314638064965
0.6962534167608834
0.6962753596427974
0.6962959051241951
0.6963178282000723
0.6963397412241036
0.6963616442032006
0.6963835371442687
0.6964054200542068
0.6964272929399078
0.6964491558082577
0.696471008666137
0.696492851520419
0.6965146843779714
0.6965365072456553
0.6965583201303256
0.696580123038831
0.6966019159780138
0.6966236989547101
0.6966454719757499
0.6966672350479565
0.6966889881781476
0.6967085034449403
0.6967302372201868
0.6967458147989442
0.6967675301399358
0.6967892355720335
0.6968109311020181
0.696832616736664
0.6968542924827397
0.6968759583470072
0.6968976143362227
0.6969160595502122
0.696937696538703
0.6969593236720406
0.6969809409569568
0.6970025484001773
0.6968439224219343
0.6968655512084194
0.6967070285625576
0.6967286786445367
0.6967503188810942
0.6965919305385434
0.6966135920177446
0.6966353101567889
0.696656951939812
0.6966785838923636
0.6967002060211401
0.6967218183328322
0.6967434208341239
0.6965853215782051
0.6966069452436875
0.6966285591002945
0.6966501631546992
0.6966717574135678
0.6966933418835612
0.6967149165713339
0.6967364814835344
0.6967580366268052
0.6967785436550081
0.6968000795154042
0.6968216056266557
0.6968431219953811
0.6968646286281931
0.6968861255316983
0.6969076127124971
0.6969290901771845
0.6969372160719863
0.6969586771393201
0.6969801285089282
0.6970015701873821
0.6968441624253705
0.6968656251204708
0.6968870781258667
0.6969085214481187
0.6969299550937812
0.6969513790694029
0.6969727933815262
0.6969910963235966
0.6970124920275417
0.697033878087266
0.6970552545092888
0.6970766213001235
0.6970979784662776
0.6971193260142529
0.6971406639505451
0.6971619922816443
0.697183267107205
0.6972045762572426
0.6972258758215177
0.697245981121837
0.6970892261800381
0.6971105373090208
0.6971318388599681
0.6971531308393355
0.697174413253573
0.6971956861091245
0.6972169494124283
0.6972382031699169
0.6970817314008034
0.6971030059593907
0.6971242709735372
0.6971455264496643
0.6971667723941878
0.6971880088135176
0.6972092357140579
0.6972304531022072
0.6972516609843582
0.6972696255428464
0.6971134971000469
0.6971347169213865
0.6971559272441491
0.6971771280747108
0.6971983194194422
0.6972195012847084
0.6972406736768684
0.6972618366022759
0.6972791739808388
0.6973003188445357
0.6973214542601255
0.6973425802339392
0.6971868538873037
0.6972080004792075
0.6972291376306684
0.6972502653480069
0.6972713836375376
0.6972924925055695
0.6973135919584059
0.6973346820023448
0.6973490642976043
0.697370137035453
0.6973912003825985
0.6972358448022058
0.6972569286761974
0.6972780031607996
0.6972990682622829
0.6973201239869129
0.6971649570701378
0.6971804335440526
0.6970253667216452
0.6970464645807296
0.6970675530588184
0.6970886321621671
0.6971097018970254
0.6971307622696375
0.697150643074629
0.6969958239222696
0.6970168955508447
0.6970379578246456
0.6970590107499008
0.6970800543328328
0.6971010885796588
0.6971221134965904
0.6971431290898338
0.6971641353655896
0.6971851323300531
0.6972061199894136
0.6972270983498556
0.6972480674175576
0.6972690271986929
0.6972899776994291
0.6971356417149892
0.6971560943226225
0.6971770559033087
0.6971980082110109
0.6972189512518806
0.6972398850320647
0.697085764809909
0.6971067187710615
0.6971272108037097
0.6971481463522452
0.6971684262690747
0.697189343472156
0.697210251440269
0.6972311501795284
0.6970773039416248
0.6970982227889847
0.6971191324087984
0.69696541264421
0.696986342323747
0.6970072627770644
0.6970281740102612
0.6970490760294316
0.697069968840664
0.6970908524500415
0.6971117268636422
0.6971325920875385
0.6971534481277974
0.697174294990481
0.6971951326816456
0.6972159612073422
0.6972367805736168
0.69725759078651
0.6972783918520568
0.6972991837762871
0.6973199665652257
0.6973407402248916
0.697361504761299
0.6973783406066835
0.6973990449474357
0.6974197830194298
0.6974405119917871
0.6974612318704957
0.6973082798459627
0.6973290196309174
0.6973497503234631
0.6973704719295777
0.697391184455234
0.6974118879063991
0.6974325822890356
0.6974532676091002
0.6974739438725449
0.6974946110853162
0.6975152692533554
0.6975359183825987
0.697556558478977
0.6975771895484162
0.6975978115968368
0.6976184246301543
0.697639028654279
0.6976596236751157
0.6976802096985647
0.6977007867305205
0.6977213547768729
0.6977419138435063
0.6977624639363
0.6977830050611283
0.6978035372238602
0.6978240604303598
0.6978445746864859
0.6976924393966044
0.697712973398267
0.6975609330902699
0.6975814867952664
0.697602031546351
0.6974501147276345
0.6974706791352758
0.6973188570457819
0.6973394410679753
0.6973600161328047
0.697380582246116
0.6974011394137494
0.6974216876415403
0.6974422269353192
0.6974627573009112
0.6974832787441367
0.6975037912708106
0.6975238498866373
0.6975443446942676
0.6975648306027197
0.6975853076177885
0.6976041454945864
0.6976246050939636
0.697645055817159
0.6976654976699473
0.6976859306580988
0.6977063547873783
0.6977267700635458
0.6975755833311377
0.6974244621042461
0.6972734063403077
0.6972928624998743
0.6973133451966755
0.6973338190265084
0.6973542839951294
0.6973734314149783
0.6973938789615086
0.6974143176639443
0.6974347475280223
0.6974549154830134
0.6974753277422616
0.6974957311803088
0.6975161258028718
0.6975365116156625
0.697385888313651
0.6974062934411792
0.697426689760105
0.697447077276131
0.6974674559949547
0.6974878259222692
0.6975081870637619
0.6975285394251162
0.6975488830120097
0.6975692178301158
0.6975895438851027
0.6976098611826338
0.6976301697283676
0.6976504695279576
0.6976707605870526
0.6976910429112966
0.6977113165063284
0.6977315813777824
0.6977518375312878
0.6977720849724691
0.697792323706946
0.6978125537403332
0.6978327750782408
0.6976828324965738
0.6977030730135508
0.6977233048361476
0.6977214264390937
0.6977416456345822
0.6977618561504418
0.6977820579922602
0.6978022511656204
0.6978224356761007
0.6978426115292743
0.6978627787307098
0.6977131832797493
0.6977333695754511
0.6977535472205012
0.6977737162204593
0.6977938765808799
0.6978140283073131
0.6978341714053043
0.6978543058803941
0.697874431738118
0.6978945489840073
0.6979144489370093
0.6979345490204325
0.6979546405085668
0.6979747234069242
0.6979947977210121
0.6980148634563333
0.6978657468437599
0.6978852064471158
0.6979052827299639
0.6979247047551668
0.6979447640367611
0.6979648147569889
0.6979848569213302
0.69800489053526
0.698024915604249
0.6980449321337628
0.6980620076846752
0.6979132306156887
0.6979332581478448
0.6979532771467533
0.6979732876178667
0.6979932895666331
0.6980132829984955
0.6980332679188926
0.6980516041295827
0.6980715723923262
0.6980915321597442
0.6981114834372569
0.6981312602749737
0.6981511946241976
0.6981711204997343
0.6981910379069857
0.6982109468513488
0.6982300806100735
0.6982499728076557
0.6982698565584448
0.6982897318678198
0.6983095987411553
0.6983294571838209
0.698349307201182
0.6982011949409062
0.6982210637373615
0.6982409241094808
0.6980929290005131
0.6981128081083801
0.6981326787928962
0.6981297678767998
0.6981496265534511
0.6981694768207539
0.6981893186840485
0.6982091315008453
0.6982289359330391
0.6982487526250407
0.6982685609343469
0.6982883608662754
0.6983081524261396
0.6983279356192486
0.6983477104509065
0.6983674769264132
0.6983872350510643
0.6984069848301505
0.6984267262689584
0.698279285541437
0.6982990455991582
0.6983187973175429
0.6983385407018693
0.6983582757574108
0.6983780024894367
0.6983977209032117
0.6984174310039962
0.6984371327970458
0.698456826287612
0.6984764498245427
0.698329340210005
0.6983490439579129
0.6983687394095058
0.6983884265700225
0.6984081054446973
0.6984277760387599
0.698447438357436
0.6984670924059463
0.6984867381895078
0.6985063757133327
0.6985260049826288
0.6985456260025998
0.6985652387784447
0.6985819130025013
0.6986015099210275
0.6986210986107406
0.6986406790768225
0.6986602513244504
0.6985136587412938
0.6985332494231238
0.6983867449664494
0.698406354044675
0.698425954901065
0.6984455475407889
0.6984651319690126
0.6984847081908973
0.6983383980299859
0.6983579925935449
0.6983775789516754
0.6983971571095302
0.6984167270722583
0.6984362888450042
0.6984558424329078
0.6983097525265215
0.6981637237200542
0.6981833220297561
0.6980373806999004
0.6980569972220163
0.6980766055466721
0.698096205679005
0.6981157976241481
0.6981353813872302
0.69815493660574
0.6981745040243204
0.6981940632761985
0.6982131665589619
0.6982327095861762
0.6980870927541457
0.6981064708395273
0.697960941035308
0.6979805203387656
0.6979968591017502
0.6980164227642341
0.6980359782768899
0.698055525644809
0.6980750648730787
0.6980818017505802
0.6981013273774842
0.6981208448788673
0.6981403542598004
0.6981598555253504
0.6981793486805801
0.6981988337305476
0.6982183106803073
0.6982167954098559
0.6982362605342304
0.6980912176882532
0.6981107008079491
0.6981301758366486
0.6981496427793905
0.6980047383288344
0.6980242232221101
0.6980437000303679
0.6980631687586387
0.6980826294119498
0.6981020819953236
0.6981215265137791
0.6979768381145016
0.6979963005266255
0.698015754874771
0.6980352011639486
0.698053487820037
0.6979089632883972
0.6979284196071172
0.697947867872725
0.6979673080902197
0.6979867402645958
0.698006164400844
0.6980255805039506
0.698044988578898
0.6980643886306642
0.6980837806642236
0.6981031646845459
0.6981225406965972
0.698141908705339
0.6979977538615014
0.6980171396346564
0.6980365174054283
0.698055826781964
0.6980751483190573
0.6980945021331467
0.6981138479646359
0.6981331858184627
0.6981525156995606
0.6981718376128592
0.698027973644672
0.6978841689529446
0.6979035341990972
0.6979228914694484
0.6979422407689244
0.6979615821024476
0.6979809154749361
0.6980002408913043
0.6978566489882203
0.6978759920137317
0.6978953270840609
0.6979146542041144
0.697932850374759
0.6979521618397507
0.6979714653690675
0.6979907609675998
0.6980100486402342
0.6980293283918532
0.6980478391275459
0.6980671032079844
0.6980863593819668
0.6981029254281118
0.6981167029393436
0.6981350567238305
0.6981542831708882
0.6981735017350238
0.6981927124210844
0.6982119152339129
0.6982305105411291
0.6980874891338081
0.6981067016977832
0.6981259063942056
0.6981451032279067
0.6981575831394892
0.6981767257083318
0.6981959003632655
0.6982150671742005
0.698234226145949
0.6982533772833194
0.698272520591116
0.6982916560741393
0.6983070359923117
0.6983261566058013
0.698345269408583
0.6982026626555896
0.6982217928671798
0.6982409152689265
0.6982600298656113
0.6982791366620118
0.6982982356629017
0.6983173268730509
0.6983364102972253
0.698355485940187
0.6983745538066942
0.6983936139015011
0.6984126662293583
0.6982703943478693
0.6982894640107362
0.6983085259075014
0.698327580042908
0.6983466264216951
0.6983656650485984
0.6983846959283493
0.6984037190656756
0.6984227344653011
0.6984417421319459
0.6984607420703262
0.6983187785048647
0.6983377957087906
0.6981959148075901
0.6982149492427348
0.6982330843454723
0.6982521035037826
0.6982711149401449
0.6982901186592609
0.6983091146658285
0.698328102964542
0.6983467669321789
0.6982051431708867
0.6982241410005406
0.6982431311278513
0.6981016144818992
0.6981206217411784
0.6981382772660855
0.6981572693993159
0.6981762538403091
0.6981952305937378
0.6982141996642703
0.6982331610565715
0.6982521147753024
0.6982710608251201
0.6982899992106782
0.6983089299366264
0.6983278530076106
0.6983457034812984
0.6983646114715052
0.6983824275906998
0.6983870115792132
0.6984058997689617
0.6982648646518841
0.6981238864841772
0.6981428163494457
0.6981617385740018
0.6981806531624704
0.6981995601194729
0.6982184594496272
0.6982373511575471
0.6982562352478429
0.6982751117251209
0.6982939805939842
0.6983128418590315
0.6983316955248586
0.698191044629486
0.6982099152284379
0.6982287782290008
0.6982476336357631
0.6982664814533097
0.6982853216862214
0.6983041543390756
0.6983229794164458
0.6983417969229023
0.6983324212735558
0.6981920529476716
0.6982108854207578
0.6982297103260429
0.6982485276680875
0.6981082889599798
0.6981271231266595
0.6981459497309352
0.698164768777361
0.6981835802704871
0.6980434952824713
0.6980623235560405
0.6980811442771532
0.6980971794959643
0.6981159856827182
0.6981347843304114
0.6979948775600046
0.6980136929399814
0.6980325007817451
0.6980513010898249
0.6980700938687465
0.698088879123032
0.6981076568571996
0.6981264270757641
0.6981451897832369
0.6981639449841253
0.6981826926829333
0.6982014328841614
0.6982201655923062
0.6982388908118609
0.698257608547315
0.6982763188031545
0.698295021583862
0.698313716893916
0.6983324047377919
0.6983510851199614
0.6983697580448923
0.6983884235170496
0.6984070815408937
0.6984257321208824
0.6984443752614695
0.6984630109671052
0.6984705527677352
0.6984891758265864
0.6985077914629351
0.6985263996812179
0.6985326207365724
0.6985512165976137
0.6985698050528957
0.6984307308332953
0.6984493358707538
0.6984679335032221
0.6984865237351204
0.6985051065708653
0.6983661835186435
0.6983725222975102
0.6983911167143545
0.698409703739262
0.6984282833766399
0.6984468556308914
0.6984654205064165
0.6983266984765245
0.6983335399755969
0.6983521162906751
0.6982134993561195
0.6982090135963936
0.6982276035617563
0.698246186151612
0.6982534805197382
0.6982720506086743
0.6982906133343713
0.6983091687012077
0.6983277167135588
0.6983462573757959
0.6983647906922873
0.6983833166673977
0.6984018353054882
0.698263565292559
0.6982821003031947
0.6981439087139798
0.698162460065446
0.6981810040771095
0.6981764047545603
0.6981949386747244
0.6982134652663317
0.698231984533728
0.6980939940229506
0.6981125295781772
0.6981310578099919
0.6981495787227342
0.6981680923207401
0.698186598608342
0.6980487804878113
0.6980673030176192
0.6980858182378257
0.698104326152757
0.6979666329917801
0.6979851571105008
0.6980036739247583
0.6980221834388721
0.6980406856571586
0.6980591805839305
0.6980776682234971
0.6980961485801647
0.6981146216582356
0.697977170462792
0.6979956596888868
0.6980141416371913
0.6978767913535162
0.6978952894152259
0.6979137801999642
0.6979322637120241
0.6977950375492808
0.6978135371367539
0.6978320294523764
0.6978505145004353
0.6978682064305972
0.6978866771107375
0.6979051405360936
0.6979235967109392
0.697786587759877
0.6978050599583587
0.697823524907155
0.6978286797111708
0.697847132782829
0.6978655786165692
0.6978840172166492
0.6977472040393866
0.6977656586130803
0.6977841059539408
0.6976473927670376
0.6976658560474014
0.6976843120957713
0.6977027609163957
0.6977212025135194
0.6975846354353215
0.6976030929311314
0.6974666024022856
0.6974850757662571
0.6975035419041914
0.6975220008203274
0.6975289321221723
0.6975473788592524
0.6975532157275908
0.6975716505113533
0.6975900780926217
0.6974538300304942
0.6974722734222134
0.6973361015609439
0.6973545607328088
0.6973730126996884
0.6973914574658007
0.6974098950353594
0.6974172315860145
0.6974241086716704
0.6974425290909241
0.6973065753815497
0.6973250115272606
0.6973434404881915
0.6973618622685414
0.6973802768725064
0.6973986843042789
0.6974170845680483
0.6974354776680008
0.6974538636083194
0.6974722423931834
0.6974906140267693
0.6973549418590923
0.6973733291592022
0.6973917093088942
0.6973976975306364
0.6974160657991483
0.6972805399410451
0.6972869822345071
0.6973053613053677
0.6973237332373388
0.6973420980345789
0.6973604557012436
0.697378806241485
0.6973971496594518
0.6974029359152794
0.6974212675356691
0.6974395920452674
0.6974579094482107
0.6974645684184707
0.6974828738789487
0.697501172244287
0.6975194635186098
0.6975377477060383
0.6975441013213217
0.6975623736562759
0.6975806389157857
0.6975988971039601
0.6976171482249046
0.6976353922827218
0.6976536292815111
0.6976718592253685
0.697690082118387
0.6977082979646566
0.6975734229795484
0.6974386001301128
0.6973038293861263
0.697322105779024
0.6971874096025166
0.697205701419709
0.6972239861730599
0.69708938694793
0.6971076870930905
0.6971141568845316
0.6971324451890155
0.6971507264378263
0.6971690006350465
0.6971872677847551
0.6972055278910285
0.6972237809579394
0.6972420269895574
0.6972602659899495
0.6971259449986204
0.6971441993310598
0.6971624466331382
0.6971806869089163
0.6971989201624516
0.6972171463977983
0.697235365619008
0.6972535778301286
0.6972717830352054
0.6972899812382803
0.697308172443392
0.6973263566545764
0.697344533875866
0.6972105322359975
0.697228724725294
0.6972469102255435
0.6972650887407728
0.6972832602750054
0.6971493990232729
0.6971675857871886
0.6971857655709609
0.6970520000748806
0.6970701950564553
0.6970883830587506
0.6971065640857814
0.6971247381415596
0.6971429052300938
0.6971610653553897
0.69717921852145
0.6970456592841854
0.6970420581049391
0.6970602236317334
0.6970678285071255
0.6970859821461984
0.6971041288365101
0.6971222685820493
0.697140401386802
0.697158527254751
0.6970252018527134
0.6970433428158438
0.6970614768430294
0.6970796039382476
0.6970977241054722
0.6971158373486741
0.6971339436718214
0.6971520430788788
0.6970189225818234
0.6970370370370434
0.6970551445770296
0.6970732452057409
0.6970913389271335
0.697087687626215
0.6970949047045369
0.6969619728005124
0.6969800739380193
0.696998168174597
0.697016255514191
0.697034335960744
0.6970524095181957
0.6969196376306684
0.6969377261474069
0.6969441977968968
0.6969622747512519
0.6969803448243911
0.6969984080202426
0.697016464342732
0.6970233788166365
0.6970414235218871
0.6970474772631419
0.6970655105258341
0.6970835369330758
0.6971015564887755
0.6971072790720371
0.6971252872711162
0.6969928798091464
0.697010902892932
0.6968785674262731
0.6968966053669713
0.6969146364608519
0.6969225899014272
0.6967903716145933
0.6968084125985482
0.696826446739725
0.6968335969366584
0.6968516194659641
0.6968696351633785
0.6968876440327856
0.6969056460780663
0.6969236413030987
0.696941629711758
0.696937091552327
0.696955070603344
0.6969522121115653
0.6969701814959167
0.6969881440801227
0.6968562885855937
0.6968742659168664
0.6968922364488459
0.6969102001853889
0.6969169256305103
0.696934877910494
0.6969528234057915
0.696970762120248
0.6969886940577062
0.6970066192220059
0.6970245376169838
0.6970424492464735
0.6970603541143063
0.6969288084728429
0.6969467280257772
0.6969646408178917
0.6969825468530116
0.6970004461349599
0.6970183386675559
0.6968869497253001
0.6968936041113207
0.6967622881881793
0.6967802121050664
0.6967981292696772
0.696816039685827
0.6968339433573273
0.6968518402879875
0.6968697304816138
0.6968876139420095
0.6969054906729751
0.6969233606783084
0.6969412239618039
0.6969590805272539
0.6969769303784472
0.69699477351917
0.697012609953206
0.6970304396843355
0.6970482627163362
0.6970660790529832
0.6970838886980483
0.6971016916553007
0.6971194879285068
0.6971372775214302
0.6971550604378316
0.6970242621150478
0.6968935128631034
0.6969113314914157
0.6969291434373248
0.6967984855551655
0.6968163119756846
0.6968341317146368
0.6968519447757778
0.6968697511628608
0.6968875508796357
0.6967570475929542
0.6967748617460026
0.6967926692295814
0.6967889785130368
0.6968067766905277
0.6968245682082702
0.6968423530700016
0.6968601312794563
0.696877902840366
0.6968833928384215
0.6967531342603208
0.6967709158534369
0.6967886908017125
0.6968064591088716
0.6968242207786354
0.6966940948737281
0.6967118708901864
0.6967166005727695
0.6967343657535182
0.6967521243042313
0.6967698762286193
0.6967876215303906
0.6968053602132503
0.6968230922809011
0.6968302504501618
0.6968479712681627
0.6968656854813113
0.6968833930933
0.6969010941078178
0.6967712931962685
0.6967890084934432
0.6968067171939702
0.6968244193015337
0.6968421148198145
0.6968598037524912
0.6968774861032394
0.6968951618757322
0.6969128310736398
0.6969304937006294
0.6969481497603661
0.6969657992565119
0.696983442192726
0.6970010785726649
0.6968715966706451
0.6968775595259731
0.6968952057431501
0.6969128454077029
0.6969304785232805
0.6969481050935294
0.6969657251220933
0.6969833386126132
0.6970009455687275
0.6970185459940716
0.6970361398922786
0.6970537272669787
0.6970713081217993
0.6970888824603654
0.6971064502862991
0.6971240116032198
0.6971415664147443
0.6970124661246676
0.6970300350883595
0.6970475975474368
0.6970651535055115
0.6970827029661922
0.6971002459330855
0.6971177824097949
0.6971353123999215
0.6971528359070637
0.6971703529348169
0.6971878634867743
0.6972053675665262
0.6970765417410335
0.6970841109704343
0.6971016245145891
0.6971191315902142
0.6971366322008926
0.6971426178651733
0.6971601076808173
0.6971663568564148
0.6971838358383646
0.6972013083716955
0.6972187744599752
0.6972362341067693
0.6972536873156405
0.6972711340901491
0.6971426285365018
0.69716008934551
0.6971655912432437
0.6971830413901918
0.6972004851098298
0.697217922405708
0.6970895685908322
0.6971070198830157
0.6971244647521989
0.697141903201927
0.6971593352357428
0.6971767608571863
0.6971941800697953
0.6972115928771044
0.6972289992826461
0.6972463992899504
0.6972637929025439
0.6971356900561536
0.6971530976147444
0.6971704987793742
0.6971878935535654
0.6972052819408374
0.6970773074030363
0.697083931265085
0.6971013291564171
0.6971187206643731
0.6971361057924655
0.6971534845442043
0.697170856923097
0.6971757930741607
0.6971931549960724
0.6972105105548094
0.6972278597538695
0.6972452025967474
0.6972625390869356
0.697279869227924
0.6972971930231998
0.6973145104762478
0.6973318215905502
0.6973491263695866
0.697366424816834
0.6973837169357672
0.697401002729858
0.697418282202576
0.6974258527667606
0.6974317978164308
0.6974490621879966
0.6974663202506379
0.6974835720078126
0.6974904465976229
0.6974962318943924
0.6975134687406823
0.6975306992938557
0.6975479235573583
0.6975651415346332
0.6975823532291214
0.697599558644261
0.6976167577834878
0.6976144348970904
0.697631625052811
0.6976488089416136
0.6976659865669249
0.6976831579321686
0.697700163075603
0.697717321960111
0.6975902563396484
0.6976074289876245
0.6976245953830436
0.6974976160245828
0.697514796156157
0.6975319700358638
0.697549137667115
0.6975559715728176
0.6975731285954492
0.6975902793791635
0.697607423927363
0.6976245622434475
0.6976416943308146
0.6976588201928592
0.6976656254845988
0.6976827407794662
0.6976878208222855
0.6977049258727942
0.6975782776742332
0.6974516754459802
0.6974688140349075
0.6974736096853046
0.6974907380780743
0.6975078602581516
0.6975249762289161
0.6975420859937449
0.6974156509591257
0.6974327743349984
0.6974498915056252
0.6974670024743787
0.6974841072446286
0.6975012058197426
0.6975182982030859
0.6973920276929115
0.6972658028915191
0.6972829285947643
0.6973000481009032
0.6973068017366196
0.6973239107323309
0.6973300930622386
0.6973471916603153
0.6973642840766863
0.6973813703147032
0.6973984503777154
0.6974155242690698
0.6974325919921109
0.6974496535501806
0.6974667089466188
0.6974837581847624
0.6975008012679464
0.6975063231520302
0.6975233560130681
0.6975403827283868
0.6975574033013118
0.6975744177351663
0.6975914260332711
0.697465665905989
0.6974826876747559
0.6974997033084466
0.6975167128103773
0.6975337161838622
0.6975507134322123
0.6975677045587372
0.6975733771309686
0.6975903580602022
0.6976073328767904
0.6976243015840332
0.6974987844372926
0.6975157665661984
0.6975327425864246
0.697549712501267
0.6975666763140184
0.6975836340279695
0.6975896617629068
0.6976066092520823
0.6976235506516102
0.6976404859647722
0.6976467970283211
0.6976637220852426
0.6976806410649444
0.6975554067010843
0.6975723390471581
0.6975892653166678
0.6976061855128838
0.6976114273214541
0.6976283374741985
0.6976452415626959
0.6976621395902078
0.6976790315599936
0.6975539994754846
0.697559734464937
0.6975645760327244
0.697581473375191
0.6974565483262342
0.6974734589601999
0.6974903635395168
0.697507262067436
0.6975241545472064
0.6975410409820744
0.6975579213752842
0.6975747957300774
0.6975916640496936
0.6976085263373701
0.6976253825963418
0.697642232829841
0.6976590770410981
0.6976759152333409
0.6976927474097951
0.6975681371673573
0.6975849825784032
0.697601821974305
0.6976186553582839
0.697635482733559
0.6975109938893881
0.6973865494658574
0.6974034092392357
0.697279028392216
0.6971546919035584
0.6971715839961098
0.6971884700665248
0.6972053501180233
0.6972106635606686
0.6972275336435947
0.6972443977165161
0.697261255782644
0.697278107845187
0.6972949539073517
0.6973117939723423
0.6973161789920148
0.6973330092873942
0.6973498335944102
0.6973666519162582
0.6973834642561317
0.6974002706172213
0.697417071002716
0.697433865415802
0.6974506538596634
0.697457243399732
0.6974732071285953
0.6974803621713008
0.697497130432152
0.6975138927383652
0.6975306490931115
0.69754739949956
0.697551435929627
0.6975681767037745
0.6975849115383177
0.6976016404364174
0.6976183634012317
0.6976350804359167
0.6976517915436261
0.6976573261514313
0.6976740273941874
0.6976907227187144
0.6977074121281573
0.6977240956256594
0.6977407732143611
0.6977574448974011
0.6977741106779157
0.697790770559039
0.6978074245439028
0.6978227435140654
0.6978331557170223
0.6978497933688276
0.69772638933817
0.6977430399834469
0.6977596847419834
0.6977763236169008
0.6977824229912266
0.6977990519693243
0.6978156750724961
0.6978322923038546
0.6978489036665105
0.6978655091635723
0.6978821087981462
0.6978987025733361
0.697915290492244
0.6979318725579695
0.6978087588037698
0.6978253538090997
0.6978419429618444
0.6977189101792348
0.6977355122467203
0.6977521084622257
0.6977686988288446
0.6977852833496683
0.6978018620277862
0.697818434866285
0.6978350018682498
0.6978515630367632
0.6978681183749057
0.6977452975163392
0.6977618657270568
0.6977784281080028
0.6977949846622538
0.6978115353928838
0.697828080302965
0.6977053960413082
0.6977219537918765
0.6977385057224974
0.6977436860082947
0.6977496357746491
0.6977661741205563
0.6977827066574204
0.6977992333883013
0.6978157543162571
0.697822148584841
0.6978386596923243
0.6978551650054199
0.6978621309371048
0.6978786263428385
0.6978951159627406
0.6979115997998546
0.6979205863236813
0.6979258587888305
0.6979423285715567
0.6979587925824999
0.6979752508246937
0.6979917033011693
0.6980081500149562
0.6980245909690815
0.6980410261665702
0.6980470215554657
0.6980634470747988
0.6980798668459186
0.6980962808718421
0.698112689155584
0.698129091700157
0.698007019818412
0.6980234351014899
0.6980398446459617
0.6980562484548359
0.6979342746214522
0.6979506911421376
0.69795628075408
0.6979726876975432
0.6978508136469587
0.6978672332742941
0.6978836471695201
0.6977618524666982
0.6977678947614873
0.6977843173965645
0.6978007343024825
0.6978171454822387
0.6978335509388284
0.697849950675245
0.6978663446944796
0.6978718683317949
0.6978779850318166
0.6978943655987143
0.6979107404590915
0.6979271096159297
0.6978055830427771
0.6978219648073979
0.6977004988431146
0.6977168931939989
0.6977332818395235
0.6977496647826664
0.697766042026403
0.6976446914103984
0.6976610812117571
0.697668221445781
0.6976846014592659
0.6977009757793154
0.6977173444088975
0.6977337073509781
0.6976125099031144
0.6976288853684013
0.6976452551467752
0.6976616192411984
0.6976779776546307
0.6976943303900298
0.6977106774503516
0.6977068939252951
0.6977232331351995
0.6977395666776708
0.697755894555657
0.6977722167721044
0.6977885333299572
0.6978048442321572
0.6978211494816446
0.6978374490813576
0.6978537430342319
0.6978700313432014
0.6978763805300451
0.6978926592797844
0.6978994076594799
0.6977786220229864
0.6977748872072619
0.6977716431766454
0.697787925964372
0.697804203119865
0.6978204746460459
0.6978367405458347
0.6978530008221491
0.6978692554779047
0.6978855045160154
0.6979017479393929
0.6979179857509467
0.6979342179535846
0.6979504445502122
0.6979666655437333
0.6979828809370495
0.6979990907330604
0.6978786422273257
0.6977582352842222
0.6977744754435702
0.6977803616049328
0.6977965923477195
0.6978128174936982
0.6978290370457635
0.6978452510068077
0.6977249950614335
0.6976047805550479
0.6976210247683933
0.6976372633860742
0.6976534964109818
0.6976697238460048
0.69768594569403
0.6977021619579423
0.6977183726406245
0.6977146526110882
0.6977308555676361
0.6977470529504116
0.6977632447622902
0.6977794310061455
0.697795611684849
0.6976756743160479
0.6976918672640988
0.6977080546475628
0.6977242364693077
0.6977404127321993
0.6977565834391016
0.6977727485928765
0.6977889081963841
0.6977941607428493
0.6978103111252556
0.6978264559653207
0.6978319002129866
0.6978480358114104
0.6978531900565165
0.6978693164709485
0.6978854373560083
0.697901552714539
0.6979176625493821
0.6979337668633773
0.6979498656593617
0.697954494940639
0.6979705846724567
0.6979866688940923
0.6980027476083759
0.6980188208181355
0.6980348885261976
0.6980509507353861
0.6980670074485237
0.6980830586684306
0.6980991043979253
0.6981151446398246
0.6981311793969428
0.6981472086720928
0.6981632324680853
0.6981792507877292
0.6981952636338316
0.6982112710091972
0.6982272729166293
0.6982432693589292
0.698259260338896
0.6982556936938498
0.6982716770946572
0.698287655040379
0.6983036275338075
0.6983195945777328
0.6983355561749436
0.6983515123282262
0.6983674630403653
0.6983834083141438
0.6983993481523422
0.6984152825577394
0.6984312115331128
0.6984471350812373
0.6984630532048862
0.6984789659068309
0.6984948731898408
0.6985010754295545
0.6985060300986045
0.6985219246542419
0.6984790315284525
0.6984850828637638
0.6985009728716154
0.6985168574747026
0.6985278926348235
0.6985437672601872
0.6985596364887718
0.6985648886604484
0.6985807489068994
0.6985966037642077
0.6986124532351199
0.6986282973223802
0.6986441360287313
0.6986599693569138
0.6986757973096667
0.6986916198897268
0.6985730569133328
0.6985689456826748
0.6985847783363374
0.6985815269550297
0.6985973521054569
0.6984789056232417
0.6984947428046963
0.6985105746176148
0.6985264010647265
0.6985422221487589
0.6985580378724375
0.6985738482384862
0.6985896532496269
0.698594137421229
0.6986099336463184
0.6986257245240058
0.6986415100570064
0.6986572902480329
0.6985390941238157
0.6985548862998813
0.6985706731344363
0.6985864546301904
0.6986022307898513
0.698484143867811
0.6984999319859716
0.6985157147685059
0.6985314922181183
0.6985472643375111
0.6985439012032439
0.6985596659006131
0.6985754252747687
0.6985911793284063
0.6986069280642199
0.6986226714849015
0.6986384095931417
0.6986541423916287
0.6986698698830491
0.6986765269608873
0.6986922453746561
0.6987079584888923
0.6987127969644793
0.6987182585678252
0.6987339593564447
0.6987496548550409
0.6986319607915653
0.6986476681809611
0.6986633702807831
0.6986790670937029
0.6986947586223899
0.6987104448695124
0.698592876226593
0.6986085743360811
0.6986152905700643
0.6986309796296766
0.6986466634129949
0.6986520576705444
0.6986677326379932
0.6986834023365455
0.6986990667688573
0.698714725937583
0.6985973540702997
0.6986130250620621
0.6986286907906871
0.6985113924880023
0.698527070018057
0.6985427422854296
0.6984255174587329
0.6984412015059754
0.6984568802909977
0.6984725538164477
0.6984882220849715
0.6985038850992135
0.6985195428618161
0.6985351953754202
0.6985508426426649
0.6985664846661872
0.6985821214486228
0.6985977529926052
0.6986133793007665
0.6986290003757369
0.6986446162201447
0.6986602268366168
0.6986758322277778
0.6986914323962511
0.698707027344658
0.698722617075618
0.6987382015917492
0.6987425728036537
0.6987581487719232
0.6987737195325806
0.6987892850882368
0.6988048454415015
0.6988204005949823
0.6988359505512851
0.6988514953130143
0.6988670348827724
0.698870758993112
0.6988862901583927
0.698901816138841
0.6989173369370527
0.6989328525556222
0.6989483629971418
0.6989638682642021
0.6988472965716964
0.6988628135205796
0.6988783252954217
0.6988938318988104
0.698899756097559
0.698915253961736
0.6989200022756621
0.6989354916037894
0.6989509757722472
0.698966454783613
0.6989819286404628
0.698997397345371
0.6990128609009101
0.6990283193096508
0.6990437725741624
0.6990592206970121
0.6990746636807658
0.6990901015279872
0.699105534241239
0.6991209618230815
0.699125600025944
0.6991410191449399
0.6991564331396024
0.6991718420124856
0.699187245766142
0.699192290398237
0.6992076856404532
0.6992230757705186
0.699238460790979
0.6992538407043786
0.69926921551326
0.6992845852201641
0.6992999498276299
0.6993153093381949
0.6993306637543948
0.6993460130787639
0.6993515074076431
0.6993668481886172
0.6992509438385693
0.6992662961989977
0.6991504469120198
0.6991658108331912
0.6991811696652863
0.6991965234108334
0.6992118720723588
0.6992167667281662
0.6992210623198543
0.6992363993009405
0.6991207083017179
0.6991360568096951
0.6990204206772423
0.699035780693506
0.6990511356303993
0.6990557439447717
0.6990710905059417
0.6989555606612043
0.6989709187045557
0.6989862716733843
0.6990016195702047
0.6990169623975299
0.6990323001578711
0.699047632853738
0.6990629604876387
0.6990782830620794
0.6990936005795648
0.699108913042598
0.6991242204536804
0.6991395228153117
0.6991548201299899
0.6991701124002114
0.6991853996284713
0.6992006818172624
0.6992159589690762
0.6992312310864027
0.6992464981717302
0.699261760227545
0.6992770172563324
0.6992922692605754
0.6993075162427557
0.6993227582053534
0.6993379951508469
0.6993432574641627
0.6993584860231558
0.6993737095719303
0.6993889281129586
0.6994041416487111
0.6994193501816567
0.6994345537142627
0.6994497522489947
0.6994649457883169
0.6993500156296267
0.6993652205620062
0.6992503445402319
0.6992655608474225
0.699280772157468
0.6992959784728294
0.6991811892445837
0.699196406912363
0.6992116195858306
0.6992268272674447
0.6992333077267705
0.6992485068626237
0.6991338383636302
0.6991490488244697
0.6991642542982729
0.699179454787492
0.6991946502945776
0.6992098408219788
0.6992149889716379
0.6992193523900762
0.6992345314085225
0.6992497054559461
0.6992648745347882
0.6992800386474891
0.6991655901959919
0.6991807655926255
0.699195936023488
0.6992111014910163
0.6992262619976458
0.6992316853798052
0.6991173571120844
0.6991325255086697
0.6991380891252434
0.6991532491758888
0.6991684042722692
0.6991729232828917
0.6991880702145711
0.6990738797735757
0.6989597266253437
0.698955468392226
0.6989706409306903
0.6989858085164734
0.6989912277908589
0.6990063870682668
0.6990215413997442
0.6990366907877109
0.6990518352345857
0.6990669747427855
0.6990821093147257
0.69909723895282
0.6991123636594809
0.699127483437119
0.6991425982881432
0.6990287128673437
0.6990438388813757
0.6989300066327384
0.6989451437920337
0.6989602760230661
0.6989754033282419
0.6989905257099662
0.6990056431706422
0.6990115820923847
0.699015932208759
0.6990310381620547
0.6989173745786137
0.6989324916432285
0.6989476037933228
0.6989533243747741
0.6988397472989901
0.6988548671514231
0.6988699820916233
0.6988850921219842
0.6989001972448978
0.6989152974627545
0.698930392777943
0.6989454831928507
0.6989605687098631
0.6989645207631587
0.6989691046358765
0.6989738927462157
0.6989889638695174
0.6990040301051512
0.6990190914554948
0.6990341479229236
0.6990491995098119
0.6990642462185325
0.699069930290996
0.6990747590806428
0.6990897943381651
0.6991048247259685
0.6991198502464183
0.6991348709018784
0.6991498866947115
0.6991648976272781
0.6991799037019377
0.6991949049210482
0.6992099012869659
0.6992156621420533
0.6992306503013163
0.6991175976496912
0.6991325968157717
0.6991475911332451
0.6990346067132172
0.6990496120181631
0.6989366799322151
0.6989516962073067
0.6989667076321802
0.6989817142091851
0.698986714129318
0.6990017126321258
0.6990167062935835
0.6990316951160348
0.6990466791018217
0.6990616582532853
0.6990766325727644
0.6990916020625969
0.6991065667251188
0.699121526562665
0.6991364815775685
0.699151431772161
0.6991663771487726
0.699181317709732
0.6990686918531422
0.6990836433344066
0.6990985900003792
0.6991135318533858
0.6991284688957505
0.6991434011297967
0.6991583285578453
0.6991732511822163
0.6990607715729528
0.6990757050887081
0.6990816904502131
0.6990966157997184
0.6991027056701293
0.6991081976468232
0.6991231115396835
0.6990107665113147
0.6990256912658958
0.699040611225375
0.6990555263920628
0.6990704367682684
0.6990853423562992
0.6991002431584612
0.6989880280311485
0.6990029396682842
0.6988907761670538
0.6989056986221888
0.6989206162898823
0.6989260469027958
0.6989409565230846
0.6988288928776585
0.6988438132922379
0.6988587289238666
0.6988650406503913
0.6988799481008598
0.6988948507748302
0.6989097486745978
0.6989246418024564
0.6989395301606984
0.6989544137516148
0.6989692925774947
0.6989841666406265
0.6989990359432962
0.6990139004877891
0.6990287602763887
0.699043615311377
0.6990584655950349
0.6989466877783425
0.698834945701959
0.6988498222194337
0.6988646939817487
0.6988795609911833
0.6988944232500158
0.6989092807605228
0.6989241335249796
0.6989389815456597
0.6988273834326874
0.6988422421580373
0.6987306951122019
0.6987455645255297
0.6987604291935524
0.6987752891185413
0.6986638239264662
0.6986786945189858
0.698693560368851
0.6987084214783305
0.6985970380220132
0.6985925499739367
0.6986074200757774
0.6984961059553064
0.69851098668385
0.6985258626717985
0.6985407339214166
0.698555600434968
0.6985610027919881
0.6985758613459887
0.6984646762653989
0.6984690503174751
0.6984839164095525
0.6984987777717246
0.6985136344062487
0.6984025476323291
0.6984174148435537
0.6984322773275251
0.6984471350864977
0.6984520335540114
0.6984576281039926
0.6984724747533285
0.6983615180456632
0.6983672327765031
0.698371985110972
0.6983868359293132
0.6984016820323604
0.698416523422359
0.6984217603864479
0.6984365938803605
0.6984514226674688
0.6984662467500127
0.6984810661302306
0.6984958808103596
0.6985106907926355
0.6985177010996304
0.6985230545600564
0.6985378531946782
0.6985526471395093
0.6985674363967787
0.6985822209687139
0.6985970008575412
0.6986117760654852
0.69861613555969
0.6986309030606342
0.6986456658868392
0.6986604240405245
0.698675177523908
0.698680079178561
0.6986948248855912
0.6987095659284726
0.6987243023094174
0.6987390340306371
0.6986285789193455
0.6986433211131348
0.6986396965865798
0.6986544323651288
0.6986691634878237
0.6986838899568707
0.6986986117744745
0.6986952586721311
0.6987099740463578
0.6987148131749469
0.6986045362157968
0.6986192589399263
0.6986259726465792
0.6986406873439096
0.6985304916518996
0.6985452167658204
0.6985599372360598
0.6985651322948468
0.6985798449850626
0.6985945530377087
0.6986092564549772
0.6986239552390593
0.6986286443204492
0.6985186067327471
0.6985333128480685
0.698548014332272
0.6985627111875446
0.6985774034160723
0.698582003270437
0.6985869547696056
0.698601544152614
0.698491649305335
0.6985063411565019
0.6985210283868631
0.6984111980364879
0.6984258956062076
0.6984359113946165
0.698450600460722
0.6983408502092354
0.6983555495947522
0.6983702443621775
0.6983849345136871
0.6983996200514557
0.6982899639641498
0.6983046598001089
0.698319351022715
0.6983340376341403
0.6982244606629125
0.698239157553148
0.6982538498325944
0.6982685375034212
0.6982832205677963
0.6982978990278867
0.6983125728858576
0.698327242143873
0.6983419068040955
0.6983565668686865
0.6983712223398059
0.6983858732196123
0.6984005195102629
0.6984151612139137
0.6984297983327191
0.6984444308688323
0.6983351110330414
0.6983497538073747
0.6983643919993974
0.6983790256112599
0.6983936546451113
0.6982844282368152
0.6982990674879157
0.6983137021613891
0.6983283322593823
0.6982191843487446
0.698233824644834
0.6982484603658307
0.6982630915138791
0.6982686812809791
0.6982833047008983
0.6982979235538532
0.6983125378419828
0.6982035287040118
0.6982089406784268
0.6982235620108777
0.6982381787805786
0.6981292492675083
0.6981438761883875
0.6981584985469084
0.6981731163452051
0.6980642649082943
0.6980695397600661
0.6980841645885051
0.6980987848587926
0.6981134005730596
0.6981196676026346
0.6981342755109556
0.6981488788692352
0.6981634776795987
0.6981780719441705
0.6981926616650733
0.6982072468444288
0.6982119894027832
0.6982171403415988
0.6982132742422392
0.6982278471407898
0.6981192580510323
0.6981338410367224
0.698148419487902
0.6981629934066858
0.6981775627951871
0.6981921276555179
0.6982066879897889
0.6982212438001095
0.6982357950885879
0.6982503418573308
0.6982648841084437
0.6981564747179595
0.6981710270253649
0.6981855748155246
0.6982001180905414
0.6982146568525172
0.6982291911035521
0.6982437208457454
0.6982582460811949
0.698272766811997
0.6982872830402469
0.6983017947680386
0.6983163019974644
0.6983308047306159
0.698345302969583
0.6983597967164543
0.6983742859733173
0.698388770742258
0.6984032510253614
0.6982951223288101
0.6981870271086353
0.6982015318930209
0.6980934846117004
0.6979854707660232
0.697999999999974
0.6980145247391889
0.6980197807669125
0.6980342979554477
0.6980488106550563
0.69806331886782
0.6980778225958194
0.6980923218411336
0.6979844583797861
0.6979989675688243
0.6980134722755674
0.6980279725020923
0.6980424682504743
0.6980476507868102
0.6980526208781427
0.698058583265232
0.6979508581752218
0.6979653546388616
0.6979787930554139
0.6978711301226581
0.6978856321752339
0.6977780168117528
0.6977925287485724
0.6978070362112324
0.6978215392018016
0.6978360377223475
0.6978331241309061
0.6978476163994154
0.69786210420327
0.6978765875445331
0.697769122717378
0.6977836159146539
0.6977981046497385
0.6978125889246921
0.697818630873262
0.6978331075324635
0.6978475797373084
0.697862047489852
0.6977547171226589
0.6977691947056054
0.6977836678366507
0.6977981365178478
0.6978126007512487
0.697816970092218
0.6978314269866451
0.6978458794389477
0.6978603274511728
0.6978651812504636
0.697879621861301
0.6978940580377424
0.69790848978183
0.6978013664526233
0.6978158079923057
0.6978302451000289
0.6978446777778324
0.6978591060277551
0.6978735298518344
0.6978879492521061
0.6978937180723868
0.697908129956635
0.6979225374227704
0.6979267881506115
0.6979411883422868
0.6979555841214629
0.6979591702534385
0.6979735588686583
0.6979879430769517
0.6978810700187558
0.6978954639821675
0.697788637797569
0.6976818443115271
0.6976962621531051
0.6977106755828589
0.6977250846028132
0.6977394892149914
0.6977538894214158
0.6977682852241073
0.6977826766250858
0.6977970636263695
0.697811446229976
0.6978258244379214
0.6978401982522202
0.6978545676748862
0.6978689327079317
0.697883293353368
0.6978976496132047
0.6979120014894505
0.6979263489841131
0.6979406920991985
0.6979550308367118
0.6979693651986568
0.697983695187036
0.6979980208038506
0.698012342051101
0.6980173610335982
0.6980315857190895
0.698045895300386
0.6980602005196701
0.697953821336415
0.697968136225595
0.6979824467531389
0.6978761280255299
0.6978904482069186
0.6978958502787096
0.6979012209975629
0.6979155308191531
0.6979298362846333
0.6979441373959921
0.6979584341552174
0.6979727265642952
0.697987014625211
0.6980012983399484
0.6978951545902008
0.6979094479282628
0.6979237369205242
0.6979380215689668
0.6979523018755709
0.6979665778423157
0.6979808494711796
0.6979951167641392
0.6980093797231701
0.6980236383502469
0.6980203091553829
0.6980345617938933
0.6979286063352119
0.6978226830378473
0.6978369591768436
0.6978512309838301
0.6978554641249978
0.6977496161856491
0.6977638947453759
0.697778168974986
0.6976723808960026
0.6976866646701617
0.6977009441145924
0.697715219231263
0.6977294900221407
0.6977437564891914
0.6977580186343799
0.6977722764596699
0.6976666174232588
0.6976808847694511
0.6976951477961321
0.6977094065052629
0.6976038209413244
0.6976180891540772
0.6976323530496702
0.6976466126300627
0.6976608678972124
0.6975553695049702
0.6975696342569386
0.6975838946960569
0.6974784557760605
0.6974926224764412
0.6975068880878869
0.6974015085912729
0.697415783656293
0.6974300544092559
0.6974347592282599
0.6974490228066679
0.6973437315894567
0.6973580046018997
0.6972527589024426
0.6972670413349342
0.6971618411174727
0.6971761329560466
0.697190420483357
0.6972047037013543
0.697218982611988
0.6971138689405555
0.6971281572387291
0.6971424412299552
0.697156720916181
0.6971709962993522
0.6971852673814137
0.6971995341643091
0.6972137966499807
0.6972280548403699
0.6972423087374164
0.6972565583430594
0.6972708036592367
0.6972763383434847
0.6972905763965512
0.697304810165564
0.697319039652456
0.6973332648591595
0.6973474857876053
0.6973617024397233
0.6973759148174419
0.6972710935466141
0.6972853152697096
0.6972995327188086
0.6973137458958376
0.6973279548027218
0.6973421594413852
0.6973563598137509
0.6973705559217404
0.6973746562626664
0.6973888453624504
0.6973850642243128
0.6973992475038445
0.6974134265273284
0.6974276012966799
0.6974417718138131
0.697439082915089
0.6974532474609143
0.6974674077594994
0.697471823802298
0.6973672866584427
0.6973814534728239
0.6973956160418306
0.6974097743673711
0.697423928451352
0.6973194767622025
0.6973246115749212
0.6973221783602419
0.6973363370818981
0.6973504915650507
0.6973646418116024
0.6973693426713949
0.6973834858635483
0.6972791652224318
0.6972933176714
0.6971890417154151
0.6972032034075963
0.6972080554532203
0.6972222100695985
0.6972363604550348
0.6972505066114258
0.6972646485406673
0.6971604859101712
0.697157616714294
0.6971717661799914
0.6971859114200756
0.6972000524364392
0.6972141892309739
0.6972283218055699
0.6972424501621164
0.697248771753572
0.6972628928437213
0.6971588858489653
0.6971730161328095
0.6971871422024324
0.697201264059719
0.6972153817065533
0.6972294951448179
0.6971255861291481
0.6971397087417087
0.6971538271461012
0.6970499758386163
0.6970641034023913
0.6970782267584035
0.6970835572858041
0.697097673540343
0.697111785592365
0.6971258934437463
0.6971399970963624
0.6971540965520874
0.6971681918127943
0.6971822828803551
0.6971963697566406
0.6970926974340002
0.6971067934407784
0.6971208852566819
0.697134929381361
0.6971490128275851
0.6971630920885356
0.6971771671660776
0.6971912380620755
0.6971967701853977
0.6972108339912841
0.6972248936208361
0.6972389490759138
0.697253000358376
0.6972670474700805
0.6972810904128842
0.6972951291886426
0.6972997130771995
0.6973137449261978
0.6972103319431152
0.69722437288426
0.6972384096620421
0.6972524422783127
0.6972566669196767
0.6972535457660063
0.6972675699019165
0.6972815898825271
0.6972956057096849
0.6973096173852349
0.6973236249110217
0.6973376282888887
0.6973516275206777
0.69736562260823
0.6973796135533855
0.6973766087527312
0.6973905939325317
0.697404574974705
0.697418551881087
0.6974325246535128
0.697446493293816
0.6974604578038293
0.6974666017701915
0.6974805591803679
0.6974945124654046
0.6975004612811694
0.6975144075033207
0.6975283496054656
0.6975422875894293
0.6975395531096087
0.6975534853236813
0.6975674134243162
0.697464451444475
0.6973615198548285
0.6973754701158834
0.6973894162606028
0.6974033582908084
0.6974172962083206
0.6974312300149591
0.6974451597125423
0.6974590853028875
0.6973562758858322
0.6973702104714089
0.6973841409501228
0.6973980673237892
0.6974025468185926
0.6974164663784991
0.697430381838388
0.6974442932000704
0.6974582004653567
0.6973555273900636
0.6973694436266892
0.6973833557672922
0.6973972638136807
0.6974111677676619
0.6974250676310417
0.6974389634056252
0.6974364992825992
0.6974503892899131
0.6974642752131318
0.6973617521681204
0.6973756470368528
0.697389537821862
0.6972870709488349
0.6972846316739532
0.6972985297067602
0.6973124236573135
0.6973263135274114
0.6973401993188512
0.6973540810334291
0.6973585075876766
0.6973723825409253
0.6973862534222874
0.6974001202335552
0.6972978171500532
0.6973116928646137
0.697325564509453
0.6973394320863614
0.6973532955971278
0.6973671550435403
0.6973810104273862
0.6973948617504514
0.6974087090145208
0.6974225522213783
0.6974363913728068
0.6974502264705882
0.6974640575165031
0.6974778845123315
0.6974917074598518
0.6975055263608418
0.6975193412170783
0.6975331520303365
0.697537538137592
0.6975513422483126
0.6975651423209726
0.6975789383573432
0.6975927303591953
0.6975893881043645
0.6976031745465396
0.6976169569587696
0.6976307353428212
0.6976445097004602
0.6976582800334512
0.697672046343558
0.6976858086325429
0.6976995669021678
0.6977133211541932
0.6976114651949006
0.697625228291358
0.6975234149188694
0.6974216312598998
0.6974354160290512
0.6974491967763882
0.6974629735036705
0.697476746212657
0.6974905149051054
0.6975042795827725
0.6975028514541268
0.6975166103212846
0.6975303651782802
0.6975441160268662
0.6975578628687946
0.6975716057058164
0.6975853445396816
0.6975901572383567
0.6976038893702416
0.6976176175038351
0.6976313416408833
0.6976450617831308
0.6976587779323218
0.6976724900901993
0.697686198258505
0.69769990243898
0.697713602633364
0.6977272988433961
0.6976258555024768
0.6976395604862712
0.6976532614860586
0.6976669585035761
0.6976806515405596
0.697694340598744
0.6977080256798633
0.6977217067856504
0.6977353839178372
0.6977490570781546
0.6977627262683326
0.6977672429358478
0.6977809055187343
0.6977945641362797
0.6976933171014369
0.6975920994433633
0.6974909111492752
0.6975046039016863
0.6975182926828816
0.6975319774945883
0.6975456583385328
0.6975593352164405
0.6975730081300358
0.697586677081042
0.6976003420711815
0.6976140031021757
0.6976276601757448
0.6976413132936085
0.6976549624574849
0.6975539555134488
0.6975676133715134
0.6975812672759355
0.6975949172284316
0.6974939774343022
0.6975076360658979
0.697521290745915
0.697534941476068
0.6975485882580706
0.6975467703028216
0.6975604114288475
0.6974595787587942
0.6974732285434835
0.6974868743831483
0.6975005162794986
0.6975051902382183
0.6975188255478797
0.6975235096024672
0.6974227841859182
0.6974364254875118
0.6974341618339928
0.6973334929307257
0.6973471412127423
0.6973607855558608
0.6973744259617861
0.6973880624322221
0.6974016949688717
0.6973011178568196
0.6973147589990211
0.6973283962077905
0.697342029484829
0.6972415189588151
0.6972551608265287
0.6972603781541669
0.6972740133740011
0.6972876446655093
0.6973012720303888
0.6973148954703361
0.6973203673461748
0.6973339841143403
0.6973393393182056
0.6973529494361828
0.6972525964430275
0.6972662151254132
0.6972798298893175
0.6972934407364312
0.6973070476684443
0.697320650687046
0.6972203889112463
0.6972173242260985
0.6972309342756599
0.697130728622559
0.6971443472043094
0.6971579618726743
0.6971715726293403
0.6971851794759927
0.6971987824143164
0.697212381445995
0.6972259765727111
0.6972305343724791
0.6972441229909162
0.697257707709061
0.6972639529063771
0.6972775308814299
0.6972911049609224
0.6972947399353028
0.6973083076535143
0.6973218714807827
0.6973354314187817
0.6972354693443238
0.6972490377791353
0.6972626023250288
0.697276162983676
0.6972897197567477
0.697294845591295
0.6971949752324306
0.6971993587213059
0.6972129187270766
0.6972264748502401
0.6972400270924637
0.6972535754554137
0.6972501989472754
0.6972637419777628
0.6972772811332772
0.6971775418569028
0.6971910894680537
0.697204633204584
0.6972098174741622
0.6972233546609455
0.6972368879777499
0.6972504174262344
0.6972639430080575
0.6972774647248764
0.6972820905922851
0.6972956058541665
0.6973091172556475
0.6973067291717688
0.6973202351269162
0.6973337372259736
0.6973472354705922
0.6972477139584656
0.6972612206258552
0.6972747234391521
0.6972882224000059
0.6971887660853003
0.6972022734545158
0.6972157769716367
0.6972292766383109
0.6972427724561848
0.6972562644269042
0.6972697525521141
0.697283236833458
0.697296717272579
0.6973101938711191
0.6973236666307193
0.6973371355530197
0.6973506006396595
0.6973640618922767
0.6973685200936913
0.6972692646823486
0.6972672652868047
0.6972807307355436
0.6972941923528845
0.6973076501404621
0.6973211040999108
0.6973345542328636
0.6973480005409527
0.6973614430258096
0.6973657843187732
0.6973792204550303
0.6973926527725759
0.6974060812730379
0.697419505958043
0.6974251801551596
0.6974294809841496
0.697330442432462
0.6972314320047419
0.6971324496890116
0.6971459017811812
0.697159350054988
0.6971727945120575
0.6971862351540143
0.6971996719824822
0.6972131049990838
0.697226534205441
0.6972399596031749
0.6972533811939051
0.697266798979251
0.697271113723134
0.697276201537474
0.6972896103850703
0.6973030154330497
0.6973164166830272
0.6973298141366165
0.6973432077954308
0.6973565976610819
0.6973699837351812
0.6973833660193387
0.6973879343378903
0.6974013102938322
0.6974146824643048
0.6974280508509149
0.6974414154552682
0.6974547762789695
0.697468133323623
0.6974723402493683
0.6974856910338693
0.6974914941006394
0.6975048384038088
0.6975181789352701
0.6975315156966222
0.697544848689463
0.6975499088681562
0.6975632354967092
0.6975765583612096
0.6975898774632517
0.6976031928044293
0.697504716916117
0.6975180405183905
0.6975313603601214
0.6975446764429017
0.6975579887683223
0.6975712973379733
0.6975846021534438
0.6975896344042588
0.6976029328820675
0.6976162276101293
0.6976214183060386
0.6976347066810517
0.6976395358428814
0.6976528179202635
0.6976570383961972
0.6976703142661265
0.697572050841582
0.6975853349407486
0.6975986152989693
0.6975004034708264
0.6975136920456508
0.6975269768798491
0.6975402579750002
0.6975384763218141
0.6975517520622054
0.6975650240676861
0.6975782923398318
0.6974801938596827
0.697382122966283
0.697395411356
0.6974086960098752
0.6974219769294836
0.6974352541163997
0.6974485275721967
0.6974617972984473
0.6974750632967232
0.697488325568595
0.6973903774818699
0.6974036479201656
0.6974169146323801
0.6973190178167383
0.6973322926828727
0.6972344352182807
0.6972390394480084
0.6972523199473877
0.6971545148807659
0.6971678035096779
0.6971810884115871
0.697194369588061
0.6972076470406666
0.6972209207709699
0.6972341907805358
0.6972474570709287
0.6971497623172407
0.6971630367185726
0.6971763074010638
0.6970786636605315
0.6970919424415655
0.6971052175040945
0.6971184888496803
0.6971317564798839
0.6970341873047293
0.6970392441959135
0.697052517344763
0.6970657867798049
0.6970625671677905
0.6970758314855325
0.696978351995743
0.696991624379276
0.6970048930518112
0.6970091301471592
0.697022392664123
0.6970345335314176
0.6970477887927691
0.6970610403504991
0.6970742882061596
0.6970875323613017
0.6971007728174757
0.697003439562405
0.6970166880615619
0.6969193937164947
0.6969248208601558
0.6969380747839856
0.6969513250092179
0.6969645715374008
0.6969778143700812
0.6969910535088056
0.6970042889551192
0.6970175207105667
0.6970307487766916
0.6970439731550365
0.6970571938471437
0.6970704108545541
0.6970836241788079
0.6970968338214444
0.6971021577160466
0.6971153610978443
0.697128560802332
0.6971417568310457
0.6971549491855206
0.6971681378672909
0.6971813228778904
0.6970843034897916
0.6970974964959881
0.6970005157647003
0.6969035620137246
0.6969167746530862
0.6969299836176768
0.6969431889090292
0.6969563905286753
0.6969695884781465
0.6969827827589729
0.6969959733726839
0.6970091603208083
0.6970223436048738
0.6970355232264072
0.6970486991869347
0.6970618714879813
0.6970750401310716
0.6969782644764649
0.6969914410692672
0.6970046140044448
0.6970177832835206
0.6970309489080162
0.697044110879453
0.6970486756053003
0.6970618314670781
0.6970749836800245
0.69708019155061
0.6969835493502009
0.6969967069451098
0.6969001031049235
0.6969132686171073
0.696926430480819
0.6968298765281339
0.6968430462971457
0.696847645429305
0.6967511425009808
0.6967643177012748
0.6967686151622118
0.6967817842961904
0.696794949784734
0.6966985209237065
0.6966021187484023
0.6966153036294587
0.6966284848627405
0.6966416624497614
0.6965453214647732
0.6965499541333328
0.6965631371120263
0.6965670242822942
0.6965802012573794
0.6965933745904042
0.696606544282878
0.6965103013229053
0.6965234788526332
0.6965366527421597
0.6965498229929927
0.69645364102351
0.6964668190986172
0.6964799935353821
0.6964931643353115
0.6964906727344359
0.6965038384259343
0.6965170004845157
0.6965301589116836
0.6965433137089404
0.6964472520190067
0.6964604146206346
0.6964647496577784
0.6964779062182093
0.6964910591517456
0.6964890284238526
0.6965021761998758
0.6965153203529241
0.6965284608844946
0.696541597796084
0.6965547310891881
0.6965586447326289
0.6965630408719852
0.6965761657891316
0.6965892870930869
0.6965930058474227
0.6965978244452279
0.6966109373531226
0.6966146247512232
0.6966277317408068
0.696640835125112
0.6966539349056261
0.6966670310838358
0.6966801236612264
0.6966932126392832
0.69670629801949
0.6967193798033301
0.6967324579922859
0.6967455325878391
0.6967586035914705
0.6967716710046599
0.6967847348288867
0.6967977950656291
0.6968108517163647
0.6968239047825703
0.6968369542657217
0.6968500001672941
0.6968630424887619
0.6968760812315984
0.6967804878048176
0.6967847429673802
0.6967977870836798
0.6968108276228188
0.6968238645862683
0.696836897975499
0.6968499277919804
0.6968629540371815
0.6968759767125702
0.6968889958196137
0.6969020113597787
0.6969150233345307
0.6969280317453346
0.6969410365936543
0.696954037880953
0.6969670356086933
0.6969800297783367
0.6969930203913443
0.6970060074491757
0.6970189909532905
0.6969236395181396
0.6969366307367835
0.6969496184020306
0.6969626025153387
0.6968673109371988
0.696880302752385
0.6968932910159541
0.6969062757293623
0.6968110439343733
0.6968157851765086
0.6968287751565424
0.6968338458360064
0.6968381156687213
0.6968510972778099
0.6968640753419478
0.696877049862587
0.6968900208411785
0.6969029882791726
0.6968078868888506
0.6968208619948864
0.6967257977572335
0.6967387805210129
0.6967517597433946
0.6966567438208877
0.6966697306896091
0.6966827140172621
0.6966956938052946
0.696708670055154
0.6967216427682869
0.6967346119461388
0.6967475775901549
0.6967605397017792
0.696773498282455
0.6967779235574653
0.6967908762420332
0.6968038253996618
0.6968088822188985
0.6968057046678456
0.6968186465206432
0.6968315848513689
0.6968369802554542
0.6968415380684264
0.6968456700017951
0.6968585976189612
0.6968715217203216
0.6968844423073106
0.6968973593813612
0.6969102729439062
0.6969231829963769
0.6969360895402046
0.6969489925768192
0.6969618921076502
0.6968672219239899
0.696880129056558
0.6968930326836584
0.696905932806719
0.6969188294271665
0.6969317225464277
0.6969446121659278
0.696957498287092
0.6969619882846768
0.6969748685520407
0.6969877453250294
0.6970006186050645
0.696906097230152
0.6969111599834006
0.6969156922913494
0.6969285683584137
0.6969414409350828
0.6969543100227762
0.6968598717693856
0.6968727484212287
0.6967783468026401
0.6967838178015435
0.6967810295166235
0.6966866786663165
0.6966995700500639
0.6967124579435218
0.6967170494010744
0.6967299314405415
0.6967428099936651
0.6966485409082919
0.6966614269875824
0.6966743095808512
0.6966871886895127
0.6967000643149805
0.6967129364586675
0.6967258051219858
0.6967175307762167
0.69673039534011
0.6967432564270944
0.696756114038579
0.6967689681759722
0.6967818188406822
0.6967862065329894
0.6967834785328976
0.6967882204935365
0.6968010616193
0.6968138992782369
0.6967198496225103
0.6967240051347234
0.6967368479945114
0.6967496873888759
0.6967625233192193
0.6967668550599073
0.6967796852128357
0.6967925119056366
0.6968053351397094
0.696818154916453
0.6968158354126359
0.696828650318783
0.696841461771243
0.6968473818771489
0.6968601873543342
0.6968729893817681
0.6968857879608445
0.6967919439279923
0.6968047499728416
0.6968175525696444
0.696830351719793
0.6968431474246792
0.6968559396856938
0.6968687285042269
0.696881513881668
0.6968942958194058
0.6968005642396049
0.6968133536256705
0.6968261395723423
0.6968311833104227
0.6968439634227649
0.6968489902962886
0.696861764580488
0.696866341987729
0.6968791105080886
0.6968918755978946
0.6969046372585294
0.6969102284414608
0.696922984210305
0.6969357365538621
0.6969484854735117
0.6969612309706326
0.6969739730466027
0.6969780579447642
0.6969907943436746
0.6970035273252523
0.6970162568908725
0.6970289830419097
0.6970417057797376
0.697054425105729
0.6970671410212562
0.697079853527691
0.6970925626264037
0.6970974236946202
0.6971101270331342
0.6971228269677525
0.6971355234998431
0.6970421487980617
0.697047117887745
0.6970598194572597
0.6970724392529102
0.697085134031996
0.6970978254126668
0.6971092991068425
0.6971219838572662
0.6971346652133228
0.6971473431763744
0.6971600177477826
0.6971726889289082
0.6971853567211114
0.6971980211257514
0.6971959827832896
0.6972086423817713
0.6972135010202675
0.6972261548941153
0.6972388053863828
0.6972514524984252
0.6972640962315972
0.6972681884371258
0.6972808265581978
0.6972934613041539
0.6973060926763462
0.6973187206761257
0.6973313453048426
0.697334904447335
0.6973475235472251
0.697360139279777
0.6973727516463384
0.6973853606482562
0.6973979662868766
0.6974105685635451
0.6974231674796065
0.6974357630364049
0.6974483552352835
0.6974609440775851
0.6974735295646515
0.6974861116978239
0.6973931878886449
0.6974057773719452
0.6974036799770614
0.6974162647099216
0.6974288460913216
0.6974414241226001
0.697453998805095
0.697459415062603
0.6974719840037743
0.697379173360527
0.6973917496332337
0.6974043225598521
0.6974168921417174
0.6974293286275701
0.6974418915411866
0.6974469663802448
0.6974595236087271
0.6974720774988528
0.6974764850040153
0.6974890333035528
0.6974935799795786
0.6975061226737521
0.6975186620356478
0.6975311980665932
0.6975437307679155
0.6975562601409412
0.6975687861869958
0.6975813089074042
0.6975938283034908
0.6975917005194572
0.697604215214057
0.697616726587788
0.6976292346419716
0.6976417393779288
0.6976465937762127
0.6976512657633503
0.6976556519263779
0.6975631614515103
0.6975756666579753
0.6975881685496077
0.6976006671277252
0.6976131623936449
0.6976256543486833
0.6976381429941563
0.6976506283313788
0.6976631103616652
0.6975707291235347
0.6975832184271095
0.6975957044240113
0.6976081871155533
0.697515862051086
0.6975283520043707
0.6975408386525607
0.6975533219969675
0.6975658020389023
0.6975782787796754
0.6975907522205963
0.6976032223629741
0.697615689208117
0.697523472990112
0.6975359470802566
0.69754841787343
0.6974562470993981
0.6974687251271329
0.6974811998581628
0.6974936712937942
0.6975061394353329
0.6975186042840835
0.6975310658413505
0.6975435241084373
0.6975559790866468
0.6975684307772813
0.6975728971540784
0.6975853433266433
0.6974933135979723
0.6975057669847848
0.6975182170866101
0.6975226742745415
0.6975351188637754
0.6975388652185082
0.6975437680450438
0.6974518287056415
0.6974642760712607
0.6974688911099756
0.6974813329476454
0.6974937715072655
0.6974018993034315
0.697407201112635
0.6974196445203137
0.6974320846512555
0.6974445215067548
0.697456955088105
0.6974693853965988
0.6974818124335282
0.6974942362001849
0.6975066566978594
0.6975190739278418
0.6975314878914215
0.6975438985898871
0.6975563060245267
0.6975687101966276
0.6975811111074764
0.6975935087583592
0.6975018287072673
0.6975142335180842
0.6975266350691952
0.697539033361885
0.6974474086366306
0.6974598140779739
0.6974722162611579
0.697476096536103
0.6974884933251916
0.6975008868596756
0.6975132771408364
0.6975256641699549
0.6975380479483113
0.6975504284771851
0.6975628057578549
0.6974713101117692
0.6974836945221183
0.6974960756845235
0.6975084536002623
0.6975208282706115
0.697429398092571
0.6974417798803733
0.697454158423047
0.697466533721868
0.6974789057781108
0.6974837472922073
0.6974961138530104
0.6975084771747981
0.6975208372588427
0.6975182112543096
0.6975305668280456
0.6975429191673382
0.6975552682734575
0.6975676141476723
0.6975799567912516
0.6975922962054631
0.6975967968861426
0.6976091308702046
0.6976214616284305
0.6976337891620857
0.6976461134724351
0.6976584345607425
0.6975672492993962
0.6975795774736936
0.6975919024262025
0.6976042241581855
0.6976165426709047
0.6975254224328338
0.6975377480194331
0.6975500703870232
0.6975623895368648
0.6975747054702182
0.6975870181883429
0.6975993276924979
0.6976116339839414
0.697623937063931
0.6976362369337236
0.6976485335945753
0.6976608270477421
0.6976731172944787
0.6976854043360394
0.697697688173678
0.6976067355354074
0.697619026424809
0.697631314110538
0.6976435985938471
0.6976558798759879
0.6976681579582114
0.6976804328417682
0.6976927045279081
0.6976018472933035
0.6976141260161852
0.697626401541899
0.6976386738716935
0.6976509430068168
0.6976632089485162
0.697675471698038
0.6976877312566284
0.6976924868402348
0.6976970508361979
0.697709302805009
0.697721551587352
0.6977337971844704
0.6976430881624754
0.6976553407753523
0.6976675902032505
0.6975769251492929
0.6975891815830085
0.6976014348319939
0.6975108137050997
0.697523073949978
0.6975353310103773
0.6975475848875379
0.6975598355826997
0.6975720830971021
0.6974815363573439
0.6974937908547697
0.6974912801553937
0.6974007791459017
0.6974130393508677
0.6973225719699687
0.6972321280566133
0.6972444053631841
0.6971539950409119
0.6971662792939889
0.6971785603621417
0.6971908382466084
0.6972031129486272
0.6972153844694353
0.6971250481926188
0.6971373266471895
0.6971496019208134
0.6971618740147266
0.6971669667278662
0.6971792333952618
0.6971768829494887
0.6971804436024182
0.6971927037623226
0.6972049607488972
0.6972172145633737
0.6972294652069836
0.6972417126809572
0.6972539569865249
0.6972661981249156
0.6972784360973583
0.6972906709050809
0.6972945654058231
0.6973067949654945
0.6973190213638477
0.6973312446021083
0.6973434646815012
0.6972533686266328
0.6972577060377768
0.6972554895375105
0.6972677130877477
0.6972799334810762
0.6971899037930864
0.6971941206475588
0.6972063458080566
0.69721856781286
0.6972307866631904
0.6972430023602693
0.6972552149053168
0.6972674242995529
0.6972796305441968
0.6971897053919471
0.6972019185104039
0.6972141284795264
0.6972263353005325
0.6971364633831181
0.6971486770673094
0.697160887603644
0.6971730949933388
0.6971852992376096
0.6971975003376722
0.6972096982947417
0.6972218931100319
0.6972340847847569
0.6972389628414627
0.6972511491797972
0.6971614013166
0.6971658976048444
0.6971780886409297
0.6971817280292458
0.697193913891975
0.697206096619674
0.6972182762135524
0.6972304526748192
0.6972426260046828
0.6972547962043509
0.697266963275031
0.6971773402720394
0.6971895141698354
0.6972016849388992
0.6971121048688826
0.6970225478153281
0.6970347353414948
0.6970469197370359
0.6970518719440939
0.6970640510102316
0.6970714296896969
0.6969819468360782
0.6968924869532858
0.6969046802222887
0.696916870362004
0.6969290573736362
0.6969412412583893
0.6969534220174665
0.6969655996520704
0.696977774163403
0.6969899455526658
0.6970021138210596
0.6970142789697844
0.6969249410719416
0.6969299862778694
0.6969336300333
0.6969457977218319
0.6969579622928416
0.6969701237475272
0.6969822820870862
0.6968930283693134
0.6969051934667084
0.6969163437427977
0.6969137786768782
0.696918681496988
0.6969308370840788
0.6969429895603346
0.6969551389269497
0.6969672851851175
0.6969794283360305
0.6968902891330205
0.6969024390243109
0.6968133324600577
0.696825489083244
0.696837642598512
0.6967485784826379
0.6966595371307551
0.6966717071923311
0.696683874144143
0.6966960379873826
0.6967081987232411
0.6967053048000948
0.6967174612468098
0.6967296145892226
0.6967417648285222
0.6967539119658972
0.6967660560025352
0.6966771374144797
0.6966892881483842
0.696693755873432
0.6967059013872923
0.6967180438028071
0.6967301831211621
0.6966413371401469
0.6966534831431921
0.6966656260493472
0.6966777658597966
0.6966899025757236
0.6966911325439713
0.6967020337633769
0.6967141627486312
0.6967262886436981
0.6967384114497585
0.6967505311679926
0.69676264779958
0.6967747613456997
0.6967868718075302
0.6967989791862492
0.6968110834830339
0.696823184699061
0.6968352828355064
0.6968473778935457
0.6968594698743535
0.6968715587791042
0.6968836446089712
0.6967950276653536
0.6967064332562417
0.6967185354690268
0.6967306346051085
0.6967427306656601
0.6967548236518537
0.6967669135648616
0.696779000405855
0.6967910841760047
0.6968031648764808
0.6968152425084527
0.6967267580332135
0.6967315215101568
0.6967422288415294
0.6967543080761298
0.6967663842445456
0.6966779621145653
0.6966900449056971
0.6967021246309087
0.6967142012913671
0.6967262748882382
0.696738345422688
0.6967504128958811
0.6967624773089821
0.696774538663155
0.6967865969595627
0.6967986521993681
0.6968024207880344
0.6968051500128984
0.6968090033465082
0.696821049639348
0.696833092880562
0.6968451330713097
0.6968491770569667
0.6968612121623057
0.6968732442203968
0.6968852732323972
0.6968972991994636
0.6969093221227519
0.6969213420034177
0.6969333588426156
0.6969453726415
0.6969573834012246
0.6969693911229424
0.6968812563997352
0.6968932707103463
0.6969052819832052
0.6969172902194637
0.6969292954202732
0.6969412975867845
0.6969532967201477
0.6969652928215128
0.6969699651214989
0.6969819560870039
0.6969939440237223
0.6970059289328018
0.697017910815389
0.6970298896726304
0.6970418655056714
0.6970538383156573
0.6970579037440227
0.6970698715087268
0.696981924262763
0.6969938985928704
0.6970058699022083
0.6970178381919198
0.6970298034631469
0.6970417657170318
0.6970537249547155
0.696965857347889
0.6968780118906986
0.6968899872438346
0.6969019595789883
0.6969139288973006
0.6969258951999117
0.6969378584879611
0.6969408490507244
0.6969528074426112
0.6969574783029795
0.6969694315902414
0.6969732395057253
0.6969851878001896
0.6969902328521568
0.6970021760012912
0.6970141161451039
0.6970184437986453
0.6970303788923844
0.6969427131423036
0.6969546547577313
0.6969665933701124
0.6969639696546994
0.696975904094595
0.69698783553438
0.6969997639751855
0.6970116894181422
0.6970236118643798
0.697035531315028
0.6970474477712155
0.6969599009930478
0.696964129832097
0.6969760507649438
0.6969879687044616
0.6969998836517777
0.6970117956080186
0.6970237045743108
0.6970356105517796
0.6970475135415504
0.6970594135447472
0.6970712860865848
0.697083180123075
0.6970950711763608
0.6971062007797916
0.697118085965128
0.6971299681706011
0.6971418473973313
0.6971537236464386
0.6971655969190422
0.6971774672162613
0.697090123509519
0.6970028016852037
0.6970146879123252
0.6970265711623079
0.696939290099052
0.6969511798134534
0.6969630665509611
0.69696750104556
0.6969793827649565
0.6969912615105778
0.6970031372835399
0.697007259400671
0.6970191302012243
0.6970309980322215
0.6970354079477911
0.6970472707752359
0.6970451637298716
0.6970570223716135
0.6969698902438171
0.6968827798963301
0.6968946543850988
0.6969065259063582
0.6969183944612204
0.6969302600507973
0.6969421226761999
0.6969539823385388
0.6969579810432613
0.6968709591952099
0.6968828233000575
0.6968946844429514
0.6969065426250011
0.6969183978473147
0.6968314352321603
0.6968432968670688
0.6968467942163594
0.6968586509763454
0.6967717391964781
0.6967836023589457
0.6967954625630185
0.6968073198098034
0.6967204577654491
0.6967323214051423
0.6967441820877966
0.6967560398145177
0.6967678945864102
0.6967725633303808
0.6967844130906815
0.6967962598992421
0.6967094857697403
0.6967213389577934
0.6967331891943555
0.696737336535485
0.6967491818307909
0.6967610241776725
0.6967728635772302
0.6967703881741201
0.6967750380812224
0.6967868713193046
0.6967987016137952
0.6968105289657925
0.6968223533763941
0.6968341748466972
0.6968459933777983
0.6968505206990294
0.6968623342608397
0.6968741448865092
0.6968859525771327
0.6968977573338039
0.6969095591576163
0.6969146811030027
0.696926477893604
0.6969382717544174
0.6969500626865343
0.6969618506910454
0.696973635769041
0.6968871304152159
0.6968006465320669
0.6967989371070404
0.6968107365489656
0.6968225330633527
0.6968343266512913
0.69684611731387
0.6968579050521774
0.696869689867301
0.6967832939226113
0.6967950850649319
0.6968068732843121
0.6968186585818384
0.696830440958597
0.6968340732099295
0.6968458507577261
0.6968576253877604
0.6967713165414156
0.6967830974853763
0.6967948755118174
0.6968066506218226
0.696818422816475
0.6968301920968571
0.6968419584640512
0.6968537219191383
0.6968654824631998
0.696877240097316
0.6968889948225666
0.6969007466400312
0.6969124955507886
0.696924241555917
0.6968380738702646
0.696849826171557
0.6968615755674596
0.6967754475764119
0.6967872032599818
0.6967989560384031
0.6968038113145258
0.6968155591375906
0.6968273040585251
0.6968390460784047
0.6968507851983042
0.6968625214192976
0.6968742547424587
0.6968859851688606
0.6968977126995758
0.6969094373356766
0.6969211590782344
0.6969256676847188
0.6969373845328978
0.6969490984905259
0.6969608095586727
0.696972517738407
0.6969842230307972
0.6969884799623829
0.6970001804011232
0.6970118779554956
0.6970157691913716
0.6970274619418132
0.6970391518108474
0.6970508387995394
0.6970625229089537
0.6970742041401539
0.6970858824942037
0.6970975579721657
0.6971092305751023
0.6971209003040755
0.6971325671601464
0.6971297020637004
0.697141364965123
0.6970555840662717
0.6970672532167339
0.6970789194962034
0.6970905829057394
0.6971022434464008
0.6971064988661779
0.6971181545824152
0.6971298074327277
0.6971414574181721
0.6971531045398052
0.6971647487986824
0.6971763901958592
0.6971880287323905
0.6971996644093305
0.697211297227733
0.6971256657738854
0.6971373048225468
0.6971489410128956
0.6971605743459848
0.6971722048228665
0.6971763839449202
0.6971880096266923
0.6971996324551862
0.6972112524314523
0.6972228695565403
0.6972344838314996
0.6972460952573787
0.697257703835226
0.6972693095660891
0.6972809124510152
0.6972925124910512
0.697304109687243
0.6973157040406364
0.6973272955522765
0.6972418492472217
0.6972534469671159
0.6971680306438319
0.6971796345645056
0.6971912356428228
0.6972028338798275
0.6972144292765637
0.6972260218340744
0.6972376115534024
0.6972491984355896
0.6972607824816781
0.6972723636927087
0.6972839420697222
0.6972808369188724
0.6972924114267752
0.6973039831033404
0.6973155519496068
0.697320210678171
0.6973317747114691
0.6972465263282526
0.6972505955201653
0.6972621638217424
0.6972737292959208
0.6971885296711291
0.6972001013155216
0.6972116701327349
0.6972232361238051
0.6972347992897675
0.6971496564396893
0.6971468119955009
0.6971583802566447
0.6971699456935059
0.6970848523277432
0.6969997797316573
0.6970113602880078
0.6970145698674225
0.6969295369810168
0.6969411218678236
0.6969527039287038
0.6969642831646911
0.6968792978844612
0.696890883246707
0.696902465784288
0.6969065655063238
0.696918143309312
0.6969219666750952
0.6968370486823238
0.696752151381071
0.6967637423528877
0.6967673449985712
0.696778931296711
0.696783445998031
0.6967950275142888
0.6967101973429333
0.6967147781422116
0.6967263637874017
0.6967379466126709
0.6966531646770888
0.6966574890422518
0.6966690760191352
0.6966806601771457
0.696692241517312
0.6967031793629673
0.6967077322766468
0.6967193061011754
0.6967308771117422
0.6967424453093735
0.6967540106950947
0.6967655732699312
0.6966809115963868
0.6966924802426543
0.6967040460782691
0.6967076696103094
0.6967192307919238
0.6967307891657225
0.6967423447327281
0.6967464000922923
0.6967579509588778
0.6967694990215147
0.6967810442812238
0.6967925867390253
0.6968041263959392
0.696815663252985
0.6968271973111814
0.6968387285715468
0.696842057937828
0.6968398027958979
0.6968513283337529
0.6968628510771994
0.6968743710272535
0.6968858881849309
0.6968903562180594
0.696901868647819
0.696913378288039
0.696918408650983
0.6968339950840436
0.6968455087626122
0.6968570196526899
0.6968607904458061
0.6968722966986606
0.6968838001658347
0.6967994520902882
0.6968109615888883
0.696822468302034
0.696833972230736
0.6968311095110985
0.6968286251241885
0.6967443449324706
0.6967558527440672
0.6967673577726379
0.6967788600191922
0.6967771382741905
0.6967886365578543
0.6968001320621408
0.6968116247880576
0.6968231147366118
0.696826916786653
0.696838402111881
0.6968498846625407
0.696848756922258
0.6968602354492598
0.69687171120434
0.696876317346926
0.6968877883901028
0.6968992566641685
0.6969107221701255
0.696922184908976
0.6969336448817215
0.6969451020893632
0.6969565565329018
0.6969680082133373
0.6969794571316695
0.6969909032888976
0.6970023466860201
0.6970137873240356
0.6970178869627675
0.6970293229700064
0.6970407562209168
0.6970521867164948
0.6970636144577367
0.6970750394456378
0.6970864616811928
0.6970978811653964
0.6971009445931662
0.6971050292946293
0.6971164424188442
0.6971278527952262
0.6971392604247675
0.6971506653084597
0.6971620674472944
0.697173466842262
0.6971848634943532
0.6971962574045576
0.6972076485738647
0.6972190370032635
0.6972304226937421
0.6972418056462887
0.6972531858618908
0.6971693713185728
0.6971807575045951
0.6971849420067577
0.6971963235853467
0.6972077024289655
0.6972190785385995
0.6972234673697134
0.6972348388532174
0.6972462076054896
0.697257573627514
0.6972611475039237
0.6972725090035059
0.6972838677755645
0.6972952238210816
0.6973065771410387
0.6972229070453895
0.6972342663173725
0.6972456228640024
0.6972569766862597
0.6972683277851249
0.6972796761615776
0.6972910218165971
0.6973023647511621
0.6972187754003168
0.6972301242752568
0.6972414704299487
0.6972528138653703
0.6972564628592846
0.6972678017805933
0.6972791379853421
0.6972904714745072
0.697301802249064
0.6973131303099879
0.6973244556582534
0.697335778294835
0.6972523050151731
0.6972636335769934
0.6972749594273342
0.6972862825671686
0.6972976029974698
0.6972141842149602
0.6972255105612292
0.6972368341981701
0.6972481551267549
0.697259473347955
0.6972707888627417
0.6972821016720856
0.6972934117769567
0.6972100732551715
0.6972213892644651
0.6972251485591915
0.6972364600634285
0.6972477688651202
0.6972590749652348
0.6972703783647402
0.6972739897591462
0.6972721485255675
0.6972834463157416
0.6972873576603962
0.6972986509381909
0.6972154311445474
0.6972267303101656
0.6972380267794072
0.6972493205532373
0.6972606116326207
0.6971774460062332
0.6971887429642556
0.6972000372280356
0.6972113287985371
0.6972226176767232
0.6972339038635569
0.6972451873600003
0.6971620929508285
0.697173382315232
0.6970903162622931
0.697101611487783
0.6971129040223317
0.6971241938669007
0.6971354810224512
0.6971467654899436
0.6971441780234185
0.6971554587687758
0.6971667368285609
0.6970837605447203
0.6970950444526675
0.6970925459420205
0.6971038261196626
0.6971151036134652
0.6971263784243859
0.6971376505533821
0.6971489200014104
0.6971601867694274
0.6971714508583887
0.6971827122692501
0.6971866884292492
0.6971038281144847
0.6971150935465594
0.6971263563014878
0.697137616380224
0.6971488737837217
0.6971533378333159
0.6971507212790863
0.6971619731158925
0.697173222280688
0.6971844687744246
0.6971957125980535
0.6972069537525254
0.6972181922387907
0.6972294280577992
0.6972406612105004
0.6972518916978434
0.6972503891443624
0.6972616158137824
0.697266325727675
0.6972775478447503
0.6972887673006644
0.6972999840963636
0.6973038661253337
0.697315078472483
0.6973262881620482
0.6973374951949741
0.697348699572205
0.6973599012946848
0.6973711003633568
0.6973822967791641
0.6973934905430491
0.6974046816559538
0.6974092051078177
0.6974203917106253
0.6974241384884451
0.6974353206757495
0.6974465002163824
0.6974576771112834
0.6974688513613914
0.697480022967645
0.6974911919309826
0.697502358252342
0.6975063571542954
0.6974238803472533
0.6974350506663213
0.6973526017893067
0.6973637778929987
0.6973749513548982
0.6973861221759415
0.697397290357065
0.6974012056801994
0.6974123694407834
0.6973299914146269
0.6973411609490086
0.6972588107882919
0.6972699860897721
0.6972811587524561
0.6972923287772786
0.6973034961651737
0.6973146609170748
0.6973125255443203
0.6973166529965188
0.6973278122445165
0.6973389688596845
0.6972567160914773
0.697267878460027
0.6972790381959426
0.6972901953001552
0.6973013497735959
0.6973125016171949
0.6973169466771462
0.6973280940539697
0.6973392388035536
0.697350380926827
0.6973615204247178
0.6973726572981539
0.6972905168202624
0.6972939611811794
0.6973051020758853
0.69730872770392
0.6973198642369222
0.6973309981480214
0.6973421294381432
0.6973453126927583
0.6973564396786763
0.6973605043920951
0.69737162697264
0.6972895929028867
0.6972936755195766
0.6973048020353362
0.6973159259343236
0.6973193616379604
0.6973304812097199
0.6973343157857517
0.6973454309859441
0.6973565435735618
0.6973676535495253
0.6973787609147556
0.6973898656701726
0.6974009678166959
0.6974120673552451
0.6974231642867388
0.6974342586120954
0.697445350332233
0.6974564394480691
0.6974675259605208
0.6974786098705047
0.6974826612013496
0.6974937407340677
0.6975048176668718
0.6975158920006772
0.6975269637363983
0.6975380328749495
0.6975417654679815
0.6975528302749182
0.6974710442706651
0.6974821147741531
0.6974854862180243
0.6974965524337774
0.6975076160557849
0.6975186770849586
0.6974369525768057
0.6974480192926501
0.697451518069021
0.6973698301423321
0.6973809008308064
0.6973919689266135
0.6973952670189543
0.6974063308414788
0.6974173920738542
0.6974284507169898
0.6974258059911355
0.6974368610616987
0.6974479135453727
0.6974589634430656
0.6974700107556847
0.6974810554841372
0.697399488292524
0.6974105386843308
0.6974215864921572
0.6973400548594132
0.6973511083233717
0.6973553404256726
0.6973663895198176
0.6973774360317951
0.6973884799625104
0.697399521312868
0.6974028108181006
0.6974138479155318
0.6974248824351054
0.6974359143777243
0.6974469437442914
0.6974579705357086
0.6974689947528777
0.6974800163967002
0.6974910354680769
0.6974950394170362
0.6975060541643944
0.6975170663418161
0.6975280759502008
0.6975314137465052
0.6975424191138845
0.6975462891334977
0.6975572902002916
0.6975682887021362
0.6975792846399287
0.6975902780145655
0.6976012688269428
0.6976122570779563
0.697623242768501
0.697626804264212
0.6976377857009923
0.6975565327560004
0.697567519818568
0.6975785043224344
0.6975894862684936
0.6976004656576386
0.6976114424907623
0.6976224167687574
0.6976333884925157
0.6976443576629289
0.6976553242808883
0.6976662883472846
0.6976772498630083
0.6976882088289493
0.6976991652459973
0.6977101191150412
0.69772107043697
0.6977320192126717
0.6977428974009733
0.6977538410947928
0.697764782245046
0.6977757208526196
0.6977866569184
0.6977975904432728
0.6978085214281237
0.6978194498738375
0.6978303757812989
0.697841299151392
0.6978458314571658
0.6978567504968183
0.6978676670015806
0.6978785809723353
0.6978894924099646
0.6979004013153502
0.6979113076893738
0.6979222115329161
0.6979331128468578
0.697944011632079
0.6979485833405362
0.6979594778043213
0.6979703697418541
0.6979812591540129
0.697992146041676
0.6980030304057213
0.6980068458882642
0.6980177260265186
0.6980212450298642
0.6979403806594946
0.6979512647158325
0.6979545416022956
0.6979654214977701
0.6979762988735837
0.6979871737306116
0.6979980460697287
0.6980089158918092
0.6980197831977273
0.6980233204714985
0.6980341835956078
0.6980450442059778
0.698055902303481
0.6980667578889895
0.6980776109633747
0.698088461527508
0.6980993095822602
0.6981101551285015
0.6980294487521861
0.6980402998665396
0.6980511484725448
0.6980619945710715
0.6980728381629888
0.6980836792491657
0.6980945178304706
0.6980988288061338
0.6981088968892797
0.6981197288031421
0.6981305582154078
0.6981413851269432
0.6981508692296678
0.6981616912970572
0.6980811093843959
0.698091937004666
0.6981027621260621
0.6981135847494494
0.6981244048756925
0.6981352225056553
0.6981460376402019
0.6981494468524534
0.6981602578524732
0.6980797597251986
0.6980905762665058
0.6981013903140859
0.6981122018688012
0.6981152415833349
0.6981260490501984
0.6980456105147622
0.6980564235134383
0.6980672340209272
0.6980780420380894
0.6980888475657857
0.6980996506048758
0.6981038122919032
0.6981146111206773
0.698118343361295
0.698129138031606
0.6981399302172422
0.6981507199190612
0.6981615071379204
0.6981642553285956
0.6981750385085905
0.6981858192079826
0.698196597427628
0.6982073731683819
0.6982181464310996
0.6981378730180815
0.6981486517933437
0.6981594280907265
0.6981702019110844
0.6981809732552711
0.6981917421241403
0.6982025085185452
0.6982132724393384
0.6982240338873724
0.6982347928634993
0.6982455493685705
0.6982563034034375
0.6982670549689507
0.6982778040659607
0.6982885506953178
0.6982992948578712
0.6983100365544705
0.6983138463259643
0.6983245838882288
0.698244473232741
0.6982552162891519
0.6982659568812766
0.6982766950099627
0.6982874306760576
0.6982981638804084
0.6983019938876528
0.6983127229620609
0.6983099531762158
0.6983206788793843
0.6983314021245023
0.6983421229124147
0.698352841243966
0.6983562931298347
0.6983670073831727
0.6983777191824903
0.6982977492157912
0.6983084664919313
0.6983117651163994
0.6983224783345664
0.6982425513025949
0.6982485806317281
0.6981686803478705
0.6981794050342178
0.6981901272666844
0.6982008470461121
0.6982115643733428
0.6982222792492178
0.6982208871967579
0.6982315985564455
0.6982423074669825
0.6982530139292089
0.6982637179439642
0.6982744195120877
0.6982779724128014
0.6982886699067012
0.6982993649562976
0.6983100575624283
0.6982302962765845
0.69824099432852
0.6982516899371412
0.6982623831032849
0.6981826636851889
0.6981933622896795
0.6982040584518453
0.6982147521725224
0.6981350745789845
0.6981457737305642
0.6981564704408088
0.698076826764053
0.6980875288984502
0.698098228591667
0.6981089258445388
0.6981196206579002
0.6981303130325857
0.6981410029694292
0.6981516904692644
0.6981623755329246
0.6981730581612426
0.6981837383550511
0.698194416115182
0.6982050914424671
0.6982157643377378
0.6982264348018251
0.6982371028355595
0.6982477684397713
0.6982584316152904
0.69826292816196
0.698273587184255
0.6982842437801849
0.6982047759022083
0.6982154379030188
0.6982260974776143
0.6982367546268233
0.6982349353966802
0.698245589116383
0.6982494057078686
0.6981700050476789
0.6981806625160105
0.6981913175610888
0.69820197018374
0.6982126203847903
0.6982232681650652
0.69823391352539
0.6981545777779152
0.698165228523342
0.6981758768489696
0.6981865227556229
0.6981971662441259
0.6982078073153023
0.6981285285816455
0.6981391750292434
0.6981498190596662
0.698160460673737
0.6981710998722787
0.6981740531203585
0.6981846883621494
0.6981821713791267
0.6981029675026231
0.6981136071885943
0.6981116745089463
0.6981223107943301
0.6980431496297089
0.6980537912724973
0.6980644305024885
0.6980750673205027
0.6980792219889824
0.6980831656456905
0.6980937967248269
0.6980147015745067
0.6980253380010899
0.6980359720179706
0.6980466036259676
0.6980572328258995
0.6980678596185841
0.6979888211381019
0.6979832391281043
0.6979938706879748
0.6980044998411538
0.6980151265884583
0.6980257509307052
0.6980363728687108
0.6980393213004459
0.6980425449728515
0.698053161406971
0.6979742139786282
0.6979848357387827
0.6979830558955782
0.6979874643245053
0.6979980809845437
0.6980086952445232
0.6980193071052578
0.6980299165675607
0.6980329943501727
0.698030571163132
0.6980411757573324
0.6980457719994604
0.6980563724813922
0.6980669705690876
0.6979881463854191
0.6979915679205372
0.698002169734841
0.6980056880283247
0.6980162858557508
0.6980268812911609
0.6979481149989818
0.6979507021516143
0.6979613013999076
0.6979718982569436
0.6979824927235314
0.6979037758528058
0.6979076757207608
0.6979182738449353
0.6979219622183848
0.6979325563427006
0.6979431480788009
0.697953737427493
0.6979643243895841
0.6979749089658809
0.6979854911571899
0.6979960709643169
0.6980066483880677
0.6980098176293196
0.6980203911227199
0.6980309622349709
0.6980415309668768
0.6980520973192417
0.6979735232425511
0.6979840948706638
0.6979946641193869
0.6980052309895236
0.6980157954818766
0.6980263575972487
0.6980369173364418
0.6980474747002577
0.6980580296894979
0.6980685823049634
0.6980791325474548
0.6980896804177726
0.6981002259167166
0.6981107690450866
0.6980323120020381
0.6980428603925339
0.6980469936967924
0.6980575380676863
0.6980680800695911
0.6980718475273051
0.6979934477241238
0.6979150655289834
0.69791944044289
0.6978410841567732
0.6977627454629971
0.6976844243556379
0.6976949987680586
0.6977055708071401
0.6977161404736816
0.6977267077684813
0.6977372726923377
0.6976590071541782
0.6976695773013147
0.6976801450776657
0.6976907104840289
0.6977012735212013
0.6977118341899795
0.6977150543659912
0.6977256111228459
0.6977361655135106
0.6976579790314943
0.6976559568216417
0.6976542520342307
0.6975761010034214
0.6975866662294542
0.6975972290889899
0.6976077895828235
0.6976183477117499
0.6975402444484593
0.6975508077748419
0.6974727295559282
0.6974832980740555
0.6974938642268028
0.6975044280149642
0.697514989439333
0.6975128445096961
0.6975234026298878
0.6975339583883482
0.6975445117858695
0.6975550628232438
0.6975656115012626
0.6975761578207174
0.6974981815008179
0.6975087329993674
0.6975192821395132
0.6975298289220458
0.6975356751599916
0.6975462177545468
0.6975567579937414
0.6975672958783644
0.6975778314092049
0.6974999332705774
0.6975104739701925
0.6975210123161849
0.6975315483093427
0.6975420819504539
0.6975526132403058
0.6975498814645544
0.6975604095339094
0.6975709352540355
0.697574623697932
0.6975777563150973
0.6975882765786161
0.6975104815215648
0.6975210069405549
0.6975315300124785
0.6975420507381208
0.6975525691182664
0.6975630851536995
0.697573598845204
0.6975713905210136
0.6975819009442451
0.6975041846005571
0.6975147001686113
0.6975252133941465
0.6975357242779454
0.6975462328207902
0.6975567390234628
0.697567242886745
0.697577744411418
0.6975882435982627
0.6975987404480596
0.6976092349615891
0.6976197271396309
0.6976302169829648
0.6976407044923697
0.6975631026342504
0.6975735952753793
0.6975840855827357
0.6975945735570981
0.6976050591992448
0.6976155425099534
0.6975379952064286
0.6975484836407753
0.6974709610264564
0.6974814545788508
0.6974919457993447
0.6975024346887153
0.6975129212477394
0.6975234054771937
0.6975338873778542
0.6975443669504967
0.6974669136563649
0.6974773983377647
0.6974878806913044
0.6974983607177594
0.6975021466661923
0.6975126227834221
0.6975230965757258
0.6975262074022023
0.6975366773635537
0.6975471450021183
0.6975576103186691
0.6975680733139786
0.697578533988819
0.697588992343962
0.6975994483801793
0.6976026453179921
0.6976130975230138
0.6975357825393584
0.6975462398372845
0.6975439389229318
0.6975543930000535
0.6975648447609956
0.6975752942065276
0.6975857413374189
0.6975084893173372
0.697518941531899
0.6974417140140146
0.6974521713067201
0.6974626262843289
0.6974730789476093
0.6973958906918605
0.6973991908602242
0.6974096470726787
0.6974201009715559
0.697342952730298
0.6972658215553472
0.6972762878921608
0.6972867519141813
0.697290482303205
0.6973009424421459
0.6973114002684317
0.6973091740422174
0.6973196286471005
0.6973300809413182
0.6973405309256367
0.6973509786008216
0.6973614239676381
0.6973718670268513
0.6973823077792256
0.6973927462255254
0.6974031823665147
0.6974136162029568
0.6974112306058985
0.6973342451515873
0.6973446831420809
0.6972677220248596
0.6972781650525576
0.6972886057757145
0.6972990441950931
0.697309480311456
0.697319914125565
0.6973303456381821
0.6973343948700799
0.6973381419952646
0.6973416731652384
0.6973520976791684
0.6973625198949251
0.6973729398132684
0.6973833574349579
0.6973937727607529
0.6973980586697619
0.6974084700810601
0.6974188791985908
0.6974233865875341
0.6974337917695205
0.697444194659869
0.697447645033481
0.6974580441080148
0.6974615781163264
0.6974649824824007
0.6974753762152361
0.6974857676604665
0.6974961568188471
0.6974994592765766
0.6975098446428855
0.6975202277244366
0.6975306085219838
0.6975409870362806
0.6975513632680805
0.6975617372181362
0.6975721088872001
0.6975763116759395
0.6975866794630737
0.6975100131613413
0.6975203859553922
0.6974437437857454
0.697454121581311
0.6974519469592089
0.6974623215738908
0.6974726939096898
0.6974830639673567
0.6974934317476418
0.6975037972512953
0.697514160479067
0.6975245214317064
0.6975348801099627
0.6975452365145844
0.6975555906463203
0.6974790539345971
0.697489413055287
0.6974997699032432
0.6974973474906342
0.6975077011966588
0.6974312117020656
0.6974415703892719
0.6974519268050854
0.697462280950253
0.6974726328255214
0.697482982431637
0.6974856745738897
0.6974960204827709
0.6975063641245526
0.6975167054999798
0.6975270446097972
0.6975307669702039
0.6975411022754338
0.6975514353171276
0.697561766096029
0.6975720946128813
0.697582420868427
0.697592744863409
0.6976030665985694
0.6976133860746502
0.6976237032923926
0.6976340182525383
0.6975576990294499
0.6975680189528796
0.6975783366188613
0.6975020485243054
0.6975123711476515
0.6975226915136996
0.6975330096231902
0.6975433254768632
0.6975536390754583
0.697563950419715
0.6975742595103722
0.6975845663481688
0.6975948709338429
0.6976051732681329
0.6976095909204779
0.6976198893966797
0.6976301856235693
0.6975540084903935
0.697564309661977
0.6975746085843965
0.6975849052583883
0.6975951996846889
0.697605491864034
0.6976157817971592
0.6976260694847999
0.6976363549276909
0.6976466381265669
0.6976569190821622
0.6976547805568493
0.6976650583822002
0.6976753339661759
0.6976856073095097
0.697609548701932
0.6976198269764385
0.6975437921179125
0.6975540753183164
0.6975575949416375
0.6975678743973013
0.6975781516131883
0.6975884265900304
0.6975986993285593
0.6975227247370402
0.6975330023929573
0.697543277810709
0.6975535509910261
0.6974776143971887
0.6974878924884728
0.6974981683424709
0.6975084419599137
0.6975187133415311
0.697528982488053
0.6975392494002087
0.6975495140787276
0.6975597765243383
0.6975700367377695
0.697494180926902
0.6974183416118072
0.6974286138554919
0.6974388838658374
0.697449151643572
0.6974527477128821
0.697456904914508
0.6974611884246531
0.6973854103728904
0.697395678382521
0.6974059441614306
0.6974162077103458
0.6974264690299933
0.6974367281210991
0.6974469849843894
0.6974572396205896
0.6974674920304249
0.6974710284776687
0.6974812771655943
0.6974915236291709
0.6975017678691225
0.6975120098861731
0.6975222496810459
0.6975324872544643
0.6974568329716817
0.6974670754189274
0.6974773156448659
0.6974016919523965
0.6974119370463983
0.6974221799192414
0.6974324205716481
0.6974426590043404
0.69745289521804
0.6974631292134681
0.6974733609913457
0.6974835905523936
0.697493817897332
0.6975040430268811
0.6975012916209843
0.6975115137268211
0.6975217336191226
0.6975319512986079
0.6975421667659953
0.6975523800220033
0.6975625910673499
0.6975727999027526
0.6975830065289288
0.6975932109465958
0.6975177465144293
0.6975279557834947
0.6975381628441956
0.6975483676972484
0.6975585703433694
0.6974831504525333
0.6974933579431897
0.6974179614068213
0.6974281737368707
0.6974383838595647
0.6974361409962591
0.6974463480516915
0.6974565529016237
0.6973812092100495
0.6973914188913861
0.6974016158304894
0.6973263024810477
0.6973297515675612
0.6973337897834703
0.6973439990730352
0.6973542061585222
0.6973644110406447
0.6973746137201162
0.6973848141976499
0.6973950124739582
0.6974052085497539
0.697415402425749
0.6974178069036528
0.6974206633135019
0.6974308522249342
0.697355649415766
0.6973538097428292
0.6973640025661669
0.6973741931920652
0.6973778411031455
0.6973759998316532
0.6973861858703593
0.697396369714035
0.6974065513633896
0.6973314240821914
0.6973353579721584
0.6973455429028048
0.6972704464626904
0.6972806361894656
0.6972837335348896
0.6972939196373215
0.69729846412338
0.6973086464476617
0.6973188265803109
0.6973290045220352
0.6973391802735417
0.6973493538355374
0.697359525208729
0.6973696943938226
0.6973798613915243
0.6973900262025396
0.6974001888275743
0.697410349267333
0.6974205075225208
0.697430663593842
0.6974408174820009
0.6974441855282473
0.6974543357811482
0.6974644838528408
0.6974686134139895
0.6974787577716659
0.6974888999501032
0.6974139897471229
0.6974241367025865
0.6974342814789551
0.6974444240769307
0.697454564497215
0.6973796981850104
0.6973898433756125
0.6973150000784054
0.6973251500342961
0.6973276248297755
0.697337771253356
0.6973479155000596
0.6973580575705867
0.6973681974656374
0.6973783351859117
0.6973884707321093
0.6973986041049293
0.6974087353050706
0.6974188643332322
0.6974289911901121
0.6974391158764088
0.6973643795802369
0.6973681533921167
0.6973782813421522
0.6973884071223002
0.697398530733258
0.6974086521757225
0.6974187714503903
0.6974288885579578
0.6974390034991212
0.6974491162745762
0.6974592268850183
0.6973845764272546
0.6973099419477569
0.6973200642053359
0.6973301842967995
0.6972555795910867
0.6972657044155876
0.6972758270741187
0.6972859475673754
0.6972888565458066
0.6972989734814865
0.6972244199720797
0.6972345416332997
0.697160010950068
0.697170137331863
0.6971802615492074
0.6971903836027952
0.69718845300846
0.69719857202406
0.6972023731046904
0.6972124884716973
0.6972226016779935
0.697148143903359
0.697158261820617
0.6971683775773118
0.6970939494383582
0.6970967486616431
0.6971068677448283
0.6971169846681239
0.6971270994322212
0.6971372120378114
0.6970628348680644
0.6970729521716869
0.697083067316951
0.6970862815282222
0.6970119415173948
0.6970220599325693
0.6970321761900692
0.6970422902905845
0.6970524022348051
0.6970625120234205
0.6970726196571198
0.697082725136592
0.6970928284625256
0.697102929635609
0.6971130286565304
0.6971231255259772
0.6971332202446372
0.6971433128131973
0.6971465362528025
0.6971566252543753
0.6971667121077522
0.6971767968136193
0.6971868793726625
0.6971969597855671
0.6972070380530182
0.6972171141757008
0.6971429342507964
0.6970687701088549
0.6970788577238868
0.697004716173395
0.6970148084548851
0.6969406894833352
0.6969507864264017
0.6968766900212957
0.6968867916210622
0.6968968910733796
0.696906988378933
0.6969170835384063
0.696927176552484
0.6968531298911419
0.6968632275549189
0.6968733230734518
0.6968834164474242
0.6968935076775195
0.6969035967644205
0.6969136837088099
0.6968396935098812
0.6968497850964538
0.6968598745406666
0.6968699618432014
0.6967960076925229
0.6968060996313314
0.6968161894286145
0.6967422645199121
0.696746190883871
0.6967562838249126
0.6967663746251246
0.6967694488269206
0.6967795360912825
0.6967896212166994
0.6967997042038517
0.6968025563994071
0.6968126358782226
0.6968157859364558
0.6968258618772301
0.6968359356828189
0.6968460073539007
0.6968560768911538
0.6968661442952564
0.6968762095668862
0.6968862727067208
0.696896333715437
0.6969063925937122
0.6969164493422227
0.6969265039616449
0.6969365564526548
0.6969466068159283
0.6968728558522441
0.6968769235929402
0.6968869770753175
0.696897028430649
0.6969070776596097
0.6968333698777314
0.6968434237133009
0.6968465841535678
0.696856634465988
0.6968666826533818
0.6968767287164231
0.6968867726557855
0.6968968144721424
0.6969068541661666
0.6969168917385311
0.6969269271899083
0.6969369605209704
0.6969406127058866
0.6969506424720799
0.6969545912334002
0.6968809951836396
0.6968791200866103
0.6968891521093022
0.696893517648237
0.6968914976545609
0.6969015251945471
0.6969115506181256
0.6969151089800253
0.696925130854898
0.6969351506152281
0.6969451682616847
0.6969551837949367
0.6969651972156528
0.696975208524501
0.6969852177221496
0.6969894030367629
0.6969159274513701
0.696925939732552
0.6969359499032193
0.6969459579640392
0.6969495695082153
0.696959574025075
0.6969695764339455
0.696979576735493
0.6969895749303833
0.696999571019282
0.6970095650028546
0.6969361723983476
0.6969461709524248
0.6969441815440172
0.6968708189985915
0.6968808212741441
0.6968908214443977
0.6969008195100169
0.6969108154716661
0.6969208093300093
0.6969308010857104
0.6969353005614638
0.6969452886912978
0.696955274720358
0.6969652586493068
0.6969691679209726
0.6969714455679891
0.6969814246485584
0.6969914016313601
0.6970013765170556
0.6969991285535815
0.6970091005311448
0.6970190704133147
0.6970290382007515
0.6970390038941152
0.6970489674940659
0.6970589290012629
0.6970621985794367
0.6970721566055229
0.697082112540685
0.6970920663855813
0.6971020181408704
0.6971119678072099
0.6970388109210931
0.6970372175158062
0.6969640838239044
0.6969740437856333
0.6969840016577867
0.6969939574410221
0.6970039111359967
0.6970138627433675
0.6970238122637912
0.6970273667843411
0.6970373128030264
0.6970410799201074
0.6970510224166071
0.697060962829163
0.69707090115843
0.6970808374050629
0.6970907715697165
0.6971007036530451
0.6971106336557026
0.6971205615783427
0.6971304874216191
0.6971404111861847
0.6971503328726927
0.6971602524817957
0.6971701700141459
0.6971800854703957
0.6971899988511966
0.6971170405005425
0.6971269584034957
0.6971368742311396
0.6971467879841255
0.697073864679943
0.697083782949407
0.697093699144353
0.6971036132654321
0.6971135253132948
0.6971234352885912
0.6971333431919715
0.6971432490240852
0.6971531527855819
0.6971630544771106
0.69709020567309
0.6971001118723744
0.6970272848652836
0.6970371955676924
0.6970471041997642
0.6969743055465841
0.6969842186766465
0.6969941297365136
0.6970040387268339
0.6970139456482555
0.6970238505014262
0.6970337532869937
0.6970436540056054
0.6969709164856215
0.6969808216945674
0.6969907248366989
0.6969889218523713
0.6969162203897811
0.6969261271710321
0.6969245654953976
0.6969344693403954
0.696944371120156
0.6969542708353252
0.6969641684865489
0.6969740640744724
0.696978253409296
0.6969056212444972
0.6969155198396602
0.6969254163721861
0.6969353108427196
0.6969452032519052
0.6968726123547849
0.6968825092332133
0.6968924040504362
0.6969022968070973
0.6968297406075338
0.6967571995144037
0.6967671032553748
0.6967770049347846
0.6967869045532765
0.6967143981115956
0.696717511184973
0.6967274139032251
0.6967373145612008
0.6967472131595431
0.6967453597654827
0.6967552554684007
0.6967584435081924
0.6966860003346108
0.6966135722235457
0.6966234775111549
0.6966275499984782
0.696637451774515
0.6966473514926121
0.6966572491534113
0.6966671447575538
0.6966770383056803
0.6966869297984318
0.6966968192364486
0.6967067066203708
0.6967165919508385
0.6967264752284912
0.6967363564539683
0.6966640283779324
0.6966678987527647
0.6966712114115193
0.6966810942703417
0.6966909750781402
0.6967008538355531
0.6967107305432186
0.6967206052017747
0.6967304778118589
0.6967340345337457
0.696743903703557
0.6967537708266719
0.6966815309333773
0.6966914024768244
0.6967012719737194
0.6967045564857353
0.6967144225736759
0.6967242866168313
0.6967341486158374
0.6967440085713292
0.6967538664839422
0.6967637223543109
0.6967735761830701
0.6967834279708539
0.6967865796830031
0.6967964280842601
0.6968062744462997
0.6968161187697549
0.696743992062502
0.6967538407943341
0.6967636874877243
0.6967735321433055
0.6967762583118597
0.6967860996299553
0.6967839191414318
0.696793757631283
0.696803594086076
0.6968134285064419
0.6968232608930117
0.6968330912464166
0.6968429195672867
0.696770887014096
0.69678071973265
0.6967905504188107
0.6967943703575461
0.6967977056334682
0.6968075315176908
0.696817355371772
0.6967453775435134
0.6967552057878307
0.6967650320021482
0.6967748561870947
0.6967846783432988
0.6967944984713889
0.696804316571993
0.6968141326457391
0.6968239466932546
0.6968337587151671
0.6967618534671313
0.6967716698709236
0.6967814842492538
0.6967912966027481
0.6968011069320335
0.696810915237736
0.6968207215204818
0.6967488695178503
0.6967586801755992
0.696768488810532
0.6967782954232743
0.6967064774171494
0.6967162883994855
0.6967260973597724
0.6967359042986353
0.696664120257393
0.6966739315604491
0.6966772086384587
0.6966870165723742
0.696696822486118
0.696706626380314
0.6967164282555862
0.6967262281125581
0.6967360259518531
0.6967458217740942
0.6967556155799042
0.6967654073699057
0.6967751971447208
0.6967849849049718
0.6967947706512804
0.6967230913208975
0.696732881420435
0.6967426695061701
0.6967524555787245
0.6967605342026413
0.6967703164260447
0.6967800966380935
0.6967777098041061
0.6967874872456952
0.6967972626775326
0.6968070361002381
0.6968168075144308
0.6968265769207299
0.6968363443197543
0.6968461097121225
0.6968558730984528
0.6968591217306577
0.6968688817755635
0.6968786398161476
0.6968883958530273
0.6968981498868195
0.6969079019181413
0.6969176519476094
0.6969209820175714
0.69693072870377
0.696940473389828
0.696868970314688
0.6968787193369191
0.6968828122457783
0.6968925578485248
0.6969023014523782
0.6969120430579536
0.6969217826658657
0.696920317868211
0.6969300546310152
0.6969397893977631
0.6969495221690685
0.6969592529455447
0.696968981727805
0.6969787085164624
0.6969884333121296
0.696986233328705
0.6969959553614506
0.6969940048559357
0.6969978694440013
0.6970075872987607
0.6970173031635836
0.6970270170390811
0.6970367289258643
0.6970464388245438
0.6970500360697721
0.697059742619399
0.6970628386319387
0.6970725418855087
0.6970822431537581
0.6970803760327616
0.6970840973213576
0.6970937944313701
0.6971034895581307
0.6971131827022479
0.6971228738643296
0.6971325630449838
0.6971422502448181
0.6971519354644399
0.6971616187044563
0.6971712999654739
0.6971809792480997
0.6971906565529399
0.6972003318806006
0.6971982859561703
0.6971270778787567
0.6971367567350828
0.6971464336147202
0.6971561085182744
0.6971657814463504
0.6971754523995536
0.6971851213784884
0.6971947883837594
0.6972044534159709
0.6972141164757268
0.6972118225864136
0.697215779756115
0.6971446570610466
0.6971543222774851
0.6971639855224362
0.6971736467965033
0.6971833061002891
0.6971929634343963
0.6972026187994274
0.6972122721959844
0.6972219236246694
0.6972315730860839
0.6972412205808294
0.6972508661095072
0.6972605096727179
0.6972701512710626
0.6972742157083078
0.6972838539465759
0.6972934902216626
0.6972224827379333
0.697232123299616
0.6971611365226562
0.697170781366645
0.6971804242471068
0.6971900651646413
0.6971935680845409
0.6972032057024242
0.6972128413590504
0.6972224750550179
0.6972321067909252
0.6972070032325486
0.6971360912102508
0.6971457287926583
0.6971553644150125
0.6971649980779112
0.6971746297819521
0.6971725962455005
0.6971017309683867
0.6971113661658718
0.6971209994049834
0.6971306306863185
0.6971345007210176
0.6971441286737051
0.69714749110501
0.6971571157822998
0.6971604464855021
0.6971700678922796
0.6970992748309583
0.6971089004949033
0.6971185242043986
0.6971281459600396
0.6970573858965032
0.697067011904128
0.6970766359580269
0.6970862580587946
0.6970958782070257
0.6971054964033143
0.6971151126482545
0.6971247269424401
0.6971343392864646
0.6971439496809213
0.6971535581264033
0.6970828744035881
0.6970868890074431
0.6970965003150981
0.6970995733065669
0.6971091813805222
0.6971187875071582
0.6971283916870666
0.6970577606443426
0.6970673690607522
0.6969967585087808
0.6970063711574707
0.6970159818590979
0.697018991046486
0.697028598524005
0.6970382040560997
0.6970478076433612
0.6970574092863797
0.6970670089857459
0.6970766067420497
0.6970862025558812
0.6970957964278297
0.6971053883584849
0.6971149783484359
0.6971245663982716
0.6971341525085807
0.6971437366799516
0.6971533189129725
0.6971628992082314
0.6971724775663162
0.6971820539878141
0.6971115817292486
0.6971211623697676
0.6971307410738257
0.6971394995759451
0.6971425191667977
0.6971520928099435
0.6971616645188247
0.6971648977579346
0.697174466240034
0.697184032789497
0.6971821793345342
0.6971917431733559
0.6972013050810641
0.6972108650582439
0.6972204231054798
0.6972299792233561
0.6972395334124569
0.6972490856733663
0.6971787346406074
0.6971882911079584
0.6971978456472417
0.6972073982590409
0.697216948943939
0.697221066716382
0.6972306140968707
0.6972401595520963
0.6972497030826409
0.6972592446890866
0.6972687843720152
0.6972783221320084
0.6972878579696474
0.6972973918855134
0.6973069238801873
0.6973053473753218
0.6973148766481785
0.697324404001359
0.6973339294354433
0.6972637044677257
0.6972669468109102
0.6972764751528567
0.6972860015762808
0.6972955260817617
0.6973050486698787
0.6973145693412106
0.6973182856875021
0.6973278031108605
0.6973373186190518
0.6973468322126539
0.6972766836529303
0.6972065492047657
0.6972160730798355
0.6972148813843988
0.6972244025063334
0.697233921713705
0.697243439007091
0.6972529543870686
0.6972624678542146
0.6972719794091061
0.6972019088655015
0.6972114245940142
0.6971413742147724
0.6971508941127842
0.6971490830687969
0.6971586002801222
0.6971681155797852
0.6971776289683617
0.6971761882252473
0.6971856988929982
0.6971952076511682
0.6972047145003323
0.6972142194410653
0.6972237224739419
0.6972332235995365
0.6972427228184233
0.6972522201311758
0.6972617155383681
0.6972712090405735
0.6972807006383652
0.6972901903323163
0.6972933775545785
0.6972234594379081
0.6972329520165712
0.6972424426919605
0.697251931464648
0.6972614183352063
0.6972709033042069
0.6972803863722218
0.6972898675398221
0.6972993468075793
0.6973088241760642
0.6973182996458476
0.6973277732175001
0.6973372448915919
0.697346714668693
0.6973561825493734
0.6972863631478367
0.6972958351746538
0.6972993871919341
0.6973088560190617
0.6973183229509077
0.697327787988041
0.6973372511310303
0.6973467123804443
0.6973561717368513
0.6973656292008191
0.6973750847729159
0.6973845384537091
0.697393990243766


==> data/HW-NonUniform.txt <==
0.9878
0.9878
0.6585333333333333
0.74085
0.59268
0.6585333333333333
0.7055714285714286
0.74085
0.7682888888888889
0.69146
0.7184
0.7392916666666666
0.7584076923076922
0.7747928571428571
0.7889933333333333
0.80141875
0.8123823529411764
0.8221277777777778
0.8308473684210526
0.8386949999999999
0.8457952380952379
0.8073499999999999
0.815195652173913
0.8223874999999999
0.8290039999999999
0.7971192307692306
0.8041814814814814
0.8107392857142857
0.8164034482758621
0.78919
0.7955967741935484
0.801603125
0.8072454545454545
0.8125558823529412
0.8175628571428571
0.7948527777777777
0.8000675675675676
0.8050078947368421
0.8096948717948718
0.8141475
0.8183829268292683
0.8223571428571429
0.8262046511627907
0.8298772727272727
0.8333866666666667
0.8367434782608696
0.8399574468085107
0.8430375
0.8459918367346939
0.848828
0.8515529411764706
0.854173076923077
0.8566943396226415
0.8591222222222222
0.8614618181818182
0.8460785714285715
0.8485649122807017
0.8509655172413794
0.8532847457627118
0.8555266666666667
0.8576950819672131
0.8597935483870968
0.8618253968253968
0.86379375
0.8657015384615385
0.8675515151515152
0.8693462686567165
0.8565617647058824
0.8441478260869566
0.84489
0.8329901408450704
0.8351402777777778
0.837231506849315
0.8392081081081081
0.8411893333333333
0.8301210526315789
0.8321688311688311
0.8341641025641024
0.8361088607594934
0.8379912499999997
0.8398407407407407
0.8416451219512193
0.8434060240963852
0.8451249999999997
0.8468035294117643
0.8484430232558134
0.847363218390804
0.8489590909090904
0.850519101123595
0.8520444444444438
0.853536263736263
0.8549956521739123
0.8564236559139776
0.847312765957446
0.8487915789473675
0.8502395833333324
0.8516577319587618
0.8530469387755091
0.8544080808080796
0.8557419999999988
0.8570495049504938
0.8583313725490183
0.8595883495145618
0.8608211538461524
0.8620304761904747
0.8632169811320739
0.8643813084112133
0.8655240740740724
0.8666458715596314
0.858767272727271
0.859929729729728
0.8610714285714268
0.8621929203539804
0.8632947368421033
0.8557878260869547
0.8569258620689636
0.8580444444444425
0.8507728813559302
0.8519243697478972
0.8530566666666647
0.8541702479338822
0.8552655737704897
0.8563430894308921
0.8574032258064495
0.8584463999999977
0.8516333333333311
0.844927559055116
0.8460437499999978
0.8471426356589125
0.848224615384613
0.8492900763358755
0.8503393939393915
0.8513729323308247
0.8450194029850723
0.8460770370370346
0.8471191176470564
0.8481459854014574
0.8491579710144902
0.8501553956834507
0.8511385714285689
0.8521078014184371
0.8530633802816875
0.8540055944055918
0.8549347222222194
0.8558510344827559
0.8567547945205451
0.8566482993197251
0.8575344594594567
0.858408724832212
0.8592713333333305
0.8601225165562886
0.854463815789471
0.8553352941176442
0.8561954545454517
0.8570445161290294
0.8578826923076894
0.8524184713375768
0.8532753164556933
0.8541213836477958
0.8549243749999971
0.8557496894409908
0.8565648148148118
0.8573699386503038
0.858165243902436
0.8529642424242394
0.8537765060240933
0.8545790419161645
0.8553720238095207
0.8503106508875709
0.8511194117647027
0.8519187134502892
0.8527087209302294
0.8534895953757193
0.8542614942528703
0.8493799999999968
0.8501664772727241
0.8509418079096014
0.8517106741573002
0.8524709497206672
0.8532227777777746
0.8485088397790023
0.8492741758241726
0.8500311475409803
0.8506396739130402
0.8513810810810778
0.8521145161290289
0.8475577540106919
0.848303723404252
0.8490417989417955
0.8497721052631545
0.8504947643979024
0.85120989583333
0.8519176165803074
0.8475262886597904
0.8482456410256376
0.8489576530612211
0.8496624365482198
0.8503601010100975
0.8460869346733634
0.8467954999999965
0.8474970149253697
0.8481915841584123
0.848879310344824
0.8447181372548984
0.8448765853658501
0.8407752427184431
0.8414855072463733
0.8421889423076887
0.8428856459330107
0.8435757142857107
0.8442592417061575
0.8449363207547134
0.8455934272300434
0.84625794392523
0.8469162790697639
0.8475685185185149
0.8482147465437752
0.8488550458715559
0.8494894977168913
0.8456281818181781
0.846271493212666
0.8469090090090053
0.8475408071748842
0.8481669642857106
0.8443973333333297
0.845031858407076
0.8456607929515381
0.8462842105263121
0.8469021834061098
0.8475147826086918
0.8481220779220742
0.8487241379310306
0.8450815450643739
0.8414700854700817
0.842092765957443
0.8427101694915217
0.8433223628691945
0.843929411764702
0.8445313807531343
0.8451283333333295
0.8457203319502036
0.8422256198347069
0.8428246913580208
0.8434188524590125
0.8440081632653023
0.8445926829268253
0.8411732793522229
0.8417645161290284
0.8423510040160603
0.842932799999996
0.8435099601593586
0.8440825396825358
0.8446505928853715
0.8452141732283425
0.8457733333333294
0.846328124999996
0.8468785992217859
0.8474248062015464
0.8479667953667913
0.8485046153846113
0.8490383141762411
0.8495679389312937
0.8500935361216689
0.8506151515151474
0.8474052830188639
0.8479330827067628
0.8484569288389472
0.8489768656716377
0.8494929368029699
0.8500051851851811
0.8505136531365272
0.851018382352937
0.8515194139194098
0.8520167883211637
0.8525105454545413
0.853000724637677
0.8534870036101041
0.8539701438848879
0.8544498207885262
0.8549110714285671
0.8553839857651203
0.8523507092198539
0.8528293286219039
0.8533045774647845
0.8537764912280659
0.8542451048951006
0.8547104529616681
0.8551725694444401
0.855631487889269
0.856087241379306
0.8531453608247379
0.8536065068493107
0.8540645051194496
0.8545193877550977
0.8549711864406736
0.8554199324324281
0.8525397306397263
0.8529936241610695
0.8501408026755809
0.8505996666666623
0.8510554817275705
0.8515082781456911
0.8519580858085766
0.852404934210522
0.8528488524590121
0.850061764705878
0.8505104234527644
0.8509561688311645
0.8513990291262092
0.8518390322580602
0.852199356913179
0.8526339743589701
0.8530658146964814
0.8534949044585944
0.8539212698412656
0.854319303797464
0.8547403785488916
0.8551588050314423
0.8555746081504659
0.8559878124999957
0.8563869158878462
0.8567950310558963
0.8572006191950421
0.8576037037036994
0.8580043076923034
0.8584024539877257
0.8587981651376103
0.8591914634146298
0.8595823708206644
0.8599709090909047
0.8603570996978808
0.8607409638554173
0.8611225225225181
0.8615017964071813
0.8618788059701449
0.862253571428567
0.8626261127596395
0.8629964497041376
0.863364601769907
0.8637305882352897
0.8640944281524882
0.8644561403508727
0.8648157434402287
0.865173255813949
0.8655286956521694
0.8658812138728279
0.8662325648414941
0.8665818965517197
0.8669292263610271
0.8644522857142812
0.8619894586894542
0.8623468749999955
0.8627022662889474
0.8630556497175097
0.8634070422535166
0.8637564606741528
0.8641039215686229
0.8644494413407776
0.8647696378830039
0.8651113888888844
0.8654512465373916
0.8657892265193325
0.8661253443526126
0.8664596153846108
0.866792054794516
0.8671226775956239
0.8674514986375976
0.8677785326086911
0.8681037940379358
0.8657575675675631
0.8660865229110467
0.8664137096774148
0.8667391420911482
0.8670628342245944
0.8673847999999954
0.8677050531914847
0.8680236074270511
0.8683404761904716
0.8686556728232144
0.8677960526315743
0.8681110236220426
0.865838481675388
0.8661569190600475
0.866473697916662
0.8667888311688264
0.8645432642487
0.8648617571059385
0.8626327319587582
0.8629544987146482
0.8632746153846107
0.8635930946291513
0.8639099489795872
0.86422519083969
0.8645388324873049
0.8648508860759446
0.8651613636363589
0.8654702770780809
0.8657776381909501
0.8660834586466118
0.8663877499999952
0.8666905236907684
0.8669917910447714
0.8672915632754294
0.8651448019801933
0.8654476543209829
0.8657490147783203
0.8636218673218626
0.8639262254901914
0.8618139364303131
0.8621212195121903
0.8624270072992654
0.8627313106796068
0.8630341404358306
0.8633355072463721
0.8612551807228868
0.8615593749999952
0.8618621103117459
0.8621633971291819
0.8624090692124058
0.8627076190476143
0.8630047505938194
0.8633004739336445
0.8635947990543688
0.8638877358490519
0.8641792941176423
0.8644694835680703
0.8624449648711896
0.8604299065420513
0.8607268065268018
0.8610223255813906
0.8613164733178607
0.8616092592592545
0.8596193995381015
0.859914746543774
0.8602087356321791
0.8605013761467842
0.8585322654462195
0.8588273972602692
0.8591211845102458
0.8594136363636316
0.8597047619047571
0.8599945701357418
0.8602830699774219
0.8605702702702654
0.8607777528089839
0.8610625560538069
0.8613460850111808
0.8616283482142809
0.8619093541202625
0.8621891111111063
0.8624676274944519
0.8627449115044199
0.8630209713024234
0.8631572687224621
0.8634312087912039
0.8637039473684162
0.8618140043763627
0.8620890829694274
0.8623629629629581
0.8604882608695603
0.8607644251626849
0.8610393939393891
0.8613131749459995
0.861554525862064
0.8618260215053715
0.8620963519313256
0.8623655246252627
0.8626335470085421
0.8629004264392275
0.863166170212761
0.8634307855626278
0.863694279661012
0.8639566596194453
0.8621339662447208
0.8623985263157845
0.862661974789911
0.860853459119492
0.8590525104602461
0.8593212943632519
0.8595889583333284
0.8598555093555045
0.8601209543568415
0.8583401656314651
0.8586076446280942
0.8588740206185518
0.8591393004115178
0.8594034907597486
0.8596665983606508
0.859914110429443
0.8601751020408114
0.8604350305498932
0.8606939024390194
0.8609517241379261
0.8612085020242866
0.8614642424242375
0.8617189516128982
0.8619726358148844
0.8622253012048143
0.8624769539078107
0.862727599999995
0.862977245508977
0.8632258964143377
0.8634735586481064
0.8637202380952331
0.8639659405940544
0.8641861660079001
0.8644299802761292
0.862728346456688
0.8629740667976374
0.8632188235294067
0.8615295499021477
0.861766992187495
0.8620126705652971
0.8622573929961039
0.8625011650485387
0.862743992248057
0.8629858800773644
0.8613198841698791
0.8615635838150238
0.8618063461538411
0.8620481765834882
0.862289080459765
0.8625290630975093
0.8627681297709873
0.8630062857142806
0.8632435361216679
0.8634798861480025
0.8637153409090859
0.8639499054820365
0.8641835849056553
0.8625561205273019
0.8627915413533784
0.8630260787992444
0.8632597378277103
0.8634925233644809
0.8637244402985024
0.863955493482304
0.864185687732337
0.8644150278293085
0.8628142592592541
0.8630452865064644
0.8632754612546074
0.8635047882136229
0.8619174632352891
0.8621484403669674
0.8623785714285663
0.8626078610603239
0.862836313868608
0.8630639344262244
0.8632907272727222
0.8635166969146955
0.8637418478260819
0.8639661844484579
0.8641897111913306
0.8644124324324273
0.8646343525179805
0.8630820466786304
0.8633055555555504
0.8635282647584922
0.8637501785714234
0.8639713012477667
0.864191637010671
0.8644111900532808
0.8628785460992856
0.8613513274336232
0.8615747349823271
0.8617973544973494
0.8620191901408399
0.862240246045689
0.8624605263157843
0.8626800350262646
0.8628987762237711
0.8631167539266964
0.8633339721254304
0.8635504347826035
0.8637661458333281
0.8622691507798909
0.8624863321799257
0.8627027633851416
0.862918448275857
0.8631333907056747
0.8633475945017131
0.8635610634648319
0.8637738013698578
0.8639858119658068
0.864197098976104
0.8644076660988023
0.8646175170067976
0.8648266553480424
0.8650350847457575
0.863571404399318
0.8637812499999948
0.8639903878583423
0.8641988215488164
0.8644065546218437
0.8646135906040218
0.8648199329983198
0.8650255852842759
0.8652305509181919
0.8654348333333282
0.8656384359400947
0.8658305647840481
0.8660328358208904
0.8662344370860876
0.8664353719008213
0.8666356435643513
0.8668352553541959
0.8654095394736792
0.8656105090311936
0.865810819672126
0.8660104746317462
0.866209477124178
0.8664078303425724
0.8666055374592783
0.8668026016260112
0.8669990259740209
0.8671948136142574
0.8673899676375354
0.8674878836833552
0.8675925806451562
0.867786151368755
0.8679790996784515
0.8681714285714235
0.8667801282051232
0.8653932799999949
0.8655888178913688
0.8657837320574112
0.865978025477702
0.8661717011128726
0.8663647619047569
0.8665572107765401
0.8667490506329063
0.8669402843601846
0.8671309148264934
0.8657653543307036
0.8659572327043974
0.8661485086342179
0.866339184952973
0.8665292644757383
0.8667187499999949
0.8669076443057672
0.8670959501557581
0.8672836702954848
0.8674708074534111
0.8676573643410802
0.8678433436532457
0.8680287480680011
0.8666891975308592
0.8668758089368208
0.8670618461538411
0.8672473118279519
0.8659171779141054
0.8661038284839153
0.8662899082568757
0.8664754198473231
0.8666603658536535
0.8668447488584424
0.8670285714285663
0.8672118361153212
0.8673945454545403
0.867524508320721
0.8677061933534692
0.867887330316737
0.8680679216867419
0.8682479699248069
0.8669442942942892
0.8671254872563667
0.8673061377245458
0.8674862481315345
0.8676658208955172
0.8663727272727222
0.8665534226190426
0.8667335809806784
0.8669132047477693
0.8670922962962911
0.8672708579881606
0.867448892171339
0.8675969026548621
0.8677739322533086
0.8679504411764655
0.8681264317180566
0.8683019061583527
0.8684768667642702
0.8686513157894685
0.8688252554744474
0.86755874635568
0.8677337700145509
0.8679082848837159
0.8680822931785145
0.8682557971014442
0.8684287988422524
0.8686013005780295
0.8687733044732994
0.8689448126801101
0.8676945323740956
0.8678670977011443
0.8680391678622618
0.8682107449856682
0.8683818311874054
0.8685524285714235
0.8687225392296668
0.8688921652421601
0.869061308677093
0.869229971590904
0.8693981560283637
0.8681667138810147
0.8683359264497826
0.868504661016944
0.8686729196050724
0.868840704225347
0.869008016877632
0.8677874999999948
0.8679558204768532
0.8680647058823477
0.8682321678321626
0.8683991620111681
0.8685656903765638
0.8687317548746466
0.8675235048678669
0.8676905555555504
0.8678571428571377
0.8680232686980558
0.8668226832641719
0.8669897790055197
0.8657939310344775
0.8659619834710692
0.8661295735900911
0.8662967032966982
0.8664633744855915
0.8666295890410907
0.8667953488372041
0.8669606557376998
0.8671255115961749
0.8672899182561256
0.8674538775510152
0.8676173913043427
0.8677804613297099
0.8679430894308892
0.8681052774018893
0.866932162162157
0.865762213225366
0.8659266846361134
0.8660907133243555
0.8649266129032206
0.8650915436241559
0.8639319034852495
0.8627753681392184
0.8629403743315457
0.8631070761014635
0.8632733333333282
0.8634391478029243
0.8636045212765906
0.863769455511283
0.8639339522546368
0.864098013245028
0.8642616402116351
0.8644248348744995
0.8645281002638471
0.8646905138339869
0.8648524999999948
0.8650140604467753
0.8651751968503885
0.8653279161205716
0.8654882198952828
0.8656481045751583
0.8658075718015614
0.8646787483702687
0.8635528645833283
0.8624299089726867
0.8625927272727222
0.8627551232165966
0.8629170984455907
0.8630786545924917
0.8632397932816486
0.8634005161290271
0.862287886597933
0.8624494208494157
0.8626105398457532
0.8627712451861309
0.8629315384615334
0.8630914212547964
0.8632508951406598
0.8634099616858186
0.8635686224489745
0.8637268789808866
0.8638847328244224
0.8627870393900838
0.8629456852791827
0.863103929024076
0.8632617721518936
0.8634192161820429
0.8635574494949443
0.8624684741487969
0.8626263224181309
0.86154125786163
0.8616998743718541
0.8618580928481755
0.8620159147869623
0.8621733416770913
0.8623303749999949
0.8624870162297077
0.8626432668329125
0.8615689912826847
0.8617259950248705
0.861882608695647
0.862038833746893
0.862194671623291
0.8623501237623711
0.862505191594556
0.8626598765432046
0.8628141800246557
0.8629681034482707
0.863121648216477
0.8632748157248106
0.863427607361958
0.8635800245097988
0.8637320685434464
0.8638837408312906
0.8640350427350375
0.8641859756097509
0.8643365408038924
0.8644867396593622
0.8646365735115379
0.8647860436893152
0.8649351515151463
0.8650838983050795
0.8652322853687977
0.8653803140096566
0.8655279855247233
0.8656753012048141
0.864633574007215
0.8647816105769178
0.8649292917166814
0.8650766187050307
0.865223592814366
0.8653702153109996
0.8655164874551919
0.8656624105011881
0.8658079856972534
0.8647772619047567
0.8649235434007082
0.8650694774346741
0.8652150652431739
0.8653603080568668
0.8655052071005864
0.8656497635933754
0.8657939787485189
0.8659378537735797
0.864917903415778
0.8650424705882301
0.8651867215041076
0.8653306338028117
0.8654742086752586
0.8656174473067864
0.8657603508771878
0.8659029205607425
0.8660451575262492
0.8661870629370577
0.8663286379511007
0.866469883720925
0.8654635307781597
0.8656054524361897
0.8657470451911883
0.86588831018518
0.866029248554908
0.8661698614318655
0.8663101499423247
0.866450115207368
0.8665897583429177
0.8667290804597649
0.8668623421354713
0.8658682339449489
0.8660079037800635
0.8661472540045715
0.8662862857142805
0.8664249999999948
0.8665633979475432
0.8667014806378079
0.8668392491467525
0.8669767045454493
0.8671138479001083
0.8672506802721036
0.8673872027180015
0.8675234162895875
0.8665431638418026
0.8666800225733582
0.8668165727170184
0.8669528153153101
0.867088751406069
0.8670877528089836
0.8672232323232272
0.8673584080717437
0.8674932810750228
0.8676278523489881
0.8677621229050227
0.8678960937499948
0.8680297658862824
0.8681631403117989
0.8682962180200171
0.8684289999999948
0.8685614872363988
0.8686855875831434
0.8688174972314455
0.8689491150442425
0.8690804419889451
0.8692114790286923
0.8693422271223763
0.8694726872246644
0.8696028602860234
0.8697327472527421
0.8698623490669541
0.8699855263157843
0.8701145673603453
0.8691625820568877
0.8692824043715796
0.869411790393008
0.8695408942202784
0.8696697167755939
0.8697982589771439
0.8698958695652123
0.8700238870792565
0.8701516268980426
0.8702790899241551
0.8704062770562719
0.870533189189184
0.8706598272138177
0.8697206040992397
0.869847521551719
0.869974488697519
0.8701011827956937
0.8702276047260957
0.8703537553648016
0.870479635584132
0.8706052462526714
0.8706573262032034
0.8707824786324735
0.8709073639274227
0.8710319829424256
0.8711563365282163
0.8712804255319097
0.8714042507970192
0.8715278131634767
0.8716511134676512
0.8717741525423677
0.870851640211635
0.8709752642706079
0.871098627243923
0.8712217299578007
0.8713445732349789
0.8714671578947316
0.8715894847528864
0.8717115546218436
0.8718333683105929
0.8719549266247327
0.872076230366487
0.8711640167363964
0.8712858934169226
0.8714068893528132
0.871528258602706
0.8716493749999948
0.8707423517169564
0.8708640332640281
0.8699597092419471
0.8700819502074637
0.870203937823829
0.8703256728778416
0.8704467425025801
0.8705679752066063
0.8706889576883333
0.8708096907216443
0.8709301750772348
0.8710504115226285
0.8711704008221942
0.8712901437371611
0.8714096410256358
0.8715288934426177
0.8716479017400153
0.8717666666666615
0.8718851889683298
0.8720034693877499
0.8721215086646227
0.8712334012219907
0.8713519837232908
0.8714703252032469
0.8715884263959338
0.8717062880324491
0.8718239108409269
0.8719412955465535
0.8710596562183972
0.8701797979797927
0.8702984863773914
0.8704169354838658
0.8705351460221499
0.8706531187122685
0.8706792964824068
0.8707968875501956
0.8699234704112285
0.8700415831663274
0.8701594594594543
0.8702720999999948
0.8703895104895053
0.869520858283428
0.8696387836490477
0.8697564741035805
0.8688910447761142
0.8690092445327979
0.869127209533262
0.8692449404761853
0.8693624380574775
0.8694797029702919
0.868619683481696
0.8687374505928802
0.8688549851924923
0.8689722879684366
0.8681161576354628
0.8682339566929081
0.8683515240904569
0.8684688605108003
0.8685859666339496
0.8687028431372497
0.8688194906953914
0.8679693737769029
0.8680865102639244
0.8682034179687448
0.8683200975609704
0.8684365497075971
0.868552775073023
0.868668774319061
0.8687845481049511
0.8689000970873734
0.8690154219204603
0.8691305232558088
0.8692454017424923
0.8693600580270741
0.869474492753618
0.8695887065637014
0.8697027000964268
0.8698164739884341
0.8689793070259813
0.8690856730769179
0.8682508165225692
0.8683655470249468
0.868480057526361
0.8685943486589986
0.8687084210526264
0.8688222753346028
0.8689359121298897
0.869042175572514
0.8682137273593847
0.8683276190476139
0.8684412940057037
0.8685547528517058
0.8686679962013244
0.8687810246679265
0.8679575355450185
0.8680710227272675
0.8681842951750185
0.8682973534971593
0.8684101983002781
0.868522830188674
0.868635249764368
0.8687469868173207
0.8688589840075207
0.8689383458646565
0.86904948356807
0.8691520637898635
0.869263261480782
0.8693742509363244
0.8694850327408742
0.8695956074766303
0.8697059757236176
0.8698161380596963
0.8699260950605726
0.8700358472998085
0.8701451162790645
0.8702544609665375
0.870363602599809
0.870472541743965
0.8705812789619967
0.8704966666666614
0.8706051803885239
0.8707134935304938
0.8708216066481942
0.8700182656826515
0.8701268202764925
0.8702351749539542
0.870343330266784
0.8704512867647006
0.8705343434343382
0.8706419266054993
0.8707493125572816
0.8705776556776504
0.870684903934121
0.8707919561243093
0.870898812785383
0.8710054744525495
0.8709222424794844
0.871028688524585
0.8702361237488574
0.8703429999999949
0.8704496821071701
0.8705561705989059
0.8706624660018081
0.8707685688405745
0.8708744796380039
0.8709801989150039
0.8701934056007175
0.8702995487364569
0.8704055004508514
0.8696213513513462
0.8697277227722721
0.8689455935251746
0.8690493261455474
0.8691559245960452
0.8692623318385599
0.8693685483870917
0.8694745747537997
0.869580411449011
0.8696860589812281
0.8697915178571377
0.8698967885816185
0.8700018716577489
0.8701067675868158
0.8702114768683222
0.8701696888888838
0.86939689165186
0.8695019520851768
0.8696068262411296
0.8697115146146982
0.86981601769911
0.8699203359858482
0.8700244699646592
0.8692565754633664
0.8693318342151625
0.8685659030836954
0.8686708626760513
0.8687756376429149
0.8680122144112428
0.8681173836698808
0.8682223684210476
0.8683271691498634
0.8684317863397497
0.8685362204724358
0.8686404720279669
0.868744541484711
0.8688484293193667
0.8689521360069696
0.8690556620209008
0.8691590078328931
0.8692621739130384
0.8693651607297951
0.8694679687499949
0.8687138768430132
0.8679610918544143
0.8680648484848434
0.8681684256055312
0.8682718236819309
0.8675220207253835
0.8676257981018068
0.8677293965517191
0.8678328165374626
0.8679360585197884
0.8680391229578625
0.8681420103092733
0.8682447210300378
0.8683201543739228
0.8684225364181611
0.8685247431506798
0.8686267750213806
0.8687286324786273
0.8688303159692519
0.8689318259385614
0.8690331628303444
0.8691343270868773
0.8683946382978672
0.8684961734693826
0.8685969413763756
0.8686937181663786
0.8687947413061866
0.868895593220334
0.8689962743437716
0.8682610829103167
0.8683621301775101
0.8684630067567521
0.8685637130801642
0.8686642495784104
0.8687646166807033
0.8688648148148105
0.8689648444070606
0.8690647058823489
0.8691643996641437
0.8692639261744928
0.869363285834028
0.8686351758793932
0.8687348953974858
0.8688344481605315
0.8681086048454433
0.8682085141903136
0.8683082568807305
0.8684078333333299
0.8685072439633607
0.868606489184689
0.8687055694098057
0.8688044850498309
0.86890323651452
0.8690018242122691
0.8691002485501216
0.8691985099337722
0.869296608767574
0.8685781818181793
0.8686766308835648
0.8679599009900966
0.8680586974443505
0.8681573311367358
0.8682558024691336
0.8683541118421032
0.868452259654887
0.8685502463054168
0.8686480721903181
0.8687457377049163
0.8688432432432416
0.8689405891980344
0.8690377759607508
0.8691348039215673
0.8692316734693865
0.868522675367046
0.8678148329258341
0.8679125407166112
0.8680100895036604
0.8681074796747957
0.868204711616571
0.8683017857142848
0.8683987023519862
0.8684954619124791
0.8677922267206472
0.867889320388349
0.8679862570735646
0.868083037156704
0.8681796610169489
0.8682761290322578
0.8683724415793713
0.8684685990338163
0.8685646017699116
0.8686604501607718
0.8687561445783134
0.8688516853932587
0.8689470729751407
0.8682508012820517
0.8683465172137714
0.8683786400000004
0.868474100719425
0.8685694089456876
0.8686645650438953
0.8687595693779913
0.8688544223107578
0.8689491242038226
0.8690436754176621
0.8691380763116069
0.8684477362986508
0.8685424603174615
0.867853687549565
0.8679487321711582
0.8680436262866206
0.868138370253166
0.868232964426879
0.8683274091627189
0.8684217048145242
0.8685158517350176
0.8686098502758096
0.8687037007874036
0.8687974036191995
0.8688693396226436
0.8689609583660665
0.8690542386185264
0.8691473725490217
0.8692403605015696
0.8693332028191096
0.8694258998435079
0.8695184519155615
0.8696108593750026
0.8689320062451236
0.8690247269890822
0.869117303195638
0.8684404205607504
0.8685333073929989
0.8686213841368613
0.868713986013989
0.8688064440993819
0.868898758727699
0.8689909302325612
0.8690829589465563
0.8691748452012417
0.8692665893271495
0.8693581916537901
0.8694496525096561
0.8695409722222258
0.8696321511179682
0.8697231895223458
0.8698140877598192
0.8699048461538501
0.8699954650269064
0.870085944700465
0.8701762854950157
0.8695089723926422
0.8688426819923414
0.8689337672281819
0.8690185921958727
0.8691094036697291
0.8691964858670784
0.869285801526722
0.8693762013730022
0.8694664634146386
0.8695565879664936
0.8696465753424705
0.869736425855518
0.869826139817634
0.8699157175398682
0.8700051593323267
0.8700944655041749
0.8701836363636415
0.8695249053747213
0.869614372163394
0.869703703703709
0.8697929003021202
0.8698819622641564
0.8699708898944248
0.8700596834966144
0.8701483433734997
0.8702368698269433
0.8703252631579006
0.8704135236664221
0.8704967717717776
0.8705847711928041
0.8706726386806657
0.8707603745318413
0.8708479790419223
0.8701966342558027
0.8702710014947745
0.8703587752053834
0.8704464179104541
0.8705339299030639
0.870618405365133
0.8707056589724562
0.8707927827381018
0.8708797769516795
0.870966196136708
0.8710529324424714
0.8711395400593539
0.8712260192735428
0.8713123703703772
0.8713917098445665
0.8714778106508945
0.8715637841833034
0.8716496307237884
0.8717353505535127
0.8718209439528096
0.8719064112011864
0.871991752577327
0.872076968359095
0.8721620588235369
0.8722344599559223
0.8723193098384805
0.872404035216442
0.8724886363636442
0.8725731135531214
0.8720065153733607
0.8720912216532632
0.8721758040935753
0.8722602629656765
0.8722770072992782
0.8723612691466164
0.8724454081632735
0.8725294246176339
0.8726133187773009
0.8726970909090993
0.8727807412790782
0.872864270152514
0.8722308417997182
0.8723146482958751
0.872398333333342
0.8724818971759682
0.8718505788712099
0.8719344179320406
0.8720181358381591
0.8721017328519945
0.8721852092352183
0.8722685652487474
0.8723518011527469
0.8724349172066327
0.872517913669074
0.8726007907979965
0.8726835488505842
0.872766188083283
0.8721401004304256
0.8722230107526977
0.871598209169064
0.8716813886900597
0.8717644492131714
0.8718473909935767
0.8719302142857241
0.8720129193433361
0.8720955064194108
0.8721779757662254
0.8715567663817765
0.8709364412811489
0.870316998577535
0.870400497512448
0.8704838778409193
0.8705671398154822
0.870649716312067
0.8707327427356588
0.870815651558084
0.8708984430290267
0.8709811173974646
0.8710636749116714
0.8711461158192197
0.8712284403669832
0.8713106488011392
0.8713927413671708
0.8714747183098701
0.8715565798733397
0.8716383263009956
0.8710257905832859
0.8711077949438314
0.8711896842105376
0.8712714586255372
0.8713531184302846
0.8714346638655577
0.8708248425472472
0.8709066433566548
0.8709883298392848
0.8710699022346485
0.8711513607815888
0.8712327057182824
0.8713139372822418
0.8713950557103183
0.8714760612387037
0.8715569541029328
0.8716377345378856
0.8710324305555677
0.871113462873017
0.8711943828016766
0.8712751905752029
0.8713558864266051
0.8714364705882477
0.871516943291852
0.8715973047684991
0.8716775552486313
0.8717576949620555
0.8718377241379438
0.8719176430048371
0.8719974517906465
0.8720771507226557
0.8721567400275233
0.8722362199312845
0.8716371565934197
0.8717168840082492
0.871118998628271
0.8711989718985739
0.8712788356164516
0.8713585900068579
0.871438235294131
0.8708425837320708
0.870922472677609
0.8710022525597404
0.8710819236016506
0.8704881390593182
0.8705680517711307
0.8706478556841525
0.8707275510204219
0.8708071380013734
0.8702155570652311
0.8702953835709575
0.8703751017639216
0.8704547118644207
0.8705335365853797
0.8699441435342048
0.8700236129905415
0.8701032454361194
0.8701827702702842
0.8702621877110202
0.8703414979757226
0.870420701281201
0.87049979784368
0.8705787878788022
0.8706576716016294
0.8707364492266452
0.8708151209677564
0.8708936870382953
0.8709721476510213
0.8710505030181233
0.8711287533512212
0.8712069658406042
0.8712850066934552
0.8713629431438276
0.8714407754010844
0.8708586506346174
0.8709367156208427
0.8710146764509824
0.870434000000015
0.8705121918721004
0.8705902796271789
0.8706682634730691
0.8707461436170366
0.8708239202657961
0.8709015936255134
0.8709791639018071
0.8710566312997503
0.8711339960238724
0.8712112582781614
0.8706346790205318
0.870712169312185
0.8707895571711989
0.8708668428005443
0.8709440264026561
0.8710211081794355
0.8704469347396336
0.8698735177865772
0.8699511520737487
0.8700286842105424
0.8701061143984382
0.8701834428383868
0.8702606697308107
0.8703377952756068
0.8704148196721475
0.8704917431192825
0.8705685658153406
0.8706452879581317
0.8707219097449479
0.8707984313725656
0.8708748530372472
0.8709511749347426
0.8710273972602908
0.8711035202086218
0.8705360260586488
0.8706119140625169
0.870045478204311
0.8701220416125007
0.8701985055230839
0.8702748701298871
0.8703511356262339
0.8704273022049458
0.8705033700583451
0.8705793393782556
0.8706552103560043
0.8700920439844934
0.8701681318681492
0.8702441214470459
0.8703200129115733
0.8703958064516305
0.8704715022566263
0.8705471005154816
0.8706226014166307
0.870698005148023
0.8707733118971239
0.8708485218509177
0.8709236351959075
0.8709986521181181
0.8710735728030969
0.8711483974359155
0.8712231262011713
0.8706653649167916
0.8707403071017457
0.8708151534527037
0.870889904153373
0.8709645593869916
0.8710391193363298
0.871113584183692
0.8711879541109172
0.8712563057325026
0.8713304901336913
0.8714045801526904
0.8714758423394974
0.8715497458704126
0.8716235555555744
0.8716972715736229
0.8717708941027456
0.871844423320678
0.8719178594047055
0.8719912025316646
0.8720644528779444
0.8715132111251771
0.8715866708780987
0.8716600378788071
0.8717333123028583
0.8718029003783294
0.8718759924385826
0.8713269521410771
0.8707786028949217
0.8708522012578809
0.8709257071024706
0.8709991206030345
0.8710724419334783
0.8711456712672717
0.8712188087774491
0.8712918546366111
0.8713648090169264
0.8714376720901323
0.870892682926849
0.8709657500000197
0.8710387257963971
0.8711116104869112
0.8711844042420661
0.8712546758104937
0.8713272897196461
0.8713945205479651
0.87146695706287
0.8715393034826071
0.8715975761342649
0.8716697515528151
0.8717418373681145
0.8718138337469185
0.8718857408555689
0.8719575588599955
0.872029287925717
0.8721009282178422
0.872171675943125
0.872243139678636
0.8717043854231211
0.8711662962963167
0.8712382479950852
0.8713101109741266
0.8713818853974328
0.870845320197065
0.870917292307713
0.8709891758917796
0.8710609711124977
0.8711326781326989
0.8705979128299778
0.8706698159509411
0.8707416309013084
0.8708133578431582
0.8708849969381717
0.8709565483476343
0.871028012232437
0.8710993887530774
0.8711706780696608
0.870638827838849
0.8707103111653659
0.870722073170753
0.8707934186471877
0.8708646772229203
0.8709358490566252
0.8710069343065908
0.8710779331307206
0.8711488456865344
0.8712196721311691
0.871290412621381
0.8713610673135451
0.8714316363636582
0.8715021199273386
0.8715725181598282
0.871642831215993
0.8717130592503243
0.8717832024169405
0.8718532608695874
0.8719232347616396
0.8719931242461019
0.8720629294756099
0.872132650602432
0.8722022877784691
0.872271841155257
0.8723413108839672
0.8724025841346379
0.8724718918919144
0.8725411164466013
0.8726102579484329
0.8726261390887518
0.8726951467945104
0.8727640718563102
0.8728329144225243
0.8728935406698793
0.872962223550531
0.8730308243727828
0.8730993432836052
0.8731677804296174
0.8732361359570894
0.8732590584028838
0.8733272781417742
0.87339541666669
0.8728758477097199
0.872944173602877
0.873012418300677
0.8730805819477669
0.8731486646884508
0.8732166666666902
0.8732752222881088
0.8733430687204027
0.8728259917110952
0.8728940236686626
0.8729619751626493
0.8730298463357211
0.8730976373302068
0.8725822314049824
0.8726502064896993
0.8721356721698351
0.8722038302887687
0.871690164899906
0.8711771041789526
0.8706646470588473
0.8701527924750384
0.8702219153936783
0.8702909571344924
0.8703599178403995
0.8698494428152731
0.8698516412661433
0.8699207381371065
0.8699897540983845
0.8700586892920076
0.8701275438596731
0.8701963179427475
0.8702650116822671
0.8703336252189383
0.8704016919486822
0.8704701457726189
0.8705385198135441
0.8706068142108572
0.8706750291036333
0.8707431646306236
0.870811220930257
0.8708791981406404
0.87094709639956
0.8704416134649113
0.8705096867749665
0.8705776811594449
0.8706455967555288
0.8707134337000826
0.8707811921296544
0.8708488721804759
0.8709164739884642
0.8709839976892219
0.8710514434180389
0.8711188113098923
0.8711861014994483
0.8712533141210625
0.8713204493087809
0.8708188255613377
0.8708861334867916
0.8709533640023254
0.8710205172414046
0.87052021826539
0.8705875430539862
0.8706547905909605
0.8701555619266308
0.8702229799427188
0.8702484536082729
0.8703157412707753
0.8703829519451056
0.8704500857633188
0.8705171428571684
0.8705841233581068
0.870651027397286
0.8707178551055591
0.8707846066134807
0.8708372079772337
0.8709038154897752
0.8709703471827236
0.8710368031854638
0.8711031836270867
0.8711694886363895
0.8712357183418772
0.8713018728717628
0.8713679523539682
0.8714339569161259
0.8714998866855785
0.8715657417893807
0.871072495755544
0.8711385180995738
0.8712044657999133
0.8712703389830772
0.8713361377752946
0.8714018623025095
0.8714675126903818
0.8715330890642881
0.8715985915493223
0.8716640202702969
0.871729375351743
0.8717946569179119
0.8718598650927755
0.8719250000000268
0.8719900617630812
0.8720550505050774
0.8721199663488772
0.8716311098654977
0.8716961904762174
0.8712081187010348
0.8707205931729425
0.8707860738255303
0.870851481274482
0.8709168156424851
0.8709820770519534
0.8710472656250271
0.8705614612381755
0.8700761984392691
0.8695914763231469
0.8696572939866641
0.8697230383973561
0.8697887096774466
0.8698543079488877
0.8699198333333606
0.8699852859522761
0.8700506659267755
0.8700886855241539
0.8701539356984753
0.8702191135734346
0.8702842192691305
0.8703492529053956
0.8704142146017975
0.8704791044776395
0.8705439226519613
0.8706086692435396
0.8706733443708887
0.8707379481522617
0.8707911797133685
0.870855647382948
0.8709200440528914
0.8709843698404242
0.8710486248625142
0.8711128092358719
0.8711767032967312
0.8711864909390724
0.8712504939627064
0.87131442676909
0.8713782894737122
0.871442082191809
0.8715058050383633
0.8710287903667495
0.8710926695842732
0.8711564789502743
0.8712202185792632
0.8712838885855008
0.8713474890829978
0.8714110201855166
0.8714744820065715
0.871537874659429
0.8716011982571091
0.8716644529123857
0.871727638737787
0.8717907558455968
0.8718538043478548
0.8719167843563568
0.8719796959826563
0.8720425393380646
0.8721053145336514
0.8721680216802457
0.8716955579631924
0.8717584190579607
0.8718212121212411
0.8718839372634146
0.8719465945946236
0.8720091842247725
0.872071706263528
0.871601079330844
0.8716637540453366
0.871726361186013
0.8717889008620981
0.8718513731825818
0.8719137782562187
0.8719761161915301
0.8720383870968036
0.872100591080094
0.8721627282492239
0.8722247987117847
0.8722868025751369
0.8723487399464103
0.8724106109325055
0.8724724156400939
0.8725341541756186
0.8725958266452947
0.87265743315511
0.8727189738108262
0.8727804487179787
0.8728418579818772
0.8729032017076074
0.8724376533333633
0.8724991471215652
0.8725605753862847
0.8726219382321919
0.8726832357637342
0.8722190425532216
0.8722804891015719
0.872341870350721
0.8724031864047036
0.8719401273885652
0.8720015915119665
0.8720629904560218
0.8721243243243546
0.8721855932203694
0.8722467972472512
0.872307936507967
0.8723690111052658
0.8724300211416796
0.8724909667195234
0.8725518479408965
0.8726126649076824
0.8726734177215497
0.8727341064839527
0.8727935194942351
0.8728540810953441
0.8729145789473992
0.872975013151004
0.8730353838065503
0.873095691014219
0.8731559348739806
0.8732161154855953
0.8732762329486145
0.8733362873623803
0.8733962788260269
0.8734562074384806
0.8735160732984605
0.8730589743590056
0.8726023535565165
0.8726625718766647
0.8727227272727586
0.8727828198433734
0.872842849686879
0.8729025560772353
0.8729624608967989
0.8730223032829912
0.8730820833333648
0.8731397188964395
0.8731993756503956
0.8732589703588458
0.8733185031185347
0.8728648311688627
0.872924506749772
0.872984120394427
0.8730436721992018
0.8731031622602701
0.8731625906736068
0.8732219575349877
0.8732812629399903
0.8733405069839946
0.8733996897621829
0.873458811369541
0.8735178719008584
0.8735768714507289
0.8736358101135511
0.8736946879835287
0.8737535051546712
0.8738122617207946
0.8738709577755214
0.8739295934122813
0.8739881687243121
0.8740466838046596
0.8740965570401145
0.8741538263996214
0.8742121663244675
0.8737636223704787
0.8738221025641348
0.8738805228088483
0.8739388831967536
0.8739971838197969
0.8740554247697356
0.8741136061381399
0.8736667177914434
0.8737250383239977
0.8737832992850172
0.8738415007657293
0.8738996428571755
0.8739577256502111
0.8740157492355067
0.8735705043301396
0.8736286659878127
0.8736867684478699
0.8737448118006431
0.8738027961362809
0.8738607215447483
0.8739185881158277
0.873970355329982
0.8740281075596472
0.8735848884381667
0.8736427774962315
0.8737006079027685
0.8737583797468684
0.8738160931174419
0.8738737481032197
0.873931344792753
0.8739888832744142
0.8740463636363968
0.8741037859667167
0.8741611503532118
0.874218456883543
0.8742757056451945
0.8743328967254741
0.8743900302115137
0.8744471061902699
0.8745041247485243
0.8745558069381933
0.8746127135678726
0.8746695630336849
0.8747263554217203
0.8747830908178961
0.8743443831494819
0.8743989974937679
0.8744558116232801
0.8745125688533136
0.874569269269303
0.8741317658829751
0.8736947000000337
0.8737517241379648
0.8738086913087251
0.8738656015976374
0.8739224550898542
0.8739792518703581
0.8740359920239621
0.8740926756353105
0.8741493027888786
0.8741982578397552
0.874254776119437
0.8743112381899893
0.8743676441352229
0.8744239940387822
0.8744731380337978
0.8745293796526397
0.8745855654762247
0.8746416955875405
0.87469777006941
0.8747508172362899
0.8748067821782521
0.8748626917367983
0.874430019782428
0.8744860603065099
0.8745420454545798
0.8745979753086764
0.8746538499506762
0.874709669462294
0.8747654339250839
0.8748211434204387
0.8748767980295913
0.8749323978336142
0.8749879429134205
0.8750434333497642
0.8750988692232403
0.87466884520888
0.8747244106090721
0.8747799214531522
0.8748353778214284
0.8748907797940516
0.8749461274510153
0.8750014208721565
0.8750566601371554
0.8751118453255368
0.8751669765166691
0.874739022004925
0.8747942815249617
0.8748494870542608
0.8749046386719102
0.8749597364568434
0.8750147804878401
0.8750697708435262
0.8746433235867799
0.8746984413054419
0.8747535053554394
0.8748085158151205
0.8748634727626813
0.8749183762761656
0.874973226433466
0.875028023312323
0.8750827669903268
0.8751374575449167
0.8751920950533818
0.8752466795928616
0.8753012112403458
0.8753518159806652
0.8749281219748662
0.8745048379294018
0.8745596228240202
0.8746143547607896
0.8746690338164609
0.8747236600676359
0.8747782335907694
0.874832754462168
0.874410945033787
0.8744655903614816
0.8745201830443519
0.8745747231584374
0.8746292107796317
0.874683645983682
0.8747380288461899
0.8747923594426118
0.874846637848259
0.8749008641382983
0.8749550383877521
0.875009160671499
0.875063231064274
0.8751172496406687
0.8751712164751321
0.8752251316419702
0.8752789952153474
0.8753328072692855
0.8753865678776654
0.8754402771142267
0.8754939350525676
0.875076038186194
0.8751298187023266
0.87471249403914
0.8747663965681967
0.8748202477370542
0.8748740476190842
0.8749277962875188
0.8745115604186855
0.8745654303376496
0.8741497623574511
0.8737344893112005
0.8733196106363139
0.8733739439962398
0.8734282258064883
0.8734824561403876
0.8735366350711268
0.8735907626717563
0.8736300662879155
0.8732166114529473
0.8732708136234993
0.8733249645390438
0.8733790642722485
0.8734331128956438
0.8734871104816233
0.8735410571024437
0.8735949528302256
0.8736487977369535
0.8732370876531944
0.8732910504004138
0.8733449623352536
0.8733988235294489
0.8734526340545996
0.8735063939821716
0.8735601033834958
0.8736137623297695
0.873667370892056
0.8737209291412855
0.873311116322739
0.8733647913736894
0.8734184161199998
0.8734696018735736
0.8735231273408613
0.873567945718334
0.873621375116969
0.8736747545582422
0.8737280841121869
0.8737813638487063
0.8738345938375724
0.8738877741484276
0.8734801772388434
0.8730729603729979
0.8726661230196088
0.8727197484862974
0.8727733240223838
0.8728268496975713
0.8728803255814329
0.8729337517434128
0.8729871282528258
0.8725816535067724
0.8726351439183292
0.872230208816743
0.8722838126159931
0.872337366713065
0.8723908711770535
0.8724443260769252
0.8724936111111489
0.872546968995873
0.8726002775208519
0.8726535367545455
0.8727067467652875
0.8727599076212851
0.8728130193906197
0.8728630364559677
0.8729160516605545
0.8729690179806742
0.8730219354839089
0.8729699677568321
0.8730228360958022
0.8730756557754638
0.8731284268629635
0.8731811494253254
0.8732338235294499
0.8732864492421144
0.8733390266299739
0.873391555759561
0.873444036697286
0.8734964695094376
0.8735488542621831
0.8736011910215683
0.8732011904762288
0.8732536384439743
0.8733060384263879
0.8733583904892931
0.8734106946983932
0.873462951119271
0.8735151598173901
0.8735630305796824
0.87361514598544
0.8736672138623276
0.8737192342753348
0.8737410022779428
0.8737929417122425
0.873844833864399
0.8738966787989467
0.8739484765803024
0.8740002272727659
0.8740519309405204
0.8741035876476319
0.8741551974580506
0.8742067604356105
0.8742582766440298
0.874309746146911
0.8743611690077416
0.874412545289894
0.8744638750566256
0.8745151583710797
0.8745663952962851
0.8746175858951566
0.8746687302304955
0.8742736675700481
0.8738789616253212
0.8739303700361402
0.8739700947226372
0.8740214156898497
0.8740726904011207
0.874119009009048
0.8741701936065226
0.8742213321332524
0.8742724246514112
0.8743234712230608
0.8743744719101516
0.8744254267745226
0.8740327795240626
0.8740838420108112
0.8741348586810621
0.8741858295964519
0.8742367548185064
0.8738450716846271
0.8738961038961433
0.8739470904208093
0.8739980313199499
0.8740489266547801
0.8736582029504194
0.87326782841827
0.8733189816882931
0.8733700892857538
0.8734211512717932
0.8734721677074436
0.8735231386536285
0.8735740641711626
0.8736249443207523
0.8732359750668249
0.8728473520249617
0.8728984875445236
0.8725103601601107
0.8725616000000396
0.872612794313678
0.8726639431616737
0.87271171770976
0.8727627772848666
0.8723757427938312
0.8724269060284084
0.8724780239256046
0.8724453498671788
0.8724964143426692
0.8725474336283584
0.872598407784206
0.8726493368700663
0.8727002209456872
0.8727510600707112
0.8728018543046757
0.8728526037070126
0.8729033083370492
0.872518430335137
0.8725692375496213
0.87262000000004
0.8726707177455266
0.8727213908451105
0.8727720193577172
0.8728226033421685
0.8728355164835566
0.8728860281195481
0.8729364953887094
0.8729869183494695
0.8730372970601543
0.8730876315789876
0.8731379219640911
0.8731881682734847
0.8732383705650864
0.8732885288967128
0.8733386433260798
0.8733887139108016
0.873438740708392
0.8734887237762643
0.8735386631717312
0.8735885589520056
0.8736384111742004
0.8736882198953285
0.873737985172304
0.8737308195292472
0.8737805228758576
0.8733999564460336
0.8734497605572892
0.8734995213229301
0.8735492387995187
0.873598913043519
0.8736485441112967
0.8736981320591198
0.8737476769431585
0.8737971788194853
0.8738466377440756
0.8738960537728075
0.8739454269614626
0.8739947573657255
0.8740440450411843
0.874093290043331
0.8741424924275616
0.8741916522491759
0.8742407695633787
0.8742898444252788
0.87433887688989
0.874387867012131
0.8740104876996527
0.8740595772217841
0.8741086244071132
0.8741576293103861
0.8742065919862541
0.8742555124892747
0.8743043908739113
0.8743532271945336
0.8744020215054177
0.8744450988822425
0.8744938117748587
0.8741181701031341
0.8741669815371818
0.8742157510730028
0.8742644787645202
0.8743131646655646
0.8743618088298744
0.8744104113110955
0.8744589721627825
0.8745074914383978
0.8745559691913125
0.8746044054748063
0.8742729799059844
0.874318803418845
0.8743672789406653
0.8744157130657975
0.874460990183567
0.8745093430034545
0.8745576545842633
0.8746059249787286
0.874654154239496
0.8747023424191214
0.8747504895700711
0.8747985957447221
0.8748466609953622
0.8748946853741907
0.8749426689333176
0.8749906117247648
0.8746190658174506
0.8746671052631987
0.8747151039457344
0.8747630619169194
0.8743922424756659
0.87444029661021
0.87448831003816
0.8745362828112174
0.8745842149809968
0.8742142554991943
0.873844608879533
0.8738927726120437
0.8739408956485404
0.8739889780405807
0.8740370198396349
0.8740850210970864
0.8741329818642323
0.8741809021922827
0.8738125158028212
0.8738605307498292
0.8739085052631976
0.8739455387205783
0.8739934371056348
0.874041295206095
0.874089113072759
0.8741354201681066
0.8741831583368727
0.8742308564232131
0.8742785144775885
0.8743261325503747
0.874373710691863
0.8744212489522604
0.8744687473816896
0.8745162060301896
0.8741501465048526
0.8741976987448087
0.874245211208738
0.8738797240803062
0.8739273297116976
0.8739748955723026
0.8740224217119383
0.8736576377295877
0.8737052565707518
0.873752835696452
0.8738003751563534
0.8738478750000382
0.8734839233653027
0.8735315154038683
0.8731679983354522
0.8732156821963775
0.8732633264033645
0.8729003740648759
0.8729481096801377
0.8729958056478784
0.8726334163553721
0.8726812033195399
0.8727250933223107
0.8723632669983794
0.8724111065064613
0.8724589063794909
0.8725066666667043
0.8725543874172561
0.8726020686802195
0.872241191067035
0.8718806118231048
0.8719285123967316
0.8719763733994591
0.8720241948803015
0.8720719768881924
0.8717122112211593
0.871760082474264
0.871807914262197
0.8718557066337411
0.8719034596375987
0.8719511733223917
0.8719988477366624
0.8720464829288725
0.8720940789474051
0.8721416358405627
0.872189153656569
0.8722366324435683
0.8722840722496259
0.8723314731227282
0.8719736669401512
0.8720211562115984
0.8720686065574133
0.8721160180254356
0.8721633906634267
0.8722092918543136
0.8722565875614108
0.872303844580813
0.8723510629599704
0.8719945647732276
0.8720418709150685
0.8720891384238822
0.8721363673469744
0.8721835577315737
0.8722307096248316
0.8722778230738227
0.8723248981255448
0.8723719348269193
0.8724040716612732
0.8724510378510733
0.87249796582591
0.8725448556324061
0.8725917073171083
0.8726385209264877
0.87268529650694
0.8727318717012125
0.8727786120130221
0.8727940365111913
0.8728406731549417
0.8728872719903066
0.872933833063244
0.8729803564196379
0.8730248178138
0.8730712666936812
0.8727180825243067
0.8727646178730635
0.8728111156022982
0.8724584646464993
0.8725050484653012
0.8725515946710075
0.8721994753834083
0.8722461073013656
0.8718943951613248
0.8719411124546897
0.871987792103177
0.8720344341522694
0.8720810386473772
0.8720971026157283
0.8721436444087227
0.8721901487736569
0.8722366157556609
0.8722830453997928
0.8723294377510378
0.8723757928543091
0.8724221107544479
0.8724683914962229
0.8725146351243319
0.8725608416834002
0.8726070112179821
0.8726528233880991
0.8726989191353416
0.8727449779912299
0.8727910000000333
0.8728369852059509
0.8728829336531106
0.8729288453855705
0.8729747204473174
0.8730205588822685
0.8730663607342707
0.8731121260471011
0.8731578548644666
0.8732035472300048
0.8732492031872836
0.8732948227798016
0.873340406050988
0.8729928770394276
0.873038544152777
0.8726914115308475
0.8727371621621945
0.8727828764402389
0.8728285544082928
0.8728741961095995
0.8729198015873337
0.8729653708846017
0.8730109040444413
0.8726648830757355
0.8727104992076389
0.8727560792079527
0.8728016231195884
0.8728471309853899
0.872892602848133
0.8729293001186558
0.872974703557344
0.8730200711181668
0.8730654028436335
0.8727207264114015
0.8727661404893764
0.872811518737704
0.8728568611987696
0.8729021679148914
0.8729474389283213
0.8729926742812443
0.8730378740157791
0.8730830381739784
0.873128166797828
0.8731732599292484
0.8732183176100938
0.8728752062868679
0.8725323644933538
0.8725776207303018
0.8726228414443008
0.872668026677159
0.8727131764706189
0.8727582908663575
0.8728033699059866
0.8728484136310528
0.8728934220830374
0.8729383953033572
0.8729833333333636
0.8730282362143439
0.8730731039875204
0.8727319265338325
0.8727733203125302
0.872432526356922
0.8724775565964392
0.8725225516972599
0.8725675117004981
0.8726124366472034
0.8726472330475746
0.8726920919361421
0.8727369158878803
0.8727817049435875
0.8728264591439985
0.8728711785297846
0.8729158631415537
0.8729605130198507
0.8730051282051576
0.8730497087378934
0.8730942546584144
0.8731387660070141
0.8728000775795483
0.8728425746413631
0.8728871317829748
0.8729316543975494
0.8729761425252033
0.8730205962059909
0.873065015479905
0.873109400386876
0.8731537509667727
0.8731980672594025
0.8732105486862728
0.8732548088065175
0.8732990347490632
0.8733432265534827
0.8733856095679298
0.8734297338989871
0.8734738242097431
0.8735178805395274
0.8735619029276092
0.8736058914131972
0.87364984603544
0.8736937668334256
0.8733577307692588
0.8734017301038343
0.8734456956187827
0.8734896273530821
0.87353352534565
0.8735773896353445
0.8732421719110024
0.873286114307661
0.872951265337451
0.8729952855500468
0.8730392720306789
0.8730832248181049
0.8731271439510229
0.8731710294680718
0.8732148814078315
0.8732586998088228
0.8732859327217398
0.8733296904853157
0.8733734148205009
0.8734171057655865
0.8734607633588057
0.873504387638333
0.8735479786422848
0.8735915364087192
0.8736350609756366
0.8736785523809792
0.8737220106626314
0.8737654358584203
0.8738088280061149
0.8738521871434272
0.8735199239543991
0.8735633599392132
0.8732314589665918
0.8732749715154081
0.8733184510250833
0.8733618975332331
0.8734053110774163
0.8730740993553543
0.8731175890826646
0.8731610458507272
0.8732044696969958
0.8732478606588674
0.8732912187736823
0.8733345440787244
0.873377836611221
0.8734210964083434
0.8734643235072064
0.8735075179448689
0.8735506797583338
0.8735938089845481
0.8736369056604029
0.8736799698227339
0.873723001508321
0.873766000753889
0.8738089675961067
0.8738519020715884
0.8738948042168927
0.8739376740685235
0.8739805116629296
0.8740233170365049
0.8736947368421303
0.8737180383314794
0.8733898196844728
0.873432782576067
0.8734757132132381
0.873518611632295
0.8735614778694922
0.8736043119610296
0.8732768740629933
0.8733180217310101
0.8729909363296127
0.8730339198802193
0.8730768712575097
0.8731197904975928
0.8727932685116176
0.8728362616822675
0.8728792227205028
0.8729221516623329
0.8725961911874777
0.8726391937290277
0.8726821641791287
0.8727251025736907
0.87276800894857
0.8728108833395694
0.8728537257824384
0.8728940409683666
0.8729368205510292
0.8729795682917991
0.8730222842262143
0.8730649683897598
0.8731076208178676
0.8731502415459174
0.8731928306092361
0.8732353880430982
0.8732779138827258
0.8733204081632888
0.8733628709199047
0.8734053021876392
0.8734477020015059
0.8731240829937247
0.8731665555555788
0.873208996667924
0.8732514063656782
0.8732937846837079
0.8729708210059403
0.8730132717190618
0.8730556910569336
0.8730980790543266
0.8731404357459608
0.873182761166505
0.8732250553505763
0.8732673183327413
0.8733095501475153
0.8733517508293628
0.8733939204126976
0.8734360589318826
0.8731144698085644
0.8731566801619658
0.8731988594555044
0.87324100772345
0.8732831250000223
0.8733252113193901
0.8733672667156724
0.873409291222938
0.8734512848752056
0.873493247706444
0.8735351797505723
0.8735770810414594
0.8736189516129251
0.8732988274093293
0.8733407692307911
0.8733826803368947
0.8734245607613687
0.8734664105378921
0.8735082297000948
0.8735500182815572
0.873591776315811
0.8736335038363385
0.8736734112491084
0.8737150784958228
0.8737567153284884
0.8737983217803934
0.8738136761488178
0.8738552314983806
0.8735367711370474
0.8732185428051213
0.8732602694829054
0.8733019657808729
0.8733436317321899
0.8733852673699737
0.8734268727272937
0.873468447837171
0.873509992732579
0.8735496185979139
0.8735911038489677
0.8736325589836867
0.8736739840348536
0.8737153790352037
0.8737567440174244
0.873798079014156
0.8738393840579914
0.8738806591814763
0.8739219044171094
0.873963119797342
0.8739977930535657
0.874038951175427
0.874080079537258
0.8741211781713247
0.8741622471098466
0.8742032863849964
0.8742442960289007
0.8742852760736395
0.8743262265512464
0.8743671474937088
0.8740519466474602
0.8740929369369566
0.8737780619596738
0.8738191213539988
0.8738601511879245
0.8739011514933624
0.8739421223021777
0.8739830636461898
0.8736689072609827
0.8737099173553913
0.873750897988525
0.8737918491921198
0.8738327709978656
0.873873663437407
0.8739145265423434
0.8739553603442284
0.873996164874571
0.8740369401648345
0.8737238896848327
0.8737647332617446
0.8738055476020231
0.8738463327370491
0.8738835121602477
0.8739242402574374
0.8739649392423346
0.8736526973919444
0.8736934642857329
0.8737342020707076
0.8737749107780343
0.8734631823046921
0.8735039586305463
0.8735447058823714
0.8735854240912515
0.8736261132882264
0.8736667735042918
0.8737074047703992
0.8733964768683457
0.8734371753824444
0.8734778449502315
0.8735184856025776
0.8735590973703095
0.8735996802842099
0.8736402343750179
0.8733301029464148
0.87337072391769
0.873411103228113
0.8731013829787413
0.8731420418291564
0.8728326364280831
0.8728733616719979
0.8725642705382614
0.8726050619469203
0.8726434890304495
0.8726842235585603
0.8727249292786599
0.8727656062212973
0.8728062544169787
0.8724979512539914
0.8725386652542548
0.8725793505118424
0.8726200070571805
0.8723122045855554
0.8723529266572811
0.8723936200211664
0.8724342847075578
0.872474920746759
0.8725155281690313
0.872556107004593
0.8725966572836202
0.8726371790362464
0.8726776722925627
0.872718137082618
0.8727585734364188
0.8727989813839298
0.8724925210674326
0.8725329940330109
0.872542491228087
0.8725829182743066
0.8726224403927236
0.872662811076077
0.8727031534688323
0.8727434676007171
0.8727837535014171
0.8724782639132121
0.8725186144156918
0.8725589366911672
0.8725992307692472
0.872639496679499
0.8726797344514489
0.8727199441145814
0.8727601256983403
0.8728002792321279
0.8728404047453057
0.8728805022671943
0.8729205718270732
0.8729606134541812
0.8730006271777163
0.8730406130268358
0.8730805710306565
0.8731205012182546
0.8731602644398209
0.8732001391304505
0.8732386648122549
0.8732784845325148
0.8729750521195431
0.8730149357415925
0.8730547916666822
0.8730946199236531
0.8727916724497032
0.8724889351370255
0.8725289181692248
0.8725688734835509
0.8726088011088164
0.8726487010737943
0.8726885734072175
0.8727284181377791
0.8727682352941328
0.8728080249048923
0.872847786998632
0.8728875216038864
0.8725859018659445
0.8726256994818803
0.8726654696132746
0.8727052122885892
0.8727449275362467
0.8724438771990489
0.8724836551724285
0.8725234057221795
0.872222742935921
0.8722625559765906
0.8723023415978107
0.8723420998278976
0.8723818306951281
0.8724215342277407
0.8724612104539347
0.8725008594018707
0.8725404810996708
0.872580075575418
0.8726196428571571
0.8723200823893036
0.872359711736459
0.8723993138936676
0.872438888888903
0.8721398011655952
0.8721794379712272
0.8722190476190617
0.8722586301370002
0.8722981855529067
0.8723377138946066
0.8723772151898872
0.8724166894664981
0.8724561367521505
0.8721579630895557
0.8721974718141579
0.8722369535519262
0.8722764083305018
0.8719787030716859
0.8720182190378846
0.8720577080491267
0.8717603818615887
0.8717999318336876
0.8718394548552093
0.8718789509536918
0.8719184201566357
0.8719578624915041
0.8719972779857227
0.8720284353741629
0.8720678340700575
0.8721071719918555
0.8721464831804413
0.8721857676630566
0.8722250254669061
0.8722612695180035
0.8723004750593953
0.8723396540027266
0.8723788063750553
0.8724179322034027
0.8724570315147535
0.8721614837398501
0.8722006434134906
0.8722397765741494
0.8722788832487436
0.8723179634641534
0.8723570172472226
0.872396044624759
0.8724350456235339
0.8724740202702826
0.8724957109084893
0.8725346387576086
0.8725735403307583
0.8726124156545333
0.8726512647554929
0.8726900876601605
0.872728884395024
0.8727676549865351
0.8728063994611102
0.8728451178451299
0.8728838101649397
0.8729224764468492
0.8729611167171327
0.8729997310020293
0.8730383193277429
0.873076881720442
0.8731154182062597
0.8728222296843636
0.872860825780475
0.872899395973166
0.8729379402885055
0.8726452045607092
0.8726317130405747
0.8726703083110035
0.8726914907872811
0.8727300401875533
0.8727685637763756
0.8728070615796633
0.8728455336232966
0.8728839799331216
0.8729224005349494
0.8729607954545566
0.8729991647176857
0.8730375083500445
0.8727460100167056
0.8727844125500778
0.8728227894561338
0.8728611407605179
0.8728994664888405
0.8729377666666776
0.8726468843718869
0.8726719187208636
0.8727102564102672
0.8727485685752437
0.8724581364392786
0.8724965069860386
0.8725348520119827
0.8725731715425638
0.872611465603201
0.8726497342192796
0.8726879774161512
0.8727136786188684
0.8727518752074449
0.8727900464499109
0.8728281923714862
0.8728663129973577
0.8729044083526785
0.872615175612999
0.8726533289168701
0.8726914569536526
0.8724025819265245
0.8724407677035177
0.872478928217013
0.8725170634920735
0.872555173553729
0.8725932584269762
0.872631318136779
0.872669352708068
0.8727073621657411
0.8727453465346632
0.8727833058396666
0.8724954485488223
0.8725334652159674
0.872571456822686
0.8726094233937493
0.8726473649538963
0.872685281527833
0.8727231731402333
0.8727610398157383
0.8727988815789567
0.8728366984544651
0.8728744904668074
0.8729122576404956
0.8729500000000092
0.8729877175697957
0.8730254103742704
0.8730630784378167
0.8727766404199566
0.8728143653657027
0.8728520655737795
0.8728704686987963
0.872908125819144
0.8729457582705625
0.8729833660772846
0.8730209492635113
0.873058507853412
0.8730960418711242
0.8731335513407543
0.8731710362863767
0.8732084967320348
0.87324593270174
0.873283344219473
0.8733207313091825
0.8733580939947865
0.8733954323001716
0.8731105675146855
0.8731479621780325
0.8731853324641543
0.8729008145975972
0.8729382410423535
0.8729756431130008
0.8730130208333415
0.8730503742271478
0.8730635979180303
0.8731009105691139
0.873138198959696
0.8731754631134302
0.8732127030539392
0.8732499188048147
0.8732871103896184
0.8733242778318806
0.873361421155102
0.8733985403827519
0.8734356355382698
0.8734727066450645
0.8735097537265145
0.8735467768059682
0.8735837759067433
0.873620751052128
0.8736577022653796
0.873694629569726
0.8737315329883645
0.8737684125444626
0.8734860051713067
0.8735229402261786
0.8732407945736508
0.8732777849531878
0.8733147514525573
0.8733516940948766
0.873388612903233
0.8731069654950088
0.8731439393939465
0.8731808894618183
0.8728995811855741
0.8729365861513758
0.8729735672891249
0.8730105246218287
0.8730474581724651
0.8730843679639825
0.8731212540192994
0.8731581163613055
0.8731949550128603
0.8732317699967944
0.8732684971098332
0.8729881540931046
0.8730250000000066
0.873061822265005
0.8730986209108469
0.8731353959602502
0.8731721474359039
0.8731937840435823
0.8732225496476683
0.8732592379122703
0.8732959026888669
0.8733325440000065
0.8730531669865708
0.8730898624880141
0.8731265345268606
0.8731631831256056
0.8731998083067155
0.8732364100926284
0.8729575989782948
0.8729942547079539
0.8730308870453157
0.8730674960127653
0.8731040816326592
0.8731406439273252
0.8731771829190628
0.872899012424345
0.8729356050955474
0.8729721744667363
0.8730087205601587
0.8730447025135281
0.8730812022900822
0.8728035930047754
0.8725261602034388
0.8725627899586966
0.8725993964421913
0.8726359796760934
0.8726725396825454
0.8727090764836617
0.8727455901015284
0.8727820805582042
0.8728185478757189
0.8728549920760752
0.8725784220532374
0.8723020272410571
0.8723386003799928
0.8723751503640447
0.8724116772151953
0.8724481809553992
0.8724846616065834
0.872521119190647
0.8725575537294616
0.8725939652448709
0.8726303537586911
0.8726667192927111
0.872703061868692
0.8727393815083673
0.8727756782334435
0.8728119520655994
0.8728482030264866
0.8728844311377294
0.8729206364209248
0.8729568188976425
0.8729929785894254
0.8730291155177887
0.8730652297042212
0.8731013211701839
0.8731373899371115
0.8728629047469395
0.8728990257699606
0.8729351240967685
0.8729706658291503
0.8730067189952949
0.8730427495291947
0.8730787574521538
0.8728048933500672
0.8725312010034537
0.8722576802507881
0.872293889062994
0.8723300751879742
0.8723662386470447
0.8720931120851639
0.8721293270735567
0.8721655193992532
0.8718927119174268
0.8719289555972525
0.8719651766176971
0.8720013750000041
0.8717289597000978
0.8717652092442264
0.87180143615361
0.8718371722846482
0.8718733541341693
0.8716014036182198
0.8716376364203344
0.8716738466334204
0.8717100342785953
0.8717461993769509
0.8717823419495522
0.8718184620174384
0.8718545596016222
0.8718906347230901
0.8716194401244205
0.8716555659204016
0.8716916692570754
0.8717277501553795
0.8717629388008734
0.871798975155283
0.8718349891338129
0.8718709807572971
0.871906950046544
0.8719428970223358
0.8719788217054297
0.8717085244885341
0.8717444995351753
0.8717804522924444
0.87181638278105
0.871852291021675
0.8718881770349769
0.8719240408415873
0.8716543458088494
0.8716902597402628
0.8717261514683183
0.8717620210136
0.8717978683966665
0.8718336936380511
0.8718694967582616
0.8719052777777806
0.8719410367170655
0.8719767735965481
0.8720124884366355
0.8720481812577092
0.872083852080126
0.8721195009242171
0.8718509085309543
0.8718866071428597
0.8719222837796271
0.871957938461541
0.871689726238083
0.8717254305043075
0.8717611128189388
0.871796773202215
0.8717172043010776
0.8717528562653586
0.8714852011053139
0.8715209023941091
0.8715565817735524
0.8715922392638059
0.8716278748850068
0.8716634886572676
0.8716990806006764
0.8716413602941198
0.8716769372128658
0.8717124923453786
0.8717480257116641
0.8714812729498185
0.8715168553074355
0.8715524159021426
0.8715879547538998
0.8716234718826424
0.8713571646807229
0.871091020158829
0.8708250381679408
0.8708607448107466
0.8708964296612773
0.870932092739477
0.8709677340652655
0.8710033536585383
0.8710389515391666
0.8710745277269973
0.8708091989034435
0.870844823386116
0.8705797260273989
0.8706150639074879
0.8706469120778841
0.8703821167883228
0.8704178169656446
0.870453495440731
0.8704891522333652
0.870224726609965
0.870260431217736
0.8702961141469352
0.8703317754173003
0.870367415048545
0.8704030330603592
0.8704386294724088
0.8704742043043359
0.8705097575757588
0.870545289306272
0.8705807995154463
0.8706162882228288
0.870352784503633
0.8703883207261734
0.8704238354506967
0.8704586936800736
0.8704941656590095
0.8705296161982482
0.8705650453172215
0.8706004530353376
0.8706358393719815
0.8706712043465146
0.8707065479782747
0.8707418702865769
0.8707771712907124
0.8708124510099494
0.8708477094635328
0.8708829466706846
0.870918162650603
0.8709533574224636
0.8706911800120415
0.870726421907915
0.8707616425992785
0.8707968421052635
0.8708320204449793
0.8708671776375116
0.8709023137019234
0.8709374286572547
0.8709725225225228
0.8710075953167219
0.8710426470588237
0.8710776777677769
0.8711126874625076
0.8711476761619191
0.8711826438848921
0.8712175906502847
0.8712525164769322
0.8709915843066786
0.8710265568862274
0.87106150853038
0.8710381508078994
0.8710730780735865
0.8711079844497606
0.8711428699551568
0.8711777346084875
0.8712125784284431
0.8712474014336914
0.8712822036428781
0.8713169850746265
0.8713517457475376
0.8713864856801905
0.8714212048911417
0.8714559033989261
0.871490581222056
0.8715252383790221
0.8712656240691087
0.8713003275759374
0.8713350104197671
0.8713696726190469
0.871404314192204
0.8714389351576435
0.8714735355337488
0.8715081153388814
0.871542674591381
0.8715772133095653
0.8713183546183537
0.8713529394299278
0.8713875037102988
0.8714220474777438
0.8714565707505181
0.8714910735468554
0.8715255558849677
0.8715600177830457
0.8715218370370358
0.8715562796208518
0.8715907018063357
0.8713326820603895
0.8713671500443905
0.8714015976331347
0.871436024844719
0.871469248965108
0.8715036358261883
0.8715380023640648
0.8715723485967488
0.8716066745422312
0.8716409802184808
0.8716752656434459
0.8717095308350529
0.8717437758112078
0.8717780005897948
0.8718122051886775
0.8715552608311211
0.8715895109015892
0.8716237407952854
0.8716579505300335
0.8716921401236366
0.8717263095938768
0.8717604589585153
0.8715040588235274
0.8715382534548642
0.8715724279835371
0.871606582427268
0.8716407168037582
0.871674831130688
0.8717089254257171
0.8717429997064844
0.8717770539906081
0.8718110882956855
0.8717915835777104
0.8718255936675439
0.8718595838218031
0.8716041312628162
0.8716381663737527
0.8716721815519741
0.8717061768149859
0.8717401814457102
0.8717741369221742
0.8718080725358267
0.871841988304091
0.8718758842443705
0.8719097603740477
0.8719436167104853
0.8719774532710254
0.87201127007299
0.8720450671336808
0.8720788444703794
0.8721126021003472
0.8721463400408254
0.872180058309035
0.8722137569221772
0.8722474358974329
0.8722810952519632
0.872314735002909
0.8723483551673914
0.8723819557625114
0.8724155368053503
0.8721617801047089
0.8719081709799329
0.8719418604651131
0.8719755303690756
0.872009180708887
0.8720428115015941
0.8720764227642244
0.8721100145137848
0.872143586767263
0.872177139541627
0.8722106728538249
0.8722441867207852
0.8719913623188371
0.8720249203129493
0.8720584588644229
0.8720919779901499
0.8718394904458563
0.8715871490593308
0.8716207754629594
0.8716543824124927
0.8716879699248083
0.8717215380167641
0.8717550867051985
0.8717886160069306
0.87182212593876
0.8718556165174666
0.8718887702078484
0.8719222222222184
0.8719556549336371
0.8719890683588077
0.8720224625144135
0.8717710867685172
0.8718045244956732
0.8718379429559164
0.8718682315668161
0.8719016124388096
0.87193497409326
0.8719683165467584
0.8717174626006863
0.8717508484325526
0.8717842150661257
0.8718175625179606
0.8718508908045933
0.8718841999425408
0.8719174899483012
0.8719507608383533
0.8719839265212356
0.8720171592539411
0.872050372920248
0.8720835675365599
0.8721167431192616
0.8718667813126926
0.8718999999999955
0.8719331996562544
0.871966380297819
0.8719995419410203
0.8720326846021704
0.8720658082975632
0.8720989130434735
0.8721319988561577
0.8721650657518534
0.8721981137467799
0.872231142857138
0.8722641530991097
0.8722971444888585
0.8723301170425299
0.8723630707762507
0.8723960057061291
0.872428921848255
0.8724618192187004
0.8724946978335182
0.8725275577087438
0.8725603988603936
0.8725932213044664
0.8726260250569423
0.8726588101337834
0.8726915765509338
0.8727243243243189
0.8727570534698467
0.8727897640034066
0.87282245594087
0.8728551292980905
0.8728877840909035
0.8729204203351265
0.8729530380465589
0.8729856372409821
0.87301821793416
0.8730507801418382
0.8730833238797447
0.8731158491635893
0.8731483560090645
0.8731808444318445
0.8732133144475862
0.8732457660719284
0.8732781993204923
0.8733106142088817
0.8733430107526822
0.873095954738325
0.8731283936651524
0.8731608142493578
0.8731932165064947
0.873225600452099
0.8732579661016887
0.8732903134707648
0.8733226425748103
0.8733549534292909
0.8733872460496551
0.8734195204513336
0.8734517766497398
0.8734840146602699
0.8735162344983025
0.873548436179199
0.8735806197183034
0.8736127851309425
0.8736449324324259
0.8736770616380458
0.8737091727630772
0.8734634036568147
0.8734955568053927
0.873527691875169
0.8735498594716067
0.8735819612250566
0.8736140449438136
0.8736461106430711
0.8736781583380056
0.8737101880437765
0.8737421997755263
0.8734971107994322
0.873252159282102
0.8732842724978905
0.8733163677129976
0.873348444942554
0.8733805042016737
0.8734125455054537
0.8734445688689739
0.8734765743072977
0.8735085618354714
0.8735405314685244
0.8735724832214694
0.8733282639082959
0.8733558133035144
0.8733877898854356
0.8731438268156353
0.8731758447361
0.8732078447794456
0.8732398269606403
0.8732717912946356
0.8733037377963665
0.8730602063580518
0.8730908837468563
0.8731228539576292
0.8731548063527371
0.8731867409470677
0.8732186577554923
0.8732505567928656
0.8732824380740253
0.8733143016137932
0.8733461474269744
0.8733779755283573
0.873409785932714
0.8734415786548005
0.873473353709356
0.8735051111111034
0.8735368508747492
0.8735685730149838
0.8736002775464812
0.8736319644838989
0.8736636338418784
0.8734213533000476
0.873453063487655
0.873484756097553
0.8735164311443533
0.8735480886426512
0.873579728607026
0.8733378737541447
0.8730961527816139
0.8731278915329194
0.8728863623789684
0.8729181415929123
0.8729499032347168
0.8729816473189526
0.8730133738601742
0.8730450828729199
0.8730767743717123
0.8731084483710574
0.872867457907803
0.8728991721854221
0.8729298206896469
0.8729615002757776
0.8729931623931539
0.8730248070562209
0.8730564342794074
0.8730880440771265
0.8728475901955299
0.872874807268714
0.8729043765482988
0.8729359933956987
0.8729675928473093
0.8729991749174832
0.8730307396205579
0.8730622869708545
0.873093816982679
0.8728539560439474
0.8728855259543995
0.8726458539264054
0.8726774636288687
0.8727090559824282
0.872740631001363
0.8727721886999363
0.8728037290923959
0.8728352521929736
0.8728667580158859
0.8728982465753335
0.8726591618734504
0.8726906900328498
0.8727222009307329
0.8727536945812718
0.872785170998623
0.8728166301969275
0.8725779600765564
0.8723394204483234
0.8723709756764052
0.8721326229508106
0.8721642174269234
0.8721957946477243
0.8722272727272636
0.8722588155021743
0.872290341064111
0.8723218494271594
0.8720839650940732
0.872115512540885
0.872147042790942
0.8721785558583014
0.8722100517570052
0.87224153050108
0.8722729921045373
0.8723044365813734
0.8720670748299226
0.8720985582154421
0.8721300244764659
0.8721614736269617
0.872192905680882
0.8722243206521644
0.872255718554731
0.8720188212927661
0.8720502579418856
0.8718135450597081
0.8718449118046037
0.8718763700488238
0.8719078112286315
0.8719392353579078
0.8719706424505189
0.8720020325203155
0.8720334055811335
0.8720647616467941
0.8720961007311031
0.8721274228478515
0.8721587280108155
0.8721900162337564
0.8722212875304202
0.8722525419145384
0.8722837793998278
0.87231499999999
0.8723462037287119
0.8723773905996658
0.872141803942739
0.8721730291576573
0.8719376248312989
0.8719688882892505
0.8720001348799467
0.872031364617034
0.8720625775141445
0.8720937735848954
0.8721249528428892
0.8721561153017138
0.8721872609749425
0.872218389876134
0.8722464064602856
0.8722775026910552
0.8723085821899276
0.8723396449704037
0.8723706910459695
0.8724017204300969
0.872432733136243
0.8724637291778508
0.8724947085683482
0.8725256713211493
0.8725566174496537
0.8725875469672464
0.8726183525623719
0.8726492489270279
0.8726801287208259
0.8727109919570937
0.8724770838917072
0.8724829581993461
0.872513849450833
0.8725447241563897
0.8723111111111003
0.8723207441113382
0.8723516457051002
0.8723825307651041
0.8724133993046159
0.8724442513368874
0.8724750868751561
0.8725059059326453
0.8722728025647766
0.8723036591880231
0.8723344993324321
0.8723653230112008
0.8723961302375122
0.8724269210245352
0.872457695385425
0.8724884533333221
0.8725191948813538
0.8725499200426327
0.8725806288302578
0.8726113212573142
0.8726378428761538
0.8726685037273582
0.8726991482565764
0.872729776476838
0.8724976057461977
0.8725282712765843
0.8725509970752345
0.872581632110568
0.8726122508636611
0.8726428533474911
0.8726734395750217
0.8724417153478377
0.8724723387310742
0.8725029458598611
0.8725335367471362
0.8725641114058239
0.8725946698488348
0.8726252120890657
0.8726557381393999
0.8726862480127069
0.8727167417218425
0.8724856197033781
0.8725161503838907
0.8725466649020528
0.8725771632706947
0.8726076455026336
0.8726381116106731
0.8726685616076031
0.8726989955062
0.8727294133192269
0.8727598150594331
0.8727902007395548
0.8728205703723143
0.8728509239704209
0.8728812615465701
0.8729115831134443
0.8729418886837125
0.8729721782700299
0.8730024518850391
0.8730327095413688
0.8728026613965622
0.8728329557428749
0.8728632341321974
0.8726334123222625
0.8724037115030148
0.872434078947356
0.8724644304130368
0.8724947396107189
0.8725250591638056
0.8725553627760129
0.8725856504599088
0.8726159222280485
0.8723867086944976
0.8724170168067102
0.8724453137306255
0.8724737795275466
0.8725040409341255
0.872534286463786
0.8725645161290196
0.8725947299423051
0.8726249279161079
0.8726551100628804
0.872685276395062
0.872715426925079
0.8727455616653447
0.8727756806282595
0.8728057838262107
0.8728358712715727
0.872865942976707
0.872895998953962
0.8729260392156734
0.8729560637741638
0.872986072641743
0.873016065830708
0.8730460433533429
0.8730760052219191
0.8731059514486949
0.873135882045916
0.8729080876597834
0.8729380542514215
0.8729680052151108
0.8729979405630733
0.8730278603075187
0.8730576862949321
0.8730875748892809
0.8731174479166535
0.8731473053892083
0.8731771473190914
0.873201899557624
0.8732317117585715
0.8732615084525225
0.8732912896515728
0.8733210553678057
0.8730941008315874
0.8731239023122755
0.8731536883116748
0.8731834588418458
0.873213213914836
0.8732429535426804
0.8732726777374021
0.8733023865110111
0.8733320798755051
0.8733617578428694
0.873135381026425
0.8729091215340625
0.8729388860103491
0.872712794612781
0.8727425945106025
0.8725166709810891
0.8725465062111665
0.8725763260025736
0.872606130367291
0.8726359193172865
0.8726656928645157
0.8724401395709348
0.8722147028423635
0.8722445621286351
0.8722744059917217
0.8723042344435699
0.8720790655652932
0.8721089290322441
0.8721387770897694
0.8721686097497926
0.8721984270242253
0.8722282289249667
0.8722580154639035
0.8722877866529104
0.8723175425038499
0.872347283028572
0.8723770082389147
0.872406718146704
0.8724364127637532
0.8724660921018638
0.8724957561728253
0.8725170480843262
0.8723183290488289
0.8723480082240926
0.8723776721479816
0.8724073208322487
0.8724369542886348
0.8724665725288687
0.8724961755646673
0.8722722863741195
0.8723019240636078
0.872331546550383
0.8723611538461393
0.8723907459625592
0.872420322911313
0.8724498847040592
0.8724794313524444
0.8725089628681031
0.8725384792626582
0.8725679805477201
0.872597466734888
0.8726269378357489
0.8726563938618778
0.8726846330861524
0.8727140593046886
0.8727434704829905
0.872772866632586
0.8728022477649915
0.8728316138917113
0.8726087822312845
0.872386064318515
0.872415514161761
0.8721929591836585
0.8722224432542569
0.8722365884752528
0.8722660463930516
0.872043756371035
0.8718215796178195
0.8718511207335561
0.8718786350903848
0.8719081466394961
0.8719376431661849
0.8719671246819187
0.8719965911981533
0.8720260427263328
0.8720554792778897
0.8720849008642451
0.8721143074968082
0.8718927337398221
0.8719221742443333
0.8719515997968359
0.8717302361005178
0.8717596954314568
0.8717759451915604
0.8718053779807051
0.8718347958407151
0.8718641987829461
0.8718935868187425
0.8719091485047997
0.8719385102609424
0.8719678571428418
0.8719971891617977
0.8720265063290985
0.872055808656021
0.8718351467611182
0.8718644826713733
0.8718938037430295
0.8719231099873422
0.8719465116278915
0.8719757897396863
0.872005053057084
0.8720343015912954
0.8720635353535198
0.8720926533703454
0.872121857647637
0.8721510471864592
0.8721802219979661
0.8722053720050285
0.8722345184064392
0.8722636501134201
0.872292767137081
0.8723218694885203
0.8723509571788255
0.8723800302190725
0.8724090886203265
0.8724374024666339
0.8724664318067279
0.8724954465408645
0.8725244466800645
0.8725337943173087
0.8725627702362837
0.872591731590836
0.8726206783919438
0.8726496106505742
0.8726785283776836
0.8727074315842169
0.8727363202811084
0.8727651944792812
0.8727940541896476
0.872822899423109
0.8728517301905555
0.8728805465028666
0.872909348370911
0.8729381358055462
0.872966908817619
0.8729956674179651
0.8730244116174097
0.873053141426767
0.8730817567567404
0.873110457843366
0.8731391445722697
0.8731678169542221
0.8731445249999835
0.8731731817045574
0.8732018240879396
0.8732304521608628
0.8732590659340493
0.8732876654182107
0.8733162506240473
0.8733448215622495
0.873126921157668
0.873155525068579
0.8731841147132002
0.8732126901022021
0.8732412512462445
0.8732697981559763
0.873298330842036
0.8733268493150517
0.8733553535856405
0.8733838436644094
0.8734123195619542
0.8734407812888609
0.8734692288557044
0.8734976622730495
0.87352608155145
0.8735544867014495
0.8735828777335813
0.8736112546583681
0.8736396174863217
0.8736679662279442
0.8736963008937266
0.8737246214941501
0.8737529280396851
0.8735361696849245
0.8735645089285542
0.873592834118505
0.8736211452652282
0.8736494423791649
0.8736777254707458
0.8737059945503913
0.8737342496285116
0.8735179252289997
0.8735462128712698
0.8733300420687775
0.8733583621969148
0.8733866683155898
0.8734149604351952
0.8734432385661135
0.8734715027187171
0.8734997529033677
0.8735279891304172
0.8733122499382389
0.8733405185185009
0.8733687731424163
0.8731532329713546
0.8731815198618131
0.8732097927972197
0.8732380517878985
0.8730227564102387
0.87305104757208
0.8730793247905195
0.873107588075863
0.8731358374384058
0.8731640728884333
0.8731922944362205
0.8732205020920324
0.8732486958661239
0.8732768757687398
0.8733050418101149
0.8733331940004738
0.8733613323500312
0.8733894568689916
0.8734175675675495
0.8734456644558896
0.8734737475441863
0.8735018168426041
0.8735298723612975
0.8733155092024358
0.8733435966633774
0.8733716703458243
0.8733997302599131
0.87342777641577
0.8734558088235111
0.8734838274932432
0.8735118324350626
0.8732978937055903
0.8733259304603147
0.8733539534883538
0.8733819627997859
0.8734099584046794
0.8734379403130931
0.8732243335778734
0.8732523471882456
0.8732803471033792
0.8733083333333148
0.8730949670168395
0.8728817049340314
0.8729097680097495
0.8727209472656065
0.8727490358798936
0.8727771107857305
0.8728051719931504
0.8728332195121765
0.8726203852718663
0.8726484641638038
0.8726765293687359
0.8727045808966675
0.8727326187575939
0.8727606429615009
0.8727886535183644
0.8728166504381506
0.8728446337308159
0.8728726034063071
0.8729005594745615
0.8729285019455064
0.8729564308290596
0.8729843461351293
0.8730122478736141
0.8730401360544028
0.8730680106873747
0.8730958717823996
0.8731237193493375
0.8731515533980392
0.8731793739383453
0.8732071809800875
0.8732349745330877
0.8730232298738897
0.8728115878787687
0.8728394571012895
0.8728673128180084
0.8728951550387405
0.8729229837732915
0.8729507990314577
0.8729786008230259
0.8730058083252469
0.8730335833534769
0.8730613449443444
0.8730890931075985
0.8731168278529786
0.8729057771331689
0.872694828419507
0.872722638318415
0.8727504347825893
0.8727782178217627
0.872805987445659
0.872833743663992
0.872860955598436
0.872650373944492
0.8726781476121368
0.8727059078851986
0.872721528447425
0.8727492648830848
0.8727753734939563
0.872803083594295
0.8728307803468012
0.8728584637611169
0.8726483389503896
0.8726760529482355
0.8727037536092199
0.872731440942968
0.8727591149590952
0.8727847799951713
0.8728124278845956
0.8728400624849597
0.8728676838058427
0.8726580110497039
0.8726855667627083
0.872713205282093
0.8727408305328653
0.8727684425245781
0.8725590451055463
0.8725866874550052
0.8726136690647283
0.8726412850635139
0.8726688878235658
0.8726964773544013
0.8727179683756388
0.8727455329341116
0.8725365421455737
0.8725641369403677
0.8725915988511048
0.8726191672648758
0.8726467224880181
0.8726742645299965
0.8724655906264743
0.8724931628017967
0.8725207217973029
0.8725481959378532
0.8723397515527748
0.8723673274420624
0.8723948901623484
0.8724187873000513
0.8724463245823186
0.8724738487234347
0.8725013597328041
0.8725288576198222
0.8723208154506233
0.8723483432657722
0.8723758579599414
0.8724033595425099
0.8724308480228475
0.8724583234103153
0.8724857857142652
0.8725123780052163
0.872539814374087
0.8725672376873456
0.8725946479543086
0.8726220451842838
0.8726487874464843
0.8724413596386767
0.8724687737642378
0.8724961748633673
0.8725235629453474
0.872550938019452
0.872578300094946
0.8726056491810853
0.8726329852871173
0.8726603084222805
0.8726876185958046
0.8727149158169105
0.8725080132764135
0.8725353401279715
0.872562654028415
0.8725899549869489
0.8726172430127691
0.872644518115063
0.8724379261363426
0.8724652307692098
0.8724925224798653
0.8725198012774807
0.8725470671712182
0.8723407424922939
0.8721345153664092
0.8721618529898159
0.8721891776937407
0.8722164894873401
0.8722437883797616
0.8722710743801441
0.872298347497618
0.8723256077413052
0.8721197734780345
0.8721470629865321
0.8721743396226203
0.8722016033954043
0.8722288543139814
0.8722560923874403
0.8722833176248608
0.8723105300353142
0.8723372821478825
0.8723644690369459
0.8723916431261556
0.872418804424549
0.8724432941176257
0.8724704304869229
0.8724975540921704
0.8725246649423721
0.8725517630465229
0.8725788484136096
0.87260592105261
0.8726329809724943
0.8726600281822237
0.8726870626907509
0.8727140845070206
0.872741093639969
0.8727680900985236
0.8727950738916039
0.8728220450281209
0.872849003516977
0.8728759493670668
0.8729028825872761
0.8729298031864824
0.8729567111735551
0.8729836065573552
0.8730104893467353
0.8730373595505398
0.8730642171776051
0.8730910622367586
0.8731169356724927
0.8731437558465637
0.8731705634790522
0.8731973585787531
0.8732241411544533
0.8732509112149313
0.8732776687689572
0.8733044138252932
0.8733240252159481
0.8733507469654308
0.873377456242685
0.8734036164255495
0.873430300909705
0.873456972947739
0.8734836325483574
0.8735102797202575
0.8735369144721288
0.8735635368126524
0.8735901467505018
0.8736167442943419
0.8736433294528299
0.8734399674115233
0.8732367000232497
0.8732633550488376
0.8732899976738553
0.8733166279069543
0.8731135782375967
0.8729106229660399
0.8729373227980255
0.8729640102230258
0.8729906852496871
0.8730173478866473
0.8730439981425361
0.8730706360259756
0.8730972615455797
0.8731238747099542
0.8731504755276972
0.8731770640073985
0.8732036401576402
0.8732302039869964
0.8732567555040329
0.8732832947173081
0.8733098216353722
0.8733363362667674
0.8733628386200282
0.8733893287036809
0.8734158065262443
0.873441346598774
0.8734678001387697
0.8732657955596441
0.8732922774566245
0.8730904068423258
0.8728886295354521
0.8726869454713265
0.8724853545853317
0.8725119861431642
0.8725386054028864
0.872565212373015
0.8725918070620587
0.8726183894785188
0.8726449596308882
0.8726715175276523
0.8726980631772885
0.8727245965882665
0.8725234616270799
0.8723224193548157
0.8723490209628887
0.8723756103178028
0.872402187428022
0.8724282228360726
0.8724547756041195
0.8724813161527609
0.87250784449043
0.8725343606255518
0.8725608645665438
0.8725873563218158
0.8726138358997698
0.8726403033088002
0.8726667585572935
0.8726932016536284
0.8727196326061764
0.8725192837465331
0.8725457424833367
0.8725721890775351
0.8725986235374852
0.8726250458715361
0.8726413207979586
0.8724412654745295
0.8724677057070588
0.872494133822158
0.8725205498281552
0.8725469537333709
0.8723471490725664
0.8723735805860571
0.8723999999999764
0.8724264073226309
0.872452802562319
0.8724791857273323
0.8725055568259539
0.8725302926382936
0.8725566399999763
0.8725829753199031
0.8726092986063276
0.8726356098674957
0.8726619091116455
0.8726881963470082
0.8727144715818068
0.8727407348242573
0.872766986082568
0.8727932253649396
0.8728194526795656
0.8728456680346318
0.8726467061773182
0.8726729489516625
0.8726991797675768
0.8727253986332334
0.8727516055567968
0.8725528916211053
0.8725676530844285
0.8725938780154516
0.8726200910124902
0.8726462920836884
0.8726724812371831
0.8726986584811036
0.8725002727892461
0.8725264772727032
0.8725526698477377
0.8725788505224655
0.8726050193049951
0.8726311762034271
0.8726573212258554
0.8726834543803661
0.872709575675038
0.872735685117943
0.8727617827171451
0.8727763038548509
0.8728023804125805
0.8728284451495676
0.8728544980738482
0.8728805391934509
0.8729065685163968
0.8729325860507001
0.8729585918043676
0.8729845857853987
0.8730105680017858
0.8730365384615139
0.8730624971725608
0.8730884441428971
0.8731143793804863
0.8729170207956354
0.8729429830508227
0.8729689335743088
0.8729948723740435
0.8730207994579698
0.8730467148340235
0.8728496388261604
0.8726526517715844
0.8724557536100835
0.8722589442815002
0.8722850022552752
0.8720883201803585
0.8721144048692268
0.8721404778002907
0.8721665389814984
0.8721878125703739
0.8719913738738491
0.8720174510245192
0.8720435164340139
0.872069570110261
0.8720956120611812
0.8721216422946882
0.8721476608186886
0.8721736676410815
0.8721996627697592
0.8722256462126071
0.8722516179775032
0.8722775780723183
0.8723020440251322
0.8723279811362876
0.8721321284238637
0.8721580920314004
0.8721840439856123
0.8719883553959813
0.8720090847913612
0.8720350527023746
0.8720561210762081
0.8720820668011405
0.8721080008964339
0.8721339233699054
0.8721598342293655
0.8721857334826176
0.872211621137458
0.8722374972016761
0.8722632721575397
0.8722891250838861
0.8723149664429277
0.8723407962424261
0.8723666144901357
0.8723924211938043
0.8724182163611727
0.8724439999999747
0.8724697721179371
0.87249553272278
0.8725212818222167
0.8725470194239531
0.8725727455356888
0.8725984601651162
0.872624163319921
0.8726471113093656
0.8726727921498406
0.872698461538436
0.8727241194828099
0.872749765990614
0.8727754010694931
0.8728010247270851
0.8728266369710211
0.8726322867957882
0.8726579252003305
0.8726835521922734
0.8727091677792356
0.8727347719688285
0.8727603647686575
0.8727859461863207
0.8728115162294096
0.8728370304511855
0.8728625777777519
0.8728881137524735
0.8726942247889569
0.8727125249833186
0.8727380772646278
0.8727404217535812
0.8727659565024153
0.8727914799200984
0.8728169920141711
0.8728424927921675
0.8728679822616149
0.8728934604300339
0.8729189273049386
0.8729443828938361
0.8729698272042274
0.8729952602436063
0.8730206820194601
0.8730460925392699
0.8730714918105095
0.8730968798406465
0.8731222566371419
0.87314762220745
0.8731729765590185
0.8731983196992884
0.8732236516356944
0.8732489723756643
0.8732742819266197
0.8732995802959754
0.8731067137808924
0.8731320379774522
0.8731573509933511
0.8731826528359922
0.8732079435127715
0.8732332230310789
0.8732584913982974
0.8732837486218038
0.8733089947089683
0.8733342296671545
0.8733594535037197
0.8731670411984753
0.8731922907488722
0.8729999999999735
0.8730252752091324
0.8730505392911907
0.8730757922534945
0.8731010341033838
0.8731262648481916
0.8731514844952449
0.8731766930518643
0.8732018905253636
0.8732270769230502
0.8732522522522256
0.8732774165201842
0.8733025697342144
0.8733277119015982
0.8733528430296109
0.8733779631255219
0.8734030721965937
0.8734281702500828
0.8734519631497868
0.8732604166666399
0.8732855294891203
0.8733106313020337
0.8733357221126183
0.8733608019281063
0.8733858707557234
0.8734109286026888
0.8734359754762157
0.8734610113835107
0.8734860363317742
0.8735110503282005
0.8735360533799773
0.8735610454942861
0.8735515853924943
0.873573764757297
0.8735987322404101
0.8736236888111617
0.8736486344767044
0.8736735692441844
0.8736984931207415
0.87372340611351
0.873748308229617
0.873773199476184
0.8737980798603262
0.8738229493891525
0.8738478080697656
0.8738726559092619
0.8738915195116361
0.8739163469921262
0.8739411636521844
0.8739659694988833
0.873775604443449
0.8738004355400423
0.8738252558240527
0.8736350457117706
0.8734449183895265
0.8734697998259082
0.8734946704372143
0.8733046976946225
0.87332959338984
0.8731397391304073
0.8731646598565255
0.8731895697522541
0.873214468824652
0.8731787141615711
0.8729890988056186
0.8730140251845144
0.873038940742321
0.8728494791666391
0.8728744196137715
0.8728993492407533
0.8729242680546243
0.8729491760624182
0.8729740732711625
0.8729989596878788
0.8728097941494848
0.8728347053725893
0.8728596058046074
0.8728844954525492
0.8729093743234189
0.8729342424242147
0.8729590997619285
0.8727702293379211
0.8727951113994964
0.8728199826989341
0.8728448432432154
0.872869693039315
0.8728945320942016
0.8727059204839825
0.8727307841866215
0.8725422894168188
0.8723538760526606
0.872378799654549
0.8724037124972741
0.8722154510142147
0.8722403883494867
0.872265314926633
0.8722902307526138
0.8723151358343834
0.8723400301788898
0.8723649137930755
0.8723897866838763
0.872201852649692
0.8722267499461275
0.8722516365202131
0.8722765123788739
0.8723013775290291
0.8723262319775918
0.8721385542168394
0.8721634329963152
0.8721883010752407
0.872213158460518
0.8722380051590432
0.8722628411777066
0.8722876665233925
0.8723106766917011
0.8723354810996281
0.8723602748550287
0.8723850579647635
0.8724098304356875
0.8722226180257228
0.8722474147178434
0.8720603174602892
0.8720851383229398
0.8721099485419956
0.8721347481243018
0.872148649807087
0.8719617741589603
0.8719865895458156
0.8720113943028202
0.8720361884368024
0.8720609719545851
0.8720857448629853
0.8721105071688138
0.8721352588788761
0.8721599999999715
0.8721847305388937
0.8719982467393343
0.8720230012825708
0.8720477452446819
0.8720724786324501
0.8720972014526525
0.8721219137120603
0.8721466154174388
0.8721713065755478
0.8719851440768124
0.8720098591549009
0.8720345636867646
0.8720592576791522
0.8720839411388068
0.8718979957355789
0.8719227030483618
0.8719473998294682
0.8719720860856307
0.8719967618235758
0.8720214270500244
0.8720460817716917
0.8720707259952873
0.8720953597275148
0.8721199829750723
0.871934425531886
0.8719590725377291
0.8717736282432719
0.871798298958083
0.8718229591836446
0.8716376620616078
0.8716623459413226
0.8716870193328795
0.8717116822429617
0.8717363346782467
0.8717609766454063
0.8717856081511067
0.8716005942274753
0.871625249310389
0.8716498939329367
0.8716745281017737
0.8716991518235503
0.8717237651049106
0.8717483679524932
0.8717729603729313
0.8715882627118353
0.8716128786273803
0.8714282930961166
0.8714529324581543
0.8712684589330785
0.8712931216930926
0.8713177740160521
0.871342415908581
0.8713670473772974
0.8713916684288141
0.8714162790697382
0.8714408793066712
0.8714654691462091
0.8714900485949422
0.8715146176594553
0.8715391763463276
0.8715637246621328
0.871588262613439
0.8716127902068089
0.8716373074487994
0.8716618143459621
0.8716863109048429
0.8717107971319823
0.8717352730339153
0.8717597386171712
0.871784193888274
0.871808638853742
0.8718011164945988
0.8718034962089006
0.8718279216676901
0.8718523368420757
0.8716688276152095
0.8716932659932365
0.871717694087915
0.871742111905734
0.8717665194531776
0.871790916736724
0.8718153037628462
0.8718396805380116
0.8718640470686823
0.8718884033613149
0.8719127494223606
0.8719370852582652
0.871961410875469
0.8717783795129845
0.871802728226623
0.8718270667225888
0.8716441787287305
0.8716685402684267
0.8716928915914989
0.8717172327043727
0.871740641374944
0.8717649622799367
0.8717892729938944
0.8718135735232211
0.8718378638743157
0.8718621440535715
0.8718864140673764
0.8717039347006817
0.871728227662661
0.8717525104602212
0.87177678309974
0.8718010455875903
0.8718252979301394
0.8718495401337493
0.8718737722047767
0.871897994149573
0.8717158554417916
0.8715337928153417
0.8715580705783789
0.8715823382045629
0.8716065957002412
0.8716308430717562
0.8716550803254446
0.8716793074676378
0.8717035245046623
0.8717277314428389
0.8717519282884835
0.8717761150479064
0.871800291727413
0.8718244583333031
0.8718486148718715
0.8718727613494075
0.8718968977721954
0.8719210241465143
0.8719451404786377
0.8719692467748344
0.8719933430413676
0.8720174292844954
0.8718360989810467
0.8718602079001775
0.8718826023695393
0.871906691604292
0.8718652399750372
0.8718893228084449
0.8719133956385988
0.8719374584717303
0.8717564459206671
0.8717805313407748
0.8715996264784921
0.8716237344398036
0.8716478323998865
0.8716719203649632
0.8714911880571953
0.8713105306799032
0.871334673575099
0.8713588064649508
0.871382929355677
0.8714037075393233
0.8714278111409924
0.8714519047618742
0.8714759884081664
0.8715000620860621
0.8715241258017488
0.8715481795614092
0.8715722233712206
0.8715962572373556
0.8716202811659813
0.8716442951632599
0.8714641661500003
0.8714882024793081
0.8715122288783002
0.8715362453531291
0.8715589304150012
0.871582927332752
0.8714030340556967
0.8714270532397546
0.8714510625128636
0.8714750618811572
0.8714990513507631
0.8713193608247114
0.8713433725004844
0.871367374278617
0.8713913661652276
0.8714153481664296
0.8714393202883315
0.8714632825370365
0.871487234918643
0.8715111774392443
0.8715351101049288
0.8715581687242486
0.871582081876126
0.8716059851912481
0.8716298786756833
0.8716537623354951
0.8716776361767417
0.8717015002054763
0.8717253544277477
0.8717491988495989
0.8717730334770687
0.8717968583161905
0.8718206733729926
0.871844478653499
0.8718682741637281
0.8718920599096937
0.8719158358974045
0.8719396021328644
0.871960098421129
0.8719838458384268
0.8718051240007882
0.8718288934425914
0.8716502765826359
0.8716740680048845
0.8716978496825406
0.87172162162159
0.8717453838280134
0.8717691363077866
0.8717928790668805
0.8716145253682172
0.8714362446307722
0.8712580368097843
0.8712818646493243
0.8713056827473109
0.8711276108726436
0.870949611769482
0.8709734831460357
0.8709973447712102
0.8710211966509791
0.8710450387913117
0.8708672382118482
0.8708911020407846
0.870713405427432
0.8705357813137178
0.8705596981439617
0.8705836052201966
0.8706075025483881
0.8706313901344973
0.8706552679844801
0.8706791361042876
0.8706994296190351
0.8707232790223713
0.8707471187130612
0.8707541530944307
0.870777976796223
0.8708017908017589
0.8708255951169569
0.8708493897477305
0.8708731746999884
0.8708969499796346
0.8709207155925682
0.8709415243902119
0.8709652712862919
0.8709890085330846
0.8710127361364701
0.8710364541023238
0.8710601624365161
0.8708833333333013
0.8709070631215429
0.8709307832791886
0.8709544938121001
0.8709781947261341
0.8710018860271428
0.8708252838604706
0.8706487532941093
0.870472294284524
0.870295906788215
0.8703197123176339
0.8703435082033302
0.8703672944511626
0.8703910710669854
0.8704148380566479
0.8702386763812671
0.8700625859975396
0.8700864050171638
0.8701102144012622
0.8701340141556806
0.8701578042862597
0.8701815847988357
0.8702053556992401
0.8702291169932996
0.8702528686868363
0.8702766107856674
0.8703003432956057
0.8702347466181788
0.8702584779975453
0.8702821997981512
0.8703059120257948
0.8703296146862697
0.8703533077853648
0.8703769913288645
0.8704006653225481
0.8704243297721908
0.8704474405481335
0.8704710860366388
0.8704947219983558
0.8705183484390409
0.8705419653644458
0.8705655727803177
0.8705891706923988
0.8706127591064273
0.8706363380281363
0.8706599074632543
0.8704847948511338
0.870508385280482
0.8705319662243339
0.8705555376884094
0.8705790996784238
0.8706026522000877
0.8706261952591073
0.8706497288611843
0.8706732530120154
0.870696767717293
0.8707148534724681
0.8705401163957126
0.8705636436596782
0.8705871614844204
0.8706106698756189
0.8706341688389484
0.8706576583800792
0.8706811385046773
0.8707046092184039
0.8707280705269155
0.8707515224358644
0.8707749649508982
0.8707983980776601
0.8708218218217887
0.8708452361889181
0.8708686411846777
0.8708920368146927
0.8709154230845837
0.8709387999999668


==> data/HW-Uniform.txt <==
0.9878
0.9878
0.9878
0.74085
0.79024
0.8231666666666667
0.8466857142857143
0.864325
0.8780444444444444
0.88902
0.898
0.9054833333333333
0.9118153846153846
0.9172428571428571
0.9085133333333334
0.85173125
0.8597352941176472
0.86685
0.8732157894736843
0.8789450000000001
0.8841285714285715
0.8888409090909092
0.8931434782608696
0.8970875
0.9007160000000001
0.9040653846153847
0.8705814814814815
0.8747678571428572
0.8446034482758621
0.8493766666666667
0.853841935483871
0.856278125
0.8602636363636363
0.864014705882353
0.8675514285714285
0.8708916666666666
0.8473540540540541
0.85105
0.8545564102564103
0.8578875
0.8610560975609756
0.8640738095238095
0.8657581395348838
0.8685318181818182
0.8711822222222223
0.8736173913043478
0.8760468085106383
0.878375
0.8806081632653061
0.882752
0.8848117647058823
0.8867923076923077
0.8886981132075471
0.8722407407407408
0.8743418181818182
0.8763678571428571
0.8783228070175438
0.8802103448275862
0.8820338983050847
0.8837966666666667
0.8855016393442623
0.8871516129032258
0.8887492063492063
0.890296875
0.891796923076923
0.8932515151515151
0.8946626865671642
0.8960323529411764
0.8973623188405797
0.8967742857142857
0.898056338028169
0.8993027777777777
0.9005150684931506
0.9016945945945943
0.9028426666666663
0.8909631578947365
0.8922207792207788
0.8934461538461533
0.8946405063291133
0.8958049999999993
0.8969407407407399
0.898048780487804
0.8991301204819268
0.8884261904761895
0.889595294117646
0.8907372093023245
0.8804988505747116
0.8817181818181807
0.8829101123595494
0.8840755555555543
0.8833560439560427
0.8844913043478249
0.8834827956989235
0.8845925531914882
0.8856789473684198
0.886742708333332
0.8870536082474214
0.8780020408163253
0.8791111111111097
0.8801979999999986
0.8812633663366323
0.8823078431372534
0.8833320388349499
0.8843365384615368
0.8853219047619031
0.8862886792452813
0.8872373831775683
0.8881685185185167
0.8800201834862368
0.8720199999999982
0.872556756756755
0.8647660714285698
0.8658548672566354
0.8669245614035069
0.8679756521739111
0.8690086206896532
0.8700239316239297
0.8626508474576252
0.855401680672267
0.8565049999999981
0.8575900826446261
0.8505606557377029
0.8516764227642256
0.852774193548385
0.852667199999998
0.8537396825396806
0.8547952755905491
0.8558343749999979
0.8568573643410832
0.8578646153846132
0.8588564885496162
0.859831818181816
0.8579263157894715
0.8588955223880574
0.859850370370368
0.8607882352941153
0.861715328467151
0.8621775362318819
0.8559748201438827
0.8569164285714264
0.8569219858156005
0.8508873239436597
0.851844755244753
0.8527888888888866
0.8537199999999977
0.8478726027397236
0.848824489795916
0.8497635135135111
0.8506899328859037
0.8516039999999976
0.8525059602648982
0.8533960526315765
0.8542745098039191
0.8487272727272702
0.8496245161290297
0.8505102564102538
0.8513847133757936
0.8522481012658202
0.853100628930815
0.8539424999999973
0.8547739130434755
0.8555950617283923
0.8564061349693224
0.8572073170731679
0.8520121212121184
0.8528301204819249
0.8477233532934104
0.84855714285714
0.8493414201183404
0.8501558823529384
0.8509608187134474
0.8460133720930204
0.8468335260115578
0.8476436781609167
0.8479462857142829
0.8487409090909062
0.8495265536723134
0.8447539325842668
0.8455530726256953
0.8463433333333303
0.84712486187845
0.8478978021977992
0.8486622950819642
0.8494184782608665
0.8501643243243213
0.8455935483870938
0.8463540106951841
0.8471063829787204
0.8471502645502615
0.8478905263157864
0.8486230366492117
0.844203124999997
0.8449471502590643
0.8456835051546361
0.8464123076923046
0.8471336734693846
0.8478477157360375
0.8485545454545423
0.8442904522613034
0.8450079999999969
0.8457184079601958
0.8464217821782146
0.847118226600982
0.8478078431372517
0.8484907317073138
0.8491669902912589
0.8498367149758421
0.8457509615384583
0.8464306220095661
0.8423999999999967
0.843089099526063
0.8437716981132043
0.8444478873239404
0.8405018691588751
0.8411869767441827
0.8418657407407374
0.8425382488479229
0.8428587155963269
0.843520547945202
0.8441763636363602
0.8403565610859695
0.8365711711711677
0.8372493273542567
0.8379214285714252
0.8385875555555521
0.839247787610616
0.8399022026431684
0.8405508771929789
0.8411938864628786
0.837536521739127
0.8381870129870095
0.8388318965517206
0.8394712446351896
0.8401051282051246
0.840733617021273
0.8371711864406745
0.8378067510548488
0.8384369747899124
0.8390619246861889
0.8396816666666631
0.8402962655601623
0.8409057851239633
0.8415102880658399
0.8421098360655701
0.8427044897959147
0.8432943089430858
0.8432809716599153
0.8433564516128995
0.8439365461847352
0.8445119999999963
0.8450828685258928
0.8456492063492026
0.8462110671936721
0.8467685039370041
0.8473215686274472
0.8478703124999962
0.8484147859922141
0.8489550387596861
0.8494911196911159
0.8500230769230731
0.8503068965517203
0.8508316793893091
0.851352471482886
0.8518693181818143
0.8486547169811283
0.8491778195488684
0.8496970037453145
0.850212313432832
0.8507237918215574
0.8509722222222184
0.8514771217712138
0.8519783088235255
0.8524758241758204
0.8493645985401421
0.8498679999999962
0.8495619565217353
0.850061010830321
0.85055647482014
0.8510483870967703
0.8515367857142818
0.8519580071174339
0.8524397163120528
0.8529180212014095
0.853392957746475
0.8538645614035049
0.8543328671328632
0.8547979094076615
0.8552597222222182
0.8523003460207573
0.8527675862068925
0.8532316151202709
0.8536924657534206
0.8541501706484601
0.8546047619047579
0.8517077966101655
0.8521675675675635
0.852557239057235
0.8530110738254993
0.8534618729096949
0.8539096666666626
0.8543544850498298
0.8515254966887377
0.8487151815181477
0.849016447368417
0.8488203278688483
0.8492745098039174
0.8465081433224715
0.846966883116879
0.8442258899676334
0.8446890322580604
0.845149196141475
0.8456064102564061
0.8460607028753953
0.8465121019108238
0.8469606349206308
0.8474063291139199
0.8478492113564627
0.8482893081760964
0.8487266457680208
0.8491612499999958
0.8495931464174412
0.846954658385089
0.8473907120742992
0.8478240740740698
0.8475904615384574
0.848020552147235
0.845427217125378
0.8458088414634104
0.8462404255319107
0.8436760606060564
0.8411271903323221
0.8415689759036102
0.8420081081081039
0.8394871257484988
0.8399298507462645
0.8403699404761863
0.8378762611275923
0.8383198224852029
0.8387607669616477
0.8391991176470546
0.8396348973606996
0.8400681286549665
0.8404988338192377
0.8409270348837167
0.8413527536231842
0.8417760115606894
0.8421962536023012
0.8420712643678118
0.8424888252148954
0.8429039999999957
0.8433168091168048
0.8409210227272684
0.8413371104815821
0.8417508474576229
0.8421622535211224
0.8425713483146025
0.8402112044817884
0.8406234636871466
0.8410334261838397
0.8414411111111068
0.8391102493074749
0.8395209944751338
0.8399294765840177
0.84033571428571
0.83803342465753
0.8384426229508153
0.8388495912806496
0.8392543478260827
0.8369799457994537
0.8373875675675633
0.8377929919137422
0.8381822580645117
0.8385833780160814
0.8363411764705839
0.8367450666666623
0.8371468085106339
0.8375464190981389
0.837943915343911
0.8383393139841645
0.8361331578947324
0.8365312335957962
0.8369272251308857
0.8373211488250608
0.8351406249999956
0.8355371428571384
0.8355585492227935
0.8359519379844917
0.8363432989690677
0.8367326478149055
0.8371199999999955
0.8349790281329879
0.835368877551016
0.8357567430025401
0.8361426395939041
0.8365265822784765
0.8369085858585814
0.8372886649874011
0.8376668341708498
0.8380436090225519
0.8384179999999956
0.8387905236907686
0.8391611940298462
0.8395295285359756
0.8398965346534608
0.8402617283950572
0.8406251231527048
0.8409867321867276
0.8413465686274464
0.841704645476768
0.8420609756097516
0.8424155717761511
0.8427684466019372
0.8431196125907945
0.8431623188405751
0.8435108433734894
0.8438576923076877
0.8442028776978371
0.8445464114832489
0.8448883054892555
0.8452285714285668
0.8455672209026082
0.8459042654028389
0.8462397163120521
0.8465735849056557
0.8469058823529365
0.8472366197183052
0.8475658079625246
0.8455855140186869
0.8459170163170117
0.8462469767441814
0.8465754060324779
0.8446157407407361
0.8449464203233209
0.8452755760368617
0.8456032183907999
0.8459293577981605
0.8462540045766543
0.846064383561639
0.8463872437357584
0.8467086363636316
0.8470285714285667
0.8473470588235247
0.8476641083521397
0.8479797297297249
0.8482939325842649
0.8486067264573943
0.8489181208053643
0.8470232142857095
0.8471501113585699
0.8471502222222175
0.8474620842572014
0.8477725663716766
0.8480816777041894
0.8483894273127706
0.8486958241758193
0.8490008771929777
0.8493045951859908
0.8495999999999951
0.849901089324614
0.8502008695652126
0.8504993492407761
0.8486584415584367
0.8489589632829325
0.8471293103448228
0.8473782795698876
0.8455598712446304
0.8458644539614513
0.8461677350427302
0.8464697228144941
0.8467704255319101
0.8470698513800377
0.8473680084745714
0.8476649048625744
0.8479605485232019
0.8482549473684162
0.8485481092436926
0.8485412997903515
0.8488326359832588
0.8491227557411225
0.8494116666666618
0.8496993762993714
0.8499858921161777
0.8502712215320862
0.8505553719008215
0.8508383505154591
0.8490876543209828
0.8493724845995845
0.8496561475409787
0.8496787321063346
0.8479446938775462
0.8482295315682232
0.848513211382109
0.8486955375253501
0.8486874493927077
0.84896848484848
0.8492483870967693
0.8495271629778623
0.8498048192771036
0.850081362725446
0.8503567999999951
0.850631137724546
0.8509043824701147
0.8492127236580468
0.8494876984126936
0.849761584158411
0.8500343873517737
0.8503061143984172
0.8505767716535384
0.850846365422392
0.8511149019607794
0.8513823874755333
0.8516484374999951
0.8519138401559405
0.8521782101167266
0.8524415533980533
0.8527038759689873
0.8526953578336508
0.8529561776061727
0.8532157996146387
0.8534746153846104
0.8537324376199567
0.8535775862068916
0.85383422562141
0.8540898854961783
0.8524630476190427
0.8508423954372575
0.8511022770398433
0.8513611742424193
0.849751795841205
0.8500122641509384
0.8502717514124245
0.8505302631578898
0.84893452157598
0.8491945692883847
0.8494536448598081
0.8497117537313383
0.8499689013035333
0.850225092936798
0.8504705009276389
0.8507248148148099
0.8509781885397363
0.8512306273062682
0.8498458563535863
0.8482836397058775
0.8485396330275181
0.8487946886446838
0.849048811700178
0.8493020072992652
0.8495542805100134
0.8498056363636315
0.8500560798548046
0.848516123188401
0.8487679927667221
0.8490189530685872
0.8492690090090041
0.8494136690647434
0.8496621184919162
0.84990967741935
0.8483892665474013
0.8468742857142809
0.8471254901960736
0.847375800711739
0.847625222024862
0.8478737588652434
0.8481214159291988
0.8483681978798538
0.8486141093474379
0.8488591549295726
0.8491033391915593
0.8493466666666618
0.8495891418563875
0.8481038461538414
0.8483476439790527
0.8485907665505179
0.8488328695652126
0.8490741319444397
0.8493145580589206
0.8495541522491301
0.8497929188255565
0.8500308620689607
0.850267986230632
0.8505042955326413
0.8507397941680912
0.8509744863013651
0.8512083760683713
0.8497558020477768
0.8499909710391774
0.8502253401360496
0.8504589134125589
0.8490174576271138
0.8492522842639546
0.8494863175675628
0.8497195615514286
0.8499520202020153
0.8501836974789868
0.8487572147650958
0.8489901172529265
0.8492222408026707
0.8494535893155211
0.8496841666666618
0.8482703826955027
0.8485021594684337
0.8487331674958493
0.8489634105960217
0.8491928925619786
0.8494216171617113
0.8496495881383807
0.8498768092105214
0.8501032840722447
0.8503290163934377
0.8505540098199624
0.8507782679738514
0.8510017944535024
0.8512245928338713
0.8514466666666618
0.8500644480519431
0.8502876823338686
0.8489118122977297
0.8491363489499143
0.8493599999999951
0.8495829307568389
0.8482170418006382
0.8484410914927719
0.8470814102564054
0.847306559999995
0.8475309904153305
0.8461792663476825
0.8464047770700588
0.8466295707472129
0.8452857142857094
0.8455115689381885
0.8457367088607546
0.8459611374407534
0.8461848580441591
0.8464078740157431
0.8466301886792403
0.8468518053375147
0.8470727272727223
0.847292957746474
0.847512499999995
0.8477313572542852
0.8479495327102754
0.8481670295489842
0.848383850931672
0.848599999999995
0.848815479876156
0.8490302936630553
0.8492444444444395
0.849457935285049
0.8481510769230719
0.8483655913978445
0.8470644171779091
0.8457672281776367
0.8459844036697198
0.8462009160305294
0.8462015243902389
0.8449135464231304
0.8451306990881409
0.8451338391502227
0.845349999999995
0.8455655068078619
0.8457803625377595
0.8459945701357416
0.8462081325301155
0.846421052631574
0.8466333333333284
0.8468449775112394
0.8470559880239471
0.8472663677129996
0.8474761194029801
0.8462131147540934
0.8464238095238046
0.8451661218424913
0.8450318991097873
0.8452434074074024
0.8454542899408234
0.8456645494830083
0.8444172566371632
0.8446284241531614
0.8448389705882303
0.845048898678409
0.84525821114369
0.8454669106881355
0.845389619883036
0.8455975182481702
0.8458048104956218
0.8445736535662249
0.8433460755813903
0.8435557329462939
0.8437647826086906
0.8439732272069415
0.8441804913294747
0.8429623376623326
0.8417476945244906
0.8419578417266137
0.8421673850574662
0.8423763271162072
0.842584670487101
0.8427606580829706
0.842967857142852
0.8431744650499237
0.8419733618233568
0.8421807965860547
0.8423876420454495
0.8425939007092148
0.8414004249291734
0.8416074964639271
0.8418139830508424
0.8420198871650161
0.8422252112676005
0.8424299578059021
0.8412467696629163
0.8414523141654928
0.8416572829131602
0.8418616783216732
0.8420655027932911
0.8422687587168708
0.8410956824512484
0.8399258692628601
0.8401312499999949
0.8403360610263472
0.8405403047091362
0.8407439834024846
0.8409470994475088
0.8397871724137881
0.8399910468319508
0.8401943603851394
0.8390402472527422
0.8378893004115175
0.83674150684931
0.8365113543091605
0.8367180327868802
0.8369241473396948
0.8371297002724745
0.8370353741496548
0.8372402173912993
0.8374445047489772
0.8376482384823797
0.8378514208389665
0.838054054054049
0.838256140350872
0.8384576819406957
0.8386586810228751
0.8388591397849411
0.8390590604026794
0.8392584450402093
0.8394572958500618
0.8383350267379628
0.8385345794392473
0.8387335999999949
0.8389320905459337
0.837816489361697
0.8380156706507252
0.8382143236074219
0.8384124503311207
0.8386100529100478
0.8388071334213951
0.8390036939313933
0.8391997364953835
0.8393952631578896
0.8382922470433588
0.8384884514435644
0.8386841415465217
0.8388793193717226
0.8390739869280994
0.8392681462140941
0.8394617992177262
0.8396549479166615
0.838563068920671
0.838756883116878
0.8389501945525241
0.839143005181342
0.8389529107373817
0.8391452196382377
0.838062451612898
0.8382554123711288
0.8384478764478712
0.8386398457583496
0.8375632862644364
0.8377558974358922
0.8378862996158719
0.8380780051150843
0.8382692209450778
0.8384599489795866
0.8386501910827974
0.8388399491094096
0.8377740787801727
0.837964467005071
0.838154372623569
0.8383437974683493
0.8385327433628267
0.8374739898989847
0.83766355611601
0.8378526448362669
0.8380412578616301
0.8382293969849195
0.8383348808030061
0.8383725563909722
0.8385595744680798
0.8387461249999947
0.8389322097378225
0.8391178304239348
0.8393029887920246
0.8394876865671589
0.8384448447204916
0.8386301488833694
0.8388149938042079
0.8389993811881136
0.8391833127317623
0.8393667901234515
0.8395498150431513
0.8397323891625563
0.8399145141451362
0.8396923832923779
0.8398741104294425
0.8398968137254849
0.8400773561811452
0.8402579462102635
0.8404380952380899
0.840474390243897
0.8404020706455488
0.8405813868613085
0.8407602673146969
0.8409387135922276
0.8411167272727219
0.8412943099273553
0.8402770253929813
0.8404551932367096
0.8406329312424554
0.84081024096385
0.8409871239470463
0.8411635817307638
0.8413396158463331
0.8415152278177404
0.8405074251496952
0.840683612440186
0.8408593787335669
0.8410347255369874
0.8412096543504117
0.8413841666666613
0.8415582639714572
0.8417319477434625
0.8419052194543244
0.8420780805687149
0.8422505325443733
0.8412549645390016
0.8402617473435601
0.84043573113207
0.8406093050647767
0.8407824705882299
0.8409552291421802
0.8399681924882575
0.8401415005861611
0.8391577283372311
0.839331578947363
0.8395050233644805
0.8385254375729234
0.8386994172494119
0.8388729918509841
0.8390461627906922
0.8392189314750236
0.8393912993039389
0.8395632676709099
0.8397348379629576
0.8399060115606882
0.8400767898383318
0.8402471741637777
0.840417165898612
0.8405867663981533
0.8407559770114889
0.8409247990815101
0.8410932339449487
0.8401297823596738
0.8402987414187588
0.8404673142857089
0.8403969178082138
0.8405649942987403
0.8407326879271017
0.8408999999999947
0.8410669318181764
0.8409902383654884
0.8411566893423983
0.8413227633069029
0.8414884615384561
0.8415132203389777
0.8416783295711007
0.8418430665163418
0.842007432432427
0.8410602924634366
0.8412251685393204
0.8413896745230024
0.8414270179372143
0.8404847704367246
0.8406495525727015
0.8397102793296035
0.8398755580357088
0.8400404682274193
0.840205011135852
0.8403691879866464
0.8405329999999945
0.8406964483906716
0.8408595343680655
0.8410222591362072
0.8411846238937999
0.8413466298342487
0.8415082781456898
0.8405804851157608
0.8407424008810519
0.8409041804180364
0.841065604395599
0.8412266739846269
0.8403042763157841
0.8404658269441347
0.8406270240700164
0.8407878688524536
0.8409104803493396
0.8410706652126445
0.8412305010893192
0.8403151251360119
0.8404754347826032
0.840635396308355
0.8407950108459815
0.8409542795232882
0.841113203463198
0.8412717837837783
0.8414300215982666
0.841587918015097
0.8417454741379256
0.8419026910656565
0.8420595698924677
0.8411551020408109
0.8413124463519258
0.8414694533762003
0.8416261241969967
0.8407259893048074
0.8408831196581141
0.8410399146211258
0.841196375266519
0.8413525026624014
0.8415082978723349
0.8416637619553612
0.8418188959660242
0.8419737009543954
0.8421281779660962
0.8422823280423225
0.8424361522198677
0.8425896515311455
0.8427428270042139
0.8428956796627974
0.8428075789473629
0.8429600420609829
0.843112184873944
0.843264008394538
0.8434155136268289
0.8435667015706751
0.8437175732217518
0.8436446185997855
0.8437950939457147
0.8438871741397234
0.8440370833333278
0.8441866805410975
0.8443359667359612
0.8444849428868065
0.8446336099585007
0.8447819689119116
0.8449300207039282
0.8450777662874815
0.8452252066115647
0.8453723426212535
0.8455191752577265
0.8456657054582849
0.8458119341563731
0.8459578622815977
0.8461034907597481
0.846248820512815
0.8463938524590109
0.8465385875127888
0.8466830265848615
0.8468271705822212
0.8469710204081577
0.8471145769622779
0.8472578411405239
0.8472321464903302
0.8473749999999944
0.8475175634517711
0.8476598377281892
0.8478018237082011
0.8479435222672009
0.848084934277042
0.8482260606060551
0.8473701311806201
0.8475116935483815
0.8476529707955635
0.8477939637826907
0.8479346733668286
0.8480752008032073
0.8482153460381088
0.8483552104208361
0.8484947947947892
0.8486340999999944
0.8487731268731213
0.8489118762474994
0.849050348953135
0.8491885458167275
0.8483435820895466
0.8484822067594378
0.8476396226415038
0.8477786706349151
0.8479174430128784
0.8479317821782122
0.8480701285855533
0.8482082015810221
0.8483460019743281
0.8484835305719866
0.8486207881773343
0.8487577755905455
0.8488944936086473
0.8480606090373225
0.8481977428851759
0.8473661764705827
0.8475037218413264
0.8466744618395248
0.8468124144672475
0.8469500976562444
0.8470875121951164
0.8472246588693901
0.8473615384615328
0.8474981517509672
0.8476344995140858
0.8468115533980527
0.846948302618811
0.8470843023255759
0.8472205227492684
0.8473564796905166
0.8474921739130379
0.8476276061776006
0.8477627772420387
0.8478976878612661
0.8480323387872899
0.8472169230769175
0.847351969260321
0.8474867562379983
0.8476212847555074
0.8477555555555499
0.8478895693779849
0.8480209369024801
0.8481544412607395
0.8482876908396891
0.848420686367964
0.848553428571423
0.8486859181731629
0.8488181558935306
0.8489501424501369
0.8490815939278882
0.8492130805687148
0.8492095643939338
0.8493406811731259
0.8494715500945124
0.8496021718602399
0.8497325471698057
0.8498626767200698
0.8499733521657195
0.8501030103480659
0.8493040413533779
0.8494340845070367
0.8495638836772927
0.849693439550135
0.8498227528089832
0.8499518241346997
0.8500806542056019
0.8502092436974734
0.849416138059696
0.8495451071761361
0.8487540968342588
0.8488834418604595
0.8490125464683959
0.8482242339832813
0.8483113172541689
0.8484405931417923
0.8485694444444389
0.848698242368172
0.8479138632162606
0.8480430286241866
0.8481719557195516
0.8483006451612848
0.8484290976058877
0.8485573137074461
0.8486852941176415
0.8488130394857613
0.8488955963302697
0.8481175068744216
0.8482454212454157
0.8483731015553467
0.8485005484460639
0.8486277625570721
0.8478534671532791
0.8479810391978067
0.8481083788706685
0.8482354868061819
0.8474643636363581
0.8475918256130734
0.8477190562613375
0.8478460562103299
0.8470780797101394
0.8472054298642478
0.8472106690777521
0.8473316169828309
0.8474583935017994
0.8475849413886328
0.8477112612612556
0.847837353735368
0.8479629496402822
0.8479353998202999
0.8480609515260268
0.8481862780269003
0.8483113799283098
0.848436257833477
0.8485609123434649
0.8486853440571883
0.848809553571423
0.8489335414808151
0.8490573083778911
0.8483012466607246
0.8484253558718805
0.8485492444444388
0.8477956483126055
0.8479198757763919
0.8480438829787178
0.848167670504866
0.8482912389380475
0.8484145888594109
0.8485377208480509
0.847788790820824
0.8479122574955852
0.8480355066079239
0.8481585387323888
0.8482813544415072
0.8484039543057941
0.8476590869183438
0.8477820175438541
0.8479047326906166
0.848027232924688
0.8481495188101431
0.8481556818181762
0.8482604366812171
0.848382198952874
0.848503748910195
0.8486250871080083
0.8487462140992111
0.848867130434777
0.8489878366637651
0.8491083333333278
0.8492286209887194
0.8493487001733047
0.8494685714285658
0.8495882352941121
0.8497076923076867
0.8498269430051758
0.8490937014667761
0.8483617241379254
0.8483468561584785
0.848466867469874
0.8485866723989626
0.8487062714776576
0.848825665236046
0.8489448542023957
0.849063838903165
0.848336900684926
0.8484562018819448
0.8485752991452935
0.8486941929974325
0.8488128839590388
0.848931372549014
0.8490496592844918
0.8483270638297816
0.847605697278906
0.8477248088360182
0.8478437181663782
0.8479624257845576
0.8472438135593164
0.8473628281117641
0.8474816412859504
0.8476002535925558
0.847718665540535
0.8478368776371252
0.8479548903878528
0.8480727042965404
0.8481903198653142
0.8474769554247211
0.8475948739495742
0.8468832073887433
0.8468245805369072
0.8469427493713272
0.8470607202680012
0.8471785774058522
0.8472961538461483
0.8474135338345808
0.8475307178630996
0.8476477064220128
0.8477644999999945
0.847837885095748
0.8479543261231225
0.8480705735660792
0.8481866279069711
0.847482738589206
0.8475990878938584
0.8477152444076166
0.8470134933774779
0.8471299421009042
0.8472461983471019
0.8473619322873602
0.8466627887788724
0.8467791426215939
0.8468953047775893
0.8470112757201593
0.8471270559210474
0.8472426458504468
0.8473580459770065
0.8474732567678376
0.8467786065573721
0.8468941031940984
0.8470094108019594
0.8471245298446397
0.8472394607843092
0.8473542040816282
0.8474687601957542
0.8467780766096126
0.846892915309442
0.847007567127742
0.8471220325203211
0.847236311941507
0.8465486201298662
0.8466631792376279
0.8459770664505634
0.8452920647773241
0.8454073624595432
0.8455224737267546
0.845637399030691
0.8457463276836122
0.8458608870967708
0.8459752618855728
0.846089452495971
0.8462034593724828
0.8455232315112509
0.8456375100401575
0.8457516051364337
0.8458655172413764
0.845979246794869
0.8460927942353856
0.8462061599999974
0.846319344524378
0.8456433706070262
0.8457568236233016
0.8458700956937776
0.8459831872509938
0.8460960987261125
0.8461031026252962
0.8462157392686783
0.8463281969817296
0.8456565079365059
0.8457692307692288
0.8458817749603785
0.8459941409342817
0.8461063291139224
0.8462183399209471
0.8463301737756699
0.8464418310970784
0.8457742902208188
0.8458862096138678
0.8459979527559043
0.8461095200629414
0.8462209119496845
0.8463321288295356
0.8464431711145988
0.8465540392156855
0.8466647335423191
0.8466823805794825
0.8467928012519557
0.8469031274433146
0.8470132031249996
0.8463519906323181
0.8456918096723864
0.8458025720966481
0.8459131619937692
0.8460235797665369
0.8461338258164851
0.8462439005439005
0.8462937888198757
0.8464035686578744
0.8465131782945737
0.8466226181254843
0.8467318885448919
0.8468409899458628
0.8469499227202477
0.847044015444016
0.8471526234567908
0.8472610639938326
0.8473693374422195
0.8467170130869908
0.8468255384615393
0.8469338970023069
0.847042089093703
0.8471501151189573
0.8472579754601239
0.8473656704980855
0.8474732006125588
0.8475805661820979
0.8476877675840994
0.8477948051948068
0.8471476335877879
0.846501449275364
0.846506021341465
0.8466136329017534
0.8467210806697125
0.8460771863117889
0.8461848784194547
0.8462924069855752
0.8456503034901385
0.8457580742987131
0.8458656818181839
0.8459731264193814
0.8460804084720143
0.8461321239606977
0.8462391238670718
0.8463459622641534
0.846452639517348
0.8465591559909597
0.8466655120481954
0.8460284424379259
0.8461350375939877
0.8462414725770125
0.845606156156159
0.8457128282070546
0.8458193403298381
0.8459256928838982
0.846031886227548
0.8461379207180286
0.8455055306427536
0.8456117998506381
0.8457179104477646
0.8458238627889669
0.8459296572280214
0.845299776619512
0.8454058035714321
0.8455116728624572
0.8456173848439859
0.8457229398663735
0.8458283382789357
0.8459292809488549
0.8460343703703743
0.846139304219101
0.8462440828402408
0.846348706577979
0.8464531757754843
0.846557490774912
0.8466616519174085
0.8466735445836449
0.8467774668630385
0.8468812362030951
0.8469848529411812
0.8470883174136712
0.847191629955952
0.8472947909024261
0.8473978005865153
0.8473276923076973
0.8474305270863887
0.8475332114118559
0.8476357456140403
0.8477381300219191
0.8477802919708083
0.8478824215900856
0.847984402332367
0.8480862345229481
0.8481879184861774
0.8482894545454602
0.8483908430232616
0.8484920842411097
0.8485931785195996
0.8479778100072576
0.8480791304347887
0.8481803041274499
0.8482813314037688
0.8483822125813512
0.848482947976885
0.8485835379061436
0.8486839826839891
0.8487842826243757
0.8488844380403524
0.8489844492440671
0.8490843165467693
0.8491840402588134
0.849283620689662
0.8493830581478892
0.848773744619806
0.8488734050179282
0.8489729226361102
0.8483652111667931
0.8484649499284764
0.8485645461043675
0.8479584285714358
0.8480582441113563
0.848157917261063
0.8482574483250253
0.8483568376068451
0.8484560854092602
0.8485551920341471
0.847952096659567
0.8480514204545532
0.8481506032647346
0.8482496453900787
0.8483485471297032
0.8484473087818777
0.8485459306440278
0.848644413012738
0.8487264310954145
0.8488246468926636
0.8489227240649342
0.849020662905509
0.8484223396758364
0.8485204929577549
0.8486185080929007
0.848716385372723
0.8488141250878511
0.8489117275280985
0.8490091929824649
0.8491065217391393
0.8492037140855029
0.8493007703081322
0.8493976906928011
0.8494907692307783
0.8494893081761098
0.8495858938547578
0.8489930216329471
0.8490898186889911
0.8484981184669081
0.8485951253481987
0.8486919972164325
0.8487887343532778
0.8488853370396203
0.8488443055555651
0.848255239417081
0.84835201109571
0.8484486486486583
0.8485451523545804
0.8486415224913593
0.8487377593361094
0.8488338631651793
0.8489298342541536
0.8490256728778568
0.8491186896551824
0.8492142660234422
0.8493097107438118
0.8494050240881038
0.849500206327383
0.8489163573883264
0.8490117445055049
0.8491070006863521
0.8485246227709294
0.8486200822481256
0.8486289726027502
0.8487242299794766
0.8488193570451542
0.8489143540669962
0.8483344945355298
0.8483373378839696
0.8484324693042399
0.8485274710293222
0.8486223433242615
0.8487170864533805
0.8481397278911673
0.848234670292329
0.8483294836956631
0.8484241004752315
0.8478485074626975
0.8479433898305194
0.8480381436314474
0.8481327691266191
0.8475589309878324
0.8476537525355081
0.8477484459459571
0.8476931802836034
0.8477877192982569
0.8478821308159251
0.8473107816711704
0.8467402020202134
0.8468347913862833
0.8469295897780881
0.8470242607526997
0.847118804566835
0.8472132214765217
0.8473075117371008
0.8474016756032289
0.8474957133288799
0.8475896251673479
0.8476834113712494
0.8477770721925254
0.8472107548430313
0.847175033377849
0.8472661107405056
0.847359800000012
0.8467952698201319
0.8468891478029414
0.8469829008649489
0.8470765292553313
0.8471700332226036
0.8466075033200654
0.846653881884551
0.8467474801061131
0.8468409542743662
0.846934304635774
0.8470275314361475
0.8471206349206475
0.8472136153337866
0.8473064729194314
0.8473992079208048
0.8474918205804878
0.8475843111404215
0.8476766798419102
0.847768926925622
0.8478610526315921
0.8479530571992242
0.8480449408672931
0.8481367038739462
0.8482283464567062
0.8482763934426362
0.8483678243774707
0.8484591355599348
0.8485503272251443
0.8486413996076001
0.84873235294119
0.8488231874591906
0.8489139033942695
0.8483601435094722
0.8484510430247856
0.8485418241042483
0.8486324869791805
0.8487230318803002
0.8488134590377253
0.8482619233268496
0.8477748701298841
0.8478657365347316
0.8479564850843201
0.8480471160077911
0.8481376295336929
0.8482280258899818
0.8483183053040246
0.8484084680026
0.8484985142119007
0.8485884441575354
0.8486782580645306
0.8487679561573324
0.8482210695876434
0.8483109465550693
0.8484007078507225
0.8484903536977639
0.8485798843187808
0.8486692999357888
0.8487586007702331
0.8488477870429912
0.848936858974374
0.8483930172966198
0.8484822663252392
0.8485714011516466
0.8486604219949001
0.8481181469648714
0.8475765644955452
0.8475884492661288
0.8476778698979743
0.8471376035691675
0.8472271974522445
0.8473166772756359
0.8467776717557405
0.8468673235855207
0.8469568614993801
0.8470462857143012
0.847135596446716
0.846598414711493
0.8466878960709915
0.8467772640912126
0.8468665189873574
0.8469556609740828
0.8470446902655024
0.8471336070751896
0.8471436868687027
0.8472324290220979
0.8473210592686162
0.8474095778198018
0.847497984886666
0.8475862806796889
0.8476744654088212
0.8477625392834858
0.8478505025125791
0.8479383553044734
0.8480260978670177
0.84811373040754
0.8482012531328486
0.8482886662492338
0.8483759699624697
0.8484631644778153
0.8485502500000167
0.848020237351672
0.8479907615480816
0.8479676855895363
0.8480548628429094
0.8481419314641913
0.8482288916563058
0.8483137523335575
0.8484004975124547
0.8484871348663936
0.8485736645962902
0.84854742396029
0.8486338089330194
0.8487200867948094
0.8481942379182327
0.8482806811145682
0.8483670173267498
0.848453246753264
0.8479288627935895
0.8480152563310858
0.8481015432098938
0.8481877236274079
0.8482737977805354
0.8483597658656983
0.8484456280788353
0.8485174769230945
0.848603136531383
0.8480815611555186
0.8481673832924009
0.8482531000614051
0.8477326993865207
0.8478185775597971
0.847904350490214
0.847990018371114
0.8480755813953668
0.8481610397553697
0.8481177261613871
0.8482001832620827
0.848285409035427
0.8483705308114884
0.8484555487805059
0.848528702010987
0.8486135200974603
0.8480970176506571
0.8481819951338381
0.84826686930093
0.8483516403402369
0.847836551305422
0.8479214805825426
0.8480063068526563
0.8480910303030487
0.8481756511205515
0.8482601694915439
0.8483445856019544
0.8484288996372616
0.848513111782496
0.8485972222222409
0.8486812311406343
0.8487651387213698
0.8487737191079151
0.8488574698795369
0.8488689945815961
0.8489525872443029
0.8490360793746431
0.8491194711538651
0.8492027627627818
0.8492859543817718
0.849369046190781
0.8494520383693237
0.8495349310964841
0.8496177245509176
0.8497004189108512
0.8497830143540864
0.8498655110579991
0.8499479091995417
0.8500302089552434
0.8501124105012129
0.8501945140131383
0.8502765196662891
0.8503584276355171
0.8504402380952579
0.8505219512195321
0.8506035671819462
0.8506850861556944
0.8507665083135593
0.8508339465875572
0.8509151838671613
0.8504107883817629
0.8504149289099727
0.8504962699822582
0.8505775147929197
0.8506586635127347
0.850155910165505
0.8502372120496364
0.8503184179457111
0.8503995280236193
0.8504805424528507
0.8505614614024954
0.8506422850412456
0.8507230135373955
0.8502225882353147
0.8503034685479337
0.8503842538190571
0.8498849089841664
0.8499658450704433
0.8500466862170296
0.8501274325908766
0.8502080843585447
0.8502886416862037
0.8497911059099098
0.8492941520468046
0.8493751022793898
0.8494559579439462
0.8489600700525605
0.8484647607934866
0.8485460058309249
0.8486271561771773
0.8487083284799279
0.8487892898719653
0.8488701570680841
0.8489509302325794
0.8490316095293647
0.8491121951219726
0.8486193847939854
0.8481271461717151
0.8482063768116155
0.8482872537659542
0.8483680370585044
0.8483697337963177
0.8484503759398712
0.8485309248555128
0.8486113807048165
0.8486917436489824
0.8487720138488387
0.8487349480969074
0.848815100864575
0.8488951612903444
0.8489751295337006
0.8490550057537618
0.8491347901092801
0.8492144827586426
0.8492940838598727
0.8493735935706306
0.8494530120482149
0.8495323394495634
0.8496115759312542
0.8495669530355319
0.8496460789925809
0.8491600114416699
0.8492392795883584
0.8493184571428795
0.849397544260445
0.8489127283105247
0.8489919566457725
0.8490710946408434
0.849150142450165
0.849229100227813
0.8491831531019006
0.8492620022753353
0.8493407617964979
0.8494194318182045
0.8494980124929244
0.849576503972781
0.849654906409552
0.8497332199546713
0.8498114447592297
0.8498895809739754
0.8499676287493155
0.8500454751131451
0.8501233465234825
0.8502011299435258
0.8502788255223268
0.850356433408601
0.8504339537507282
0.8499545659526725
0.8500322253521359
0.8501097972973205
0.8501872819358702
0.8502646794150964
0.8503419898819795
0.8504192134831695
0.8504963503649869
0.8505734006734241
0.8506503645541458
0.85072724215249
0.850804033613469
0.8508807390817706
0.8509573587017585
0.8510338926174734
0.8511103409726343
0.8511867039106384
0.8512629815745633
0.8513391741071669
0.8514152816508884
0.8514913043478501
0.8514963788301075
0.8515722717149461
0.8516480801335801
0.8511744160178216
0.851250361311864
0.8513262222222464
0.85140199888953
0.8514776914539643
0.8515533000554875
0.8516288248337273
0.8517042659280023
0.8517796234773224
0.8518548976203898
0.8519300884955998
0.8520051962410418
0.8520802209944998
0.8521551628934537
0.8522300220750799
0.8517599558742663
0.8518349503859123
0.851909862258978
0.8519846916299808
0.8520594386351378
0.852134103410366
0.852208686091284
0.8522831868132118
0.8523576057111728
0.8518897914380054
0.8519643444871343
0.8520388157894988
0.8521132054794772
0.8521875136911534
0.8517210727969601
0.8512551422319727
0.8513297977036884
0.8514043715847248
0.85093937738943
0.8510140829694577
0.8510887070376686
0.8511632497273973
0.8511677929155568
0.8507041938998076
0.8502410996189693
0.8502571817192854
0.8503319738988835
0.8504066847826341
0.850481314503013
0.8505558631922079
0.8500943570266126
0.8501690347071839
0.85024363143634
0.8503181473456378
0.8503925825663494
0.850466937229463
0.8505412114656828
0.8506154054054312
0.8506895191788482
0.8507635529157926
0.850304425256367
0.8503785868392923
0.8504526684636379
0.8505151400862329
0.8505890683899021
0.8506629171152037
0.8507366863905587
0.8507389247312089
0.8508125738850342
0.8508861439312829
0.8509596349973424
0.8505031115880091
0.8505767292225463
0.8506502679528666
0.8507237279057575
0.8507872591006688
0.850860567148234
0.8504055614973526
0.8504789951897646
0.8505523504273769
0.8506256273358513
0.8501717182497597
0.8502451200000265
0.8503184434968283
0.8503700053276771
0.8504431842385782
0.8505162852581427
0.850589308510665
0.8506622541201756
0.8507351222104412
0.8508079129049657
0.8503563163482222
0.8504292307692577
0.8505020678685317
0.8505748277689724
0.8505859110169761
0.8501356273160672
0.8502084656084926
0.8502812268641201
0.8498318181818452
0.8498751716851828
0.8499479936642298
0.8494994722955416
0.8495724156118414
0.8496452820242759
0.8497180716544002
0.8497907846235132
0.8498634210526588
0.8499359810626259
0.8494891167192702
0.8495617971624025
0.849115598739523
0.8486698687664315
0.8487428646380126
0.8488157839538816
0.8488886268344089
0.8489510738606875
0.8490237696335353
0.8490963893249882
0.8491689330544209
0.849241400940958
0.8493137931034759
0.849386109660602
0.8494583507307166
0.8495305164319527
0.8496026068821967
0.8496746221990898
0.8497465625000279
0.8498184279021622
0.8493762747138677
0.8494482579303452
0.8495201663201943
0.849592000000028
0.8491508826583872
0.8492228334198516
0.8492947095435965
0.8493193364437813
0.8493910880829296
0.8494627654065533
0.8490230848861565
0.8490759958613835
0.8491477249224687
0.8492193798449894
0.8492909607438298
0.8493624677336369
0.8494339009288209
0.8495052604435559
0.8495765463917809
0.8496477588872
0.8497188980432828
0.8497899639732658
0.8498283950617569
0.8498993316195658
0.8499701952723822
0.849927221366233
0.8494909137577288
0.849561877886124
0.8496327692307979
0.8497034853921352
0.8497742315574057
0.8498449052739662
0.8499155066530482
0.8499860358056553
0.8500564928425646
0.8501268778743262
0.8501971910112648
0.8502394078611825
0.8503095918367636
0.8498759816420483
0.8499462793068587
0.8500141619969723
0.849581364562147
0.8496517048346345
0.8492195320447898
0.8492899847483767
0.8493603658536875
0.8494306754698105
0.8495009137056128
0.8495710806697399
0.8496411764706173
0.8497112012164508
0.8497811550152268
0.8498510379747127
0.8499208502024584
0.8499905918057956
0.8500602628918392
0.8501298635674877
0.8501993939394233
0.8497702170621193
0.8493414732593634
0.8494112960161666
0.8494810483871262
0.8490530982368053
0.8491229607251051
0.8491927528938393
0.8492624748491241
0.8493321266968622
0.8494017085427432
0.8494712204922447
0.8495406626506321
0.84961003512296
0.8496793380140719
0.8497485714286013
0.8498177354709717
0.849886830245398
0.8499558558558858
0.8500248124062331
0.85008445000003
0.8501532733633483
0.850222027972058
0.8502263105342287
0.8502949600798704
0.8503018952618754
0.8503704386839782
0.8504389138017242
0.8505073207171616
0.8500839721254657
0.8500412935323685
0.8501097961213628
0.8501780318091753
0.850246398410363
0.8503146971201891
0.8503829280397325
0.8499611111111414
0.8500294496777695
0.8500977205153921
0.8501659237246465
0.850234059405971
0.850301929737784
0.8503699307616526
0.8504378645576182
0.8505057312253269
0.8500857283950922
0.8496661401777205
0.8497342871238588
0.8498023668639358
0.8498703794973199
0.8499382266010157
0.8495197439685189
0.8491016732283769
0.8491698967044083
0.8492380530973757
0.8488207371007677
0.8488889980353941
0.8489327442317439
0.8489429342492946
0.8490110348210214
0.8490790686274816
0.8491470357668117
0.8492149363369553
0.8492827704356647
0.8493505381605004
0.8494182396088328
0.8490030791789165
0.8490708842208418
0.8486562988281559
0.8487242069302408
0.8487920487805187
0.8488597269624882
0.8484460526316098
0.8485139308329583
0.8485817429406346
0.8486494890511259
0.8487171692607314
0.8487847836655634
0.848372351797893
0.848440067994203
0.8485077184466331
0.8485753032508803
0.8481637730359186
0.8482314590402639
0.8482990794573956
0.8478882808717019
0.8479560019361396
0.8480236574746322
0.8480912475822363
0.8481587723538254
0.8482262318840893
0.848293626267535
0.848360955598487
0.8484282199710879
0.8484954194792986
0.848487132530152
0.8485542389210334
0.8486212806933392
0.8486882579403588
0.8487551707552025
0.8488220192308009
0.8488888034599068
0.8489555235350942
0.8490221795487596
0.849088771593122
0.8491552997602237
0.8487482262704058
0.8488148538572432
0.848881417624553
0.848947917663986
0.8490143540670176
0.8490807269249484
0.8491373326960168
0.8492035833731807
0.849236723973289
0.849302863961846
0.8492289599236962
0.8492950405341284
0.8493610581506518
0.8494270128633005
0.849492904761937
0.8495587339362531
0.8495890104662549
0.8496547313362187
0.8497203897338726
0.8497859857482508
0.8498515194682185
0.8499169909824719
0.8499824003795391
0.8500477477477802
0.850113033175388
0.8501782567503878
0.8502434185606387
0.850308518693833
0.8503735572374972
0.8504385342789925
0.8505034499055147
0.8505683042040951
0.8506330972616003
0.8506978291647331
0.8507625000000328
0.8503613861386468
0.8504261545711922
0.8504908619877861
0.8505555084746093
0.8505982588235623
0.8506627939793368
0.8507272684532534
0.8507916823308601
0.8508560356975436
0.8504565727699861
0.8505210229939326
0.8505854127580068
0.8506497421472436
0.8507140112465187
0.8507782201405484
0.8508423689138909
0.8509064576509457
0.8509704864359547
0.851034455353002
0.8510983644860147
0.851162213918763
0.8512260037348607
0.8512897340177656
0.8513320895522722
0.851337342657376
0.8514009319664826
0.8514644620400894
0.8515279329609273
0.8515913448115738
0.8516546976744521
0.8517179916318328
0.8517812267658329
0.8518444031584174
0.8514489322191608
0.8515122041763677
0.8515754174397369
0.8516385720909007
0.8517016682113405
0.8517647058823867
0.8513703703704042
0.8514335030079005
0.8514965772433272
0.8515595931576854
0.8516225508318269
0.8516854503464543
0.851292243767347
0.8513552376557793
0.8514181734317684
0.8514810511756911
0.8515438709677761
0.8511516351911902
0.8512145488029808
0.851219098021203
0.8508275528979182
0.8508905287356663
0.8509534466912106
0.8510163068443153
0.8506255739210626
0.8506885268472119
0.8507514220183829
0.8508142595140187
0.8504243354720783
0.8500347686670063
0.8500978479853822
0.8501608695652517
0.8502238334858532
0.8502867398262804
0.8503282449726121
0.8503910461398243
0.8504537899543724
0.8505164764947858
0.8505791058394506
0.8506416780666101
0.8502539653601074
0.850316628701629
0.8503792349727122
0.8504417842512864
0.8505042766151393
0.8505667121419174
0.8501800909091256
0.8497938209904935
0.8498564940963108
0.8499191103041654
0.8499718693285284
0.8500343764172683
0.8500968268359369
0.8500558676937366
0.8496708786232232
0.8497334087822893
0.8497958823529761
0.8498582994120657
0.8499206600362013
0.8499812471758144
0.8500434959349943
0.8501056884876196
0.8501678249097823
0.8502299052774369
0.8502919296664011
0.850353898152356
0.8504158108108459
0.8504776677172796
0.8500949144914843
0.8497125056230671
0.8497745953237762
0.8498366292135183
0.8498986073675106
0.8499605298608345
0.8495790394973423
0.849641049798151
0.8497030044843402
0.8493221425370142
0.8493841845878489
0.8494461710703444
0.8490659355416647
0.8491280089485812
0.8491900268336668
0.849251989271381
0.8493138963360497
0.8493757481018667
0.8494375446428927
0.8490585006693796
0.8486797948260837
0.8487418189924564
0.8488037878788234
0.8488657015590556
0.8484877560107212
0.84854975522923
0.8486116992882918
0.8482343708315163
0.8478573777778133
0.8479195468680942
0.8479816607460392
0.8479451398136175
0.8480071872227508
0.8480691796009225
0.8481311170213123
0.8481929995569697
0.8478173604960499
0.8474420540062332
0.8475041592920711
0.8475662096417872
0.8471915119363753
0.8472536456032174
0.8473157243816613
0.8473777483444067
0.8474397175640253
0.8475016321129605
0.8474830687831046
0.8475105332746061
0.8475723348017979
0.8476340819022816
0.8476957746479232
0.8477574131104627
0.8478189973615136
0.8478805274725635
0.8479420035149745
0.8480034255599833
0.8480647936787016
0.848126107942116
0.8481873684210888
0.848248575186358
0.8483097283085376
0.8483708278581177
0.8484318739054654
0.848492866520824
0.8485538057743146
0.848614691735935
0.8486755244755609
0.848736304062946
0.848797030567722
0.8488577040593992
0.8489183246073664
0.8489788922808913
0.8490394071491212
0.8490998692810824
0.8491602787456812
0.849220635611704
0.8492809399478174
0.848911526750798
0.8489719130435149
0.8490322468492327
0.8490925282363531
0.8491527572731589
0.8492129340278146
0.8488445119306225
0.8489047701648244
0.8489649761595515
0.8490251299827059
0.8490852317020725
0.8490529870130239
0.8486855906534337
0.8487457612457117
0.8488058798098078
0.8488659464131744
0.8484992656587843
0.8485594127806934
0.8481931808373266
0.8482534081104771
0.8483135834411755
0.8483737068965889
0.8484337785437682
0.8484937984496496
0.8485537666810531
0.8486136833046843
0.8486008172043383
0.8486606620808627
0.8487204555221688
0.848780197594539
0.8484157578360184
0.848475579399179
0.8481115830116203
0.8477478987993512
0.8478079297042808
0.8478679091688462
0.847927837259138
0.8479877140411333
0.8480475395806963
0.848107313943579
0.8481670371954201
0.8482267094017469
0.8482863306279743
0.8482900085397471
0.8479279556125001
0.847909940273075
0.8479420042644298
0.8475805626598839
0.8476403067746433
0.8476190374787427
0.8476785014900332
0.84731778723408
0.8473775414717516
0.8474372448979967
0.847496897577598
0.8475564995752287
0.8476160509554516
0.8476755517827201
0.8473159100551925
0.8473259966073319
0.8473855447223776
0.847445042372919
0.8470861075815709
0.8471456816257785
0.8472052052476043
0.8468468274112052
0.8464887526427438
0.8465472104818635
0.8466068863540723
0.846665118243281
0.8463077247784251
0.84595063291143
0.8460104597216741
0.8460702360877274
0.8461299620733627
0.846189637742245
0.8462492631579325
0.8463088383838762
0.8463683634834203
0.846427880571947
0.8464873055906221
0.8465466806723068
0.8466060058799203
0.8466652812762764
0.8467245069240833
0.8467836828859441
0.8468428092243567
0.8469018860017146
0.8469609132803062
0.8470198911223162
0.8470788195898247
0.847137698744808
0.847196528649139
0.846842349498366
0.8469012536565363
0.8469601086048837
0.8470189144050487
0.8470776711185692
0.8471363788068802
0.8471950375313144
0.8472536473531022
0.8473122083333717
0.8473707205331497
0.8474291840133608
0.8474875988348284
0.8475459650582748
0.8471935550935936
0.8472519950125074
0.8473103863731171
0.8473602159468824
0.8474185139062237
0.8474767634855158
0.8475349647449578
0.847593117744649
0.847651222544589
0.8477092792046783
0.8477672877847179
0.8478252483444096
0.8474744724865924
0.8475325062035126
0.8471821413807745
0.8471536363636751
0.8472117306898364
0.8472697770438041
0.8473277754849746
0.8473857260726457
0.8474436288660178
0.8474931986809948
0.8475510094767587
0.8476087726524272
0.8476648003293921
0.8473159670782278
0.8473737556561469
0.8474314967105646
0.8474891903000793
0.8475468364831934
0.847198767967184
0.847256486042731
0.8469088223225657
0.8469666119770684
0.8470243542435804
0.8470820491803658
0.8471396968455929
0.8471972972973351
0.8472548505935702
0.8473123567921816
0.8473698159509577
0.8474272281275926
0.847484593379686
0.8475419117647432
0.8475991833401761
0.8476564081633026
0.8477135862913469
0.84777071778144
0.84782780269062
0.8478848410758316
0.8479418329939269
0.8479987785016655
0.8479946275946643
0.8480515052888894
0.8481083367222814
0.848165121951256
0.8478204794799228
0.8478773354996303
0.8475330897280104
0.8475900162338026
0.8472461663286368
0.8473031630170679
0.8469597081475839
0.8466165316045744
0.8466737140543091
0.8463309311741253
0.8463881829219301
0.8464453883495506
0.8465025475131779
0.8465596604689123
0.8466167272727632
0.8466737479806496
0.8467307226484007
0.8463890234060083
0.8464460669625206
0.8465030645161646
0.8461618702136591
0.8462189363416954
0.8462759565042642
0.8463329307568792
0.8463898591549649
0.8460493966211133
0.8457092078810164
0.8457663183280095
0.8458233828847278
0.8458804016064608
0.8459373745484092
0.8459943017656851
0.8460495387084186
0.8461063753007567
0.845767254509053
0.845824158653881
0.8458810172206996
0.8459378302642462
0.8459945978391704
0.8460513200000347
0.8461079968013141
0.8461646282973967
0.8458265681182926
0.8458832667731975
0.8459397604790764
0.8459963687151182
0.8456589150379283
0.8457155901116771
0.845378517337619
0.8454352589641777
0.8454035045798829
0.8454601910828367
0.845123756466409
0.8451805091488009
0.8452372166998352
0.8452938791733249
0.8453504966229978
0.8450147736298989
0.8446793171893947
0.8447361111111449
0.8447928599762337
0.8448495638382573
0.8449062227507272
0.84496283676707
0.8450194059406275
0.8446848772763597
0.8447415116739551
0.8447981012658562
0.8444640569395351
0.8445207114624839
0.8445773212169435
0.8446338862559574
0.8446904066324847
0.8447468823994017
0.8448033136095005
0.8448597003154903
0.8449070555774867
0.8449633569740281
0.8450196140213011
0.8450758267716864
0.8451319952774825
0.845188119590906
0.8448557609123409
0.8445236635220452
0.8445799607073017
0.8446362136685321
0.8446924224578259
0.8447485871271909
0.8448047077285533
0.8444734117647382
0.8445295962368021
0.8445857366771482
0.8446418331375174
0.84469788566957
0.8447538943248852
0.8448098591549615
0.8444794681267429
0.8445354964816582
0.844591481047316
0.8446474218750317
0.8447033190160411
0.8447591725214992
0.84442957471716
0.8444322542902032
0.8444881481481796
0.844543998441185
0.8445998052201327
0.8446555685358569
0.8447112884391126
0.8447669649805759
0.844822598210844
0.8444941290824572
0.8445498251069102
0.8446054778555089
0.8446610873786717
0.8443331909938198
0.8443888630190453
0.8440613266098059
0.8441170608763394
0.8441727519380152
0.844228399845052
0.8442840046475907
0.8443395663956945
0.8440128095975538
0.8440684332688893
0.8441240139211441
0.8441795516042051
0.8442350463678819
0.8439089609888291
0.8439645173745476
0.8440200308761399
0.84407550154324
0.8441309294254061
0.8441863145721195
0.8438610019268122
0.8439164483821563
0.8439718521371111
0.8436469976905611
0.8437024624856012
0.8433779615384913
0.843433487120368
0.8434889700230889
0.8435444102958422
0.8435998079877408
0.8436551631478222
0.8437104758250487
0.8437657460683071
0.8437607361963484
0.8438159448064686
0.8438711111111404
0.8439262351589721
0.8439813169984978
0.8440363566781768
0.8440913542463948
0.844146309751463
0.8442012232416192
0.8442560947650269
0.8443031321619846
0.8443579228713537
0.8440356488549906
0.8440904998092619
0.8441453089245138
0.8442000762485989
0.8442548018292969
0.8443094857143142
0.8443641279512851
0.8444187285877711
0.8444732876712612
0.8445278052491725
0.8445822813688495
0.8446367160775652
0.8446911094225205
0.8447454614508446
0.8447997722095952
0.8448540417457585
0.8449082701062495
0.8445878649981318
0.8446421531463508
0.8446964001516003
0.8447506060606338
0.8448047709201336
0.8447816805450693
0.8448357926598838
0.8445162632375466
0.8441969754253584
0.8442512471655604
0.8443054778995364
0.8443596676737435
0.8444138165345687
0.8444679245283292
0.8445219917012721
0.8445760180995747
0.8442576705616556
0.8439395629239157
0.8439937476459782
0.8440478915662921
0.8441019947309265
0.844156057185881
0.844210078977086
0.8442640601504028
0.844318000751624
0.8443719008264731
0.844054825384931
0.8441087837838105
0.8437920450281693
0.8434755438859982
0.8435296587926775
0.843551461769142
0.8436055076808059
0.8436595131086407
0.843713478098117
0.8437674026946371
0.8438212869435354
0.8438751308900786
0.8439289345794654
0.8439826980568274
0.8440364213672281
0.8440901045556646
0.8437750279955467
0.8438287686567424
0.843882469227926
0.8439361297539408
0.8439897502795636
0.8440433308495041
0.8440968715084056
0.8441503723008447
0.8442038332713319
0.8438897693452636
0.8439432874674855
0.843996765799282
0.8440502043850124
0.8441036032689704
0.8441569624953836
0.8438436154417476
0.8438970315399139
0.8435840133531409
0.843637486095687
0.8436906968124789
0.8437440904038784
0.8434315925926177
0.8431193261755157
0.8431728719467312
0.8432263780984341
0.8432798446745812
0.8433332717190637
0.843021618625302
0.8430751015884992
0.8431285450517234
0.8431818383167469
0.8432352029520543
0.8429241608262882
0.8429775811209687
0.8430309620346726
0.843084303610931
0.8431376058932105
0.843190868924914
0.8432440927493804
0.8432972774098846
0.8429871276204731
0.8430403676470831
0.8430935685410018
0.8431467303453585
0.8431998531032192
0.8432529368575865
0.8433059816514002
0.8433589875275368
0.8434119545288101
0.8434648826979712
0.843517772077708
0.8435706227106465
0.84362343463935
0.8436762079063195
0.8437289425539937
0.8437816386247493
0.843834296160901
0.843525877193006
0.8435760321520147
0.8436287070854872
0.8436813800657408
0.8433734671533081
0.8434261583363969
0.8434788110868212
0.8435314254466145
0.8435840014577491
0.8436363570127735
0.843329133284801
0.8433817255187708
0.8434342794760055
0.8434867951982769
0.8431800727272957
0.8432326426754136
0.8432851744186275
0.8429788594261034
0.8430314451706836
0.8427254446461208
0.8427780841799937
0.8428306855277702
0.8425250906454178
0.8425777455600081
0.8426303623188631
0.8426810213690917
0.8427335626357937
0.8424285559175035
0.8424811505065347
0.8425337070524637
0.8425862255965516
0.8426387061800006
0.8426911488439529
0.8427435536294913
0.8427959205776394
0.8428482497293617
0.8429005411255631
0.8429527948070902
0.8430050108147299
0.843057189189211
0.843067038904921
0.843118689233007
0.8431707703383946
0.8432228139618785
0.8432748201439065
0.8429715929521971
0.8430236520489073
0.8430756737334028
0.8431276580459984
0.8431796050269514
0.8432315147164607
0.8432833871546679
0.8429809182209682
0.8430328433130366
0.8430847311828169
0.8431365818703185
0.8431369269341185
0.8431887218045323
0.8432404795991619
0.8429387835420603
0.8429905937053142
0.8426892027172179
0.8427410650464826
0.8427928903179915
0.8424918928571636
0.8425437700821343
0.8425956102783932
0.8426474134855718
0.8426991797432446
0.8427509090909296
0.8424505702067204
0.8425023512647158
0.8425540954416159
0.8426058027768093
0.8426574733096289
0.8427091070793514
0.842760704125198
0.8428122644863337
0.8425127576403898
0.8425643694493985
0.8426159446022928
0.8426674831381102
0.8427189850958327
0.8427704505143867
0.842821879432644
0.8425231123715193
0.8425234939759235
0.8425749557208841
0.8425473441926544
0.8425987610619667
0.8426501415428365
0.8423520693314666
0.8424035007072332
0.8424548957228899
0.8425062544169807
0.8422086541858197
0.8422600635593416
0.8423114366396242
0.8423627734650865
0.8424140740740934
0.8424653385049559
0.8425165667959305
0.8425677589852201
0.8426189151109738
0.8426700352112867
0.8427211193242007
0.8427721674877038
0.8428231797397305
0.8428741561181624
0.8425778910369258
0.8426289177793583
0.842332946961733
0.8423840238764233
0.8424350649350837
0.8424860701754573
0.8425370396352344
0.8425879733520523
0.8426388713634956
0.8426413104415043
0.8423461646234862
0.8423970938375536
0.8424479873993884
0.8424988453464145
0.842204162294527
0.8422550699300883
0.8423059419783476
0.8423567784766081
0.842407579462121
0.8424583449720853
0.8425090750436481
0.8422151081647076
0.8422658876874963
0.8423166317991813
0.8423480655280765
0.8423987456446173
0.8424493904563048
0.8425000000000178
0.8425505743125831
0.8426011134307763
0.842651617391322
0.8427020862308938
0.8427525199861142
0.8428028492008515
0.8428532129211707
0.8429035416666841
0.8429538354738112
0.8426613462873179
0.8427116892126431
0.8427619972260922
0.8428122703639688
0.8428625086625259
0.8429127121579666
0.8429628808864438
0.84301301488406
0.8430631141868683
0.8431131788308713
0.8431632088520224
0.843213204286225
0.8432631651693326
0.8433130915371498
0.8433629834254311
0.8434128408698821
0.8434626639061589
0.8435124525698683
0.8435622068965682
0.8436119269217677
0.8436616126809262
0.843711264209455
0.8437608815427161
0.8438104647160232
0.8435200963523907
0.8435697282421903
0.8436193259972652
0.8436688896528178
0.8437184192440024
0.8437679148059247
0.8438173763736424
0.843866803982165
0.8439161976664539
0.8439655574614224
0.8440148834019363
0.8440641755228132
0.8441134338588232
0.8441626584446885
0.8442100000000157
0.8442591578226791
0.8443082819986466
0.8443573725624514
0.844406429548579
0.8444079316239471
0.8444569377990585
0.8444810044414232
0.8445299521858078
0.8445788665073558
0.8446277474402885
0.8446765950187803
0.8447254092769594
0.8447193999318258
0.8447681663258503
0.844816899488942
0.844865599455056
0.8449128362274582
0.8449614703880342
0.8450100714528902
0.8450586394557974
0.845092213532827
0.8451407205982475
0.8451891946993014
0.8452376358695801
0.8452860441426294
0.8453323489477406
0.8450455039022883
0.8450939280868532
0.8448073584266
0.8448558305084892
0.8449042697390862
0.8449526761517762
0.8450010497798994
0.8450493906567511
0.8450976988155813
0.8451459742895949
0.8451942171119521
0.8452424273157682
0.8452906049341137
0.8453387500000142
0.8453868625464512
0.8454349426063612
0.8454829902126364
0.8451977395411747
0.8452458347386312
0.8449608563722325
0.8450089989888916
0.8450571091644344
0.8451051869316407
0.8451532323232461
0.8452012453719424
0.8452492261103771
0.8452971745711539
0.8453450907868327
0.8453929747899296
0.8454408266129169
0.8454886462882232
0.845204734721303
0.8452526015441558
0.8453004362416242
0.8453482388460383
0.8453960429242253
0.845443781428106
0.8454914879356702
0.8455391624790752
0.8455868050904352
0.8456344158018211
0.8456819946452608
0.8457295416527397
0.8457770568562003
0.8457912403878431
0.8457696524064301
0.8458171065820377
0.8458645290581291
0.8455821035058559
0.8456295727636978
0.8453474140807602
0.8450654436290989
0.8451130376792392
0.8451606000000127
0.8452081306231383
0.8452556295802924
0.8453030969031096
0.8453505326231817
0.8450692179700625
0.8451166999334789
0.8451624210176379
0.8448814494680975
0.8448582253240404
0.8448392691030026
0.8448867485885212
0.8449341965471572
0.8446537670096373
0.844701260783025
0.8447487230514219
0.8447961538461661
0.8445161418627899
0.8445636182902707
0.8446110632659943
0.8446584768212042
0.8447058589871025
0.8447532097948499
0.844800529275566
0.8448478174603294
0.8448950743801772
0.8449423000661057
0.8449894945490702
0.8450366578599854
0.8450837900297246
0.8451308910891207
0.8451779610689658
0.8448992084432834
0.8449463237718546
0.8446678312458916
0.8447149917627793
0.8447621212121327
0.8448092196246411
0.8448562870309528
0.8449033563672375
0.8449503618421167
0.8449973364025105
0.8450442800789068
0.8450911929017529
0.8451380749014566
0.8448605254515712
0.8445831582403264
0.8445852313751343
0.8446322178477802
0.8446791734995192
0.8447260983606668
0.8447729924614991
0.8448198558322522
0.8448666885031226
0.8449134905042676
0.8449602618658046
0.8450070026178118
0.845053712790328
0.8451003924133528
0.8451470415168463
0.8451936601307296
0.8452380594577041
0.8452846178968101
0.8453311459353681
0.8450552545692012
0.8451018270799452
0.844826190476201
0.8448728073035644
0.8449193937418618
0.8446440860215157
0.844620814332258
0.8446674373168452
0.844714029947927
0.8447605922551356
0.8448071242680649
0.8448536260162703
0.844900097529269
0.8449465388365393
0.8449929499675214
0.8450393309516177
0.8450856818181918
0.84511346965272
0.8448392602206459
0.84456522867338
0.8446116731517609
0.8443378930308041
0.8443843810758361
0.8444308390022773
0.844477266839388
0.8445236646163904
0.8445700323624692
0.8446163701067712
0.8446626778784054
0.8446938894277497
0.8446682611506239
0.8447145072697997
0.8447607235142215
0.8448069099128285
0.8448530664945222
0.844899193288167
0.8446266451612998
0.844672815220906
0.8447189555125819
0.8447650660651077
0.8448111469072258
0.8448571980676421
0.8449032195750253
0.8449492114580073
0.844995173745183
0.8447233837246795
0.8447693890675333
0.8444978463516646
0.8445438946015515
0.8442725987793217
0.844318689788063
0.8443647512038613
0.8440937740693286
0.8438229708052705
0.8438079217447171
0.8438540878486783
0.8435836217948807
0.8436298301826426
0.8436760089686187
0.8437221581812447
0.8437682778489204
0.8438065600000088
0.8438526871401238
0.8438987208186847
0.8439447250639472
0.8436750079897817
0.8437210543131076
0.8437670712232599
0.8438130587484121
0.8438450047877519
0.8438909380982855
0.8439368421052716
0.8439827168367431
0.8440212623525746
0.8440670809432843
0.8441128703408812
0.8441586305732567
0.8442043935052614
0.8442500954805939
0.8439814826598874
0.8440272264631126
0.8437588553259223
0.84380464081374
0.8438503972036941
0.843896124523515
0.8439418228008972
0.8439874920635001
0.844033132338948
0.8440787436548303
0.8441243260387012
0.8441698795180801
0.8442154041204516
0.844260899873265
0.8443062717770113
0.8443517099430097
0.8440844254510999
0.8441299050632989
0.8438628598544842
0.8439083807716712
0.8439538729054772
0.8439993362831935
0.8440447709320771
0.8440901768793505
0.844135554152202
0.8441809027777852
0.8439145156200769
0.8436482965299759
0.8436937243771756
0.8434277427490617
0.8434732429877162
0.8435178954001334
0.8432522204724484
0.8432977329974886
0.8433432168712696
0.8430778477029652
0.8431233721296079
0.8431688679245356
0.8432141779314754
0.8432596165933447
0.8429946905435196
0.8430386306532736
0.8430840816326602
0.8431295040803587
0.8431748980232264
0.8432202634880873
0.8432656005017316
0.8430012539185022
0.8430466311501166
0.8430919799498816
0.8431373003445105
0.843182592360683
0.8429186854460162
0.8429640175219092
0.843009321238668
0.8430545966228961
0.8430998437011633
0.8431104687500067
0.8431556701030994
0.8432008432229923
0.8432459881361289
0.8432911048689204
0.8433361934477445
0.8433812538989459
0.8431182725288496
0.8431633728179615
0.8432084449984483
0.8432534890965796
0.8432096854562505
0.8432547011208034
0.843299688764401
0.8433446484131986
0.8433895800933188
0.843434483830852
0.8434793596518557
0.8435242075823554
0.8435632183908106
0.8436080124223663
0.8436527786401798
0.8436975170701487
0.8437422587651315
0.8437869416873508
0.8435253023255873
0.843570024798518
0.8436147195537709
0.8436593866171062
0.8433981108702442
0.8434425077399439
0.8434871866295323
0.8435318378712928
0.8435764614908811
0.8436210575139204
0.8436656259660025
0.8434049134734296
0.8434495211615749
0.8434941012971024
0.8435386539055318
0.8432783024691413
0.8430487195310145
0.8427886798272727
0.8428333950046308
0.8428780826140622
0.8429227426810532
0.8426630622304428
0.8427077610101686
0.8427524322660152
0.8427970760233972
0.8428416923076976
0.8428862811442686
0.8429308425584308
0.842975376575474
0.8427163183773868
0.8424574193548439
0.8425020577395629
0.8425466687135451
0.8425912523020308
0.842635808530229
0.8426803374233178
0.8427248390064447
0.8427693133047259
0.8427805087342984
0.842824938725495
0.8428693415007705
0.8429137170851242
0.8426557086011679
0.8427001223990255
0.8427445090241711
0.8427888685015337
0.842833200856012
0.842877506112474
0.8429217842957577
0.8429660354306704
0.8430102595419892
0.8430544566544611
0.8430986267928027
0.8428414276998213
0.8428856358645972
0.842929817073175
0.8429739713502024
0.8427171237050621
0.8427613158696357
0.8425046894031711
0.8425489193302934
0.8425930614729196
0.8426372376026813
0.842681386861318
0.8427255092733394
0.8427696048632259
0.8428136736554278
0.8428577156743661
0.8429017309444314
0.8429457194899856
0.8429896813353605
0.8430336165048582
0.8430775250227517
0.8431214069132845
0.8431652622006706
0.8432090909090946
0.8429536504089706
0.8429975166565754
0.8430413563427223
0.8430851694915289
0.8430858698941034
0.842830852994559
0.8428746900514096
0.8428477025393022
0.8428915080084652
0.8429352870090668
0.8429790395650895
0.8430227657004865
0.8430664654391823
0.8431101388050727
0.8431537858220244
0.8431974065138753
0.8432410009044349
0.8432845690174836
0.8433281108767732
0.8433716265060271
0.8434151159289401
0.8434585791691782
0.843204754739696
0.8432482551143231
0.8432917293233112
0.8433348165965153
0.8430813345356206
0.8428280048076953
0.8425748272754611
0.8426184384384414
0.8423654758330861
0.8423447478991626
0.8423883888388868
0.8421357228554318
0.841883208395805
0.8419269484412498
0.8419706622715041
0.8420143499101286
0.8417621743036865
0.8415101497006016
0.8415539359473239
0.8415976959904276
0.8416414298534277
0.8416851375598112
0.8414335127055332
0.8414772564255854
0.8415209740065756
0.841564665471926
0.8416083308450308
0.8416382985074651
0.8413871381677136
0.8414308174224367
0.8414744706233248
0.8415180977936815
0.8415234575260828
0.8415670441001215
0.8415518319928531
0.8415953841572388
0.8416389103899993
0.841682410714288
0.8417258851532303
0.8417693337299248
0.8418127564674419
0.8418561533888249
0.8418995245170897
0.8416494058229372
0.8416928125928146
0.8417361935867003
0.8417795488275471
0.8418228783382808
0.8418661821417995
0.8419070877817337
0.8419503409427828
0.8419935684647321
0.8420367703703722
0.8420799466824662
0.8420643470535997
0.8421074896388413
0.842150606688371
0.8421936982248537
0.8422367642709274
0.8422798048492032
0.8423228199822658
0.8423658096926729
0.8424087740029557
0.8424517129356187
0.8424946265131399
0.8425375147579707
0.8422889052817953
0.8423318289085558
0.8423747272191107
0.8424176002358503
0.8424604479811388
0.8425032704773141
0.8425460677466874
0.8425888398115441
0.842631586694143
0.8426743084167168
0.8427170050014721
0.8424691470588245
0.84251187885916
0.8425545855379198
0.8425972671172504
0.8423497356051712
0.8423924522760654
0.8421451262477988
0.8418979454065169
0.8419407570422544
0.8419835435611625
0.842026304985338
0.8417794488419825
0.8418222450175857
0.8415755933196608
0.8416184241359116
0.8413719765739391
0.8414005562060897
0.8414434006438403
0.8414862200117033
0.8415290143316765
0.8415717836257315
0.8416145279158145
0.8416572472238462
0.8416999415717211
0.8417426109813088
0.8417852554744528
0.8418278750729716
0.841870469798658
0.8416248833138859
0.8416675123942843
0.8417101166180759
0.8417526960069952
0.8417952505827506
0.8415500436935626
0.841592632498544
0.841572751091703
0.8416153084982537
0.8416578411405294
0.8414130308318789
0.8414555975574294
0.841210988372093
0.8412122057541412
0.8412547937245787
0.8412973569561428
0.8413398954703831
0.8413824092888242
0.8414248984329655
0.8414673629242817
0.8415098027842225
0.8415522180342125
0.8413082898550721
0.8410645030425961
0.8411070104287366
0.8411494931943234
0.8411919513607408
0.8412343849493483
0.841276793981481
0.841319178478449
0.8410758820127235
0.8411183000867297
0.8411606936416179
0.8412030626986413
0.8412454072790287
0.8412877274039843
0.8413300230946875
0.8410872150072143
0.8411295441431037
0.8411718488606856
0.8412141291810833
0.8409716344767936
0.8410139481268003
0.8410562373955623
0.8410985023041465
0.8411407428735953
0.841182959124927
0.8412251510791356
0.8412673187571911
0.8413094621800391
0.8413515813686014
0.8413936763437757
0.841151896551723
0.8409102556736558
0.8409524411257886
0.8409626184323846
0.8410047646383455
0.8410459971305583
0.8410880952380939
0.8411301691998839
0.8411721616972464
0.8412141874462583
0.8412561891117465
0.8410152105413907
0.8410572451317282
0.841099255654164
0.8408585289066958
0.8409005722460643
0.8409425915331793
0.8409845867886745
0.8410265580331602
0.8407861960560145
0.8408281999999984
0.8408701799485845
0.8409121359223284
0.8409540679417624
0.8409959760273955
0.8407560342368028
0.840516229321162
0.8405582264043324
0.8406001995438979
0.8406421487603287
0.8406840740740722
0.8407259755055521
0.8407678530751689
0.8408097068033
0.8408515367102997
0.8408933428164986
0.84065418088737
0.8406960193346581
0.8407378339965869
0.8404989201477671
0.8405407670454523
0.840582590173244
0.8403439239068689
0.8403857791654817
0.8404276106696913
0.8401891914893594
0.8402310550198502
0.8402728948114522
0.8403147108843514
0.8403565032587111
0.8403982719546718
0.8404400169923509
0.8404817383918435
0.8405234361732213
0.8405651103565339
0.8406067609618079
0.8406483880090472
0.8406899915182331
0.8407315715093246
0.8407731280022578
0.8408146610169464
0.8405772098277295
0.8406187747035545
0.8406603161162828
0.8407018340857759
0.840743328631873
0.8407847997743907
0.8408262475331236
0.8408676719278436
0.8409089602704957
0.8406720845070392
0.840713517319062
0.8404768299549519
0.8405182943990963
0.8405597355092822
0.8403232911392374
0.8400869797525278
0.8401285071689595
0.8401700112422678
0.8402114919921294
0.8402529494381991
0.8402943836001091
0.84033579449747
0.8403771821498703
0.8404185465768765
0.840459887798033
0.8405012058328625
0.8405425007008656
0.8403069226457365
0.8403482488091868
0.8403895518207247
0.8404308316998004
0.8404720884658419
0.840513350125941
0.8405545607162807
0.8405957482517447
0.8403606823266183
0.8404019010343827
0.8401670206819416
0.8399322715842378
0.8399735754189908
0.8400148561854194
0.8400561139028438
0.8400973485905627
0.840138588169639
0.8401797768479738
0.8402209425543743
0.840262085308053
0.8403032051282012
0.8402826135413725
0.8403237047353721
0.8403647730437165
0.8404058184855193
0.8404468410798734
0.8402129938786826
0.8399792767732922
0.840020383759729
0.8397868501529011
0.8398279877709798
0.839869102528476
0.8399101944444403
0.839951263537902
0.8399923098278692
0.8400333333333291
0.8400743340732476
0.8401153120665699
0.8398823349972225
0.8399233434987481
0.8399643292682882
0.8400052923247393
0.8400462326869762
0.8400871503738532
0.8401280454042037
0.8401689177968402
0.8402097675705543
0.8402505947441171
0.8402913993362785
0.840332181365768
0.8403729408512943
0.8404136778115454
0.840454281767951
0.8404949737641487
0.8405356432909946
0.8405762903670942
0.8406169150110326
0.8406575172413744
0.8406980970766635
0.8407385993934331
0.8407791345093666
0.8408196472857487
0.8408601377410417
0.8409006058936881
0.8409015143171755
0.8409419488026373
0.8409823610346674
0.8410227510316317
0.841063118811876
0.8411034643937259
0.8411437877954867
0.841184089035444
0.8409529945054892
0.8409933260093327
0.8410336353651786
0.8410739225912656
0.8411141877058124
0.8411544307270179
0.8411946516730608
0.8412348505621003
0.8412750274122751
0.8413151822417044
0.8413553150684875
0.8413953163516789
0.8414354052573876
0.8414754722146124
0.8414605637657304
0.841500601915179
0.8415406181619198
0.8415806125239209
0.8416205850191303
0.8416605356654765
0.8417004644808683
0.8417403714831954
0.8417802566903272
0.8415504504504444
0.841590365720518
0.8416302592087251
0.8416701309328908
0.8417099809108202
0.8417498091602992
0.8417896156990944
0.8418294005449529
0.8418691637156026
0.8416398965141549
0.8416796896270016
0.841719461077838
0.8417592108843474
0.8415302230685464
0.841570002719602
0.841609760739526
0.8416494971459572
0.8416892119565152
0.8416791632708439
0.8417188484519218
0.8417585120825349
0.8417981541802324
0.8415697150610518
0.8416093868692284
0.8413811228641106
0.8414208242950043
0.8414605042016741
0.8415001626016194
0.8415229477106408
0.8415625677139695
0.8416021662604861
0.8416417433676164
0.8416812990527672
0.8417208333333266
0.8417603462266635
0.8417621957814967
0.8418016761286765
0.8418411351351283
0.8418447446635975
0.8418841707185236
0.8416568187955642
0.8416962742980492
0.8417357085020173
0.8417751214247097
0.8418145130833488
0.8418538834951386
0.8416269075222361
0.8416663072776209
0.8414395041767646
0.841478933189648
0.8414579046592979
0.8414973074851839
0.8415365814266415
0.8413101184068819
0.8413495291901999
0.8411232383001541
0.8411626781392775
0.8412020967741862
0.8409760279494686
0.8407500806018197
0.8407895782970649
0.8408290547797993
0.8408685100671067
0.8409075147611305
0.8409469278239796
0.8409276824034261
0.8409670689192739
0.840741608579081
0.8407810238541871
0.8408204180064234
0.840859791052765
0.8408991430101691
0.8406740026773686
0.8407133832976369
0.8407527428418441
0.8405278223648933
0.840567210484079
0.8406065775400993
0.8406459235498452
0.84068524853019
0.8407245524979885
0.8404999999999921
0.8405393324432499
0.8405786438868047
0.8406179343474701
0.8403936499466304
0.8404329687916698
0.8402088533333254
0.840248200479864
0.840287526652444
0.8403267785771303
0.8403660628662679
0.8404053262316831
0.8404445686900878
0.8404837902581767
0.8405229909526263
0.8405621707900955
0.8406013297872258
0.8406404679606405
0.8406795853269455
0.8407063247408899
0.8407454038257091
0.8407844621513861
0.8408234997344579
0.8408625431377671
0.840639384288739
0.8406174582117188
0.8406564986737316
0.8406955184301161
0.8404726405090054
0.8405116883116799
0.8405507154212951
0.8403280529801239
0.8403671080508389
0.8404061424410822
0.8404451561672757
0.8404841492458236
0.840523121693113
0.8405620735255137
0.8403398202009432
0.8403787998942551
0.8404177589851921
0.8404566974900837
0.8404956154252421
0.8402736730921486
0.8403126187961897
0.8403515439429841
0.8403904485488037
0.840429332629904
0.8404681962025227
0.8402466121803233
0.8402855034264539
0.840324374176539
0.840363224446777
0.8404020542533489
0.8404408636124185
0.840479652540133
0.8405184210526224
0.8405571691659998
0.8405958968963612
0.8406346042597856
0.8406732912723356
0.8404523521681905
0.8404910667367221
0.8405297609666311
0.8405684348739403
0.8406070884746559
0.8406457217847675
0.8406843348202477
0.8404637985309454
0.8405024390243808
0.8405410592553655
0.8405796592398332
0.8406168501048124
0.8403966203824899
0.8404352278679842
0.8404738151348425
0.8405123821989433
0.8405509290761485
0.8405894557823033
0.8403695788647563
0.8404081328451786
0.840446666666657
0.8404851803449981
0.8405236738959924
0.8405621473354135
0.8406006006790187
0.8406390339425489
0.8406774471417285
0.8406783141962323
0.8407166971040861
0.8407550599895571
0.8407934028683082
0.8408317257559859
0.8408700286682204
0.8409083116206257
0.8406892680385417
0.8404703385416566
0.8402515230408647
0.8402899271212809
0.8403283112151864
0.8403666753381793
0.8404050195058416
0.8404433437337392
0.8404816480374215
0.8405199324324222
0.8405581969342584
0.8405964415584313
0.8406346663204259
0.8406728712357113
0.8407110563197405
0.8407489880643383
0.8405308949416238
0.840569087136919
0.8406020741508841
0.8406402280974493
0.8406783622700076
0.8407164766839272
0.8407545713545608
0.8407926462972447
0.8408307015272998
0.8408687370600307
0.8409067529107267
0.8409447490946608
0.8409827256270904
0.8407653050672075
0.8405479968984126
0.8405860465116172
0.8406240764660187
0.8406620867768487
0.840700077459323
0.8404830665978209
0.8405210838709569
0.8405590815273369
0.8405970595821403
0.8406350180505305
0.840672956947656
0.8407108762886488
0.8407487760886259
0.8407866563626886
0.8408245171259224
0.8408623583933977
0.8408766795366683
0.84090975295933
0.840893748392065
0.8409315329217995
0.8407152995628584
0.8404991773778808
0.8405370341814331
0.840574871531335
0.8403589519650542
0.8403968156137535
0.8404346598202711
0.8404724845995779
0.8405102899666296
0.8405480759363662
0.8405858425237126
0.8406235897435783
0.8406613176108575
0.8406990261404292
0.8407367153471573
0.8407743852458901
0.8408120358514608
0.8408496671786878
0.8408872792423738
0.8409248720573066
0.840962445638259
0.8409999999999882
0.8407849654819621
0.8408225460122581
0.8408601073345141
0.8408976494634527
0.840901047254139
0.8406863125638289
0.8404716875159444
0.8405092904543017
0.840532788976768
0.8405703571428453
0.8406079061463794
0.840586180520131
0.8406237063471714
0.8406612130478984
0.8406987006369308
0.8407361691288724
0.8407736185383125
0.8405595723014136
0.8405970475947958
0.8406345038167818
0.8406719409819264
0.8407093591047692
0.8407467581998354
0.840784138281635
0.8408214993646639
0.8408588414634024
0.840896164592317
0.8409334687658587
0.8409707539984645
0.8410080203045562
0.8410452676985414
0.8410824961948126
0.8411197058077482
0.8411568965517118
0.8411940684410522
0.8412197668524964
0.841256903977692
0.8412940222897545
0.8410809825272095
0.8411181265822659
0.8411552518349659
0.8411923582995825
0.8412294459903744
0.8412665149215858
0.8413035651074462
0.8410908998988751
0.8411279757391836
0.8411650328448584
0.8412020712300958
0.8412391161616034
0.8410267356727972
0.8410637809187151
0.8411008074690763
0.8411378153380296
0.8411748045397097
0.8412117750882373
0.8412487269977184
0.8412856602822452
0.8413225749558954
0.8413594710327326
0.8413963485268064
0.8414332074521521
0.8414700478227909
0.8412583039758299
0.8412951698113077
0.8413320171026026
0.8413688458637032
0.8414056561085841
0.8414423473234349
0.8412309296482281
0.8412677467972739
0.8413045454545323
0.841341325633931
0.841130145582316
0.8411325721455326
0.8411693677872422
0.841206144971143
0.8412429037111201
0.8412796440210446
0.8413163659147737
0.8413530694061505
0.8413897545090047
0.8414264212371516
0.8414630696043932
0.8414996996245172
0.8415363113112978
0.8415564673504994
0.8415930465232481
0.8416296074018369
0.8414191999999864
0.8412088977755425
0.8412455272363681
0.8412821383961891
0.8413187312687176
0.8413553058676517
0.841145282076871
0.841181881706999
0.8412184630738385
0.8412550261910563
0.8412573316708092
0.8412938668661044
0.8413303838484408
0.841366882631434
0.8414033632286857
0.8411937982565241
0.8412303037848466
0.841266791137651
0.8413032603285077
0.8413397113709739
0.8411304228855582
0.8411668987813836
0.8412033565390212
0.8412397961719968
0.8412762176938229
0.8413126211179983
0.8413442871336173
0.8413806555748555
0.8414158142998867
0.8414521469347092
0.8412433498759164
0.8412797072686538
0.84131604662697
0.8413523679642804
0.8413886712939868
0.8411801486988706
0.8412164767095993
0.8412527867227997
0.8412890787518431
0.8413253528100872
0.8413616089108767
0.8413978470675432
0.8414340672934048
0.8414702696017664
0.8415064540059203
0.841542620519145
0.8415787691547062
0.8416148999258565
0.8416510128458353
0.8416871079278688
0.8417056543209731
0.8417417180942831
0.8415339832181493
0.8415700715519222
0.8413624814997387
0.8413985943279755
0.8414346893490978
0.8414707665762732
0.8415068260226566
0.8415428677013895
0.841578891625601
0.8416148978084068
0.8414077055637469
0.8414437361555352
0.8414797490157332
0.8415157441574267
0.841551721593689
0.8413447996065747
0.8413494346115878
0.8413854263946767
0.8414214004913856
0.841457356914748
0.8414932956777846
0.8415292167935033
0.841565120274899
0.8416010061349543
0.8416368743866385
0.8416727250429086
0.8414663315350511
0.8415022064231278
0.841538063725475
0.8415739034550204
0.8413677364037085
0.8414036002938864
0.8414394466209446
0.8414752753977816
0.8415110866372828
0.8415468803523214
0.8415826565557577
0.8416184152604396
0.8416541564792023
0.8416898802248685
0.8417255865102485
0.8417612753481399
0.841796946751328
0.8418326007325853
0.841868237304672
0.8419038564803359
0.8419394582723124
0.8417340570870788
0.8417696829268136
0.8418052913923277
0.8416000731350405
0.8416357055812663
0.8416713206627524
0.8417069183921889
0.8417424987822542
0.8417780618456137
0.8417667234663913
0.8418022633243941
0.841837785888062
0.8418732911700159
0.8419087791828636
0.8419442499392013
0.8419796791443692
0.8420151154313329
0.8418105442176712
0.8418460043720998
0.8418542253520969
0.8416498421946916
0.8416853155339648
0.8414810725551891
0.841516569626379
0.8415520494785191
0.8415875121241354
0.8416229575757416
0.8416583858458395
0.8416937969469188
0.8417291908914568
0.841764567691919
0.8417999273607587
0.8418352699104171
0.8418705953533236
0.8419059037018952
0.8419411949685373
0.8419764691656427
0.8420117263055931
0.8420469664007573
0.8420821894634927
0.841878738825787
0.8419139855072301
0.8419492151654027
0.8419844278126345
0.8420196234612436
0.8420548021235357
0.842089963811805
0.8418868547997906
0.8419220400289201
0.8417190694310346
0.8417542781392942
0.8417894698795015
0.8418246446639198
0.8418598025048004
0.8418949434143826
0.8419300674048943
0.841727436823088
0.8417625842155753
0.841797714698083
0.8418328282828116
0.8418679249819501
0.8416655528845987
0.8417006729151478
0.8417357760691807
0.841770862358859
0.8418059317963329
0.8418409843937407
0.8416389102256192
0.8416739860810967
0.8417090451055493
0.8417440873110889
0.841733093525163
0.8417681131622943
0.8418031160114884
0.8418271986580229
0.8418621705797626
0.8418971257484861
0.8419320641762282
0.841966985875013
0.8420018908568523
0.842036779133747
0.8420716507176863
0.8421065056206478
0.8421413438545979
0.8421761654314913
0.8422109703632715
0.8422457586618705
0.8422805303392088
0.8423152854071956
0.8423500238777286
0.8423847457626946
0.8423733890214624
0.8424080887616148
0.8424427719465476
0.8424774385881058
0.8425120886981229
0.8425467222884212
0.8425310295519368
0.8425656421253102
0.8426002382086534
0.8426348178137477
0.8426693809523634
0.8424687931444719
0.8425033793431523
0.8425379490839701
0.8423375356802869
0.8423721284185318
0.8424067047075431
0.8424412645590506
0.8424758079847733
0.8425103349964186
0.842544441805208
0.8423443600094813
0.8423788936372093
0.8424134108710956
0.842447911722811
0.8422480427046086
0.8422825664136445
0.8423170737490929
0.8423515647225995
0.8423860393457987
0.8424204976303139
0.8422209192134387
0.8422554002842076
0.8422898650248459
0.8423243134469518
0.8421249467455443
0.8421594178892391
0.8419601845280161
0.8419946783348922
0.8420291558287831
0.8420636170212586
0.842098061923877
0.8421324905481861
0.8421669029057225
0.8422012990080121
0.8422356788665698
0.8422700424928997
0.842304389898495
0.8423387210948379
0.8423730360934001
0.8421743632075289
0.8422087007781002
0.8420101603017263
0.8420105349988034
0.8420448868991335
0.8420792226148227
0.8421135421573063
0.8421478455380086
0.8421821327683433
0.8422164038597134
0.8422327058823347
0.8422669489531692
0.8423011759171971
0.8423353867857799
0.8423695815702684
0.8424037602820027
0.8424379229323123
0.8424720695325162
0.8425062000939223
0.842528410424964
0.8425625117370708
0.8425965266369213
0.8426305959643176
0.8426646493079806
0.8426986866791559
0.8427327080890787
0.842535161744004
0.8425692055307994
0.842603233364555
0.8426372452564818
0.84267124121778
0.8427052212596395
0.8427391853932398
0.8427731336297496
0.8428070659803276
0.8428409824561216
0.8428748830682694
0.842908767827898
0.8429426367461242
0.8427456415050057
0.8427795327102615
0.842813408082205
0.8428472676319289
0.8428811113705158
0.842914939309038
0.8429487514585575
0.8429825478301257
0.8430163284347839
0.8430500932835631
0.8430838423874839
0.8431175757575566
0.8431513167093727
0.84318501863931
0.8432187048683714
0.8432523754075263
0.8432860302677341
0.8430897346368523
0.8431234116825501
0.8431570730572168
0.8431907187717882
0.8432243488371901
0.8432579632643379
0.8430619479311755
0.8430701603532227
0.8431037871747019
0.8429079442508518
0.8429415931258516
0.8429419317390102
0.8429755571030447
0.843009166860041
0.8428135730858275
0.8428472048248473
0.8428808209647302
0.8426853929978939
0.8427190310616404
0.8427526535341636
0.8425573911028537
0.8425910354412592
0.8426246641963677
0.8426582773790035
0.8424632175925731
0.842449803286257
0.8424834335955381
0.8425170483460365
0.8425506475485467
0.8425842312138533
0.8426177993527313
0.8426513519759453
0.8424566543437882
0.8424851466851271
0.84251870669744
0.8425522512121716
0.8425857802400543
0.8426192937918104
0.8426527918781529
0.8426862745097842
0.8427197416973973
0.8427246253170196
0.8427580682341895
0.842791495736325
0.8428249078340816
0.842858304538105
0.8428916858590313
0.8429250518074864
0.8427310082872729
0.8427643958572874
0.8427977680625663
0.8428311249137136
0.8426372815087196
0.8426706599218011
0.8424769425287156
0.8425103424499915
0.8425437270220388
0.842577096255436
0.8426104501607516
0.8426437887485447
0.8426284664829918
0.8426617856322958
0.8426950894905719
0.8427283780683441
0.8425350917430992
0.84256842467322
0.8426017193947529
0.8426349988539794
0.8426682630613914
0.8427015349369787
0.8425085203847714
0.8425417907029796
0.8425750457875256
0.8423821927214263
0.8424154691075313
0.8424487302676531
0.8424819762122395
0.8425152069517291
0.8425484224965504
0.8425816228571226
0.8426148080438554
0.8426479780671489
0.842681132937394
0.8427142726649716
0.8427473972602535
0.8427805067336019
0.8428136010953697
0.8428466803559
0.8428797445255269
0.8429127936145746
0.8429458276333583
0.8429788465921836
0.8430118505013467
0.8430448393711345
0.8430778132118244
0.8431107720336846
0.8431437158469738
0.8429517869337375
0.8429722121073985
0.8430051649601612
0.8430381028207253
0.8430710256993197
0.8431039336061638
0.8429122755171422
0.8429452045454336
0.8429781186093861
0.8427866197182889
0.8428195548489457
0.8428524750226857
0.8428853802496953
0.8429182705401516
0.8427270024960081
0.8427599137930825
0.8427928101610133
0.8426017006802511
0.8426346180004324
0.842667520398891
0.8427004078857709
0.8425094925237668
0.8425424009059812
0.842351607789834
0.8421609010640495
0.8421928021729078
0.842225752432656
0.8422586877827843
0.8420681746211053
0.8418777476254877
0.8419107393171844
0.8419437160940114
0.8419766779660806
0.8420096249434944
0.8420425570363465
0.8418523938572506
0.84166231654999
0.8416953047403851
0.841728278041053
0.8417612364620726
0.8415713512293944
0.8416043301758921
0.8416372942502605
0.8416702434625576
0.8417031778228319
0.8417360973411232
0.8417690020274622
0.8418018018017803
0.8418346768745564
0.8418675371454085
0.8419003826243314
0.8419332133213107
0.8419660292463227
0.8419988304093352
0.8420316168203067
0.8420518884891871
0.842084648235537
0.8421173932584054
0.8419281959110096
0.8419609613656568
0.8419937121041778
0.8420264481364849
0.8420591694724812
0.8420918761220609
0.8421245680951095
0.8421572454015036
0.8421899080511108
0.8422225560537899
0.8422551894193909
0.842287808157755
0.8423204122787145
0.8423530017920928
0.8423855767077049
0.8424181370353565
0.8424506827848449
0.8422621307072297
0.8422946968001571
0.8423272483221257
0.8423597852829124
0.8423923076922857
0.8422039794321264
0.842015735359835
0.84204831284914
0.8420808757819261
0.8421134241679475
0.8421459580169498
0.8421784773386696
0.842210982142835
0.8422434724391655
0.8422759482373718
0.842308409547156
0.8423408563782115
0.842373288740223
0.8424057066428667
0.8424381100958102
0.8424704991087121
0.8425028736912229
0.8425352338529843
0.8425675796036294
0.8425824799643588
0.8426148008012241
0.8426471072540942
0.8424596440489209
0.842491970640547
0.842304625305737
0.8423369719875277
0.8423693042898197
0.8424016222221997
0.8424339257942455
0.8424662150155261
0.8424984898956026
0.8425291740674731
0.8425614206437066
0.8425936529072122
0.8426258708675168
0.8426580745341389
0.8426902639165886
0.8425034146341237
0.8425356240301259
0.8425678191489135
0.8425999999999774
0.8426321665927996
0.8424455370985376
0.8424777236492245
0.8425098959486158
0.8425420540061747
0.8425741978313559
0.8426063274336055
0.8424199513381767
0.8424521008403133
0.842484236126442
0.8425163572059895
0.8425484640883749
0.8425805567830085
0.8426126352992923
0.8424265459363729
0.8422405387502531
0.8422726710816548
0.8423047892297276
0.8423368932038605
0.8423689830134339
0.8424010145566598
0.8424330760749494
0.8422473544973315
0.8422794357504729
0.842311502864675
0.8423435558492829
0.8423755947136333
0.8424076194670547
0.8424396301188672
0.8424716266783832
0.8422862235915262
0.8423182398239593
0.8423502419709403
0.8423822300417626
0.8424142040457111
0.842446163992063
0.8422610109889878
0.8422929905515039
0.8423249560632455
0.8421399516801875
0.8421719367588699
0.84220390779361
0.8422358647936553
0.8422678077682452
0.8420830188679012
0.842114981355537
0.842146929824538
0.8421788642841248
0.8422107847435101
0.8422426912118985
0.8422745836984866
0.8420900766702941
0.8421219886114526
0.8421538865775985
0.8421857705779099
0.8422176406215566
0.8420333479212018
0.8418491358564629
0.8416650043744296
0.8416969604198321
0.8417289024923245
0.8415449180327633
0.8415768793706058
0.841608826742384
0.8414249890781764
0.8414569556671526
0.8414889082969196
0.841520846976619
0.8415527717153843
0.8415846825223415
0.841616579406608
0.8416484623772935
0.8416803314435
0.841712186614321
0.8417440278988427
0.8417758553061431
0.841807668845292
0.8418394685253519
0.8418712543553768
0.8418652079250795
0.8418969743142991
0.8419287268770163
0.8419604656222562
0.8419921905590363
0.8420239016963657
0.8420555990432462
0.8420872826086716
0.8421189524016277
0.8421506084310928
0.8421822507060371
0.8422138792354232
0.842245494028206
0.8422770950933323
0.8423086824397413
0.8423402560763646
0.8423718160121259
0.842403362255941
0.8424348948167183
0.8424664137033582
0.8424979189247535
0.8425294104897892
0.8423468472372454
0.8423783578855909
0.8421959064327241
0.8422274361195079
0.842045096341175
0.8420766450216206
0.8421081800475843
0.8421397014279288
0.8421712091715091
0.8419890787196987
0.8420206054053809
0.8420466926069794
0.8420781932137209
0.8421096802074085
0.841927759775305
0.8419592656587228
0.8419907579356265
0.8420222366148287
0.842053701705134
0.8420668105308342
0.8420982524271599
0.8421296807592505
0.8421610955358821
0.8421924967658226
0.8422238844578326
0.8422552586206649
0.842286619263065
0.842317966393771
0.842349300021513
0.8423806201550139
0.8424119268029892
0.842230606973716
0.8422619324294995
0.8422932444061714
0.8421120671111818
0.8419309677419106
0.8419623306815489
0.8419935941530275
0.8420249301525649
0.8418440051568294
0.8418753598281169
0.8416945446735146
0.841725917972919
0.8415452125375448
0.8415766044215247
0.8416079828325931
0.8416393477794215
0.8416706992706743
0.8417020373150081
0.8417333619210727
0.8417646730975098
0.8417959708529539
0.8418272551960323
0.84164691516707
0.841678218033815
0.8417095074946215
0.8417407835580994
0.8417720462328515
0.8418032955274731
0.8418345314505524
0.8418657540106699
0.841896963216399
0.8417169553132097
0.8417436511329376
0.8417748664244245
0.8418060683760431
0.841837256996343
0.8418644382742164
0.841895601110374
0.8419267506404529
0.8419578868729736
0.8419890098164492
0.8418093663323833
0.8418405076791554
0.8418716357432033
0.8416921321961366
0.841723278618606
0.8417543478260615
0.8417854677178522
0.8418165743502088
0.8418476677316039
0.8416683986371125
0.8416995103257143
0.8417306087696637
0.8417616939774165
0.8417927659574213
0.8418238247181195
0.8418548702679455
0.8418859026153263
0.8417069302720832
0.8417379808713877
0.8417690182745174
0.8418000424898829
0.8418310535258876
0.8418620513909277
0.8418653290870232
0.8418963065166374
0.8419272707979369
0.8417486314449139
0.8417796139159691
0.8418105832449371
0.8416320822730871
0.8414536569853464
0.8414846757100208
0.8413063572790588
0.841128114406754
0.8409499470450919
0.8409810461668527
0.8410022655091846
0.8410333403894746
0.8408553439153181
0.8408864367329408
0.8409175163951509
0.8409485829102957
0.8409796362867156
0.8410106765327438
0.8410417036567064
0.8410727176669226
0.8411037185717045
0.8411347063793573
0.8411656810981789
0.8411966427364606
0.8412275913024861
0.8410500422118777
0.8410810086515883
0.8411119620252905
0.8411429023412522
0.8411738296077343
0.841204743832991
0.841235645025269
0.8412665331928084
0.8412974083438424
0.841328270486597
0.8411510741364524
0.841181954095573
0.8412128210526054
0.8412436750157599
0.8412745159932398
0.8413053439932412
0.8413361590239535
0.8413669610935595
0.8411900546677618
0.8410132226192716
0.8410440731399484
0.8410450514813773
0.8408683613445115
0.8408992228523157
0.8409300713985457
0.8409609069913656
0.8409917296389324
0.8410225393493964
0.8410533361309009
0.8410841199915825
0.8411148909395708
0.8411276997273797
0.8411584486372901
0.8411891427373451
0.8410128667225217
0.8408366645715218
0.8408674486803254
0.8408982198952615
0.840928978224429
0.8409597236759206
0.8409904562578219
0.8408144800167133
0.8408452301254964
0.8408759673708163
0.840906691760743
0.8409374033033394
0.840761622073552
0.8405859143155429
0.8406153363978004
0.8406460831418159
0.8406768170425799
0.8407075381081379
0.8405320250521654
0.8405627635148971
0.8405934891485543
0.8406242019611667
0.8406549019607575
0.8406855891553434
0.840716263552934
0.8405410047946366
0.8405716965401983
0.8406023754948679
0.8406330416666399
0.8406636950635016
0.8406311328612809
0.840661773891291
0.8406924021648357
0.8405174401664663
0.8405480857261487
0.8405787185354422
0.8404038893510546
0.8404345394052548
0.8404651767151498
0.8404958012886864
0.840526413133805
0.8405570122584396
0.8405875986705171
0.8406181723779583
0.8406487333886772
0.8406792817105811
0.840709817351571
0.8407403403195413
0.8407708506223794
0.8405964530180189
0.8406269805059869
0.8406574953348266
0.8406879975124106
0.8407184870466049
0.840748963945269
0.8407794282162561
0.8408098798674126
0.8408403189065786
0.8408707453415876
0.8409011591802665
0.8409315604304362
0.8409619490999105
0.8409923251964972
0.8410226887279973
0.8410530397022058
0.8408791606367308
0.840909528730853
0.8409167389956328
0.8409470867768319
0.8409774220202162
0.8410077447335536
0.8410380549246059
0.8410683526011284
0.8410986377708702
0.8409250722244874
0.8409553744584003
0.8409856641913915
0.8408122293256065
0.8408425360824465
0.8408728303442312
0.8409031121186862
0.8407298372140667
0.840760135970306
0.8407904222450804
0.8408206960461008
0.8408509573810716
0.8408812062576915
0.8409114426836519
0.8407384156378322
0.8407686689981207
0.840798909913588
0.8408291383919113
0.8408543379933932
0.8408845426515651
0.8409147348951632
0.8409401273885072
0.840968940016406
0.8409990963236526
0.8408264065708141
0.8408565797577221
0.8406839901477554
0.8407141801764548
0.8407443578169602
0.8407745230768952
0.8408046759638769
0.8408348164855164
0.8408649446494185
0.8406926009427882
0.8405203278688245
0.8405505019462945
0.8405806636624055
0.8406108130247518
0.840640950040922
0.840671074718498
0.8407011870650558
0.840731287088165
0.840559288052345
0.8405894047862268
0.8404175051124463
0.840447638519702
0.8402758381029972
0.8403059881463034
0.8403361258683821
0.8403662512767849
0.8401946078431091
0.8402247498468168
0.8402548795426423
0.8402849969381224
0.8403151020407881
0.840345194858164
0.8403752753977686
0.8404053436671143
0.8404353996737074
0.8404654434250481
0.8404954749286304
0.8405212553494723
0.8405512632436554
0.8405812589121736
0.840611242362497
0.8406412136020892
0.840671172638408
0.8407011194789049
0.8405300366300081
0.8405599999999714
0.8403890154596948
0.8404189953223224
0.840448962993058
0.840278105305928
0.8403080894308658
0.8401373298109854
0.8401673303534862
0.8401973187080762
0.840227294882181
0.8400566903553013
0.8400866829069953
0.840116663283917
0.8401466314934778
0.8399761817812657
0.8400061663285717
0.840036138714228
0.8400660989456322
0.8400696938982076
0.8400996351844058
0.840129564336344
0.8399593598054818
0.8399738100060478
0.8400037464560262
0.8400336707835305
0.8400635829959225
0.8398935640558303
0.8399234925131236
0.8399534088609867
0.8399821804206831
0.84001207280078
0.8400419530933799
0.840071821305813
0.8401016774454035
0.8401315215194699
0.839961797979769
0.8399916582508294
0.8400215064620066
0.8400108217241785
0.840040654016927
0.8400704742683867
0.8400569612590508
0.8400867661891983
0.8401165590963807
0.8399471466021085
0.8399769556451322
0.8400067526708034
0.8400365376863876
0.8400663106991447
0.8400960717163286
0.8401258207451874
0.8401555577929631
0.8401852828668924
0.8402149959742059
0.8402446971221281
0.8402333199194878
0.8402630054314735
0.8402926790023842
0.8403223406394238
0.8403519903497897
0.8401830753768551
0.840212741157527
0.8402423146473486
0.8402719566090506
0.8403015866639594
0.8402880923694486
0.8401193936960156
0.8401490365314841
0.8401786674693666
0.8402082865168246
0.8400397392176236
0.8398712595266453
0.839900922398206
0.8399305733760732
0.8399602124673989
0.8399898396793293
0.8400194550190049
0.8400490584935603
0.8400786501101247
0.8401082298758216
0.8401377977977683
0.840167353883077
0.8399992195316895
0.8398311524609549
0.8396631526304966
0.8396927799999705


==> data/MobileNet/RAH0.txt <==
0.9243
0.46215
0.6162
0.693225
0.73944
0.77025
0.7922571428571429
0.8087624999999999
0.8215999999999999
0.7394399999999999
0.7562454545454546
0.77025
0.7110000000000001
0.7262357142857143
0.7394400000000001
0.7500375000000001
0.7602882352941178
0.7694000000000002
0.7767473684210529
0.7841250000000002
0.7908000000000002
0.7961727272727274
0.8017434782608696
0.80685
0.8115479999999999
0.8158846153846153
0.8193333333333332
0.7900714285714284
0.7946999999999999
0.7990199999999998
0.7732451612903224
0.7774874999999998
0.7819363636363634
0.7589382352941174
0.7636628571428569
0.7681249999999997
0.7723459459459456
0.7759421052631575
0.7793538461538458
0.7598699999999996
0.7638804878048777
0.7676999999999997
0.771341860465116
0.7748181818181816
0.7781399999999998
0.7813173913043477
0.7843595744680851
0.7872750000000001
0.7900714285714286
0.7927560000000001
0.7953352941176473
0.7978153846153848
0.8002018867924531
0.8025000000000003
0.8047145454545458
0.8068500000000004
0.7926947368421056
0.7947000000000003
0.7812305084745765
0.7836150000000004
0.785670491803279
0.7879064516129036
0.7898285714285718
0.7919296875000004
0.7939661538461542
0.7959409090909095
0.7840611940298512
0.7725308823529415
0.7747304347826092
0.7768671428571433
0.7789436619718315
0.7809625000000006
0.7829260273972608
0.7848364864864871
0.7866960000000006
0.7885065789473691
0.7782662337662344
0.7801384615384622
0.7819632911392411
0.7837425000000007
0.7854777777777785
0.7871707317073178
0.7888228915662658
0.790435714285715
0.7920105882352949
0.7935488372093031
0.7950517241379318
0.7965204545454554
0.7979561797752818
0.7991244444444452
0.8005000000000008
0.8016793478260879
0.8029978494623664
0.8042882978723414
0.8055515789473693
0.8067885416666676
0.807842268041238
0.8090306122448989
0.8101949494949505
0.8113360000000011
0.8124544554455456
0.8135509803921579
0.8146262135922341
0.8156807692307703
0.8167152380952392
0.8175858490566049
0.8185831775700946
0.8195620370370382
0.8120431192660562
0.8046609090909103
0.8057387387387399
0.8067973214285725
0.8077017699115057
0.80872456140351
0.8097295652173925
0.8107172413793116
0.8115572649572662
0.8125127118644081
0.8134521008403374
0.8066733333333346
0.8075190082644641
0.8083508196721325
0.8091691056910583
0.8100975806451627
0.8108888000000014
0.8116674603174617
0.8125543307086629
0.8134273437500015
0.8142868217054279
0.8151330769230785
0.815966412213742
0.8167871212121227
0.8174804511278211
0.8181634328358225
0.8189496296296312
0.8197242647058839
0.8204875912408774
0.8212398550724653
0.8218712230215843
0.8226028571428587
0.8232156028368811
0.823927464788734
0.8246293706293722
0.8253215277777795
0.8196296551724155
0.8203465753424675
0.8210537414966003
0.8155060810810827
0.8161335570469815
0.8168546666666684
0.8175662251655647
0.8121875000000017
0.8129202614379102
0.8136435064935081
0.8143574193548404
0.8150621794871812
0.8157579617834412
0.8163481012658245
0.8112138364779891
0.8119206250000015
0.8126186335403741
0.8133080246913594
0.8138950920245412
0.8145682926829281
0.8152333333333345
0.8158903614457842
0.8165395209580848
0.8171809523809533
0.8178147928994092
0.8130041176470597
0.8136549707602347
0.8142982558139542
0.8149341040462434
0.8155626436781614
0.8161840000000005
0.8115465909090914
0.8121836158192095
0.8128134831460677
0.8134363128491623
0.8140522222222224
0.8146613259668509
0.8152637362637364
0.81585956284153
0.8114255434782609
0.8120356756756756
0.8126392473118278
0.8132363636363634
0.8138271276595742
0.8143306878306875
0.8148289473684207
0.8154020942408373
0.815889583333333
0.8164512953367871
0.8170072164948449
0.8175574358974353
0.8181020408163259
0.8186411167512683
0.8191747474747467
0.8150582914572857
0.8156044999999992
0.81614527363184
0.816680693069306
0.8172108374384227
0.8176607843137245
0.818180975609755
0.818621844660193
0.8190584541062791
0.8194908653846142
0.8199923444976064
0.8160876190476178
0.816600473933648
0.8171084905660364
0.8176117370892005
0.8137911214953257
0.8143051162790683
0.8148143518518504
0.8152483870967727
0.8156784403669709
0.8161744292237427
0.8166659090909075
0.817152941176469
0.8176355855855839
0.8181139013452897
0.8185879464285696
0.8190577777777759
0.8195234513274318
0.8199850220264298
0.8204425438596471
0.8208960698689937
0.821345652173911
0.8217913419913399
0.8182491379310324
0.8187042918454914
0.8191555555555534
0.819602978723402
0.8200466101694892
0.820486497890293
0.8170390756302498
0.8174878661087843
0.8179329166666643
0.8183107883817403
0.8149293388429728
0.8153794238683103
0.8158258196721286
0.8162061224489771
0.816645528455282
0.817019433198378
0.8173903225806426
0.8141076305220858
0.8145483999999974
0.8149856573705153
0.8154194444444418
0.8158498023715388
0.8162767716535405
0.81670039215686
0.8171207031249972
0.8175377431906586
0.8143689922480591
0.8147934362934334
0.8152146153846125
0.8156325670498055
0.8160473282442718
0.8164589353612137
0.8168674242424212
0.8172728301886761
0.8142003759398465
0.8146127340823939
0.8149649253731313
0.8153713754646809
0.8157748148148116
0.8161188191881886
0.8165165441176438
0.8169113553113521
0.8173032846715296
0.817636727272724
0.8180231884057938
0.8184068592057728
0.8187877697841692
0.819165949820785
0.8195414285714251
0.8198597864768649
0.8202301418439681
0.8205978798586537
0.8209630281690105
0.8213256140350841
0.8184538461538425
0.81882264808362
0.8191888888888852
0.8195525951557057
0.8199137931034446
0.820219931271474
0.82057636986301
0.8209303754266174
0.8212819727891119
0.8216311864406741
0.8219780405405367
0.822322558922555
0.8226647651006672
0.8230046822742435
0.8233423333333294
0.8236777408637834
0.8240109271523138
0.8212914191419102
0.818589802631575
0.8159059016393403
0.8162601307189502
0.8166120521172598
0.8169616883116843
0.8173090614886691
0.8146725806451572
0.815025080385848
0.8153753205128164
0.815723322683702
0.8160691082802506
0.8164126984126943
0.8167541139240466
0.8170451104100905
0.814475786163518
0.8147721003134756
0.815066562499996
0.8154068535825505
0.8156975155279463
0.816033746130027
0.816367901234564
0.8138559999999961
0.8141947852760698
0.8144847094801185
0.8120015243902401
0.8123428571428534
0.8126821212121176
0.810226888217519
0.8105704819277072
0.8081363363363328
0.8084841317365234
0.8088298507462651
0.8091279761904727
0.8067270029673556
0.8070748520710025
0.8074206489675483
0.8077644117647026
0.808106158357768
0.8084459064327454
0.8087390670553903
0.8090749999999969
0.8094089855072433
0.8097410404624247
0.810071181556193
0.8103994252873534
0.8107257879656132
0.811050285714283
0.8113729344729317
0.8116937499999973
0.8120127478753515
0.8123299435028223
0.8126022535211241
0.8129160112359525
0.8132280112044793
0.8135382681564222
0.8138467966573792
0.8141536111111087
0.8144587257617706
0.8147621546961303
0.8150639118457278
0.8153640109890089
0.8156205479452033
0.8159174863387957
0.8162128065395075
0.8165065217391284
0.8167986449864479
0.8170891891891873
0.8173781671159012
0.8176655913978477
0.8179104557640733
0.8181949197860945
0.818477866666665
0.8187593085106366
0.8190392572944281
0.8168724867724851
0.8171559366754602
0.8174378947368406
0.8176782152230956
0.8179172774869095
0.8181950391644893
0.8184315104166652
0.818706493506492
0.8189800518134701
0.8192521963824275
0.8195229381443285
0.8197922879177365
0.8200602564102552
0.8203268542199477
0.8205920918367335
0.8208559796437648
0.8211185279187807
0.819039746835442
0.8192669191919181
0.8195314861460947
0.8197947236180895
0.820056641604009
0.8203172499999991
0.8205765586034904
0.8207965174129345
0.8210533498759297
0.8190210396039596
0.8192809876543202
0.819539655172413
0.8197970515970509
0.8200531862745092
0.8203080684596571
0.8205617073170726
0.8208141119221406
0.8210652912621355
0.8213152542372877
0.8215640096618353
0.8218115662650599
0.8220579326923073
0.8223031175059949
0.8225471291866027
0.8227899761336513
0.8230316666666665
0.8232722090261281
0.8234753554502369
0.8237137115839243
0.8239509433962263
0.8241870588235294
0.8244220657276995
0.8246559718969555
0.824888785046729
0.8251205128205129
0.8253155813953489
0.8255452436194897
0.8236342592592594
0.823866743648961
0.8240981566820279
0.8243285057471267
0.8245577981651379
0.8247860411899317
0.8249783105022834
0.8252045558086564
0.8254297727272731
0.8256539682539686
0.825842533936652
0.8260647855530479
0.8242042792792798
0.8244292134831466
0.8246531390134534
0.8248760626398216
0.8250979910714291
0.8252848552338535
0.8255048888888895
0.825723946784923
0.823897123893806
0.8241187637969102
0.824339427312776
0.8245591208791216
0.8247778508771938
0.8249956236323859
0.825212445414848
0.825428322440088
0.8256432608695661
0.8258572668112808
0.8260703463203473
0.8242861771058325
0.824501724137932
0.8247163440860226
0.824930042918456
0.8251428265524636
0.825354700854702
0.8255656716417922
0.8257431914893628
0.8259524416135893
0.8242025423728825
0.8243818181818193
0.8245926160337564
0.8247703157894749
0.8249794117647071
0.8251876310272549
0.8253629707112983
0.8255695198329867
0.8257752083333346
0.8259800415800429
0.8261840248962669
0.826387163561078
0.8265578512396707
0.8267593814433003
0.8269286008230466
0.8252305954825475
0.8254336065573784
0.8256357873210648
0.8258371428571443
0.8260376782077408
0.8262373983739852
0.8264363083164316
0.8266034412955481
0.8267698989899005
0.826966532258066
0.8271623742454745
0.8273267068273108
0.8275210420841699
0.8277146000000016
0.8279073852295425
0.8280994023904399
0.82829065606362
0.8284811507936525
0.8286708910891106
0.8288598814229267
0.8290481262327435
0.8292055118110254
0.8293923379174871
0.8295484313725509
0.8297338551859118
0.8299185546875019
0.8301025341130623
0.8302560311284065
0.8304386407767009
0.8305908914728701
0.8307425531914913
0.8308936293436312
0.8310441233140673
0.8311940384615403
0.8313727447216909
0.8315214559386991
0.8316988527724684
0.8318755725190858
0.8320224761904781
0.8304406844106482
0.8306187855787495
0.830796212121214
0.8309729678638961
0.8311490566037756
0.8312956685499078
0.8314704887218065
0.8316446529080695
0.8318181647940095
0.8319910280373852
0.8321632462686588
0.832306331471138
0.8324773234200764
0.8326476808905402
0.8328174074074095
0.8329865064695031
0.8331549815498177
0.8316206261510151
0.831790992647061
0.830264770642204
0.8304369963369985
0.8306085923217573
0.8307516423357687
0.830922040072862
0.8310640000000022
0.8312332123412001
0.8314018115942052
0.8315698010849932
0.8317095667870059
0.8318763963963988
0.8320151079136714
0.8321807899461424
0.8323458781362031
0.8325103756708432
0.8326742857142881
0.8328376114082021
0.8330003558718886
0.8331625222024892
0.8333241134751799
0.8334851327433653
0.8336455830388718
0.8338054673721367
0.833964788732397
0.8341235500878761
0.8342817543859675
0.8344126094570955
0.834569755244758
0.834699650959863
0.8348557491289226
0.8350113043478288
0.8351663194444472
0.8353207972270391
0.8354747404844318
0.8356281519861859
0.8357810344827614
0.8359333907056827
0.8360852233677004
0.8362365351629532
0.8363873287671262
0.8365376068376098
0.8366612627986377
0.8368105621805821
0.8369593537414995
0.8370816638370149
0.8372294915254267
0.8373768189509336
0.8375236486486517
0.8376699831365966
0.837815824915828
0.8379611764705913
0.8381060402684595
0.8382504187604721
0.8383687290969931
0.8385121869783003
0.8371146666666698
0.8372597337770414
0.8374043189368803
0.8375484245439502
0.8376920529801357
0.8378352066115735
0.8379778877887821
0.8381200988467907
0.8382618421052664
0.8384031198686405
0.8385439344262329
0.8386842880523765
0.8373138888888922
0.837455791190868
0.8375972312703617
0.8377382113821172
0.8378787337662372
0.8380188006483017
0.8381584142394857
0.8382728594507305
0.8384116129032293
0.8385499194847056
0.8386631832797462
0.8388006420545782
0.8389376602564138
0.8390742400000035
0.839210383386585
0.8393460925039908
0.8394813694267552
0.8381467408585092
0.8382834920634957
0.8384198098256772
0.8370931962025353
0.8372067930489768
0.8373441640378585
0.8374811023622084
0.8376176100628968
0.8377536891679785
0.8378893416927937
0.8365780907668269
0.8367151562500037
0.8368517940717667
0.8369880062305334
0.8371237947122899
0.837259161490687
0.8359610852713216
0.8360978328173413
0.8362341576506994
0.8363700617283989
0.8365055469953814
0.8366406153846193
0.8367752688172082
0.836909509202458
0.8370433384379825
0.8371767584097899
0.8358986259542025
0.8360333841463454
0.8361677321156813
0.8363016717325268
0.8364352048558462
0.8365683333333375
0.8353027231467515
0.83543716012085
0.8355711915535486
0.8357048192771126
0.8358380451127861
0.8359708708708751
0.8361032983508287
0.8362353293413216
0.8363669656203331
0.8364982089552281
0.8366290611028359
0.8353840773809567
0.8354934621099597
0.8342538575667698
0.8330179259259302
0.8317856508875782
0.8319223042836084
0.8320585545722756
0.832194403534614
0.8323298529411808
0.8324649045521335
0.8325995601173064
0.8327338213762855
0.8328676900584839
0.8330011678832161
0.8331342565597711
0.8332669577874863
0.8333992732558184
0.8335089985486256
0.8336405797101494
0.833771780028948
0.8339026011560738
0.8340109668109713
0.8341410662824252
0.834270791366911
0.8344001436781654
0.8345291248206644
0.8346577363896893
0.8347859799713923
0.8349138571428617
0.8350413694721872
0.8351685185185231
0.8352953058321526
0.8354217329545501
0.8342367375886571
0.8343643059490131
0.8344698727015605
0.8345751412429425
0.8347016925246873
0.8348278873239483
0.8336537271448711
0.8337595505618024
0.8338650771388545
0.8339703081232539
0.8340966433566479
0.8329317039106191
0.8330591352859181
0.833186211699169
0.8333129346314372
0.8334393055555602
0.8322833564493806
0.8324108033241044
0.8325378976486907
0.8313879834254191
0.8315161379310392
0.8316439393939441
0.8305000000000047
0.8306288461538509
0.8307363511659855
0.8308645205479499
0.8309714090287325
0.8310989071038298
0.8312260572987769
0.831352861035427
0.8314793197278959
0.8316054347826135
0.8317312075983766
0.8318359078590833
0.8319610284167842
0.8308367567567615
0.8309628879892086
0.8298429919137514
0.8299701211305567
0.8300969086021553
0.8302233557047028
0.8303494638069754
0.8304752342704199
0.8306006684492028
0.8307257676902586
0.8308505333333382
0.8309749667110569
0.8310990691489412
0.8312228419654765
0.8313462864721536
0.8314491390728527
0.8315719576719627
0.8316944517833603
0.8318166226912979
0.8319384716732593
0.832060000000005
0.8321611038107803
0.8310690288713961
0.8311912188728753
0.8312930628272301
0.8314146405228808
0.8315359007832949
0.8316568448500703
0.8317774739583385
0.8318977893368061
0.8320177922077974
0.8309386511024694
0.8310595854922331
0.8311802069857749
0.8313005167958708
0.8314205161290374
0.8315402061855722
0.8316398970399022
0.8317589974293111
0.8318777920410835
0.8319962820512873
0.8320948783610808
0.8322127877237904
0.8323303959131597
0.8324477040816379
0.8325647133758014
0.8326814249363921
0.8327978398983534
0.8329139593908682
0.8330297845373944
0.8331453164557016
0.8332605562579067
0.8333755050505104
0.8334901639344315
0.8336045340050432
0.8337186163522067
0.8338324120603069
0.8339459222082864
0.8340591478696796
0.8341720901126463
0.8342847500000055
0.8343971285892688
0.8344901496259406
0.8346019925280254
0.8347135572139358
0.8348248447205024
0.83493585607941
0.8339012391573785
0.8340131188118867
0.8341247218788683
0.8342360493827216
0.8343471023427922
0.8344578817734046
0.8334314883148887
0.833543120393126
0.8325203680981651
0.8326328431372605
0.831613708690336
0.83172701711492
0.8318213675213731
0.8319154878048836
0.8320280146163271
0.8321402676399082
0.8322522478736386
0.8323639563106853
0.8313550303030359
0.8314675544794246
0.8315798065296308
0.8316917874396191
0.8318034981905967
0.8308013253012104
0.8309138387485014
0.831007692307698
0.831101320528217
0.8312130695443701
0.8313062275449158
0.8314174641148382
0.8315284348865051
0.8316391408114615
0.8317313468414836
0.8318415476190533
0.8319332936979842
0.8320429928741149
0.8310559905100887
0.8311664691943185
0.8312766863905382
0.8313866430260104
0.8314963400236185
0.8316057783018925
0.8306262661955298
0.8307364705882411
0.8308464159812043
0.8309561032863907
0.8310475967174735
0.8311388758782259
0.8312478362573157
0.8313565420560806
0.8314649941657001
0.8315731934731992
0.8316811408614726
0.8317710465116337
0.8318607433217247
0.8319679814385208
0.832074971031292
0.8321817129629687
0.8322882080924914
0.8323944572748326
0.8325004613610208
0.8326062211981625
0.8316481012658287
0.8317545977011552
0.8318608495981689
0.831966857798171
0.8310138602520104
0.8300630434782668
0.8301707428571488
0.8302781963470378
0.829331470923609
0.8294396355353134
0.8295301478953415
0.8296204545454604
0.829710556186158
0.8298178004535206
0.8299248018120103
0.8300315610859788
0.8301380790960511
0.8302270880361232
0.8303331454340532
0.8304389639639699
0.8305273340832454
0.8306326966292193
0.8307378226711619
0.8308255605381225
0.83093023516238
0.8310346756152185
0.8301061452514026
0.8301941964285773
0.8302991081382445
0.8304037861915426
0.82948008898777
0.8295854444444504
0.8296905660377418
0.8297954545454604
0.8299001107419771
0.830004535398236
0.829087403314923
0.8291924944812422
0.8292973539140082
0.8294019823788606
0.8295063806380698
0.8296105494505555
0.8297144895719051
0.829818201754392
0.8289093099671473
0.8290136761488025
0.8281076502732301
0.8281959606986959
0.8272928026172361
0.8273818082788731
0.8274706202393967
0.8275758695652233
0.8276808903365966
0.827785683297186
0.8268888407367341
0.8269942640692701
0.8270994594594655
0.8272044276457944
0.8273091693635444
0.8274136853448336
0.8265230355220728
0.8266281720430169
0.826733082706773
0.8268377682403495
0.8269422293676374
0.827046466809428
0.8271504812834286
0.8272542735042796
0.8263713980789816
0.8264757995735669
0.8265636847710391
0.8266676595744742
0.8267714133900168
0.8268749469214499
0.8269620360551493
0.8270651483050909
0.827151851851858
0.8272383720930294
0.8273408658922976
0.8274431434599218
0.8275452054794582
0.8266741052631641
0.8267606729758211
0.826863130252107
0.826965372507876
0.8270674004192934
0.8271692146596921
0.8272548117154873
0.8273562173458787
0.8264925887265198
0.8265945776850948
0.8266963541666729
0.8267979188345536
0.8268992723492785
0.8269845275181785
0.8270854771784294
0.8271862176165865
0.8272709109730911
0.8273712512926639
0.8274713842975269
0.8275713106295212
0.8276710309278413
0.8277705458290485
0.8278698559670845
0.8279689619732848
0.8271188911704375
0.8272185641025703
0.8273180327868915
0.8274016376663318
0.8275007157464276
0.8275995914198224
0.8276982653061288
0.8277967380224324
0.8278950101833057
0.8279930824008201
0.8280909552845592
0.8281886294416307
0.8282861054766798
0.828383383991901
0.8284804655870509
0.8285773508594604
0.8286740404040468
0.8287705348133263
0.8279350806451677
0.8280321248741253
0.8271990945674108
0.8272966834170918
0.8273940763052273
0.8265641925777396
0.8257359719438943
0.825834634634641
0.8259331000000064
0.826031368631375
0.826129441117771
0.8262273180458689
0.8263250000000065
0.8264072636815986
0.8255857852882769
0.8256838133068585
0.824864682539689
0.8249632309217111
0.8250615841584223
0.8251597428288888
0.8252577075098879
0.8253554787759196
0.8254530571992176
0.8255504433497602
0.825632578740164
0.8257295968534972
0.8258113948919515
0.8259080471050114
0.8260045098039281
0.8261007835455502
0.8261968688845467
0.8262927663734181
0.8263735351562566
0.82645414634147
0.8265495126705719
0.8266446932814087
0.8267396887159599
0.8268344995140979
0.8269291262135988
0.8270087293889493
0.8270881782945803
0.8271822846079446
0.8272762088974921
0.8273699516908278
0.8274635135135201
0.8275568948891098
0.8276500963391203
0.8277431183830672
0.8269472115384682
0.8270407300672497
0.826247024952022
0.8263410354745991
0.826420210727976
0.8265138755980928
0.8266073613766797
0.826700668576893
0.8259118320610753
0.8260056244042011
0.8260846666666734
0.8261781160799305
0.8262713878327063
0.8263644824311558
0.8264574003795133
0.8265501421801015
0.8266427083333401
0.826735099337755
0.8268273156899878
0.8269193578848038
0.827011226415101
0.82710292177192
0.8263241054614003
0.8264162746942683
0.8265082706766985
0.8266000938967204
0.8266917448405321
0.8267832239925091
0.8268745318352128
0.8269656688493987
0.8270566355140255
0.8271474323062626
0.8272380597014993
0.8273285181733526
0.8265581936685357
0.8266348837209371
0.8267256505576276
0.8268020427112417
0.8268782931354428
0.826968582020396
0.8270587037037105
0.8271486586494056
0.827238447319785
0.8273280701754454
0.8274175276752836
0.8275068202765046
0.8275959484346294
0.8276708371665202
0.827759650735301
0.8278483011937626
0.8270888073394564
0.827177910174159
0.8272528388278457
0.827341628545295
0.827430255941506
0.8275187214611941
0.8276070255474521
0.8268525979945375
0.8269413479052893
0.8270299363057394
0.8271044545454614
0.8271927338782994
0.8264421052631648
0.8265308250226724
0.826619384057978
0.8266939366515906
0.8267821880651064
0.8260353206865471
0.8261240072202235
0.8261987376014497
0.826287117117124
0.8263753375337602
0.8264633992805824
0.826551302785272
0.8266390484739746
0.8267266367713074
0.8268140681003654
0.8260738585496936
0.8261480322003647
0.826235746201973
0.8263096428571498
0.8263970561998285
0.8264706773618608
0.8257347284060621
0.8258224199288325
0.8259099555555625
0.8251764653641277
0.8252644188110096
0.8245328014184466
0.8246211691762692
0.8246958407079715
0.824783908045984
0.8248718197879928
0.824959576345991
0.8250471781305184
0.8251346255506677
0.8252219190140915
0.8244961301671134
0.8245703866432407
0.8246579455662932
0.8247453508771999
0.8248326029798493
0.8249197022767145
0.8249932633420892
0.8250800699300769
0.8251667248908366
0.8252532286212985
0.8253262423714106
0.8246073170731777
0.8246940818102768
0.8247806956521809
0.8248671589921878
0.8249534722222293
0.8250396357328778
0.8251256499133519
0.8252115151515222
0.8252839965397994
0.8253695764909319
0.8254550086355856
0.8255270923209734
0.8256122413793174
0.8256972437553903
0.82578209982789
0.8258536543422255
0.8259382302405569
0.8260226609442131
0.8261069468267652
0.8261910882605041
0.8262750856164455
0.8263589392643356
0.8264426495726567
0.8265262169086323
0.8265965870307238
0.8266798806479184
0.8267500000000071
0.8268330212766029
0.8269159013605514
0.8269986406117319
0.8270682512733517
0.8271507209499647
0.8272330508474648
0.8273022861981443
0.8273843485617668
0.8274662721893562
0.8275480574324395
0.8276297046413573
0.8277112141652685
0.8277925863521555
0.8278738215488287
0.8279549201009323
0.8280358823529483
0.828116708648202
0.8281973993288663
0.827503185247283
0.8275842546063723
0.8268917154811788
0.8269603678929838
0.8262695071010933
0.8263385642737968
0.8264202668890814
0.8265018333333405
0.8265832639467182
0.8258955906822035
0.8259773898586938
0.8260590531561534
0.8261278838174345
0.8262092868988463
0.8262905550952847
0.8263716887417291
0.8264400330852015
0.8265209090909162
0.8266016515276703
0.8266822607260799
0.8267627370156708
0.8268430807248837
0.8269232921810772
0.8270033717105335
0.8270833196384625
0.8271631362890056
0.827242821985241
0.8273223770491877
0.8274018018018091
0.8274810965630187
0.8275602616516835
0.8276392973856282
0.82771820408164
0.8277969820554723
0.8278756316218492
0.8279541530944698
0.8280325467860122
0.8281108130081374
0.8281889520714939
0.8282669642857217
0.8283448499594559
0.8284226094003315
0.8285002429149871
0.8285777508090689
0.8286551333872345
0.8287323909531574
0.8287971751412503
0.8288741935483943
0.8282062852538348
0.8282836553945321
0.8283609010458638
0.8284380225080455
0.8285027309237019
0.8285796147672622
0.8286441058540568
0.8287207532051352
0.8287972778222646
0.8288736800000068
0.8289499600319812
0.8290261182108692
0.8291021548284183
0.8284409888357323
0.8285173705179347
0.8285936305732547
0.8286697692919713
0.8287457869634403
0.8288095313741127
0.8288853174603237
0.8289609833465564
0.829036529318548
0.8291119556611303
0.8291872626582337
0.8292624505928912
0.8293375197472411
0.8294124704025313
0.8294873028391223
0.8295620173364909
0.8296366141732338
0.8297110936270706
0.829785455974848
0.8291336213668552
0.8291963108320304
0.8292589019607897
0.8286090125391903
0.8286839467502011
0.828758763693276
0.8288215011727965
0.8288841406250054
0.8289586260733854
0.8290210608424391
0.8290953234606444
0.8291694704049897
0.8292435019455304
0.8293174183514825
0.8293912198912249
0.829464906832303
0.8295384794414323
0.8296119379845008
0.8296852827265732
0.8297585139318931
0.829831631863887
0.8299046367851667
0.8299657142857187
0.8300385030864241
0.8301111796453398
0.8301837442218841
0.830244418783684
0.8303167692307735
0.8303890084550388
0.8304611367127537
0.8305331542594054
0.8306050613496972
0.8299685823754829
0.830040811638595
0.8301129303749082
0.8301849388379242
0.8295507257448471
0.8296230534351181
0.8296952707856634
0.829767378048784
0.8298393754760125
0.8299112633181159
0.829280152091258
0.8293523556231036
0.8294244495064572
0.8294964339908983
0.8295683093252494
0.8296400757575787
0.8297117335352034
0.8297832829046926
0.8298547241118697
0.8299260574018154
0.8299972830188705
0.830068401206639
0.8301394122079904
0.8301987951807254
0.8302696012039151
0.830340300751882
0.8304108940646153
0.8304698948948972
0.8298468867216827
0.829917691154425
0.8299769288389537
0.830047529940122
0.8301180254300695
0.8301769805680143
0.8295569828230045
0.8296276865671663
0.8296982848620453
0.8297687779433701
0.8298391660461673
0.8299094494047639
0.8299796282527899
0.8300497028231816
0.8294334818114346
0.8294925074183994
0.8295627872498165
0.8296329629629646
0.8290188749074776
0.8290893491124276
0.8291597191426475
0.8292186853766633
0.8292888560885624
0.8293589233038363
0.829428887251291
0.8294987481590588
0.8295685062546002
0.8296381617647071
0.8296964731814854
0.8297659324522773
0.8298352898019087
0.8299045454545465
0.8299736996337006
0.8300427525622264
0.8301117044623271
0.8301805555555564
0.8302493060628202
0.8303179562043802
0.8303753464624368
0.8304326530612253
0.8305010196649679
0.8298965793304228
0.829965236363637
0.8300226744186053
0.8300911401597683
0.8301595065312052
0.83021667875272
0.8302848550724643
0.8303529326574951
0.8304209117221423
0.8304887924801161
0.830556575144509
0.8306242599277981
0.8306918470418472
0.8307593366979092
0.8308267291066282
0.8308940244780417
0.8309612230215826
0.8310283249460817
0.8310953304597698
0.8304987078248381
0.8305550215208033
0.8306112544802866
0.8306783667621774
0.830745382963493
0.8308123032904146
0.8308681915654036
0.8309349285714283
0.8309906495360454
0.8310572039942935
0.8311236635780467
0.831190028490028
0.8312562989323838
0.8306650782361303
0.8307207533759768
0.8307872159090904
0.8301975869410925
0.8302643262411341
0.8303309709425932
0.8303975212464582
0.830453149327671
0.8305195190947658
0.8305857950530028
0.8306411723163835
0.8307072688779102
0.8307732722143856
0.8308391825229026
0.830904999999999
0.8309707248416598
0.8310363572433181
0.8311018973998583
0.8311673455056168
0.8312327017543847
0.8312872370266468
0.831352417659424
0.8314175070027997
0.831482505248424
0.831547412587411
0.8309663172606554
0.8310208100558645
0.8310859036985331
0.831150906555089
0.8312158188153294
0.8306369777158757
0.8300589422407778
0.8301244784422792
0.8301899235580247
0.830255277777776
0.8303099236641204
0.8303751040221896
0.8304401940401921
0.8305051939058152
0.8305701038062263
0.8306349239280754
0.8300608845888023
0.8301259668508266
0.8301909592822614
0.8302453103448254
0.8296731219848359
0.8297382920110171
0.8298033723331016
0.8298683631361737
0.8299332646048085
0.8299875686813164
0.8300522992450217
0.8301169410150867
0.8301710075394082
0.8302354794520523
0.8302998631074582
0.830364158686728
0.830428366370469
0.8304820355191231
0.8305356313993149
0.8305995907230533
0.8306634628493498
0.8307272479564006
0.830790946221917
0.8308545578231264
0.8309180829367748
0.8309815217391275
0.8310448744059712
0.8311081411126157
0.8311713220338952
0.8312344173441703
0.8312974272173291
0.8313499999999968
0.8314025016903281
0.8314652702702671
0.8315279540850744
0.8315905533063395
0.8316530681051888
0.8310926549865195
0.8311554208754175
0.8312181022880181
0.831280699394751
0.8313432123655877
0.8314056413700434
0.8314679865771775
0.8315302481555965
0.8315924262734545
0.8316545210984555
0.8317165327978541
0.8311602006688923
0.8312224598930441
0.8312846359385396
0.8313467289719584
0.8314087391594354
0.8308544666666624
0.8309167221852055
0.8309788948069198
0.8310409846972677
0.8311029920212721
0.8311547508305603
0.8312166002655997
0.8312783676177792
0.8313299071617992
0.8313915175612944
0.8314530463576113
0.8315144937127683
0.831575859788355
0.8316371447455339
0.8316983487450414
0.8317594719471898
0.8318205145118684
0.8312721819380307
0.831333465085634
0.831394667544432
0.8314457236842056
0.8308990795529207
0.8309503942181291
0.8310116874589576
0.8310628608923836
0.831123999999995
0.8311850589777144
0.831246037982968
0.8313069371727697
0.8313677567037228
0.8314284967320209
0.83148915741345
0.8309464099216657
0.8310073059360676
0.8310681225554052
0.8311288599348479
0.8311895182291611
0.8312500975927074
0.831300650195053
0.8313610786224765
0.8314114935064879
0.8314717715768926
0.8315319714656234
0.8315920933246864
0.8310534974093207
0.8311138511326803
0.8305762613195286
0.8306368455074279
0.8306973514211827
0.8307577792123891
0.8302218064516069
0.8302824629271378
0.8303331829896848
0.8303936896329625
0.8304541184041123
0.83051446945337
0.8299807197943384
0.8300314707771295
0.830091976893447
0.8301524053880631
0.8302127564102502
0.8302730301088983
0.8303332266325161
0.83038355726167
0.8304338235294055
0.8304938019169267
0.8305537037036974
0.8306135290363689
0.830673278061218
0.830732950924149
0.8307828025477643
0.83083259070655
0.830304071246813
0.8297762237762174
0.8298362770012643
0.8298962539682475
0.8299561548223285
0.8300159797083003
0.8300757287705891
0.8301354021532549
0.8301949999999932
0.8302448450347815
0.8297200379266685
0.8297797852179339
0.8298394570707003
0.8298990536277534
0.8293757881462731
0.8294356017643284
0.829495340050371
0.8295550031466261
0.8296145911949615
0.8296741043368879
0.8291529522612995
0.8292126804770801
0.8292723337515612
0.8287524137930963
0.8288122807017472
0.8288624921728168
0.8289126408009941
0.8289722951844831
0.8290318749999928
0.8290913803872507
0.8291508114856356
0.8292101684341785
0.8292694513715636
0.8293286604361295
0.8293877957658704
0.8294468574984367
0.8289310323383008
0.8284158483530066
0.8284754037267004
0.8285348851644864
0.8285942928039625
0.8280805951642823
0.8275675340768199
0.8276179566563391
0.8276777846534575
0.8277375386518165
0.8272259579727981
0.8272859172328519
0.8273458024691279
0.8268354102405843
0.8268954993834692
0.8269555144793512
0.8270154556650166
0.8270753230769149
0.8265666666666586
0.8266173325138211
0.826677334152326
0.8267372621239942
0.8267971165644089
0.8268568976088206
0.8269166053921485
0.8269762400489812
0.8270358017135778
0.8270952905198692
0.8271547066014584
0.8272140500916224
0.8272733211233124
0.8273325198291555
0.8273916463414547
0.8274507007921911
0.8269467722289803
0.8270060255629856
0.8270559002433002
0.8265531306990793
0.8266125151883265
0.826110625379469
0.8261702063106707
0.8262297149787661
0.8262891515151425
0.8263485160508692
0.826407808716698
0.8264670296430641
0.8265261789600875
0.826026767371592
0.8260861111111019
0.8261361496680656
0.8261953558504129
0.826254490657013
0.8263135542168581
0.82637254665863
0.8264314681107006
0.826490318701133
0.8265490985576828
0.8260526726726631
0.8261116446578536
0.8261705458908122
0.8262293764987912
0.826288136608738
0.8263468263472956
0.826405445840804
0.8264639952153011
0.8265224745965232
0.8265808841099064
0.826639223880587
0.8266974940334028
0.8267556946928938
0.826262991656724
0.8263213817748558
0.826379702380942
0.8258881023200373
0.8259375148632478
0.8259959595959493
0.8260543349168543
0.8261126409495445
0.8261708778173087
0.8256811499703511
0.8257395734597052
0.8257979277678995
0.8258562130177409
0.8259053814310954
0.8254172576832046
0.8254666272888259
0.8255249704840509
0.8255832448377476
0.8256414504716876
0.8256995875073553
0.8257576560659493
0.8258156562683825
0.8258735882352833
0.8259314520869968
0.8254461809635615
0.8255042278332246
0.8255532276995197
0.8256111436950038
0.8256689917936585
0.8257267721148104
0.8252433255269211
0.8247604447044946
0.8248186549707492
0.8248767971946119
0.824934871495316
0.8249928779918161
0.8250508168027892
0.825108688046636
0.8251664918414805
0.8252242283051722
0.8252818975552855
0.8253394997091218
0.8253970348837094
0.8254545031958048
0.8255119047618932
0.8255692396981892
0.825626508120638
0.8256837101449158
0.8257408458864308
0.825797915460324
0.825846064814803
0.8259030075187852
0.8254256069364043
0.8254827267475329
0.8250061200923668
0.8250634160415345
0.825120645905409
0.8251778097982589
0.8252349078340894
0.8252919401266431
0.8248170886075828
0.8243427832087286
0.8238690229884936
0.8239267087880408
0.8239843283581968
0.8240418818129539
0.8240993692660428
0.8241567908309332
0.8242141466208353
0.8242714367486996
0.8243286613272186
0.8238573470554478
0.8239059999999876
0.8239545973729174
0.8240118721461064
0.8240690815744314
0.8241262257696569
0.8241833048432923
0.8242403189065933
0.8242972680705623
0.8243541524459487
0.8244022740193165
0.8244590340908965
0.824515729699022
0.8245636776390339
0.8246202495745761
0.8246767573696018
0.8247332011331318
0.8247895809739396
0.8248458970005531
0.824902149321254
0.8249496890898684
0.8249971751412302
0.8250532467532339
0.8251006207674816
0.8251565707839691
0.8252124577226478
0.8252682816901279
0.8248036036035907
0.824859594822722
0.8249155230596046
0.8249713884204479
0.8250271910112229
0.8250829309376624
0.8251300224466761
0.8251856421760946
0.8252326233183725
0.8247703081232363
0.8243085106382848
0.823847229994391
0.8239034116330965
0.8239595304639332
0.8240155865921656
0.8235554997208132
0.8236117187499868
0.8236678750697023
0.8232087513935208
0.8232650696378697
0.8233213251670245
0.823377518085685
0.823433648498318
0.8234897165091583
0.8235457222222087
0.8236016657412413
0.8236575471697977
0.8237048807542848
0.8237606430155074
0.8238078670359975
0.8233517165005402
0.8233991145544968
0.8229436946902521
0.8224887783305559
0.8220343646408705
0.8220823854224052
0.8221387969094789
0.8221951461665613
0.8217418963616183
0.8217984022038433
0.8218548458149644
0.8219112272977299
0.8219675467546619
0.8220238042880567
0.8220799999999863
0.8221277320153625
0.822183809001084
0.8222314317059655
0.8222873903508635
0.8223432876712191
0.8223991237677847
0.8224548987410918
0.8225022428883889
0.8225579004920583
0.8226134972677457
0.8226690333151144
0.8227245087336105
0.8227799236224628
0.8228352780806839
0.8228905722070704
0.8224423747276548
0.8219946652150104
0.8220503264417705
0.822105927134298
0.8221614673912901
0.8217148832156295
0.8217705754614407
0.82182620727074
0.821380531453348
0.8209353387533732
0.8209913326110366
0.8210389821331747
0.821094859307345
0.8211506760410889
0.8212064324324181
0.821262128579132
0.8213177645788192
0.8213650836481238
0.8214206040992305
0.8214760646900124
0.8215314655172269
0.8215868066774221
0.8216420882669391
0.8216973103819111
0.8217442473118134
0.8213026867275512
0.8213580021482131
0.8209171229200068
0.8209643776823888
0.8210197855227735
0.8210751339764055
0.8211304231387105
0.8211856531049103
0.8212408239700226
0.8212959358288622
0.8208569748797286
0.820912232905968
0.8209674319273743
0.8210144076840833
0.8210694933333185
0.8211245202558486
0.8211794885455365
0.8212343982960446
0.8212892496008365
0.8213440425531764
0.8213987772461305
0.8209623273113558
0.8210172065852211
0.821072027600834
0.8211267904509131
0.8211733828207695
0.8207382087970171
0.8207930614406627
0.8208478560084548
0.8208944973544822
0.8209491803278536
0.8210038054968134
0.8205701003697681
0.8206248680042085
0.8206795778363962
0.8207342299577904
0.8207888244596577
0.8208433614330719
0.8208978409689155
0.8204657894736687
0.8205204103103474
0.8205749737118666
0.8206294797687704
0.8206839285714128
0.820738320209958
0.8207926547743808
0.8208469323544676
0.8209011530398164
0.8209553169198374
0.8210094240837537
0.8210634746206015
0.8211174686192307
0.8211714061683059
0.8212172936258982
0.8212711227153886
0.8208424843423638
0.8208964527908028
0.8209503649634875
0.8210042209483944
0.821058020833317
0.8211117647058661
0.8211654526534696
0.8212190847633741
0.8212726611226447
0.8213261818181653
0.8213796469366398
0.8214330565645916
0.8214864107883652
0.8215397096941254
0.8211140414507606
0.8211674779906617
0.8212208592132338
0.8212741852043288
0.8213274560496213
0.8213806718346085
0.8214338326446112
0.821486938564774
0.8215399896800656
0.8215929860752795
0.8216459278350345
0.821690932508999
0.8217358908341746
0.8217886773031226
0.8218414094650036
0.8218940874035819
0.8219467112024496
0.8219992809450265
0.8220439425051164
0.8220964084145544
0.8221488205128034
0.8217274218349393
0.8217799692622779
0.8218324628776069
0.8218849027635446
0.8219294629155839
0.8219817995909848
0.8220340827797477
0.8220863125638234
0.8221384890249954
0.8221828061224317
0.8222348801631647
0.8222869011212874
0.8223388690779245
0.8219201629327728
0.8219722646310258
0.8220243133265339
0.8216064056939327
0.8216585873983565
0.8217107160995254
0.8212936040608961
0.8213458650431077
0.8213903144016051
0.8214424733907579
0.8214945795339236
0.8210786329113748
0.8211308704453265
0.8211753161355414
0.8212274519716709
0.8212795351187292
0.821331565656548
0.821383543664798
0.8214354692229893
0.8210212304588829
0.8210732862903047
0.820659647355146
0.8205303121852793
0.8205748364368217
0.8206270120724168
0.8206791352438233
0.8202667336683238
0.8203189854344372
0.8203711847389379
0.8204233316607948
0.8204754262788185
0.8205274686716612
0.8205794589178176
0.8206237356033871
0.8206756256256076
0.8207274637318478
0.8207792499999819
0.8203690654672482
0.8204209790209609
0.8204652021966868
0.8205170159680457
0.8201077805486103
0.8201597208374694
0.8202116093671965
0.820255826693209
0.8202999999999819
0.8203441293532158
0.8203958229736269
0.8204474652087294
0.8204990561351035
0.8205429990069333
0.8205868982630092
0.820630753968236
0.8206821517104431
0.8202754707631138
0.8203194155522356
0.8203633168316653
0.8204147451756377
0.8204585558852443
0.8205098863074463
0.8205611660078872
0.8206123950617105
0.820663573543911
0.8207147015293357
0.8207657790926841
0.8208168063085083
0.8208677832512133
0.8209187099950581
0.820962057086596
0.8210128873585651
0.8210636676499327
0.8211143980343798
0.8211650785854434
0.8212157093765158
0.8212662904808452
0.8213093182932627
0.8213598039215503
0.8209573738363364
0.8210079823702069
0.8210585413607255
0.8211015655577116
0.8211520293398349
0.821202443792748
0.8212528089887455
0.8208518066406065
0.8209022938018361
0.8209527317072985
0.8209956606533213
0.8210460038986169
0.8206460789088953
0.820696543330069
0.820746958637451
0.8207973249027051
0.8208476421973562
0.8208979105927898
0.8204992229237307
0.8205496116504667
0.8205999514798453
0.8206502424830073
0.8202524478914015
0.8203028585271129
0.8203458111379958
0.8203961277831371
0.8204389937106731
0.8204818181817994
0.820531996133379
0.8205821256038459
0.8206322066634288
0.8206748552123364
0.8207248432223643
0.8207747830279465
0.8208246746987763
0.8208745183044127
0.8209243139142806
0.8209740615976711
0.8210164021163832
0.8210587019230581
0.8211083133108893
0.8211578770412875
0.8207636581852907
0.820813339731267
0.8204196642685662
0.8204621284755323
0.8205118830857501
0.8205615900382952
0.8206112494016086
0.8206608612440001
0.8207031085604783
0.8207453154875528
0.8207947921643384
0.8208442215854633
0.8208863007159715
0.8209283396946376
0.8209776347162424
0.8210195900857772
0.8210687946641069
0.8211179523809334
0.8207271299381058
0.8207764034252902
0.8208256300522873
0.8208748098859125
0.8204848456056817
0.8205341405507881
0.8205833887042998
0.8206325901328082
0.8206817449027783
0.8207236018957155
0.8207726669824537
0.8208216856060414
0.8208706578324465
0.8209195837275115
0.820531442080359
0.8205804820415686
0.8206294756731031
0.820678423040585
0.8202911278904951
0.8203401886792259
0.8203892032060155
0.8204381715362671
0.8200517192651713
0.8201008003766284
0.8201498352940981
0.819764063969877
0.8198060178655189
0.8198551221804317
0.8199041803663496
0.8199531924882434
0.8200021586109612
0.8200439024390048
0.8200927801218745
0.8201416119962316
0.820190398126444
0.8202319756554111
0.8202806738418147
0.8203293264733199
0.8199458158017568
0.8199945794392326
0.8200432975245016
0.8200919701213621
0.8197092860475771
0.8193269589552041
0.8193758974358777
0.8194247903075291
0.8194665114112518
0.8193522811917866
0.819393997207984
0.8190128837209105
0.8190618317061634
0.8191107342007238
0.8191595912679783
0.8192084029711966
0.8192500696055487
0.8192987940630599
0.8193474733425856
0.819396107506931
0.819444696618785
0.8190653240740542
0.8191069412308918
0.8187280758556693
0.8187698104484314
0.8183914510166161
0.8184403695149918
0.8184892428439322
0.81853807106597
0.8185868542435225
0.8186355924388921
0.8186842857142658
0.8187329341317165
0.8187744935543079
0.818823055683367
0.8188715731370545
0.8189200459769914
0.8189684742646858
0.8190168580615325
0.8190651974288137
0.8191134924276989
0.8187377522935578
0.8187861531407409
0.8188345096241777
0.8188828218048354
0.8189310897435694
0.8189723112127943
0.8190204940530447
0.8190616369455673
0.8191097349177128
0.8191577889447033
0.8192057990867376
0.8192537654039047
0.8192947080291767
0.8193356133150732
0.8193764813126507
0.819003189066039
0.8190511384334952
0.8190990441510949
0.8187263876250934
0.8187743974533676
0.8188223636363433
0.8188702862335099
0.8184984105358561
0.8185394916023401
0.8185874773139542
0.8186354195011134
0.8186833182230077
0.8187242410511804
0.8187720561593999
0.8188198279764395
0.8188675565610655
0.8184971958389664
0.8185450271247535
0.818592815182989
0.8182230803974502
0.818270970654607
0.8183188176895101
0.818366621560647
0.8184143823263995
0.8184621000450447
0.8180934234234027
0.8181412426834552
0.8181890189018695
0.8182298695456384
0.8182775629496196
0.8183252134831254
0.8183728212039325
0.8184135159407067
0.8184610412926184
0.8185016599371708
0.8185491031389928
0.8185965038099299
0.8186438620071477
0.818684326018788
0.8187247538048137
0.8187719910514334
0.8188191860464908
0.8188663388466488
0.8189134495084689
0.8185476998659907
0.8185949107142648
0.8186420794288055
0.8186823818019417
0.818729469460523
0.8187765151514943
0.8188235189309367
0.818870480854832
0.8189174009790622
0.8189642793594095
0.8190111160515574
0.81905791111109
0.818694047090161
0.8187409413854141
0.8187877940523535
0.8188346051463852
0.8188813747228169
0.8189281028368581
0.8189747895436207
0.8190214348981186
0.8190680389552686
0.8191146017698901
0.8191611233967057
0.8192076038903411
0.8192540433053254
0.8188921819787771
0.8189387196467776
0.818985216240049
0.8190249228054483
0.8190713403879856
0.8191177170559503
0.8191640528634145
0.8192103478643553
0.8192566021126544
0.8188961724592833
0.818935795954244
0.8189821098900882
0.8190283831282736
0.8186686868686652
0.8187150570675815
0.8187613865730367
0.8188076754385747
0.8184487067075626
0.8184950920245181
0.8185414367060667
0.8185877408055824
0.8186340043763457
0.8186802274715441
0.8187264101442719
0.8183685751748032
0.8184148536478592
0.8184610917030347
0.818507289393256
0.8185534467713567
0.8185995638900782
0.8186389712292718
0.8186850108932241
0.8187310104529396
0.8187769699607963
0.8188228894690814
0.8188687690299908
0.8189146086956299
0.8189604085180133
0.8190061685490655
0.8190518888406203
0.819097569444422
0.8191432104121251
0.8191888117952941
0.8192343736454045
0.8192798960138423
0.8193253789519047
0.8193708225108
0.8194162267416477
0.819461591695479
0.8195069174232372
0.8195522039757768
0.819597451403865
0.8196426597581811
0.8196812257228948
0.8197263589300894
0.8193728762397358
0.819418103448253
0.8194566996983832
0.8195018518518291
0.819546965131273
0.8195854561101322
0.8196304946236331
0.8196754944109832
0.8197204555221087
0.81976537800685
0.8198102619149621
0.8198485407725093
0.8194968253968026
0.8195417667238194
0.8195866695241949
0.8196315338474492
0.8196763597430178
0.819325470890388
0.8193703893880815
0.8194152694610548
0.8194601111585917
0.8195049145298915
0.8191548483553807
0.8191997438086874
0.8188501067007878
0.8188950938566322
0.8189400426439001
0.8185909633418353
0.8186360034085836
0.8186744889267231
0.8187194550872481
0.8187643829787002
0.818809272649913
0.8188541241496367
0.8188989375265386
0.8185510620220668
0.8185959660297008
0.8186408319184827
0.8186856597369304
0.8187304495334796
0.8187752013564836
0.8188199152542138
0.8188645912748601
0.8189092294665303
0.8189538298772512
0.818998392554968
0.8190429175475451
0.8190874049027659
0.818741360371755
0.8187859374999764
0.8188304769944887
0.8188749789029299
0.8189194432728569
0.8189638701517469
0.8190082595869969
0.8190526116259239
0.8190969263157656
0.8191347643097405
0.8187901556583691
0.8188345248107415
0.8188788566624394
0.8189231512604803
0.8189674086518031
0.819005205709464
0.8190493915232661
0.8190935402684325
0.8191312368972508
0.8191753143335888
0.8192193548386858
0.8192569514237618
0.8193009208873767
0.8193448535564615
0.8193887494771822
0.8194326086956282
0.8194764312578113
0.8195202172096668
0.8195639665970531
0.8196076794657522
0.8192657488527085
0.8189241034194922
0.8189680283451197
0.8190119166666425
0.8190557684297968
0.8190932139883189
0.8191306283811661
0.8191743760399093
0.8188337629937389
0.8188775976724614
0.8189213959285176
0.8189588039866869
0.8190025321710012
0.8190462240663658
0.8190898797179351
0.8191271558872064
0.8191707418151437
0.8192142916321216
0.8192578053829985
0.8189187086092473
0.8189623086470589
0.8190058726219773
0.8190494005787272
0.8190928925619592
0.8191363486162498
0.8187981420313547
0.8188416838629554
0.8188851897689525
0.8189286597937899
0.81896578730418
0.8190091882982863
0.8190525535419855
0.819095883079432
0.819139176954708
0.8191824352118224
0.8192256578947122
0.8192625565145665
0.8193057107641496
0.8193488295687639
0.8193919129720608
0.81943496101762
0.819471698113183
0.819135711357089
0.8191788114753852
0.8192156083572061
0.8192586404586158
0.8193016373311256
0.8193445990179786
0.8193875255623475
0.8194304170073342
0.8194732733959703
0.8195160947712171
0.8195588811759654
0.8196016326530364
0.8192672378620723
0.8193100734094368
0.8189760701181977
0.8190127546862018
0.8190556415478367
0.8190984934853172
0.8191413105412857
0.8188080553295114
0.8184750711671163
0.8185180894308695
0.8185548557496705
0.8185915922014374
0.8186345107592119
0.8186773944804947
0.818720243407683
0.8187630575831056
0.8188058370490225
0.8188423824959232
0.81888509518021
0.8185535627530115
0.8185963577498739
0.8186391181229524
0.8186818439142491
0.8187245351656985
0.8187671919191669
0.818803634894967
0.8188400484456755
0.8188826069410565
0.8189251311012256
0.8189614516128783
0.8190039097138001
0.8190463336019089
0.8187164720096407
0.8187589774556916
0.8188014486921279
0.8188438857602324
0.8188801367108717
0.8189225080385601
0.8189648453193803
0.8190010040160393
0.8190432757928292
0.8190855136436347
0.8191277176092809
0.8191698877305282
0.819212024048071
0.8192541266025389
0.8192961954344962
0.8193382305844423
0.8193802320928119
0.8194221999999747
0.8194641343462362
0.8195060351718373
0.8195479025169545
0.8192206070287289
0.8192625548901945
0.819304469273718
0.8189776625448494
0.8186511164274073
0.8186932243921632
0.818735298804756
0.8187773397052719
0.8188193471337333
0.8188613211300987
0.8189032617342634
0.818945168986059
0.8189870429252537
0.8190288835915529
0.8190706910245984
0.8191124652639693
0.8191542063491821
0.8191959143196902
0.8192375892148847
0.8189128814902652
0.8189546354991836
0.8189963564356196
0.8190380443388517
0.8190796992480964
0.8191213212025078
0.8187974298141321
0.8188391304347589
0.8188807981034928
0.818922432859376
0.8189640347413898
0.8190056037884532
0.8190471400394244
0.8190886435330996
0.8191301143082148
0.8191715524034441
0.8192069318629149
0.819248307086591
0.8192896497441722
0.8193249409913224
0.8193662209987973
0.819044143081738
0.8190855009822954
0.8191268263943212
0.8191681193560825
0.8192093799057858
0.819250608081578
0.819291803921546
0.8193329674637172
0.819374098746059
0.8194151978064798
0.8194562646828281
0.8194972994128936
0.8195383020344066
0.8195792725850385
0.8196202111024017
0.8196611176240498
0.819701992187478
0.8197428348301226
0.819777673692406
0.8194578228638095
0.8194927457098066
0.819533606237795
0.8195684723304537
0.8196092715231571
0.8196500389407884
0.8196907746204534
0.8197314785992004
0.8197661999221878
0.8198068429237734
0.8198474543334415
0.8198880341880129
0.8199226407766779
0.8199631599378671
0.8200036476522878
0.8200441039565345
0.8200845288871446
0.8201189922480411
0.8201593568384139
0.8201937645236043
0.8202281455671492
0.8202684210526109
0.8203086653771554
0.8203488785769323
0.8200317742558743
0.8200720633693767
0.8201123213595778
0.8201525482625278
0.8201927441142213
0.820232908950597
0.8202730428075385
0.8203131457208742
0.8199970327552785
0.8200372110939707
0.820077358490546
0.8201174749807344
0.8201575606002109
0.8201976153845955
0.8202376393694535
0.8202776325902954
0.8203175950825773
0.8203516513056639
0.8200367370441263
0.820070874904048
0.8201108553893168
0.8201449386502873
0.8201848600996356
0.820224750957835
0.8199106089620641
0.8199447166921706
0.8199846536547837
0.8200187069624904
0.8200585850860229
0.8200984327216935
0.8201382499044517
0.8201780366691942
0.8202177930507638
0.8202516793892941
0.8202913773368755
0.8203252097635205
0.8203648494090549
0.8204044588414448
0.8204382095237909
0.82012578065497
0.8201654358583751
0.8202050608827821
0.820244655762629
0.820284220532301
0.8203237552261314
0.8203632598784012
0.8204027345233392
0.8204421791951223
0.8204815939278757
0.8205151745068104
0.820548729616971
0.8205880591356909
0.8202771125426118
0.8203165151514973
0.8200059068534468
0.820045382286129
0.8200848278471257
0.8201242435703302
0.8201636294895853
0.8201972033257572
0.8202307517944668
0.8202700528700732
0.8203093242732933
0.8203485660377184
0.8203877781968895
0.8204211915535272
0.8204603467772161
0.820499472494331
0.8205385687382126
0.8205776355421516
0.8206166729393883
0.8206556809631133
0.8206889056035934
0.8207278571428402
0.8207667794062214
0.8208056724267301
0.8204974464889055
0.8205364114113948
0.8205753470919158
0.8206142535633743
0.820647394075724
0.8206862443777946
0.8207250655676119
0.8207638576778863
0.8208026207412791
0.8208413547904029
0.8208800598578214
0.8209130142109038
0.8209459439252176
0.8209845665171738
0.8206778856929238
0.8207165795369519
0.8207552444941983
0.8207938805969991
0.8208324878776417
0.820871066368366
0.8209096161013634
0.8209481371087771
0.8209866294227032
0.8206809754281303
0.8207138444361586
0.8207523809523655
0.8207908888062322
0.8208293680297244
0.8208678186547598
0.8209005572065226
0.8209389528406829
0.8209773199702892
0.821015658627072
0.8207111275964241
0.8207495365220465
0.8207879169755224
0.8208206002222895
0.820858925925911
0.8208972232506331
0.8209354922279645
0.8209737328893674
0.8206701183431805
0.8203667282809465
0.8203994826311752
0.8200964166974364
0.8201348966026442
0.8198321520856258
0.8198707011069964
0.819909221689399
0.8199477138642923
0.819645484703266
0.8196784082534859
0.8197169429097462
0.8194151325478501
0.8194481045270375
0.8194866813833559
0.8195252298639063
0.8192239338235152
0.8192625505328781
0.8193011388684649
0.8193396988615357
0.8193726138032166
0.819411119266041
0.8194495964783427
0.8194880454711999
0.819526466275646
0.8195648589226685
0.8196032234432098
0.8196415598681664
0.8196798682283905
0.8197181485546883
0.8197508046817714
0.8197834369286886
0.8198216374268872
0.8198598100109475
0.8198979547114549
0.8199360715589499
0.8199741605839284
0.820012221816842
0.8200502552880978
0.8200882610280584
0.8201262390670424
0.820164189435324
0.8202021121631335
0.8199035311248506
0.8196051673944559
0.8193070207347998
0.8193451999999872
0.8193833515085296
0.8190856104651035
0.8191182709771031
0.8191564633260585
0.8191946279491706
0.8192327648766202
0.8192653246282066
0.8192978607686605
0.8193359188111511
0.8193739492753499
0.8194119521912228
0.8194499275886916
0.8194878754976352
0.8195257959478894
0.8195636889692465
0.8196015545914558
0.8196393928442236
0.8196772037572134
0.8197149873600459
0.8197527436822986
0.8197904727535068
0.8198226551226434
0.8198603317706338
0.8198979812544944
0.8196025225225109
0.8196347262247723
0.8196724162765459
0.819710079193653
0.8197477150053861
0.8197853237409958
0.8198229054296902
0.8198604601006357
0.819565864175339
0.8196034841953911
0.8196410771992707
0.8193468772433484
0.8193845353426512
0.8194221664275355
0.8191283614198527
0.8191605734766915
0.8191927624507235
0.8192249283667512
0.8192570712495415
0.8192946671438689
0.8193267620751233
0.8193643061516345
0.8194018233821845
0.8194393137955576
0.8194767774204967
0.8191841071428465
0.8192161727954196
0.8192536759457425
0.819285693899383
0.819323145506409
0.8193605704099718
0.8193979686386211
0.8194353402208661
0.8194726851851749
0.8195100035599756
0.8195418505337977
0.8195791177516797
0.8196163584637168
0.819324991112681
0.8190338308457611
0.8190657904085158
0.8191031605113537
0.8191405040823472
0.8188498225691881
0.8188872295140022
0.8189246099290682
0.8189619638425992
0.8186717576187004
0.8183817569960937
0.818419263456081
0.8184567433628223
0.8181671266808113
0.8182046692606908
0.818242185289948
0.8182796747967385
0.8183171378091778
0.8183545743553421
0.8183919844632674
0.8184293681609508
0.8184667254763492
0.8185040564373806
0.8185413610719231
0.8185732463870194
0.8186051092318444
0.8186348009862537
0.8186720070422445
0.81870918690601
0.8187463406051987
0.8187834681674199
0.818815189873409
0.8188522671353163
0.8188893183415232
0.8189263435194856
0.8189633426966206
0.818994945594937
0.8190318947368336
0.8190634514205457
0.8190949859747461
0.8191318611987297
0.8191687105816314
0.8192055341506046
0.8192423319327649
0.8192791039551895
0.8193104968509366
0.819347219307442
0.8190607342657261
0.8190975183502192
0.8188113207547089
0.8188428222144524
0.8188796438547407
0.8189164397905679
0.8189532100488407
0.8189899546564274
0.8187043933054315
0.818735866155447
0.8187726480836159
0.8188094043887071
0.8188408077994352
0.8188775147928918
0.8189141962421637
0.8189508521739055
0.8189874826147352
0.8190240875912335
0.819060667129944
0.818776172282035
0.8184918749999927
0.8185286011801385
0.8185653018736916
0.8186019771071728
0.8186386269070663
0.8186752512998196
0.8187118503118432
0.8187484239695115
0.818784972299162
0.8188214953270959
0.8188579930795779
0.8185747492217157
0.818611307053935
0.8186478396128518
0.818684346924665
0.8187155440414441
0.8187520027624243
0.818788436313421
0.8188248447204903
0.818861228009652
0.8188975862068901
0.8189339193381528
0.8189702274293527
0.8190065105063664
0.8187244834710681
0.8187608261617837
0.8184790777701245
0.8185154798761548
0.8185518569463487
0.8185882090065253
0.8186245360824681
0.8186608381999253
0.8186971153846094
0.818733367662198
0.8184524021962878
0.8184887135505945
0.8185249999999942
0.8185612615701005
0.8185974982864919
0.8186337101747116
0.8183533561643779
0.8183896268401176
0.8184258726899328
0.8184620937393033
0.8181821819425389
0.818218461538456
0.8182547163362898
0.8182909463614568
0.8183271516393389
0.8183633321952831
0.8183994880546022
0.8184356192425741
0.8184717257844423
0.8185078077054159
0.8185438650306698
0.8185746848381551
0.8186106948228833
0.8186466802860012
0.8186826412525479
0.8187185777475283
0.8187544897959135
0.8187903774226406
0.8188262406526126
0.8188620795106987
0.8188978940217345
0.8189336842105217
0.8189642566191401
0.8189948082796018
0.8190305291723158
0.8190662258392631
0.8191018983050804
0.8191375465943704
0.819173170731703
0.8192035895699246
0.8192391672308692
0.8192747208121786
0.8193050744248944
0.819340581670608
0.8193760649087181
0.8194115241635648
0.8194469594594554
0.8191702127659535
0.8188936529372006
0.8189292271346569
0.8189647773279314
0.8186885666104514
0.8187241739716752
0.8187597573306332
0.8187953167115866
0.8185195351970324
0.8185551515151478
0.8185907438572835
0.818626312247641
0.81866185671039
0.818697377269667
0.8187328739495764
0.8187683467741901
0.8187986563654652
0.8185237071860275
0.8185592145015073
0.8185946979865739
0.8186301576652097
0.818665593561365
0.8187010056989577
0.8187363941018736
0.8187666331658261
0.8188019758874718
0.8188372949447577
0.8188725903614429
0.8189078621612551
0.8189431103678901
0.8189783350050123
0.8190135360962539
0.8187398930838596
0.8187751503005984
0.8188103839732861
0.8188455941254981
0.8188807807807782
0.8189159439626392
0.8189510836945624
0.8189861999999976
0.8190212929023635
0.8190563624250476
0.8190914085914063
0.8191213382157101
0.819156339434274
0.8191913173652673
0.8192262720319233
0.8192561170212744
0.8192910269192402
0.8193259136212604
0.8193607771504464
0.8193956175298786
0.8194304347826068
0.8194652289316504
0.8194999999999982
0.8195347480106083
0.8195694729864086
0.8195991053677916
0.8196287181185806
0.8196633774834421
0.8196980139026797
0.8194267703507595
0.8194614621237166
0.8194910714285699
0.819525719008263
0.8195603436880357
0.8195949454905834
0.819324273447819
0.8193589303400449
0.8193935643564344
0.8194231276806322
0.819457717678099
0.8194922848664677
0.8195268292682916
0.8195613509060945
0.8195958498023705
0.8196303259795842
0.8196647794601702
0.8196992102665341
0.8197336184210517
0.8197680039460695
0.8198023668639046
0.8198367071968445
0.8198659986859389
0.8199002955665018
0.8199345699277736
0.819968821791926
0.8200030511811018
0.8200372581174151
0.8200714426229504
0.8201056047197637
0.8198368938401045
0.8198711103832292
0.8199053045186637
0.8199394762684122
0.8199736256544501
0.8200077526987241
0.8200418574231523
0.8200709382151029
0.820105
0.8201390395295655
0.8201730568256043
0.8202070519098924
0.8202410248041777
0.8202749755301796
0.8203089041095892
0.8203428105640694
0.8203766949152546
0.8201093841642232
0.8201383387622153
0.8201722565939438
0.8202061523437504
0.8202400260331928
0.8202738776838001
0.8203077073170737
0.8203415149544869
0.8203753006174852
0.8204090643274861
0.8201426112374154
0.8201764285714293
0.8202102239532627
0.8202439974042838
0.8202777489458328
0.8203114785992227
0.8203451863857384
0.8200793583927424
0.8201131195335286
0.8201468588082912
0.8201756231790234
0.82020436893204
0.8202380459398264
0.8202717011642962
0.8203053346265773
0.8203340012928261
0.8203675928917622
0.8203962209302339
0.8204248304811121
0.8204534215622996
0.8204869312681524
0.8205154838709692
0.8205489519509851
0.8205823984526127
0.8206108926845005
0.820644297680414
0.820677681159422
0.8207110431423069
0.8207443836498247
0.8207727799227816
0.8208060791251224
0.8208393569131851
0.8208726133076201
0.8206088367609273
0.8206421458400276
0.8206754335260136
0.8207086998394884
0.820741944801029
0.8207751684311859
0.8205119307248258
0.8205452067970525
0.8205784615384637
0.8206116949695632
0.8206400064061522
0.8206731988472645
0.8207063700384146
0.8207395200000024
0.8207726487524016
0.8208008634473961
0.8208339514066522
0.8208621284755538
0.8208951757188524
0.8209282018524459
0.8209612068965544
0.820699170124484
0.8207322271857078
0.8204704306220123
0.820503539540819
0.820536627350975
0.8205696940726606
0.8203082828926438
0.8203414012738882
0.8203744985673381
0.8204075747931283
0.8204406299713679
0.8204687977099266
0.8202079173290968
0.8202410044500984
0.8202740705433778
0.8203071156289738
0.8203401397269006
0.8203682857142889
0.8204012694382768
0.8204342322335059
0.8204671741198891
0.8205000951173147
0.8205329952456453
0.8205658745247183
0.8205987329743462
0.8206315706143164
0.820664387464391
0.8206971835443074
0.8207299588737778
0.820757874762812
0.8207857730003199
0.8208184892541125
0.820851184834127
0.8208838597599533
0.8209116829807427
0.8209443181818221
0.8206852634900639
0.8207179495268178
0.8207506149479699
0.8207832597730179
0.8205245824141232
0.8205572778828017
0.8205899527559096
0.8206226070529008
0.8206552407932053
0.8206830396475813
0.820715633847126
0.820748207547174
0.8207807607670587
0.8208132935260886
0.8208458058435483
0.820873492462316
0.8209059654631128
0.8209336158192135
0.8209660495764087
0.8209984629862028
0.8210308560677374
0.82106322884013
0.8210955813224742
0.8211279135338393
0.8211602254932713
0.8211925172197919
0.8212200000000048
0.8212522528160249
0.8212844854551191
0.8213166979362151
0.8213488902782169
0.8213810625000051
0.8214132146204361
0.8214453466583437
0.8214726818607607
0.8215000000000052
0.8215320748830005
0.8215641297567114
0.8215961646398556
0.8216281795511275
0.8216601745091983
0.8216921495327157
0.8217241046403044
0.8217560398505659
0.8217879551820784
0.8215824206596197
0.8216143701399745
0.8216462997512494
0.8216734535281375
0.8217053449347478
0.8217372165268774
0.8217690683229871
0.821796150263899
0.8218279639975229
0.8218597579894567
0.8218867866005022
0.8219185426356649
0.821950278983267
0.8219819956616112
0.8220089529120259
0.8220406317745493
0.822072291021678
0.8220991952955803
0.8221308168316893
0.8221624188060687
0.8221940012368647
0.8219398454405008
0.8219714771322684
0.822003089280204
0.8220346819024152
0.8220662550169869
0.8220930864197595
0.8221246220302441
0.8221561381863113
0.8219026210299171
0.821649260172633
0.8216808936825951
0.8217125077017934
0.8217441022482358
0.8217756773399082
0.8218072329947743
0.821838769230776
0.8218655798216001
0.821897078720794
0.8219285582539263
0.8219600184388514
0.8219914592934017
0.8220228808353878
0.8220542830825983
0.8220856660528002
0.8221170297637382
0.8221436809816022
0.8221750076663672
0.8222063151440906
0.8222329144958699
0.8222641850490269
0.8222954364471742
0.8223266687079069
0.8223578818487983
0.8221062423500686
0.8221375038238067
0.8221687461773775
0.8221999694283169
0.8222311735941396
0.8219799572257943
0.8220112095296349
0.8217602137404656
0.8217915140415216
0.821822795239556
0.8218540573520516
0.82188530039647
0.8219165243902516
0.8219430661383802
0.8219742535039688
0.8217238805970227
0.8217551157125536
0.8217816742770246
0.821812872793678
0.8218440523273581
0.8218752128953851
0.8219063545150582
0.8219374772036555
0.8219685809784341
0.8219996658566302
0.8220260856362062
0.8220571341833719
0.822088163884682
0.8221191747572898
0.822150166818328
0.8221811400849083
0.8222120945741217
0.8222383939394023
0.8222646773705022
0.8222955784373192
0.8223264607932268
0.8223573244552144
0.8223881694402506
0.8224189957652839
0.8224498034472418
0.8222011789601054
0.8222320338470924
0.8222628700906431
0.82229368770765
0.8223244867149847
0.8223552671294987
0.8223860289680234
0.8224167722473694
0.8224474969843274
0.8224782031956677
0.8225088908981404
0.8225395601084755
0.8225702108433826
0.8226008431195514
0.8226268512944102
0.8223792958170419
0.822409957882079
0.8221626165413626
0.8221933253157038
0.8222240156297057
0.8222500901442401
0.8222807449684684
0.8223113813813907
0.8223419993995891
0.8223725990396253
0.8224031803180413
0.8224337432513592
0.8224642878560815
0.8224948141486906
0.8222483368294972
0.8222789095266723
0.8220326445043522
0.8220632634730636
0.8220938641125508
0.8221244464392676
0.8221550104696478
0.8221855562201055
0.8222160837070353
0.822246592946812
0.8222770839557912
0.8223075567503086
0.8223380113466806
0.8223638805970249
0.8223943002089029
0.8224247016706545
0.8221794214136695
0.8222098688133673
0.8222402980626032
0.8222661501787945
0.8222965445338202
0.8223223645026904
0.822348169097956
0.8223785119047722
0.8224088366557676
0.8224391433670538
0.8224694320547234
0.82249970273485
0.8225299554234875
0.8225601901366713
0.8225858627858733
0.8226160629453787
0.8226462451766209
0.8224021364985269
0.822432364283606
0.8224625741399869
0.8224927660836158
0.8225229401304197
0.8225530962963071
0.8225832345971672
0.8226133550488708
0.8223698342214436
0.8223954720331568
0.8224256213017861
0.8224512274475116
0.8224813424009572
0.8225114395507057
0.8225369976359449
0.8225670605613109
0.8225971057294854
0.8226271331561966
0.8226571428571541
0.8224143995278955
0.8224444542772974
0.8224744913005125
0.8222320165094452
0.8219896846448683
0.8220198291102058
0.8220499558173898
0.8220800647821079
0.8221056520459342
0.8221357268981868
0.822165784054145
0.8221958235294232
0.8222258453396175
0.8222558495003055
0.8222858360270465
0.8223158049353818
0.822345756240834
0.8223756899589078
0.8224056061050895
0.8224355046948475
0.8224653857436316
0.822495249266874
0.8225250952799884
0.8225549237983706
0.8225847348373984
0.8226145284124314
0.8223736456808319
0.8224034836065693
0.8224333040679078
0.822458630778245
0.8224884176659963
0.8225181871345151
0.8225479391990768
0.8225776738749392
0.822607391177342
0.822367143691601
0.8222905985401582
0.8223203736135557
0.8223501313101961
0.8223754084014125
0.8224051326917592
0.8224348396501582
0.8224645292917641
0.8222248834498959
0.8222546169531146
0.8222843331392088
0.8223140320233021
0.8223437136205015
0.8223733779458956
0.822403025014556
0.8224326548415364
0.8224578197674546
0.8224874164487195
0.8225169959326101
0.8225421144350984
0.8225716608594785
0.8225967489114787
0.8223580383052943
0.822387612416607
0.8221491009280871
0.8221787184691344
0.8219404057971144
0.8219700666473615
0.821999710312875
0.8220293368085853
0.822058946149405
0.8220885383502301
0.822118113425939
0.8221476713913929
0.8221772122614359
0.8222067360508949
0.821969104046256
0.8217316093614694
0.8217612362796204
0.8217864279526554
0.8218116050808447
0.8215744300144433
0.8216040680900306
0.8216336890683721
0.821658881199552
0.8216884692995233
0.8214516714697541
0.8214813022183943
0.821510915898631
0.8215405125252079
0.8215700921128517
0.8215996546762725
0.8216292002301632
0.8216543284440746
0.8214180851063966
0.8214476573728219
0.8214772126436918
0.8215067509336534
0.8215362722573372
0.8213004019523537
0.821329965556845
0.8213595121951357
0.8213890418818268
0.8211534843705329
0.8209180619266193
0.8209433075379904
0.820972922636117
0.8210025207677023
0.8210321019473221
0.8210572860005866
0.8210868345735687
0.8211163662374962
0.821145881006879
0.8211753788962108
0.8209406232132789
0.820970162903701
0.8207356000000141
0.8207651813767637
0.8205308109651769
0.8202965743648443
0.8203262557077767
0.8203559201141369
0.820385567598417
0.8204151981750927
0.8204448118586232
0.8204744086634512
0.8204996296296441
0.8205291939618486
0.8205543849658459
0.8205839168801738
0.8206134319863548
0.8206429302987344
0.8206724118316414
0.8207018765993891
0.8207313246162738
0.8204980960500289
0.8205275852272874
0.8202945470037069
0.8200616411130186
0.8200912290661515
0.8201208002270295
0.8198881418439864
0.8199177538287158
0.8199473490218464
0.8199769274376566
0.8200064890904087
0.8200316997167287
0.8200612291135805
0.8200907417893695
0.820120237758294
0.8201497170345368
0.8201791796322639
0.8202086255656259
0.820238054848757
0.8202674674957755
0.8202968635207838
0.8203262429378683
0.8203556057610997
0.8203806324110825
0.8204099633079465
0.8204392776523856
0.8204685754584075
0.8204978567400041
0.8202665351001
0.8202958568207596
0.8203208509439434
0.820350140845086
0.8203751056040707
0.8204043637387542
0.8204336054038996
0.820462830613409
0.820492039381169
0.8205212317210505
0.8205461062693438
0.8205752670039506
0.820604411351519
0.8206335393258585
0.8206626509407629
0.8206874508703135
0.8207122368790504
0.8207413019079844
0.820770350631152
0.8207993830622706
0.8205692738996515
0.820598346412572
0.8203684225273346
0.8203975350140216
0.8204266311957595
0.820196948488258
0.8202260845228261
0.8199965864577665
0.8200257622377783
0.8200549217002399
0.8200797875314672
0.8201089155953208
0.8201380273819665
0.8201671229050442
0.8201962021781788
0.819967225013975
0.8199963438459554
0.8200254464285878
0.8200502649930429
0.8200793363078803
0.8201041260106102
0.8201331661092696
0.8201621900250932
0.8201911977716043
0.8202201893623112
0.820249164810707
0.8202781241302699
0.8203070673344629
0.8203359944367343
0.8203649054505173
0.8203938003892299
0.8204226792662758
0.8204515420950432
0.8202236388889057
0.8202525409608611
0.8202814269850252
0.8203102969747602
0.8203391509434131
0.8201115950069517
0.8201404880754468
0.8201651233712396
0.8201939855876001
0.8199667220836967
0.8199956232687151
0.8200245084464308
0.820053377630139
0.8198264046498925
0.8198553126729557
0.8196285200553421
0.8196574668141765
0.8196863975670617
0.8197110834715484
0.8197399834208517
0.8197688674033322
0.8197977354322183
0.8198265875207241
0.8198554236820489
0.8198842439293772
0.8199130482758795
0.8199418367347113
0.8199706093190139
0.8197445975744386
0.8197734086525389
0.8198022038567668
0.819826769485008
0.8198555341409868
0.8198842829617573
0.819908805723738
0.8199333149931401
0.8199620187018879
0.8199907066263581
0.820019378779567
0.8200480351745163
0.819822747252765
0.8198514419115805
0.8198801208127581
0.819908783969274
0.8199332327113242
0.819961865569291
0.8199904827208079
0.8200148889498398
0.8200392817982637
0.8200678542066501
0.8198431780822099
0.8198717885511
0.8199003833516063
0.8199289624965963
0.8199575259989235
0.8199818878249157
0.8197576039387491
0.8195334427126242
0.8195620831055404
0.8195907078436914
0.8196151366120401
0.8196437312209962
0.8196723102130167
0.8197008736008919
0.8197252456332061
0.8197537789904686
0.8197822967812514
0.8198107990182896
0.8198392857143042
0.8198677568820028
0.8198962125340785
0.8199246526832112
0.8199530773420666
0.8197298393683824
0.8195067229178193
0.8195352380952567
0.8195637377584518
0.8193408485178322
0.8193693855356359
0.8191466702908586
0.8191752445652362
0.8192038033143355
0.8192323465508065
0.8192608742872847
0.8192893865363924
0.8193178833107381
0.8193463646229163
0.8193706807702928
0.8191485086768086
0.8191770127405991
0.8189550135501544
0.8189835545922705
0.8190120801733668
0.8190364473328108
0.8188147265836682
0.8188432746955536
0.8186217261904952
0.818646172572375
0.8186747431043999
0.8187032981887188
0.818731837837857
0.8187603620643261
0.8187888708806244
0.8188132325141969
0.8188417116630863
0.8188701754386158
0.8186492174851785
0.8186777178311496
0.8187062028047659
0.8187346724184611
0.8187631266846556
0.8187915656157565
0.8188199892241574
0.8188483975222388
0.8188767905223674
0.8189051682368971
0.8189335306781682
0.8187132095776359
0.818741608391628
0.8187699919333351
0.8187983602150735
0.8188267132491464
0.8188550510478435
0.8188833736234418
0.8189116809882045
0.818935865771832
0.8189641438540188
0.8189924067614902
0.8190165504292045
0.8190447841244501
0.8190689008043095
0.8190971053337107
0.8191252947481443
0.8191534690597575
0.8189340921264261
0.8189623025435274
0.8189904978586925
0.8190186780840448
0.8190468432316949
0.8190749933137405
0.8191031283422663
0.819131248329344
0.8191593532870326
0.819183355597135
0.8192114316239519
0.8192394926568962
0.8192675387079755
0.819295569789185
0.8193235859125071
0.8193515870899112
0.8193795733333539
0.8194034657424892
0.8194314232409587
0.8194593658406815
0.8194872935535635
0.8192690545938954
0.819297018104387
0.8193249667287936
0.8193529004789989
0.819134929502548
0.819162898936191
0.8191908534964313
0.8192187931951298
0.8192467180441346
0.8192746280552812
0.8193025232403928
0.8193304036112795
0.8193582691797395
0.8193861199575582
0.819409896524298
0.8194377188329123
0.8194655263855952
0.8194933191940826
0.819521097270098
0.8195488606253524
0.8195766092715443
0.8196043432203601
0.8196320624834738
0.8194151138168555
0.8194428684837471
0.8194706084656298
0.8194983337741552
0.8195260444209627
0.8195496960084803
0.8195733350951588
0.8196010039630333
0.8196286582144958
0.8196562978611253
0.8196839229144882
0.8197074953813887
0.8197350923483065
0.8195188604590034
0.8195464926160553
0.8195741102030272
0.8196017132314397
0.8196252700922483
0.819652845100127
0.819680405583377
0.8197079515534709
0.8197354830218696
0.8197630000000218
0.8197905024993641
0.8198179905313212
0.8198454641073056
0.819872923238718
0.8198963469119799
0.8199237782448985
0.81995119516682
0.8199785976890976
0.8200059858230727
0.8200293438320431
0.8200567042771147
0.8200800367261502
0.8201073695253303
0.820134687991632
0.8201619921363262
0.8201892819706721
0.8202165575059169
0.8202398114196137
0.8202670594396662
0.8202942931937396
0.8200796126668635
0.820102878074329
0.8201301334031089
0.8201573744770099
0.8201846013072119
0.8202078149503622
0.8199934935981411
0.820016745036595
0.820043980151498
0.820071201044409
0.8200984077264647
0.8198843945720476
0.8196704930863778
0.8196977829942844
0.819725058670166
0.819752320125153
0.8197795673703641
0.8198068004169065
0.8195932534514423
0.819620520833356
0.8196477740172058
0.819675013014078
0.8197022378350475
0.8197254682622497
0.8197526657997628
0.8197798491939906
0.8198070184559626
0.8198341735966965
0.8198613146271988
0.8198884415584645
0.8199155544014772
0.8199426531672089
0.819965766934879
0.8199928386092602
0.8200198962386742
0.8200469398340481
0.8200739694062975
0.820100984966327
0.8201279865250297
0.8199155181347383
0.819942553742577
0.819969575349583
0.8199965829666296
0.8200235766045783
0.8198114100905796
0.8195993533368056
0.8196264287561651
0.819414529472619
0.819437684156136
0.8194647803617805
0.8194918625678353
0.8195189307851474
0.8195420345985259
0.8195690758905759
0.81959610322583
0.8196231166150906
0.8196501160691492
0.8196731562661401
0.8196961845836792
0.8197231443299205
0.8197500901829662
0.8197770221535529
0.8198039402524059
0.81983084449024
0.8198577348777587
0.8198846114256543
0.8199075379470266
0.8199343878601062
0.8199612239650534
0.8199880462725175
0.8197773066050098
0.8198041623844021
0.819593578217337
0.8196204673857456
0.8196434146341703
0.8196702772074163
0.8196971259943787
0.8197200359158784
0.8197468581687853
0.8195366666666908
0.8195635221738257
0.8195903639159646
0.819617191903688
0.8196440061475652
0.8196708066581548
0.8196975934460048
0.8197243665216521
0.819751125895623
0.8197778715784331
0.819804603580587
0.8198313219125787
0.8196217535787564
0.8196485049834131
0.8196713336740152
0.819694150702451
0.8197208631256628
0.8195115905029604
0.8195383358856805
0.8195650676193151
0.8195917857143102
0.8196184901811008
0.8196451810301113
0.8196718582717555
0.8196985219164364
0.8194896815286871
0.8195163779928927
0.8195391647568365
0.8195658350305746
0.8195924917281998
0.8196191348600756
0.8196457644365549
0.8196723804679801
0.8194639715230352
0.8194906202338835
0.819517255400279
0.8195438770325452
0.8195704851409952
0.8195970797359315
0.8196236608276461
0.819650228426421
0.819676782542527
0.819703323186225
0.8197298503677654
0.8197563640973882
0.819782864385323
0.819809351241789
0.819835824676995
0.8198622847011398
0.8198887313244112
0.8199112911392658
0.8199377119716781
0.8199641194332237
0.8199905135340502
0.8200130247850532
0.8200393931732238
0.8198321031345046
0.8198585039171343
0.8196513643254423
0.8196777974236172
0.8197042171717426
0.8194972734158296
0.8195237253912421
0.8195501640171842
0.8195727295661204
0.8193660277427746
0.8193924861321485
0.8194189311822792
0.8194453629032514
0.8194717813051403
0.8194981863980105
0.8195245781919169
0.8195509566969038
0.8195773219230058
0.8195998238550837
0.8196261635220383
0.8196524899396637
0.8196788031179539
0.8197012569130475
0.8197275446092241
0.8197538190955033
0.8197800803818396
0.8198063284781776
0.8198325633944523
0.8198587851405883
0.8198849937265003
0.8199073507275725
0.8199335339854787
0.8199597041123631
0.8199820255703445
0.8200043358396252
0.8200266349286155
0.8200527555110483
0.8200788630102942
0.8201049574361805
0.8201310387985243
0.8201571071071334
0.8201831623718051
0.8199780140070299
0.8200041010252827
0.8200301750000264
0.8200562359410412
0.8200822838580973
0.8201083187609557
0.8201343406593671
0.8201603495630727
0.8201863454818038
0.8202123284252824
0.8202382984032202
0.8202604390122491
0.8202863840399268
0.8203123161306674
0.8203382352941443
0.8203641415400217
0.8203862232187611
0.8204121046077478
0.8204379731075965
0.8204638287279332
0.820485863613765
0.820511694451383
0.8205375124378378
0.8203334493907257
0.8203592988563173
0.8203851354710684
0.8204109592445598
0.8204367701863624
0.8204625683060379
0.8202588279116237
0.8202846573982395
0.82031047406307
0.8203362779156598
0.8203620689655443
0.8203878472222493
0.8201844284651895
0.820206445215694
0.8202322428748723
0.8202580277502749
0.820283799851402
0.820309559187744
0.8203315177024288
0.8201284653465619
0.8199255134867879
0.8197226620485181
0.8197485283205813
0.8195458209693646
0.8195679357231422
0.8195938210578622
0.819619693600225
0.8196455533597111
0.8194431217584862
0.8194690123457063
0.819491113305384
0.8195169792695239
0.8193147791759464
0.8193369018253851
0.8193627866831347
0.8193886587771477
0.8194145181168626
0.8194365943814962
0.8194624291697737
0.8194844827586483
0.8195065254863609
0.8193047759724549
0.8193306177701482
0.8193564468504213
0.8193784993850215
0.8194005410723346
0.8194263339070845
0.8194483529990444
0.8194741214057785
0.8194998771499049
0.8195256202407548
0.8193243614931516
0.819350135035628
0.8193758959254083
0.8194016441718069
0.8194273797841299
0.8194493500122918
0.8194750613045889
0.8192741603334429
0.8192999019608123
0.8193256309728287
0.8193513473787639
0.8193770511878801
0.8193989960823003
0.8191984088127575
0.8192241311796659
0.8192498409591668
0.8192755381604978
0.8192974810467388
0.8193231540342579
0.8193488144708176
0.819370723362687
0.8193963596384353
0.8194182462139998
0.8194438583638866
0.8194694580078408
0.8192694410544583
0.8192950707662557
0.8193206879727045
0.8193462926829551
0.8193718849061489
0.8193974646514179
0.81941930294909
0.8194448586744923
0.8192452375152538
0.8190457135898969
0.8190713416119106
0.8190969571567958
0.8191225602336619
0.81914815085161
0.8191737290197317
0.8191955739299897
0.818996401653323
0.8187973262032371
0.8188229647630906
0.8188448736637798
0.818870488219606
0.8188960903351428
0.8189216800194509
0.8189472572815821
0.8189728221305795
0.8189946627850845
0.8187960223138778
0.8188216052376621
0.8188471757576046
0.8188727338827239
0.8188982796220303
0.818699903100804
0.8187254783240783
0.8187510411622565
0.8187765916243329
0.8188021297192932
0.8188276554561141
0.8188531688437638
0.818878669891202
0.8186806818182107
0.8187062122311143
0.8185083615273369
0.8185339212370428
0.8185594685990628
0.8185850036223425
0.8186105263158185
0.8186360366884192
0.8186578426641218
0.8186796381182438
0.8187051133623061
0.8187305763202607
0.8187560270009936
0.8187814654133818
0.8188068915662944
0.8188323054685911
0.8188540221580255
0.8188794124729405
0.8189047905633419
0.8189301564380559
0.818733108758451
0.8187585037286799
0.8187838864839159
0.8185870161096712
0.8186087500000294
0.8186341504446342
0.8186595386833548
0.8186849147249875
0.8187102785783197
0.8187356302521304
0.8187609697551904
0.8187862970962619
0.8188116122840987
0.8188369153274463
0.8187652278177754
0.8185689283145825
0.8185942713327238
0.8186196022046786
0.8186449209391767
0.8186702275449399
0.8186955220306811
0.8187208044051052
0.8187460746769086
0.8185501555396325
0.8185754545454843
0.8186007414494438
0.818622357723607
0.8186476213244381
0.8186728728489783
0.8186981123058842
0.8187233397038044
0.8187485550513793
0.8187737583572411
0.8187989496300133
0.8188241288783117
0.8188492961107434
0.818874451335908
0.8186791557357801
0.8187043395326958
0.8187295113230337
0.818754671115378
0.8187798189183051
0.8188013101477195
0.8188264348654744
0.8188515476190779
0.8188766484170737
0.8189017372679979
0.8189268141803776
0.8189518791627325
0.8189769322235737
0.8190019733714046
0.8190270026147202
0.8190520199620076
0.8190770254217458
0.8191020190024058
0.8191270007124504
0.8191519705603344
0.8191769285545047
0.8192018747034002
0.8192231791222132
0.8192481024668238
0.8192693858193334
0.8190751541015004
0.8191000948092271
0.8191250236967131
0.8191499407723595
0.8191748460445594
0.8191997395216978
0.819224621212152
0.8192494911242911
0.8192707288216114
0.8192955760587013
0.8193204115421311
0.819345235280239
0.8193664302600782
0.8193876152210189
0.8194124054820725
0.8194371840302695
0.819461950873909
0.819268453364848
0.8190750472143841
0.8190962709464553
0.8191174846626077
0.8191422977117555
0.8191670990566348
0.8191918887055251
0.8189987741631617
0.819023591798287
0.8190483977380141
0.8190731919906082
0.819097974564327
0.8191227454674199
0.8191439030132138
0.8191686514474306
0.8189759058823841
0.8190006821924565
0.8190254468485731
0.8190501998589543
0.8190749412318131
0.8190996709753544
0.818907213345896
0.8189319708715371
0.8187396430249256
0.8185474054942787
0.8185722300469797
0.8185970429476962
0.8186218442046301
0.8186466338259756
0.8186714118199189
0.8186961781946387
0.8187209329583062
0.8187456761190847
0.8187704076851299
0.81879512766459
0.8188198360656054
0.8188445328963088
0.8188692181648256
0.8188938918792734
0.8189185540477621
0.8189432046783942
0.8189678437792647
0.8189888940846705
0.8187974520804431
0.8186060995560027
0.818630794392555
0.8186554776921597
0.8186801494628996
0.8187048097128499
0.8187294584500785
0.8187540956826456
0.818778721418604
0.8187997667366775
0.8186088152985393
0.8184179529028064
0.8182271794872114
0.8182483337217751
0.8182694780988203
0.8182941765665356
0.8183188635305396
0.8183435389988678
0.8183682029795478
0.8183928554805998
0.8182024429967747
0.8182271225866801
0.8182517906977065
0.8182728900256075
0.8182939795444301
0.8183150592610128
0.818339684014902
0.8183642973287197
0.8183888992104362
0.8184134896680145
0.8184380687094102
0.8184626363425711
0.8182727378190577
0.8182973324055066
0.8183219155844479
0.8183429399490237
0.8183639545665599
0.8181742989571587
0.8181953429101343
0.8182199212416353
0.8182444881890087
0.8180550358879694
0.818079629629662
0.8181042119879981
0.8181287829708792
0.8179395327319315
0.8179641304348151
0.8179887167630382
0.8180097549699816
0.8178207071874602
0.8178453096118624
0.8176563871564196
0.8176810161663143
0.8177056338028494
0.8177302400739014
0.81775130394649
0.8175626211352426
0.8175837139562033
0.8176083256457891
0.817632925985737
0.8176575149838962
0.8176820926481083
0.8177066589862078
0.8177312140060221
0.8177557577153713
0.8177802901220682
0.8178048112339186
0.817829321058721
0.8178538196042666
0.8178783068783397
0.8179027828887173
0.8177147160267056
0.8177392183908375
0.8177637094921038
0.8177881893382682
0.8178126579370879
0.8178371152963123
0.8178615614236839
0.8178824839302442
0.8179069084232601
0.8179278109224746
0.8179522138105401
0.8177646100917761
0.8175770924100307
0.8176015589179606
0.8176225074490361
0.8176469523373383
0.8176713860252336
0.8174841044434596
0.8175050606824238
0.817317902930436
0.8173423895628622
0.8173633638444268
0.8171763669641147
0.8172008691674623
0.8172218614223977
0.8172463420210666
0.8172708114286047
0.8172952696526841
0.8171085446653291
0.8171330287802983
0.8171575017127531
0.817181963470353
0.8172064140607501
0.8172308534915897
0.8172552817705102
0.817279698905143
0.8173041049031121
0.8173284997720353
0.817349395942591
0.8173737693710453
0.8173981316929021
0.8174224829157511
0.8174433386472666
0.8174676684881939
0.8174919872524807
0.8175128129267519
0.8175371103527072
0.8175579162875678
0.8175821924039455
0.8176064574807067
0.8176307115253804
0.8174448863636701
0.8174691660986477
0.8174934348023963
0.8173077674313306
0.8173285876476268
0.8173528717366967
0.8173771448025758
0.8174014068527682
0.8174256578947707
0.8174498979360738
0.8172645351474261
0.817288800725493
0.8173130553037511
0.8173338318604464
0.8173580652469755
0.8173822876557532
0.8174064990942369
0.8174306995698778
0.8174514259846425
0.8174756053406088
0.8172906561086314
0.81731140013575
0.8173355947535393
0.8173597784309633
0.8171750226040124
0.8171992316384522
0.8172234297334278
0.8172476168963523
0.8172717931346322
0.8172959584556675
0.8173166591422464
0.8173408034304112
0.817361484657074
0.817385607940481
0.817201262968009
0.8172254114994706
0.8172495491434068
0.8172702276313167
0.8172943442992683
0.8173150033791738
0.8173390990991335
0.8171550551677894
0.8171791760468602
0.8172032860680065
0.8172273852385583
0.8172514735658387
0.8172755510571645
0.8172961771981456
0.8171124325539914
0.8171330860867956
0.8171571685393604
0.8171812401707828
0.8172053009883544
0.8172293509993609
0.8172533902110809
0.8172774186307866
0.8173014362657438
0.817118061476364
0.8171421040825829
0.8171661359049461
0.8171901569507074
0.8170069715310816
0.817031017480985
0.8170550526551995
0.8170790770609667
0.8171030907055219
0.8171270935960939
0.817151085739905
0.817171642793231
0.817192190646712
0.8170093736018246
0.8170299485574046
0.8170539355993194
0.817077911915975
0.8168952838623506
0.8169192849162361
0.8169432752457901
0.816967254858199
0.8169912237606425
0.8168088189328325
0.816832812500035
0.816856795358214
0.816877353859919
0.8169013160830152
0.8167191347011947
0.8167397101449626
0.8167636870263392
0.8167876532204497
0.816605659536577
0.8166296502562169
0.8166502227171843
0.8164683812068934
0.8162866206589844
0.8163106610283014
0.8163346906987445
0.81615308120137
0.8161737322064408
0.8161943740271644
0.8160129168519694
0.8160369859969234
0.8160576444444797
0.8160816929571559
0.8161057307863525
0.816129757939187
0.8161537744227707
0.8161777802442085
0.816198379937896
0.8162223652097093
0.8162429458740372
0.8162669106232334
0.8162908647450465
0.816314808246544
0.8161338874113829
0.8161544648792732
0.8161750332299867
0.815994263565927
0.8160182462356422
0.8160422182865088
0.8160661797255778
0.816090130559894
0.8161140707964958
0.8161380004424156
0.816158536046033
0.8161824452797173
0.8162063439434486
0.8162302320442346
0.816049889527212
0.8160704219130024
0.8160943242049827
0.815914131154816
0.8159346799117355
0.8159585963363853
0.8159825022065671
0.8160063975292658
0.8158264225849498
0.8158503417861438
0.815874250440953
0.8158981485563506
0.8159220361393043
0.8157422780348453
0.8157661894273487
0.8157900902885186
0.8158139806253111
0.815837860444676
0.8158617297535571
0.8158855885588918
0.8159094368676119
0.8159332746866426
0.8159571020229033
0.8159809188833071
0.8160047252747613
0.816028521204167
0.8160523066784192
0.8160727212827069
0.8160964866052184
0.8161202414929012
0.81594111062339
0.8159648891815152
0.8159886573058721
0.8160124150033264
0.8158334649123169
0.815853891690455
0.815877663305604
0.8159014245014607
0.8159251752848742
0.8159489156626869
0.8159692947875966
0.8159930151084226
0.8160167250438192
0.8160404246006054
0.8160641137855944
0.8158855830234448
0.8157071303587415
0.8157275311611998
0.8157512680367658
0.8157749945355556
0.8157987106643722
0.8158224164300125
0.8158461118392676
0.8156679405984204
0.8154898471616085
0.815510259768646
0.8155306634657721
0.8155543966834317
0.81537648342063
0.8154002399127955
0.8154239860445198
0.8154477218225786
0.815471447253742
0.815495162344774
0.8155188671024332
0.815341232846911
0.8153649608014304
0.815388678423725
0.8154123857205418
0.8152349292709834
0.815255330722404
0.8152790515553989
0.8153027620705022
0.8153264622744443
0.8153501521739499
0.8153738317757377
0.815397501086521
0.8154211601130067
0.8154448088618962
0.8154684473398849
0.8154920755536627
0.8155156935099133
0.8155359809028148
0.8155595790844371
0.8155831670282366
0.8156067447408741
0.815630312229005
0.815453500975541
0.8152767663632794
0.8153003900325397
0.8151237651646818
0.8151474117392616
0.8151710480727958
0.8151913617666533
0.8152149783550154
0.8152385847219588
0.8152621808741176
0.8152857668181207
0.8153093425605908
0.8153329081081453
0.8153564634673957
0.8153800086449475
0.8154035436474012
0.8154237632318369
0.8154472786177479
0.8154674800259497
0.8154909758204173
0.8155144614720857
0.8155379369875212
0.8155614023732844
0.8155802631579321
0.8155263532456702
0.8153505174644616
0.8153740030179292
0.8153974784483132
0.8154176470588609
0.815441102972894
0.8152654749085018
0.8150899224806576
0.8151134337998222
0.8151369349978851
0.8151604260813803
0.8151839070568361
0.8152073779307752
0.8152308387097149
0.8152542894001665
0.8152744411006394
0.8152978723404631
0.8153212935109959
0.8153447046187272
0.8151695876289036
0.8151930212583585
0.8152131601546104
0.8152365743722205
0.8152599785408102
0.8152833726668474
0.8151084942085319
0.8151319107870847
0.815155317324223
0.8151787138264043
0.8152021003000807
0.8150274266124226
0.8150508354756162
0.8150742343114535
0.8150976231263761
0.8151210019268201
0.815144370719216
0.8151677295099886
0.8151910783055578
0.8152111443850646
0.8152344739093621
0.8152577934573824
0.8152811030355233
0.8153044026501769
0.8153244230769611
0.8153477034822
0.8153709739427976
0.8153942344651245
0.8154142186166051
0.8154374599786933
0.815460691421293
0.8154806486025558
0.8155038609215398
0.8155238003839154
0.8155469936034497
0.8155669153698953
0.8155868286445395
0.8156067334328104
0.8156298892203194
0.8156530351438083
0.8156761712095784
0.8156226527571172
0.8156457854406514
0.8156689082783954
0.8156887659574852
0.8157118698149713
0.8157317099107146
0.8157547948118606
0.8155813775510588
0.8156044845908992
0.8156275818104931
0.8156506692160996
0.8156704970263766
0.8156935655128862
0.8157133757962168
0.8157364253874297
0.8157594651952846
0.8157824952260092
0.815609439966097
0.8156324920466982
0.8156555343511837
0.815678566885771
0.815505680373078
0.8153328671329056
0.8153559533898691
0.8153790298665923
0.815402096569289
0.8154251535041673
0.8154449618967363
0.8154647619048006
0.8154877909437543
0.815510810239091
0.815533819796993
0.8155568196236378
0.8155798097251973
0.8156027901078384
0.8156257607777226
0.8156487217410066
0.8156716730038411
0.8156946145723726
0.8155223817567956
0.8155453451552004
0.8155682988603175
0.8155912428782832
0.8156141772152288
0.81563710187728
0.8156567903838433
0.8156796963947259
0.8157025927487742
0.8157222550053077
0.8157451327434019
0.8157680008426765
0.8157908593092219
0.8158137081491231
0.8158365473684601
0.8158593769733079
0.8158821969697361
0.8159050073638094
0.8159278081615874
0.8159473817035092
0.8159701640034034
0.8159929367248658
0.8158214375788538
0.815844231981548
0.815672836134493
0.8156956521739523
0.8157152456951253
0.8157380432500918
0.8157576196473945
0.8157803987408578
0.8158031682753226
0.8158259282568047
0.8158486786913146
0.815871419584858
0.8158941509434356
0.815916872773043
0.8157458927074996
0.8157686360779779
0.8157913699204417
0.8158140942408771
0.8158368090452657
0.8158595143395831
0.815882210129801
0.8159016949152939
0.8159211715481567
0.8157505124451347
0.815773212045209
0.8156026552373383
0.8156253762542202
0.8156448902821712
0.8156675929795633
0.815690286191809
0.8157129699248516
0.8157356441846294
0.8157583089770752
0.8157809643081174
0.8158036101836792
0.8158262466096788
0.8156560700876493
0.8156787278415414
0.8157013761468288
0.8157240150094207
0.8157466444352212
0.8157660762659286
0.8157886875000399
0.815811289314766
0.8158338817159916
0.8158564647095965
0.8158758534554937
0.815898418314296
0.8157286516854332
0.8155589556896592
0.8155815723794076
0.8156041796631716
0.8156267775468176
0.8156493660362071
0.8156719451371971
0.8156913359651345
0.8157138969672191
0.8155444859813484
0.8155670681063524
0.8155896408553442
0.8156090286426304
0.8156315833160808
0.8156541286307455
0.8156766645924484
0.8156991912070083
0.8157217084802393
0.8157442164179507
0.8155751502591075
0.8155976792375039
0.8156170292107301
0.8156395401823103
0.815662041830647
0.815684534161531
0.8157070171807482
0.8157294908940801
0.8157519553073029
0.8157744104261885
0.8157968562565037
0.8158192928040107
0.8158417200744668
0.8156730880529548
0.815692374457573
0.8157148140496272
0.8157340838670101
0.8157565055762487
0.8157789180260574
0.815801321222171
0.8158237151703192
0.8158460998762271
0.8158684753456151
0.815890841584199
0.8159131985976896
0.8159355463917932
0.815954730983343
0.8159770610058115
0.8159993818257155
0.8160216934487428
0.8160439958805763
0.815875947281754
0.8158982705374095
0.8157303211198431
0.8157526651574806
0.8157718518518926
0.8157941781526843
0.8158164952694772
0.8158388032079371
0.8158611019737251
0.8156934018499894
0.8157157213317301
0.8157380316417092
0.8157603327855791
0.8157826247689873
0.8158049075975768
0.8158271812769862
0.8158494458128488
0.8158717012107941
0.8158939474764464
0.8159130461538872
0.8159352748154635
0.8157679721140455
0.8157902214022551
0.8158124615700348
0.8158346926229919
0.8158569145667283
0.8158791274068415
0.815901331148925
0.815923525798567
0.8159457113613513
0.8157787146950882
0.8158009208103543
0.8158231178396483
0.815845305788546
0.8158674846626179
0.8157006747086898
0.8157228740801721
0.8157419374617212
0.8157609930527588
0.8157831664964662
0.8158053308823943
0.8158274862160919
0.8158465087791348
0.8158686466626255
0.8158907755102455
0.8159128953275255
0.8159350061199925
0.8159571078931681
0.8159760807504493
0.8159981651376561
0.8160202405218515
0.8160423069085395
0.8160643643032199
0.816086412711388
0.8161053360489213
0.8161273671350446
0.816146274430009
0.8161682882149816
0.8161871794872211
0.8162060630722695
0.8162280512612295
0.816250030506448
0.8162720008133804
0.8162939621874782
0.8161280487805295
0.8159622028043497
0.8159842137342961
0.8160062157221624
0.8160282087733967
0.8160501928934427
0.8160721680877396
0.8160941343617223
0.816116091720821
0.8161380401704618
0.8161599797160661
0.8161788075441505
0.8162007299270492
0.8162226434218947
0.8162445480340913
0.8162664437690389
0.8162883306321327
0.8163071095807589
0.8163289793439059
0.8163508402511049
0.8163726923077343
0.8163945355191677
0.8164163698907745
0.8164351001416564
0.816269963592275
0.816291809909041
0.8163136473918738
0.8163354760461307
0.8163572958771642
0.8161923418872921
0.8162141818182239
0.8162360129267237
0.8162578352181359
0.8162796486978011
0.8162983649576522
0.8163170736630089
0.8163388619855143
0.8163606415170889
0.8163824122630515
0.8164041742287174
0.8162395766129454
0.8162613585970994
0.8162831318017352
0.81630489623216
0.8163266518936765
0.8163483987915832
0.8163701369311741
0.8163918663177392
0.8164135869565642
0.8164352988529303
0.8164570020121149
0.8164786964393906
0.8165003821400264
0.8165189825055723
0.8163548250905129
0.8163765226131078
0.8162124598071164
0.816048462929518
0.8160702089192872
0.816091946173973
0.8161136746988377
0.8161353944991391
0.81615403452433
0.8161757375075681
0.816197431781744
0.8162191173520987
0.8162407942238693
0.8162624624022885
0.8162841218925848
0.8163057726999825
0.8163274148297021
0.8163490482869592
0.8163676081731196
0.8163892249149236
0.8164108329996422
0.8162473873874302
0.8162690152122125
0.8162906343806712
0.816312244898002
0.8163338467693967
0.8163554400000428
0.8163770245951238
0.8163986005598189
0.8164201678993034
0.816257014388532
0.8160939260739689
0.8161155413504224
0.816137147992853
0.8161587460064327
0.8161803353963296
0.8162019161677077
0.8162234883257264
0.8162450518755417
0.8162666068223051
0.8161038093339081
0.8161253838484976
0.8161438995215742
0.8161654574447311
0.8161870067756509
0.8162085475194693
0.8162300796813179
0.8162516032663245
0.8162731182796128
0.816294624726302
0.8163161226115077
0.8161536716418337
0.8161721448468393
0.816193654267001
0.8162151551313074
0.8162366474448625
0.816258131212766
0.8162796064401138
0.8163010731319977
0.8163225312935053
0.8163439809297203
0.8163654220457223
0.8163868546465868
0.8162247766528113
0.8162462286622093
0.8162676721572157
0.8162891071428988
0.8163105336243225
0.8163319516065469
0.816353361094628
0.8163747620936179
0.8163961546085646
0.8164175386445122
0.8164389142065005
0.8164602812995657
0.8164816399287398
0.8165029900990508
0.816524331815523
0.8165456650831762
0.8165669899070267
0.8165852789869817
0.8166065875371326
0.8166248615506734
0.8166461538461943
0.8166644128114282
0.8166826645582533
0.8165212648221747
0.8165425607587835
0.8165638482813519
0.8165851273948652
0.8166063981043054
0.81662766041465
0.8166458941966447
0.8166671403197556
0.8166853591160618
0.8167035707240483
0.8167247928994478
0.8167460067048314
0.8167672121451498
0.8167884092253498
0.8168095979503743
0.8168307783251624
0.8168489361702519
0.8166880441205827
0.8167062229224494
0.8167274069699149
0.8167485826772042
0.8167697500492417
0.8166090318772525
0.8166302183750141
0.8166483870968129
0.8166695575221625
0.8166877113645686
0.8167058580696276
0.8167270047170195
0.8167481430536834
0.8167692730845176
0.8167903948144165
0.8168115082482706
0.8168326133909667
0.8168537102473877
0.8168747988224128
0.8167145015698966
0.8167356091819095
0.8167567085131802
0.8167747989802299
0.8167928823529788
0.8168139580474791
0.8166538612309273
0.8166749559083266
0.8166930446708838
0.8167141234084604
0.8167351938895789
0.8167562561190894
0.8165963586531303
0.8166174398121333
0.8166385127201935
0.8166595773821539
0.8166776408451073
0.8166986896147443
0.8165389910051208
0.8165600586510631
0.8165811180610217
0.8166021692398254
0.816623212192299
0.8166412580582508
0.8164817578125364
0.8163223198594388
0.8163404139008563
0.8163614874097571
0.8163795667447669
0.8164006243902799
0.8164186890363216
0.8164397308367826
0.8164607644306131
0.8164817898226133
0.8165028070175796
0.8165238160203047
0.8165448168355773
0.8163857393337586
0.8164037787300705
0.816424790652421
0.8162658294392877
0.8162868600350752
0.8163078824445662
0.8163288966725396
0.8163499027237705
0.8163709006030306
0.8163918903150875
0.8162331518569279
0.8162541601866601
0.8162721865889562
0.8162931791683208
0.8163141635904757
0.8163351398601745
0.8163531365313998
0.8163740970874132
0.81621560861972
0.8162365877329537
0.8160781874636478
0.8160991850989866
0.8161201745878132
0.815961889061322
0.8158036649215002
0.8156455021326438
0.815666563287493
0.8156876162791039
0.8157056965704661
0.8157267338241332
0.8157447995351879
0.8155868319132794
0.8156078799613117
0.8156289198606609
0.8156469905167746
0.815668014705916
0.8156890307603354
0.8157070793037086
0.8157280796751446
0.8155703596288036
0.8155913783104914
0.8156123888674472
0.815454782608729
0.8154758114374365
0.8154968321422004
0.8155178447277271
0.8153603784514716
0.8153814092664422
0.8153994788651169
0.815417541489805
0.815438549102869
0.8154595486111438
0.815480540019319
0.8155015233320804
0.8153443030653882
0.8153653045489916
0.815386297937978
0.8154072832370266
0.8152502022731974
0.8152712057011109
0.8151142114385072
0.8151352329611411
0.8151562463907924
0.8151772517321336
0.8151982489898337
0.8152192381685582
0.815240219272969
0.8152611923077241
0.8152821572774783
0.8153031141868828
0.8153240630405851
0.8151673904689016
0.8151883573487346
0.8152093161736772
0.8150527559055433
0.8150737327189254
0.815094701478242
0.8149382533589564
0.8149592400691158
0.814980218726048
0.8150011893343875
0.8150221518987651
0.8150431064238085
0.8150640529141413
0.8150849913743838
0.814928784975117
0.8149497413297874
0.814970689655203
0.8149916299559777
0.8150125622367215
0.8150334865020408
0.8150544027565388
0.815075311004815
0.8150962112514654
0.8151171035010824
0.8151379877582551
0.8151588640275688
0.8151797323136055
0.8152005926209437
0.8150447821101217
0.8150627364800604
0.815083607183828
0.8151044699140698
0.8151253246753543
0.8151461714722464
0.8151670103093078
0.8151878411910964
0.8152086641221667
0.8152294791070699
0.8152502861503536
0.8150947930574391
0.8151156178489994
0.8149602097235754
0.8149781357224842
0.8148228130360496
0.8148436737805168
0.8148645265765196
0.8148853714286003
0.8149062083412971
0.8149270373191453
0.8149478583666763
0.8149657594214218
0.8149865651760514
0.8150073630137271
0.8150252425337929
0.8150460251046309
0.8148910439247288
0.8149118441064921
0.8147569473484411
0.814777765108352
0.8146229526886088
0.8146437879939491
0.8146646153846434
0.8146854348652007
0.8147033415606886
0.8147241457859048
0.814744942114281
0.814590341556005
0.8146111553785137
0.8146319613050352
0.8146527593400616
0.8146735494880821
0.814694331753582
0.8147151061410433
0.8147358726549448
0.8147537324744494
0.8145993938246152
0.8146172727272999
0.81463804203752
0.814658803483556
0.8146795570698736
0.8146974072672487
0.814718145695391
0.8147388762769847
0.8145847739739249
0.8146055219364866
0.814451503119709
0.8144722684310285
0.8144930258930524
0.814510884353768
0.8145316266767693
0.8145523611636077
0.8145730878187232
0.8145938066465519
0.8146145176515269
0.8146352208380782
0.8146559162106317
0.8146766037736108
0.814522920203761
0.8145407393436698
0.8145585517631787
0.8145792420814737
0.8145970405278296
0.8144435167734896
0.8142900508762269
0.8143107761869133
0.8143314936899859
0.8143522033898559
0.814372905290931
0.8143935993976157
0.814414285714311
0.8144349642454147
0.814452756349978
0.8142995485327564
0.8143202369757633
0.8143409176382348
0.8143615905245596
0.8143822556391226
0.8144029129863055
0.8142498872604532
0.8142705617133442
0.8142912283997241
0.8143118873239682
0.8143325384904488
0.8141796696076836
0.8142003378378623
0.8142209983111521
0.8142387804878292
0.8142594259988988
0.8142800637659656
0.8142978248640781
0.8143184476940623
0.8143390627929011
0.8143596701649415
0.8143802698145264
0.814400861745996
0.8144214459636873
0.8142689325842933
0.8142895337951931
0.8143101272931722
0.8143307130825614
0.8141783308383469
0.814198933582811
0.8142195286195519
0.814240115952894
0.8142606955871586
0.8142812675266636
0.814301831775724
0.8143223883386513
0.8143429372197539
0.8143634784233369
0.8143840119537024
0.8144045378151489
0.8144221994025619
0.8144398543961399
0.8144603583426877
0.8144808546370816
0.8145013432836046
0.8143494124230778
0.8143699179410891
0.8143904158120678
0.8144109060402908
0.8144313886300315
0.8144518635855607
0.8144723309111456
0.8144927906110503
0.8145132426895358
0.8145336871508598
0.8145541239992771
0.8145745532390388
0.8145949748743935
0.8146153889095862
0.8146357953488588
0.8146561941964501
0.8146765854565957
0.8146969691335282
0.814717345231477
0.8147377137546681
0.8147580747073246
0.8147784280936666
0.8147987739179107
0.8148162704309273
0.8146649582172911
0.8146853137764783
0.8147056617783761
0.8147260022271923
0.8147434960104122
0.8147609833024325
0.8147813021703043
0.8148016135015042
0.8148219173002244
0.8148422135706545
0.8148625023169804
0.8148827835433857
0.8149030572540502
0.8149233234531509
0.8149435821448617
0.8149638333333533
0.8149840770227935
0.8150043132173468
0.8150245419211747
0.8150447631384358
0.8148939685476608
0.8149142064373116
0.8147634917699476
0.8147837463017947
0.8146331114808848
0.8146533826247885
0.8146736462761237
0.8146939024390438
0.814714151117699
0.8147343923162365
0.8147518005540358
0.8147720273264594
0.8147922466309956
0.8148124584717799
0.8148326628529439
0.8148528597786167
0.8147025456558019
0.8147227591294913
0.8147429651484606
0.8147631637168329
0.8147833548387283
0.814803538518264
0.8148208955224066
0.8148410648489499
0.8146909743967766
0.8147111602210129
0.814731338611692
0.8147515095729195
0.8147716731087978
0.8147890136179791
0.8148091628335047
0.8146592715231968
0.8146794371896446
0.8146995954395178
0.814719746276907
0.8147398897059002
0.8147572137474907
0.8147745314222888
0.8147946536836479
0.8148147685525524
0.8146651239669597
0.8146852552332161
0.8147053791077832
0.814725495594731
0.8147427968434748
0.814762899082586
0.8146134287286908
0.8144640132061801
0.8144841555107452
0.81450429042906
0.8145216131989171
0.8145389296187853
0.8145590434304731
0.8145791498717647
0.8145992489467103
0.8146165384615551
0.8146366233290773
0.8144874771146267
0.8145047775947447
0.8143557101025056
0.8143758279963569
0.8142268386388749
0.8142469727455808
0.8142670994879462
0.8142844212836148
0.8143045338208572
0.8143246390056824
0.8143447368421214
0.8143620317924516
0.8143821154548936
0.8144021917808378
0.8144222607743037
0.8144395289392161
0.81445958378972
0.8144796313195996
0.8144996715328623
0.8145197044335131
0.8145397300255536
0.8145597483129827
0.8145797592997965
0.8145969735642815
0.8146141815530593
0.814634171678528
0.8146513666180909
0.8146713426853858
0.8146913114754248
0.8147112729921839
0.8147312272396361
0.8147511742217516
0.8147711139424975
0.8146228389445097
0.81464279475984
0.8146627433145498
0.814682684612601
0.8147026186579522
0.8147225454545599
0.8147424650063768
0.8147623773173535
0.8147822823914371
0.8148021802325723
0.8148220708447007
0.8148419542317612
0.8148618303976897
0.8148816993464192
0.8149015610818799
0.8149214156079992
0.8149412629287018
0.8149583272859353
0.8149781607110602
0.8149952121871735
0.8150122574796146
0.8150320703408401
0.8148843393148585
0.814904168176889
0.8149239898532475
0.8149438043478393
0.8149636116645667
0.8149806410720885
0.8150004345464552
0.8150174511223881
0.8150372307692437
0.8150570032573419
0.8150767685905682
0.8150965267728058
0.8151162778079345
0.8151360216998318
0.815155758452372
0.8150084056399258
0.8150281583228031
0.8150479038670164
0.8149006504065165
0.8149204118497233
0.8149401661549699
0.8149599133261227
0.8149796533670459
0.8149993862816006
0.815019112073645
0.8150388307470348
0.8150557820674844
0.8150754870129989
0.8150951848512291
0.8151148755860197
0.8151318009735109
0.8151514780101053
0.815171147954598
0.8151908108108223
0.8152104665826092
0.8152301152737866
0.8152497568881799
0.8152693914296115
0.8152890189019014
0.8153086393088664
0.8151619219003171
0.8150152572868049
0.8150321640582949
0.8150518165467736
0.814905250854174
0.8149249190938621
0.8149445802624592
0.8149614845435047
0.8149811320754825
0.8150007725476212
0.8150204059637254
0.8148740301724244
0.814893679296114
0.8149105745062942
0.8149302100161655
0.8149498384781152
0.8149694598959372
0.8149890742734226
0.81500868161436
0.8150282819225353
0.8150451317912958
0.8150647185371201
0.8150842982613471
0.8149382258064616
0.8148910051962114
0.8149106055177455
0.8149301988178498
0.8149497851002964
0.8149693643688549
0.8149889366272922
0.8150085018793725
0.8150280601288571
0.815047611379505
0.8150671556350721
0.8150866928993119
0.8151034871244729
0.8151230109064995
0.8151425277082681
0.8151620375335212
0.8151815403859991
0.8150358942290604
0.8150554126473831
0.8150721914627702
0.8150916964285804
0.8151084627745134
0.8151252231346036
0.8151447081920488
0.8151641862955119
0.8151809277430951
0.8152003924366835
0.8152198501872744
0.8152393009985819
0.8152587448743175
0.8152781818181901
0.8152976118339059
0.8153170349251686
0.8153364510956789
0.8153558603491353
0.8153752626892333
0.815394658119666
0.815414046644124
0.8154334282662948
0.8154528029898637
0.8154694483985843
0.8154888098203243
0.8155081643543299
0.8153631335586062
0.8153825035561953
0.8154018666666741
0.8154212228937152
0.8154405722409883
0.8154599147121608
0.8154792503108973
0.8153344049733643
0.815353755993614
0.8152089843750072
0.8152283507899947
0.8150836528221583
0.8151030346051534
0.8151196948190276
0.8151390633315663
0.8151584249734017
0.8150138677070472
0.8150305319149005
0.8150499024995635
0.8150692662176601
0.8149248272195708
0.8149442062367183
0.8149635783879605
0.8148192348565422
0.814835912874099
0.8146916430594966
0.8147110462028743
0.8145668495575286
0.8144227039462106
0.8144421443736795
0.8144615779232329
0.8144810045985206
0.8144977188328975
0.8145171322489454
0.814536538801491
0.8145559384941736
0.8145726276727397
0.8144287102473559
0.8144481187069482
0.814464818085488
0.8144842133145034
0.8145009004237346
0.8145202824360163
0.8145396576067829
0.8145590259396562
0.8145756880734
0.8145950432175041
0.814614391534397
0.81463373302769
0.8146530677009926
0.814672395557911
0.8146917166020495
0.8147110308370095
0.8147303382663899
0.8147496388937869
0.8146061465304735
0.8146254622292707
0.8146447711267655
0.8146640732265494
0.8146833685322117
0.8145400140770768
0.8145593244194277
0.8145786279683424
0.8144353675694735
0.8144546861262575
0.8144739978902998
0.8144906134645852
0.8145099121265422
0.8145292040063301
0.8145484891075236
0.8145677674336947
0.814587038988413
0.8146063037752456
0.8146255617977569
0.814644813059509
0.8146613724113764
0.8146806106334483
0.814699842105267
0.8147190668303844
0.8147356015433218
0.8147548132561846
0.8146119740532995
0.8146285188431237
0.8146477392218753
0.8146669528649062
0.8146861597757568
0.8147053599579644
0.8147245534150646
0.8147437401505898
0.8147629201680704
0.8147820934710341
0.8146394994749768
0.814658687664045
0.8146778691392612
0.8146970439041484
0.8145545645330564
0.8145737541528268
0.8145929370629399
0.8146121132669142
0.8146312827682656
0.8146504455705077
0.8146696016771514
0.8145273013100462
0.8143850506461779
0.8144042430591959
0.8144207576815667
0.8144399371618107
0.8144591099476464
0.8144782760425778
0.8144947662247056
0.81451125065411
0.8145303976281849
0.8145495379250238
0.8145686715481192
0.8145877985009606
0.8144458347856416
0.81446497647674
0.8144841114982597
0.8145005748127522
0.8145196969696987
0.8145361483545203
0.8145552576601688
0.8145743603133175
0.8145934563174397
0.8144517139377081
0.814470824634657
0.8143291528961573
0.8143456173913057
0.8143647365675548
0.8143838490959678
0.8142422909786211
0.8142614181439011
0.8142778801042583
0.8142969944405848
0.8143161021365305
0.814335203195555
0.8143542976211157
0.8143733854166675
0.814392466585663
0.8144115411315523
0.8144306090577831
0.8142893129770999
0.8143083954900266
0.8143274713839757
0.81434654066239
0.8142053571428577
0.8142244409776396
0.8142435181975741
0.8141024259227174
0.8141188669438673
0.8141379525376757
0.8141570315206099
0.8141761038961041
0.8141951696675902
0.8142115804050546
0.8142279854620976
0.8140870911922478
0.8141061591695501
0.8141252205500777
0.8141442753372534
0.8141633235344975
0.8141823651452279
0.8142014001728606
0.8140606809540266
0.8140797304302744
0.8140987733241184
0.81411780963897
0.8141368393782378
0.8139962528060779
0.8140152969613254
0.8140343345416876
0.8140533655505688
0.8139128904227776
0.8139319358178047
0.8139509746420555
0.8139700068989297
0.8139890325918252
0.8140080517241369
0.8140270642992578
0.814046070320578
0.814065069791486
0.813924810475533
0.8139438242894045
0.813962831553564
0.8139818322713953
0.8139981921487589
0.814017180237561
0.8140361617900157
0.8140525038719654
0.8139124397797645
0.8139314295544453
0.8139477812177486
0.8139667583834892
0.813985729023382
0.8138457968024737
0.8138647817119267
0.8138837600962345
0.813902731958761
0.8139190688885051
0.8139380281690121
0.8139569809376589
0.8138172218406572
0.8138361888411996
0.8138551493305848
0.8138741033121653
0.8138930507892908
0.8139119917653089
0.8139309262435653
0.8139472303206972
0.8139661522633719
0.8139824447111237
0.8140013541309538
0.8138618508997403
0.8138807745030816
0.8138996916224059
0.8139186022610455
0.8139375064223296
0.813956404109586
0.8139726759116559
0.8139915611092061
0.8140104398425435
0.8140293121149865
0.8140481779298513
0.8140670372904517
0.8140858902000992
0.8141047366621033
0.8139655496666063
0.8139844102564068
0.8140032643992445
0.8138641660970574
0.8138830343413599
0.8138992825418481
0.8139181383432926
0.8139369877049143
0.8139558306300115
0.8139746671218807
0.8139908858166883
0.814009709897607
0.8140285275550208
0.814047338792217
0.814066143612481
0.814082332878577
0.8140985166240366
0.8139597340606844
0.8139785409919847
0.8139947341513248
0.8140135287101676
0.8140323168654129
0.8140484925906956
0.8139098603542189
0.813926051421756
0.8139448416751741
0.8139636255319103
0.8139824029952301
0.8140011740683974
0.8140199387546736
0.8140360945739022
0.8140548469387705
0.814073592926368
0.8140923325399473
0.8139539520652678
0.8139701053704911
0.8139888530161375
0.8140049949031548
0.8140237302530947
0.8140424592391251
0.8140611818644877
0.8140798981324224
0.8140986080461666
0.8141147148676116
0.8141334125233272
0.8139952833389832
0.8140113994910885
0.8140301051560322
0.8140462099372504
0.8140649033570644
0.8140835904390515
0.8141022711864347
0.8141209456024343
0.8141396136902684
0.8141556835507308
0.8140177845528394
0.8140364606265814
0.8140551303758827
0.8140712036566722
0.8139334123222686
0.813952090032148
0.8139707614213134
0.8138330570123434
0.8138517422192088
0.813870421106031
0.8138890936760165
0.8139077599323687
0.8139264198782895
0.8139450735169782
0.8139637208516323
0.8139823618854468
0.8140009966216147
0.8140196250633269
0.8140382472137722
0.8140568630761368
0.8140754726536054
0.81393807594936
0.8139566992912517
0.8139753163489045
0.8139939271254988
0.8140125316242126
0.8140285497470415
0.8140471421345399
0.8139099123398442
0.8139285184560856
0.813947118301307
0.8139657118786782
0.8139842991913671
0.8138471955533021
0.8138632199393658
0.8138818151203829
0.8138978282828205
0.813760831509839
0.8137794345338192
0.8136425037859588
0.8136611204575964
0.8136797308662662
0.8136983350151282
0.8137169329073402
0.8137355245460578
0.8137541099344346
0.8137726890756221
0.8137912619727694
0.813809828629024
0.8138283890475306
0.8138469432314326
0.8138654911838706
0.8138840329079834
0.8139025684069077
0.8139210976837778
0.8139396207417265
0.81395557046979
0.8138190236537406
0.8138375545119
0.813856079154779
0.8137196177062286
0.813738155909463
0.8137566878980802
0.8136203117144204
0.8136388572385969
0.8135025464901904
0.8135211055276291
0.8135370959638161
0.8135556430006606
0.8134194374685996
0.8134379979912864
0.8134565523012459
0.8134751004015971
0.8134936422954566
0.813512177985939
0.8133761164074166
0.8133946655518299
0.8134132084935534
0.8134317452356975
0.813447718535842
0.8134662433154983
0.8134822055137747
0.81350071834279
0.813519224987463
0.8135377254508919
0.813556219736173
0.8135747078464006
0.813593189784667
0.813611665554062
0.8136301351576738
0.8134943943943842
0.8135128773978213
0.813528802535013
0.8135472736368081
0.8135657385795161
0.8135816469411464
0.8134460499999896
0.8134645225795596
0.8134829890036549
0.8135014492753517
0.8133659560293032
0.8133844296419543
0.8134003496503389
0.8134188113867047
0.8134372669773527
0.8134531702446222
0.8134716139766945
0.8134900515721069
0.8135084830339211
0.8135243638782527
0.8135427835051435
0.8135586533665724
0.8135770611702016
0.8135929200598192
0.8136113160518331
0.8136297059312064
0.8136480897009852
0.8136664673642137
0.813684838923934
0.8137032043831861
0.8137215637450083
0.8135865062240547
0.813604878858269
0.8136207068193013
0.8136390676841289
0.8136574224581072
0.8136757711442667
0.813540855579494
0.8135592175066193
0.8135775733465818
0.8135959231024076
0.8136142667771212
0.8136326043737453
0.8136509358953
0.8136667273931643
0.8136850471932315
0.8137033609271399
0.8137216685979018
0.8137399702085277
0.8137582657620261
0.8137765552614037
0.8136419354838583
0.8136602381739867
0.8135256821564285
0.8135439980158603
0.8135623078194616
0.8135806115702351
0.813598909271182
0.813617200925301
0.8136354865355893
0.8136537661050415
0.8136720396366508
0.8136903071334083
0.8135559683011261
0.8135742489270255
0.813439973592989
0.8134582673267194
0.8134765550239101
0.81349231276805
0.8135105888174038
0.8135288588390367
0.8135471228359304
0.8135653808110647
0.8135811109279574
0.8135993572840997
0.8136175976272725
0.8136358319604475
0.8136540602865947
0.8136697628458359
0.8136879795817414
0.8137061903193802
0.8137243950617145
0.8137425938117042
0.8137607865723078
0.8137764560710619
0.8137946372758535
0.8138128124999857
0.813830981746409
0.8138491450180718
0.8138673023179208
0.8138854536489007
0.8139035990139543
0.8139217384160222
0.8137880236569593
0.8138061760840852
0.813824322548844
0.8138424630541725
0.8138605976030061
0.8138787261982781
0.8138968488429197
0.8139149655398604
0.8139330762920277
0.8139486712598275
0.8139667705428749
0.8139848638897849
0.8140029513034772
0.81402103278687
0.8140391083428793
0.814054670599788
0.8140702277568255
0.8140857798164983
0.8141038329238175
0.8139705044218647
0.8139885704928614
0.8140066306483145
0.8140246848911286
0.814042733224207
0.8140607756504507
0.8140763089005078
0.8140943399312781
0.8139611874386495
0.8139792313981853
0.8139972694571456
0.8140153016184244
0.8140333278849137
0.8140488478509399
0.8140668627450819
0.8140848717529654
0.8141003756942014
0.8141183733463825
0.8141363651208197
0.8140034448979429
0.8140214495592393
0.8140394483433816
0.8140574412532472
0.8139246206558817
0.8139426264273897
0.8139606263252158
0.8139786203522339
0.8139966085113154
0.8140145908053305
0.814032567237147
0.814048044328536
0.8140660094508548
0.8140814760508139
0.8140994298745554
0.8141173778501458
0.8141353199804421
0.8141532562682994
0.8141711867165707
0.8141866210937327
0.8140541253051089
0.8140720631304741
0.8140899951195532
0.814107921275194
0.8141258416002427
0.8141437560975435
0.8141616647699386
0.8141795676202684
0.8141949780594655
0.8140626746831152
0.8140805848903153
0.8140984892787346
0.8141163878512084
0.81413428061057
0.8141521675596509
0.8141700487012807
0.8140378996915906
0.8140557935734971
0.8140736816485298
0.8140915639195146
0.8141094403892762
0.814127311060637
0.8141451759364177
0.8140131809338339
0.8140310585183802
0.8140489303079234
0.8140667963052806
0.8140846565132673
0.8139527782277476
0.8139706511175714
0.813988518218605
0.814003902202054
0.8140217581349983
0.814039608287453
0.8139078653503616
0.813925728155321
0.8139411098527558
0.8138094467809582
0.8138273168364683
0.8138451811125296
0.8138630396119455
0.8138808923375174
0.8138962663649397
0.8139141079508536
0.8139319437711878
0.8139497738287369
0.8139675981262932
0.8139854166666474
0.8140032294525884
0.8140210364869035
0.8140388377723776
0.8139074564234796
0.8139252702920573
0.8139430784123716
0.8139608807872042
0.8139786774193352
0.8138474117077694
0.8138652208964653
0.81388302434304
0.8139008220502704
0.8139161482675064
0.8139314695455812
0.8139492508457993
0.813818137886578
0.813835931712011
0.8138537198067433
0.813871502173543
0.813886815840289
0.8139045871559432
0.8139223527518304
0.8139401126307119
0.8139578667953464
0.8139756152484918
0.8139933579929034
0.8140110950313351
0.814026366559465
0.8140440925895952
0.8140618129218694
0.8140795275590345
0.8140972365038354
0.8141149397590154
0.8141301798907598
0.8141478721695632
0.8141655587668384
0.8141832396853218
0.8142009149277478
0.8142185844968495
0.8142362483953576
0.814251451949281
0.8142691049085448
0.8142867522052715
0.8143043938421852
0.8143220298220085
0.8143396601474617
0.8143548325051877
0.8142243269230555
0.814241964428756
0.814259596283221
0.8142772224891663
0.8142948430493057
0.8143124579663514
0.8143300672430138
0.8143476708820016
0.8142173335467132
0.8142349495919129
0.8142525599999781
0.8142701647736142
0.814287763915525
0.8143053574284124
0.8143204988806942
0.8143380815347501
0.8143556585677527
0.8143732299823975
0.8142430968360276
0.8142582361399362
0.8142758146964633
0.8142909439386455
0.814308511657595
0.8143260737665431
0.8143436302681767
0.814361181165181
0.8143787264602391
0.8143962661560329
0.8142663369495625
0.8142838889774857
0.8143014354066758
0.814316536437547
0.8143316326530383
0.8143467240554529
0.8143642492827312
0.8143817689242798
0.8143992829827685
0.8144167914608659
0.8144342943612384
0.8144517916865511
0.8144692834394672
0.8144867696226482
0.8145042502387541
0.8145192901479951
0.8145367600254381
0.8145542243436519
0.8145716831052898
0.8145891363130033
0.814606583969442
0.8146240260772541
0.814641462639086
0.8146588936575824
0.8146763191353862
0.814693739075139
0.8147111534794803
0.8147285623510483
0.8145991581956559
0.8144697951405191
0.8144872340425292
0.8143579298301078
0.8142286666666426
0.8142461355340181
0.8142635988574815
0.8142810566396712
0.8142985088832245
0.8143135289452573
0.8143285442435533
0.8143459806563892
0.814363411540876
0.8142343319067754
0.814251774960356
0.8142692124861108
0.8142866444866674
0.8143040709646515
0.8143214919226868
0.8143389073633958
0.814356317289399
0.8143737217033155
0.8143911206077624
0.8142622408608708
0.8142772310126334
0.8142946369245123
0.814312037329934
0.8143294322315107
0.8143468216318535
0.8143642055335717
0.814381583939273
0.8143989568515633
0.8144163242730468
0.8144312687628125
0.8144486255923917
0.8144659769388468
0.8144833228047755
0.8143547134059433
0.8143720713608839
0.8143870086819003
0.8144043560605805
0.8144216979643109
0.8144366203849538
0.8144539517273761
0.8144712776024979
0.8144861851442732
0.814503500473011
0.8145208103420835
0.8145381147540723
0.8145530023640402
0.81457029624958
0.8145851740979729
0.8146024574668925
0.814619735391374
0.8146370078739895
0.8146542749173096
0.8146715365239031
0.8146887926963375
0.8147060434371785
0.8145778442171254
0.814595106985499
0.8146123643227673
0.8144842403271204
0.8145015096713054
0.814518773584879
0.8145360320704025
0.8145532851304355
0.8145705327675357
0.8145877749842598
0.8144597957580251
0.8144770499528478
0.8143491283178622
0.8143663944723349
0.8143836552048718
0.8144009105180264
0.8144181604143507
0.8144354048963948
0.8144526439667076
0.8144698776278361
0.8144871058823258
0.8145043287327205
0.8145215461815628
0.8145387582313931
0.8145559648847508
0.8144282915360227
0.8144455101081061
0.8144627232842094
0.8144775340748589
0.8144947368420776
0.8145119342208025
0.8145291262135645
0.8145463128228938
0.8145634940513184
0.8145782751604042
0.8145954460093618
0.8146102174933221
0.8146273779724376
0.8146445330830315
0.8146616828276229
0.8145342924159219
0.814551454033743
0.8145686102860434
0.8145857611753391
0.8146029067041443
0.8146200468749717
0.8146371816903325
0.8146543111527363
0.8146714352646912
0.8146885540287035
0.8147056674472782
0.8147203871370304
0.8147374902450158
0.814610346441919
0.8146274613824023
0.8146445709828106
0.8146592887224794
0.814676388022429
0.8145493528769399
0.8145664639850039
0.8145835697583499
0.8145982855361307
0.8146153810191389
0.8146300872545674
0.8146471724567399
0.8145202803738026
0.814537377355523
0.8145544690127394
0.8144276506305173
0.8144447540472933
0.8144618521400485
0.8144789449112686
0.8143522172086217
0.8143693217174567
0.8143864209052436
0.8144035147744652
0.8144206033276022
0.8144376865671347
0.8144547644955401
0.8144718371152952
0.8144889044288748
0.8145059664387522
0.8145230231473992
0.8145400745572862
0.8145571206708818
0.8145717857142558
0.814588821611521
0.8146058522197775
0.8146228775414879
0.8146398975791133
0.8146569123351134
0.8146739218119462
0.8145475570032271
0.8145645781637415
0.8145792215847115
0.8145962325581092
0.8146132382576041
0.8146302386856484
0.814647233844693
0.8146642237371867
0.8146812083655776
0.8146981877323114
0.8147151618398331
0.8147321306905856
0.8147490942870106
0.8147660526315482
0.8147830057266369
0.8147999535747138
0.8148145288565373
0.8148314665841274
0.8148483990718948
0.8148653263222703
0.8148822483376834
0.8148991651205626
0.8149160766733341
0.8149329829984232
0.8149498840982534
0.8148239647712914
0.8148408774910857
0.8148554216867157
0.8147295752895439
0.8147464947498142
0.8147634089856101
0.814780317999351
0.8147972217934552
0.8148141203703387
0.8148286529856187
0.8148455414995055
0.8148624248033001
0.814879302899413
0.8148938164995827
0.8147681776132892
0.8146425774625857
0.8145170160295613
0.8145315765140689
0.8145484899845598
0.8144230010783844
0.8144375693160494
0.8144544894501451
0.8144690483522932
0.8144859584295291
0.8145028633004605
0.8145197629674913
0.8145366574330241
0.8144113248191708
0.8144282307691986
0.8143029533917536
0.8143198708089495
0.8141946486236799
0.8142092250922186
0.8142261491160322
0.8142430679372562
0.8142599815582894
0.8142768899815287
0.8142937932093698
0.8141687096773867
0.8141856243280277
0.8140605958230632
0.8140775218792856
0.8140944427386839
0.8141113584036511
0.8141282688765786
0.8141451741598567
0.8141620742558738
0.8141789691670173
0.8140540950919917
0.8140710013801234
0.8140879024838676
0.8141024528590809
0.8141193439607272
0.8141362298850243
0.8141507661660716
0.8141676421020044
0.8141821691176138
0.8141990350742506
0.8142135528330448
0.814230408819443
0.8142449173300339
0.8142594213990174
0.8142762626262291
0.8142930986992778
0.8143099296205294
0.8143267553923481
0.8143435760170968
0.8143580516898271
0.8143748623852873
0.814391667940648
0.8144084683582663
0.8144252636404979
0.8143008099021666
0.8143176165011119
0.8143344179651355
0.8143512142965903
0.8143680054978278
0.814384791571198
0.8144015725190498
0.8144160128224356
0.8144327838827495
0.8143084999236647
0.8143252822703348
0.8143420594965332
0.8143588316046025
0.8143755985968848
0.8143923604757203
0.8144091172434477
0.8144258689024044
0.8144402834933353
0.8144570252971308
0.8144714307480987
0.8144858318098372
0.8145025590250985
0.8143785105086463
0.8143952489720985
0.8144119823385765
0.814428710610408
0.8144454337899193
0.8144598234667128
0.8144765368228498
0.8144909173892848
0.8145076209309049
0.8145243193915997
0.8145410127736873
0.8144171658810655
0.8144338704773134
0.8144505699954047
0.8144672644376546
0.814483953806377
0.8145006381038843
0.8145173173324877
0.8145316676791867
0.8145460136673903
0.8145626784087101
0.8145793380901419
0.8145936703096182
0.814607998178747
0.8146246433990537
0.8146412835684665
0.8146579186892844
0.8146722281206981
0.8146888535031487
0.814703153904437
0.8147197695572713
0.8147363801727696
0.8147529857532223
0.8147695863009184
0.8147861818181455
0.8148027723071898
0.8148170402907846
0.8148336210812902
0.8148501968503572
0.8148667676002662
0.8148833333332968
0.8148998940517267
0.8149164497578326
0.8149330004538897
0.8149495461421721
0.8149660868249519
0.8148428312159341
0.8148593830333822
0.8148759298457448
0.8148924716552919
0.8149090084642919
0.8149255402750121
0.8149420670897182
0.8149585889106745
0.8149751057401441
0.8149916175803887
0.8150058139534512
0.8150223161708823
0.815036503623151
0.8149134792452457
0.81479049200117
0.8148070167496231
0.8148235365117309
0.8148400512897499
0.8148565610859354
0.8148707585582493
0.8148872587454389
0.8149037539574477
0.8149202441965255
0.8149367294649209
0.8149532097648808
0.8149696850986514
0.814983850557359
0.8149980117487194
0.8150144728915284
0.8148917482306502
0.8149082204154995
0.8147855486978395
0.8148020319084509
0.8148185101579755
0.8148349834486529
0.8147123965698431
0.8147265794223445
0.8147430591065944
0.8147595338345482
0.8147737032024877
0.8147901683703767
0.8148043288741538
0.8148207844904937
0.8148372351614942
0.8148536808893846
0.81486782334381
0.8148842595373601
0.814900690794375
0.8149171171170785
0.8149335385076929
0.8148112128489556
0.8148253489418793
0.8147030762304535
0.8145808402100138
0.8145950045004112
0.8146114594269899
0.8146279094180775
0.8146443544758946
0.8146607946026597
0.8146772298005907
0.8145551258992416
0.8145715720065547
0.8145880131854569
0.8144659775280508
0.8143439784301587
0.8142220158753541
0.8141000898472206
0.8139782003293516
0.8139947155688232
0.8140112258643525
0.814027731218159
0.8140419422414691
0.8140584380610021
0.8139366641734835
0.8139531708046271
0.8139696724988391
0.8138479665071378
0.8138644789953261
0.8137428251120683
0.8137593483783794
0.8137758667064758
0.8137900941281542
0.8138066029279557
0.813823106796077
0.8138396057347274
0.8138560997461153
0.8137345924156068
0.8137510971786437
0.8137675970148857
0.8137840919265383
0.8138005819158062
0.8138147844248445
0.8138289826968574
0.8138454586129354
0.8138619296152299
0.8138783957059388
0.8138948568872587
0.8139113131613848
0.8139277645305112
0.8139442109968306
0.8139606525625342
0.8138394011618844
0.8138558534405317
0.8138700223380088
0.8137488385943611
0.8137652970075523
0.8137794730574172
0.8137959220121638
0.8138100892856738
0.813826528790318
0.8138429634037083
0.8138593931280271
0.8138735425341651
0.8138899628252381
0.8139063782336792
0.8139227887616658
0.8139369203328961
0.8139533214444531
0.8139697176819799
0.8139861090476488
0.814002495543631
0.8140188771720962
0.8140329818829408
0.8139121158128765
0.8139285035629042
0.8139426154074102
0.8139589937666551
0.8139730968986084
0.813987195845656
0.8140035603025844
0.8140199199050313
0.8140362746551565
0.8140526245551186
0.8140689696070749
0.8140853098131811
0.814101645175592
0.814117975696461
0.8141343013779402
0.8141506222221805
0.8140300251814129
0.8140440906397687
0.8140604175921394
0.8140767397097597
0.8140930569947767
0.8141093694493364
0.8141256770755833
0.8141419798756608
0.8140215268530427
0.8140378402366443
0.8140541487945149
0.8140704525287955
0.8140867514416257
0.814103045535144
0.8141193348114877
0.8141356192727924
0.8141496379488271
0.8141636524822271
0.8140433742058965
0.8140596602658364
0.8140759415152433
0.8140922179562481
0.8141062306215431
0.8141224977856084
0.8141387601475588
0.8141550177095205
0.8141712704736181
0.8140511507818988
0.8140674140728293
0.8140836725663289
0.8140999262645199
0.8141161751695236
0.8141301636443622
0.8141464033018438
0.8141626381723962
0.8141766136162257
0.8141905849417573
0.8142045521508112
0.8142207688908096
0.8141008541973058
0.8141170814312629
0.8141310512367058
0.8141450169291484
0.8141612304974544
0.8141774392935548
0.8141936433195563
0.8142098425775642
0.8142260370696829
0.814242226798015
0.8142584117646623
0.8142745919717251
0.8142907674213029
0.8143069381154935
0.8143231040563936
0.8143370168992948
0.8143531736702471
0.8143693256940945
0.8142497062279231
0.814265868703143
0.814282026431674
0.8141624724709589
0.8141786406341309
0.8141948040510347
0.8142109627237598
0.8142271166543946
0.8141076584506601
0.8141238227959071
0.8141399823994864
0.8141561372634841
0.814172287389985
0.8141884327810728
0.8142023306947666
0.8142184669499776
0.8142345984759227
0.8142507252746808
0.8142646059185021
0.814280723597436
0.8142968365553156
0.8143129447942151
0.8143290483162071
0.8143451471233633
0.8142259514051075
0.8142420605882765
0.8142581650570228
0.8142742648134152
0.8141551492100195
0.8141712593242201
0.8141873647264832
0.814068314080961
0.8140844298245165
0.8141005408565549
0.8141166471791423
0.8141327487943433
0.8141488457042213
0.8141649379108387
0.8141810254162563
0.8140621147947554
0.8140782126167772
0.8140943057380187
0.8141081605838962
0.8139893300247686
0.8140054290717584
0.8140192908214926
0.8139005252406899
0.8139166301968911
0.8139327304550303
0.8139488260171631
0.8139649168853438
0.8138462458083813
0.8138623469387298
0.8137437254044144
0.8137598367822335
0.8137759434649113
0.8137898164335207
0.8138059140567642
0.8138220069909242
0.8138358671908672
0.8138497233546425
0.8138658028824697
0.8138818777292116
0.8138979478969122
0.8139117869615371
0.8139256219990809
0.8138072155949495
0.8138232872726812
0.8138393542756955
0.813855416606032
0.8138714742657287
0.8138875272568225
0.813903575581349
0.8139196192413429
0.8138013513513049
0.813817405201174
0.8138334543869379
0.8138494989106289
0.8138655387742781
0.8137473645999244
0.8137634146340997
0.8137794600086629
0.8137955007256428
0.8138115367870669
0.8138275681949619
0.8138435949513532
0.8138596170582647
0.8137415808556457
0.8137576131090019
0.8137736407133067
0.8137896636705823
0.8138056819828491
0.8136877391303878
0.8135698304593068
0.8135858736597618
0.8135996957843945
0.8134818511007641
0.8134979000723642
0.8135139443961301
0.8135299840740805
0.81341221771854
0.8132944854537089
0.8133105499275939
0.813192866444751
0.813208940972175
0.8132250108490776
0.8132410760774765
0.8132571366593887
0.8132731925968294
0.8132892438918132
0.8133052905463533
0.8133213325624615
0.813337369942149
0.8133534026874253
0.8133694308002991
0.8132519427993168
0.813265771230455
0.813281805054104
0.8132978342477143
0.8133138588132913
0.813329878752839
0.8133458940683602
0.8133619047618569
0.8132445534554419
0.8132605741488268
0.8131432713110728
0.8131593019901453
0.8131731218456622
0.8131869377162149
0.813202955167892
0.813218968002258
0.8132349762213094
0.8131177953890009
0.8131338135714833
0.8131498271391048
0.8131658360938593
0.8131818404377397
0.8131956371489797
0.8132116325942504
0.8132276234345276
0.8131105785837167
0.8131265793638888
0.8131425755395199
0.813158567112597
0.8131745540851067
0.8131905364590337
0.813206514236362
0.8132224874190742
0.8132384560091519
0.8132544200085756
0.8132703794193246
0.8132863342433769
0.8133022844827097
0.8133182301392988
0.8133341712151191
0.8133479103834064
0.8133616456059245
0.813375376884373
0.8133913006028793
0.8132745514568189
0.8132904850745777
0.8133064141196236
0.8131897274031071
0.8130730741643462
0.8129564543889353
0.8128398680624777
0.8128536564381498
0.8127371182795207
0.8127531106650884
0.8127690984663403
0.8127828890799162
0.81279886803262
0.8128148424068273
0.8126984099698689
0.812712202807169
0.8125958184161041
0.8124794673539024
0.8124954760199934
0.812509290008539
0.8125252898239091
0.8125412850600534
0.8125572757189373
0.8125732618025254
0.812589243312781
0.8126052202516665
0.8126211926211427
0.812505004289341
0.8125209864188208
0.8125347770153875
0.8124186508503145
0.8124346384680838
0.8124506215173096
0.8123345571428072
0.8123505499213898
0.8123665381319123
0.8123825217763314
0.8123963163905837
0.8124122912205066
0.8122963317156221
0.8123123162551232
0.8123261130136484
0.8123420887429944
0.8123580599143576
0.8123740265296886
0.8123899885909365
0.8124037644374228
0.8124197177073917
0.81243566642903
0.8124494298745218
0.8124653698161102
0.8124813052151104
0.8124950562757721
0.8125109829059322
0.8125269049992371
0.8125428225576251
0.8125587355830333
0.8124430523917487
0.8124589750889171
0.8124727156276177
0.8124886295716013
0.8125045389868585
0.8125182671787795
0.8125341678520115
0.8125500640022245
0.8125659556313481
0.8125796672827584
0.8125955501847654
0.8126114285713772
0.8126273024445194
0.812643171806116
0.8126590366580901
0.8126748970023637
0.8125594602272213
0.8125753302087257
0.8125890230047766
0.8126048842822146
0.8126207410561664
0.8126365933285502
0.8126524411012824
0.8125371221795993
0.8125529795686203
0.812568832458453
0.8125846808510121
0.8126005247482109
0.8126163641519618
0.8125011484474173
0.8125169974482044
0.8125306732813088
0.8125465136053902
0.8125623494402201
0.8125781807877065
0.8125940076497566
0.8126098300282765
0.8124947457866637
0.8125105777399648
0.8125264052101985
0.8125422281992682
0.8124272186835996
0.812443051231196
0.812458879298094
0.8124747028861955
0.8124905219974013
0.8123756011314893
0.8123914297835708
0.8124072539592235
0.8124209105046838
0.8124367260389636
0.8124525371024209
0.8123377190502583
0.8123535396353861
0.8123693557501593
0.8123851673964723
0.8124009745762185
0.8122862448806139
0.812302061564477
0.8123178737822428
0.8123315217390776
0.8123473253351624
0.8123631244707346
0.8123789191476823
0.8123947093678928
0.8122801100295705
0.812295909731964
0.8123117049780882
0.8123253384094223
0.8123411250528159
0.8122266140399808
0.8122424101479384
0.81225820180378
0.8122739890093874
0.8122897717666416
0.8123055500774224
0.8123191690140311
0.812334938740969
0.8123507040269812
0.8123664648739435
0.812380067567514
0.8123936664320366
0.8124094145791753
0.8122951034191106
0.8123108610016346
0.8121965958643437
0.8122123628691447
0.8122281254394064
0.8122417322834109
0.8122574862926497
0.8122732358728728
0.8122868306394402
0.8123004215851063
0.8121862863565571
0.812199887608825
0.8122134850399798
0.812229227528036
0.8122428170200274
0.8122585509687749
0.8122742804997353
0.8121602610892216
0.8121759999999458
0.8121917344933502
0.8122074645712942
0.8122231902356359
0.812238911488233
0.8122524824683889
0.8122681952039843
0.8122839035333164
0.812299607458238
0.8123153069806015
0.8123310021022581
0.8122171664797662
0.8122328709541279
0.8122464275706935
0.8122621235466606
0.8122778151259957
0.8121640666572763
0.812177625314983
0.8121933221335026
0.8120796332586239
0.8119659762070831
0.8119816960536816
0.8119974115012745
0.8120131225517079
0.8118995383969237
0.8119152587412038
0.8119309746887998
0.8119466862415557
0.811962393401315
0.8119780961699198
0.8119937945492112
0.8120073504750707
0.8120230403799924
0.8120387259010345
0.8120544070400342
0.8120700837988274
0.8120857561792493
0.8121014241831337
0.8121170878123137
0.8120037269681188
0.8120172644800563
0.8120329332960652
0.8120485977395846
0.8120642578124445
0.8120799135164739
0.8120955648535009
0.8121090782317112
0.8121247211377023
0.812011501463767
0.8120271536102036
0.8120428013936725
0.8120584448159978
0.8120740838790023
0.8120897185845081
0.8121053489343361
0.8121209749303062
0.8121365965742373
0.8121500835421328
0.8120370179590141
0.8120505150333516
0.8120661377870003
0.8120817561925406
0.8120973702517875
0.8121108514189755
0.8121264570871604
0.8121420584144082
0.8121576554025303
0.8120447302557835
0.8120582093701647
0.812073811509535
0.8120894093119658
0.8121050027792655
0.8121205919132407
0.8121361767156978
0.8120233643561041
0.8120389583332768
0.8120545479793907
0.8120680088863639
0.8120835901707055
0.8120991671293158
0.8121147397639961
0.8121303080765461
0.8121437491327308
0.812159309100942
0.8121748647523359
0.8121904160887087
0.8122059631118554
0.8122215058235703
0.8122370442256466
0.8122525783198764
0.8122659875259304
0.8122815133037122
0.8122949147844793
0.8123104322526443
0.8123238260146262
0.8123393351799981
0.8123548400497973
0.8122423566878407
0.8122578706907914
0.8122733803986137
0.8121609550172436
0.8120485607527796
0.8120619759235623
0.8119496264526266
0.8119651680729817
0.811852863070482
0.8118662978840526
0.8118818445795885
0.8117695976772548
0.8117851534420215
0.8118007049066459
0.8118162520729109
0.8118317949425982
0.8118473335174886
0.8118607542477665
0.811876284530329
0.8118918105233506
0.8117797017397931
0.8117931243959107
0.8118086554389261
0.8118241821945591
0.8118397046645847
0.8118552228507768
0.8117432119204718
0.8117566285004248
0.8117721517240799
0.8116601985932395
0.8116757308328156
0.8116423273127781
0.8116578577336061
0.8116733838731328
0.8116889057331281
0.8117044233153614
0.8117178286028627
0.8117333379252758
0.8117467355371318
0.8117622366064697
0.8117777334067167
0.8117932259396359
0.81180871420699
0.8116969717824605
0.8115852601155485
0.8116007706067945
0.8116162768298809
0.8116317787865696
0.8116472764786209
0.8116627699077945
0.8116782590758489
0.8116937439845419
0.81170922463563
0.8117225979380855
0.8117380703682755
0.8117535385460454
0.8116420032975504
0.8116574804230762
0.8115459890109301
0.8115614750720466
0.811576956879919
0.8115903336536552
0.8116058072487055
0.8116212765956856
0.8116346417786947
0.8116501029229545
0.8116655598243097
0.8116810124845066
0.8116943621398585
0.8117098066108309
0.8117252468457992
0.811738584944408
0.8117519193857372
0.8117652501712909
0.8117806743420458
0.8117960942852632
0.811809413537896
0.8118248253184772
0.8118402328766527
0.8118556362141576
0.8118710353327259
0.8118864302340907
0.8119018209199841
0.8119151129362852
0.8118039830275887
0.8118193786779202
0.8118347701148827
0.8118501573402055
0.8118634473323614
0.8118788264258735
0.8118942013128503
0.8119074798303789
0.811920754716921
0.8119361175665838
0.8119493849097266
0.8119647396473363
0.8118537851871495
0.8117428610465309
0.8116319672130545
0.8116473569183935
0.8116627424200435
0.8116781237197267
0.8116935008191641
0.8117088737200762
0.8117242424241821
0.8116134570765058
0.8116288346069265
0.8116442079409957
0.8116595770804307
0.8116749420269481
0.8116903027822635
0.8117056593480916
0.8117210117261461
0.8117363599181397
0.8117496183205499
0.8116389805096844
0.8116543336058264
0.8116696825179934
0.8116850272478956
0.811700367797242
0.8117157041677409
0.8117310363610993
0.811746364379024
0.8117616882232201
0.8117770078953923
0.8117923233972439
0.8118076347304778
0.8118229418967956
0.811838244897898
0.811853543735485
0.8118688384112555
0.8118841289269073
0.8118994152841378
0.811914697484643
0.811929975530118
0.8119452494222574
0.8119605191627546
0.8119757847533018
0.8119910461955907
0.8120063034913119
0.8118960065199059
0.8119091946216959
0.8119244568168856
0.8119397148675555
0.8119549687753931
0.8119702185420857
0.8119854641693194
0.8120007056587792
0.8120159430121499
0.8120311762311143
0.8120464053173554
0.8120616302725544
0.8119515052887908
0.8119667389829889
0.81185665672445
0.8118718991459323
0.8118871374355574
0.8119002981433178
0.8119134552844908
0.8119266088605258
0.811941831481921
0.8119570499796208
0.8119722643553007
0.811987474610635
0.8120006092607013
0.8120158115607877
0.8120310097454709
0.8119211124644118
0.8119363193504112
0.8119515221214366
0.8119667207791583
0.8119819153252452
0.811872098999126
0.8118873022311748
0.8119025013520196
0.8119176963633279
0.8119328872667662
0.811948074064
0.811963256756694
0.811978435346512
0.8119936098351168
0.8120087802241706
0.8120239465153342
0.812039108710268
0.8120542668106311
0.8120673552044733
0.812082505399505
0.8120955864488504
0.8121107287448762
0.8121258669544639
0.8121410010792677
0.8121561311209404
0.8121712570811345
0.8121863789615011
0.8122014967636907
0.8122166104893529
0.8122317201401361
0.8122468257176882
0.8122619272236562
0.8122770246596859
0.8122921180274223
0.8123072073285098
0.8123222925645915
0.8123353131312495
0.8123503905197317
0.812365463848058
0.8123784733440397
0.8123914793376668
0.8124044818303534
0.8122951554298917
0.8123102260494518
0.8123252926139547
0.8123382970136568
0.812353355749768
0.8123684104356541
0.8123834610729492
0.8122742403871368
0.8122872429089291
0.812178064516065
0.8121931326433978
0.8122081967212473
0.8122232567512458
0.8122362573884366
0.8122513096036967
0.8122663577759228
0.812157284812612
0.812172341568142
0.8121853403140717
0.8121983355704054
0.8122133807541968
0.8122284219000966
0.8122434590097303
0.8122584920847222
0.812273521126696
0.8122885461372745
0.8123035671180794
0.8123185840707318
0.8123335969968518
0.8122247050937691
0.812237675914692
0.8122526936477509
0.8122677073562262
0.8122827170417358
0.8122977227058963
0.8123127243503235
0.8123277219766325
0.8123427155864374
0.8123556567143546
0.812368594377445
0.8123815285771
0.8122728051391213
0.812287796065772
0.8123027829809357
0.8121941137123094
0.8122091091492125
0.8122241005750318
0.8122390879913763
0.8122540713998545
0.8122690508020738
0.8122840261996406
0.8122989975941608
0.8123139649872392
0.8123289283804798
0.8123438877754856
0.8123588431738592
0.812371751035062
0.8123866987178832
0.8124016424088008
0.8124165821094137
0.81243151782132
0.8124464495461169
0.812459335379622
0.8124722177741536
0.8124871380919956
0.812502054428963
0.8125169667866488
0.8125318751666452
0.8125467795705434
0.812561679999934
0.8125765764564065
0.8125914689415495
0.8126063574569511
0.8126212420041983
0.8126340839439712
0.8126489608312687
0.81254070867184
0.8125555940329652
0.8124473831401655
0.8124602396803599
0.8123520702968317
0.8122439297123938
0.8122588446691738
0.8122737556560423
0.8122886626745843
0.812180588078699
0.8121955035252761
0.812210415003924
0.8122253225162256
0.8122402260637633
0.8122551256481185
0.8122679872373703
0.8122828791704771
0.812297767145069
0.8123126511627241
0.8123275312250197
0.8123424073335324
0.8123572794898376
0.8123721476955104
0.8123870119521244
0.812401872261253
0.8124167286244685
0.8124315810433421
0.8124464295194446
0.8124592435301254
0.8124720541400604
0.8124868913360083
0.8124996948792113
0.8125145244726746
0.8124067639256624
0.8124216019094939
0.8124364359585645
0.812451266074439
0.8124660922586814
0.8124809145128552
0.8124957328385226
0.8125105472372455
0.8125233306835574
0.8125361107430773
0.8125509139072173
0.8125657131505086
0.8125805084745087
0.8125952998807745
0.8126100873708617
0.8126248709463255
0.81263965060872
0.8126524017466572
0.8126671738554496
0.8126819420557597
0.8126946825396147
0.8127094431952767
0.812724199947036
0.812736929789698
0.8126294817556169
0.8126442432253121
0.8126590007929534
0.8126737544600879
0.8126885042282618
0.8127032500990203
0.8127179920739082
0.8127327301544689
0.8127474643422457
0.8127621946387803
0.8127769210456144
0.812669623762308
0.8126843585004597
0.8126990893492784
0.8127138163103038
0.8126065839819874
0.8126213192611453
0.8126340324494765
0.812648760221509
0.8126614664380167
0.8126761867087923
0.8126909030981516
0.8127056156076298
0.812720324238761
0.8127350289930785
0.8127497298721147
0.8127644268774017
0.81277912001047
0.81279380927285
0.8128084946660711
0.8128231761916614
0.8128358393679364
0.8128505134280511
0.8128651836250462
0.8128778362726343
0.812892499012959
0.8127855394736152
0.8128002104985496
0.8128148776637036
0.8127079705378765
0.8127226459757331
0.8127373175541714
0.8127519852747139
0.8127666491388817
0.8127813091481958
0.8127959653041757
0.8128106176083407
0.812825266062209
0.812839910667298
0.8128545514251243
0.812869188337204
0.812883821405052
0.8128984506301826
0.8129110673492806
0.8129256891571895
0.81294030712685
0.8129549212597729
0.8129695315574686
0.812984138021447
0.8129987406532163
0.8130113326337183
0.8129047081966515
0.8129193154995368
0.8128127310868583
0.812825340849432
0.81283995281157
0.8128525557011097
0.8128651552875725
0.8128797562892383
0.8128923490108039
0.8129069426250282
0.8129215324164328
0.8129361183865197
0.8129507005367899
0.8128442655144624
0.8128588558711172
0.8128734424083067
0.8128860227718182
0.8128985998429028
0.8129131754545941
0.8129277472526769
0.8129423152386478
0.8129568794140023
0.8129694389956141
0.8129839958158291
0.8129985488298419
0.8130130980391451
0.8130276434452307
0.8130401855723287
0.8130547236377185
0.8129484975175671
0.8129630437621762
0.8129775862068258
0.8129901266813973
0.8130046617915198
0.8128985115549625
0.8129130548302164
0.8129275943087662
0.8129421299920983
0.8129566618816987
0.8128505871606807
0.8128651272014946
0.8128796634489246
0.8128941959044549
0.8129087245695691
0.8129232494457498
0.8128172620599029
0.8128317950722793
0.8128463242960707
0.8128608497327583
0.8128753713838225
0.8127694592833165
0.8126635747784593
0.8126761234856654
0.8126906616305618
0.8127051959889898
0.8127197265624287
0.8127342533523567
0.8127487763602514
0.8127613041779841
0.8127758198854049
0.812790331815153
0.8128048399687029
0.8128193443475283
0.8128338449531022
0.8128483417868968
0.8128628348503835
0.812877324145033
0.812889820592752
0.8127841544260299
0.8127966597347867
0.8128111500973941
0.8127055353429636
0.8127200337793228
0.812734528448876
0.8126289648005517
0.8126414805194087
0.8126559797428187
0.8126704752011745
0.812682980656815
0.8125774922117661
0.8124720311485328
0.8124865429534708
0.8125010509925321
0.8125155552671828
0.8125280710856719
0.8125425680933132
0.8125570613408694
0.8125715508298034
0.812586036561577
0.8126005185376514
0.812614996759487
0.8126294712285436
0.8126439419462799
0.8126584089141541
0.8126728721336237
0.8126873316061453
0.8127017873331746
0.8127162393161669
0.8127306875565765
0.8127451320558571
0.8127575922329371
0.8127720295106703
0.8127864630515644
0.8126812888198032
0.8125761418035242
0.8125886157825922
0.8126030655800592
0.8126175116398652
0.8126319539634601
0.8126463925522934
0.8126588493858354
0.8126732807651805
0.8125682435051618
0.8125826828637163
0.8125951414910758
0.8126095736433379
0.8125045988889594
0.8125190390079353
0.8125334753970599
0.8125479080577782
0.8124429954808824
0.8124554608829634
0.8124698980249688
0.8124823567371494
0.8123775067749947
0.8123919483870237
0.8124063862726658
0.8124208204333633
0.8123160325034738
0.8123304745936848
0.8122257253384181
0.8122401753480443
0.8122546216320009
0.8122690641917287
0.8122835030286675
0.8122979381442565
0.8123123695399344
0.8123267972171386
0.8123412211773063
0.8123556414218739
0.8122510238247816
0.8122634818438615
0.8122779065275433
0.8122923274973517
0.8123067447547211
0.8123211583010846
0.8123355681378751
0.8123499742665243
0.8123643766884635
0.8123768073063321
0.8123912025722734
0.8124055941357285
0.8124199819981259
0.8124343661608929
0.812446779791673
0.8124611568122653
0.8124755301374404
0.8124879336930639
0.8125022998842892
0.8125166623843041
0.8125310211945308
0.8125453763163912
0.8125597277513062
0.8125740755006962
0.8125884195659804
0.8124841078304776
0.8124984597611886
0.8125128080081392
0.8125271525727473
0.8125414934564306
0.8125558306606054
0.8125701641866879
0.8125844940360932
0.8125988202102358
0.8126111809205563
0.8126235384614638
0.8126378541211918
0.8126521661111789
0.8126664744328357
0.8126807790875726
0.812695080076799
0.8127093774019236
0.8127236710643545
0.8126195824794333
0.812515520553133
0.8125298335466601
0.8125441428753571
0.8125584485406316
0.8125727505438902
0.8125870488865388
0.8125993857964701
0.8124954196519208
0.8123914801073832
0.8124038372984668
0.8124181481007051
0.8124324552428916
0.8124467587264305
0.8124610585527247
0.8124753547231768
0.8124896472391886
0.8125039361021612
0.8125162662917724
0.812530548102646
0.8125448262646155
0.8124410397240274
0.8124533716474341
0.8124676541947912
0.8124819330949195
0.812378207583226
0.8122745085523881
0.8122868538608052
0.8123011485451006
0.812315439581397
0.8123297269710905
0.8122261002678157
0.8122384438774755
0.8122507843386567
0.8122650726854638
0.8122793573886786
0.8122936384496948
0.8123079158699051
0.8123221896507017
0.8123364597934759
0.8123507262996184
0.8123649891705191
0.8123772993629814
0.8123915552158201
0.8124038588893789
0.8123004074875084
0.8123146676851799
0.8122112539782818
0.8122235743380095
0.8122378388697216
0.812252099770858
0.8122644102302331
0.8122786641220613
0.8122909680701439
0.8123052149579497
0.8122019076687524
0.8122161622583164
0.8122304132230642
0.8122446605643783
0.8122589042836404
0.8122731443822317
0.8122873808615324
0.8123016137229223
0.8121984118916781
0.8122126524389479
0.8122268893686521
0.8122411226821689
0.8122553523808759
0.8122676358556877
0.8122818585755233
0.8122960776846149
0.8123102931843376
0.8123225634517
0.8123348306051764
0.8123490357776446
0.8123612964606615
0.8123754946726781
0.8123896892833727
0.8122866725842498
0.8123008748572833
0.8123150735293349
0.8123273291924696
0.8123395817489725
0.8123518312000244
0.8123660162188788
0.8123801976434045
0.8123943754749672
0.8122914756174023
0.8123037234041782
0.8123179055336698
0.8123320840718398
0.8123462590200519
0.8123604303796695
0.8123726616883166
0.8123868261198923
0.8124009869668972
0.8124151442306918
0.8124292979126361
0.812443448014089
0.8124575945364092
0.8124717374809544
0.8124839423440873
0.8124980783817176
0.8125122108455803
0.8125263397370306
0.8125385315303153
0.8125526535253204
0.8125667719519122
0.8125789540171026
0.8125930655550567
0.812607173528591
0.8126212779390558
0.8125186742423464
0.8125327862642827
0.8125468947234767
0.8125609996212776
0.8125751009590335
0.8125891987380923
0.8126032929598008
0.8126154535132308
0.8126276109989128
0.812641695043433
0.8126557755358613
0.8126698524775412
0.8126839258698159
0.8126960670615629
0.8127082051927627
0.8126057844989765
0.8126198588708894
0.8126339296962805
0.8126460695388483
0.8126582063231361
0.8126722670024404
0.8126863241404579
0.8127003777385263
0.8127144277979826
0.8127284743201632
0.8127425173064035
0.8127565567580386
0.8127686674215898
0.8127827000502484
0.8127967291482417
0.8128107547169023
0.8128247767575617
0.8128387952715509
0.8127365899659718
0.812750616042164
0.8127627152733341
0.8127767345398909
0.8127907502826909
0.8128047625030626
0.8128187712023334
0.8128308542712778
0.8128448561737684
0.8128588545590769
0.8128728494285281
0.8128868407834466
0.8129008286251562
0.8129148129549798
0.8128127777079664
0.812826769578234
0.8127247709874976
0.8127387703888793
0.8127527662776776
0.8127667586552142
0.8127807475228104
0.8127947328817866
0.8128067962381651
0.812820774824394
0.8128328318916092
0.8128468037101235
0.8127449304423318
0.8127589097743565
0.8127728856032282
0.8127868579302636
0.8128008267567787
0.8128147920840887
0.8128268378208345
0.812838880540867
0.812850920245319
0.8128629569353233
0.8127612091625188
0.8127751689611217
0.8127891252658443
0.8128011636635838
0.8128151132239911
0.8128290592943909
0.8128410881800325
0.8128550275136769
0.8128689633611804
0.8128828957238509
0.8128949118639028
0.8127932999999199
0.812805324334378
0.8128192576854985
0.8128312757715055
0.8128452023987204
0.8128591255464531
0.8128730452160077
0.812886961408687
0.8129008741257938
0.8127993757022546
0.8126979026216425
0.8127118337285428
0.8127257613578827
0.8126243354548054
0.8126382705264981
0.8126522021209427
0.8126661302394405
0.812678146438737
0.8126920678472629
0.812705985783683
0.812719900249296
0.8127319037525687
0.8126305908750129
0.8126426025176807
0.8126565179460808
0.8126704299064613
0.8126843384001186
0.8125830945557931
0.8125970104632974
0.8126109229043905
0.8126248318803675
0.8126387373925228
0.8126526394421502
0.8125514751648637
0.8125634802090304
0.8125773864342688
0.8125893852662207
0.8126032848076831
0.8126171808906878
0.8126291702947317
0.8126430597014115
0.8126569456534446
0.8126708281521198
0.8125697873926827
0.8124687717552644
0.8124826724672899
0.812381692766511
0.8123956008449542
0.8124076043736762
0.8124215057770339
0.8124354037266268
0.8124492982237418
0.8124631892696653
0.8124770768656829
0.8124909610130797
0.8125048417131402
0.8125187189671479
0.8125306938065463
0.8124298585256072
0.8124437399180224
0.8123429404465686
0.8123568291774399
0.8123707144628308
0.8123845963040236
0.8123984747022993
0.8122977433353182
0.8121970369451205
0.8122109334324211
0.8122229300941176
0.8121222704175661
0.8121361710036358
0.8121500681451296
0.8121639618433275
0.8121778520995094
0.8121917389149541
0.8122056222909398
0.8122195022287443
0.8122333787296445
0.8122453577617403
0.8122592276270996
0.8122712004949675
0.8122850637296544
0.8121845582775721
0.8121984288011056
0.8122122958930401
0.8122261595546488
0.8122400197872045
0.8122538765919791
0.8121534495548139
0.8121673136357195
0.8121811742891638
0.8121931405264287
0.8122051038061461
0.8122189546520863
0.8121186063750103
0.8121324644841672
0.8121463191698781
0.8121601704334115
0.8121740182760351
0.8121878626990162
0.8120875925925102
0.8121014442660575
0.8121152925202828
0.8121272491668926
0.8121392028627012
0.8121530413324282
0.8121649888970306
0.8120648081903701
0.8120786507152602
0.8120924898260364
0.8121063255239617
0.8121201578102982
0.8121339866863078
0.8120338838899702
0.8120477199900578
0.812061552680139
0.8120753819614746
0.8120892078353242
0.8121030303029474
0.8121168493656025
0.8121306650245476
0.81214447728104
0.8121582861363366
0.8121720915916933
0.8121858936483659
0.8121978092306861
0.812211604725489
0.8122253968253137
0.8122391855314128
0.8122529708450391
0.8121530627305441
0.812166855245274
0.8121806443678459
0.8121925488748706
0.8122063314481586
0.8122201106329836
0.812233886430595
0.8122476588422417
0.8122614278691719
0.812275193512633
0.812175405405322
0.8121891782335487
0.8122029476786194
0.8121032052068426
0.8121169818270284
0.8121307550643732
0.8120310581879842
0.8120448385908088
0.8120586156111093
0.8120705117191457
0.8120824049078917
0.8120961722487201
0.8121080593718495
0.8121218201888037
0.8121355776305269
0.8121493316982608
0.8121630823932462
0.8121768297167238
0.8121905736699332
0.8122043142541139
0.8122180514705042
0.8122317853203423
0.8122436412643119
0.8122573686143959
0.8122710926015817
0.8122829393752986
0.8122947832475279
0.8123084976122581
0.8123222086189167
0.8123340433344732
0.8123477478579328
0.8123614490269625
0.8123751468427938
0.8123888413066573
0.8124025324197834
0.8124143486237687
0.8124280332680173
0.8124417145651595
0.8124553925164232
0.8124690671230356
0.8124808679705755
0.8124926659331754
0.8123933634807269
0.8124070389831733
0.8124207111436104
0.8124343799632628
0.8124480454433552
0.8124617075851113
0.8124753663897539
0.8124890218585059
0.8125026739925891
0.8125163227932248
0.8125299682616338
0.8125436103990362
0.8125553819867346
0.8125690176936307
0.8125826500731214
0.8125962791264246
0.8126099048547575
0.8126235272593367
0.8125244268291831
0.8125380563345082
0.8125516825163742
0.8125653053759967
0.8125789249145905
0.81259254113337
0.8126061540335486
0.8126178993541244
0.8125188961987451
0.8124199171640029
0.8124335444578927
0.8124471684325051
0.8123482342911957
0.8122493242419699
0.8122629656682857
0.8122766037734995
0.812290238558824
0.8123038700254713
0.8123156364077996
0.8123292614672463
0.8123410218977246
0.8123546405545915
0.8123682558987224
0.8123818679313263
0.8123954766536108
0.8124090820667836
0.8124226841720514
0.8123239333899714
0.8123375425375905
0.8123492890994403
0.8123628918589665
0.8123764913132419
0.8122778061223631
0.812291412607712
0.8123050157881094
0.8123186156647593
0.8123303545409534
0.812342090566868
0.812353823743541
0.81236555407201
0.8123791383494284
0.8123927193300923
0.8124062970152014
0.8124198714059553
0.8124315866083563
0.8124432989689859
0.8123447732232948
0.8123583484902739
0.8123719204654811
0.8123854891501138
0.8123990545453682
0.8123005938673237
0.8123123121666611
0.8122138858596011
0.8122274654712003
0.8122410417927665
0.812254614825495
0.8122681845705808
0.8122817510292184
0.8122953142026015
0.812307021791681
0.8123205786223562
0.8123341321713005
0.8123458308119671
0.8123593780250827
0.8123729219599859
0.8123864626178663
0.8123999999999132
0.8124135341073152
0.8124270649412604
0.8124405925029361
0.8124541167935294
0.8124657882010736
0.8124793061766326
0.812492820884612
0.812506332326197
0.8125179917833832
0.8125314969190865
0.8125449987918917
0.8125584974029809
0.8125719927535361
0.8125836372417918
0.8124855228204876
0.8124990220933572
0.8125125181071073
0.8124144477971367
0.8124279507602313
0.8123299143235522
0.812343424227712
0.8122454216430542
0.8122589384800092
0.8122724520563595
0.8122859623732847
0.8122994694319637
0.8123129732335755
0.8123264737792978
0.8123381268080129
0.8123516210677684
0.8123651120751113
0.8123785998312174
0.8123920843372618
0.8122942175640614
0.8123077089856989
0.8123211971575662
0.812223374277369
0.8122368693557221
0.8122503611845981
0.8122638497651705
0.8122773350986123
0.812290817186096
0.8123042960287931
0.8122065575742113
0.812220043310788
0.8122316853120739
0.8122451647822071
0.8122586410101347
0.8122721139970261
0.8122855837440506
0.8122990502523766
0.812312513523172
0.8123259735576043
0.8123394303568402
0.8122418168708565
0.8122552805477913
0.8122687409898206
0.8122821981981101
0.8122956521738249
0.8123091029181296
0.8123225504321885
0.8123359947171648
0.8122384753900679
0.8121409794741646
0.8121526044166184
0.8121660626424174
0.8121795176385006
0.8121929694060305
0.8122064179461689
0.8122198632600771
0.8122333053489161
0.8122467442138461
0.8122601798560266
0.812273612276617
0.8121762407095735
0.8121878460984372
0.8122012823584924
0.8122147153983537
0.8121173975556267
0.8121308374265318
0.8121442740775348
0.8121577075097928
0.8121711377244623
0.812184564722699
0.8121979885056584
0.8122114090744952
0.8122248264303636
0.8122382405744175
0.8122516515078096
0.8122632284311664
0.8122766331657403
0.8122900346930562
0.8123016028707244
0.8123149982058673
0.8123283903371509
0.8123417792657247
0.8123551649927373
0.8123685475193371
0.8123819268466715
0.8122848332734857
0.8122982194071766
0.8123116023418872
0.8123249820787638
0.8123383586189526
0.8123517319635992
0.8123651021138484
0.8123784690708445
0.8123918328357316
0.8124051934096528
0.8124185507937509
0.8124319049891682
0.812443430003491
0.81245677804287
0.8124701228969394
0.8124834645668396
0.8124949779314385
0.812398067748002
0.8124095885508943
0.8124229310755126
0.8124344461665969
0.8124477825464053
0.8124611157467216
0.8124744457686827
0.8124877726134248
0.8125010962820837
0.8125144167757948
0.8124176197282876
0.8124291244787666
0.8124424487850459
0.8124557699177379
0.8123590259584716
0.812372353851559
0.8123856785713386
0.8123990001189435
0.8123023089739638
0.8123156372723127
0.8123289623987676
0.8123422843544608
0.8123556031405238
0.8123689187580876
0.8122723001902049
0.8122856225471806
0.8122989417359384
0.8123122577576081
0.8123255706133192
0.8123388803042008
0.8123521868313811
0.8123654901959881
0.8122689638782368
0.8122804562194653
0.8122937633641292
0.8123070673475756
0.8122105938241376
0.8122239045243129
0.8122372120635525
0.8122505164429821
0.8122638176637272
0.8122771157269125
0.812180714455167
0.8121940192238326
0.8122073208352203
0.812220619290454
0.8122339145906567
0.8122472067369513
0.8122604957304597
0.8122737815723035
0.8122870642636039
0.8123003438054813
0.8123136201990557
0.8123268934454467
0.8123401635457731
0.8123534305011534
0.8123666943127054
0.8123799549815464
0.8123932125087933
0.8124064668955623
0.8124197181429692
0.8124329662521292
0.8124462112241572
0.812459453060167
0.8124726917612726
0.8123765297667452
0.812389775147838
0.8124030173943001
0.8124162565072444
0.812429492487783
0.8124427253370273
0.8124559550560886
0.8124691816460772
0.8124805959559215
0.8124938165049926
0.812507033928269
0.812520248226859
0.8125334594018705
0.8125466674544111
0.8125598723855874
0.8125730741965058
0.8125844654458624
0.8125976612330764
0.812610853903298
0.8126240434576316
0.8126372298971808
0.8126504132230489
0.8126635934363385
0.8126767705381519
0.8126881387937239
0.8127013098889807
0.8127144778760144
0.8127258376591814
0.8127389996460094
0.8127503538569498
0.8127635098477675
0.8127766627357571
0.812788008489473
0.8128011553877882
0.8128142991865165
0.8127184936349858
0.8127316440776923
0.8127447914210721
0.8127579356662211
0.8127692742694649
0.8127824125337751
0.812795547703088
0.8128086797784969
0.8128200070653812
0.8128331331683994
0.8128462561807412
0.8128575750440513
0.8128706920903032
0.812882005413583
0.8128951164979071
0.8129082244969073
0.8129213294116723
0.8129344312432907
0.8129475299928504
0.8129588262965086
0.8129701199434634
0.8129814109346517
0.8129944980013182
0.8130075819912086
0.813020662905408
0.8130337407450007
0.8130468155110706
0.8130580895311021
0.8130693609021629
0.8130824268764489
0.8130936927412743
0.8131067527891026
0.8131198097697521
0.8131328636843029
0.8131459145338352
0.8131589623194281
0.8130635211266676
0.8130765755192122
0.8130896268480646
0.8131026751143032
0.8131139253870491
0.8131269677418423
0.8130315974664797
0.8130446464171697
0.8130576923075992
0.8130707351388445
0.8129754161781014
0.8129884655959682
0.8128931786215664
0.812904441579656
0.8128091867821894
0.8128222495605394
0.8128353092782572
0.8128465737377537
0.8128596275473416
0.8128726782994733
0.8128857259952228
0.8128987706356635
0.8129118122218686
0.8128166569119983
0.8128297050560863
0.8128427501461909
0.8128557921833841
0.8128688311687376
0.8128818671033224
0.8128948999882091
0.8129079298244678
0.812920956613168
0.8129339803553788
0.8129470010521687
0.8129600187046059
0.8128649912331033
0.8128780154276762
0.8128910365781462
0.8129040546855805
0.8129170697510453
0.8129300817756071
0.8129430907603313
0.8128481429571591
0.812861158472404
0.8128741709480611
0.812887180385195
0.8129001867848699
0.8129114042254225
0.8128165266105503
0.8128277511960782
0.8127329054841533
0.8127459222960207
0.8127589360708345
0.8127719468096575
0.8127849545135518
0.8127961749270195
0.8128091767722939
0.8127144106329943
0.8127274189786887
0.8127404242917813
0.812645699300605
0.8126587111058374
0.8126717198787219
0.8126847256203181
0.8126977283316857
0.8127089458356657
0.81272194269732
0.8127349365318726
0.8127479273403807
0.8127609151239014
0.8127738998834911
0.8127851006866708
0.812798079608844
0.8128092749911774
0.8128222480799613
0.8128334380452806
0.8128446254070715
0.8127500756076755
0.8127630495463115
0.8127760204674015
0.8127889883719983
0.8128019532611539
0.8127074633805145
0.8127204347319754
0.8127334030682455
0.8127463683903758
0.8127593306994171
0.8126649006621568
0.8126778694236969
0.812690835172399
0.8127037979093128
0.8127167576354875
0.8127279377611684
0.8127408916752794
0.8127538425817484
0.8126595008704796
0.8125651810584008
0.8125781478471836
0.8124838593640266
0.8124968325790904
0.8125080278421323
0.8125209952440761
0.8125339596380399
0.8125469210250701
0.8125598794062128
0.8125728347825135
0.8125857871550172
0.8124915961515218
0.812502781641073
0.8125157376288304
0.8124215874854204
0.8124345498782503
0.8124457367932318
0.8124586933857496
0.812471646976972
0.8124828257092271
0.8124957735061574
0.812506946856452
0.8125181176197239
0.8125310568351863
0.81254399305546
0.8125569262815848
0.8124629021058984
0.8123688996875129
0.8122749190188772
0.8122878773856765
0.8123008327549356
0.8123137851276944
0.8123267345049923
0.8123396808878682
0.812352624277361
0.8123655646745084
0.8123785020803481
0.8123914364959172
0.8124043679222522
0.8124172963603894
0.8124302218113644
0.8124431442762123
0.8124560637559678
0.8124689802516653
0.8124818937643382
0.8124948042950201
0.8125077118447435
0.8125206164145409
0.812533518005444
0.8125464166184844
0.8125593122546927
0.8125722049150994
0.8125850946007345
0.8125979813126273
0.8126108650518069
0.8126237458193017
0.8126366236161399
0.8126477343478802
0.8126606064098645
0.8126734755042264
0.8126863416319922
0.8126974415119469
0.8127103019127867
0.8127231593500591
0.8127360138247883
0.8127471028682366
0.8127599516239532
0.8127727974201499
0.812785640257849
0.8127984801380727
0.8128113170618421
0.8128241510301785
0.8128369820441022
0.8128480492575854
0.8128608745683727
0.8128736969277596
0.8128865163367647
0.8128993327964061
0.8128058316079086
0.812818654398983
0.8128297148113106
0.8128425319074574
0.812749080248236
0.8127619036669912
0.8127747241378341
0.812787541661781
0.8126941392782299
0.8126007583590895
0.8126135914521089
0.8126264215966864
0.8126374913851545
0.8126503158377346
0.8126613803398203
0.8126741991042776
0.812687014925276
0.8126998278038289
0.8126065426996274
0.812619361872966
0.8126321781041029
0.812643235800247
0.8126560463514402
0.8126688539634223
0.8126816586372048
0.8125884505102823
0.8126012614677925
0.8126123151013819
0.8125844301764676
0.8125954832052219
0.8126082874827086
0.8126210888251175
0.8126338872334574
0.8125407700239659
0.8125535747020107
0.8125663764462309
0.8125791752576345
0.8125919711372293
0.8126030119101177
0.8126158021297547
0.8126285894205573
0.8126413737835314
0.8126541552196825
0.8125611422684156
0.8125739299609919
0.8125867147269877
0.812599496567408
0.8126122754832565
0.8126250514755371
0.8125321056844499
0.8125448879230496
0.8125576672383241
0.8125704436312765
0.8124775465873035
0.8124903292180091
0.8125031089266366
0.8125158857141879
0.8125286595816642
0.8125414305300666
0.8125541985603956
0.8125669636736511
0.8125797258708328
0.8125924851529399
0.8126052415209708
0.8126179949759238
0.8126307455187968
0.8126434931505868
0.8126562378722908
0.8126672335082332
0.8126799726120209
0.8126927088086648
0.8127054420991601
0.8127181724845013
0.8127308999656824
0.8127436245436973
0.8127546014367816
0.8127673204103919
0.8127800364837688
0.8127927496579043
0.812803715946556
0.8128164235239498
0.8128291282050296
0.8128400865997191
0.8128527856897726
0.8128637388925877
0.8128764323953905
0.8127838496582157
0.8127965493678548
0.8128092461852805
0.8128219401114805
0.8128346311474423
0.8128455776891442
0.8128582631458151
0.8128692045065588
0.8127767068729098
0.8127893958356048
0.8126969283275463
0.8127096234784588
0.8127223157414843
0.8127350051176083
0.8127476916078156
0.8127586355883035
0.8127713165074044
0.8127839945434954
0.8127949306659614
0.812807603136621
0.8128202727271736
0.812727917282028
0.8127405930469357
0.8127532659319695
0.8127659359381108
0.8127786030663403
0.8127912673176387
0.8128039286929858
0.8128165871933613
0.812829242819744
0.8128418955731129
0.8128545454544461
0.8128671924647213
0.8128798366049159
0.8128924778760068
0.8129051162789703
0.8129177518147825
0.812930384484419
0.8129412792015335
0.8129539063384876
0.8129665306121453
0.812977417526258
0.8129900362728544
0.8130026521590299
0.8130152651857571
0.8130278753540079
0.8130404826647541
0.8130530871189667
0.8130656887176165
0.8130765545360877
0.8130891506227768
0.813101743856768
0.8131143342390306
0.8130222800859411
0.8130348766129859
0.8130474702885249
0.8129554549568941
0.8129680547696183
0.8129806517310609
0.8128886751894011
0.812901278280443
0.8129121479469648
0.8129247455325849
0.8129373402690394
0.8129499321572947
0.812962521198317
0.8129751073930719
0.8129859613427279
0.8128940777575852
0.8129066674199473
0.8129192542371879
0.8129318382102715
0.8129444193401618
0.812955269400103
0.8129678450416887
0.8129804178429262
0.8129929878047777
0.8130055549282049
0.8130163919619677
0.8130272265491715
0.813039785552947
0.8130523417220528
0.8130648950574486
0.8130774455600935
0.8130899932309463
0.8131025380709654
0.8131150800811084
0.8131276192623331
0.8131401556155963
0.8130484722064615
0.8130610146560436
0.8130735542778837
0.813086091072938
0.8130969007099184
0.8131094320485808
0.8131219605632795
0.8130303515095882
0.8130428861100716
0.8129513066004849
0.8129638472799983
0.8129746621620613
0.8129871973875806
0.8128956653905769
0.8129082066868292
0.812920745159737
0.8129332808102536
0.8128417960836263
0.8127503319454374
0.8127628825381529
0.8127754303070202
0.8127879752529924
0.8128005173770219
0.8128113360322876
0.8128221522544812
0.8128346863052733
0.8128454974703879
0.8128563062049348
0.8128688321905249
0.812881355360654
0.8128938757162714
0.8128025393257414
0.8128150657228512
0.8128275893056727
0.8128401100751542
0.8128526280322437
0.8128651431778885
0.8128776555130358
0.8128901650386322
0.8129026717556238
0.8128114266471093
0.8128239393938379
0.8127327235999434
0.8127435255833815
0.8126523392796023
0.8126631478572016
0.8126739540099939
0.8126864737549455
0.8126989906918352
0.8127115048216074
0.8127240161452062
0.8127365246635755
0.8127490303776587
0.8127615332883986
0.8126704471589256
0.8126829560734079
0.8126954621847722
0.8127062514003016
0.8127187521002679
0.8127312499998982
0.8127437451001334
0.8127562374019138
0.8127687269061796
0.8127795006716402
0.8127902720249737
0.8128027535257544
0.8128152322326904
0.8128277081467198
0.8128401812687801
0.8128509398074611
0.8128634075398912
0.8128758724831193
0.8128883346380815
0.8129007940057131
0.8129132505869492
0.8129239937387172
0.8129364449412058
0.8129488933600587
0.8129596289257947
0.812972071971288
0.8129845122359017
0.8128936759775514
0.8129061222208785
0.8129185656835437
0.8129310063664786
0.8129434442706146
0.8129558793968825
0.81296660339427
0.8129790331583211
0.8129914601472518
0.8130038843619914
0.8130163058034688
0.8130287244726125
0.8130411403703504
0.8130518464798706
0.8129611445782106
0.8129735638593507
0.8129859803701851
0.8129983941116403
0.8130108050846431
0.8130232132901191
0.8130356187289942
0.8130480214021935
0.8130604213106417
0.8130711133399172
0.8130835079116422
0.8130941949859695
0.813106584224496
0.8131189707028045
0.8131313544218173
0.8131437353824563
0.8131561135856431
0.8131684890322987
0.8131791583165302
0.8131898252253227
0.8132021927870741
0.8132145575958901
0.8132252170041256
0.8132375764992847
0.8132499332442226
0.8132622872398567
0.8132746384871047
0.8132869869868836
0.8132993327401101
0.8132088958077472
0.8131184789858873
0.813130839355094
0.8131431969763306
0.8130528176057653
0.8130651811512636
0.8130775419490021
0.8130898999998966
0.8131022553048627
0.8131146078648154
0.8131269576806696
0.8130366503775065
0.81294636313149
0.8128560959359392
0.8128684689684765
0.8128808392538929
0.8128932067931033
0.8129055715870218
0.8129179336365627
0.8129302929426394
0.8129409519581788
0.8129533059683898
0.8129656572378331
0.8129780057674206
0.8129903515580642
0.8130026946106746
0.813015034926163
0.8130256762748408
0.8130380113068466
0.8130486477498408
0.8130609775018356
0.8129708776594706
0.8128807977838296
0.8127907378682764
0.8128030907277126
0.8128154408505829
0.81282609369798
0.812838438538102
0.8128507806443429
0.81286142604064
0.812771438060341
0.8126814700021099
0.8126938240176049
0.8127061752987007
0.8126162443287662
0.8126286014603961
0.8126409558578448
0.8126533075220198
0.8126656564538279
0.8126780026541759
0.8126903461239697
0.8127009951347919
0.8127116417909406
0.8127239774484918
0.8127363103790269
0.8127486405834501
0.8127609680626651
0.8127732928175752
0.8127856148490835
0.8127979341580926
0.8128102507455047
0.8128208747513866
0.8128314964107183
0.8128438052119096
0.8128561112950263
0.8128684146609685
0.8127786841813724
0.8127909933773789
0.8128032998564234
0.8128156036194054
0.8128279046672241
0.812840203000778
0.8128524986209653
0.8128647915286842
0.8128770817248319
0.8128893692103055
0.8127997353621182
0.8128120286658269
0.8128243192590728
0.8128366071427523
0.8128488923177614
0.8128594886487821
0.8128717685949364
0.8128840458350648
0.8128963203700614
0.8129085922008203
0.8129208613282352
0.8129331277531989
0.8129453914766046
0.8129576524993444
0.8129699108223104
0.8129821664463942
0.8129944193724871
0.8130049856921686
0.8130172334102612
0.8130294784329933
0.8130417207612547
0.8130539603959344
0.8130661973379213
0.8130784315881041
0.8130906631473708
0.813102892016609
0.8130134909289766
0.8130240435355147
0.8130362756951788
0.8130485051658651
0.8130607319484603
0.8130729560438505
0.8130851774529216
0.813097396176559
0.8131096122156475
0.8131218255710719
0.8130325205929751
0.8129432352294135
0.812955462830684
0.8128662055334913
0.8128784389064704
0.8128906695937473
0.8129028975962065
0.8129151229147319
0.8129256666299832
0.8129378867675046
0.8129501042237012
0.8129623189994555
0.8129745310956494
0.8129867405131647
0.8129989472528825
0.8130094736841047
0.8130216752548004
0.8130338741502997
0.8129447550146919
0.8129569596667069
0.8129691616437297
0.8129813609466396
0.8129935575763156
0.8129044916738642
0.812815445284153
0.812827656078755
0.812839864198777
0.8128520696450976
0.8128642724185954
0.8128764725201479
0.812787487684623
0.8126985223291409
0.8126095764473056
0.8126217990806556
0.8126340190391761
0.8125451094090843
0.8124562192319255
0.81246845329239
0.8124806846766958
0.8124929133857206
0.8124040677965041
0.8124163022085097
0.8123274844210155
0.8123397245298457
0.8123519619629499
0.8123641967212053
0.8123764288054888
0.8122876638984952
0.8122982300883893
0.8123104653702237
0.81232269797914
0.8123349279160142
0.8123471551817217
0.8123593797771376
0.8123716017031363
0.8122829148470552
0.8121942473528027
0.8122048133594221
0.8122153770598085
0.8122276080313209
0.8121389852699427
0.812149552694635
0.8121617868440083
0.8121740183245009
0.8121845784708281
0.8121968047981486
0.8122090284591672
0.8121204753596841
0.8121327046766622
0.8121449313275585
0.8121571553132448
0.8121677092413929
0.8121799280809655
0.8121921442579015
0.8121036605293628
0.8121158823528345
0.8121281015138896
0.8121403180133979
0.812152531852229
0.8121647430312521
0.8120763200869917
0.8120885369038775
0.8120001415041928
0.8120123639528753
0.8120245837413231
0.8120368008704045
0.8120490153409876
0.81206122715394
0.8120717720003281
0.812083978681642
0.8120961827078864
0.8121083840799278
0.812020082635535
0.812032289628073
0.8120444939666285
0.8120566956520668
0.8120688946852531
0.8120794283850266
0.8120916222969699
0.8121038135592148
0.8120155893535049
0.8120277862262669
0.811939589442708
0.8119517919199623
0.8119639917470965
0.8119745276871891
0.8119867223970265
0.8119989144592935
0.812011103874852
0.8120232906445638
0.8120354747692904
0.8120476562498926
0.8120598350872312
0.8120720112821663
0.812084184835558
0.8120963557482656
0.8121085240211483
0.8121206896550649
0.8121328526508736
0.8121450130094328
0.8120569756096485
0.8119689572944946
0.8119811314619061
0.8119933029907896
0.8120054718820031
0.8120176381364037
0.8120298017548484
0.8120419627381938
0.8120541210872961
0.8120662768030111
0.8120784298861943
0.8120905803377008
0.8121027281583851
0.8121148733491019
0.812127015910705
0.8121391558440479
0.8120512715073047
0.8120634170091974
0.8120755598830469
0.812087700129706
0.8120998377500273
0.8121119727448628
0.8121241051150645
0.812134580449719
0.8121467077520813
0.8121571783782703
0.8121693006160414
0.8121797665368569
0.8121902301955041
0.8122023449318131
0.8122144570501348
0.8122265665513179
0.8122386734362101
0.8122507777056597
0.8122628793605138
0.8122749784016196
0.8122870748298237
0.8122991686459724
0.8123112598509118
0.8123233484454874
0.8123337830543977
0.8123458666090001
0.8123579475557348
0.812370025895446
0.8123821016289776
0.8122944660193089
0.8123065472979175
0.8123186259705558
0.8123307020380667
0.8123427755012931
0.8122551913745545
0.8121676261318448
0.8121797132692672
0.8121917978011416
0.8122038797283103
0.8122159590516155
0.8121284452105367
0.8121405300580684
0.8121526123019488
0.8121646919430192
0.8121767689821207
0.8121888434200937
0.8121013890383321
0.8121118217053175
0.8121238992355462
0.8121343272334757
0.8121463997415767
0.8121584696512041
0.8121705369631967
0.8121826016783933
0.8121946637976317
0.8122067233217498
0.812218780251585
0.8122308345879744
0.8121434885470465
0.8120561612902135
0.8120682292225552
0.8120802945602005
0.8120907126732221
0.8121011285467524
0.8121115421815136
0.8120242746613996
0.8120363382399252
0.8120483992263626
0.8120588140508093
0.8120692266379144
0.8120796369883989
0.8120916881442206
0.8121037367120135
0.8121157826926113
0.8121278260868472
0.812139866895554
0.8120526993666396
0.8120647456534643
0.8120767893549716
0.8120888304719935
0.812100869005362
0.8121129049559085
0.8121232972218148
0.8121353281852186
0.8121473565682551
0.812159382371754
0.8121714055965452
0.8121834262434581
0.8121954443133216
0.8122074598069643
0.8122178330295763
0.8122298435489687
0.8122418514945865
0.8121548317976189
0.8120678307444001
0.8119808483289391
0.8119928777978982
0.8120049046904021
0.8120169290072786
0.8120289507493549
0.8119420190556658
0.8119540462426648
0.8119660708550759
0.8118791738012601
0.8118912038522176
0.8119032313288009
0.8119152562318361
0.8119272785621494
0.8119392983205661
0.8119513155079114
0.8119633301250103
0.8119753421726873
0.8119873516517664
0.8119993585630715
0.812011362907426
0.8120233646856531
0.8120353638985753
0.8120457255822793
0.8120577198417532
0.8120697115383513
0.8120817006728948
0.8120936872462047
0.8121056712591015
0.8121176527124058
0.8121296316069372
0.8121399743752901
0.8120532721254368
0.8119665883858845
0.8119785782899953
0.8119889327640305
0.8120009177247856
0.8120129001279306
0.8120248799742841
0.8119382547470626
0.8119502399998896
0.8119605908701967
0.8119725711847035
0.8119845489442273
0.8119948928456087
0.8120052345414672
0.8120172049886966
0.8120291728841358
0.8120411382286009
0.8120531010229073
0.8120650612678701
0.8120770189643044
0.8120889741130245
0.8121009267148445
0.8121128767705783
0.8121231948880682
0.8120367160045745
0.8120486690799573
0.8120589907376726
0.8120709388970575
0.812082884512928
0.812094827586096
0.8121051399381672
0.8121154500956541
0.8121273858920052
0.8121393191488252
0.8121496223804868
0.8121615507337754
0.8121734765499261
0.8121853998297486
0.8121973205740516
0.8122092387836439
0.812221154459334
0.8122330676019296
0.8122449782122386
0.8122568862910684
0.8122687918392257
0.8122806948575173
0.8122909699350847
0.8123028680687223
0.8123147636748754
0.8123266567543491
0.8123385473079485
0.8123504353364781
0.8123623208407421
0.8123742038215446
0.812386084279689
0.8123979622159785
0.8124098376312161
0.8124217105262043
0.8124335809017452
0.812347390197215
0.8123576429403785
0.8123695163342117
0.8123813872095607
0.8123932555672266
0.8124051214080105
0.8124169847327127
0.8124288455421336
0.8124390820435601
0.8124509379967085
0.8124627914369378
0.8124746423650466
0.8124848696756669
0.8124967157536757
0.812508559321922
0.8125204003812037
0.8125322389323176
0.8125424547282583
0.812552668360752
0.8124666384329213
0.8124768579291702
0.8123908542393291
0.8124026989837999
0.8124145412211813
0.8124263809522689
0.812340419003168
0.812352264070984
0.8123641066327029
0.8123759466891199
0.8123877842410301
0.812399619289228
0.8123137147085693
0.812227828293396
0.8121419600379469
0.8121538160675411
0.8121656695908401
0.8121775206086386
0.8121893691217308
0.8122012151309106
0.8122130586369718
0.8122248996407075
0.8122367381429109
0.8122469581747926
0.8122587918469676
0.812270623019951
0.8121848590432833
0.8121950802363741
0.812206914388149
0.8122187460416862
0.8122305751977767
0.8122424018572113
0.8121566951565827
0.8121685271153127
0.8121803565775856
0.8121921835441913
0.8122040080159195
0.8121183505588413
0.8121285669090934
0.8121387811049064
0.8121489931469618
0.8121608159391663
0.8121726362389513
0.8121844540471048
0.8121962693644147
0.8122080821916681
0.8122198925296523
0.812231700379154
0.8122435057409596
0.8122553086158552
0.8122671090046265
0.812278906908059
0.8122907023269378
0.8123024952620476
0.8123142857141727
0.8123244631577818
0.8123362488158011
0.8123464218058226
0.8122609386508394
0.8122727272726142
0.8122845134138796
0.8122962970754182
0.8122108551592432
0.812222644089075
0.8122328215373777
0.8122446056781203
0.8122547786772079
0.8122665580318464
0.8122783349100098
0.8122901093124788
0.8123002732526455
0.8123120428750444
0.8123222023745846
0.8123339672198909
0.8123457295933314
0.812357489495685
0.8123692469277304
0.8123810018902458
0.8123927543840093
0.8124045044097984
0.8123192125983117
0.8123293617466848
0.8123411147264531
0.8123528652391813
0.8123646132856458
0.8123763588666231
0.8123881019828892
0.81239984263522
0.8124115808243908
0.8123263687852861
0.8123381122180301
0.8122529257549199
0.8122646744258065
0.8121795135247344
0.812191267428338
0.8122014150942259
0.8122131642384357
0.8122249109200288
0.8122366551397794
0.8122483968984613
0.812260136196848
0.8122718730357128
0.8122820048181537
0.8122937369081392
0.8123054665408852
0.8123155916229228
0.8123273165112461
0.8123390389446097
0.8123507589237843
0.8123608750260531
0.812372590266762
0.8123843030555579
0.8123960133932102
0.8124077212804885
0.8124194267181619
0.8124311297069988
0.8124428302477679
0.812454528341237
0.812466223988174
0.8124763174402874
0.8124864087819036
0.8124980974282779
0.8125081843837051
0.8125198683109225
0.8125315497961026
0.8125432288400111
0.812554905443413
0.8124700167153056
0.8123851457222298
0.8123968351784944
0.8124085221930971
0.8124202067668029
0.8124318889003763
0.8124435685945818
0.812455245850183
0.812466920667944
0.8124769961380757
0.8123922041326345
0.8123074298235315
0.8123191151918722
0.8123307981219512
0.8123424786145318
0.8123541566703767
0.8123642365455676
0.8123759098966421
0.8123875808132326
0.8123992492961005
0.8123145537947144
0.8123246325444491
0.8123363039398478
0.8123479729024387
0.8123596394329824
0.8122749921849431
0.8122866638881954
0.8122983331595893
0.8123099999998852
0.8123216644098424
0.8122370651946363
0.8121524835987606
0.8121641607662325
0.8121758355022277
0.8121875078075054
0.8121991776828247
0.8122108451289443
0.8122209178893637
0.8122325806450463
0.8122442409737691
0.8122558988762895
0.8122675543533646
0.8122792074057514
0.8122908580342063
0.8123025062394856
0.8123141520223451
0.8123257953835405
0.812337436323827
0.8123474844073693
0.8123591206734114
0.8123691644147674
0.8123807960094452
0.8123924251869171
0.8124024623375471
0.8124140868480044
0.8124257089434809
0.8124373286247288
0.8124489458925007
0.8124605607475481
0.8124721731906228
0.8124837832224759
0.8123994394268543
0.8124110545981823
0.8123267358587325
0.8123383561642681
0.812348386427196
0.8123600020750038
0.8123716153126763
0.8123816390040338
0.8123932475883089
0.8124048537646635
0.8124164575338468
0.8124280588966077
0.8124396578536947
0.8124512544058557
0.8124628485538389
0.8124744402983918
0.8124860296402615
0.8124976165801951
0.812507615790994
0.8124234355572817
0.8124350253805949
0.8124466128028675
0.8124581978248453
0.8124681959402321
0.8124797763279363
0.8124913543175483
0.8125029299098127
0.8125145031054741
0.8125260739052769
0.8125376423099647
0.8125492083202814
0.8125607719369701
0.8125723331607737
0.8125838919924352
0.8124998344883498
0.8125113984276869
0.8125213775983946
0.812532936918188
0.8125444938474694
0.8125560483869806
0.8125676005374627
0.8125791502996563
0.8125906976743024
0.8126022426621409
0.8126137852639118
0.8126253254803548
0.8126368633122093
0.8126483987602142
0.8126599318251083
0.81267146250763
0.8126814107197018
0.8126929368028576
0.8127028807433012
0.8127144022299062
0.8126305048001313
0.8126420313789091
0.8126519764680432
0.8126634984518959
0.8126750180578755
0.812686535286718
0.8126980501391592
0.8127095626159345
0.8127210727177792
0.8127325804454278
0.8126487676599844
0.8126602804700834
0.8126702134239476
0.8126801443297802
0.8126916503452085
0.8127015769943173
0.812713078429235
0.8127245774937002
0.8127360741884457
0.8127475685142042
0.812757484289571
0.8127689740419103
0.8126852610978335
0.8126967559216133
0.8127082483780109
0.8127197384677578
0.8127312261915849
0.8127427115502227
0.8127541945444018
0.8127641004527443
0.812775578882254
0.812787054949461
0.8127985286550944
0.8128099999998829
0.8128214689845552
0.8128329356098396
0.8128443998764642
0.8127608083092206
0.8127722776348443
0.8127821714989575
0.8127936362700585
0.8128050986840932
0.8128165587417884
0.8128280164438704
0.8128394717910655
0.8128509247840997
0.8128608034520557
0.8128722519004373
0.8128836979968009
0.812895141741871
0.8129065831363722
0.8129180221810286
0.8129294588765639
0.8129408932237018
0.8128574376346223
0.8128688770271869
0.8128787437133177
0.812890178571311
0.812900041046573
0.8129114713727533
0.8129213296397716
0.8129311858841662
0.8129410401065599
0.8128576615383438
0.812867521279751
0.8128789479080037
0.812888803444976
0.812898656961129
0.8129100768835317
0.8128267527674099
0.8128381777184432
0.8128496003278183
0.8128594528126704
0.8128708709015214
0.8128822866508401
0.8128937000613449
0.812810437365446
0.8128218557966866
0.812833271889283
0.8128446856439533
0.8128560970614157
0.8128675061423881
0.812878912887588
0.8128903172977325
0.8129017193735387
0.8129115534178107
0.8128283740917678
0.8128397790054067
0.8128496163681683
0.8128610167756593
0.8128724148510632
0.8128822458579305
0.8127991205643568
0.8128089570550965
0.8128187915344897
0.8128301881004747
0.8128400183991458
0.8128514104659488
0.8128628002042761
0.8128726241568406
0.8128840094001064
0.8128938291784676
0.8129052099293943
0.8129165883553463
0.8128335614338515
0.8128449448528228
0.8128563259469866
0.8128677047170553
0.8128790811637406
0.812890455287754
0.812901827089807
0.8129131965706101
0.8128302377792467
0.8128416122447794
0.812851423324032
0.8128627933073697
0.8128741609710126
0.8127912484698936
0.8128026211115591
0.8127197328165242
0.8127295503210805
0.812740925774759
0.8127522989090463
0.8126694495411657
0.8126792681682637
0.8126906441091353
0.8127020177314618
0.8127133890359521
0.8127231991848023
0.8127345660145511
0.8127459305285559
0.8127557343653323
0.8127670944086804
0.812778452138374
0.8127898075551199
0.8128011606596245
0.812718415962418
0.8126356881106302
0.8125529770991178
0.8124702829227388
0.8123876055763541
0.8123989926738738
0.8124103774543525
0.8124202034586806
0.812430027464025
0.8123473962570007
0.8122647818568932
0.8122761744965253
0.8122860091508723
0.8122973973158631
0.8123072278132387
0.8123186115062847
0.8123284378492559
0.8123398170730517
0.8123496392641832
0.8123610140214212
0.8123708320632761
0.8122883075984181
0.8122996851192308
0.8122171846433909
0.8122270133034251
0.8122383935823341
0.8121559244592168
0.8121673096445509
0.8121786925184068
0.8121900730814885
0.8122014513344996
0.8121190278058479
0.812036621004447
0.8120480113635171
0.8120593994114664
0.8120707851489981
0.8120821685768155
0.811999807302112
0.8119174627318552
0.8119288582436446
0.8118465375645162
0.8118563868611945
0.8118677850987149
0.8117854956414781
0.8117968987533011
0.8118082995539949
0.8118181477352134
0.8118279939208533
0.8118378381115207
0.8118492301457476
0.8118606198722598
0.8118704577677557
0.8118818430378552
0.8118916767921041
0.8119015085551098
0.8119128872240148
0.8119242635893125
0.8119356376517022
0.8119470094118831
0.8119583788705542
0.8119697460284141
0.8119811108861611
0.8119924734444933
0.8120038337041084
0.8119217052694261
0.8119315230581327
0.8119413388612413
0.8119526996965435
0.811964058234639
0.8119754144762247
0.8119867684219968
0.8119965736808988
0.8120079231934122
0.8120192704121678
0.8119372234009107
0.8118551929681564
0.8118665521768677
0.8118779090907892
0.8118892637106163
0.8119006160370442
0.8119104210843998
0.8119217689821093
0.8118397980816568
0.8118511508175662
0.8118609568990421
0.8118723052077926
0.8118821071751751
0.8118934510594157
0.811904792654506
0.8119145883776038
0.8119259255521848
0.8119372604396619
0.8119470499242367
0.8119583803952004
0.8119697085811038
0.8119810344826383
0.8119923581004946
0.8119105040321377
0.8119218324764446
0.8119331586372511
0.811944482515248
0.811955804111125
0.8119655818638594
0.8119768990528717
0.8118951042609857
0.8119064262690173
0.8119177459964552
0.8119290634439883
0.8119388379819558
0.811950151026863
0.8119614617938994
0.8119727702837529
0.8119840764971114
0.811995380434662
0.8120066820970918
0.8120179814850876
0.8120277392090552
0.8120390342051107
0.8120487878481842
0.8120600784549185
0.8120713667905862
0.8120826528558728
0.8120939366514629
0.8121052181780413
0.8121164974362921
0.8121262364293121
0.8121375113075482
0.8121487839194771
0.812160054265782
0.812171322347146
0.8121825881642516
0.8121938517177814
0.8122035760922949
0.8122148352750899
0.8122260921963237
0.8122373468566775
0.8122485992568323
0.8122583132528909
0.8122680252985436
0.8122777353943779
0.8122889792230044
0.8123002207947403
0.8123114601102651
0.8123226971702581
0.8123323969096811
0.8122509028891243
0.8122621426420695
0.8122733801402999
0.812284615384494
0.8122958483753299
0.8123070791134853
0.8122256366551824
0.8122368721803297
0.812248105452966
0.8122593364737685
0.8122705652434143
0.8122817917625802
0.8122930160319426
0.8123042380521779
0.8123154578239619
0.8123266753479702
0.8123378906248784
0.8123491036553616
0.8123603144400947
0.8123699909881631
0.8123796655985968
0.812390869956831
0.8124020720719504
0.8124132719446285
0.8124229383505588
0.8124341338936039
0.812445327196196
0.8124549874936251
0.8124661764704664
0.8124773632088409
0.81248854770942
0.8124981998198602
0.812509379999878


==> data/MobileNet/RAH0_MAC.txt <==
0.9537851700000001
0.9537851700000001
0.9537851700000001
0.9498381525
0.950627556
0.951153825
0.9515297314285714
0.9498381524999999
0.94852248
0.9490487489999999
0.9480440536363637
0.94852248
0.9489273023076923
0.9492742928571428
0.88598934
0.8902265793749999
0.89396532
0.8972886449999999
0.9002621463157894
0.9029382974999999
0.9053595771428571
0.8642068690909089
0.8681015778260869
0.8716717274999999
0.8743247423999999
0.8406968676923076
0.8448853233333332
0.8482107439285713
0.8518512413793102
0.8552490389999999
0.8584276238709676
0.8614075471874999
0.8637284427272727
0.865912815
0.8684234537142856
0.84430058
0.8472596229729729
0.8500629268421052
0.852317649230769
0.8548543372499999
0.8572672843902439
0.8595653292857144
0.8613893239534884
0.8634892295454546
0.8654958060000002
0.8674151400000002
0.8692528002127663
0.8710138912500004
0.8727031010204086
0.8743247424000005
0.8758827900000006
0.8773809126923082
0.8788225024528308
0.8799183283333339
0.8812613618181825
0.8825564298214292
0.8670729836842112
0.868568021379311
0.8700123798305092
0.8714085930000007
0.8727590286885254
0.8740659019354847
0.8750806828571437
0.8763104404687508
0.8775023593846163
0.8642068690909099
0.8513082591044785
0.8528152725000009
0.854278604347827
0.8554745828571437
0.8568592390140854
0.8582054325000009
0.8595147439726037
0.8607886686486497
0.8620286220000011
0.8630282072368431
0.8642068690909102
0.865355308846155
0.8544014441772163
0.8554463898750011
0.8564655344444456
0.8576523592682939
0.8588105859036157
0.8599412357142869
0.8610452820000013
0.862123652790699
0.8631772334482772
0.8640274592045468
0.8650359728089901
0.8658466520000014
0.8666395140659355
0.8675867494565231
0.8685136141935499
0.8694207584042568
0.8602689609473699
0.8612430881250015
0.862197130206187
0.8631317020408179
0.8640473936363652
0.8554069197000015
0.8563809617821798
0.8573359050000016
0.8582723056310696
0.8591906985576939
0.8600915982857159
0.860975499905662
0.8618428800000016
0.8626941975000016
0.8635298944954145
0.8643503970000017
0.8651561156756774
0.8659474465178588
0.8667247715044265
0.8674884592105281
0.8682388653913061
0.8689763335344846
0.8695662546153864
0.87027997423729
0.8709816985714304
0.8716717275000019
0.8723503509917374
0.8730178495081986
0.865920143414636
0.8666287323387115
0.8673259838400018
0.8680121678571447
0.8611774263779546
0.8619009243750019
0.8626132053488391
0.8631930814615404
0.8637641045038187
0.8644460822727292
0.8651178047368441
0.8657795014925392
0.8664313953333352
0.866957613750002
0.8675913915328487
0.8682159841304368
0.8688315897841746
0.8694384010714306
0.8632721712765977
0.8639095867605654
0.861903495104897
0.8625415622916687
0.8630619453103469
0.8635751997945226
0.8641888730612265
0.864794253445948
0.8653915079194652
0.865980799000002
0.8665622849006643
0.8608612172368442
0.8614685633333354
0.8620680218181839
0.8625578868387117
0.8631426771153866
0.8637200178343969
0.86429005044304
0.8648529128301907
0.8654087394375021
0.8659576613664617
0.8664998064814835
0.8670352995092045
0.8675642621341484
0.862306296909093
0.8627622656024116
0.8633073129341338
0.8638458716071449
0.8643780568047357
0.864903981000002
0.8654237540350898
0.8659374831976764
0.8609320642196552
0.8614657027586227
0.8619932425714306
0.8625147876136384
0.8630304394915275
0.8635402975280919
0.8640444588268177
0.8645430183333354
0.8650360688950297
0.8655237013186834
0.8659197308196741
0.8663972603804367
0.8668696274594615
0.8673369153225827
0.8677147772727293
0.8681725985106402
0.8686255750793671
0.8690737834736862
0.8695172985863894
0.864988562656252
0.8654486487046652
0.8658226097938163
0.8662736998461558
0.8666396355612264
0.8670018561928952
0.8674401557575776
0.8677947132663334
0.8634557397000018
0.8638265922388076
0.8642719317326749
0.8646351099014795
0.8649947275000016
0.8654278516097577
0.8612267455339822
0.861673887681161
0.862116730384617
0.8625553353588533
0.8629897631428588
0.8634200731279636
0.8638463235849073
0.8642685716901425
0.8628728512149549
0.8632956992093039
0.8637146319444461
0.8641297035483887
0.864540967155965
0.8649484749315085
0.8653522780909108
0.8614366569230786
0.8618526412162179
0.8622648947085219
0.8584154978571445
0.8588393630666683
0.8550391888938069
0.8512724964317198
0.8516528675000016
0.8520988600873378
0.8525409744782625
0.8529792610389627
0.853413769267243
0.850427763047212
0.846793456367523
0.8472487402553208
0.8477001658050864
0.8481477818565418
0.8485253000000016
0.8489657178661104
0.849402465583335
0.8497700781742754
0.8501998926033074
0.8506261694650222
0.8509842470491819
0.8514038426530628
0.8517558477642292
0.8521050026315804
0.8525150033064531
0.8529217108032143
0.8533251646400015
0.8499254627888461
0.8503376044841285
0.850746488142294
0.851152152244096
0.8515546346666681
0.851953972695314
0.8522887708560326
0.8526821677519395
0.8530115690347505
0.8533384364615398
0.8537232898467447
0.8540449456106884
0.854424186007606
0.8548005533712135
0.8551740802264165
0.8554854449624074
0.8522813796254695
0.8526012144029864
0.852918671226767
0.8532922508518531
0.8536630734317356
0.8540311693750012
0.8543387368864481
0.854701680072994
0.8550619836727286
0.8554196763768128
0.8557747864620951
0.8561273417985624
0.8564773698566321
0.856824897714287
0.857113766761567
0.8574565731560296
0.8577969568904606
0.8581349435563393
0.8584705583859662
0.8588038262587425
0.8590797610104542
0.8594085992361123
0.8597351617647071
0.8600594721379323
0.8603815535738845
0.860701428972604
0.861019120921503
0.8580904844557836
0.8551817031525436
0.8522925757770283
0.852634301683503
0.8529737341275181
0.8532580932107036
0.8504138995666679
0.8507048736544862
0.8510461991390741
0.8513852716501662
0.8516701789802644
0.8520049822295095
0.8522860022222235
0.8495098263192196
0.8467516775324688
0.8470980642394835
0.8474422161935498
0.8477841549517698
0.8481239017948732
0.8484614777316307
0.8487466230254791
0.8490800787301601
0.8494114239556976
0.8497406786750803
0.8470685381761021
0.8473535806896566
0.8447056007500015
0.8449962284735217
0.8423720165838524
0.8427169489473699
0.8430597520987669
0.8433518670153862
0.8436906194785292
0.8440273000611637
0.8443619277134162
0.8446945211550168
0.8450250988787895
0.8424721529607266
0.8428074331325317
0.8431406996096112
0.8434719704790435
0.843801263611942
0.8441285966666683
0.8444539870919897
0.8447774521301792
0.8450524363421846
0.8453722385000016
0.8456901649853389
0.8460062322514637
0.8463204565597685
0.8466328539825598
0.8469434404057988
0.8472522315317936
0.8475592428818461
0.8478644897988523
0.8481679874498584
0.8484697508285731
0.8487697947578365
0.8490681338920472
0.8493647827195485
0.8496597555649735
0.849953066591551
0.8502447298033725
0.8505347590476208
0.8508231680167615
0.8511099702506981
0.8513951791388906
0.8516788079224394
0.8519608696961344
0.8522413774104701
0.8499000549450567
0.8475715616438374
0.8478617627595646
0.8481503823978219
0.8484374334510888
0.8487229286720885
0.848964210216218
0.8492041910512148
0.8494853227150556
0.8497649469705113
0.8500430759090928
0.8477762943733352
0.84801624332447
0.8482967975066332
0.8485340998941818
0.8488118072031682
0.8490465053421073
0.8493214099737553
0.8495948753141381
0.8498669126370778
0.8501375330989603
0.8479293836623397
0.8482036214507792
0.8484764419896661
0.8487478562371155
0.8490178750385624
0.8492865091282071
0.8495537691304368
0.8498196655612266
0.8500842088295186
0.8503474092385808
0.8505693071898756
0.8508299533080829
0.8510892863476092
0.8513473162060323
0.8515644835839621
0.8518200353000022
0.8520743124438924
0.8522880507213952
0.8525399046153869
0.852790511707923
0.8530398812345701
0.8532880223399036
0.853496152751845
0.8514042504166689
0.8516545705134497
0.8519036695365876
0.8521515563990291
0.8523982399271868
0.8526437288619877
0.8528880318599057
0.8531311574939782
0.85337311425481
0.8535760494724244
0.8537780137081363
0.8540166942720787
0.8542542382619072
0.8544531524228053
0.8546511238625617
0.854885483309695
0.8551187372877382
0.8553508936000024
0.8555819599765283
0.8558119440749439
0.8560408534813109
0.8540454202564127
0.8542773731627932
0.8545082497215801
0.8547380574074098
0.8549668036258685
0.8551944957142882
0.8554211409425312
0.8556467465137639
0.8558713195652199
0.8560948671689522
0.8563173963325765
0.8565389140000025
0.8567594270521567
0.8569789423076948
0.8571974665237045
0.8574150063963989
0.855488231101126
0.8557086278251146
0.8559280384340069
0.8561464695312525
0.8542396845211606
0.8544608967111136
0.8546461211086499
0.8548654552876132
0.8550838211037552
0.8553012249559496
0.8555176731868157
0.853641537938599
0.853860670612694
0.8540443746069895
0.852183711481484
0.8524045842173938
0.8526244987201761
0.8528434612121237
0.8530273783585339
0.8532445287715543
0.8534607452043036
0.8536760336695305
0.8538904001284823
0.8540701152991479
0.8522490702771881
0.8524315128936196
0.852646701125268
0.8528609775423756
0.8510578887949286
0.8512413048523233
0.8514571866736869
0.851672161428574
0.8518862348218056
0.852099412510463
0.8523117001043868
0.8525231031666693
0.8527336272141399
0.852943277717845
0.8531520601035223
0.8533599797520688
0.8516004746391779
0.8518107312139944
0.8519877052772101
0.852196306639347
0.8504535739059331
0.8487179543673496
0.8469894045621208
0.8472064691260189
0.847422653103451
0.8476379618421079
0.8459255619191947
0.8461430208064543
0.8463278378672059
0.846543615642573
0.846758528577157
0.8469725818600027
0.8471857806387253
0.847398130019923
0.8457134418886707
0.8459278699206376
0.8461414487326759
0.8463541833596865
0.8465349386193322
0.84674606112205
0.8469563540668004
0.847165822333336
0.8473744707632122
0.847582304160159
0.8477893272904511
0.8479955448832712
0.8482009616310707
0.8484055821899252
0.8486094111798868
0.8488124531853309
0.8471769763969199
0.847351630480772
0.8475559175048013
0.8477594218199261
0.8479621479158728
0.8481641002480944
0.848365283238098
0.8485657012737671
0.8487653587096802
0.8471578485606088
0.8455564159546342
0.8439610264905688
0.8441678516195885
0.8443738992105291
0.8445791736397776
0.8447541135767819
0.844957909943928
0.8451314905223909
0.8453044246182524
0.8455060616914527
0.845706950575142
0.8459070954259288
0.8460773172458439
0.8462760402214051
0.8464740312523049
0.8466712943750029
0.8468678335963332
0.8470347370146549
0.8472298931992717
0.8474243371350394
0.8458807591074711
0.8460482433636393
0.8462437731760465
0.8464385945471044
0.8449079641772181
0.8451044934296058
0.8452718674954984
0.8454670353057584
0.8456615023339348
0.8441459799283184
0.8443421144364968
0.8445375484642886
0.8447322857575787
0.8432292033985794
0.8434255727886353
0.8436212458333363
0.8438162262300914
0.8440105176501796
0.84420412373898
0.8443970481162002
0.8445892943761014
0.8431075587719328
0.8416310131348541
0.8418270868356673
0.8420224761605615
0.8422171846864142
0.8424112159652204
0.8426045735243085
0.842797260866554
0.8429892814705912
0.843180638791022
0.8417268790689685
0.8402781236833076
0.8404731529725116
0.8406404324699859
0.8408341734589071
0.841027252085473
0.8412196717406173
0.8397865888245345
0.839980463962588
0.8401736807809878
0.8403662426271217
0.8405581528257221
0.8407494146790571
0.8409400314671194
0.8411300064478144
0.8412928082857173
0.8414815538590634
0.841669667118931
0.8402621927592003
0.8404517135893186
0.8406406026833363
0.8408288631946785
0.8410164982558169
0.839621777694862
0.8398107899337779
0.839999177338846
0.8401869430033033
0.840374090000003
0.8405346541611872
0.8391544658949127
0.8393423850819702
0.8395296891489392
0.8381579086111142
0.8383207784176212
0.8385088311726413
0.83867060071545
0.8373091224675353
0.8374979005024338
0.8376860676051806
0.8378736267366745
0.8380605808387122
0.8382469328341409
0.8384326856270119
0.8385925000963104
0.8387771037339764
0.838935855728002
0.839119321086264
0.8377810127591726
0.8379657327547789
0.8366335137837856
0.8368194687936525
0.8370048344057069
0.8371896134177231
0.8373738086097962
0.8375574227444809
0.8377404585669305
0.8379229188050327
0.8381048061695459
0.838286123354233
0.8384668730359948
0.8386470578750009
0.8388266805148213
0.8383856391900318
0.8385651096889587
0.8387195071894415
0.838897903565892
0.8390757476315793
0.8392530419474501
0.8394297890586422
0.838136368736518
0.838314289969231
0.8370265568049157
0.8357427737423314
0.8344629226339971
0.8346453725535169
0.8348272653740458
0.8350086036432925
0.8351893898934549
0.8353696266413372
0.8355493163884671
0.8357284616212117
0.835907064810892
0.8360851284138967
0.8362626548717942
0.8364396466114451
0.8366161060451119
0.8367920355705697
0.8355374747976003
0.8357144923053883
0.8358673811061276
0.8346198178507452
0.8347974115201181
0.8349744766369036
0.8351510155572053
0.8353270306231441
0.8355025241629616
0.8356541433579867
0.8358053146381078
0.8359793262241872
0.8361528252577303
0.8363258139999983
0.8364982946989703
0.8366702695894409
0.8354452765153715
0.8356182880555536
0.8357907944525527
0.8359627979154498
0.8361343006404636
0.8363053048110443
0.8364528981277191
0.8366229448985483
0.8354122025759745
0.8342049595086681
0.8343775139249615
0.8345268216858764
0.8346984164316521
0.8348695180890778
0.8350174773170704
0.8351876316045818
0.8353572990414849
0.8355039273285685
0.835672659486445
0.8358409109259228
0.8360086836984322
0.8361759798437468
0.8349899146241103
0.8351581798583537
0.8353259690947633
0.835493284350279
0.8356601276304619
0.8358265009295739
0.8359702007876194
0.8361356712499963
0.8349629704488042
0.8351072759523772
0.835251177804192
0.8340846258798845
0.8342515722454634
0.8344180535793833
0.834584071821971
0.8347496289027737
0.8349147267406339
0.8350793672437632
0.835243552309816
0.8353854770994432
0.8355487870206852
0.8357116470523371
0.8345621124621689
0.8347258803983472
0.834889199039776
0.8350304427397214
0.835192897906972
0.8353549092076455
0.8355164784583854
0.8356776074659352
0.835838298027206
0.8359985519293428
0.8361583709497914
0.8363177568563634
0.8351860684167743
0.8353463374729678
0.8355061739541108
0.8356655796091591
0.8345408614670202
0.8347011360752634
0.8348609804161019
0.8337418638203699
0.8338814290629128
0.8340417281818127
0.8342015992656819
0.834361044026661
0.8345200641677706
0.8334103300398878
0.8335701903851204
0.8337086876127262
0.8338468179602591
0.8340054665740682
0.8341636960369821
0.8343215080079095
0.8344581029907713
0.8346151122894675
0.8347717089487454
0.8349071753412011
0.8350629787418024
0.8352183742800983
0.8353733635555491
0.8355073371018211
0.8356615454889113
0.83581535229166
0.8359687590767163
0.8361217674025907
0.8362743788197079
0.8364265948704594
0.8365784170892557
0.836729847002577
0.8368808861290252
0.8358024313788589
0.8359542753153082
0.8348797839588618
0.8350324224518542
0.8351846695640953
0.8353365267989684
0.8354879956521666
0.8356390776117423
0.8357897741581558
0.8359400867643237
0.8360900168956668
0.8362395660101576
0.8363887355583679
0.8365375269835157
0.836665956822777
0.8367940619342527
0.8369417779797901
0.8370891214754019
0.8372360938287073
0.8373826964402435
0.8375289307035095
0.8376549886323632
0.8378005151754304
0.8379456774468003
0.8380904768124917
0.838234914631702
0.8371897339401413
0.8373349337359817
0.837460135435315
0.8375850260745257
0.8377291949875845
0.8378730066047002
0.8380164622524666
0.8381595632509183
0.8383023109135714
0.8384447065474634
0.8385867514531931
0.8387284469249603
0.8388697942506053
0.8378405061595002
0.8379825952083243
0.8381243364259395
0.8382657310880104
0.8384067804639713
0.838547485817064
0.837526112509126
0.8376675468856355
0.8366497248359567
0.8367918795024178
0.8369336895515057
0.8370751562348574
0.8372162807980558
0.8373570644806668
0.837497508516275
0.8376376141325205
0.8377773825511335
0.837916814987971
0.8380559126530515
0.8381946767505897
0.838333108479032
0.8384523237798943
0.8385901169056053
0.8375894127088206
0.8365910939809197
0.8367306107380852
0.836869795707481
0.8358758885866883
0.836015757247914
0.8361552944668145
0.8362945014201081
0.8353059736406517
0.835445854628089
0.8355854057075368
0.8357246280447481
0.8358635227999895
0.8360020911280741
0.8361403341783933
0.8362597442203881
0.8363973618149777
0.836516191918118
0.8366347443808304
0.8367714426604327
0.8369078222960266
0.8370438844004549
0.8371796300813845
0.8373150604413363
0.8374501765777153
0.8364797823985985
0.8366155525231371
0.8356483669132838
0.83576655251731
0.835902675490185
0.8360384848156571
0.8361739815765136
0.8352128620574601
0.8353489955912632
0.8343910265596218
0.8345277896105271
0.8335729523226433
0.8337103377142744
0.833847409440628
0.833984168574675
0.8341206161844988
0.8342567533333218
0.834392581079534
0.8334454839386946
0.833581923492052
0.8337180540090484
0.8338538765384499
0.8339893921242821
0.834106782313758
0.8342417072153208
0.8343763282319702
0.8345106463891895
0.8346446627078532
0.8347606587093034
0.8348940942600777
0.8350272309630339
0.835160069821017
0.8352926118323901
0.8354248579910593
0.8355568092864983
0.835688466703774
0.8358198312235694
0.83489114252221
0.8350231003773462
0.8340973541463291
0.8342298987929001
0.8343621501991026
0.8344941093370041
0.8335730341611355
0.8337055723483888
0.833837818601309
0.8339697738833758
0.8341014391538335
0.8331858503073419
0.833300774923233
0.8334327403066686
0.8325208882932039
0.8326534175628288
0.8327856574672361
0.8329176089530952
0.8330492729629501
0.8331806504352428
0.8333117423043349
0.8334425495005299
0.8335730729500954
0.8337033135752848
0.8338332722943592
0.8329318309189058
0.8330623420842201
0.8331755403128239
0.8333055075861937
0.8334182003659717
0.8335476272150405
0.8326523021589556
0.832782273047197
0.832911965326889
0.8330244761777168
0.8331536319999866
0.8332825118482772
0.8334111166061764
0.8335394471535046
0.8336675043663335
0.8337784932978587
0.8339060243039184
0.8340332845435107
0.834160274878035
0.8342702715148167
0.8343967423068644
0.8335147161522061
0.8336417176874201
0.8337684512869059
0.8338949177976678
0.8340211180631439
0.833310248212394
0.8324349223214146
0.832562257313732
0.8326893253563801
0.832816127287944
0.8329426639435005
0.8330689361546357
0.8331949447494639
0.8333206905526448
0.8334461743854024
0.8325789046930138
0.8327048987317944
0.8328306311007125
0.8329561026140935
0.8330813140828871
0.8331899225569214
0.8333146332574829
0.8334390862913077
0.8335632824561258
0.8336872225463771
0.8338109073532294
0.8339343376645943
0.8340575142651445
0.8341804379363301
0.8343031094563954
0.8334482906967065
0.8335714604810496
0.8336943783844432
0.8338170451787389
0.8339394616326381
0.8340616285117077
0.8341835465783963
0.8333349366632606
0.8334573454369768
0.8335795056649595
0.8337014181034331
0.8338230835055572
0.8339445026214423
0.8340656761981647
0.8341706574343282
0.8342913582542733
0.834411815725791
0.8345161312185143
0.8346361201911314
0.834755867979884
0.8348753753112295
0.8349788073319805
0.8350978517835516
0.8352166579078922
0.8353194383499843
0.8354220134365478
0.8355401403393057
0.8356580316948995
0.8357599630378328
0.8358774010547105
0.8350465090059485
0.8351644222740656
0.8352821015872858
0.835399547641213
0.8355167611286969
0.8346903350543856
0.8338655422331857
0.8339839229121262
0.8341020700986034
0.8342199844827426
0.8343376667519524
0.8335172757325306
0.8336354170824987
0.832817325407246
0.8329359213333173
0.8330388216062522
0.8322237151271855
0.8323425435288206
0.8324611398437338
0.8325795047512033
0.8326822509454028
0.8328001700486692
0.8329178597373378
0.8321084157531421
0.8322265485242555
0.8323444521338342
0.8324621272480456
0.8325795745304773
0.8326967946421499
0.8327985340676164
0.8329000770849255
0.8330166490163768
0.8331177862523919
0.8332339242540738
0.8333498389134449
0.8334655308741428
0.8335810007773345
0.8336962492617283
0.8338112769635847
0.8330133714353899
0.8331288320458723
0.8332440721012248
0.8333590922328076
0.8334738930695732
0.8335734389809355
0.8336878174119716
0.8338019783935191
0.8339159225450922
0.8340296504838539
0.8332391010521156
0.8333532545264981
0.8334671920056593
0.8335809141020623
0.8336944214258563
0.8338077145848884
0.8339207941847141
0.834033660828608
0.833249057196596
0.8333623430168999
0.8334754160938793
0.833588277026249
0.8337009264104793
0.8338133648408065
0.8339255929092435
0.8340228559999825
0.8341346788888714
0.8342462931529675
0.8343576993755649
0.834468898137785
0.834579890018587
0.8338042581505399
0.833915661039908
0.8340268572448802
0.834137847340112
0.8342486318981304
0.8343592114893439
0.8344695866820524
0.8345651799538141
0.8346751614944471
0.8347849403041295
0.8348945169428917
0.8350038919687033
0.8351130659374819
0.835222039403104
0.8353308129174131
0.8354393870302294
0.8355477622893591
0.8356414945288015
0.8348776540402012
0.8349862453789773
0.835094638558376
0.8352028341203099
0.8353108326047176
0.8354042686987988
0.8355118876999816
0.8356193112079744
0.8357122130126857
0.8358192601178419
0.835926113297083
0.8360327730769046
0.8361392399818983
0.8362455145347601
0.8363515972562992
0.8364574886654458
0.8365489657927742
0.8366544889288742
0.8367598222751611
0.8368649663431978
0.8361137410592272
0.8362051162690396
0.8354558285304472
0.8347078823992651
0.8348143916010546
0.8349207104378722
0.8350268394196241
0.8351327790543969
0.835238529848466
0.8353440923063035
0.8354494669305861
0.8355546542222033
0.8356596546802653
0.8357644688021105
0.8358690970833142
0.8359735400176957
0.8360777980973261
0.8361818718125361
0.8362857616519243
0.8363894681023638
0.8364929916490108
0.8365963327753111
0.83585989234153
0.835124747317483
0.8352290183391723
0.8353331062686374
0.8354370115877
0.8355407347764925
0.8356304513835183
0.8357338238407506
0.8358370155769037
0.8359262383580591
0.8360290821029474
0.8361317465213406
0.836220479407646
0.8354926983115558
0.8355955613304152
0.8356982456124913
0.8358007516232443
0.8359030798265199
0.8351787270710376
0.835281416632015
0.8353839285293921
0.8346619026620374
0.8347511385837455
0.834840220517668
0.8349427592672217
0.8350451213781026
0.8351473073063486
0.8344292098796019
0.8345317493642413
0.8338154130986927
0.8339047627444056
0.8340074880291147
0.8341100374143637
0.8342124113515627
0.8343011162136553
0.8335886472843524
0.8336912040443487
0.8329804698550526
0.8330833699403549
0.8331860948765758
0.8332886451105243
0.8333910210874906
0.8334932232512533
0.8335952520440851
0.8336971079067595
0.8337987912785574
0.8339003025972727
0.834001642299219
0.8332972490202502
0.8333989265906971
0.8334871206660843
0.8335884669586993
0.832886793164963
0.8329884738855979
0.8330899837142655
0.8331913230814239
0.8332792473909193
0.833380258222947
0.8334810998576011
0.833581772719645
0.833682277232421
0.8337826138178576
0.8338827828964737
0.8339827848873856
0.8340826202083128
0.8341822892755831
0.8342817925041391
0.8343811303075438
0.8336881227242319
0.8337877883236309
0.8338872886401121
0.8339866240844864
0.8340857950662045
0.8341848019933622
0.8342836452727065
0.8343823253096406
0.8344808425082301
0.8337928945754121
0.8338917349999792
0.833990412724259
0.8333045653453739
0.8334035633771361
0.8335023988505539
0.8336010721656887
0.8336995837212906
0.833797933914803
0.8338961231423686
0.8339941517988343
0.8340920202777568
0.833411128832632
0.8335093132055255
0.8336073375386912
0.8336923454885783
0.8330139953295151
0.8331121832764017
0.8332102116977855
0.8325339047077711
0.8326322431224444
0.8327304221555705
0.8328284421943108
0.8329263036245743
0.8330240068310216
0.8331215521970708
0.833218940104902
0.8333161709354626
0.8334132450684718
0.8334974510708322
0.8335942231697293
0.8329241313504611
0.8330212084899385
0.8331181298073623
0.8324500318684631
0.8325472555368376
0.8326443235227969
0.8327412361999786
0.8328379939408259
0.832934597116592
0.8322698448443521
0.8323667470175224
0.8324634947649188
0.8325600884553925
0.8326565284566213
0.8327402649999786
0.8328364086894146
0.8329323997698198
0.8330282386042608
0.8331239255546535
0.8332194609817678
0.8333148452452316
0.8334100787035357
0.8335051617140384
0.8336000946329697
0.8336948778154357
0.8337895116154235
0.8331329844409232
0.833227911416186
0.8333226891351984
0.8334173179497033
0.8335117982103393
0.8336061302666449
0.8337003144670628
0.8337943511589445
0.833888240688554
0.8332362561375857
0.8333304349765406
0.8334244667759344
0.8335183518798532
0.8336120906313108
0.8337056833722521
0.8337991304435577
0.8338924321850479
0.8339855889354869
0.8340786010325866
0.8341592205042448
0.8342397149844741
0.8343323140975768
0.8344125499999782
0.8345048722118884
0.8345970517310445
0.8346768973281634
0.834768801859546
0.8348605646722989
0.8349521860939688
0.8350436664510943
0.8344013251692088
0.8344930883089711
0.8345725844777047
0.834664075333823
0.8347433184508984
0.8348345382605146
0.8349256183767009
0.8350165591201005
0.8351073608103756
0.8351980237662118
0.8352885483053215
0.8346514098245394
0.8347301794054659
0.8348208534272439
0.8349113894368121
0.8342764758326777
0.8343672879103123
0.834457962080464
0.8345484986570342
0.8346388979529726
0.834729160280281
0.8340972684102732
0.8341878038880264
0.8335572764474458
0.8336480830135731
0.8330189146490345
0.8331099902563882
0.8332009285983201
0.8332917299849176
0.8333823947253353
0.8327557914210305
0.8328467225845008
0.8329375172146926
0.8330281756188825
0.8331068629684936
0.8331972587040977
0.8332757016990797
0.8333658359311671
0.8334558354334607
0.8335457005078195
0.8336354314552017
0.8337250285756675
0.8338144921683831
0.8338920667088386
0.8339812728868826
0.8340703464163347
0.8341592875928455
0.8342480967111878
0.8343367740652596
0.8344253199480874
0.8345137346518295
0.8345903322575647
0.8346784941198002
0.8347665256614707
0.8348544271713219
0.8349421989372471
0.8350298412462903
0.8351173543846497
0.8345023931516713
0.8345901656144
0.8346778089999776
0.8340645262600804
0.8341524268795665
0.8342286151944017
0.8343162666275437
0.8344037896336772
0.8344911844948532
0.8338807300804458
0.8339568385379894
0.8340443683637468
0.8341317704087368
0.8342190449525669
0.8336110135786948
0.8336985402767438
0.8337859395705743
0.8338732117381594
0.8339603570566636
0.8333547213580023
0.8334421164586132
0.8335293848078092
0.833616526681137
0.8337035423533445
0.8337904320983855
0.8338771961894207
0.8339524273337925
0.8340275498411328
0.8341139550504826
0.8342002356668845
0.8342863919596317
0.8336857538084729
0.8337721562661645
0.8338470843349883
0.8339219047485409
0.833323252986338
0.8334096675609532
0.8334959582437051
0.8335708157951066
0.8336568675876656
0.8337427962732251
0.8331468400214215
0.8332330102571205
0.8326382686366657
0.8320443754350704
0.8314513288381815
0.8315384612036814
0.83094661888254
0.8310339862730929
0.8311212294740359
0.8312083487499776
0.8312953443647753
0.8313822165815379
0.8314689656626282
0.8315444105169748
0.8316309220240399
0.83171731116688
0.8318035782049246
0.8318897233968702
0.8319757470006832
0.8320616492736023
0.8321474304721409
0.831561411154907
0.8316474236523349
0.8317333151757861
0.8318190859803006
0.8319047363202021
0.8319902664491001
0.8320756766198931
0.8321609670847706
0.8322461380952154
0.831663740517822
0.8317491401188584
0.8318344203633595
0.8319085563128265
0.831993606287486
0.832078537642934
0.832163350627155
0.8322480454874425
0.8323326224704017
0.8317538097983083
0.8318386126893448
0.8312609469860883
0.8313459742053901
0.8314308834951228
0.8315047339570112
0.8315894156994232
0.8316739802352713
0.8317584278077227
0.8318427586592723
0.8319269730317451
0.8320110711662987
0.8314372704275633
0.8315215901378131
0.8316057937052113
0.8316898813695572
0.8317738533699908
0.8318577099449942
0.8312863791002518
0.8313704551406771
0.8314544158504571
0.831538261466735
0.8316219922260044
0.8317056083641111
0.831789110116256
0.8318617061448847
0.8319449871994306
0.8320281545597039
0.8321112084583671
0.8321941491274479
0.832276976798342
0.8323596917018149
0.8324422940680041
0.8318763917606838
0.8319592102241616
0.832041916238945
0.8321245100338981
0.8315603578237056
0.8316431659620365
0.8317258619701866
0.8318084460757549
0.8318909185057238
0.8313288300472741
0.8307675006549397
0.8308505085289916
0.8309227584220942
0.831005549804559
0.8310882296834785
0.8311707982839606
0.831253255830508
0.8313356025470198
0.8314178386567933
0.8308598401073592
0.8309422849966233
0.8310246193699499
0.8310962687206733
0.8305399793841802
0.8306224176387728
0.8307047456817949
0.8301498326920275
0.8302323662950368
0.8303147897798299
0.8303971033666433
0.8304687889073717
0.8305508903594974
0.8306223781902629
0.8300701026728491
0.8295185610763888
0.8296010754249435
0.8296834802654047
0.8291332922811439
0.8292158978992478
0.829298394105937
0.8293807811184413
0.8294630591534159
0.8289148350561565
0.8289973121598182
0.829079680382815
0.8291619399406099
0.8292440910480979
0.8293261339196077
0.8294080687689035
0.8294898958091871
0.8295716152530995
0.8290265616294116
0.8291084779842182
0.8291902868372468
0.8292719883999765
0.8293535828833317
0.8294247312246
0.8295061189463117
0.8295874002092636
0.8296685752221987
0.8297496441933142
0.8298306073302637
0.8299114648401591
0.8299922169295723
0.8300728638045367
0.8301534056705493
0.8302338427325723
0.8303141751950348
0.8303944032618347
0.83047452713634
0.8305443016807031
0.8306242244228038
0.830704043570942
0.8307837593264011
0.830863371889944
0.8309428814618133
0.8310222882417345
0.831091393417289
0.8311706017946826
0.8312497079677182
0.8313287121340833
0.8313974417654403
0.8314762490598604
0.8309411935585349
0.8310201929002978
0.8310990907004904
0.8311778871547612
0.8306443968549185
0.830723383880669
0.8308022696410019
0.8308810543305335
0.8309597381433821
0.8304280940370843
0.8298971297825849
0.8299662032459827
0.8300351884929521
0.8301141610401805
0.8301930328571192
0.8302718041363689
0.83035047507004
0.8304290458497535
0.8305075166666429
0.8305858877113558
0.8306541286340297
0.8307323070729922
0.8308103863007377
0.8308883665060003
0.8309662478770358
0.8310440306016228
0.8311217148670648
0.831189314731159
0.8312568291339839
0.8313342317498184
0.8314115366350773
0.8314887439747396
0.8309644761664328
0.8310418679079787
0.8305185417946865
0.8305961167652374
0.8306735941572089
0.830750974154596
0.830828256940931
0.8308955317953309
0.830962722239625
0.8310397269090671
0.8311067428069939
0.8311835608578348
0.8312602827659338
0.8313369087116711
0.8314035713312263
0.8308842686633118
0.8309609858301886
0.8310376072800761
0.8311141331919962
0.8311905637445246
0.831266899115792
0.8313333149221916
0.8314094665733593
0.8308927422311758
0.8309690729316533
0.8310453088702432
0.8311214502233013
0.8311974971667463
0.8306825049132353
0.8307587294736605
0.8308348596967584
0.8303210471675706
0.8303973537947846
0.8304638144162827
0.8299511824320751
0.8300275760086129
0.8300941416830836
0.830170353037561
0.8296591643965281
0.829725833895361
0.8298021311500379
0.8298686308235782
0.8299447466338831
0.8300207689932237
0.830096698073596
0.8301725340465735
0.8302482770833097
0.8297398580526402
0.8298157731762309
0.8298819391253587
0.8299480241870181
0.8300140285094451
0.829507304438316
0.8295831298596471
0.8296588628109521
0.8297248824557962
0.8298004368331069
0.8298758992391732
0.8299416663929207
0.8300169511975449
0.8300825527460277
0.8301576605889263
0.8296539241443941
0.8297292008247189
0.8292263346424008
0.8292922163900434
0.8293675753207999
0.8294428430731768
0.8295084744256115
0.8295740264652336
0.8290730759661603
0.8291483397525417
0.8292139903920154
0.8292795618866556
0.8293545652650371
0.8294199731727644
0.8294948018110478
0.8295695404569823
0.8296441892728134
0.8297187484203973
0.8297932180612013
0.8298675983563055
0.8299418894664037
0.8294446205092638
0.8295096219939888
0.8295839939556919
0.8296582769557185
0.829732471153593
0.8298065767084595
0.8293111697969917
0.8293854382935328
0.8288908733333101
0.8289653037842437
0.8290396455747236
0.8291045012023578
0.8286112802022374
0.8286856998751254
0.8287506502019971
0.828824898729193
0.8288990591275733
0.8289731315539507
0.8290471161647663
0.8291210131160905
0.8291948225636239
0.8292685446626986
0.8287781433944179
0.828852024615816
0.8289258185587481
0.8289995253777808
0.8285104401120711
0.828584304929222
0.8286580826929643
0.8287317735571027
0.8282439973513599
0.8277567949999767
0.8278308857554146
0.8279048894476853
0.8279788062301586
0.8280526362558451
0.8281171198122934
0.8281907822098242
0.8282551092852726
0.8283286046369791
0.8284020139789118
0.8284661046724914
0.8285393478433432
0.8286125054497431
0.8286855776415412
0.8282020971411669
0.8282753234227173
0.828348464358951
0.8284215200989865
0.8279393189813503
0.8280033432867714
0.8280764722557906
0.8281495162405345
0.8282224753890591
0.8282861867208124
0.8283589819547331
0.8284316927883825
0.8285043193684587
0.8285768618413201
0.8286401837384026
0.8287125637188894
0.828784860023098
0.8288570727960483
0.8289292021824247
0.8284508818118635
0.8285231622548787
0.8285953593774983
0.8286674733237094
0.8287304149625558
0.8288023682163173
0.8288742387176304
0.828946026609172
0.8290177320332908
0.8290802919460157
0.8291518380607913
0.8292233021272702
0.8292946842865095
0.8288197159679033
0.8288912474241323
0.8289626970365899
0.8290340649456598
0.8291053512914052
0.8291765562135688
0.8292476798515747
0.8287746349686017
0.8288459066533402
0.8289170971167856
0.8289792155694526
0.8290502491234825
0.829121201865733
0.8291920739340299
0.8292628654658856
0.8287919609426228
0.8288628991997494
0.8289337569823928
0.8290045344274141
0.8290662865892117
0.8291369088334986
0.829207451143157
0.8292779136538226
0.8293482965008243
0.8294185998191854
0.8294888237436241
0.8295589684085543
0.829629033948087
0.8296990204960305
0.829760033498568
0.8298298674718232
0.8293628838660428
0.8294328626546446
0.8295027627711962
0.8290367499831225
0.8291067940145749
0.8286415264533995
0.8287117135782153
0.8287818220179135
0.8288518519047382
0.828921803370637
0.8289916765472622
0.8290526415491933
0.829122363476779
0.8291920075027696
0.8292615737576535
0.829331062371628
0.8293916680814041
0.8289293538851491
0.8289989114428733
0.8290596008574375
0.8291290085197315
0.8291983389766171
0.8292675923568412
0.8293279976388652
0.8293971021210202
0.8294661299056367
0.8295350811203313
0.8296039558924375
0.8296727543490068
0.8297414766168091
0.8298101228223338
0.8298786930917904
0.8299471875511094
0.8300068836353354
0.8300752316675633
0.8301435042604619
0.830211701538862
0.8302711201708693
0.830339171988957
0.8304071488601085
0.8304750509080665
0.8305428782563019
0.8306106310280136
0.8306783093461301
0.8307372433333096
0.8308047778704483
0.8308722383159389
0.8309396247916429
0.8310069374191543
0.831074176319801
0.831141341614645
0.8312084334244838
0.8312754518698504
0.8313337697103587
0.8314006464991569
0.8314674502783604
0.8315341811674611
0.8316008392856904
0.8316674247520197
0.8317339376851612
0.8318003782035689
0.8318667464254385
0.831933042468709
0.831990685978237
0.8320568426778685
0.8321143563897698
0.8321803741942246
0.8322463203958547
0.832303637891575
0.8323694458721321
0.8324351825933708
0.8325008481709718
0.8325664427203655
0.8326319663567329
0.8326974191950057
0.8327542764740582
0.8328195926605265
0.8328763227076352
0.8329415026792214
0.8330066124137692
0.8330716520247472
0.8331366216253797
0.8332015213286474
0.8327535635214814
0.8323060871305511
0.8323713283136173
0.832428024916777
0.8319814433583452
0.8320467536675364
0.8321119939763962
0.8321771643974051
0.8317316734100404
0.8317969775815706
0.8318537690908853
0.8319189381988003
0.8319756038835232
0.8315314097543809
0.8315966465528043
0.8316618137653095
0.8317269115031745
0.8317919398774402
0.8318484921458761
0.8319133865992311
0.8319782120159336
0.8320429685060899
0.8321076561795723
0.8321722751460197
0.8317305701167489
0.8317869449336631
0.8318516311611639
0.831916248828805
0.8319807980455269
0.8320369210216808
0.8320929846084418
0.8321573379587281
0.8322216232822172
0.8322858406867168
0.8323499902798072
0.8324140721688416
0.8324780864609466
0.832542033263023
0.83259759441515
0.8321591543970273
0.8322231680894498
0.8322871144344843
0.8323509935383567
0.8324148055070701
0.8324702583928333
0.832533940761131
0.832597556306377
0.832661105133694
0.8327245873479845
0.8327880030539311
0.832851352355997
0.832415532705366
0.8324790105491392
0.8325341689858622
0.8325975185161726
0.8326608018850936
0.8327157790761766
0.8327789347313272
0.8328420245307373
0.8329050485773601
0.8329680069739344
0.833030899822985
0.8330937272268231
0.8331564892875475
0.8332191861070446
0.833281817786989
0.8333443844288441
0.8329119275609516
0.8329746211514283
0.8330372497407743
0.8330998134300278
0.8326683790367445
0.8327310688871395
0.832793693874782
0.8328562541002862
0.8329187496640585
0.8329730256714636
0.8330353964222784
0.8330977028069935
0.8331599449251951
0.8332221228762645
0.8332842367593782
0.8328551511585752
0.8329173899742425
0.8329795647582063
0.8330416756092304
0.8331037226258751
0.8331657059064986
0.8332195207905303
0.8332813810517973
0.8333350814204887
0.8333968190363675
0.8334584933964923
0.8330317353353573
0.8330935334083689
0.8331552682608454
0.8327293197596896
0.8327911776289999
0.8328529723135611
0.8329147039101341
0.8329763725152819
0.833037978225371
0.8326133920998738
0.8326751199541276
0.8327287462168801
0.832790352539416
0.8328518961902098
0.8329133772648462
0.8329747958587156
0.8330281337480713
0.8330894317360165
0.8326667582546688
0.8327201712068725
0.8327815320780296
0.8328348327709992
0.8328960734480771
0.8324745673380326
0.8325359282903148
0.832597227199167
0.8326584641586419
0.8327196392626021
0.832780752604721
0.8328418042784824
0.8329027943771821
0.8329637229939274
0.8325440939143335
0.8326051417874883
0.8321861155460252
0.8322472820724104
0.8323083870939929
0.8323614969999759
0.8324224832747121
0.8320046005019839
0.8320657046512553
0.8321267475125134
0.8321877291779206
0.8322486497394547
0.8318319002904114
0.8314155680079838
0.8314767834166841
0.8315379376099757
0.8311223764217649
0.8311836465484274
0.8307686771792069
0.8308300626546664
0.8308913868977313
0.8309526499999758
0.8310138520527909
0.8306000005328442
0.8306613171926088
0.8307225728407717
0.8307837675683496
0.8308370545128982
0.830898131569772
0.8309591479741564
0.8310122685458815
0.8310653364186266
0.8311183516707741
0.8311791380029491
0.8312398641208277
0.8313005301138372
0.8313611360712276
0.8314216820820727
0.8314821682352699
0.8315425946195409
0.8311319563012103
0.8311924958933617
0.831252975752319
0.8313133959664452
0.8313737566239284
0.8314340578127836
0.8314942996208521
0.8315544821358024
0.8316146054451306
0.8316669075565145
0.8317269165306882
0.8313184062573431
0.8313785273981101
0.8309705889646469
0.8310230786708929
0.8310832561666424
0.8311433746937532
0.8307363505141775
0.8303297247919483
0.8303823996330482
0.8304427432860393
0.8300368572922534
0.8300895980068151
0.8301499962353274
0.8302103355099807
0.830270615917049
0.8303231398000733
0.8303756124902293
0.8304357243058696
0.830495777590044
0.8305557724281997
0.8306157089056179
0.8306755871074138
0.8307354071185375
0.8307951690237737
0.8308548729077427
0.8309145188549005
0.8309664502715568
0.8310259843092341
0.8310854606588904
0.8311372338498547
0.8311965987753872
0.8312482681035075
0.8313075219245406
0.8313590876945143
0.8309574649468358
0.8305562300530903
0.8301553824517134
0.8302150205547275
0.8302746011475168
0.8303341243132288
0.8303935901348506
0.8304529986952094
0.830512350076973
0.8305716443626502
0.8306308816345912
0.8306900619749878
0.830749185465874
0.830808252189126
0.8308672622264632
0.8309262156594481
0.8309851125694867
0.8310439530378291
0.8306459434817764
0.8307048899760409
0.8307637800621767
0.8308226138211139
0.8308738444550426
0.8309325694075247
0.8309912382712269
0.8305945837422192
0.8306458254007391
0.8307045470719834
0.8303085963822445
0.8303674227631963
0.8304261931190233
0.8304849075297235
0.8305435660751422
0.8306021688349733
0.8306532120532076
0.8307117070451063
0.8303172570417611
0.8303758559563117
0.8299819395161048
0.8300406418539349
0.8300992885497387
0.8301504007294879
0.8302089399194833
0.8302674237008749
0.8303258521522936
0.8299332630969024
0.8299917942438321
0.830050270094449
0.8301086907270767
0.8301670562198907
0.8302253666509191
0.8302836220980426
0.8303418226389954
0.8303999683513651
0.8304580593125933
0.8305160955999755
0.8305740772906623
0.8306320044616586
0.8306898771898251
0.8307476955518778
0.8308054596243887
0.8308631694837859
0.8309208252063545
0.8305312702015695
0.8305890274179698
0.8306467305292494
0.8307043796113986
0.8303156550537892
0.83037340506078
0.8304311010705692
0.8304813655560502
0.8305315830873179
0.8305817537301343
0.8306392448249872
0.8306893184514681
0.8307393453892531
0.8307966826793792
0.8308539665579635
0.830903846973905
0.8309536809678678
0.8310034686046269
0.8310605498233138
0.8311175779925408
0.8311745531862275
0.8312314754781558
0.831288344941971
0.8313451616511817
0.8313946062215798
0.8310093445875568
0.8310662115747789
0.8311230259073831
0.8307384247847975
0.8307953381729637
0.8308521989366378
0.8304682561460016
0.83052521545956
0.8305821221791078
0.8306316906967917
0.8306884958071713
0.8307452485384728
0.8308019489631093
0.8304192672731218
0.8300369379603809
0.8300938860653232
0.8301507817801045
0.8302076251769872
0.8302644163281007
0.8303211553054419
0.830370593296578
0.8299895145479335
0.8300463015458472
0.830103036469485
0.8301597193904431
0.8297794355061598
0.8298362146886203
0.8298857162379619
0.8299351724976884
0.8295556868221066
0.8296052487111275
0.8296619777752157
0.8297186550319392
0.829775280552235
0.8298318544069101
0.8294534541085029
0.829502927055582
0.8295595476674018
0.8296161167121798
0.8296726342603308
0.8297291003821413
0.8297855151477702
0.8298418786272485
0.8294648491503619
0.8295213070617378
0.8295777137176334
0.829634069187816
0.8296903735419258
0.8297466268494771
0.8298028291798578
0.8298589806023308
0.8299150811860326
0.8299711309999757
0.8300271301130466
0.8300830785940081
0.8301389765114984
0.8301948239340315
0.8302506209299981
0.8303063675676651
0.8303620639151762
0.8304177100405526
0.8304733060116924
0.8305288518963719
0.8305843477622448
0.8302105474257181
0.8298370833917884
0.8298857164927813
0.8299343058786273
0.8299899441823655
0.8300455325190595
0.83010107095599
0.8301565595603165
0.8302119983990787
0.8302673875391956
0.8303227270474666
0.8303780169905711
0.8304261902595995
0.8300546349172014
0.8301099705768986
0.8301652567634981
0.830213438999082
0.8298426424653619
0.8298909257053327
0.8299462109549064
0.8300014468866839
0.8300566335666274
0.8301117710605816
0.8301598268863899
0.8302078399198332
0.8302558102180442
0.8303107610008653
0.8303656629168276
0.8304134991110869
0.8304683066059286
0.8300995373756418
0.8301544355703263
0.8302092850532143
0.8302640858891109
0.8303188381427061
0.8299509520823859
0.829998802457903
0.8300535994333533
0.8301083479159049
0.8301630479699005
0.8302176996595689
0.8302723030490256
0.8303268582022725
0.8303813651831986
0.8304358240555803
0.830490234883081
0.8301240575308398
0.8301785578007689
0.830233010052839
0.8302874143504819
0.8303417707570178
0.8303960793356553
0.8304503401494918
0.830497613450525
0.8305517819727348
0.8306059029160933
0.8306599763432592
0.8307140023167812
0.8307679808990983
0.8304037687198352
0.8304578359421315
0.8300940786771547
0.8301482341462102
0.8301954327745926
0.8302494965266597
0.8303035129995383
0.8303574822552202
0.8304045069899275
0.8304514906549975
0.8305053246486006
0.8305591116666422
0.8306128517705818
0.8306665450217715
0.830720191481457
0.8307737912107769
0.8308273442707635
0.8308808507223427
0.8309343106263347
0.8309877240434538
0.8310410910343083
0.831094411659402
0.831147685979133
0.8312009140537948
0.831247246455507
0.8313003851907821
0.8313466343086015
0.8313996839341176
0.8314526876093302
0.8315056453939148
0.8315585573474441
0.8316114235293872
0.8316642439991108
0.8313048385349797
0.831357745805591
0.8314106073877129
0.8314634233405019
0.8315161937230124
0.831568918594197
0.8316215980129064
0.83167423203789
0.8317268207277961
0.8313687807705307
0.8314214556368084
0.8314740851913731
0.8315266694926666
0.8315792085990299
0.8312220010351987
0.8312746258393914
0.8313272054720783
0.8313797399913953
0.8314322294553783
0.8314846739219641
0.8315370734489897
0.8315894280941937
0.8316349793236054
0.8316872472699796
0.8317394705046801
0.8317916490850543
0.8318437830683513
0.8318958725117224
0.8319479174722211
0.8319999180068041
0.8320518741723301
0.8321037860255615
0.8317490955796853
0.8313947073838694
0.8314401087435868
0.8314921926351391
0.8315375138723157
0.8315895120246456
0.8316347533460637
0.8316866659753259
0.8317385344987008
0.8317903589723744
0.831842139452437
0.831893875994884
0.8319455686556155
0.8319972174904372
0.83204882255506
0.8320936968784165
0.8321452174004832
0.832196694316522
0.8322481276818703
0.8318962257251338
0.8319477426077521
0.8319992159611074
0.8316478649408535
0.8316994214225163
0.8317509343965996
0.8318024039181531
0.8318538300421336
0.8315032805983738
0.8315481389890232
0.8311980134568173
0.8312496073779213
0.8308999020319483
0.8309515779225992
0.8310032103698785
0.8310547994285465
0.8311063451532721
0.8311578475986318
0.8308090612588924
0.8308606451971228
0.8309055661425329
0.8309570663956164
0.8306089486468122
0.8306605299790372
0.8307120681288994
0.8307635631506027
0.8308150150982604
0.8308664240258948
0.8309177899874385
0.8305707065329743
0.830622153073044
0.8306735566694242
0.8303270095035212
0.8303784933068975
0.8304299341892206
0.8304813322041418
0.8305326874052229
0.8305839998459368
0.830635269579667
0.8306864966597088
0.8307376811392682
0.830788823071463
0.8308333632779143
0.8304883328114369
0.8305329607762307
0.8301883412904315
0.8298440076772874
0.8294999595812355
0.8295514660919767
0.8292078242253272
0.8292528715444886
0.8293044163700083
0.82934938645012
0.8294008487261951
0.8294522684538818
0.8295036456859256
0.8295549804749854
0.8296062728736332
0.829657522934354
0.8297087307095461
0.8297598962515215
0.829811019612506
0.8294691114874081
0.8291274849999751
0.8291788055784024
0.8292235867695225
0.828882482867108
0.8289338408799093
0.8285931364652444
0.8286445711544533
0.8286959635975111
0.8287473138464447
0.8287986219531962
0.8288498879696223
0.8285100561172363
0.8281705028155488
0.8282219631462266
0.8282733813308514
0.8283247574211785
0.8283760914688785
0.8284273835255374
0.828478633642657
0.8285298418716546
0.8285810082638639
0.8282426738382763
0.8282874715632403
0.8283386742145813
0.8283833962479359
0.828428081818157
0.8284791645761772
0.828530205718916
0.8285812052972064
0.8286321633617985
0.8282950469405772
0.8283460799308413
0.8280093538820888
0.8280604614871754
0.8281115275751172
0.8277753068980668
0.8278264472645854
0.8278775461379061
0.8279286035685071
0.8279796196067849
0.8280305943030545
0.8280751331875004
0.8281260279392463
0.8281768814973445
0.8282213071520786
0.8282720810553733
0.8283228139126672
0.8283735057737126
0.828424156688182
0.8280897101170525
0.8277555334785871
0.8278063723799673
0.8278508041249754
0.8279015636436675
0.8279522822602495
0.8280029600241399
0.8276696254991704
0.8273365592514846
0.8273874235357762
0.8274382469159388
0.827482683753995
0.8271502278746242
0.8271947446907387
0.8272455638096907
0.827296342142833
0.8269644944323866
0.8270090143223495
0.8270598264087935
0.8271105977804246
0.8271550056707808
0.8268238787669895
0.8268746836054182
0.826925447799976
0.8269761713994164
0.8270268544524143
0.8266964402077269
0.8267471944927878
0.8267979082554654
0.8264679809177737
0.8265187655963068
0.8265695097766911
0.82662021350735
0.8266708768366301
0.8267152122500763
0.8267657974243398
0.8268163423398097
0.8268668470445274
0.8265380729502751
0.8265823730405174
0.8266329105045459
0.8266771377442184
0.8267275974632561
0.8267780171348976
0.8268283968067998
0.8268787365265434
0.8265510002060811
0.8266014099405478
0.8262740430455219
0.8263245225098744
0.8263749620221381
0.8264253616297244
0.8264757213799697
0.8265260413201357
0.8265763214974096
0.8266265619589036
0.8266767627516558
0.8267269239226299
0.8267770455187158
0.8268271275867289
0.8268771701734114
0.8269209526516724
0.8269709188656734
0.8270208457361988
0.827064519980301
0.8271143707474213
0.8271641823082757
0.827213954709098
0.8268889197563636
0.8269387611743698
0.8269885634550238
0.8270383266444058
0.8270880507885233
0.8271377359333122
0.8271873821246359
0.8272369894082863
0.8272865578299831
0.8273360874353747
0.8270122768336386
0.8270618749921546
0.8267384249041638
0.8267880913408707
0.826837718960511
0.8268811405937294
0.8269306931237592
0.8269740445706274
0.827023522184919
0.8267009701091839
0.8267505156062174
0.8268000224863398
0.8268433403973305
0.8268927725739672
0.8265708991708633
0.8266203988871393
0.8266698600972182
0.8267192828460141
0.8263979772561012
0.8264474672299722
0.8261265167572616
0.8261760736878683
0.8262255921575277
0.8262750722109965
0.8263245138929621
0.8263739172480424
0.8264232823207863
0.8264726091556738
0.8265218977971157
0.8265711482894543
0.8266203606769633
0.8266634297950309
0.8267064656165249
0.8267555686707689
0.8268046337929511
0.8268536610270079
0.8269026504168084
0.8269516020061538
0.8266326850751835
0.826681702995355
0.8267245991021005
0.8267735438520613
0.8268224509087221
0.8268652433063707
0.826908002774125
0.8269568016845965
0.8269994930718766
0.8270482193120489
0.8270908427775455
0.8271394965130381
0.8271820522149523
0.8272245752570802
0.827273121706924
0.8273216309278953
0.8270045279647187
0.827053102923353
0.8270955939218503
0.8271380523851267
0.8271865204745317
0.8272289116679231
0.826912571739943
0.8265964736620608
0.8266450746159538
0.8266936384415399
0.8267421651813485
0.8267906548778442
0.8268391075734269
0.8268875233104318
0.8269359021311293
0.8269842440777257
0.8270265346895056
0.8270748053046277
0.8271230391701381
0.8271712363279882
0.8272193968200657
0.8272675206881951
0.8273096071873633
0.8273576602127481
0.827405676737544
0.8274536568033233
0.8275016004515954
0.8275495077238064
0.8275913915282342
0.827639228441984
0.8276870291019152
0.8273735112878614
0.8274213763612095
0.8274692052005883
0.8275169978471262
0.827564754341889
0.8272518754177522
0.8272996960128326
0.8273474804759936
0.8270350380740011
0.827082886368424
0.8271306985509266
0.8271784746623748
0.826866567243573
0.8269144068978348
0.8269622105011137
0.8270099780941454
0.8270577097176041
0.8271054054121025
0.8271530652181929
0.8272006891763659
0.8272482773270515
0.827295829710619
0.8269850499098261
0.827032665426195
0.8267222177289629
0.8264120030131172
0.826453857888206
0.8265016011623387
0.8261918179535073
0.8262396236305574
0.8259301705879991
0.8259780384275394
0.826019961729026
0.8257109381743201
0.8257588342969177
0.8258066946093301
0.8254980971898198
0.8251897303249749
0.8252377495332182
0.8252857328928549
0.8253336804440143
0.8253815922267657
0.8254294682811181
0.8251218165970774
0.8251697537630249
0.8252176552215863
0.824910426012643
0.8246034254819349
0.8246514841666516
0.8246936357530529
0.8247416251709886
0.8247895789223186
0.8244831934918125
0.8245312075937467
0.8245791860504676
0.8246271289016549
0.8246750361869288
0.8247229079458511
0.8247707442179246
0.8248185450425938
0.824513056692578
0.8245609175268275
0.8246028998297412
0.8246506920125641
0.8246984488461394
0.8247461703696715
0.8247938566223065
0.8248415076431332
0.8248891234711824
0.8249308761387825
0.8249725979926057
0.82502011277387
0.8247159018178325
0.8244119151234655
0.8244595839719829
0.8245072177053266
0.8245548163622836
0.8246023799815835
0.8246499086018994
0.8246974022618473
0.8247448609999863
0.8247922848548191
0.8248396738647917
0.8248870280682936
0.8245842061049792
0.8246258255155828
0.8246674143910356
0.8243650060982629
0.8244124475073179
0.8244598541480261
0.8245072260585947
0.8245545632771746
0.8242527497474245
0.8243001454372353
0.8243475064557294
0.8243948328409376
0.824442124630835
0.8244836134782478
0.8245308382980148
0.8245780286345252
0.8246251845255346
0.8243243362276413
0.8243715502443344
0.8240710137695826
0.8241182856924071
0.8241655231730293
0.824212726249077
0.8242598949581237
0.8243070293376877
0.8243541294252332
0.8244011952581696
0.8244482268738519
0.8244894873655401
0.8245364527424506
0.8245833840123336
0.8246302812123292
0.8243310684832971
0.8243722966412647
0.8244192193654702
0.8244661080753777
0.8245129628079592
0.824559783600133
0.8246065704887645
0.8246476094064304
0.824688618628787
0.8247353081591202
0.8247819639298509
0.8248285859775814
0.8248751743388613
0.8249217290501871
0.824968250148003
0.8246705351533627
0.824717113304462
0.8247636578615105
0.8248101688608395
0.8248566463387276
0.8248974029863
0.8246003567482783
0.8243035243664394
0.8243444360525256
0.8240479092769671
0.8240945605753214
0.8241411783357185
0.8241877625943116
0.8238917181393567
0.8239383585170447
0.8239849654127672
0.8240315388625653
0.8240780789024282
0.8241245855682933
0.8241710588960467
0.8242118421425905
0.8242582509276397
0.824298973752227
0.8240039490658447
0.824050382418594
0.824096782557214
0.8241431495173295
0.8241838407076377
0.8242301434333585
0.8242707744892751
0.8243170131167336
0.8243575841684405
0.8244037588333823
0.8244442700106884
0.8244903808484744
0.8241965496364828
0.8242427158710263
0.8242888492236364
0.8243349497294308
0.8243753988932281
0.8244214358093103
0.8244674399822088
0.8245134114468438
0.8245593502380852
0.8246052563907538
0.8246511299396208
0.8243583890344239
0.8240658558942413
0.8241062713763646
0.8241466581950254
0.8238545112052363
0.8238949586144477
0.8239409700247863
0.8239869488491403
0.8240328951221141
0.8237413052795372
0.8237817211956038
0.8238221085289857
0.8238624673099936
0.8239083763922161
0.8239542530413183
0.8236633087429279
0.8237092395093443
0.8237551378616699
0.8237954348500783
0.8238357034203004
0.8238815086605471
0.8235912050986512
0.8236370641916071
0.8236828909894269
0.8237286855262136
0.8237744478360215
0.8238201779528572
0.8238658759106797
0.8239115417434002
0.8239571754848818
0.8239972316578762
0.8240372597015356
0.824082801263592
0.8241283108666574
0.8241737885443612
0.8242192343302854
0.8239303386996053
0.8239758379397246
0.8240213053064709
0.8240667408333244
0.8237783030521437
0.8238237918089485
0.8238692487443074
0.8239091535874038
0.8239545489094634
0.8239999125087264
0.8240452444184335
0.8240905446717791
0.8241358133019112
0.8241810503419316
0.8238935787512995
0.8239388687064072
0.8239841270895699
0.8240293539337896
0.8237423356983546
0.8237876152367606
0.8238328632544297
0.8235462129888576
0.8235915134956441
0.8236312929068069
0.8236765323496618
0.8237217403544048
0.8237669169537954
0.8238120621805477
0.8238571760673299
0.8239022586467654
0.8236164791605889
0.8236561395700338
0.8237012449531985
0.8237463190783014
0.8237913619778241
0.823836373684203
0.8238813542298299
0.8239263036470514
0.8239712219681697
0.8236863079910024
0.8237258208814305
0.8237707619142981
0.8238156718998201
0.8238550991885286
0.8235707170348563
0.8232865311421597
0.8233315461952325
0.8233765302034411
0.8230927051327057
0.823137740441068
0.8231827447226936
0.8232277180096349
0.8232726603339001
0.8233121388059118
0.8233570211695838
0.823401872665055
0.8234466933241595
0.8234914831786875
0.8235362422603849
0.8235809706009549
0.8236256682320566
0.8236649171791286
0.8237095553447619
0.8237541628943694
0.8237933274254305
0.8238378756922485
0.8238769847105107
0.8239214738150621
0.8239605274358032
0.8240049574982824
0.8240493571604453
0.8237675345348774
0.8238119850085407
0.8238564050991052
0.8239007948377116
0.8239451542554583
0.8239894833834013
0.8240337822525537
0.824078050893887
0.8241222893383298
0.8241664976167689
0.8242106757600488
0.8242548237989722
0.8242989417642995
0.8243430296867497
0.8243870875969993
0.8244311155256836
0.824475113503396
0.8245190815606883
0.8245630197280709
0.8246069280360124
0.8246508065149405
0.8246946551952411
0.8247384741072591
0.824782263281298
0.8248260227476206
0.8248643988334979
0.8249081007898256
0.8249517731277485
0.8249954158773665
0.8250390290687389
0.8250826127318843
0.8251261668967805
0.8251696915933648
0.8252131868515342
0.825256652701145
0.8253000891720133
0.8250212715743199
0.8250647581999282
0.8251082154625211
0.8248297449206843
0.8248732521491187
0.82491673003035
0.824960178594062
0.8249982766464401
0.8250416684568693
0.8250850310373824
0.8251283644175045
0.8251716686267212
0.825214943694478
0.8249373739185969
0.8249806986650938
0.8247033942285676
0.8247467684811791
0.8247848102452096
0.8248281280288747
0.8245512471534036
0.8245946142416072
0.824637952234146
0.8243614136854425
0.8244048007978511
0.8241285257305595
0.8241719617922914
0.8242153687608808
0.8242587466655474
0.824302095535472
0.8243454153997961
0.8243834259966523
0.8244266897024375
0.8244699244886332
0.8245131303842268
0.8245563074181667
0.8245941841435696
0.8246373053003976
0.8246803976810114
0.8247234613142066
0.8244484618272729
0.8244915740633305
0.8245346575674748
0.8245777123684184
0.824303127715615
0.8243462309254301
0.8243893054475848
0.8244323513107094
0.8244701181044204
0.8241960256449442
0.823922115367229
0.8239652592392002
0.8240083744536675
0.8240514610391743
0.824094519024226
0.8241375484372904
0.8241805493067971
0.8242235216611384
0.8242664655286688
0.824309380937705
0.8240363404007929
0.8237634806854284
0.8238065199735167
0.8238495307776288
0.8238925131260318
0.8239354670469559
0.8239783925685933
0.8240212897190994
0.8240641585265923
0.824106999019153
0.8241498112248251
0.8241873845874572
0.8239154652919812
0.823958298308046
0.8240011030794578
0.8240438796341449
0.8240866279999987
0.8241293482048736
0.8241720402765875
0.8242147042429218
0.8242573401316211
0.8242999479703937
0.8243425277869112
0.824385079608809
0.8244276034636863
0.8244700993791056
0.8245125673825937
0.8245550075016408
0.8245974197637014
0.8246398041961936
0.8246821608264999
0.8247244896819668
0.8247667907899046
0.8248090641775881
0.8248513098722565
0.8248883582645707
0.8249305503469718
0.8249727148167537
0.8250148517010139
0.8250517981523869
0.8250938816345209
0.825135937611111
0.8251779661091146
0.825219967155454
0.8252619407770161
0.8253038870006528
0.8253406547699838
0.8253825479582519
0.825113430727095
0.8248444889308997
0.8248865028380582
0.8249284893745931
0.8249704485672422
0.8250072410970054
0.8250491473543772
0.8250910263467798
0.825127743769106
0.8251695699804945
0.8252113690055253
0.8252531408706957
0.8252948856024689
0.8253366032272733
0.8253782937715034
0.8254199572615192
0.8254564727148888
0.825498083835928
0.8252304993679099
0.8252721567465983
0.8253137871363792
0.8253553905634724
0.8253969670540637
0.8254385166343052
0.8254800393303149
0.8255215351681771
0.8255630041739423
0.8255993435714297
0.8256356594862693
0.8253689813016807
0.8254104460058131
0.8254518839412536
0.8254932951339153
0.8255346796096786
0.8255709461109332
0.8253048046067065
0.8253462098163081
0.8251348991752591
0.8251763324347839
0.8252177390148114
0.8252591189411023
0.8253004722393837
0.8250350169572225
0.8250764157202588
0.8251177878688541
0.8251540601413898
0.8251953807677498
0.825236674855493
0.8252779424301784
0.8253191835173317
0.825054403541869
0.8250956898685073
0.8251369497210663
0.8251731228461557
0.8252143314482557
0.8252555136515074
0.82529666948127
0.8253377989628702
0.8253789021216021
0.8254149284165088
0.8254559806204051
0.8251920880434804
0.8249283641419005
0.8249695324504814
0.8247060480900693
0.8247472610919563
0.824788447784873
0.8248296081940036
0.8248707423445001
0.824906815800385
0.8246438553873151
0.8246850094072682
0.824721107556549
0.824762210761149
0.8247982613467073
0.8245357539433505
0.8245768768883257
0.8246129520229032
0.8246540242702727
0.8246950704068684
0.8247360904575812
0.8247770844472707
0.8248180524007648
0.8245562054000026
0.8245972174484318
0.8246382034739875
0.8243766626546174
0.8244176926188994
0.8244586965736954
0.8244996745437292
0.8242385089832148
0.8242795307251455
0.8243205264957295
0.8243614963196233
0.824402440221452
0.8244433582258096
0.8244792588713279
0.8242186775632143
0.8242596148436051
0.8242955395072679
0.8243364266656174
0.8243772880113669
0.8244181235689525
0.8244539528990569
0.8244947385241282
0.8245354984331685
0.824576232650492
0.8246119670132359
0.8243522467086648
0.8243930001479883
0.8244337279320149
0.8244694621585937
0.8242101134759393
0.8239509279056638
0.8239917434486046
0.8240275716561946
0.8237686877191364
0.8238095220414607
0.8235508691303017
0.8235917461864443
0.8233333239253252
0.8233742435759133
0.8234151375635032
0.8234560059122294
0.8234968486461962
0.8235327196522594
0.8235735127779555
0.8236142803600539
0.8236550224225391
0.8236957389893657
0.8234380925273733
0.8234788514634186
0.8235195849171656
0.823262235046879
0.8233030107216536
0.8233437609275495
0.8230867069903257
0.8231225716573074
0.8228657471419698
0.8229065828945769
0.8229473931805468
0.8229881780236951
0.8230289374478074
0.8230696714766399
0.823110380133919
0.8228541191189335
0.822894869523814
0.822935594570633
0.8229762942830527
0.8230169686847061
0.8230576177991965
0.8230982416500979
0.8231388402609554
0.8228832070807501
0.822923847243097
0.8229595620949768
0.8230001533478174
0.82304071941998
0.8230812603348886
0.8231168821078784
0.822861810251012
0.8229023689126443
0.8229429024527767
0.8229785229473734
0.8230190078273031
0.823059467654708
0.8230999024528353
0.8231403122449031
0.823180697054101
0.8232210569035899
0.823261391816502
0.8233017018159411
0.8233419869249823
0.8233822471666721
0.823422482564029
0.8231684966039536
0.8229146672803015
0.8226609944482176
0.8227014025146434
0.8227369218299501
0.8224835381151887
0.8225239634944637
0.8225595046260443
0.8225998817538517
0.8226402340418388
0.8226805615129208
0.8227208641899842
0.8227611420958878
0.8225083736958583
0.8222557605589739
0.8222961441664166
0.8223316570442046
0.822371992580552
0.8224123033711715
0.8224525894388284
0.8224880108093253
0.8225282489825373
0.8225684625000059
0.8226086513843858
0.8226488156583037
0.8226889553443587
0.8227290704651224
0.8227643314102233
0.8228043989449603
0.8228444419810518
0.8228844605409599
0.822924454647119
0.8229596020647589
0.8229995488030598
0.8230394711538526
0.8230793691394632
0.8231192427821907
0.8231590921043066
0.8231989171280554
0.8229480183419755
0.822987883409513
0.8227372017514535
0.8227771067356949
0.8228169874246642
0.8228568438405424
0.8228918728202075
0.8226416015693498
0.8226814749559205
0.8224314197963594
0.8221815165998245
0.8219317652278318
0.8219718057394542
0.8220070289617554
0.8220470223277762
0.8220822013561961
0.8221221476615173
0.8221620697422749
0.822201967620498
0.8222418413181888
0.822281690857323
0.8223215162598496
0.822361317547691
0.8221124188438328
0.822152259313169
0.822192075680588
0.8219434539461821
0.8219785366686891
0.8220135981867706
0.8220534083293123
0.8220884260555795
0.8221281895652246
0.8221679290703362
0.8219198397736946
0.8219596181538534
0.8219993725422269
0.8220391029605139
0.8220740511211647
0.8221137350979285
0.8221533951686821
0.8219058331707392
0.8219455319476294
0.8219804556816205
0.8220201081227512
0.8220597367127895
0.8220993414732487
0.8221389224256163
0.8221784795913538
0.8219315049804823
0.8219711006756835
0.8217243366106352
0.8217639707142935
0.8218035810351113
0.8218384321205837
0.821877996359828
0.8219175368795043
0.821957053700937
0.8219965468454244
0.8217503663881481
0.8215043333443194
0.8215439265309867
0.8212981024955197
0.8213377336853207
0.8213773411722569
0.8214169249775867
0.8211714327704804
0.8212110544427929
0.8212459367742018
0.8212807982741198
0.8213156389612021
0.8213551703043949
0.8213899680161179
0.8214294536116992
0.8214689156619044
0.8215083541877877
0.8215477692103778
0.8215871607506786
0.8216265288296689
0.8216658734683026
0.8217051946875085
0.8217444925081906
0.8217790709161299
0.8218136287600442
0.8215693321997706
0.8216039318335894
0.8216432013636448
0.821682447567576
0.8217169827969205
0.8217561838023237
0.8217953615430352
0.8218345160397594
0.8218736473131759
0.8216299848028548
0.8216644741671693
0.8214210180266752
0.8214602254176626
0.8214994095884007
0.8215385705595114
0.821577708351592
0.8216168229852159
0.8216559144809317
0.8216949828592638
0.8217340281407125
0.8217730503457537
0.8218120494948392
0.8218510256083966
0.8218899787068293
0.8219289088105168
0.8219678159398145
0.8220067001150536
0.8217642917693989
0.8215220263531933
0.8215610075331659
0.8215999657424962
0.8216389010014822
0.8213969578622002
0.8214359299587967
0.8214748791171372
0.8215138053574677
0.8215527087000096
0.8215915891649612
0.8216304467724965
0.8216692815427662
0.821708093495897
0.8217422459207147
0.8217763782912605
0.8218151246345856
0.8218538482394464
0.8218925491258532
0.8216515249178984
0.8216902624274506
0.8217289772303734
0.8214882128069247
0.821526964112488
0.8215656927232897
0.8216043986592607
0.8216430819403087
0.8214026948478744
0.8214414144954767
0.8214754951052733
0.8215141708360231
0.8215528239626052
0.8215914545048306
0.821630062482487
0.8216686479153389
0.8217072108231278
0.8217411442602963
0.821779663521014
0.8218181603149711
0.8218566346618181
0.8218950865811823
0.821933516092668
0.8216940947363928
0.8217325603960502
0.8217710036593994
0.8215318386408722
0.8212928127931443
0.821331350418859
0.8213698656324622
0.8214083584534992
0.821446828901493
0.8214852769959435
0.8215237027563281
0.8215621062021017
0.8216004873526962
0.8216388462275213
0.8216771828459642
0.8217109183207768
0.8217492118121307
0.8215110236347938
0.8215493528571541
0.821587659872549
0.8216213724239904
0.8216596364070755
0.8216978782402429
0.8217360979427197
0.8217742955337112
0.8218124710324002
0.8218460601127607
0.8216085323497224
0.8216467226524241
0.8214093896880531
0.8214476154403811
0.8214858191224134
0.8215240007532584
0.8215621603520025
0.8216002979377101
0.8216338610294234
0.8216719559585012
0.8217100289308474
0.8217480799654396
0.8217815618260487
0.8218195703512932
0.8218530123575247
0.821890978446055
0.8216545310989761
0.8216925324331439
0.8217305119149055
0.8217684695631048
0.8215323291982878
0.82157032197071
0.8216082929207472
0.8216462420671955
0.8216841694288296
0.8217220750244024
0.8217554298795302
0.821793293297976
0.8215576874226039
0.821595585812566
0.821633462484253
0.8216713174563285
0.821709150747435
0.8217469623761933
0.8215117743503272
0.8215496208154631
0.8215874456293031
0.8213525049814251
0.821117698662105
0.8211556144870088
0.8211889977685839
0.8209544393573389
0.8209923693204009
0.8207580009591904
0.8207959653339166
0.8208339080456617
0.8208718291129619
0.8209097285543326
0.8209476063882681
0.8209854626332417
0.8210232973077052
0.8210611104300898
0.8210989020188056
0.8211366720922418
0.8211699277632457
0.8209363090071253
0.8209696027474531
0.821002877554747
0.8210406212421959
0.8210783434782738
0.821116044281263
0.821149239696122
0.8211868989608306
0.8212245368464507
0.8212621533711821
0.8212997485532045
0.8213328447958157
0.8213659222710649
0.8214034560714416
0.8214409686001831
0.8214739873342907
0.8215114586406248
0.8215489087287787
0.821316372949348
0.8213538570458536
0.8213913199349496
0.8214287616346286
0.8214661821628632
0.8214991191096798
0.8215364986097901
0.8215738569915387
0.8216111942728177
0.8216485104714984
0.8216858056054326
0.8217186248194266
0.821755879134005
0.8217886600761556
0.821825873639709
0.8218586163754362
0.8218957892561419
0.8219329411943798
0.8219700722078424
0.8220071823142028
0.8220442715311141
0.8220813398762096
0.8221183873671024
0.8221554140213861
0.8221924198566346
0.8222249675463882
0.8222619330430034
0.8222988777724858
0.8223358017523307
0.822372705000014
0.8224051564159556
0.8224420194949634
0.8224788618934221
0.8225156836287297
0.8225480585702412
0.8225804153643638
0.822617177694046
0.8226539194285855
0.8226906405852843
0.8227273411814251
0.8227640212342712
0.8228006807610663
0.8228373197790353
0.8228739383053835
0.822910536357297
0.8229471139519429
0.8229836711064688
0.8230202078380033
0.823056724163656
0.8230932201005171
0.823129695665658
0.8231661508761308
0.8229365368870439
0.8229730256302434
0.8230094940284508
0.823045942098677
0.8228166175118565
0.8228530990028003
0.8226239558396139
0.8226604706542465
0.8224315086529511
0.8224680566945057
0.822504584403353
0.8225410917964555
0.8225775788907573
0.8226140457031835
0.8226504922506404
0.8226825329750151
0.8227189402610537
0.8227509441921306
0.8227829303580501
0.8228192794811472
0.8228556084382953
0.8228919172462714
0.8226637797588175
0.822700121607554
0.8224721636907883
0.8225041650581869
0.8222763876654818
0.8223127965199488
0.8220851981815818
0.822121639789722
0.821894220248978
0.8216669264933781
0.8217034535167419
0.821739960348274
0.821512897634721
0.8215494369364795
0.8215859560563534
0.8216180960740077
0.8216545760833718
0.8216866794288233
0.8217231203917396
0.8217595412548417
0.8217915891067151
0.8215650754382734
0.8216015097437466
0.8216379239752222
0.8216699700165399
0.8217063453469318
0.8214801668868859
0.8215165744276435
0.8212905726189976
0.8213270122772433
0.8213634318971836
0.8213998314953428
0.8214362110882267
0.8214725706923235
0.8215089103241026
0.8212833450000158
0.8213197166236776
0.8213560682848677
0.8213924000000159
0.8214287117855343
0.8214650036578169
0.8215012756332397
0.8215332010441377
0.8213081234548105
0.8213444085949215
0.8213806738636524
0.8214169192773224
0.821453144852233
0.8214893506046674
0.8215212181510009
0.8215530682690891
0.8215892170120446
0.8213646777343698
0.8214008581967375
0.8214370188937611
0.8212127051256307
0.82098851383294
0.8210247574618067
0.8210609813124311
0.8210928787807037
0.8211290642978074
0.8211652300845311
0.8212013761570074
0.8212375025313516
0.8212736092236613
0.8213096962500166
0.8210860889273239
0.821122207348955
0.8208987727347105
0.8206754596844562
0.8204522680990103
0.8204842269983852
0.820520459926627
0.820552382926647
0.8205885776528283
0.8206247527186478
0.8206609081401198
0.8206970439332415
0.8207331601139923
0.8207692566983348
0.8208010516110826
0.8208328292814701
0.8208688694931043
0.8209048901707485
0.8206824829937854
0.820718534642487
0.8207545667668731
0.8207905793827998
0.8208265725061062
0.8208625461526143
0.820898500338129
0.820930165724733
0.820966082189798
0.8210019792405576
0.8210378568927488
0.8210694504214109
0.8211052904753074
0.821141111177123
0.8211769125425273
0.8212084344495584
0.8212441983382961
0.8212799429369104
0.821315668261004
0.8213513743261629
0.8211300454729357
0.8211615290544354
0.8211972477834808
0.8212329472778849
0.8210118886110537
0.8210476187728915
0.8210833297094605
0.8211190214362735
0.8211546939688263
0.8211903473225982
0.8212259815130517
0.8212615965556329
0.821297192465771
0.8213327692588791
0.8211122772402861
0.8211478845652351
0.8211834727824165
0.8212190419072066
0.8212545919549655
0.821285890214495
0.8213214032886804
0.8213568973312076
0.8211368713742477
0.8211723958248707
0.82120790125303
0.8212433876740008
0.8212788551030419
0.8210591443338865
0.8210946420674158
0.8211301208181999
0.8211655806014616
0.8212010214324074
0.8209816249532643
0.8210170959855952
0.8210525480747847
0.8210837665883792
0.8211191819615876
0.8211545784365178
0.8211899560282926
0.8212253147520184
0.8212606546227857
0.8212959756556688
0.821331277865726
0.8213665612679995
0.8213976213315765
0.8214328682827662
0.8214680964706069
0.8214991047206146
0.8215300964724846
0.8215652706941675
0.8216004262111327
0.8216355630382962
0.8216706811905582
0.821705780682803
0.8214875321354769
0.8215226616197745
0.8215577724528991
0.8215928646497004
0.8216279382250122
0.8216629931936529
0.8216980295704247
0.8217330473701144
0.8217680466074933
0.821550302027046
0.8215811488609461
0.8216161605190868
0.8216511536378269
0.8216861282318879
0.8217210843159758
0.8217560219047811
0.8217909410129788
0.8215736509704054
0.821356475804936
0.8213914728171441
0.8214264513368753
0.8214614113787833
0.8214963529575056
0.8215312760876646
0.8215620139667653
0.8213452429868268
0.8213801783408267
0.8214150952690068
0.821449993785941
0.8214848739061872
0.8215197356442884
0.8215504198814737
0.8215810879563008
0.8216158968246641
0.8216506873677479
0.8214344635026511
0.8214651298105957
0.8214999325565688
0.8215347169997567
0.8215694831545938
0.8216042310354994
0.8216389606568774
0.8216736720331167
0.8217083651785912
0.821492637070117
0.8215273595197049
0.821562063747068
0.8215967497665467
0.8216272770023803
0.8214118529654105
0.8214465510825888
0.8214812310141709
0.8212660145533341
0.8213007236040012
0.821335414477632
0.8213700871885018
0.8211551251138647
0.8211898268524535
0.8212203806774985
0.8210056263938486
0.8207909844000201
0.8208257450339982
0.8208604875019799
0.8208910874529982
0.8209257947088214
0.8207114537702551
0.820746189796418
0.8207809076931308
0.8205667723141346
0.8206015188967338
0.8206321305215326
0.8206668419499681
0.8207015352853995
0.8207362105419693
0.8207667551862667
0.8207972839218952
0.8205835902785935
0.8206182601327636
0.8206529119438143
0.8206875457258268
0.8207221614928683
0.8207567592589908
0.8205845835092485
0.8206191990462783
0.8204059958249101
0.8204406397662544
0.8204752657154192
0.820505775018193
0.8205403660887826
0.8205749392086351
0.8206094943917198
0.8206440316519917
0.8204312642079543
0.8204617374676205
0.8202491275330603
0.820283722362715
0.82031829927223
0.8203528582755257
0.8201404966761792
0.8201750838069567
0.8202055681578474
0.8199934094490637
0.8200280077838326
0.8198160046794417
0.8198506309821868
0.8198811597855505
0.8196693589176132
0.8197039962655167
0.8197386157268476
0.8197691419230978
0.8195575885961499
0.8195922190351086
0.8196227593706682
0.8196573551444252
0.8196878629415005
0.8197224241031137
0.8195112098737647
0.8195417317413912
0.8195763038346847
0.8193652903681979
0.819399890079815
0.8194344719840662
0.8194690360946955
0.8194995217078398
0.8195340513165548
0.8195685631722575
0.8195989997018971
0.81963347713517
0.8196679368559162
0.8197023788777817
0.8197368032143985
0.819767157500021
0.8195567989787226
0.8195912341688256
0.8196256516953276
0.8196600515718161
0.8196944338118644
0.819728798429032
0.8197631454368648
0.8197974748488943
0.8198317866786385
0.8198660809396016
0.8199003576452736
0.819934616809131
0.8199688584446365
0.8200030825652389
0.8200372891843735
0.8200714783154613
0.8201056499719103
0.8198961186356886
0.8199303176270971
0.8199644991522179
0.8199986632244283
0.8200287802322831
0.8200629104669777
0.8200970232882872
0.8201311187095347
0.8201651967440301
0.820199257405069
0.8202333007059344
0.8200243240688118
0.8200583945848412
0.8200924477489397
0.8201264835743601
0.8201605020743413
0.8201945032621086
0.8202244708522226
0.8202584384766244
0.8200498805212527
0.8200838752567583
0.8201138404981162
0.8201478017098799
0.8201817456693136
0.8202156723895601
0.8202455737420887
0.8202794670406314
0.8203133431388195
0.8203472020497433
0.8203810437864794
0.8201730364224361
0.8199651345120629
0.8199990473441684
0.8200329429921683
0.8200668214691208
0.8201006827880701
0.8201345269620479
0.8201683540040722
0.8199608215258323
0.8197533940475814
0.8197872918159053
0.8198211724425005
0.8198550359403665
0.8198888823224892
0.8196817350556064
0.8197156081131827
0.8197494640631541
0.8197833029184778
0.8198171246920976
0.8198509293969445
0.8198847170459361
0.8199184876519776
0.8197117507665383
0.8197415680968215
0.8197713703982084
0.8198011576820586
0.8198349068035493
0.8198686389272453
0.8199023540659847
0.8199360522325928
0.8199697334398821
0.819763451745935
0.8197971594215523
0.819826880301758
0.8198605550854932
0.8198942129429736
0.8199238870351989
0.8199535462195658
0.819987155366673
0.8197812836229204
0.8198149191365692
0.8198445758946278
0.8198781786528079
0.819907804667693
0.8199413747191806
0.8199749279393563
0.8200084643408753
0.8200380280180637
0.8200715318111453
0.8201050188229634
0.820134536119202
0.8201679905957678
0.8202014283283515
0.8202348493295204
0.8202682536118292
0.8203016411878202
0.8203350120700234
0.8203683662709557
0.8204017038031219
0.8204350246790142
0.8204683289111124
0.8202634679051422
0.8202928572291798
0.8203261720065121
0.8203555310204825
0.8203848753879007
0.8204181422942878
0.8204513926128383
0.8204846263559558
0.8205178435360315
0.8205510441654447
0.8203466727970348
0.8203798995144659
0.8201756725043802
0.8202089252414373
0.8202421614307278
0.8202753810846009
0.8203046578115134
0.8203378454077811
0.8203710165051195
0.820404171115829
0.8204373092521977
0.8202335245256075
0.8202666885796117
0.8202998361668561
0.820332967299602
0.8203660819900984
0.8203991802505822
0.820432262093278
0.8204653275303985
0.8204983765741442
0.8205314092367032
0.8205644255302522
0.8205974254669551
0.8206304090589643
0.82066337631842
0.8206963272574501
0.8207292618881709
0.8207621802226864
0.8207950822730891
0.8208279680514587
0.8206250439555252
0.8206579555042263
0.8206908507882628
0.8207237298196887
0.8207565926105458
0.8207894391728642
0.8205868251419649
0.8206196973889684
0.8206486580113743
0.8204462286433399
0.8204791112429347
0.8205119776282299
0.820309731639167
0.8203387329620749
0.8201366293077359
0.8201656589803202
0.8201985620857178
0.8202314489906697
0.8202643197071378
0.820297174247072
0.820330012622411
0.8203628348450814
0.8201611228129091
0.8201900893756394
0.8202229217867046
0.820255738063907
0.8202885382191357
0.8203213222642686
0.8201199175693842
0.8201527269096961
0.8201855201472643
0.8202182972939407
0.8200171154697332
0.8200499178372002
0.8200788335474631
0.8201116047083584
0.8201443598088956
0.8201770988608776
0.8202098218760967
0.8202425288663328
0.8202752198433545
0.8203078948189191
0.8203405538047721
0.8203731968126476
0.8204019627464181
0.8204307146137172
0.82023016934004
0.8202628074144925
0.8202954295407046
0.8200950642672457
0.8198947968522842
0.819927484931666
0.8199601570539673
0.8199928132308698
0.8200254534740435
0.8200580777951475
0.820090686205829
0.8198907616114346
0.8196909344699256
0.8197236085039242
0.8197562666187832
0.8197889088261338
0.8195893011054554
0.8196219680647774
0.8196546191239001
0.8196834129148676
0.8197160331428134
0.8197447979937027
0.8197773874349881
0.8198061233884554
0.8198386820875105
0.8198712249660122
0.8199037520354885
0.8199362633074566
0.8197372013353014
0.8197697372500259
0.8198022573744496
0.8198347617200648
0.8198672502983524
0.8198997231207825
0.8199321801988139
0.8199646215438942
0.81999704716746
0.820029457080937
0.8200618512957394
0.8198632891041424
0.8198957078601085
0.819928110924518
0.8199604983087608
0.819992870024216
0.8200252260822513
0.8200575664942237
0.8200860749625596
0.8201183850386924
0.820146865037475
0.8201791448212824
0.8202114090147571
0.8202398459271147
0.8202720798938231
0.8203042983035979
0.8203365011676983
0.8203686884973733
0.8201708662913214
0.8202030780328134
0.8202352742468331
0.820267454944605
0.8202996201373429
0.8201020527914524
0.8201342423212402
0.8201626156620392
0.8201947751215669
0.8202231202430488
0.8202552496752732
0.8202873636532253
0.8203194621880526
0.8203515452908922
0.8203836129728699
0.8204156652451013
0.8204477021186912
0.8204797236047339
0.8205117297143126
0.8205399307153414
0.8205681181809723
0.8205962921209481
0.8206282395610727
0.820660171678684
0.8204634178614509
0.8204953741778792
0.8205273151785556
0.820555458394852
0.8205873697030209
0.8206192657279963
0.8204228043284923
0.8204547244734592
0.8204866293419748
0.8205185189450032
0.8205503932934975
0.8205784771544986
0.8206065475878827
0.82063837804257
0.8206701932855707
0.8207019933277863
0.8207337781801084
0.8207655478534178
0.8207973023585854
0.8208290417064712
0.8208607659079251
0.8208924749737868
0.8209204035750333
0.8209520832999796
0.8209837479213623
0.8210153974499798
0.8210470318966202
0.8210786512720617
0.8208831097975983
0.8209147531452655
0.8207193437776995
0.8207510110376286
0.8207826632286738
0.8205874247264785
0.8206191007657826
0.8206507617427761
0.8206824076681998
0.8207140385527844
0.8207456544072503
0.8205507029453959
0.8205823425718634
0.8206102188200657
0.8206418292998141
0.8206734247769618
0.8207050052621867
0.8207365707661569
0.8205419450676115
0.8205735342627116
0.8206051084830808
0.8206366677393644
0.8206644716797247
0.8206960019256556
0.8207237786479086
0.8207552799242703
0.8207867662887853
0.8208182377520393
0.8208496943246081
0.8208811360170574
0.8209088295531138
0.8209402423995552
0.8209716403970974
0.8210030235562663
0.8210343918875783
0.8210657454015398
0.8210933561110081
0.8211246809018223
0.8211522646684256
0.8211835607763377
0.8212148421184523
0.8212461087052169
0.821277360547069
0.8213085976544366
0.8213398200377375
0.8213710277073799
0.8214022206737622
0.8214333989472729
0.8214608450741984
0.8214919948682017
0.8215231300000284
0.8213298304400285
0.8213609890708353
0.8213921330456541
0.8214232623748228
0.8214543770686699
0.821485477137514
0.8215165625916641
0.8215476334414193
0.8215786896970696
0.8213857855670632
0.8214131591150522
0.8214442250645676
0.8212514882684473
0.8212825775674695
0.8213136522842689
0.8211210816741202
0.8211521796788849
0.8209597371713435
0.8207673848430466
0.8207985438463629
0.8208296882552982
0.8206375014868001
0.8206686690122011
0.8204766098806748
0.8205078004656349
0.8205389764585085
0.8205701378695331
0.8203782813958672
0.8204057752758588
0.8204369459687132
0.8204644132944214
0.8204955557276626
0.8205266836151621
0.8203351060565315
0.8203662568651083
0.8203973931342181
0.8204285148740375
0.8202371389666724
0.8202682835634619
0.8202994136372406
0.8203305291981644
0.8203616302563798
0.8203927168220236
0.8202016167249302
0.82022904930138
0.8200380762980501
0.8200692092342006
0.8201003276798059
0.8201314316449805
0.8201625211398292
0.820193596174448
0.8200028978261164
0.820033995518393
0.8200650787567108
0.8198745431900851
0.8199056490267426
0.8199367404157285
0.8197463673624628
0.8197738164647462
0.8198049168020717
0.8198360027076861
0.8198670741916324
0.8196769380427011
0.819704371421314
0.8197354518104143
0.8197665177937723
0.8197975693814012
0.819828606583305
0.8196387435433367
0.8196698031465913
0.8197008483704
0.8197318792247462
0.8195422142827692
0.8195732674763193
0.8196043063066902
0.8196353307838449
0.8196663409177367
0.8196936879847767
0.8197246703050206
0.8197556383114182
0.8197829458083439
0.8198138860586768
0.819844812024499
0.8198757237157004
0.8196865507291485
0.8197174846666966
0.8197484043358233
0.8197793097463985
0.8198102009082827
0.8196212610140886
0.819652174357173
0.8196830734577587
0.8197103221971742
0.8195215793184736
0.819552487143216
0.8195833807411118
0.8196142601219814
0.8196451252956364
0.8196759762718794
0.819706813060504
0.8197376356712947
0.819768444114027
0.8197992383984678
0.8198300185343745
0.8198607845314957
0.8198915363995712
0.8199222741483316
0.819952997787499
0.8199800845479882
0.8200107808282021
0.8200414630275534
0.8198534232515784
0.8198805080009475
0.8199111989617541
0.8199418758570425
0.8199725386964796
0.8200031874897237
0.8200338222464241
0.8200644429762212
0.8200950496887467
0.8201256423936234
0.8201562211004655
0.8199686281862156
0.8199992288132025
0.8200298154481332
0.820056779398888
0.8200873389031387
0.8201142773909378
0.82014480980131
0.8201753282667584
0.8202022282146427
0.8202327196416652
0.8202631971520162
0.8202936607552215
0.8203241104607973
0.8203545462782522
0.8203813685659224
0.8204117774561513
0.8204421724863573
0.8204725536660141
0.8202856578679126
0.8203160608540506
0.8203464499954773
0.8203768253016473
0.8204071867820065
0.820433942166129
0.8202473102411594
0.8202776804617096
0.8203080368713364
0.8203347904660462
0.8203651200977584
0.8203954359464071
0.8204257380213852
0.8204560263320776
0.8204827159491683
0.8202964542656385
0.8203267512959913
0.820357034576841
0.8203873041175449
0.8204139790542385
0.8202279441383532
0.8202582223577733
0.8202849084134493
0.8203151600022973
0.8203453978840367
0.8203756220679815
0.8204058325634371
0.8204360293797008
0.8202503263400043
0.8200647073478476
0.8200949608461853
0.8201252006582536
0.8201554267933376
0.8201820697219396
0.820212269337735
0.8202424553039863
0.8202726276299457
0.8203027863248565
0.8203329313979539
0.8203630628584647
0.8203931807156073
0.8204232849785918
0.8204498133664576
0.8204798912723078
0.820509955611218
0.8205400063923655
0.820570043624919
0.8203851055939015
0.8204151641933621
0.8204452092498629
0.8204752407725544
0.8205052587705791
0.8203205434939536
0.8203470293270632
0.820377055911373
0.8204070689854087
0.8204370685582866
0.8204670546391145
0.8204934777608234
0.8203090557608771
0.820124716647223
0.8201547459559969
0.8201847617745154
0.8202147641118668
0.8202447529771313
0.8202747283793812
0.8203046903276803
0.8203346388310845
0.8203645738986415
0.8203944955393908
0.8202105505852341
0.8202404933378489
0.8202704226692389
0.8203003385884258
0.8201165795520037
0.8201429805644219
0.8201693697537268
0.8201992815066362
0.8202291798702203
0.8202590648534671
0.8200755617069675
0.8201054676806407
0.8201353602795494
0.8201652395126637
0.8201951053889461
0.820224957917351
0.8200417083735803
0.8200715818293826
0.8198884483810062
0.8199183427149243
0.8199482237031576
0.819978091354641
0.8200079456783013
0.8200377866830574
0.8200676143778204
0.8200974287714932
0.8201237104636974
0.8201534990662239
0.8201832743939721
0.8202130364558136
0.8202427852606119
0.8200601438031947
0.8200899133994095
0.8201196697440791
0.8201494128460498
0.819966954689688
0.819996718527613
0.8200264691283407
0.8200562065006999
0.8200859306535115
0.8199036893355885
0.819933434165774
0.8199631657819078
0.8199928841927935
0.8200225894072267
0.8200487768679576
0.8198667864603083
0.8198964998802195
0.8199262001176019
0.8199558871812264
0.8199855610798558
0.8198037864043781
0.8198334808599623
0.8198631621560271
0.8198928303013182
0.819918988500587
0.8199486311448517
0.8199782606641909
0.8200078770673197
0.8200374803629455
0.8200670705597679
0.8200966476664789
0.8201262116917628
0.8201557626442961
0.820185300532748
0.8202148253657794
0.8202443371520441
0.8202738359001882
0.8203033216188499
0.8203327943166598
0.8201517053995921
0.8201811985500227
0.820210678684941
0.8202401458129612
0.8202695999426893
0.820295559700144
0.8203215080114975
0.8203509247322356
0.820170151059972
0.8199894570412323
0.8200189274625889
0.8200483849042399
0.8200778293747586
0.8201072608827105
0.8201332049494177
0.8201626113223661
0.8201920047580629
0.82021791307019
0.8202438099890399
0.8200634969949777
0.8200928863736602
0.820122262836773
0.8201516263928282
0.8201809770503304
0.8202103148177766
0.8202361736070591
0.8202654863806309
0.8202947862892593
0.8201148181483446
0.8201441382518436
0.8201699831995953
0.8201992783512727
0.8202285606598323
0.820257830133718
0.8202870867813662
0.8203128721073725
0.8203421038852727
0.820371322861869
0.8204005290455683
0.8202209710396489
0.8202467426214782
0.8202759568913052
0.8203051583814864
0.8203343471004059
0.82036352305644
0.8203926862579577
0.8204183865231985
0.8204475249945721
0.8204766507361636
0.8205023158266339
0.8205314168864971
0.8205570588168865
0.8205861352270093
0.8206151989483214
0.8206408058202785
0.820669844940056
0.8204908938181764
0.8205199529583949
0.8205455582650735
0.8205745928285372
0.820603614740775
0.8206326240100539
0.8206616206446337
0.8206906046527668
0.8207195760426987
0.8207485348226677
0.8207774810009048
0.8208064145856337
0.8206279007938578
0.8206568543205389
0.8206857952587302
0.8207147236166397
0.8207436394024683
0.82077254262441
0.8208014332906515
0.8208303114093723
0.8208591769887451
0.8206810004797395
0.8205029013042882
0.8203248794120547
0.8201469347527461
0.8201759172370766
0.8199980820425326
0.8200270842293865
0.8200560738448549
0.8200816298635234
0.8201105951018546
0.8199329666428764
0.8199619515288351
0.8199875057934966
0.8198100193203811
0.819835595403627
0.8196582185980442
0.8196872315661173
0.8197162319853288
0.8197452198638185
0.8197741952097192
0.8195970233499376
0.8196226067718585
0.8194455442082871
0.8194745592462551
0.8195035617534359
0.819532551737945
0.8195615292078916
0.8195904941713772
0.819616040364652
0.8196449810742368
0.8196705044986331
0.8196960169168093
0.8197249216706535
0.8197538139655521
0.8197826938095587
0.81981156121072
0.8196349918458243
0.8196638786197593
0.8196927529559015
0.8195163231769613
0.8195452168388557
0.8195740980680213
0.8196029668724808
0.8196318232602502
0.8196606672393385
0.819689498817748
0.8197183180034738
0.8197471248045045
0.8197725275918719
0.8198013103758943
0.8198300807988328
0.8196540760584294
0.8194781468727547
0.8195035801244988
0.8195323897339979
0.81935659986061
0.8193854286339619
0.8194108599528653
0.8194396647352978
0.8194684571710596
0.8194972372680875
0.8195226228427944
0.81955137901053
0.8195801228629903
0.819608854408085
0.819634194357912
0.8196629020351306
0.8196915974283623
0.81972028054549
0.8197455749893424
0.8195703033248162
0.8195989939760935
0.8196276723637883
0.8196563384957619
0.8196849923798688
0.8197136340239569
0.8197422634358672
0.8197708806234344
0.8197994855944859
0.8198280783568431
0.8198566589183203
0.8198852272867251
0.8199137834698587
0.8199423274755154
0.8199708593114832
0.8197960999638039
0.819821286624796
0.8198498260119659
0.8198783532417823
0.8197037624510579
0.8195292460017389
0.8195578232524836
0.8195863883401081
0.8196149412723762
0.8196401236077788
0.8196686529668584
0.8196971701935294
0.8197256752955291
0.8197541682805886
0.8197826491564321
0.8198111179307774
0.8198362211555159
0.8198646664621299
0.8198930996900572
0.81992152084699
0.81994657933153
0.8197726038213812
0.8198010324523058
0.8198294490244262
0.8198578535454135
0.819886246022932
0.8199146264646398
0.8199429948781883
0.8199713512712226
0.819996351429818
0.8200246845129544
0.8200496627927526
0.8200779725952944
0.820106270414851
0.8201312155755757
0.8201594901586992
0.820187752781339
0.8202126648869044
0.8202409043171609
0.8202691318093789
0.8202973473711267
0.8203222152673085
0.8203470726574084
0.820375253881768
0.8204000895756274
0.8202268997741547
0.8202550885183983
0.8202832653661472
0.8201102098249307
0.820135075231
0.8201632595614027
0.8199903387813982
0.820018541739075
0.8200467328093092
0.8200749119996149
0.8201030793174999
0.820131234770466
0.8201593783660082
0.8201875101116153
0.8202123069101606
0.8202370932723427
0.8202651909110399
0.8202932767291066
0.8203180304248523
0.8203460933221558
0.8203741444208899
0.8204021837284937
0.8204302112524003
0.8204582270000365
0.8204862309788225
0.8205142231961726
0.8205422036594949
0.8205701723761911
0.8205948160126284
0.8206227619534566
0.8204506153702904
0.8204752685759593
0.8205032220046496
0.8205311637128249
0.8205557845336773
0.8205837035163819
0.8206116108003718
0.8206395063929985
0.820467644716267
0.8204955587709747
0.8205234611388267
0.820351731657634
0.8201800740448159
0.8202080249017103
0.8202359640661316
0.8202605899833073
0.8200890949822655
0.8201170414862408
0.8201416768171735
0.8201696006561169
0.8201942147148894
0.8202188184921001
0.8202467087304606
0.8202745873236275
0.8201033757629254
0.8201279779591352
0.8201558638744368
0.820183738156065
0.8202116008112984
0.8202394518474095
0.8202672912716649
0.8202918285390113
0.8203196454470049
0.8203474507646201
0.8201765806436527
0.820204404173298
0.8202289289902512
0.8202567300395872
0.8202845195172065
0.8203122974303323
0.8201416478989343
0.8201694439725826
0.8201972284862087
0.8202250014470224
0.8202527628622278
0.8202805127390228
0.8203082510845997
0.8203359779061442
0.8203636932108367
0.8203913970058511
0.8204158117251772
0.8204434932026108
0.8204711631915707
0.8203009409585433
0.8203286290375812
0.8203563056325548
0.8203839707506074
0.8204116243988764
0.8204392665844932
0.8204668973145834
0.8204912458131717
0.8205188543310232
0.8205464514144089
0.8205740370704308
0.8206016113061851
0.8206291741287626
0.8206567255452474
0.8206842655627185
0.8205145273485379
0.8205420853805172
0.8205663679967296
0.8205939039210792
0.8206214284645963
0.820648941634335
0.8206764434373439
0.8205069522263903
0.8203375310097423
0.8201681797440508
0.8201957580702129
0.8202233250144825
0.8202508805839039
0.8202784247855162
0.8203059576263524
0.8201368223773572
0.8201643730571393
0.8201919123804994
0.8202194403544577
0.8202437043964118
0.8202712103625506
0.8202987050000378
0.8203261883158706
0.8203536603170407
0.8201848285285416
0.8202123183107374
0.8202397967825928
0.8200710925874505
0.8200985887991331
0.8201260737048076
0.8201503020760913
0.82017776505758
0.820205216753685
0.8202326571713608
0.8200641969829913
0.8200916550883336
0.8201191019195617
0.8201465374836177
0.820173961787438
0.8201981355950319
0.8202255380636277
0.8202529292924909
0.8202803092885351
0.8203076780586687
0.8203350356097943
0.8203623819488086
0.8203897170826032
0.8204170410180637
0.8204443537620698
0.8204716553214961
0.8204957137543883
0.8205229936267268
0.820547031708653
0.8203791620213148
0.8204032196891362
0.8202354480695678
0.8202627532672637
0.8200950789513873
0.8199274731719164
0.8199548245607248
0.8199789394280259
0.8198114600694826
0.8198355943639344
0.819862942174395
0.8198902788202056
0.8199143822530993
0.8197470869292363
0.8197712097389201
0.8197953227085838
0.8198226452712453
0.8198499566932084
0.8198772569812856
0.8199045461422839
0.8199318241830048
0.819959091110244
0.8199863469307919
0.8200135916514331
0.8198466507736539
0.8196797778547096
0.8197070683293016
0.8197343476989193
0.8197616159703394
0.8195948960972521
0.8196221816348492
0.8196494560785096
0.8196767194349978
0.8197007634058502
0.8197280052600953
0.8197552360471642
0.8195887544801359
0.8194223405198354
0.8192559941250892
0.8192832986056808
0.8191170479363209
0.8189508647251348
0.8189782144827971
0.8190023513486493
0.8190296795762753
0.8190569967241415
0.8190843027989846
0.819111597807536
0.8191356832010109
0.8191629567450254
0.8191902192426469
0.8192174707005853
0.8192447111255446
0.819271940524224
0.8192991589033167
0.819133409528665
0.8191606449171098
0.8191878692902308
0.8192118905661527
0.8192390935739219
0.8192662855861341
0.8192934666094548
0.8193206366505438
0.8193477957160558
0.8193749438126398
0.8193988933697137
0.819426020191803
0.8194531360646201
0.819287790395519
0.8193149232136762
0.8193420450867674
0.8191768218471854
0.8190116652298776
0.819038831830315
0.8190659874808934
0.8189009530284491
0.8189281255137376
0.818763185307189
0.8187903745912593
0.8188175529273594
0.8188447203221002
0.8188718767820877
0.8188990223139224
0.8189261569241992
0.8187614493302885
0.8187886006917745
0.8188157411359459
0.8188428706693859
0.8188699892986726
0.8187054584589502
0.8187325937967447
0.8187597182346245
0.8187868317791558
0.8188139344368993
0.818841026214411
0.8188681071182412
0.8188951771549351
0.8189222363310323
0.8189461181729234
0.8189731562823734
0.8188089675982752
0.8188328577831622
0.8188599023347087
0.8188869360489274
0.818722896197956
0.8187499465231718
0.8187769860152577
0.8188040146807202
0.8188310325260604
0.8188580395577741
0.8188850357823525
0.8189088629606316
0.8189358382220395
0.8189596457128969
0.8189834436845658
0.8188197452149106
0.8186561121723017
0.8186831109850544
0.8187069451818213
0.8187339230577586
0.8187608901597837
0.8187878464943495
0.8188147920679034
0.818841726886888
0.8188686509577405
0.8187053019350081
0.8187322424751088
0.8185689857966492
0.8185959427711713
0.8186228889994409
0.8186498244878826
0.8186767492429158
0.8185136662251383
0.8185406073730719
0.8185675377917551
0.8185944574875957
0.818621366466997
0.8186451228318792
0.8186720110227205
0.8186988885160518
0.8185360605748195
0.8185629544124463
0.8185898375566982
0.8184271283860449
0.8182644838851733
0.8181019040155358
0.8179393887386158
0.8179663690328087
0.8179933386120316
0.8180202974826665
0.8180441118539482
0.8180710499484403
0.818094844799641
0.8181217621424698
0.8179595007854403
0.8179864342911343
0.8180102270480154
0.8180371398216432
0.8180640419282975
0.8180909333743192
0.8179288709865667
0.8179557785522259
0.8177938071109284
0.8178207307622626
0.8178476437549858
0.8178745460954261
0.8179014377899065
0.8179283188447453
0.8179520666258282
0.8179758050148679
0.818002655423129
0.8180294952164828
0.8180563244012226
0.8180831429836368
0.818109950970009
0.8181367483666176
0.8181635351797364
0.8181903114156337
0.8182170770805733
0.818243832180814
0.8182674614759637
0.818294196080131
0.8183209201381032
0.8183476336561197
0.8183743366404146
0.8184010290972171
0.8182397360288102
0.8182664444887059
0.8182900320882943
0.818313610395939
0.8183402885289842
0.8183669561567595
0.8183936132854688
0.8182325438870658
0.818259216973668
0.8182858795652529
0.8183125316680134
0.8183391732881377
0.8183627002104168
0.8183893214940396
0.8184128293121422
0.8184394302829985
0.8184660208016069
0.8184926008741267
0.8185191705067122
0.8185457297055131
0.8185722784766741
0.8184116165966983
0.8184381812657334
0.8184647355111198
0.8184881824245149
0.8185147164483578
0.8185381443667014
0.8185615630994268
0.8185880671384116
0.818614560789766
0.8186410440595956
0.8186675169540011
0.8186939794790785
0.8187204316409193
0.8187468734456097
0.8187733048992316
0.8187997260078619
0.8188261367775727
0.8188525372144314
0.8188758394954377
0.818902219888575
0.8189285899667982
0.8189549497361557
0.8189812992026915
0.819004553560018
0.8190308830416432
0.8190572022383147
0.8190835111560576
0.8191067273975343
0.8191330163771561
0.8191592950956617
0.818999459135643
0.8190257536559052
0.819052037918894
0.8190783119306103
0.81910457569705
0.8191277516277132
0.8191539955213738
0.8189943786087625
0.8190206382603095
0.8188611095033441
0.8188873848802665
0.8189136500253442
0.8189399049445528
0.8189661496438628
0.8189923841292406
0.8190186084066473
0.8188592972593205
0.8187000480766563
0.8187263138985352
0.8187525695081972
0.8187788149115969
0.8188050501146844
0.818831275123405
0.8188574899436996
0.8188836945815041
0.8189098890427504
0.8189360733333653
0.8189622474592709
0.8188033182437734
0.8186444507004587
0.8186706661649202
0.8186938093832745
0.8187200051095915
0.8187461906785892
0.8187723660961742
0.8187985313682485
0.8188246865007096
0.8188508314994503
0.8188769663703587
0.8189000337858562
0.8189261490106798
0.8189522541250795
0.8189783491349256
0.8190044340460837
0.8190305088644148
0.8190565735957755
0.8190826282460181
0.8189242596017323
0.8189503297564584
0.818976389833815
0.8190024398396442
0.8188442090746056
0.8188702745489972
0.8188963299556119
0.8189223753002814
0.8189484105888335
0.8189744358270907
0.8190004510208717
0.8188424343411455
0.8188684649614499
0.8188944855410137
0.8187365807038481
0.8187626166763363
0.8187886426118265
0.8188146585161217
0.8188406643950203
0.8188666602543161
0.8188926460997987
0.818918621937253
0.8187609556642577
0.8187869468508477
0.8186293666070351
0.8186553731114401
0.8186783322739811
0.8187043193556749
0.8187302964423372
0.8187562635397333
0.8187822206536242
0.818808167789766
0.8188341049539108
0.8188600321518064
0.8187027405589996
0.818728683026724
0.8187546155319031
0.8185974347648591
0.8186233825067468
0.818466287250077
0.8184922501976498
0.8185182031843757
0.8185441462159858
0.818570079298207
0.8185960024367618
0.8186219156373681
0.8186478189057396
0.8186737122475855
0.8186995956686108
0.818725469174516
0.8185686852853596
0.818594573947951
0.8186174304805031
0.8186432999043345
0.8186691594278889
0.8186950090568484
0.8187208487968911
0.8187466786536902
0.8187724986329151
0.8187983087402305
0.8188241089812969
0.818667635809315
0.81869043471344
0.8187162407755769
0.8187420369805471
0.8187648086175567
0.8187905857006766
0.8186342981294416
0.8186600902805619
0.818685872589228
0.8187086332201724
0.8187343964352743
0.8187601498245887
0.8187858933937355
0.8188116271483307
0.8188373510939856
0.8188630652363076
0.8188887695808995
0.8189114568819317
0.8187555034527026
0.8187782074886027
0.8186223388026159
0.8186480645032624
0.8184922799048794
0.8185180205612901
0.8183623199676889
0.8183880755496654
0.8184138213367828
0.8184395573346274
0.8184622825850865
0.8184879995914366
0.8185137068250312
0.8185394042914398
0.8185650919962276
0.818590769944956
0.8184353511543836
0.8184610439825623
0.8184867270582915
0.8185094045484133
0.8185350687042567
0.8185607231240776
0.8185863678134149
0.8186090092112508
0.8186346350237226
0.818660251122088
0.8186858575118696
0.8187114541985857
0.8185563658382526
0.8185819773541922
0.8186075791706372
0.8186331712930963
0.8186587537270745
0.8185038220931368
0.8185264319848883
0.8185520200927231
0.8185775985209256
0.8186031672749874
0.8186287263603957
0.8186542757826338
0.8184995499697851
0.8183448826323002
0.8183704711997227
0.8183960501001384
0.818418637644973
0.8184412166597681
0.8184667677176009
0.8184923091298851
0.8185178409020818
0.8183634035736097
0.8183889500302077
0.8182345952678481
0.8182601563794325
0.8182857078525887
0.8183112496927673
0.8183367819054146
0.8183623044959731
0.8183848430783967
0.8182306926088019
0.8182532474877833
0.8182787665844716
0.8183042760730664
0.818326804366672
0.8183522952145518
0.8181983248861954
0.818223830312289
0.8182463567876862
0.818268874791299
0.8182943525681758
0.8183198207669412
0.8183452793929951
0.8183707284517336
0.818396167948549
0.8182424496600538
0.8182649387962678
0.8182903838265351
0.8183158193035716
0.8183382820064049
0.8183636989491696
0.8182101597936445
0.8182355912343134
0.8182610131358073
0.8182834650553392
0.8181300560817631
0.818155483469564
0.8180021559801581
0.8180275978040329
0.8180530300955645
0.8178998079509503
0.817746643192907
0.8177691577888266
0.8177946194159721
0.817820071512282
0.8178455140831068
0.8178709471337927
0.8177179596764165
0.8177434070694075
0.8177688449457968
0.8177942733109219
0.8178196921701161
0.8178451015287088
0.8178705013920256
0.8178958917653877
0.8179212726541129
0.8179436957778001
0.8179690582636518
0.8178163666343325
0.8178417434173422
0.8178671107296359
0.817889523041067
0.8177369601753626
0.8177593883998729
0.8177847521480736
0.8176322941405888
0.8176576721230416
0.8176830406466862
0.8177083997168096
0.8177337493386955
0.8177590895176229
0.8176068066331689
0.8176321610110067
0.8176545669936925
0.8176799030448756
0.8177022918050085
0.817727609549789
0.8177529178757655
0.8177782167881933
0.8178035062923233
0.817651469946108
0.8176738390223262
0.817696199784448
0.8177214857320911
0.8177467622849924
0.8177720294483867
0.817620168347282
0.8176454496324014
0.8174936684091542
0.8175189637880685
0.8175442497792008
0.817569526387776
0.817417871866094
0.8174431625371128
0.8174684438290585
0.8174937157471471
0.8173421877182784
0.8173674736675521
0.8172160251825294
0.8172413251352559
0.8172666157158939
0.8172918969296501
0.8173171687817276
0.8173424312773251
0.817367684421638
0.8173929282198574
0.817418162677171
0.8172669569497057
0.8172922053708358
0.8173174444545319
0.8173426742059731
0.8173678946303342
0.8172168379135295
0.8172420722690518
0.817267297300962
0.817292513014427
0.8173177194146088
0.8173400014272724
0.8173651897544963
0.8173903687837036
0.8174155385200417
0.8174406989686542
0.817465850134681
0.817490992023258
0.8173402468652232
0.8173654026401374
0.8173905491410332
0.8174156863730381
0.8174408143412759
0.8174659330508666
0.8174910425069264
0.8175161427145679
0.8175412336788995
0.8175663154050263
0.8175913878980494
0.8176164511630662
0.8176415052051705
0.8176665500294521
0.8176915856409971
0.817716612044888
0.8177416292462035
0.8177666372500185
0.8177916360614041
0.8178166256854281
0.8178387055080103
0.8178636773053085
0.8178886399302294
0.8179135933878258
0.8179385376831464
0.8179634728212368
0.8179883988071386
0.8180133156458895
0.8180382233425239
0.8180631219020721
0.8180880113295611
0.8181128916300141
0.8181348685701368
0.8181597311620411
0.8181845846417621
0.8182094290143085
0.818234264284685
0.8182590904578929
0.8182839075389297
0.8183087155327892
0.8183335144444617
0.8183583042789337
0.8182085589350584
0.8180588683827468
0.8180836948509409
0.8181085122384956
0.8181333205503919
0.8181581197916075
0.8181829099671162
0.8182076910818882
0.8180581921432656
0.8179087478261038
0.8179335654374598
0.8179554908455244
0.8179802908599766
0.818005081820024
0.8180298637306244
0.8180546365967319
0.8179053837894711
0.8179301703247155
0.8179549478187288
0.8179797162764569
0.8180015972944558
0.8180263482191195
0.8178772637743921
0.8179020283345644
0.8179267838713953
0.8179515303898158
0.8178025681733908
0.8178273282975398
0.8178520794065334
0.8178768215052945
0.817901554598742
0.8179262786917917
0.8179509937893554
0.8179756998963417
0.8180003970176553
0.8180222146000157
0.8178735103254111
0.8178982125536325
0.8179229058041224
0.8179475900817742
0.8179722653914778
0.8178237052270405
0.8178483940711976
0.8178730739506327
0.8178977448702277
0.817922406834861
0.8179470598494073
0.817971703918738
0.8179963390477205
0.8180209652412193
0.8178726386836053
0.8178972783738366
0.8179219091317894
0.8179465309623201
0.8179711438702811
0.8178229606920437
0.8178475870657638
0.8178722045201161
0.8178968130599459
0.8179214126900942
0.8179460034153991
0.8179705852406949
0.8179951581708124
0.8180168661921273
0.81803856636102
0.8180602586817504
0.8180847976279296
0.8181064737491104
0.818130995472633
0.8181555083339498
0.8181800123378642
0.8182016555979187
0.8182261424164851
0.8182506203918521
0.8182750895288097
0.8182995498321438
0.8183240013066372
0.818348443957069
0.8183700294984803
0.8183944550288736
0.8184188717493374
0.8184432796646367
0.818467678779534
0.8184920690987878
0.8185164506271534
0.8185408233693827
0.8185623431453926
0.8185866988418721
0.8184392854259092
0.8184636545084756
0.8184880148172949
0.8185123663571046
0.8183650724275819
0.8183865967218554
0.8184109533639274
0.8184353012446173
0.8182881271210344
0.8183096497698799
0.8181625511450785
0.8181840886269001
0.8180370654303812
0.818061454238245
0.8180829982737688
0.8181045345707743
0.8181288981253494
0.8181532529317901
0.8181775989948071
0.8182019363191081
0.8182262649093971
0.8182505847703748
0.8182748959067389
0.8182991983231831
0.8183234920243981
0.8183477770150714
0.8183720532998867
0.8182253916415893
0.818249681155719
0.818273961967049
0.8181273966863815
0.818151690700227
0.8180051997976844
0.8180295069889129
0.818053805478802
0.8180780952720234
0.818099551526224
0.8181238244454501
0.8181480886818218
0.8181723442399974
0.818026059179343
0.818050327879883
0.8180745879052842
0.8180960179467592
0.8181202611399079
0.8181444956716799
0.8181659017449658
0.8181901194714399
0.8182143285502702
0.8182385289860877
0.81826272078352
0.8182869039471917
0.8183110784817239
0.8183352443917342
0.8183594016818373
0.8183835503566443
0.8184076904207632
0.8184318218787987
0.8184559447353521
0.8184800589950214
0.8185041646624016
0.818528261742084
0.8185523502386571
0.8185764301567057
0.8186005015008117
0.8186217540103344
0.8186458087204233
0.8186698548701171
0.8186938924639847
0.8187179215065915
0.8187419420025
0.8185963619985878
0.8184508337564547
0.8184720826484282
0.8184961297583183
0.8185201683226824
0.8185441983460751
0.8185682198330473
0.818592232788147
0.8186162372159189
0.8186402331209045
0.818664220507642
0.8186881993806663
0.8187121697445093
0.8187333308107245
0.8185881138311554
0.8186120891913555
0.818636056049655
0.8184909335437075
0.8185149133800166
0.8185388847173584
0.8185628475602503
0.8185868019132069
0.818610747780739
0.8184657839507796
0.8183208714536212
0.8183448516799525
0.8183688234177082
0.8183927866713947
0.8182479896461521
0.8182719657969311
0.8182959334665814
0.8181512303837403
0.8181752109246907
0.8180305803411791
0.8180545737292418
0.8180785586375773
0.8180997456590194
0.8181237141141229
0.8179792203461762
0.8180032016192917
0.8180243869827064
0.8180455648667342
0.8180695217331537
0.8180934701447059
0.8179491346700862
0.8179703108855263
0.8179942641234653
0.8180182089137803
0.8180393617507136
0.8180632901498409
0.818087210114566
0.8181111216493474
0.8181350247586411
0.8181561383882414
0.8180120460778525
0.818035954005995
0.8180598535158531
0.8180837446118722
0.8181076272984944
0.8181315015801592
0.8181553674613027
0.8181792249463579
0.8182002973830539
0.8180564253420158
0.8180802876388966
0.8181013663543758
0.8181252123655612
0.8181462757793083
0.8181701055217925
0.8181939268926828
0.8182177398963896
0.8182415445373209
0.8180978925807658
0.8181217099017101
0.8181455188627662
0.818169319468335
0.8181903418859722
0.8182141262796072
0.8182379023307683
0.8180944273347432
0.818118216034369
0.8181419963943979
0.8179986136400351
0.8180224066234518
0.8180461912701541
0.8180699675845226
0.8179266978879228
0.8179504867991664
0.8179742673809591
0.8179980396376753
0.8180218035736854
0.8180455591933574
0.8180693065010562
0.8180902839006537
0.8181140150804542
0.8181377379611885
0.8181586923951113
0.8181823991732279
0.8182060976651584
0.8180631296243293
0.8180868406726128
0.8181105434375608
0.818134237923513
0.8181579241348061
0.8181816020757742
0.8182052717507479
0.8182289331640549
0.8182525863200198
0.8182762312229647
0.818299867877208
0.8181571577502674
0.8181808069241557
0.8182044478521675
0.8182280805386147
0.8182517049878062
0.8182753212040481
0.8182989291916432
0.8183225289548913
0.8183461204980897
0.8183697038255321
0.8183932789415095
0.8184168458503099
0.8184404045562182
0.8184612078788985
0.8184820039631228
0.8185027928126682
0.8185263201826137
0.8185470940966839
0.8185706055841496
0.8185941088979712
0.8186176040424102
0.8184753594543924
0.8184988670656754
0.81852236651034
0.8185458577926411
0.8185693409168305
0.8184272281840325
0.818450723747618
0.8184742111558533
0.8184949508554619
0.8185156833587832
0.8185364086695622
0.818559864923695
0.8185805753858203
0.8186040158495189
0.8186274481868652
0.818650872402084
0.8186742884993978
0.8186976964830257
0.8185558815347348
0.8185793019172193
0.8185999803238136
0.8186233849619154
0.818646781497321
0.8185050980806547
0.8185257750147125
0.8183841615588275
0.8184048522591287
0.8184282663576656
0.8184516723586412
0.8184723406552598
0.8184957309455526
0.8185191131507124
0.8185424872749303
0.8185631255977922
0.8185864840438799
0.8186098344214198
0.8186331767345917
0.8186565109875725
0.8186798371845365
0.8187004304297584
0.8185591533925832
0.8185824843133229
0.818603083695018
0.8186263989910346
0.8186497062459077
0.8186730054637963
0.8186962966488568
0.8187195798052427
0.8187428549371045
0.8187634018435592
0.8187839416709762
0.8188071936910122
0.818827718903051
0.8188509553787907
0.8188741838543667
0.8187332416540476
0.8187564823920179
0.8187797151324873
0.8186388619215579
0.8186621069005875
0.8186853438847833
0.8187085728782694
0.8187317938851667
0.8187522932502603
0.8187754987626764
0.8187959835738856
0.8188191736076299
0.818842355675028
0.8187017335978042
0.8187249278691644
0.8187481141768262
0.8187685825918319
0.8186280697065407
0.8186485516952664
0.8186690266563754
0.8186922026672405
0.818715370728865
0.8187358237002763
0.8185954609669144
0.8184551463524189
0.8184756334053147
0.8184988187268697
0.818521996104165
0.8185451655412831
0.8185683270423035
0.8185914806113032
0.8186146262523557
0.8186377639695326
0.8186608937669022
0.8185208080561276
0.8185439499486756
0.8185670839240521
0.8185902099863193
0.8186133281395362
0.8186364383877599
0.8184965005350441
0.818519622850796
0.8183797527853738
0.8184028871467636
0.8184260136043743
0.8184491321622557
0.8184695467742498
0.8183298046627978
0.8183502326749755
0.8183706537139455
0.8183937619931752
0.818254128182905
0.8182772484561593
0.818300360842573
0.81832077297408
0.8183438700579719
0.818366959266963
0.81839004060508
0.818413114076347
0.8184361796847851
0.8184592374344128
0.818482287329246
0.8183429000187336
0.8183659618729786
0.8183890158750431
0.8184120620289366
0.8184351003386662
0.8184581308082358
0.8184811534416471
0.8185041682428987
0.8185271752159866
0.8185501743649041
0.8185704815606938
0.8185907818527963
0.8186137584653298
0.8186367272693288
0.8186570059599049
0.8186799596144045
0.8187029054721466
0.8185638830735268
0.8184249078811544
0.8182859798709895
0.8183089770179903
0.8183292872374001
0.8181904461638952
0.8180516521950804
0.8180746734837175
0.818097686964558
0.818120692641573
0.8179820046109507
0.8180050220966097
0.8180253562904588
0.8180483586309721
0.8180686785939348
0.8180916658045387
0.818114645229466
0.8181349436471379
0.8181579079651254
0.8181808645091394
0.8182038132831266
0.8182240828747878
0.8182470165724911
0.8182699425118395
0.8182901906358861
0.8183131015218117
0.8183360046610303
0.8183589000574703
0.8183791194591843
0.818399332027711
0.8184195377665135
0.8184424035827691
0.8184652616753915
0.8184881120482932
0.8185109547053845
0.8185337896505726
0.8185566168877623
0.8185794364208558
0.8186022482537525
0.8186250523903493
0.8186478488345404
0.8186706375902176
0.8186934186612697
0.8187161920515829
0.8187389577650412
0.8187617158055257
0.8187844661769147
0.8186465307884079
0.8186692928970841
0.8186893885197016
0.8187121357467567
0.8187348753148128
0.8187576072277374
0.8187803314893953
0.8188030481036492
0.8188257570743585
0.8186880235576092
0.8187107442347774
0.8187334572708905
0.8187561626698027
0.8187788604353649
0.8188015505714261
0.8188242330818325
0.8188469079704276
0.8188695752410523
0.8187320425613007
0.8185945560722057
0.8186146035107429
0.8186372945576605
0.8186599779875771
0.8186826538043268
0.8187053220117422
0.8187279826136525
0.8187506356138851
0.8186133304594974
0.8186359950871869
0.8186586521156718
0.818521431423061
0.818544100056977
0.8185667610941658
0.8185894145384455
0.8186120603936317
0.8184749624099784
0.8184976198459445
0.8183605869278388
0.8183806131268799
0.8184006326225909
0.8184232873309873
0.8184459344587552
0.8184685740096989
0.8183316834637865
0.8183516944030066
0.8183743383547867
0.8183943354730824
0.8184169647283935
0.8184395864204509
0.8184595626131961
0.8184821696308016
0.8183454597310803
0.8183680782531693
0.818231433057268
0.8182540630634353
0.8182766855149353
0.8182993004155502
0.8183192733505718
0.818341873600263
0.8183618327706382
0.8183844183839186
0.8184043638035644
0.8184269347949276
0.8184494982613728
0.8184720542066625
0.8184946026345566
0.818358232324221
0.8182219074479384
0.8180856279830071
0.8181050491051748
0.8181244637601024
0.8181438719510196
0.8180076962066869
0.8178715657862831
0.8177354806671838
0.8177549406548619
0.8176189202056512
0.8176383931054341
0.8176578595293607
0.8176773194806608
0.8176967729625623
0.8177162199782906
0.8177356605310693
0.8177550946241194
0.8177745222606603
0.8176387018782885
0.8175029266039812
0.8175223864313091
0.817541839797871
0.8175612867068838
0.8175781595696938
0.8175950268334121
0.8176144552408054
0.8176338772032137
0.8176507268351866
0.817670136342692
0.8176895394146843
0.8177089360543636
0.8175734191607517
0.817592828613517
0.8174573758586109
0.817476798103226
0.817496213914504
0.8175156232956409
0.8175324646093337
0.8173971339580162
0.8174165501004593
0.8174359598169081
0.8174553631105519
0.8174747599845783
0.8174941504421726
0.8175135344865182
0.8175329121207963
0.8175522833481857
0.8175716481718637
0.8175884496112669
0.8176078020595465
0.8176271481134935
0.8176464877762761
0.8176658210510612
0.8176851479410132
0.8177044684492943
0.817723782579065
0.8177430903334834
0.8177623917157055
0.8177791339638963
0.8177984230322956
0.8178177057378155
0.8178369820836042
0.8178562520728072
0.8178755157085684
0.8178947729940294
0.8179140239323296
0.8179332685266066
0.817952506779996
0.817971738695631
0.817990964276643
0.8180101835261611
0.8180293964473124
0.8180486030432224
0.8180678033170138
0.8180869972718078
0.8179523992136848
0.8179690606314816
0.8179882613561474
0.818007455765824
0.8180266438636264
0.8180458256526675
0.8180624580215609
0.8179280188337184
0.8177936238256944
0.8178128312912397
0.8178320324468423
0.8176977194180286
0.8177143925606529
0.8177336004204525
0.8177528019743231
0.8177719972253695
0.8177911861766946
0.8178103688313989
0.8178295451925814
0.8178487152633388
0.8177145977304979
0.8177337803618916
0.817750420259865
0.8177695907313189
0.8177887549194325
0.8178053776300798
0.8178245296761102
0.8178436754479241
0.8177097344594787
0.8177288927585028
0.8177455116624389
0.817764657832833
0.8176308174633024
0.817649976136046
0.8176691285395905
0.8176882746770124
0.8177074145513865
0.8177240179436104
0.8177406159063404
0.8177597378371387
0.8177788535168973
0.817795434380516
0.8178145379805519
0.8176809299854563
0.8177000460482813
0.8175665003932023
0.8174329983519886
0.817452145530478
0.8174712864578482
0.8174904211371598
0.8175095495714716
0.8175286717638404
0.817547787717321
0.8175643738158829
0.8175834777122926
0.8174501688132688
0.8174692850991813
0.8174883951532156
0.8175074989784188
0.8175265965778358
0.8175456879545093
0.8174125155016742
0.8174290993196707
0.8174481972462756
0.817467288954083
0.8174863744461303
0.8175054537254521
0.8175245267950819
0.8175435936580505
0.817560137267021
0.817576675494206
0.8175957245739109
0.8176147674587932
0.8176338041518743
0.8176528346561733
0.8176718589747081
0.8176908771104937
0.8177073752877301
0.8177263814754027
0.8177453814892284
0.8177643753322148
0.8176315998207142
0.8174988674181459
0.8175178920244082
0.8175369104558551
0.817553412199737
0.8174207786156682
0.8174372938434679
0.8174563130086895
0.8174753260058666
0.8174943328379992
0.8175108254340703
0.8175298203516012
0.8175463018517873
0.8175652848661665
0.8175842617302089
0.817603232446903
0.8176221970192356
0.817641155450191
0.8176601077427521
0.8176790538998996
0.8176979939246123
0.8177144242100615
0.8177333523838828
0.8177522744340634
0.8177686879685234
0.8177875981849902
0.8178065022865934
0.8178254002762981
0.817844292157068
0.8178631779318649
0.8178820576036484
0.8179009311753764
0.8179197986500049
0.8179386600304878
0.8179575153197771
0.8179763645208233
0.8179952076365746
0.8180140446699774
0.8178820430490851
0.8179008922623072
0.8179172394579416
0.8179360769139323
0.8179549082943042
0.8179737336019962
0.8179925528399452
0.8178607036212412
0.8178795350093119
0.8178983603286143
0.8179171795820815
0.817935992772645
0.8178042588391979
0.8178230841544574
0.8178419034077894
0.8178607166021217
0.8178795237403799
0.8178983248254876
0.8179146303497313
0.8177830482019917
0.817799367022934
0.8178181689045
0.8178369647394726
0.8177054796969101
0.8177242876035011
0.8177430894644777
0.8176116828937781
0.8176304968050419
0.8176493046716756
0.8175179764826824
0.8175367963783171
0.8175531259161498
0.8175719341262451
0.8175907362983917
0.8176095324354968
0.817625839820857
0.8176446242949111
0.8176634027425058
0.8176821751665406
0.8177009415699136
0.8177197019555205
0.8177384563262554
0.8177572046850106
0.8177759470346765
0.8177946833781414
0.8178134137182924
0.8178321380580139
0.8178483784519829
0.817867091196282
0.8177361486584664
0.8177523966189821
0.8177711157402979
0.8177898288705363
0.817808536012573
0.817827237169282
0.8178459323435351
0.8178646215382027
0.8178833047561531
0.8178995084097492
0.8177687699972797
0.8176380733742978
0.817656780851643
0.8176754823512034
0.8175448632645658
0.817561105445485
0.8175798132642577
0.8175985151089544
0.8174679917189307
0.8174867054419763
0.817383451702391
0.8172530251104487
0.8172717641725881
0.8172904972564017
0.817306756691927
0.817325478221174
0.8173441937805456
0.817360436880214
0.8173791409015273
0.8173978389613996
0.8174165310626804
0.8174352172082177
0.8174538974008573
0.8173237088521392
0.8173424008517806
0.8173610868995036
0.8173797669981506
0.8173984411505621
0.817417109359577
0.8174357716280322
0.8174519665670033
0.8174706173543475
0.8173406124851753
0.8173592750474451
0.817229329216754
0.8172480035352062
0.8172666719177658
0.8171368027501322
0.8171554828683163
0.8171741570515937
0.8171928253027927
0.8172114876247392
0.8172301440202576
0.8172463381802798
0.8172649831212988
0.8172836221442283
0.8172998001092959
0.817318427694016
0.8173370493689693
0.8173556651369679
0.8172260495858837
0.817244677050132
0.8172632986083993
0.8172819142634938
0.8173005240182223
0.8173191278753894
0.8173377258377983
0.8173563179082501
0.8173749040895443
0.8173934843844787
0.8172640680633285
0.8172826600213049
0.8173012460938878
0.8173164175355566
0.8173325442349972
0.8173486658318594
0.8173672297041732
0.8173857877046312
0.8174043398360188
0.8174228861011198
0.8174414265027162
0.8174599610435882
0.8174784897265144
0.8174970125542713
0.8175155295296339
0.8175340406553756
0.8175525459342676
0.8175710453690799
0.8175870962236159
0.8176055843641646
0.8174765430787536
0.8174926012474331
0.8173636185082018
0.8172346764639506
0.8172532056106598
0.8171243216482548
0.8171428623522837
0.8171613972102764
0.8171774873365043
0.8171960108950959
0.8172145286158183
0.8172330405014312
0.8172515465546918
0.8172700467783562
0.8172885411751785
0.8173045935475333
0.8171759246883475
0.8171944251671626
0.8172104847725816
0.8170818914626253
0.8169533386162655
0.8169718624683945
0.8168433673657729
0.8168619026856713
0.8168804321768528
0.8168989558420663
0.8169174736840591
0.8169359857055766
0.8169544919093626
0.8169729922981593
0.8169914868747069
0.817007545563434
0.8170260289053053
0.8170445064430184
0.8169162419993068
0.8169347309687937
0.8169532141350885
0.8169716915009233
0.8169901630690279
0.8170062018133308
0.8170246621748093
0.8168965416381659
0.8169150134043877
0.8169334793791793
0.816951939565264
0.8169703939653634
0.8169864182154473
0.8170048614315502
0.817023298869703
0.8170417305326209
0.8169137878876894
0.8169322309249075
0.8169506681878498
0.8169690996792275
0.8169875254017503
0.8170059453581262
0.8170243595510615
0.8170427679832605
0.8170611706574264
0.8170795675762603
0.8170979587424616
0.8171163441587282
0.8171347238277562
0.8171530977522401
0.8171714659348726
0.8171898283783448
0.8172081850853459
0.8172265360585639
0.8172448813006846
0.8172632208143926
0.8172815546023704
0.8172998826672989
0.8173182050118577
0.8171906783766554
0.8172090120409649
0.8170815422215855
0.8170998871879577
0.817118226433149
0.8169908303891151
0.8170091809169734
0.8168818415807956
0.8169002033736924
0.8169185594446221
0.8169369097962587
0.8169552544312748
0.8169735933523414
0.8169919265621277
0.8170102540633013
0.8170285758585281
0.8170468919504723
0.8170652023417965
0.8170835070351617
0.8169563938573404
0.8169747097809278
0.8168476530608996
0.8167206358547013
0.8167389798893322
0.8167549130741776
0.8167732460790775
0.8167891689869129
0.8168074909722475
0.8168258072648726
0.8168441178674409
0.8168624227826037
0.8168783194806188
0.8168966134019229
0.8169149016436487
0.816933184208441
0.816949060057881
0.8169649309807581
0.8169831972754554
0.8170014579035498
0.8170197128676776
0.8170379621704738
0.8170562058145714
0.817074443802602
0.8170926761371955
0.8169660539961545
0.816984297475021
0.8170025353013766
0.8168759859619557
0.8168942349135799
0.8167677415356125
0.8166412873257448
0.8165148722657872
0.816533165810801
0.8164068066084161
0.8164251112130877
0.8164410165421079
0.8163147302286443
0.8163330405806968
0.8163513452700457
0.8163672521674994
0.8163831541470685
0.8164014426033982
0.8164197254072919
0.8164380025613699
0.8164562740682506
0.8164745399305509
0.8164928001508859
0.8165086655551245
0.8165269148682394
0.8165451585471112
0.8165633965943488
0.8165816290125596
0.816599855804349
0.8164738761906798
0.8164921139803465
0.8165079599155747
0.8165261868248552
0.8165420226205962
0.8165602386594399
0.8165760643251829
0.816594269503527
0.8166124690716466
0.8166306630321348
0.8165048727266769
0.8165230776541178
0.8165412769748671
0.8165594706915146
0.8165752769857431
0.8165934598685527
0.8166116371549073
0.8166298088473899
0.8166479749485827
0.8166661354610656
0.8166842903874173
0.8167024397302148
0.8167182046007976
0.8167363431499135
0.8166108072840743
0.8166289567629917
0.8166447232352163
0.8166628619267764
0.8166809950457738
0.8166967462610947
0.8167148686075841
0.8167329853890969
0.8167510966081959
0.8167692022674424
0.8166438540166341
0.8166619705752628
0.8166800815749597
0.8166981870182831
0.8167162869077895
0.8165910428828075
0.8166091536500134
0.8166248869022517
0.8166429869297959
0.8166610814094387
0.8166791703437309
0.8166972537352211
0.8167153315864565
0.8165902411696107
0.816605960452433
0.8166216749215109
0.8166397532729621
0.8166578260899415
0.8166758933749906
0.8166939551306486
0.8165690019551389
0.816587074536544
0.8166051415894751
0.8166232031164686
0.8166412591200594
0.8166593096027807
0.8165344763240275
0.8165525376094128
0.8165705933748454
0.8165886436228553
0.8166043247280154
0.816622364309789
0.8166380354755939
0.8166560644007923
0.8166740878209754
0.8166921057386641
0.816710118156378
0.8165854866718433
0.8166035098607245
0.8166215275505398
0.8166395397438054
0.8166575464430362
0.8166731883478178
0.8166911844262218
0.8167091750180167
0.8167271601257109
0.8167451397518117
0.8167607563933246
0.8167787254229112
0.8167966889783076
0.8168122906336566
0.8168302436070031
0.8168458354027389
0.816863777803591
0.816881714742525
0.8167573985479211
0.8166566321807653
0.8166745924476784
0.8166925472505613
0.8167104965919072
0.8167284404742077
0.8167463788999528
0.8167643118716311
0.8167822393917297
0.816800161462734
0.8166760465620406
0.8166939793210862
0.8167119066319292
0.8167298284970519
0.8167477449189354
0.8167656559000591
0.8167835614429011
0.8166595809387355
0.8165356380671406
0.8165535703628208
0.816571497217052
0.8165894186323103
0.8166073346110708
0.8166252451558067
0.81664315026899
0.8166610499530912
0.816678944210579
0.816694488044133
0.8167123718111516
0.8167302501588469
0.8166065218979534
0.8166244108626158
0.816642294408843
0.8166578296698349
0.8166757027412854
0.8165520763860414
0.8165699600533964
0.816446387117553
0.8163228515770601
0.8163384210636596
0.8163563262286175
0.8162328603595569
0.8162507760719779
0.816268686366887
0.8162865912467407
0.8163044907139949
0.8163223847711033
0.8163402734205183
0.816358156664691
0.816376034506071
0.8163939069471062
0.8164117739902431
0.8164296356379269
0.8164474918926011
0.8164653427567079
0.816483188232688
0.8165010283229802
0.8165188630300226
0.8165366923562514
0.816554516304101
0.8165700015464018
0.816587815096621
0.8166056232756506
0.8164825292715391
0.8165003479508651
0.8165181612598841
0.8165359692010231
0.8165514409076816
0.816569238471425
0.8165870306744564
0.8166048175191976
0.8166225990080684
0.816640375143488
0.8166581459278733
0.8165352477870265
0.8165507009784518
0.8165661495202032
0.816583920777285
0.816601686688824
0.8166194472572317
0.8166372024849182
0.8166549523742921
0.8166726969277606
0.8166904361477293
0.8167081700366027
0.8167258985967835
0.8167436218306732
0.8167613397406716
0.8167790523291772
0.8167967595985872
0.8168144615512972
0.8168321581897015
0.8168498495161925
0.8168675355331619
0.8168852162429994
0.8169028916480935
0.816920561750831
0.8169382265535979
0.8169558860587781
0.8168334039169401
0.8167109584958763
0.8167286441235898
0.8167463244506505
0.8166239471170499
0.8165016064508152
0.816379302435469
0.8163970244909078
0.8164147412387528
0.8164324526813881
0.8164501588211962
0.8163279540376577
0.8163433549960478
0.8163610665195558
0.8163787727433859
0.8163964736699164
0.8164141693015242
0.8164318596405848
0.8164472312462009
0.8163251730564496
0.8163428687654994
0.816220862657479
0.8162385686652408
0.8162562693820994
0.8162739648104259
0.8162916549525902
0.8163070291316594
0.8163247090536347
0.8163400737071054
0.8163577434179418
0.8163754078542376
0.8163930670183542
0.8164107209126518
0.8164283695394886
0.8164460129012219
0.8164613434224894
0.8164789766051882
0.8164966045297438
0.8165142271985081
0.816531844613831
0.8165494567780613
0.8164277834869307
0.8164454059069416
0.8164630230767156
0.8164783305141484
0.8163567402936697
0.8163743627960977
0.8163919800513908
0.8164095920618922
0.8164248960603948
0.8164424979310108
0.8164600945637542
0.8164753842191301
0.8164929707255083
0.8165105520009209
0.8165281280477015
0.8165456988681821
0.8165632644646934
0.8165808248395648
0.8165983799951245
0.8166159299336988
0.8166311759934323
0.8166487158464636
0.8165274253792355
0.8165449754299069
0.8165625202689819
0.8165800598987816
0.8165975943216258
0.8166151235398327
0.8166326475557194
0.8166501663716013
0.8166676799897927
0.8166851884126065
0.816702691642354
0.8167201896813453
0.8167376825318892
0.8167551701962931
0.8167726526768627
0.816790129975903
0.8168076020957168
0.8168227768447397
0.8168402389525393
0.8168576958879137
0.8168751476531605
0.8168903034142424
0.8169077451852543
0.8169251817929238
0.8169426132395432
0.8168217279756723
0.8168391695703793
0.8168566060048511
0.8168740372813775
0.8168914634022468
0.8169088843697462
0.8169240127366342
0.8169414237423789
0.8169588296015066
0.8169739438808621
0.8169913397914293
0.8170087305621205
0.8170261161952133
0.8170434966929838
0.8170608720577073
0.8170782422916572
0.8170956073971056
0.8171129673763238
0.8171280388330274
0.817007465122118
0.8170248304218344
0.8170421905982879
0.8170595456537454
0.8169390531680274
0.8169564183130336
0.8169737783378437
0.816991133244722
0.8170084830359313
0.8170258277137332
0.8170431672803881
0.8170605017381547
0.8170778310892906
0.8170951553360521
0.8169748350363413
0.8169898913265303
0.8170072208680103
0.8170222679591396
0.817039587635172
0.8170569022141839
0.8170742116984249
0.8170915160901433
0.8171088153915861
0.8171261096049991
0.8171411237276863
0.8171584081062326
0.81717568740338
0.817192961621369
0.8172102307624386
0.8172252214952093
0.8172424808231225
0.8172597350807278
0.8172769842702592
0.8172942283939493
0.8173114674540295
0.817191486322577
0.8172087354023183
0.8172259794192244
0.8172432183755238
0.817260452273444
0.8171405666269319
0.8170447443736865
0.8170619997956291
0.8170769814903804
0.8170942271266669
0.8169744537131333
0.8169917093210604
0.8170066925345245
0.8170239383622264
0.8170411791369463
0.8170584148609045
0.8170756455363203
0.8169559976163413
0.8169732382413756
0.8169882088049474
0.8170054396682077
0.8170226654880426
0.8169031128592033
0.8169180849214038
0.8169353159602685
0.8169502789326306
0.816830806823983
0.8168480430660909
0.816863012234941
0.8168802387302435
0.8168974601900315
0.8169146766165126
0.816931888011893
0.8169468339972821
0.8169640356672504
0.8169812323126326
0.8169961645447716
0.8170133514774707
0.8170305333920871
0.8170477102908184
0.8170648821758605
0.8170820490494085
0.8170992109136557
0.8171163677707945
0.8171335196230158
0.8171506664725093
0.8170315135610959
0.8170486702826354
0.8170658220022152
0.8170829687220225
0.8171001104442431
0.8171172471710617
0.8171343789046615
0.8171492518513614
0.8171663739333231
0.8171834910285126
0.8172006031391084
0.8172177102672873
0.8170987557243081
0.8171158726957642
0.8171329846855641
0.8171500916958819
0.8171671937288909
0.8171842907867631
0.8172013828716691
0.8172162201226693
0.8172333025952597
0.8172503801012933
0.8171315937088367
0.8170128418422898
0.8170299439383023
0.8170470410649421
0.8170641332243749
0.817081220418765
0.8170983026502754
0.8171153799210682
0.8171324522333038
0.8171495195891416
0.8171665819907397
0.817183639440255
0.8172006919398428
0.8172177394916578
0.8172347820978527
0.8172518197605796
0.8172688524819891
0.8172858802642303
0.8173029031094515
0.8173199210197994
0.8173369339974198
0.8173567062385446
0.8173764727502457
0.8173962335350131
0.8174159885953354
0.8174357379336995
0.8174554815525912
0.8174752194544946
0.8174949516418927
0.8173766284472709
0.8173963691913451
0.8174161042225718
0.8174358335434307
0.8174532733331684
0.8174729915710433
0.817354774218683
0.8173745009965576
0.8173942220705787
0.8174139374432194
0.8174313652742003
0.8174510695812416
0.8173329578821257
0.8173526707125385
0.8173723778480704
0.8173920792911887
0.8174117750443597
0.817293754285618
0.8173134585465844
0.8173331571192538
0.8172151988053384
0.8172349058718889
0.8172546072517948
0.8172743029475172
0.8172939929615158
0.8173136772962487
0.8173333559541728
0.8173530289377434
0.8173726962494144
0.8173923578916384
0.8174120138668666
0.8174316641775485
0.8174513088261327
0.8174709478150658
0.8174905811467933
0.8173728549686328
0.8173924967706531
0.8174121329171014
0.8174317634104197
0.8174513882530491
0.8174710074474291
0.8174906209959978
0.8175102289011918
0.8175298311654465
0.8174122517276261
0.8174318624435122
0.8174514675200839
0.8174710669597733
0.8174906607650112
0.8175102489382269
0.8175298314818483
0.8174123702991641
0.8174296932024396
0.8174492788785093
0.8174688589289361
0.8174884333561432
0.8175080021625529
0.8175275653505858
0.8175471229226612
0.8175666748811969
0.8175862212286096
0.8176057619673142
0.8176252970997244
0.8176448266282529
0.8176643505553103
0.8176838688833064
0.8177033816146492
0.8177228887517457
0.8177423902970012
0.8177618862528199
0.8177813766216044
0.817800861405756
0.8178203406076746
0.8177032079321365
0.8175861088045505
0.8174690432105064
0.8174885587619436
0.817508068726335
0.8175275731060793
0.817547071903574
0.8174300956448955
0.8174496028086088
0.8174691043916714
0.8174886003964781
0.8175080908254218
0.8173912037663961
0.8174107025464151
0.8172938628233525
0.8173133699417141
0.8173328714850205
0.8173501116948383
0.8172333473931676
0.8172528520100233
0.817272351055723
0.8171556478783625
0.8170389780257242
0.817058499252273
0.8170780149061051
0.8170975249896064
0.8171170295051615
0.8170004483909504
0.8170199611900387
0.8170394684227886
0.8170589700915817
0.817078466198798
0.8170979567468164
0.8171174417380143
0.8171369211747677
0.8171563950594513
0.8171758633944385
0.8171953261821012
0.8172147834248104
0.817234235124935
0.8172536812848431
0.8172731219069013
0.8172925569934748
0.8173119865469277
0.8173314105696223
0.8173508290639201
0.8173702420321808
0.8173874033436003
0.8174068055863678
0.817426202310079
0.8174455935170883
0.8173293635165882
0.8173487629772768
0.8173681569228379
0.8173853014571013
0.8172691460923923
0.8171530237357437
0.8170369343730878
0.8169208779903643
0.8169403161798273
0.8169597488486459
0.8169791759991714
0.816998597633754
0.8170180137547428
0.8169020588847804
0.816921483194574
0.8169409019923614
0.816825007411287
0.8168444343847039
0.8168638558477042
0.8168832718026321
0.8169004437618264
0.8169198490249733
0.8169370109315608
0.8169564055119276
0.8169757945957433
0.8169951781853443
0.8170145562830656
0.8168988318416657
0.8169182180954765
0.8168025400696912
0.8168219344672462
0.8168413233737485
0.8168607067915299
0.8168800847229208
0.8168994571702503
0.8169188241358458
0.8168032605732293
0.8168204025590039
0.8168397724879306
0.8168591369389363
0.8168784959143442
0.816895617571693
0.816914965918326
0.8169320775822719
0.8168166427825571
0.8168359940862046
0.81685533992261
0.8168746802940898
0.8168917855644903
0.8169111153278954
0.8169304396332281
0.8169497584827999
0.8169690718789209
0.8168537784733495
0.816873099962206
0.8168924159991752
0.816777182198075
0.8167965063148312
0.8168158249812655
0.8167006507250639
0.8167199774583608
0.8166048491841208
0.8166241839721146
0.816643513310619
0.8165284444768427
0.8165477818571643
0.8165671137895693
0.8165864402763594
0.8166035379611536
0.8166206308310549
0.8166377188880968
0.8166570245540753
0.816542083382428
0.8165613970731987
0.8165807053288519
0.8166000081516812
0.8166193055439794
0.8166363769637341
0.8166556638141118
0.8166749452407408
0.8166942212459087
0.8167134918319017
0.8165987042715599
0.8166179828642703
0.8166372560393632
0.8166565237991216
0.8166757861458277
0.8165610844904702
0.8165803548296794
0.8165996197573921
0.8166188792758875
0.8166381333874433
0.8166551662248626
0.8166744098403236
0.8166936480555838
0.8167128808729159
0.8165983188192096
0.8166153452962335
0.8166345810029652
0.8166538113154997
0.8165393217863655
0.8165585600605753
0.8165777929421365
0.8165970204333161
0.8164826030281832
0.816499626633811
0.816518856994277
0.8165380819680872
0.8165573015575049
0.8165765157647917
0.8165957245922081
0.8166149280420131
0.8166341261164649
0.8165198476213464
0.8165390536269961
0.8165582542588333
0.8165774495191133
0.8165966394100895
0.8166136161211216
0.8164994363649525
0.8165186291139578
0.8165378164973637
0.8165569985174199
0.8165739689061122
0.8165931405144807
0.8166123067661551
0.8166292623176614
0.816515207951416
0.8165343770565756
0.8164203677886258
0.8164395447818146
0.8164587164212922
0.8164778827093004
0.8164970436480794
0.8165161992398684
0.8165353494869052
0.8165544943914265
0.8165736339556675
0.8165905665265842
0.8166096957239453
0.8166288195876391
0.8166479381198961
0.8166670513229456
0.8166861591990154
0.8167030619356465
0.8167221594709019
0.8167412516857687
0.8167603385824699
0.816779420163227
0.8167984964302608
0.8168175673857904
0.8168344353608202
0.8168534960058639
0.8168725513459688
0.8168894046294882
0.8167757583572804
0.8167926204162097
0.8168116736219933
0.8168307215285956
0.8167171466229326
0.8166036032965565
0.8164900915362985
0.8165091735485935
0.8165282502573833
0.8165473216648784
0.8165663877732884
0.8165854485848214
0.8166045041016846
0.8166235543260837
0.8166425992602234
0.8166616389063068
0.8166806732665364
0.8166997023431128
0.8167187261382358
0.816737744654104
0.8167567578929144
0.8167757658568632
0.8166624821167998
0.8166814978826967
0.8167005083752255
0.8165872821852386
0.8166063004674419
0.8166253134777721
0.8166443212184209
0.8166633236915789
0.8166801335802334
0.8166991258279713
0.8167181128146986
0.8167370945426013
0.8166240043882753
0.8166429938892599
0.8166619781329074
0.8166809571214011
0.8166999308569226
0.8165869240863599
0.8166059055813673
0.8164929430823243
0.8165119323253281
0.8165309163161557
0.8165498950569858
0.8165688685499961
0.8165878367973626
0.8166067998012607
0.8166235756857547
0.8165107356172614
0.8163979267286711
0.81641690548862
0.8164358790058177
0.8164548472824361
0.8164738103206461
0.8164927681226176
0.8165117206905189
0.8165284888588156
0.8165474312658182
0.8165663684451661
0.8165853003990229
0.8166042271295514
0.8166231486389127
0.8166420649292673
0.816660976002774
0.8165483797011054
0.8165672984756157
0.8165862120347507
0.8166051203806665
0.8164925938379656
0.816511509872157
0.8165304206946019
0.8165493263074539
0.8165682267128653
0.8165871219129874
0.8166060119099703
0.8166227232381765
0.8166416031344961
0.8166604778340372
0.816679347338945
0.8166982116513639
0.8167170707734369
0.8167359247073057
0.816754773455111
0.8167736170189923
0.8167924554010878
0.8168112886035347
0.8166990121377473
0.816715683122885
0.8167323495261937
0.8167511806364538
0.8167700065726213
0.8167866586458943
0.816805474538128
0.8168242852625803
0.8168430908213798
0.8168618912166542
0.8168806864505297
0.8168994765251316
0.8169182614425838
0.8169370412050093
0.8168249631365219
0.8168437505448708
0.8168625327996307
0.8168813099029221
0.8169000818568637
0.8169188486635738
0.8168068652710222
0.8166949125756725
0.8167136997837614
0.8167324818432593
0.8167512587562825
0.816770030524946
0.8167887971513635
0.816807558637648
0.8168263149859105
0.8168450661982618
0.8168616510078172
0.8168803922504934
0.8168991283635013
0.8169178593489469
0.8169365852089346
0.8169553059455681
0.8168435626401455
0.8167318498990841
0.8167505909520173
0.8167671682707277
0.8167858993714425
0.8168046253515722
0.8166929942697967
0.8167117278275624
0.8166001399429023
0.8166167242270631
0.8166354605261714
0.8166541917074708
0.8166729177730576
0.8166916387250274
0.8167081991975563
0.8167269102227819
0.8167434613610072
0.8166320061943367
0.8166507199566243
0.8166694286128375
0.8166881321650661
0.8165767453494407
0.8165954564396698
0.8164841126359557
0.8165028312531831
0.816521544767189
0.8165381013373447
0.8165568049444123
0.8165755034544349
0.8165941968694955
0.8164829594090856
0.8163717522503537
0.8163904657758542
0.8164091742050785
0.8164278775401085
0.8164465757830243
0.8163354492584859
0.8163541549907588
0.816372855632344
0.8162617844955232
0.8161507435780296
0.8161694642562698
0.8161860326821835
0.8162025966021342
0.8162213025944385
0.8161103426566197
0.8161290561033158
0.8161477644634539
0.8161664677391077
0.8161851659323497
0.8162038590452511
0.8162225470798823
0.8162412300383122
0.8162599079226089
0.8162785807348394
0.8162972484770692
0.816315911151363
0.8163345687597844
0.8162237892009895
0.81611303970449
0.8161317172421776
0.816150389712709
0.816169057118146
0.8160583751196218
0.8160770499392664
0.81609571969524
0.8161143843896014
0.8161309041396163
0.8161495590069235
0.8161682088187112
0.8161868535770341
0.8162054932839459
0.816094941273478
0.8161135883792102
0.8161322304349475
0.8161508674427413
0.8161694994046416
0.8161881263226972
0.8162067481989561
0.8162253650354651
0.8162439768342695
0.8161335542183558
0.8161521734007962
0.8161707875469415
0.8161872616933178
0.8162058660616665
0.8162223310115027
0.816240925609906
0.8162595151820631
0.8162780997300114
0.8162945460210895
0.8163131208149262
0.8163316905905826
0.8163502553500923
0.8163688150954872
0.8163852380343077
0.8164037880453736
0.8162935823504431
0.8163121397249402
0.8163306920906993
0.8163492394497479
0.8163656517353051
0.8163841893743533
0.816274075510127
0.8162926204992692
0.816309031567163
0.8163275668426696
0.8163460971207981
0.8163646224035692
0.8163831426930026
0.816399530505603
0.8164180411010616
0.8164365467091579
0.8164550473319071
0.8164735429713237
0.8164899075763639
0.8165083935414135
0.8165268745290896
0.8165453505414022
0.8164354521092971
0.8164539354517665
0.8164702894835948
0.8164887631658921
0.8165072318781378
0.8165235721428482
0.8165420312065729
0.816560485306182
0.8165789344436778
0.8165952562833815
0.8166136957879133
0.8166321303362551
0.816650559930405
0.8165408393123841
0.8165592762187096
0.816577708172206
0.816468041544732
0.8164864807992579
0.8165049151023192
0.816521224967388
0.8165396496579963
0.8165580694030429
0.8165764842045186
0.8165948940644132
0.8166132989847158
0.8166316989674139
0.8165221721837542
0.8165405794517998
0.8165589817835975
0.8165773791811329
0.8165957716463901
0.8164863230776129
0.8165047228158764
0.8165231176232172
0.8165393922725174
0.8165577775073101
0.8164484073254847
0.8163390664379362
0.8163574711116858
0.816375870857152
0.8163921521461939
0.8164105423239283
0.8164289275792382
0.8164473079140998
0.816465683330488
0.8164840538303769
0.8165024194157393
0.8165186685371227
0.8165370245817152
0.8165553757176182
0.8165737219468002
0.8165920632712292
0.8166103996928716
0.8165012709477569
0.816519614600757
0.8165379533523133
0.8165562872043901
0.8165746161589508
0.816590831768438
0.816609151215391
0.8166274657706359
0.8166457754361318
0.8166640802138365
0.816682380105707
0.8167006751136993
0.8167189652397682
0.8167372504858673
0.8167555308539498
0.8167738063459671
0.81679207696387
0.8168103427096081
0.8167014491830503
0.8165925846870249
0.816610869717721
0.8166270459211168
0.8166453214872831
0.8166614887905755
0.8166797548997016
0.8166959133100772
0.8165871510363643
0.8166054197472782
0.8166236835936704
0.8166419425774838
0.8166601967006599
0.8166784459651395
0.816696690372862
0.816714929925766
0.8167310643105038
0.8167471944030403
0.816763320205088
0.8167815411957522
0.8167997573410526
0.8168179686429216
0.8168361751032907
0.8168543767240903
0.8168725735072498
0.8168907654546977
0.8169068550434508
0.8169250376038861
0.8169432153343146
0.8169613882366605
0.8169795563128474
0.8169977195647973
0.8170158779944315
0.8169074341560995
0.8167990191017986
0.816817196669593
0.8167088223566475
0.8167270070671335
0.816745186953449
0.8167633620175135
0.8167815322612454
0.8167976043333401
0.8168136721439814
0.8168297356948636
0.8168478875085554
0.8168660345112709
0.8167577973263616
0.8167759514562865
0.8167941007765334
0.8168122452890132
0.8168282941374718
0.8168464293170087
0.8167382807099232
0.816754332976178
0.8167724707441494
0.8167885142366396
0.8168066426812292
0.8168247663286647
0.8168428851808504
0.816734837180165
0.8167529631334542
0.816771084292786
0.8167892006600618
0.8166812168947709
0.8166993403518898
0.8167174590182457
0.816609527544872
0.8166276532904395
0.816645774246538
0.8166638904150655
0.816682001797919
0.8165741462773436
0.8165922647275908
0.8166103783934572
0.8166284872768376
0.8166465913796257
0.8166646907037144
0.8165569228638221
0.8165750292429138
0.8165931308445967
0.816485415090627
0.8165014414273336
0.816519545571943
0.8165376449422524
0.8165557395401506
0.8165738293675247
0.816591914426261
0.816607914055356
0.81662598985664
0.8166440608948671
0.8166621271719195
0.8166801886896787
0.8166982454500251
0.8167162974548381
0.816734344705996
0.8167503087338125
0.8167683467568829
0.8167863800318557
0.8168044085606052
0.8168224323450051
0.8168404513869278
0.8168584656882449
0.816876475250827
0.8168944800765436
0.8167870646288018
0.816805076475419
0.8168230835864384
0.8168390107705096
0.816857008688663
0.8168750018767459
0.8168909159613764
0.8169088999674246
0.8169248054186307
0.8168175129566635
0.8168354995170105
0.8168534813539962
0.8168714584694807
0.8168873583961715
0.8169053263462441
0.8169232895803195
0.816816095866951
0.8168340660944678
0.8167269122093708
0.8167448894205186
0.8166377753366602
0.8166557595216408
0.8166737389906953
0.8166917137456781
0.8167096837884431
0.816727649120843
0.8166206215164503
0.8166385938105387
0.8166565613955236
0.8166745242732554
0.8166924824455836
0.8165855295275054
0.8166034946499975
0.8166214550683465
0.8166394107843998
0.8166573618000039
0.8165504834644719
0.8165684414187424
0.816584328983649
0.8166022778116208
0.8166181567942484
0.8166360965030118
0.8166540315198154
0.8166719618464995
0.8166898874849036
0.8167078084368663
0.8167257247042252
0.8166189910758007
0.8166348512755818
0.816652770052525
0.8166706841478807
0.8166865313808812
0.8167044363878838
0.8167202750746965
0.816736109625542
0.816754001147784
0.8167718879992201
0.816665287648398
0.816683181408329
0.8167010704986984
0.816718954921334
0.8167368346780621
0.8167547097707087
0.8167725802010986
0.8167904459710553
0.8168083070824019
0.8167018270527993
0.8167196950589185
0.8167375584076662
0.816755417100863
0.8167732711403286
0.8167911205278819
0.816806908723723
0.816824749080753
0.8168425847912516
0.816860415857034
0.8168761868092723
0.8167698504142177
0.8167876839843837
0.8168055129128085
0.816821282800523
0.8168391027181915
0.8168569179994821
0.8168747286462044
0.8168925346601663
0.8169103360431753
0.8169281327970378
0.816943872392358
0.8169616601601478
0.8169773913064748
0.8168712214050705
0.8167650790945968
0.8167828808473453
0.8168006779750606
0.8168184704795449
0.8168362583625995
0.8168540416260247
0.8168697704053514
0.8167844082853455
0.8168021913541038
0.8168199698068807
0.816835694843241
0.8168534643352816
0.81687122921666
0.8168889894891704
0.8169067451546063
0.8169244962147599
0.8169422426714229
0.8169599845263857
0.816977721781438
0.8169954544383685
0.8170111363519975
0.8170288600831945
0.8170465792215615
0.817062248417154
0.8170799586401569
0.8170976642756135
0.8171133207681962
0.8171310174986419
0.8171487096468165
0.8171663972144998
0.8171840802034701
0.8172017586155054
0.8172194324523823
0.8171136982781744
0.8171293364931448
0.8171470128394787
0.8171646846135552
0.817059012211562
0.8169533671362825
0.8169710570914038
0.8169887424731138
0.8170043826899326
0.8170220591938496
0.8170397311296043
0.8170573984989674
0.8170750613037084
0.8169695233211066
0.816987192912567
0.8170048579406001
0.817022518406973
0.8170401743134529
0.8170578256618053
0.8170754724537952
0.8169700297550658
0.816987683321549
0.8170053323328609
0.8170229767907643
0.8170406166970211
0.8170562159339702
0.8170718111479051
0.8170894379347606
0.817107060176873
0.8171246778759994
0.8171422910338965
0.8171598996523199
0.8171775037330244
0.8171951032777637
0.8172126982882908
0.8172302887663577
0.8172458414786866
0.8172613901856813
0.817276934888889
0.81729450803965
0.8173120766664951
0.8173276088445303
0.8173451686902586
0.8173627240172413
0.8173802748272224
0.8173978211219448
0.817415362903151
0.8174329001725822
0.8174504329319787
0.8173453351648237
0.817362874673094
0.8173804096724933
0.81739794016476
0.8174154661516316
0.817310440394706
0.8173279731194755
0.8173455013400124
0.8173630250580525
0.8173805442753301
0.8172755904304052
0.8172931163746303
0.8173106378192548
0.8172057333605437
0.81722326152233
0.8172387592559983
0.8172562786825757
0.8172737936141109
0.8172913040523339
0.8173088099989732
0.8173263114557571
0.8173438084244126
0.8172390207566659
0.8172565244291748
0.8171517748105606
0.8171692851777512
0.8171867910574055
0.8172042924512483
0.8172217893610033
0.817239281788394
0.8172567697351424
0.8172742532029698
0.8172917321935967
0.8173092067087429
0.8173266767501268
0.8172220656306144
0.8172395423524431
0.8172570146016621
0.8172744823799885
0.8172919456891377
0.8173073850795586
0.8173248397137727
0.817342289883886
0.817357716914971
0.8172532221927881
0.8172706748257687
0.8172861050948349
0.8173035490647907
0.8173209885767937
0.8173384236325524
0.8173558542337745
0.8173732803821672
0.8173886857231145
0.8172843071398271
0.8173017357484661
0.817197394916633
0.8172148301700263
0.8172322609728124
0.8172496873266955
0.8172650946780637
0.8172825123962726
0.8172999256706193
0.8173173345028041
0.8173347388945267
0.8172305136026503
0.8172479246260339
0.8172653312100948
0.8172827333565307
0.8173001310670384
0.8173175243433137
0.8173329014554004
0.8173502861245996
0.8173676663645837
0.8173850421770452
0.8174024135636757
0.8172983256465022
0.8173157036506215
0.8173330772300421
0.8173504463864537
0.8173678111215451
0.8173851714370043
0.8174005184186257
0.8174178701554681
0.8174332090728889
0.8173292363930271
0.8173465905750958
0.8173639403435884
0.817381285700188
0.8173986266465775
0.8174159631844385
0.817431288697506
0.8174486166783552
0.8173447477308738
0.8173620823036434
0.817379412472304
0.8172755918940654
0.8172929286451583
0.817189145416124
0.8170853885413886
0.817102742836356
0.8171180886547317
0.8171354343942094
0.8171527757312151
0.817168109359469
0.81718544215072
0.8172027705444596
0.8172200945423611
0.817237414146097
0.8172527273195503
0.8171491070929344
0.8170455131391955
0.8170628460910095
0.8170801746491728
0.8170974988153559
0.8171148185912283
0.8170112946055965
0.8170286209136018
0.8169251340711808
0.8169424669024787
0.8169597953440512
0.8169771193975655
0.8169944390646882
0.817011754347085
0.8170290652464208
0.816925670021763
0.8169429874328699
0.8169603004620408
0.8169776091109386
0.8169949133812257
0.8170102165539357
0.8170275123244777
0.8170448037213263
0.8169415110786308
0.8169588089750941
0.8169741070401881
0.8169913964453391
0.8168881627586516
0.816784955157545
0.8168022619052512
0.8168175700823505
0.8168348683394756
0.8168521622278024
0.816867458305804
0.8168847437131633
0.8169020247566229
0.816919301437835
0.8169365737584511
0.8169538417201219
0.8169711053244973
0.8169883645732263
0.8170056194679572
0.8170228700103374
0.8170401162020132
0.8170573580446305
0.8170745955398341
0.8170918286892681
0.8171090574945757
0.8171262819573992
0.8171415126552373
0.8171587286886686
0.8171759403844749
0.8171931477442955
0.8172083623478542
0.8172235731195016
0.8172407679818637
0.8172579585146621
0.8172751447195319
0.8172923265981071
0.8173075172315581
0.8173246907124652
0.8172218567050781
0.8172390366413335
0.8172542263348377
0.8172713978785008
0.8172885651033651
0.8171858002894454
0.8172029739592607
0.8172201433113713
0.8172373083474056
0.8172544690689906
0.8172716254777529
0.8172887775753183
0.8173059253633113
0.817323068843356
0.8173402080170757
0.8173573428860927
0.8173724910223451
0.8173896175357133
0.8174047578172177
0.8174218759811668
0.817438989848388
0.8174560994204988
0.817473204699116
0.8174883249971089
0.8175054219420415
0.8175225145982634
0.8175396029673883
0.8174370901645083
0.817334603066945
0.8173517085661218
0.8173688097771312
0.8173859067015858
0.8174029993410968
0.817420087697275
0.8174371717717304
0.8174542515660719
0.8174713270819077
0.8174883983208455
0.8175054652844918
0.8175225279744524
0.8175395863923323
0.8175546643136751
0.8175717144395432
0.817588760298079
0.8176058018908846
0.8176228392195608
0.8176398722857079
0.8176569010909254
0.817673925636812
0.8176909459249654
0.8177079619569827
0.8177249737344603
0.8177419812589934
0.8177589845321769
0.8177759835556044
0.8177929783308692
0.8178099688595635
0.8178269551432786
0.8177248033877025
0.8177417960649364
0.8177587844982449
0.8177737973981702
0.8177907775945
0.8178057827527081
0.8178227547181658
0.8178397224475158
0.8178566859423438
0.817873645204235
0.8178886306651626
0.8179055817116058
0.8179225285298009
0.8179394711213297
0.8179564094877734
0.8179733436307122
0.8178713773699753
0.8178883178900588
0.8179052541876797
0.8179221862644164
0.8179371470062224
0.817835248769396
0.8178521832389064
0.8177503209667382
0.8176484840649988
0.8176654354640693
0.8175636344885384
0.8175805922297946
0.8175975457495569
0.8176144950494013
0.8176314401309034
0.8176483809956375
0.8176633534662775
0.817680286146528
0.8175785846184003
0.8174769083860141
0.817493857933591
0.8175108032664352
0.8174091733804001
0.8174261250269655
0.8174411102338973
0.8174580536985134
0.817474992952527
0.8174899665029117
0.8175068975840915
0.8175218634519856
0.8175387863663607
0.8175557050778512
0.8175726195880229
0.8175875698649206
0.8174860818348977
0.8173846189973856
0.8174015463430051
0.8174184694877695
0.8174334296156247
0.8174503446063682
0.8174652970692055
0.8174822039119353
0.8174991065614997
0.8175160050194585
0.8175309419268452
0.817547832248907
0.8175647183839778
0.8175816003336142
0.817598478099372
0.8174971773339031
0.8173959016677319
0.817412796163995
0.8174296864753445
0.8174465726033352
0.8173453533645284
0.8173622457523748
0.8173791339579018
0.8173960179826625
0.8172948551091498
0.8173117453844735
0.8173286314800705
0.8172275144899085
0.8172424538250779
0.817161359587128
0.8171763034085988
0.8170752552691888
0.817090206041287
0.8171071049118469
0.8170061027975191
0.8169051256497255
0.8168041734592103
0.8168210993206387
0.8168380209997441
0.8168549384980764
0.8168718518171848
0.8168887609586177
0.8169056659239229
0.8169225667146471
0.8169394633323367
0.8169563557785369
0.8169732440547922
0.8169901281626467
0.8168893149681548
0.8169062052648891
0.8169230913942667
0.8169399733578298
0.8169549039358566
0.8169717778125447
0.8169886475279808
0.8170055130837042
0.817022374481253
0.817039231722165
0.8170560848079768
0.8170729337402247
0.817089778520444
0.8171046740879541
0.8171195659857012
0.8171363987981183
0.8171532274645225
0.8171700519864452
0.817184928500606
0.8172017449774617
0.8172185573143674
0.8171179765688519
0.8170174205786268
0.8170323067210435
0.8170491316304036
0.8170659524002855
0.8170827690322165
0.8170976398145271
0.8171144484139105
0.8171312528798622
0.8170307941568625
0.8170456640162163
0.8170624707401573
0.8170792733331596
0.8170960717967459
0.8171128661324386
0.8171296563417589
0.8171464424262275
0.817163224387364
0.8171800022266876
0.8171967759457167
0.8172135455459689
0.817230311028961
0.8172470723962092
0.8172638296492287
0.8171635395731889
0.8171803029634253
0.8171970622404509
0.8172118806945431
0.8172286319872335
0.8172453791711938
0.8172621222479355
0.8172788612189693
0.8171786676599134
0.8171954127570377
0.8172121537494684
0.8172269558262149
0.8172436888508654
0.8172604177752895
0.8172771426009938
0.8172919294649574
0.8173086463345881
0.8173253591099573
0.817342067792569
0.8173587723839264
0.8173735402046653
0.817390236854579
0.8174049972098777
0.8174216859241202
0.8173216710353494
0.8173383658602777
0.8173550566008452
0.8173717432585506
0.8172717834024592
0.8172884761618867
0.8173051648394558
0.8172052497826294
0.8172219445534664
0.8172367056333303
0.8172533924797639
0.8171535325833221
0.817053697087588
0.8170704001749215
0.8169705992221703
0.8169873083783473
0.817002085492967
0.8170168589990119
0.8170335563877312
0.81693382084618
0.8169505242941422
0.816965296880877
0.8169800658623436
0.8169967575539173
0.8170134451728567
0.8170301287206521
0.8170448825895725
0.8170615582343786
0.8170782298124503
0.8170948973252748
0.8171115607743392
0.8171282201611292
0.8171448754871302
0.8171615267538269
0.817178173962703
0.8171948171152416
0.8172114562129251
0.8172280912572354
0.8171285628086594
0.8171432813348639
0.8171599186036651
0.8171746297287438
0.8171912591310897
0.8172078844853823
0.8172245057930998
0.8172392018985034
0.8172538944277772
0.8172705040720073
0.8172871096754531
0.8173037112395889
0.8173203087658882
0.817220926432624
0.8172375299880729
0.8171381818808533
0.8171547914576271
0.8171694781747568
0.8170701745560699
0.8170867863416644
0.8171033940908636
0.8171199978051382
0.8171365974859587
0.8171531931347944
0.8171697847531144
0.8171863723423867
0.8170871631190842
0.8171037567105968
0.8171203462740498
0.8171369318109097
0.8171535133226423
0.8171700908107129
0.8171866642765856
0.8170875392566588
0.8171041187146022
0.8171206941513333
0.817137265568315
0.8171538329670095
0.8171703963488779
0.817186955715381
0.8170879147560166
0.8171044801044466
0.8170054731396938
0.8170220444623083
0.8170366992237302
0.8170532627497448
0.8170698222637631
0.817084465915705
0.8169855333008708
0.8168866246406649
0.8169012851509372
0.8169178530382343
0.8169344169153928
0.8169509767838687
0.8169675326451168
0.8169821744993818
0.8169987225815761
0.8168999080287724
0.8168011173759693
0.8168176813484752
0.8168323324690956
0.8168488886631878
0.8168654408548156
0.8168819890454302
0.816898533236482
0.816915073429421
0.8169316096256963
0.8169481418267562
0.8169627630319951
0.8169792874772811
0.8168806303963153
0.8168971607681583
0.816913687148604
0.8169302095390979
0.8169448223200828
0.8169613369649875
0.816977847624217
0.816994354299214
0.8170108569914206
0.817027355702278
0.8170438504332269
0.8170603411857073
0.8170768279611581
0.8170933107610181
0.817107886263036
0.8171243613454536
0.8171408324565365
0.8170423580250522
0.817058835047823
0.8170753081002268
0.8170917771836986
0.8171082422996726
0.8170098310938073
0.8170263021124616
0.8170427691645854
0.817059232251611
0.8170756913749706
0.8170921465360954
0.817108597736416
0.8171250449773623
0.8171414882603634
0.8170431796116313
0.8170596287864645
0.8170760740043155
0.817092515266612
0.817108952574781
0.8171253859302487
0.8170271501300648
0.8169289379470944
0.8169453870134469
0.8169618321261721
0.8169782732866953
0.8168801141766043
0.8168946645112779
0.8169111078152405
0.8169256509322456
0.8169420865656151
0.8168439907338949
0.8168604322249822
0.8168768697685326
0.8168933033659675
0.8169097330187081
0.8168116999294223
0.8168281354309905
0.8168426727992651
0.8168591006420195
0.8168755245438256
0.8168919445061015
0.8169083605302643
0.8169247726177307
0.8169411807699165
0.816957584988237
0.8169739852741068
0.8169903816289397
0.8170067740541489
0.8170231625511469
0.8170395471213456
0.8170559277661561
0.817072304486989
0.817088677285254
0.8171050461623602
0.8171195207856645
0.8171358820509841
0.8171522393993141
0.817168592832061
0.8171849423506307
0.8170871578654864
0.8171035132151075
0.8171198646514977
0.8171362121760608
0.8171506674909542
0.8171670074218929
0.8171814555974971
0.8171977879402041
0.8172141163779877
0.8172304409122481
0.8172467615443847
0.8172611915561504
0.8172775046136774
0.8171798609452648
0.8171961798210329
0.8172124947983596
0.8172288058786416
0.8171312146670486
0.8171475315572376
0.8171638445513211
0.8171782689580834
0.8171945743890981
0.8172089916853879
0.8172234055407952
0.8171258964839356
0.8171422003819928
0.8171585003902975
0.8170610339661097
0.8170773397664715
0.8170936416780185
0.8171099397021417
0.8171262338402315
0.8171425240936777
0.8171569286915211
0.817173211404107
0.8171894902361608
0.8172057651890696
0.8172220362642197
0.8172383034629971
0.8172545667867867
0.8172708262369728
0.8172870818149393
0.8173033335220693
0.8173195813597451
0.8173358253293488
0.8173520654322612
0.817368301669863
0.8173826554059803
0.8173988841406137
0.8174151090140207
0.8174313300275791
0.8174475471826662
0.8174637604806585
0.8174799699229318
0.8174961755108615
0.8175123772458222
0.8175285751291876
0.8175447691623313
0.8175590831648075
0.8174619397376254
0.8174781359156297
0.8174943282456468
0.817510516729048
0.8175267013672036
0.8175410073164534
0.8175571844908399
0.8175733578240358
0.817589527317409
0.8174924840500716
0.8175086593035666
0.8175248307181503
0.8175409982951889
0.8174440068373298
0.8174601801662933
0.8173632213025563
0.8173794003761684
0.8172824740865471
0.8171855707815807
0.8172017651620452
0.8172179557031592
0.8171210945018195
0.8171372907658037
0.8171534831913557
0.8171696717798401
0.8171858565326205
0.8172020374510601
0.8172182145365213
0.8171214336015928
0.8171357468835819
0.8171500567762076
0.8170533182824493
0.8170695033974726
0.8169727973371818
0.8169889881505147
0.8168923145038278
0.8169085110082641
0.8169247036805688
0.8169390249954871
0.8169533429227496
0.8169695245484683
0.8168729217904515
0.8167763418753662
0.8167925386868243
0.816808731669249
0.8168230548424356
0.8168392403913787
0.8168554221153074
0.8168716000155772
0.8168877740935435
0.8169039443505606
0.8169201107879822
0.8169362734071617
0.8169524322094515
0.8169685871962036
0.8169847383687692
0.817000885728499
0.817017029276743
0.8170331690148505
0.8170493049441703
0.8170635743867205
0.8170797029222416
0.8170958276529656
0.8171119485802385
0.8171280657054059
0.8171441790298127
0.8171584271930961
0.8171745331394367
0.8171906352889958
0.8172067336431161
0.8171104330617299
0.8171265370722093
0.8171426372881526
0.8171587337109011
0.817174826341795
0.8171909151821739
0.8170946845044559
0.8171107789923276
0.81712501095854
0.8171410980873265
0.8170449185795479
0.8170610113477508
0.8170771003285288
0.8170913278846732
0.8171074095131573
0.817123487358174
0.8171395614210581
0.8171537749384731
0.8171698416594351
0.8171859046022147
0.8172019637681444
0.817218019158556
0.8172340707747808
0.8172501186181496
0.8172661626899923
0.8172822029916383
0.8172982395244166
0.817314272289655
0.8173303012886814
0.8173463265228225
0.8173604940631556
0.8172645259412743
0.8172805532533263
0.817184617045643
0.8172006499743935
0.8172166791399873
0.8172327045437493
0.8172468737794006
0.8172628918807874
0.8172789062242617
0.817294916811146
0.8173109236427619
0.8173269267204304
0.8173429260454719
0.8173589216192063
0.8173749134429527
0.8173909015180296
0.8174068858457552
0.8174210164075262
0.817436993461257
0.8174511171850783
0.8174670869698756
0.8174830530138004
0.8174990153181669
0.817514973884289
0.8175309287134793
0.8175450315197643
0.8175591310244442
0.8175750750833131
0.8175910154103951
0.8174953459725984
0.8175112918979555
0.8174156541707798
0.8174316056874285
0.8174457069148334
0.8174616511860396
0.8174775917284641
0.8174935285434145
0.8175076159377863
0.8175235455174545
0.8175394713735185
0.8175553935072833
0.8174598623792736
0.8174757900936819
0.8174917140866615
0.8173962238735922
0.8174121534398298
0.8174262355309848
0.8174421578727022
0.8174580764964182
0.8174739914034347
0.8174899025950533
0.8175058100725748
0.8175198713737684
0.8175357716419861
0.8175516681999557
0.8175675610489758
0.8175834501903441
0.8175974942362747
0.8176133761809702
0.8175180388003521
0.8175339263054471
0.8175498101062973
0.8175638498883109
0.8175797264990464
0.8175955994093717
0.8175003307541153
0.8175162092161037
0.8175320839785435
0.8175479550427277
0.8175638224099484
0.8175796860814972
0.8175955460586651
0.8176114023427425
0.8176272549350193
0.8176431038367845
0.8176589490493268
0.817674790573934
0.8176887913081005
0.8175936559048068
0.8176094994964884
0.8176253394023281
0.8176411756236118
0.8175460900118402
0.8175619317653272
0.8174668774772484
0.8174827247560815
0.8174985683507862
0.8175144082626468
0.8175302444929474
0.8175460770429714
0.8175600715849671
0.8175758969913814
0.8175917187213163
0.8176075367760525
0.8176233511568705
0.81763916186505
0.8176549689018705
0.8176707722686104
0.8176865719665479
0.8177023679969603
0.8177181603611244
0.8177339490603167
0.8177497340958126
0.8177655154688873
0.8176706580839588
0.8176864449677347
0.8175916187535438
0.8176074111412115
0.8176231998668763
0.8176389849318116
0.8176547663372907
0.8176705440845858
0.8176863181749688
0.817702088609711
0.8177178553900829
0.8177336185173547
0.8177475491882087
0.8176528367085714
0.8176686018890337
0.8175739204853874
0.8175878631946052
0.8176036304216028
0.8176193939983568
0.8176351539261347
0.8176509102062035
0.8176666628398291
0.8176805851396278
0.8176945042181633
0.817710246342603
0.8176156696312518
0.817521114794935
0.8174265818260642
0.8174423476473353
0.8174581098233298
0.8174738683553118
0.8173793845517571
0.8173951485394432
0.8174109088839614
0.8174248414305952
0.8174405947033042
0.8174563443365832
0.8174720903316933
0.817487832689895
0.8173934345567899
0.8174073594690914
0.817423103848049
0.8174388445921505
0.8174545817026546
0.8174703151808193
0.8174842231873758
0.8174981279845158
0.8174038157870096
0.8174195478615525
0.8174334553070125
0.8174491803346555
0.8174649017356778
0.8174806195113338
0.8174945135026283
0.8175102242411294
0.8175241116173118
0.8174298942482191
0.8174456070018203
0.8174594970229054
0.817473383843525
0.8174890861573316
0.8175029663708588
0.8175186616609231
0.817534353336227
0.817550041398019
0.8175657258475472
0.817581406686059
0.8174873020121771
0.8175011712489118
0.8175168541026231
0.8175325333473471
0.8175482089843297
0.8175638810148158
0.8174698433013335
0.8174855207397117
0.8175011945724233
0.8175168648007121
0.8174228757383067
0.8174385513670298
0.8173445929128497
0.8173602739353858
0.8173759513539177
0.8173916251696877
0.8172977152862811
0.8173133944884309
0.8173290700886504
0.8173447420881809
0.8172508807259751
0.8172665581044656
0.8171727272711584
0.8170789179809196
0.8169851302263303
0.8170008309080443
0.8170165279862049
0.8170322214620527
0.8170479113368275
0.8170635976117688
0.8170792802881153
0.817094959367105
0.8170012558167188
0.8169075737555084
0.8169232671281573
0.8169371469668448
0.8169528333518784
0.816968516141179
0.8169841953359829
0.8168905796381101
0.8169062641695448
0.8168126788488701
0.8167191149681313
0.8167348137489161
0.8167505089340112
0.816766200524652
0.816781888522073
0.8167975729275083
0.8168114464997465
0.8168271239317597
0.8168427977754389
0.8168584680320156
0.8168741347027213
0.8168897977887866
0.8169054572914417
0.8169193074164227
0.8169349599624638
0.8169506089287345
0.8169662543164626
0.8169818961268758
0.8169957295978261
0.8170095599064787
0.817025191404775
0.8170408193305658
0.8170564436850756
0.8170720644695283
0.8170876816851474
0.817103295333156
0.8171189054147762
0.81702559504531
0.8170412104340922
0.8169479302410982
0.8169635509305684
0.8169791680540782
0.8168859268799109
0.816792706986395
0.8168065367893403
0.8168221646995755
0.816728983982635
0.8167446171736944
0.8167602467987886
0.8167758728591377
0.816791495355961
0.8166983712543356
0.8166052683848356
0.8166209049859543
0.8166347386074513
0.8165416748195757
0.8165573133217613
0.816572948260428
0.8165867810414418
0.8166024090615989
0.8166180335218424
0.8166336544233886
0.8166492717674534
0.8166648855552516
0.8166804957879981
0.8166961024669066
0.8167099086355308
0.8167255084149054
0.8167393080953316
0.8167549009798354
0.8167704903164702
0.8167860761064467
0.8168016583509751
0.816817237051265
0.8168310168855779
0.8168465887051475
0.8168621569840577
0.8168777217235161
0.8168932829247296
0.816800443592655
0.8168160100388376
0.8168297790525816
0.8168453386289218
0.8168608946702
0.8168746538938857
0.8168902030723191
0.8169057487192561
0.8168129923040501
0.8168285431870764
0.8168422982735576
0.8168578422998602
0.81687338279784
0.8168889197686982
0.8169044532136353
0.8169199831338515
0.8169355095305465
0.8169510324049192
0.8169665517581679
0.8169820675914908
0.8169975799060853
0.817013088703148
0.8170285939838755
0.8170440957494634
0.8170595940011067
0.8170750887400006
0.8170905799673388
0.817106067684315
0.8170134987404287
0.817028991680082
0.8169364524353566
0.8169519505913662
0.8169674452374321
0.8168749443944479
0.8168904442501713
0.8169041534029616
0.8168116911331933
0.8167192497919605
0.8167347602502844
0.8167502671986606
0.8167657706382806
0.816781270570335
0.8167967669960142
0.8168122599165077
0.8168277493330047
0.8168432352466939
0.8168587176587632
0.8167663755021208
0.8167818631018153
0.8167973472006962
0.816811043635638
0.816826520938052
0.8168419947431657
0.8168574650521644
0.8167651960512549
0.8167788883828505
0.8167943605772737
0.8168098292775247
0.8168235119320039
0.8167312988464391
0.8166391065788191
0.8166545858184828
0.8166700615643558
0.8165779074161316
0.8164857740631567
0.8165012636159473
0.8165167496741971
0.8165322322390882
0.8165477113118029
0.8165631868935224
0.8165786589854274
0.8165941275886984
0.8166095927045153
0.816623274795058
0.8166387331400603
0.8166541880010992
0.8165621706278033
0.8165758518951954
0.8165913086168474
0.8166067618564715
0.8166222116152442
0.8166376578943416
0.816653100694939
0.8165611559639443
0.8165766038997808
0.816592048357919
0.8166074893395332
0.816622926845797
0.8166365843424949
0.8166520151014571
0.8165601428981608
0.8164682913635266
0.816483735844309
0.816499176851299
0.8164073631577365
0.8164210341423151
0.8164364769906408
0.8164501416290186
0.8164655777342643
0.8164810103699427
0.8164964395372232
0.8165118652372751
0.8165272874712671
0.8165409326984665
0.8165563482030493
0.8165717602450301
0.8164800621248454
0.816495479271474
0.8165108929562982
0.8165263031804836
0.8165417099451955
0.8164500666556394
0.8164654785177585
0.8164808869212014
0.8164962918671318
0.8165116933567137
0.81652709139111
0.8165407152144174
0.816449143977991
0.8164645438463496
0.8164781700999826
0.8164935632614063
0.8164020383692125
0.8164174366130625
0.8163259407667538
0.8163413440869278
0.8163567439553775
0.8162652856600654
0.8162806905983806
0.8162960920857687
0.8163114901233893
0.8163268847124012
0.8163422758539629
0.8163576635492322
0.8163712804121507
0.8162799023865841
0.8162935249045038
0.8163089111673838
0.8163242939869914
0.8163396733644821
0.8162483499867704
0.8162637344185393
0.8162791154089857
0.816187829442154
0.8162032154804585
0.8162185980782357
0.8162339772366394
0.8162493529568231
0.8161581213313669
0.816173502092282
0.8161888794157715
0.8162042533029875
0.816219623755082
0.8162349907732057
0.8161438218922973
0.816159193943683
0.8160680538885245
0.8160834309671435
0.8159923197210827
0.8160077018209129
0.8160230804868553
0.8160366936586759
0.8160503037921812
0.8160639108883884
0.8160792764199193
0.8160946385231744
0.8161099971993012
0.8161253524494463
0.8161407042747557
0.8161560526763754
0.8160650552348907
0.8159740780826906
0.8159894399255082
0.8160047983439294
0.8160201533390988
0.8159292217418914
0.8159445817361263
0.8159599383079026
0.8159735327338458
0.8159871241314026
0.8160024708343616
0.8160178141193466
0.8160331539874994
0.8160484904399612
0.8160620659280565
0.8160773957481892
0.8160927221560079
0.8160019039140587
0.8160172353111974
0.8159264456766501
0.8158356762422662
0.8158492648322281
0.8158646063854667
0.815879944526438
0.8158952792562805
0.8159106105761318
0.8159259384871295
0.81594126299041
0.8159548292721717
0.8158641474729639
0.8158794737339403
0.8158947965890809


==> data/MobileNet/RAH1.txt <==
0.9243
0.9243
0.9243
0.9243
0.73944
0.6162
0.6602142857142858
0.693225
0.7189
0.7394399999999999
0.7562454545454546
0.77025
0.7821
0.792257142857143
0.7394400000000001
0.7509937500000001
0.7602882352941178
0.7694000000000002
0.7775526315789476
0.7848900000000002
0.7915285714285716
0.7975636363636365
0.8030739130434783
0.808125
0.8127719999999999
0.7815115384615384
0.7862333333333332
0.7911642857142855
0.7957551724137929
0.8000399999999998
0.804048387096774
0.8078062499999997
0.8113363636363633
0.8146588235294114
0.8177914285714282
0.8207499999999996
0.8235486486486483
0.8018763157894733
0.8050153846153842
0.8079974999999996
0.810834146341463
0.813535714285714
0.8161116279069766
0.8185704545454544
0.8209199999999999
0.8231673913043478
0.8253191489361702
0.8273812500000001
0.8293591836734695
0.8312580000000002
0.8330823529411766
0.8348365384615387
0.8365245283018871
0.8381500000000003
0.8394381818181821
0.8409535714285717
0.8421473684210529
0.8435637931034485
0.8446728813559324
0.8457450000000003
0.8318803278688527
0.8333709677419358
0.8348142857142861
0.8362125000000004
0.8375676923076927
0.8388818181818186
0.8399283582089556
0.8411691176470593
0.8421521739130439
0.8431071428571433
0.8442507042253525
0.8453625000000005
0.8464438356164388
0.8474959459459465
0.8485200000000005
0.8495171052631584
0.850289610389611
0.8393884615384621
0.8402696202531652
0.8413200000000007
0.8423444444444451
0.8433439024390251
0.8331831325301212
0.8342678571428579
0.8351470588235302
0.8361837209302334
0.8370206896551733
0.8378386363636373
0.8388101123595515
0.839760000000001
0.8406890109890119
0.8415978260869575
0.8424870967741945
0.8433574468085117
0.8442094736842116
0.8450437500000011
0.8363319587628877
0.8372295918367357
0.838109090909092
0.8388180000000012
0.8395128712871299
0.84034411764706
0.832185436893205
0.833071153846155
0.8337942857142869
0.8346481132075484
0.8354859813084125
0.8363083333333345
0.828635779816515
0.8295054545454558
0.8303594594594608
0.8311982142857156
0.8318867256637181
0.8326973684210539
0.8254565217391318
0.8263086206896565
0.8271461538461552
0.8279694915254251
0.82877899159664
0.8294475000000013
0.8225925619834724
0.8158500000000014
0.8166073170731721
0.8174758064516143
0.8182080000000015
0.8190500000000015
0.8197582677165369
0.8205750000000015
0.8213790697674433
0.8221707692307707
0.8229503816793908
0.8237181818181833
0.8244744360902271
0.8183216417910463
0.8189933333333349
0.8197676470588251
0.813783941605841
0.8145847826086972
0.8153741007194261
0.8161521428571444
0.8169191489361718
0.8176753521126776
0.8184209790209807
0.8127375000000016
0.8135068965517257
0.8141609589041112
0.8149102040816343
0.8156493243243259
0.8163785234899346
0.8169960000000016
0.8177066225165579
0.8123269736842121
0.8130588235294134
0.8077792207792224
0.8085309677419371
0.8092730769230786
0.8041184713375813
0.7990291139240523
0.7940037735849073
0.7948181250000016
0.7956223602484488
0.7963222222222238
0.7971073619631917
0.7977896341463429
0.7929545454545469
0.7937457831325314
0.7945275449101808
0.7952089285714298
0.7959727810650898
0.7967276470588246
0.7973842105263168
0.7981220930232568
0.7935086705202321
0.794260344827587
0.7950034285714294
0.7904863636363644
0.7912423728813566
0.7919898876404501
0.7927290502793302
0.7883250000000005
0.7890762430939231
0.7897351648351653
0.7903868852459021
0.7911146739130438
0.7918345945945948
0.7925467741935486
0.7932513368983959
0.7890319148936171
0.7897476190476191
0.7904557894736842
0.7911565445026177
0.7870359374999999
0.7877471502590673
0.7836865979381442
0.7844076923076921
0.7851214285714283
0.7858279187817255
0.7865272727272724
0.7872195979899493
0.7879049999999995
0.7885835820895517
0.7892554455445538
0.7899206896551718
0.7905794117647051
0.7867229268292676
0.7873907766990283
0.7880521739130427
0.7842634615384607
0.7849334928229657
0.785597142857142
0.7818739336492881
0.7825457547169802
0.7832112676056328
0.7838705607476625
0.7845237209302315
0.7851708333333322
0.7858119815668191
0.7864472477064207
0.7828561643835604
0.7834990909090896
0.7841361990950213
0.7847675675675662
0.7853932735425995
0.7860133928571413
0.7866279999999984
0.7872371681415914
0.787840969162994
0.7884394736842089
0.7890327510917013
0.7896208695652156
0.7902038961038943
0.7907818965517223
0.7873879828326162
0.7879076923076904
0.788488085106381
0.789063559322032
0.7896341772151879
0.790199999999998
0.7907610878661067
0.7913174999999979
0.791869294605807
0.7924165289256176
0.792959259259257
0.789709426229506
0.7902587755102018
0.7870463414634123
0.7875400809716576
0.78436451612903
0.7849265060240941
0.7854839999999976
0.7860370517928263
0.7865857142857119
0.7871300395256893
0.7876700787401549
0.7881458823529387
0.7886777343749974
0.7892054474708146
0.7896697674418578
0.7901895752895727
0.787150384615382
0.7876758620689628
0.7846694656488523
0.7852003802281342
0.7822261363636337
0.7827622641509406
0.7832943609022529
0.7838224719101096
0.7842895522388031
0.7848100371747183
0.7853266666666637
0.78242878228782
0.782950367647056
0.7834681318681289
0.7839821167883182
0.7844923636363607
0.7849989130434752
0.7855018050541486
0.7860010791366876
0.7864419354838679
0.7836332142857112
0.7840793594306018
0.7845765957446778
0.7850703180211982
0.7855605633802785
0.7859936842105231
0.7864772727272694
0.7869574912891953
0.7842249999999967
0.7847096885813115
0.7820037931034449
0.7824927835051513
0.7829784246575309
0.7834085324232049
0.7838877551020375
0.7843637288135559
0.7848364864864831
0.7853060606060571
0.785772483221473
0.7862357859531737
0.7866959999999964
0.7871531561461758
0.7845466887417183
0.7849574257425707
0.7853654605263122
0.7858209836065537
0.786223529411761
0.7836625407166087
0.7811181818181782
0.7815815533980546
0.7820419354838672
0.7824993569131795
0.7829538461538424
0.7834054313099004
0.7838541401273847
0.7842999999999962
0.7846946202531607
0.7822192429022043
0.7826660377358452
0.7831100313479585
0.7835512499999961
0.7839897196261643
0.7844254658385054
0.7819969040247639
0.7824361111111071
0.7828726153846114
0.7833064417177874
0.783737614678895
0.7813481707317033
0.7817826747720326
0.7822145454545416
0.7825975830815671
0.7830243975903576
0.7834486486486448
0.7838245508981998
0.7842438805970112
0.7846607142857106
0.7850750741839726
0.7854869822485172
0.7858964601769877
0.7863035294117613
0.7839976539589408
0.7844078947368387
0.78481574344023
0.7852212209302293
0.7829452173913011
0.7833537572254303
0.7837599423631093
0.7841637931034452
0.7845653295128909
0.7849645714285685
0.7853615384615356
0.7857562499999972
0.7861487252124618
0.7865389830508447
0.7869270422535184
0.787312921348312
0.7876537815126023
0.787992737430165
0.788372423398326
0.7887499999999974
0.7891254847645405
0.7869455801104948
0.7873239669421463
0.7877002747252724
0.7880745205479429
0.7884467213114731
0.7888168937329678
0.7891850543478239
0.789551219512193
0.7899154054054033
0.790277628032343
0.7906379032258045
0.7909962466487916
0.7913526737967895
0.7917071999999982
0.7920598404255301
0.7924106100795738
0.7927595238095221
0.793106596306067
0.7934518421052615
0.7937952755905496
0.7941369109947629
0.7944767624020873
0.7948148437499986
0.7951114285714271
0.7930515544041437
0.7933906976744173
0.7937280927835039
0.7940637532133663
0.7943584615384602
0.7946516624040908
0.7949823979591824
0.7953114503816782
0.7956388324873085
0.7959645569620242
0.7962886363636352
0.7966110831234247
0.7969319095477377
0.7972511278195479
0.797568749999999
0.7978847880299244
0.7981992537313425
0.7985121588089322
0.7988235148514844
0.7991333333333326
0.7971650246305412
0.7974773955773949
0.7955227941176464
0.7958376528117354
0.7938965853658531
0.7942138686131381
0.7945296116504849
0.7948438256658591
0.79515652173913
0.7954677108433731
0.7957406249999995
0.7960489208633089
0.7963557416267939
0.7966610978520283
0.7969649999999997
0.7972674584323038
0.7953781990521325
0.7956829787234041
0.7959863207547169
0.7962882352941175
0.7965887323943661
0.7968878220140515
0.7971497663551401
0.7974461538461538
0.7955916279069768
0.7958902552204177
0.7961875
0.7964833718244805
0.7967778801843319
0.7970358620689656
0.7973277522935781
0.7955032036613274
0.7957972602739728
0.796089977220957
0.7963813636363639
0.7966714285714289
0.79692556561086
0.7971785553047407
0.7974648648648652
0.7977498876404497
0.7959612107623322
0.7962483221476514
0.7965341517857147
0.796818708240535
0.7970680000000004
0.7973501108647455
0.7955860619469032
0.7938298013245038
0.7941171806167406
0.7944032967032972
0.7946546052631585
0.7949048140043768
0.7951873362445421
0.795468627450981
0.7957486956521745
0.7959943600867685
0.7962720779220785
0.7945522678185751
0.7947989224137937
0.7930896774193554
0.7933712446351938
0.7916723768736623
0.7919557692307699
0.7922379530916851
0.7924863829787241
0.7927662420382173
0.793044915254238
0.7933224101479923
0.7935664556962033
0.7938416842105271
0.7941157563025218
0.7943886792452839
0.794628451882846
0.794899164926932
0.7951687500000009
0.7954372141372151
0.7957045643153536
0.7959708074534172
0.7962359504132241
0.7965000000000011
0.7967314814814825
0.7969620123203296
0.7972229508196732
0.7974515337423324
0.7977104081632664
0.7979682281059074
0.7982250000000012
0.7984807302231249
0.7987354251012158
0.7989890909090921
0.7973782258064529
0.7976336016096592
0.7978879518072302
0.7981412825651316
0.7983936000000014
0.7986449101796421
0.7988952191235074
0.7991445328031823
0.7993928571428586
0.7996401980198035
0.7998865612648237
0.8001319526627234
0.8003763779527575
0.8006198428290783
0.8008623529411781
0.8011039138943266
0.8013445312500017
0.801554385964914
0.8017931906614804
0.8020013592233026
0.8022087209302342
0.8024448742746633
0.8008957528957547
0.8011335260115624
0.8013703846153863
0.8016063339731304
0.8018413793103466
0.8020462715105181
0.8022795801526735
0.8024828571428589
0.8027144486692034
0.8029451612903244
0.8031750000000019
0.8034039697542552
0.8036320754717
0.8038593220339003
0.8040857142857163
0.8025771106941859
0.8028050561797773
0.8030321495327123
0.8015339552238826
0.8017625698324043
0.8019903345724928
0.8022172541743992
0.8024433333333355
0.8026685767097989
0.8028929889298915
0.8031165745856376
0.8033112132352963
0.8035332110091765
0.8037543956043979
0.8039747714808066
0.8041664233576665
0.8043852459016416
0.804603272727275
0.8048205081669715
0.8050369565217416
0.8052526220614852
0.8054675090252732
0.805681621621624
0.8058949640287795
0.8061075403949756
0.8046629032258089
0.8032234347048326
0.8034123214285739
0.8036278074866335
0.8021978647686858
0.8024147424511571
0.8026308510638324
0.8028191150442503
0.8030337455830414
0.8032476190476217
0.8034607394366223
0.8020486818980694
0.8022631578947395
0.8024500875656768
0.8026631118881146
0.8028753926701597
0.8030869337979121
0.8032977391304374
0.8035078125000027
0.8037171577123078
0.8038993079584802
0.8041072538860131
0.8043144827586235
0.8029301204819305
0.8024979381443327
0.8027068610634677
0.8029150684931535
0.803122564102567
0.8033293515358391
0.8035354344122686
0.8037408163265335
0.8039455008488994
0.8041494915254267
0.8043527918781755
0.8045554054054084
0.8047315345699861
0.8049328282828313
0.8051334453781543
0.805333389261748
0.805532663316586
0.8041856187291001
0.8043861435726242
0.8045605000000031
0.8047597337770414
0.8049328903654516
0.805105472636819
0.8053028145695396
0.8054995041322345
0.805670297029706
0.8058657331136769
0.8060605263157926
0.8062546798029588
0.8064481967213146
0.8066410801964026
0.8068333333333365
0.807024959216969
0.8072159609120554
0.8074063414634179
0.8075961038961073
0.8077852512155624
0.8079737864077703
0.8081617124394218
0.8083490322580679
0.8085111111111145
0.8086972668810324
0.8088828250401319
0.8075865384615418
0.8077732800000035
0.8079594249201313
0.8081449760765586
0.808329936305736
0.8085143084260766
0.8086980952380988
0.807416481774964
0.8076014240506365
0.8063255924170651
0.8065116719242937
0.8052415748031532
0.8054287735849093
0.8055913657770837
0.8057774294670882
0.8059629107981257
0.8047035937500036
0.8048663026521097
0.8050523364486017
0.8052377916018699
0.8039874223602521
0.8041739534883757
0.8043599071207467
0.8031166924265879
0.8032800925925963
0.8020423728813596
0.8022304615384652
0.8009981566820313
0.7997696319018441
0.7999603369065886
0.8001504587156
0.8003400000000037
0.8005056402439061
0.8006940639269443
0.8008819148936207
0.8010691957511418
0.801232727272731
0.8000205748865392
0.8002083081571034
0.8003723981900489
0.800559036144582
0.8007221052631616
0.8009076576576614
0.8010926536731672
0.801277095808387
0.801438116591932
0.8016214925373172
0.8018043219076044
0.801986607142861
0.8021683506686517
0.8023495548961462
0.8025302222222261
0.8027103550295897
0.8028899556868577
0.8030690265486765
0.8018863033873382
0.8020663235294156
0.8022458149779775
0.802424780058655
0.8026032210834594
0.8014298245614075
0.801609197080296
0.8017880466472344
0.8006209606986939
0.8008007267441901
0.8009799709724279
0.8011365217391345
0.8013147612156336
0.801492485549137
0.801669696969701
0.8018463976945286
0.8020225899280616
0.8021982758620732
0.8023734576757574
0.8025481375358208
0.8027004291845535
0.8028741428571471
0.8030473609129857
0.8032200854700897
0.8033705547652958
0.8035423295454588
0.8024025531914936
0.8025535410764915
0.8027257425742617
0.8028974576271228
0.8030686882933752
0.8032394366197225
0.8034097046413545
0.8035794943820268
0.8037488078541417
0.8039176470588278
0.8027932867132911
0.8029629888268199
0.8031322175732261
0.8033009749303665
0.8021837273991699
0.8023533333333377
0.802522468793347
0.8026911357340765
0.8028593360995895
0.8030270718232089
0.8031943448275907
0.8020880165289301
0.8009847317744199
0.8011541208791253
0.8013020576131732
0.80147054794521
0.8016385772913862
0.8018061475409881
0.8019523874488449
0.8020982288828382
0.8022644897959229
0.802430298913048
0.8025956580732745
0.8027605691056956
0.8016742895805188
0.8018400000000045
0.8020052631578993
0.8021494609164466
0.8023138627187125
0.8024572580645206
0.802620805369132
0.8027839142091199
0.8029465863453861
0.8018731283422506
0.8020365821094839
0.8009672000000045
0.8011110519307636
0.8012748670212811
0.8014382470119568
0.8003753315649913
0.8005394701986801
0.8006829365079411
0.80084623513871
0.8010091029023793
0.8011715415019809
0.8013335526315836
0.8014951379763516
0.8016562992126032
0.8018170380078684
0.8019773560209471
0.8009290196078479
0.8010900783289865
0.8012507170795354
0.8014109375000048
0.8003687906371959
0.800529740259745
0.8006902723735456
0.799653108808295
0.7997945666235494
0.7999554263565939
0.8001158709677467
0.8002759020618605
0.8004355212355261
0.800575064267357
0.800714249037232
0.7996876923076971
0.799847247119083
0.8000063938618974
0.8001651340996216
0.80032346938776
0.8004814012738902
0.8006389312977148
0.7996216010165234
0.7997798223350303
0.7999376425855562
0.8000950632911441
0.8002520859671352
0.7992416666666716
0.799399369482981
0.7995566750629772
0.7997135849056654
0.798708919597995
0.7988664993726524
0.7990236842105313
0.7991804755944981
0.799336875000005
0.7994928838951362
0.7996485037406534
0.7998037359900424
0.7999585820895573
0.798964844720502
0.7991203473945461
0.79927546468402
0.7994301980198071
0.7995656365883859
0.7997196296296347
0.7998732429099928
0.8000076354679854
0.7990236162361675
0.7991775184275235
0.7993122699386555
0.7994654411764757
0.7996182374541055
0.7986407090464599
0.7987941391941443
0.7989471951219563
0.7990998781973255
0.799233576642341
0.7993855407047439
0.7995371359223353
0.7985680000000052
0.7987202179176808
0.7988720677146364
0.7990235507246429
0.7991746682750354
0.7993254216867522
0.7994758122743735
0.7996074519230821
0.7997571428571482
0.7998881294964081
0.8000371257485083
0.7990801435406751
0.799229749103948
0.7993789976133704
0.7995278903456549
0.7996764285714338
0.7998246135552967
0.7999542755344471
0.8001017793594359
0.8002489336492944
0.8003957396449758
0.8005421985815656
0.800688311688317
0.8008340801886846
0.8009795053003588
0.8000371764705936
0.8001831962397233
0.800328873239442
0.799390621336465
0.799536885245907
0.7996649122807071
0.799810514018697
0.7999557759626659
0.8001006993007047
0.8002452852153722
0.800371744186052
0.8005156794425141
0.8006592807424648
0.8008025492468189
0.8009454861111166
0.8010704046242829
0.8011950346420378
0.8002709342560608
0.8004138248847981
0.8005387802071401
0.8006810344827641
0.8008229621125198
0.8009470183486294
0.8000295532646102
0.8001542334096164
0.8002961142857198
0.8004376712328821
0.8005789053591845
0.8007198177676592
0.8008604095563195
0.8009832954545509
0.8011232690124913
0.8012629251700736
0.801402265005668
0.8004957013574716
0.8006183050847513
0.8007579006772064
0.8008799323562625
0.8010189189189244
0.8011575928009054
0.8012959550561853
0.8014340067340123
0.8015717488789293
0.801692049272122
0.801829194630878
0.800933296089391
0.8010539062500055
0.8011913043478316
0.8013113585746158
0.8014481646273692
0.8015846666666722
0.8017208657047781
0.8018567627494513
0.8019923588039923
0.8021107300885012
0.8012244198895083
0.8013602649006678
0.8014958103638424
0.8016142070484638
0.800732343234329
0.8008681318681374
0.8010036223929804
0.800125328947374
0.8002613362541129
0.8003970459518656
0.800532459016399
0.8006675764192196
0.8008023991275957
0.8009369281045808
0.8010711643090372
0.8012051086956579
0.8013387622149895
0.8014721258134547
0.8016052004333751
0.8017379870129927
0.8018704864864922
0.8010045356371548
0.8011375404530802
0.8012702586206955
0.8014026910656677
0.8015348387096832
0.8016502685284698
0.8017818669527955
0.800922508038591
0.8010546038543955
0.8011864171123053
0.8013179487179545
0.8014491995731114
0.8005947761194088
0.8007102236421784
0.8008417021276654
0.8009566418703565
0.8001063694267574
0.8002380699894014
0.7993903601694973
0.7995225396825455
0.799654439746306
0.799786061246046
0.799917405063297
0.8000484720758752
0.8001792631579006
0.8003097791798166
0.8004400210084093
0.8005699895068265
0.8006996855345971
0.8008291099476499
0.8009582635983323
0.8010871473354292
0.8012157620041813
0.8013441084463042
0.8014721875000059
0.8015840790842932
0.8007508316008376
0.8008791277258627
0.8010071576763546
0.8001770984456018
0.8003055900621178
0.8004338159255489
0.7996069214876093
0.7997356037151763
0.7989111340206245
0.7990402677651965
0.7991533950617343
0.7992820143884952
0.7984613963039074
0.7985904615384676
0.7987192622950879
0.7988477993858811
0.798976073619638
0.7991040858018447
0.7982886734693938
0.798417125382269
0.7985453156822871
0.7986732451678595
0.7987853658536646
0.7989127918781787
0.7990244421906755
0.799151367781161
0.799278036437253
0.7994044489383276
0.7995306060606121
0.7996565085772008
0.7997821572580707
0.7999075528700967
0.8000326961770685
0.7992286432160866
0.799354216867476
0.7994641925777394
0.7995892785571204
0.7997141141141203
0.7998234000000062
0.7990243756243818
0.7991494011976109
0.7992741774676033
0.799398705179289
0.7986032835820958
0.7987282306163084
0.7988377358490627
0.7989622023809585
0.7990864222002044
0.7991952475247587
0.799318991097929
0.7994424901185833
0.7995657453109637
0.7996736686390594
0.7997964532019767
0.7999039370078802
0.8000262536873218
0.8001333005893971
0.8002551521099178
0.8003767647058886
0.8004981390793402
0.8006192759295561
0.8007401759530854
0.8008608398437562
0.8009812682926891
0.8002005847953279
0.8003214216163645
0.8004271400778272
0.8005475218658954
0.8006676699029188
0.8007875848690654
0.800011627906983
0.8001319457889704
0.8002520309477819
0.8003718840579773
0.8004915057915121
0.8006108968177498
0.8007300578034745
0.800834263715117
0.800952980769237
0.8010714697406404
0.8011897312859948
0.8013077660594502
0.80142557471265
0.8015431578947432
0.8007768642447483
0.8008948424068831
0.8001306297709987
0.8002489990467175
0.8003671428571493
0.8004850618458674
0.8006027566539988
0.8007202279202343
0.8008374762808413
0.8009545023696747
0.8010713068181883
0.8011878902554463
0.8004306238185319
0.8005475920679951
0.7997923584905725
0.7999097078228151
0.8000268361581986
0.8001293508937035
0.8002460526315854
0.8003625352112741
0.8004787992495375
0.8005948453608313
0.8006963483146132
0.800811973807303
0.8009273831775766
0.8010425770308188
0.8011575559701557
0.8012580615097922
0.8013726256983306
0.8014869767441926
0.8016011152416422
0.8017150417827363
0.8018287569573349
0.8019280815570038
0.8020413888888954
0.8021544865865006
0.8022673752310602
0.8023800554016686
0.8024925276752833
0.8026047926267347
0.8027168508287359
0.8028287028518926
0.802090808823536
0.8022030303030369
0.8023150458715662
0.802426856095332
0.8025384615384682
0.8026498627630442
0.8027610603290742
0.8028720547945272
0.8029828467153352
0.8030794895168708
0.8031898907103892
0.8033000909918174
0.8034100909090975
0.8035198910081811
0.8036294918330376
0.8037250226654645
0.8038203804347893
0.8039155656108664
0.8040244122965708
0.8032981029810364
0.8034073104693208
0.8035163210099255
0.8036251351351418
0.8037337533753443
0.8038421762589995
0.8039366576819473
0.8040447037702042
0.8033235874439528
0.8034319892473185
0.8035401969561392
0.8036482110912411
0.8037560321715885
0.8038500000000067
0.8039574487065188
0.8040647058823597
0.8041581478183505
0.8042650355871953
0.8043717333333401
0.803657371225584
0.8037644188110094
0.8038712765957514
0.803977945084152
0.8032664601769979
0.8033734748010678
0.8034803003533637
0.8035869373345169
0.803693386243393
0.8037996475770993
0.8039057218309927
0.8039981530343075
0.8041038664323442
0.8041959613696292
0.8043013157894805
0.8044064855390076
0.8045114711033343
0.8046162729658861
0.8047208916083984
0.804811965065509
0.8041096858638811
0.80421447253706
0.8043190766550591
0.8044234986945238
0.8045277391304416
0.8046317984361493
0.8047356770833402
0.8048393755420711
0.8049296360485337
0.8042327272727341
0.8043365916955085
0.8044402765773621
0.8045437823834266
0.8046471095772286
0.8047502586206965
0.8048532299741671
0.8041605851979415
0.8042638865004368
0.8043670103092853
0.804469957081552
0.8045727272727342
0.8046753213367679
0.8047777397260343
0.8040893071000925
0.8041920512820582
0.8042946199829275
0.8043970136518841
0.8044992327365799
0.8038139693356118
0.8039165106383048
0.8040188775510274
0.8041080713678914
0.8042101018675791
0.8043119592875387
0.8036303389830578
0.8037325148179578
0.8038215736040679
0.8031420963651803
0.8032444256756827
0.803346582278488
0.8034485666104623
0.8035503791069994
0.8036391414141484
0.8037406223717479
0.8038419327731162
0.8039430730478659
0.804044043624168
0.804144844928758
0.8042454773869417
0.8043459414226012
0.804446237458201
0.8037741854636662
0.8038747913188719
0.8039752293578052
0.804075500000007
0.8041756036636207
0.8035065723793748
0.8036069825436479
0.8037072259136283
0.8038073029045714
0.8038945273631911
0.8039816072908107
0.8040812086092786
0.8034161290322651
0.8035160330578583
0.8036157720891896
0.8037153465346606
0.8038021434460088
0.8039014003294964
0.8040004938271675
0.8040994243421123
0.8041981922760959
0.8042967980295638
0.8043952420016478
0.8044935245901711
0.8045791154791226
0.8046770867430513
0.8047748977923211
0.804872549019615
0.8049700408163337
0.8050673735726009
0.805152078239616
0.8052491042345349
0.8053459723352391
0.8054426829268364
0.8055392363931835
0.8056356331168903
0.805731873479326
0.8058155591572195
0.8059114979757157
0.8060072815534053
0.8061029102667816
0.8061983844911219
0.8062937046004914
0.8063765322580717
0.805726752618863
0.8058222222222294
0.8059175382140056
0.8060127009646374
0.8061077108433807
0.8062025682183058
0.8062972734563023
0.8063918269230842
0.8057461969575733
0.8058410400000072
0.8059357314148754
0.8060302715655024
0.8061246608140535
0.8062188995215384
0.8063007968127562
0.8063947452229372
0.806488544152752
0.8065821939586718
0.8059415409054879
0.8060233333333406
0.8061171292624973
0.8061986529318614
0.8062921615201973
0.8063855221519061
0.8064787351778729
0.8065718009478746
0.8066647198105835
0.806757492113572
0.8061217494089907
0.8062148031496136
0.8063077104642087
0.8063884433962338
0.8064690494894026
0.8065495290423937
0.8066418823529486
0.8067340909090983
0.8068261550509078
0.8069180751173781
0.8070098514464497
0.8071014843750071
0.8071929742388828
0.8072843213728618
0.8073755261106849
0.8074546728972032
0.8075456031128473
0.807636391912915
0.8077270396270463
0.8078175465838575
0.8079079131109452
0.8079981395348901
0.8080882261812612
0.8081781733746193
0.8082679814385213
0.8083576506955239
0.8084471814671875
0.80853657407408
0.8079131842714015
0.8072907550077101
0.8073808314087818
0.8067597692307751
0.8061396617986223
0.8062304147465496
0.8063210283960149
0.8064115030674902
0.8065018390804652
0.8065803215926549
0.806658684009187
0.8067486238532166
0.8068384262796082
0.806222519083975
0.8063125858123624
0.8064025152439078
0.806492307692313
0.8065819634703248
0.806671482889739
0.8067608662614032
0.8068501138952213
0.8069392261001567
0.8070282031842353
0.806416818181823
0.8064944738834265
0.8065835854765555
0.8066725623582813
0.8067614048338415
0.8068501132075517
0.80693868778281
0.8070271288620994
0.8071154367469923
0.8072036117381532
0.8072801503759441
0.8073680691209659
0.80745585585586
0.8075435108777236
0.8069381559220431
0.8070260674157343
0.8071023952095849
0.807190052356025
0.8072775784753403
0.8073535474234543
0.8074408208955264
0.8075279642058204
0.8076035767511217
0.8076904690990359
0.8077772321428609
0.8078638661710075
0.8079390044576561
0.8080253897550149
0.8081002967359089
0.8081864343958525
0.8082724444444481
0.8083583271650665
0.8084440828402402
0.8085297117516664
0.8086152141802102
0.8087005904059074
0.8081042035398263
0.8081898305084778
0.8082753313696645
0.807680573951438
0.8077663235294148
0.8078519470977252
0.8079374449339236
0.8080228173147497
0.8081080645161318
0.8081931868131895
0.8076015373352882
0.8076869056327751
0.8070964912280728
0.8071821037253495
0.8072675912408784
0.8073529540481424
0.8074381924198274
0.8075233066278246
0.8076082969432337
0.8076931636363658
0.8077779069767462
0.8078625272331175
0.8079470246734417
0.8080313995649039
0.8081156521739148
0.807530485155686
0.8076149782923316
0.8076993492407826
0.8077725433526028
0.8078566787003626
0.8079406926406942
0.8080245854361947
0.8081083573487046
0.8081920086393102
0.8082645323741021
0.8083479511143076
0.8084202586206911
0.8085034458004321
0.8085865136298435
0.8086694623655926
0.8080901862464195
0.8081733715103805
0.8082564377682414
0.8083393852751976
0.8084222142857151
0.808504925053534
0.8085875178316698
0.8086699928724169
0.808752350427351
0.8088345907473315
0.8089167140825041
0.8089878464818769
0.8090697443181823
0.8084955287437904
0.8085776595744685
0.8086596739900783
0.8087307365439098
0.8088125265392785
0.8082405233380484
0.8083225441696116
0.8084044491525426
0.8084754410726891
0.8085571227080397
0.8086279069767445
0.8087093661971834
0.8081402533427167
0.8082219409282703
0.8083035137034436
0.8077358848314607
0.8078176842105264
0.8078993688639551
0.8079809390329361
0.8074151260504201
0.8074969209237227
0.8075786013986012
0.8076601677148844
0.8077416201117315
0.8078229588276339
0.8079041841004179
0.8079852961672468
0.8080662952646234
0.8081471816283918
0.8082279554937405
0.8083086170952042
0.8083891666666657
0.8084589868147112
0.8085393203883486
0.8086195426195416
0.8086996537396112
0.8087796539792377
0.8088595435684636
0.8089393227366953
0.8083806629834241
0.8084606625258787
0.8085299999999987
0.8086097863542372
0.808689462809916
0.8087690295939421
0.8088484869325983
0.8089278350515449
0.8090070741758225
0.8090862045298541
0.8091652263374468
0.8092441398217939
0.8093229452054775
0.8094016427104703
0.8094802325581375
0.8095587149692393
0.8096266393442603
0.8097049146757659
0.8097830832196432
0.8098611451942719
0.8099391008174365
0.8100169503063285
0.8100946938775486
0.8101723317471083
0.8102498641304322
0.8096997963340097
0.8097775440976908
0.8098448135593195
0.8092961382113796
0.8093740013540935
0.8094517591339622
0.8095294117647032
0.8096069594594567
0.8096844024307872
0.8097514170040458
0.8098286581254186
0.8099057951482451
0.8099828282828253
0.8100494616419891
0.8095047074646912
0.8089606854838681
0.8084173942243088
0.8084848993288563
0.8085625754527135
0.8080206434316325
0.8080882786336208
0.8081660642570253
0.8082335117056828
0.8083110962566816
0.8083885771543057
0.8084659546061386
0.8085432288192098
0.808004199999997
0.8080816788807431
0.8075436750998638
0.807621357285426
0.8070843749999969
0.8071520930232527
0.8072298804780845
0.8073075646980724
0.8073851458885909
0.8074626242544698
0.8075399999999966
0.8070055592322931
0.8070831349206314
0.8065497025776568
0.8066274768824272
0.8067051485148479
0.8067827176780966
0.806860184574815
0.8069375494071108
0.8070148123765597
0.8070919736842066
0.8065613412228758
0.8066386990801537
0.8067159553512764
0.8067830708661378
0.806860131147537
0.8069370904324993
0.8070039292730805
0.8070806937172734
0.8071473512099372
0.8072239215686234
0.8072903984323931
0.807366775456915
0.8074330724070411
0.8074992829204655
0.8075753745928299
0.807651367187496
0.807727260897849
0.8078030559167709
0.807878752436643
0.8079444155844114
0.8080199221284838
0.8080953307392954
0.8081706416072543
0.8082458549222754
0.8077227184465976
0.8077981241914575
0.8078734324498986
0.8079486434108482
0.8080237572627456
0.8080987741935437
0.808173694390711
0.8082386597938098
0.8083133934320623
0.8077932432432385
0.8078681672025676
0.807942994858607
0.8080177263969123
0.8080923620025625
0.8081669018601618
0.8082413461538411
0.8083156950672594
0.8083801536491627
0.8084543186180372
0.8085186061381024
0.8085828115015925
0.8086567049808379
0.80814065092533
0.8082147321428521
0.8082887189292491
0.808362611464963
0.8084364099299757
0.8085003816793841
0.808573998728539
0.8086378017789021
0.8087112380952329
0.8087845812182688
0.8088578313252959
0.8083452471482836
0.8084186827105709
0.8084920253164503
0.8085652751423095
0.8086384323640905
0.8087114971572906
0.808784469696964
0.8088476971608777
0.8089108448928066
0.8089835538752307
0.8090561712846291
0.8091190685965961
0.8091818867924473
0.8092542426147021
0.8093265075376829
0.8093986817325743
0.8094611668757786
0.8095331661441949
0.8095954887217989
0.8096673137132067
0.809739048811008
0.8098106941838591
0.8098822499999941
0.8099537164272271
0.8100250936329528
0.8100868371802811
0.810158042394009
0.8102291588784987
0.8103001867994958
0.8103711263223337
0.8104419776119342
0.8105127408328092
0.810583416149062
0.8106540037243885
0.8107245037220779
0.8102218846869124
0.8102925650557556
0.8103631578947303
0.81043366336633
0.8105040816326464
0.8105744128553704
0.8106446571957932
0.810714814814808
0.8107848858729111
0.8108548705302028
0.8109153419593278
0.8109851600985153
0.8110454769230702
0.8105466789667829
0.8100484941610258
0.8101186732186664
0.8101887661141736
0.810258773006128
0.8103286940527213
0.8103891544117577
0.810458909981622
0.8105285801713515
0.8105981651376075
0.8106676650366677
0.8107370800244277
0.810806410256403
0.8108663209273875
0.8109261585365782
0.8109952468007241
0.810501339829469
0.8105706025562922
0.8100775547445183
0.8101469908814517
0.8102163426488384
0.8102856102003569
0.8097939320388275
0.809854093389926
0.8099234545454471
0.8099927316777636
0.8100526634382493
0.8101217785843846
0.8101815598548898
0.8102505135951588
0.8103193840579636
0.8103881713940781
0.8104476477683882
0.8105162748643686
0.8105848192771009
0.8106532811559225
0.8107216606498119
0.8102341551413033
0.810293509615377
0.8098068468468392
0.8093207683073154
0.809380563887215
0.8094494604316471
0.8095182744158103
0.8095870059880163
0.8096556552962221
0.8097242224880304
0.809240227136872
0.8093089605734689
0.8093776119402907
0.8088946897374623
0.8084123434704751
0.8079305721096465
0.8074493746277468
0.8069687499999921
0.8070385484830379
0.8071082639714546
0.8071778966131827
0.8072383610451227
0.8073078338278852
0.8068290035587109
0.8068986366330684
0.8069681872037834
0.8064904085257468
0.8065601183431871
0.8060831460674076
0.806153014184389
0.8062227997637248
0.8062834710743719
0.8063530973451245
0.8064226415094257
0.8064921037124254
0.8065614840989316
0.8060867569158244
0.8061562941176386
0.8062257495590744
0.8062951233842452
0.8063644157369262
0.8064246478873154
0.8064848093841558
0.8065538686987019
0.8066228471001672
0.8066917447306705
0.8067605617319984
0.8068292982456053
0.8068979544126155
0.8069665303738229
0.8070350262696934
0.806564177362885
0.8066328279883292
0.8066924825174736
0.8062226557949824
0.8062913853317722
0.8063511343804449
0.8064197093023167
0.8064793143521121
0.8065477351916287
0.806616076610554
0.8066843387470908
0.8067436521739041
0.8068117612977894
0.8068797915460245
0.8069477430555465
0.8070067669172842
0.8070745664739793
0.8071422876949649
0.8072099307159262
0.8072774956722355
0.8073449826989527
0.8074035734870225
0.8069384792626636
0.8070060449049994
0.807064729574214
0.807132144910859
0.8071906896551633
0.8072491671453097
0.8073163605051573
0.8073834767641904
0.8074505160550366
0.8075174785100193
0.8075843642611591
0.8076511734401738
0.8077179061784803
0.8077845626071947
0.8078511428571333
0.807917647058814
0.8074565068493055
0.8075144324015877
0.8075810148232515
0.8076475213675117
0.8077139521639994
0.8077803073420506
0.807846587030707
0.8079127913587167
0.8074537499999902
0.8075201022146409
0.8075863791146325
0.8076525808281239
0.8077187074829832
0.8077847592067888
0.8078507361268302
0.8079166383701087
0.8079738122171845
0.8080309214245236
0.807574406779651
0.8076403162055236
0.8077061512415249
0.8077719120135262
0.8078289740698884
0.8078945915492857
0.807960135135125
0.8080256049521564
0.8080910011248491
0.8076367622259594
0.8077023033707762
0.8077677709152058
0.8078331649831545
0.8078984856982508
0.8079551569506622
0.8080203361344434
0.8080854423292168
0.8081419138220377
0.8081983221476406
0.8082546674119516
0.8083194972066935
0.8078681742043448
0.8079331473214182
0.8079895147796885
0.808045819397983
0.808110584958207
0.8081752783964261
0.8082398998330447
0.8083044493881987
0.8083689271817571
0.8084333333333228
0.8084976679622325
0.8085619311875587
0.8086261231281091
0.8086902439024283
0.808754293628798
0.8088098006644411
0.8088737133370119
0.8089375553097237
0.8084903814261915
0.808554364640873
0.808618277194909
0.8081720198675387
0.8082360728074904
0.8083000551267806
0.8083639669421376
0.8084278083700329
0.8079828838745073
0.8080468646864575
0.8081107751511708
0.8081746153846041
0.8082383855024599
0.8083020856201862
0.8083573230937902
0.8084208881578834
0.8084843835616324
0.8085478094194848
0.8086027914614008
0.8086660831509733
0.8087293056314812
0.808792459016382
0.8088555434188852
0.8089185589519534
0.8084772504091537
0.8085404034896285
0.808603487738408
0.8086665032679621
0.8082262928687961
0.8082894450489545
0.8083525285481121
0.8079132065217273
0.8079764258555014
0.8080395765472194
0.8081026587086153
0.8081656724511811
0.8082286178861668
0.8082914951245816
0.8083543042771941
0.807916883116871
0.8079798269334654
0.8080427027026905
0.8080972447325648
0.8076609071274177
0.8077238532109969
0.8077784789643891
0.8073430188679124
0.8074060344827465
0.80746898222939
0.8075318622174258
0.8075946745562007
0.8071604838709554
0.8072234282643617
0.8067899033297407
0.8068529790660102
0.8069159871244511
0.8069707238605774
0.8070336012861612
0.8070964113551027
0.807150963597418
0.8072054574638721
0.8072680748662978
0.8073306253340335
0.8073931089743465
0.8074473571809807
0.8075015474919834
0.8070708799999876
0.8071333688699237
0.8071957911560877
0.8072581469648438
0.8073204364023292
0.8073826595744555
0.8074448165869093
0.8075069075451521
0.8070780669144855
0.8071402866241911
0.8072024403182897
0.80726452810179
0.8073265500794784
0.8068989406779533
0.8069610905240739
0.8070231746031618
0.8070851930195534
0.8071471458773655
0.8072090332804941
0.8072708553326162
0.80733261213719
0.8069068037974553
0.8069686874011466
0.8070305057955611
0.8070922590837151
0.8071539473684077
0.8067293529721067
0.8063052050473053
0.8063672096689305
0.8064211134453649
0.8059977952755772
0.8060598635886541
0.806121866806489
0.8061838050314332
0.805761498166566
0.80533963350784
0.8054018838304419
0.8049806485355514
0.8050430214322918
0.8051053291535916
0.8051675718015531
0.8052297494780657
0.8052918622848064
0.8053539103232397
0.8054158936946189
0.8054778124999863
0.8055396668401736
0.805601456815803
0.8056631825272872
0.8052444386694247
0.8052983376623238
0.805360124610578
0.8054218474312264
0.8054835062240524
0.805545101088633
0.8056066321243383
0.8056680994303329
0.8052510869565077
0.8053126745990546
0.8048962771457977
0.8049579844961099
0.8050117252065975
0.8050654104284837
0.805126934984506
0.8051883960804397
0.8052497938144189
0.8048349304482084
0.8048964469618808
0.8049579001543862
0.8050192901234425
0.8050806169665666
0.8051340184994719
0.8051952234206329
0.8052563655030658
0.8048432016418533
0.8049044615384472
0.8049656586365822
0.8050267930327725
0.8050878648233342
0.8051488741043866
0.8052098209718525
0.8052707055214577
0.8053315278487334
0.8053922880490149
0.8054529862174431
0.8055136224489647
0.805574196838333
0.8056347094801074
0.8056951604686555
0.8057477596741196
0.8058003053434967
0.8058527975584796
0.8059130147432491
0.8055035060975462
0.805563839512428
0.805624111675112
0.8052153729071388
0.8048070486815267
0.8043991383679527
0.8039916413373712
0.8040448101265675
0.8036379048582848
0.8036989377845072
0.803759908998974
0.803813087417873
0.8038739393939246
0.8039347299343617
0.8035291120080578
0.8035822995461274
0.8031772681451465
0.8027726448362572
0.8028338368579913
0.802887267237026
0.8029483400402266
0.803009351432866
0.8030703015075228
0.8031311903565898
0.8031920180722741
0.8032527847465981
0.8033134904713992
0.8029108270676542
0.802971643286558
0.8030247371056435
0.8026228228228078
0.8026836918459079
0.8027444999999849
0.802343328335817
0.8024042457542306
0.8024651023464651
0.8025258982035776
0.8025790024937505
0.8026396809571135
0.8022397608370551
0.8023005478087497
0.8023536585365701
0.8024143283581937
0.8024749378418544
0.8025354870775195
0.8025959761549772
0.8026488083415935
0.8027091811414239
0.8027694940476037
0.8028221616261622
0.8028823587710451
0.8029424962852744
0.8029949999999847
0.8030550222661895
0.8031149851631894
0.8031748887790255
0.8032347332015656
0.8028380740740586
0.8028980256663221
0.802950370004918
0.8030102071005762
0.8030699852143758
0.8031221674876693
0.8031818316100288
0.8032414370078584
0.8033009837678152
0.8033529498524918
0.8034123832923677
0.8034717583496896
0.8035310751104409
0.8035903336604358
0.8036495340853202
0.8037086764705724
0.8033148946594649
0.8033741429970459
0.8034258443465334
0.8034849804305126
0.8035440586796908
0.8036030791788698
0.8036620420126857
0.8032696289062341
0.8033286969253135
0.8033877073170572
0.8034466601657567
0.8035055555555395
0.8035643935703687
0.8031731742940443
0.8032321167883051
0.803283560311268
0.80334239183275
0.8034011661807419
0.8034598834385462
0.8035185436893042
0.8035771470159954
0.8031874393792272
0.8032461463887379
0.8033047965116116
0.803363389830492
0.8029745401742334
0.8030332365747296
0.803091876208881
0.8031504591589975
0.8032089855072299
0.802821149203267
0.8028797779922614
0.8029383502170601
0.8029894889103016
0.8030479518072123
0.8031063583814863
0.8027196918632478
0.8027782001924761
0.8028366522366356
0.8028950480769064
0.8029533877943129
0.8025677233429227
0.802626164186253
0.802684548944321
0.8027355395683285
0.8027938159156112
0.8028520364158912
0.8029102011494084
0.8029683101962493
0.802584114832519
0.802642324246755
0.8027004780114553
0.8027512661251622
0.8028093123208999
0.8024261097851859
0.8024842557251738
0.8025423462088528
0.8026003813155216
0.8026583611243278
0.8027162857142686
0.8027668729176411
0.8028246907706774
0.8028824536376433
0.8029401615969409
0.8029905463182726
0.8030408831908661
0.8030984337921043
0.8027174573054857
0.8027751066856158
0.8023946445497459
0.8024523922311528
0.8025100852272555
0.8025604827259648
0.8026180700094435
0.8026756028368622
0.8027258506616085
0.8027760510155709
0.8023970254957336
0.8024473336479301
0.8024975943396057
0.8025550212163903
0.8026051837888615
0.8026625058878775
0.8027197740112824
0.8023420235293948
0.8023993885230308
0.8024566995768517
0.8025139567669001
0.8025711601690763
0.8026283098591377
0.8026782261848725
0.8027352720450109
0.8027922644162978
0.8028492033739284
0.8029060889929569
0.8029629213482973
0.8025871782873013
0.8026441066417038
0.8026938288919883
0.8027506542055901
0.8028074264362274
0.8024326330532039
0.8024823611759042
0.8025391791044603
0.8021650349650176
0.80179123951536
0.801848299953406
0.8019053072625524
0.8019622615169671
0.801589255813936
0.8016463040446129
0.801703299256488
0.801760241523438
0.8018171309192025
0.8018739675173837
0.801930751391448
0.8019803894297459
0.8020370713623549
0.8020937007873838
0.80215027777776
0.8022068024062756
0.8022632747455881
0.8023196948682207
0.8023760628465625
0.8020054503464025
0.8020548476454116
0.8021112598061658
0.8021676199261814
0.8022239280774371
0.8022801843317793
0.8023363887609216
0.8023854972375511
0.8024416014726005
0.802072493100258
0.8021286896551544
0.8021848345588055
0.8022409278823889
0.8022969696969515
0.8023529600734101
0.8024088990825506
0.8024647867950299
0.802520623281375
0.8025693999083647
0.8022019230769049
0.8022508009153136
0.8023066331198354
0.8023624142660998
0.8024181444241134
0.8024668341708361
0.8025224657534065
0.8025780465540666
0.8026335766423175
0.8022675786593524
0.8023162260710848
0.8023717995444009
0.8024273224043532
0.8024827947200545
0.8025382165604912
0.8025935879945245
0.8022287727272543
0.802284234438873
0.8023396457765483
0.8023880617339807
0.8024433756805623
0.8024986394557638
0.8025538531278147
0.8026090167648205
0.8026572010869379
0.8027122679945491
0.8027672850678547
0.8028222523744726
0.8028771699818982
0.802932037957505
0.8029868563685449
0.8030416252821483
0.8030894404331943
0.8031441136670989
0.8031918394950219
0.8032464173050736
0.8032940540540354
0.8033485366951636
0.8034029702970109
0.8030415654520731
0.8030960881294776
0.803150561797734
0.8027897574123801
0.8024292770543144
0.8024771095152415
0.8021170928667377
0.802171883408053
0.8018123263110525
0.8018603494623469
0.801915181370335
0.8015562220232579
0.8016111409395785
0.8016660107334338
0.8017208314707008
0.8017756032171394
0.8018303260383911
0.8018781696428383
0.8019327978580801
0.8019873773416403
0.8016298261257055
0.8016776737967726
0.801732293986618
0.8017868655387166
0.8018413885180051
0.8018958629893048
0.8015393063583626
0.8015870666666477
0.8016415815193058
0.8012856127886133
0.8013402130492486
0.8012373114462987
0.8012918847006462
0.801346409574449
0.8014008861320147
0.8014553144375363
0.8015029216467273
0.801557256637149
0.8016047766474821
0.8016590185676202
0.8017132125496937
0.8017673586572247
0.8018214569536233
0.8014676081200162
0.8011140714600603
0.8011683862433671
0.8012226531511487
0.8012768722466768
0.8013310435931115
0.8013851672535018
0.8014392432907858
0.8014932717677906
0.8015472527472334
0.8015944639718612
0.8016483530961598
0.8017021949077945
0.8013504168494759
0.8014043421052437
0.80105300306881
0.801107011393495
0.8011609724047111
0.8012081873905235
0.8012620568927595
0.8013158792650723
0.801362964582403
0.8014166958041763
0.8014703800786175
0.8015240174672293
0.8015709297249914
0.8016244764397711
0.8016779764500458
0.8017247602440956
0.8017715032679544
0.8018182055748935
0.801871528080085
0.8019248041775262
0.8019713788603546
0.8020245652173719
0.8020777053454825
0.8021307993049327
0.8021838471558641
0.8022368489583137
0.8022898047722147
0.8023360797918277
0.8019882964889271
0.802041291161159
0.8020942399306863
0.8021471428571232
0.802193379489379
0.8022461937716067
0.8022989623864913
0.8023450734658404
0.8023911447084038
0.8024437823834001
0.8024897712559148
0.8025423209663307
0.8021962483829042
0.8018504741379114
0.8015049978457366
0.8015578811369313
0.8016107188979571
0.8016635111875879
0.8017162580644964
0.8017689595872546
0.8018216158143335
0.8014771907216297
0.8015299270072795
0.8015826180257313
0.801635263835244
0.8016878644939767
0.8017404200599887
0.8017929305912397
0.8018453961455903
0.801897816780802
0.801943645699595
0.8016006415739749
0.8016530996152001
0.8017055128204928
0.8017578812473102
0.8018102049530115
0.8018624839948583
0.8019147184300139
0.8019669083155448
0.8020190537084196
0.8020711546655103
0.8021232112435913
0.8021752234993411
0.8022271914893414
0.8022791152700774
0.8023309948979388
0.8023828304292189
0.8024346219201155
0.8024863694267311
0.8025380730050728
0.8025897327110528
0.8026413486004883
0.8026929207291019
0.8027444491525217
0.8027959339262817
0.8028473751058218
0.8025076174354426
0.8025526649745987
0.8026041437631928
0.8026555790363276
0.8027069708491554
0.8027583192567359
0.8028096243140357
0.8028608860759285
0.8029121045971954
0.8029632799325255
0.803014412136515
0.8030655012636689
0.8027273684210317
0.8027785353535143
0.8024408077408288
0.8024920521446384
0.8025432534678225
0.8025879831932563
0.8026326753464721
0.8026773299747901
0.8027283676038397
0.8027793624160864
0.8028303144653878
0.8028812238055112
0.802925680770821
0.8029765075376675
0.8030272917538509
0.8026912970711086
0.8027421580928271
0.8027929765886077
0.8028437526117632
0.8028944862155177
0.8025592484342169
0.8026100584306967
0.8026608260325194
0.8027115512927226
0.8027622342642555
0.8028128749999787
0.8028634735526651
0.8029140299749994
0.8029645443195791
0.8030150166389136
0.8030654469854255
0.8031158354114498
0.8031661819692348
0.8032101328903439
0.8032603985055825
0.8033042738588997
0.8033544587307956
0.8034046019900283
0.8034547036883332
0.8035047638773604
0.8035547826086741
0.8036047599337531
0.8036546959039915
0.8037045905706979
0.8037544439850961
0.8038042561983253
0.8038540272614404
0.8039037572254117
0.8039534461411255
0.8040030940593841
0.8040527010309059
0.8040959604286674
0.8041454882570856
0.8041949752882812
0.8042381226842104
0.8042812345678794
0.8043243109831127
0.803993585526294
0.80404303329221
0.8040924404272584
0.8041355236139412
0.804184852216727
0.8042341403364575
0.8042833880229477
0.8039536285362635
0.803996680327847
0.8036673084801093
0.8037167076166858
0.8037660663118897
0.8038153846153627
0.8038584049079536
0.8039076451348923
0.8039568451164473
0.8036284313725272
0.8036777051857682
0.8037206938775291
0.8037636474907982
0.8038128058727351
0.8038619241744583
0.8039110024449658
0.8039600407331756
0.8040090390879259
0.8040579975579756
0.804106916192004
0.8041557950386116
0.8042046341463194
0.8038778545306565
0.8039205523964036
0.8039694275273835
0.8040182629869909
0.8040670588235073
0.804115815085136
0.8041645318200021
0.8042132090761528
0.8042618469015573
0.8043042510121235
0.8043466208012728
0.8043889563106575
0.8040636878285262
0.8041122877930256
0.8041608484848264
0.8038360662358421
0.8038846992329209
0.803933292978186
0.8039818475191387
0.8040303629032035
0.8040788391777286
0.8041272763899857
0.8041756745871705
0.8042240338164027
0.8042723541247261
0.8043206355591087
0.8043688781664432
0.8044109324758618
0.8044591000401543
0.8045072289156402
0.8045553191489137
0.8046033707864944
0.804651383874827
0.8046932237369462
0.8047350300600977
0.8047829326922852
0.8048307969563251
0.8048786228982961
0.8049264105642031
0.8049741599999773
0.8050218712514767
0.8050695443644857
0.8051171793847156
0.8051647763578047
0.8052123353293186
0.805253750997583
0.8053012365376717
0.8049801435406472
0.8050277002789729
0.8047069721115311
0.8047485065710646
0.8044281449044359
0.8041080382013303
0.8041558472553472
0.8042036182902357
0.8042513513513285
0.8039318235995004
0.8039796266878247
0.8040273918221288
0.8040751190475962
0.8041228084093385
0.8041704599523958
0.8042120095124623
0.8042595879556032
0.8043071287128484
0.8043546318289557
0.8044020973486118
0.8044495253164327
0.8044969157769639
0.8045442687746804
0.8045915843539871
0.8046388625592186
0.8046861034346393
0.804733307024444
0.8047804733727578
0.8048215694006078
0.804862633031116
0.8049096926713717
0.8049506892477123
0.8049976771653312
0.8046808736717597
0.8047279307631554
0.8047749508454349
0.804821933962241
0.8048688801571477
0.8049157894736612
0.8049626619552185
0.8050094976451889
0.8050502942330097
0.8050910588235065
0.8051377891022901
0.805184482758598
0.805231139835465
0.8052777603758583
0.8053243444226781
0.8053708920187569
0.8054174032068606
0.8054578967943482
0.8055043376318651
0.8055507421874777
0.8055911362748704
0.8056374707259731
0.8056837690206567
0.8057240639625365
0.8054099415204458
0.8054562743569539
0.8055025710946411
0.805548831775679
0.8055950564421736
0.805641245136165
0.8056873978996283
0.805733514774473
0.8057795958025435
0.8058256410256195
0.8058716504854154
0.8055588121117798
0.805604889406265
0.8056509309542068
0.8056969367971869
0.8053846511627695
0.8054307245253566
0.8054708365607844
0.8055168408826735
0.8055568885448706
0.8056028239845051
0.8056487238978909
0.8056945883262258
0.8057404173106438
0.8057862108922156
0.8058319691119484
0.805877692010786
0.805923379629609
0.8059690320092352
0.806014649190419
0.8060602312138524
0.806099884437576
0.8061453985367529
0.8061908775981322
0.8062304347825885
0.806275846153826
0.8059658592848703
0.806011337432724
0.8060567806377057
0.8057472350230215
0.8057927447216691
0.8058382194934567
0.8058836593785763
0.8059290644171582
0.8059744346492712
0.8060197701149229
0.8060650708540593
0.8061103369065654
0.8061555683122652
0.8062007651109216
0.8062459273422369
0.8062910550458523
0.8063361482613487
0.8063753628724025
0.8064203894616074
0.8064653816793702
0.8065103395650325
0.8065552631578757
0.8066001524971218
0.8066450076219324
0.8066839999999812
0.8063768088347109
0.8064216977540734
0.8061148401826297
0.8061539748953788
0.8061988973383843
0.8062379703534591
0.806277013677793
0.8063218382073495
0.8063608200455397
0.8064055787476097
0.8064503034901183
0.8064949943116996
0.8065396512509295
0.8062340280409064
0.8062787499999818
0.8063234380916139
0.8063623012868858
0.8064011350737618
0.806445726172448
0.8064902835538573
0.806534807256218
0.8065792973177004
0.806617975830798
0.8066624009059846
0.8067067924528125
0.8067511505092242
0.8067954751131047
0.806833999246119
0.8068782592313315
0.8065743502824685
0.8066186746987778
0.8066629657508295
0.8067014672686058
0.8067456938698587
0.8064424060150204
0.8064866967305353
0.80653095416978
0.8065751783702421
0.8066193693693524
0.8063166979361932
0.8063609527381677
0.806405174353189
0.8064493628185739
0.8064935181715831
0.8065376404494216
0.806235679520762
0.8062798652694445
0.8063240179573348
0.8063681376215243
0.806412224299049
0.8061108744394454
0.8058097497198192
0.8058482823002077
0.8058924972004315
0.8059366791044613
0.8059808280492191
0.8060249440715722
0.8060690272083327
0.8061073770491642
0.8061513966480287
0.8061953834698277
0.8062393375511564
0.8062832589285556
0.8063271476385115
0.8063710037174564
0.806414827201768
0.8064586181277704
0.806496695135521
0.8061973273941938
0.8062354730983147
0.8062792655786195
0.8059803114571592
0.8060241660489097
0.8060679881437416
0.8057694444444291
0.8058076638281965
0.8058515173945073
0.8058953385127484
0.805933468934896
0.805635526802203
0.8053378048780336
0.8053817510158696
0.8054256646971785
0.8054695459579031
0.8055077490774758
0.8055515676871854
0.805595353982286
0.8056391079985108
0.8056828297715402
0.8057265193370019
0.8057701767304714
0.8058138019874717
0.8058573951434733
0.805900956233895
0.8059444852941032
0.8059879823594123
0.8060314474650849
0.8060748806463317
0.8061182819383118
0.8061616513761326
0.8061993763756279
0.8062426842684127
0.8062859604105431
0.8059905093440681
0.8056952747252607
0.8057331014280343
0.8057765007320505
0.8058198682766052
0.805863204096548
0.8059065082266773
0.8059441885964775
0.8059874314943232
0.8056930606281821
0.80573636363635
0.805774051094877
0.8058172929587607
0.8055234135667261
0.8055667152752326
0.8056099854227271
0.8056532240437025
0.8053598324835992
0.8053975609755964
0.8054408296943099
0.8054785012731771
0.8051855999999868
0.8052288985823206
0.8052721656976614
0.8053154013802993
0.8050229847494423
0.8050662794918201
0.8047741654571714
0.8048175190424245
0.8048608411892547
0.8049041319318465
0.804947391304335
0.8049906193408058
0.8050338160752951
0.8050769815417897
0.8051201157742277
0.8051632188064974
0.8048721258134365
0.8049097578604862
0.804952890173398
0.8049959913325987
0.8050390613718289
0.8050821003247802
0.805125108225096
0.8051680851063708
0.8052110310021509
0.8052484324324204
0.805291318443792
0.8053341735685873
0.8053769978401609
0.8054197912918197
0.8054570503597004
0.8054997842502579
0.8055424874191113
0.8055796622349866
0.8056223060344712
0.8056649192100424
0.8057075017946762
0.8057500538213018
0.8057925753228007
0.8058350663320073
0.8058775268817091
0.8055887853815724
0.8056313037249171
0.8056737916219007
0.8057162491052143
0.8057586762075023
0.8058010729613624
0.8058434393993454
0.8058857755539561
0.8059280814576526
0.805964892857132
0.806001677972142
0.8060438972162633
0.8060860863360578
0.8061282453637554
0.8061703743315402
0.8062124732715504
0.8062545422158783
0.8062965811965708
0.8060095407618265
0.8057227046263241
0.8057648879402244
0.8058070412517677
0.805849164592951
0.8058912579957254
0.8059333214919969
0.8059699218749898
0.80568381256655
0.8053979063165264
0.8054346576800183
0.8054768085106282
0.8055189294576292
0.8055610205527894
0.8056030818278328
0.8056451133144378
0.805687115044238
0.8057290870488225
0.8057656172621056
0.8058075318246014
0.8058494167550275
0.8055646643109444
0.8056012009890402
0.8056431144067702
0.805684998235077
0.8054007057162925
0.8051166137566043
0.8051532440056323
0.8051952414522289
0.8052372093023162
0.8052791475871693
0.80499559859154
0.8050322069693677
0.8050687895847902
0.8051107281041062
0.8051526371307925
0.8051945166959488
0.8052363668306305
0.8052781875658498
0.8053199789325753
0.8053617409617321
0.8054034736842017
0.8054398105927657
0.805481486676008
0.8055177707676043
0.8052355290819815
0.8052772329246849
0.804995273109235
0.8050316765838206
0.8050734079775982
0.8051151101783756
0.8051514335664252
0.8051930793428786
0.8052293501048134
0.8052709395738652
0.8049897695530643
0.8050314136125571
0.8050730286112967
0.8051146145796919
0.805156171548109
0.8051976995468724
0.8052391986062638
0.8052806687565228
0.805000278551524
0.8050418029933788
0.8050832985386143
0.8051247652173835
0.8051662030597975
0.805202294056301
0.8052436761639951
0.8052850295241327
0.8053263541666591
0.8053623394654558
0.8053982997918038
0.8054395421435929
0.805475450762822
0.8055166377816217
0.8055577962577889
0.8052787668860335
0.8053199792243695
0.8053611630321839
0.8053970242214461
0.8054328606018607
0.805468672199163
0.8055097476667749
0.8055507947477469
0.8055918134714956
0.8053136395027555
0.8053494304452813
0.8053904761904693
0.8054314936184823
0.8054724827586139
0.8055134436401173
0.8055491040661545
0.8055900103341305
0.8056308884297454
0.8056717383820933
0.8057125602202275
0.8057533539731617
0.8057941196698698
0.8058348573392855
0.8058703092783441
0.8059109927859779
0.8059516483516421
0.8059922760041133
0.806027625257372
0.8060681989708344
0.806108744855961
0.8061440178265281
0.8061845099383079
0.8062249743062633
0.8062654109588983
0.8059893871961598
0.8060298767967088
0.8060703386931177
0.806110772913811
0.8061511794871737
0.8061915584415528
0.8062319098052557
0.8062670081967157
0.8063020826220497
0.8063423549488
0.8063825997952863
0.8064228171896263
0.8064630071598992
0.8064979550102196
0.8065328790459914
0.8062581743869157
0.8062983656792593
0.8063385296119757
0.8063734603606617
0.8064083673469337
0.8064484529071694
0.8064885112168543
0.8065285423037667
0.8065685461956472
0.8066085229201989
0.8066484725050869
0.8066883949779389
0.8067231004070509
0.8067629704984693
0.8068028135593174
0.8068426296170743
0.8068824186991824
0.8069221808330466
0.8066490182802933
0.8066888324873052
0.8067234438430267
0.8067632059519739
0.8068029411764662
0.8068426495437605
0.8068823310810769
0.8069168186423463
0.8069564483457082
0.8069960512993546
0.8070356275303603
0.8070751770657633
0.8071146999325651
0.8071541961577311
0.806882243935306
0.8069217918491035
0.8066501010100972
0.8066897004375593
0.8067292732166853
0.8067688193743655
0.8068083389374543
0.8068478319327694
0.8068821572580609
0.8069215989250887
0.8069558764271287
0.806995266868073
0.8067244630872448
0.806763904729953
0.8068033199195137
0.8068427086825309
0.8068820710455731
0.8069214070351726
0.8069555927662392
0.8069897556076299
0.8070238955823261
0.8070580127132789
0.8067880936454818
0.8068273821464362
0.8068666443850236
0.8069007684597364
0.8069399799599168
0.8069791652754562
0.8070132176234951
0.8070523523523495
0.8070914609739799
0.8071305435145021
0.8071644999999973
0.8068955348217234
0.8069295469686849
0.8069686313686287
0.8070025965379468
0.807041630615638
0.8070806387225524
0.8071196208846001
0.8071585771276572
0.8071975074775649
0.8069293355481704
0.8066613417469256
0.8067003984063722
0.8067394291403893
0.8064717650962153
0.8065108457711421
0.8065499005305018
0.8065889294000641
0.8066228628230595
0.8066618416694249
0.8067007947019847
0.8067397219463733
0.8067735605559213
0.8065066821038683
0.8065405753968234
0.8065795041322296
0.8066184071381344
0.8066572844400378
0.8063908850726534
0.8064298118190805
0.8064687128712854
0.8065075882546998
0.8065464379947214
0.8065852621167146
0.8063194133157532
0.8063532454695207
0.8063920948616586
0.806425880803423
0.8064646807109926
0.8065034550839079
0.8065371710526302
0.8065758960868122
0.8066145956607482
0.8066532697995388
0.8063882720105113
0.8061234482758609
0.8061622455679568
0.805897669839185
0.8059365157480304
0.8059703181370931
0.8060091147540973
0.8060478859390354
0.806086631716906
0.8061253521126751
0.8061640471512761
0.8062027168576097
0.8062413612565438
0.8062799803729139
0.806313570961412
0.8060499836547884
0.8060886274509798
0.8058252858542954
0.805863977792292
0.8059026444662091
0.8059412859007827
0.8059799021207172
0.8057170254403127
0.8054543201825883
0.805493057366362
0.805526783968719
0.8052643973941364
0.8053031585802667
0.8053418945312497
0.8053806052717212
0.8054192908262847
0.805457951219512
0.8054965864759426
0.8055351966200844
0.8055737816764131
0.8056073725235465
0.805645909090909
0.8056794547224927
0.8057179428942246
0.8054566007135907
0.8054951361867706
0.8055336466774718
0.8055721322099808
0.8056105928085523
0.8056490284974096
0.8053882162512143
0.8054266990291266
0.8054651569071501
0.8054986416558866
0.8055321047526678
0.8055704912734329
0.8053102100161555
0.8053486434108532
0.8053870519857933
0.8054254357650102
0.805463794772508
0.8055021290322587
0.8052423734279271
0.8052807543520317
0.8053191105381896
0.8053525128865987
0.8053858937198076
0.8054241790083718
0.8054575152880602
0.80519835907336
0.8052366677388237
0.8052749517684897
0.8053132111861149
0.8053514460154253
0.8053896562801168
0.8051310211946061
0.8051692776886047
0.805207509627729
0.8052457170356124
0.8052838999358576
0.8053220583520373
0.8053601923076937
0.8053983018263391
0.8054363869314557
0.8054744476464952
0.80551248399488
0.8055504960000016
0.8055835892514411
0.8056215542053102
0.8056594948849122
0.8056974113135205
0.8057353035143788
0.805477962312362
0.8055159003831436
0.8055538142355588
0.8055868219527779
0.8056246889952172
0.805662531887757
0.8057003506534927
0.8057381453154896
0.8057759158967845
0.8058136624203843
0.8055571155682925
0.8055949077021027
0.8056326757874664
0.8053764312977122
0.8054142448330707
0.8054520343293093
0.8051960915157316
0.8052339263024165
0.8052717370593863
0.8053046666666691
0.8053375753729
0.8053753172588858
0.8054081826831614
0.805445878249844
0.8054835499207633
0.8055211977186338
0.8055588216661415
0.8055964217859432
0.8056339981006675
0.8056715506329142
0.8057090794052544
0.8057465844402306
0.8057792285804645
0.8058166877370446
0.8058541232227519
0.8058867024636795
0.8059192611304103
0.8059566287878819
0.8059939728621047
0.8060264668769748
0.8060637653737024
0.8061010403530928
0.8061382918373812
0.8061755198487746
0.8062127244094522
0.8062450881612124
0.8062822474032141
0.8063193832599154
0.8063564957533851
0.8063935849056639
0.8064258409305286
0.8064580766813362
0.8062047125353476
0.8062418027638227
0.8062788697017306
0.8063159133710018
0.80635293379354
0.8063899309912209
0.8064269049858929
0.806463855799377
0.8065007834534668
0.8065376879699288
0.806574569370502
0.8066114276768982
0.8066434741784079
0.8066802878598289
0.8067170785111083
0.8067538461538504
0.8067905908096322
0.8068273125000043
0.806575257731963
0.8066120237351698
0.806648766781147
0.8066854868913902
0.806722184087368
0.8067588583905223
0.8067955098222683
0.8068273690773113
0.8065759426612698
0.8063246728972008
0.8063614138897586
0.806398132004986
0.8061471521942156
0.8058963285625436
0.8059331570762099
0.8059699626865718
0.8060067454149876
0.8060435052827891
0.8060754892823907
0.806112204968949
0.8061441477801974
0.8061808193668578
0.8062174681973366
0.806254094292809
0.8062906976744236
0.8063272783633033
0.8063638363805443
0.8061140334572542
0.8061506348714824
0.806182476780191
0.8062190343546942
0.806255569306936
0.8060061862047686
0.806042764378484
0.8060793199381815
0.8061158529048261
0.8061476367006541
0.8061794008647367
0.8062111454152571
0.8062428703703759
0.8062792965134273
0.8063157001850765
0.806352081406111
0.8063884401972929
0.8064200616332877
0.8064516635859577
0.8062032953495591
0.8062396551724196
0.8062759926131176
0.8063123076923135
0.8063486004306426
0.8061006457564635
0.8061322778973314
0.8058845421020342
0.8059209216589921
0.8059572788697849
0.8059936137549952
0.806029926335181
0.8060662166308744
0.8061024846625828
0.8061340386384607
0.8061702636419437
0.8062064664419308
0.8062379595588298
0.8062741194487046
0.8063102571953523
0.8063463728191065
0.8063824663402757
0.8064185377791439
0.8064545871559698
0.8064906144909879
0.8065266198044075
0.8065579285059644
0.8065938912645149
0.8066298320610754
0.8066657509157577
0.806696978944163
0.8067328553996407
0.8067687099725595
0.8068045426829337
0.8068403535507536
0.8068714808043945
0.8066257081937321
0.8066615408039046
0.8066973515981806
0.8064518563603235
0.8064877091572933
0.8062424270073063
0.8062783216783288
0.8060332522796423
0.8060691886964519
0.8061051032806876
0.8061409960522392
0.8061768670309726
0.8062127162367295
0.8062485436893276
0.8062797088262129
0.80631549423894
0.806351257956964
0.8063870000000074
0.8064227203877687
0.8061784978800801
0.8062142597638585
0.8062500000000076
0.8060060514372239
0.8060418330308605
0.8060775929845858
0.8061133313180245
0.8061490480507784
0.8061847432024246
0.8062204167925175
0.805976992753631
0.8060127075158544
0.8060437839468998
0.8060794570135825
0.8061151085645435
0.8061507386192421
0.8061863471971147
0.8062219343175735
0.8062575000000081
0.806293044263784
0.8063285671282441
0.8060859163406642
0.8061214801444125
0.8061570225563992
0.8061925435959192
0.8062280432822445
0.8062635216346237
0.8062989786722823
0.8063344144144228
0.8060923446412572
0.8058504201680756
0.8058813681368221
0.8059168866226839
0.8059523838081044
0.8059878597122387
0.8060233143542189
0.8060587477531542
0.8060941599281308
0.8061295508982123
0.8061649206824391
0.8062002692998292
0.8059591085851119
0.8059899222488126
0.8060252914798294
0.8060606395696442
0.8058198087839945
0.8058551971326253
0.8058905643475753
0.8059259104477702
0.8059612354521128
0.8059965393794839
0.8060318222487415
0.8060670840787211
0.8061023248882356
0.8061375446960759
0.8061727435210101
0.8062033650982819
0.8062385233700599
0.806273660714295
0.806304224933065
0.8063393218322521
0.8063743978590638
0.8064094530321141
0.8064444873699946
0.8064795008912751
0.8065144936145031
0.8062750296912209
0.806310062333046
0.8063450741839858
0.806380065262543
0.8064150355871983
0.8064499851764105
0.8064849140486168
0.806519822222232
0.8065547097156496
0.8065895765472412
0.8066244227353563
0.806659248298323
0.8066895266272289
0.8067243123336391
0.8067590774689632
0.8067938220514437
0.8068240248227051
0.8065856720827279
0.8066159184879014
0.8066506643047046
0.806680873671793
0.8067155798170654
0.8067502654867359
0.8067849306989191
0.8068195754717085
0.8068541998231757
0.8068888037713716
0.8066511340206289
0.8066812720848161
0.8067158963791685
0.8067505002943013
0.8065131509267537
0.8065477941176575
0.8065824169362058
0.8066170194003633
0.8063799882456761
0.8064146298472492
0.8064492511013323
0.8064838520258475
0.8065184326386958
0.8065529929577573
0.8063163977706179
0.8063509970674595
0.8063855760774075
0.8064201348182992
0.8064546733079512
0.8064891915641585
0.8065236896046962
0.8065581674473178
0.8063221246707748
0.806352165008788
0.806386662766902
0.8064211403508883
0.8061854136217591
0.8062199298655868
0.8062544259421671
0.80628890186917
0.8063233576642448
0.80635779334502
0.8061224978115082
0.8061569719953439
0.8061914260717523
0.8062258600583204
0.8062602739726141
0.8062946678321793
0.806329041654541
0.8063633954572043
0.8063977292576534
0.8064320430733527
0.8064663369217456
0.8065006108202559
0.8065348647862868
0.806569098837221
0.8066033129904215
0.8066375072632308
0.8066716816729714
0.8067058362369457
0.8067399709724357
0.8067740858967037
0.8068081810269919
0.8068422563805224
0.8068763119744974
0.8066424347826208
0.8066765285424635
0.8067106025492589
0.8067446568201685
0.806778691372334
0.8068127062228776
0.8068467013889011
0.806880676887487
0.8069102082128521
0.806944145706864
0.8069780635838274
0.8070119618607463
0.8070458405546052
0.8070796996823688
0.8071135392609825
0.8071473593073718
0.8071767455279987
0.8072105278338747
0.8072442906574521
0.8072780340155791
0.8073117579250847
0.8073454624027785
0.8073791474654506
0.8074128131298717
0.8074420552677157
0.8074756834532503
0.8075092922900013
0.8075384814495383
0.8075720529039807
0.8076012072434737
0.8076347413793233
0.8076682562482176
0.8076973578403347
0.8077308354866626
0.8077642939150533
0.8075325107604149
0.8075660068846947
0.8075994837969733
0.8076329415137747
0.8076619948409419
0.8076954154727927
0.807728816957905
0.8077621993127281
0.8077911823647428
0.807824527761891
0.8078578540772666
0.8078867848970387
0.8079200743494559
0.8079489708404938
0.80798222349244
0.8080154571428707
0.8080486718080685
0.8080818675042969
0.8081150442478013
0.8081438356164521
0.8081726105563618
0.8082013690815882
0.808234473909338
0.8082675598631838
0.8083006269592615
0.8083336752136892
0.8083667046425659
0.8083953587699456
0.8084239965841301
0.8084569721115679
0.8084855761024322
0.8085185153583758
0.8085514358828688
0.8085843376918845
0.8086172208013782
0.808650085227287
0.8084204203351463
0.8084533219761642
0.8084862049389867
0.8085190692395149
0.8085475744680994
0.8085804027226462
0.8083511482846756
0.8083840136054565
0.8084168603003828
0.8084496883852836
0.8082207306712125
0.8082535956965037
0.808024823096533
0.8080533955857531
0.8078248090523483
0.8078577488687928
0.807890670059387
0.8079192481628185
0.8079521333710233
0.8079850000000147
0.8080178480655329
0.808050677583301
0.8080834885690241
0.8078554740406468
0.8078883215797045
0.8079211505922314
0.807953961093897
0.8079867531003531
0.8080195266272339
0.8080522816901557
0.8080850183047179
0.8081177364865015
0.8081504362510705
0.8081831176139712
0.8082157805907324
0.807988498312726
0.8080211976384746
0.8080538785834891
0.8080865411632633
0.8081191853932737
0.8081518112889791
0.808184418865821
0.8079575919169393
0.8079902356902511
0.8080228611500855
0.8080554683118494
0.8080880571909321
0.8081163396861141
0.8078899131409513
0.8079182352941331
0.8076919910389402
0.8077246360582462
0.8077572628043816
0.8077898712926849
0.8078224615384771
0.8078507550335726
0.8078833100363589
0.8076575181665892
0.8076901089690014
0.8077226815642615
0.807497123708477
0.8075297319933156
0.807562322076488
0.8075948939732301
0.8076274476987606
0.8076557166759779
0.8076882352941336
0.8077207357859691
0.8077532181666361
0.8077856824512695
0.8078181286549868
0.8078462973274103
0.8078787086000717
0.8079068447412515
0.807939221140489
0.8079673248053554
0.8079954128440529
0.8077708449138572
0.8078032231175488
0.8078355833333496
0.8078679255762451
0.8079002498612046
0.8076760199833635
0.8077083795782627
0.8077407212205434
0.8077730449251412
0.8078053507069751
0.8075814578714133
0.8076137988362592
0.807646121883673
0.8076784270285404
0.8077107142857308
0.807738748962098
0.8077710016602269
0.8078032365145394
0.8075798396017866
0.807356566215112
0.8073888888889056
0.80716579165517
0.8071981491712874
0.8072262634631484
0.8072585864163613
0.8072908915263761
0.8073231788079638
0.8073554482758789
0.8073876999448597
0.8074199338296282
0.8071973814774149
0.8072254340038747
0.8072576859504301
0.8070353621592018
0.8070676486784311
0.807095706028093
0.8071279581728293
0.8071601925722316
0.8071882013201491
0.8072204014297669
0.8072483782298138
0.8072763396537682
0.8073084890110062
0.8073406207086138
0.8073727347611376
0.8071511117211262
0.8069296103183488
0.8067082304526921
0.8067404827208072
0.8067727173019092
0.8068049342105437
0.8068371334612396
0.8068693150685106
0.8069014790468539
0.8069336254107513
0.8069657541746684
0.8069978653530553
0.8070299589603459
0.8070620350109585
0.8070940935192957
0.8071261344997442
0.8071581579666752
0.807190163934444
0.80722215241739
0.8072541234298376
0.8072860769860948
0.8073180131004545
0.8073499317871938
0.8073818330605743
0.807413716934842
0.8074455834242273
0.8074774325429452
0.8075092643051951
0.807541078725161
0.8075728758170115
0.8076046555948997
0.8076322536744874
0.8076640000000181
0.807695729053337
0.8077274408485361
0.8077549755301977
0.8077866539820786
0.8078183152174097
0.8078499592502221
0.8078774307441792
0.8079090415422394
0.8079406351791715
0.8079722116689465
0.8080037710255203
0.8080353132628338
0.8080668383948125
0.8080983464353669
0.8081256910569292
0.8081571660796718
0.808188624052023
0.8082200649878335
0.8082514889009391
0.8080327469553638
0.8080642045454733
0.8080915066270137
0.8081229313142427
0.8079044606650634
0.8079359189189378
0.8079673601729451
0.8079987844408617
0.8077805833108479
0.8075625000000188
0.8075940080971848
0.8076254991905208
0.8076528459671083
0.8076843042071388
0.8077116203828716
0.8077430458221214
0.8077744543249988
0.8078058459051916
0.8075882844061597
0.8076197092084197
0.807651117092886
0.8076783907427533
0.8077097659402936
0.8077411242603743
0.8077724657166098
0.8075553225806644
0.8075866971244482
0.807613944116086
0.8075499597099306
0.8075772019334242
0.807608536912771
0.8076398550724831
0.8076711564260993
0.8074545064377876
0.807485840707984
0.8075171581769631
0.8075484588582345
0.8075797427652928
0.8076069113313884
0.807638162828086
0.807669397590381
0.8077006156317112
0.8077318169655
0.8075157303370983
0.8075469644290114
0.8075781818182015
0.807609382518063
0.8076405665419759
0.8076717339033059
0.8074560096154044
0.8074872096128369
0.8075183929525025
0.807549559647738
0.8073340981857189
0.8073652974126633
0.80739648000002
0.807427645961097
0.8074587953091884
0.8074899280575739
0.8075210442195192
0.8075521438082758
0.8075832268370808
0.8076142933191577
0.8076453432677158
0.8076763766959499
0.8077073936170415
0.8077383940441575
0.8077693779904509
0.8077962795641979
0.8078272316684582
0.8078581673306976
0.807889086564014
0.8079199893814911
0.8079508757961988
0.8079817458211932
0.8080085411140788
0.8080393794749609
0.8080702014846441
0.8081010071561298
0.8081277424483513
0.808158516556312
0.8081892743644274
0.8082159650516489
0.8082466913711165
0.8082733527388405
0.8083040476190684
0.8080902671251199
0.8081209941829928
0.8081517049960557
0.8081823995771878
0.8082130779392547
0.8082396988906707
0.8082703459202745
0.8082969376980146
0.8080836104513274
0.8081142744063534
0.807901107887122
0.8079318037974893
0.8079624835222989
0.807993147074349
0.8080237944664242
0.8080503951528135
0.8080810113247512
0.8081116113744288
0.8081381679389524
0.8081687368421264
0.8081992896606369
0.8079867175171175
0.8080173021299187
0.8080478706624818
0.8080784231274852
0.8081089595375937
0.8081394799054588
0.8081699842437189
0.8082004725649992
0.8082309448819113
0.8082614012070538
0.808291841553012
0.8083222659323583
0.8083526743576513
0.8083830668414371
0.8084134433962481
0.8084438040346038
0.8084741487690107
0.8085004713275944
0.8085307853403358
0.8085610834860202
0.8085873626373844
0.8086176301334249
0.808647881799185
0.8086781176470808
0.8087083376895149
0.8087385419388774
0.8087687304075455
0.808798903107883
0.8088250652741734
0.8088552075176415
0.8088853340292497
0.808915444821311
0.8087044600939188
0.8087346023468278
0.8087647288842765
0.8085539483972074
0.8085841063053896
0.8086142485022363
0.8084036718750222
0.8084338453527949
0.8084600208225106
0.8084901639344485
0.8085202913631857
0.8085504031209586
0.8085804992199912
0.8086105796724944
0.8086366683991908
0.8084265783320567
0.8084566753246978
0.8084867566865974
0.8085168224299291
0.8085468725668535
0.8085729372081181
0.8086029571984661
0.8086329616182798
0.80866295047967
0.8086929237947349
0.8087189168178511
0.8087448963730797
0.8087748251748479
0.8088047384774956
0.8088346362930593
0.8088645186335631
0.808894385511019
0.8089242369374259
0.8089540729247707
0.8089838934850281
0.8090136986301599
0.8088046511628136
0.8088344872126295
0.8088643078512626
0.8088941130906504
0.8089199535364195
0.8089497290322811
0.8089794891641098
0.8087708279597858
0.8088006188757323
0.8085921113689326
0.8086219329897139
0.8086477969595697
0.8086775888717388
0.8084693278393227
0.8084991503604764
0.8085289575289808
0.8085587493566883
0.8083507332132983
0.8081428240740973
0.8081726922088173
0.8082025449871698
0.8082323824209948
0.8082622045221199
0.8082880811713565
0.8083139445300697
0.8083437227214612
0.808369558521584
0.8083953810623792
0.8084251154438409
0.8084548345729909
0.808484538461562
0.8082772878749274
0.808307022040003
0.8083367409685094
0.8083664446721548
0.8083961331626357
0.8084258064516365
0.80845546455083
0.8084851074718763
0.8085147352264244
0.8083079539642182
0.8083376118639972
0.8081309815951158
0.808156759519574
0.8079502810424356
0.8079760919540468
0.8080018896833742
0.8080315802910629
0.8080612557427498
0.8080909160500367
0.8081205612245137
0.8081501912777592
0.8081798062213397
0.8082094060668097
0.8080034403669965
0.8080330700637183
0.8080626846663511
0.8080883880825298
0.8081179735234457
0.8081475439043255
0.8081770992366654
0.8082066395319499
0.808236164801652
0.8082617848970495
0.8082873919674874
0.8083168742058693
0.808346341463439
0.8083757937516118
0.8084052310817917
0.8084307692307936
0.808460177664999
0.8084895711748532
0.808518949771714
0.8085483134669279
0.8085776622718298
0.808603117870747
0.808632437911834
0.8086617430960469
0.8086871580547359
0.8087164345404146
0.8087456962025563
0.808541002277929
0.8085702935222919
0.8085995699469005
0.8086288315629989
0.80865807838182
0.808687310414585
0.808712661106924
0.8087418645780946
0.8087710532963118
0.8088002272727521
0.8088293865185808
0.8088585310449518
0.8088876608630076
0.808912916246241
0.8087089029004033
0.8087380484115227
0.8087671792286613
0.8087962953629283
0.808825396825422
0.8088544836272291
0.8088835557794258
0.8089126132930765
0.8089416561792349
0.8089668344237796
0.808995849056629
0.8090210010060614
0.8090499874277346
0.8090789592760435
0.8091079165619756
0.8091368592965078
0.8091657874906056
0.8091947011552239
0.809219758975672
0.8092448042168929
0.8092736762860983
0.8093025338685654
0.8093275395034115
0.8093563691073475
0.8093851842567316
0.8094139849624317
0.8094427712353051
0.8094715430861981
0.809500300525946
0.8092976214321739
0.8090950438047816
0.8091238738738996
0.8091526895171636
0.8089503001501008
0.8089791447862223
0.8090079750000257
0.8090367908023253
0.8090655922039239
0.8090943792156142
0.8091231518481777
0.8089211235955315
0.8087191962057173
0.8085173696032203
0.8085462574850558
0.8085751309553764
0.8086039900249636
0.8086328347045885
0.808661665005011
0.8086904809369809
0.808715470852044
0.8087442590286686
0.808773032868552
0.808801792382401
0.8088305375809122
0.8088592684747712
0.8088879850746531
0.8089128823675965
0.8089415713575598
0.8089664429530464
0.8089951043737837
0.8087941118012685
0.8085932190760322
0.8083924261236916
0.8084212015889042
0.8084499627699444
0.8084749131513911
0.8085036467378086
0.808532366071455
0.8085572774609736
0.8083568418443496
0.8081565055762346
0.8081852824579056
0.8082140450830089
0.8080138930163712
0.8080426838326583
0.8080714603960661
0.8081002227171757
0.808128970806558
0.8081577046747731
0.8081864243323709
0.8082113473424246
0.8082362580326514
0.8082649369903899
0.8082936017786828
0.8083222524080287
0.8083508888889156
0.8083795112318214
0.8084081194472134
0.8084367135455487
0.808465293537274
0.8084900863132205
0.8085148668639323
0.8085434064580008
0.808571931986227
0.8086004434590071
0.8084012807882043
0.8084298202413469
0.8084583456425677
0.8084868570022421
0.8085153543307357
0.8085438376384034
0.8085723069355903
0.808600762232631
0.8086292035398501
0.8086576308675623
0.8084589434889706
0.8084873986735718
0.808515839882149
0.8085442671249966
0.8085726804123984
0.8085973251534015
0.8086257114818722
0.8086540838852371
0.80868244237374
0.808710786957615
0.8087391176470863
0.8087674344523675
0.808795737383663
0.8088240264511664
0.8088523016650618
0.8088805630355232
0.8089088105727148
0.8089333007095946
0.8089615215264464
0.8089897285400129
0.8090179217604189
0.8090461011977789
0.8090742668621979
0.8091024187637708
0.8091305569125827
0.8091586813187092
0.8089611328125278
0.8089855504027615
0.8090136896047131
0.8090418150768759
0.8090699268292961
0.8090980248720103
0.809126109215045
0.809154179868417
0.8091822368421333
0.8092102801461912
0.8090132001948648
0.8088162162162442
0.8088443281402422
0.8086474811389913
0.8086756204379842
0.8087037460472185
0.8087318579766818
0.808759956236352
0.8087843218279328
0.8088123936816807
0.8088404518950719
0.8088684964780462
0.8088965274405333
0.8089245447924536
0.8089525485437176
0.8089768260131319
0.8090048034934781
0.8090327674024053
0.8088365906886802
0.8088645818182102
0.8088925593795727
0.8089205233826308
0.8089484738372378
0.8087525550981152
0.8085567312348952
0.8085847494553662
0.8086127541142589
0.8086407452214174
0.8086687227866759
0.8086966868198593
0.8085011605416146
0.8083057287890061
0.8081103914935036
0.8081384633969844
0.808166521739159
0.8079713595750104
0.8077762916465762
0.8078044170890945
0.8078325289575575
0.8078606272617898
0.8076657742402602
0.8076938992042727
0.8074991803278975
0.8075273318872304
0.8075554698795467
0.8075835943146517
0.8076117052023409
0.8074172405490294
0.807441694752075
0.8074698194946136
0.8074979307026274
0.807526028385884
0.8075541125541414
0.8075821832171484
0.8076102403846442
0.8074161499639799
0.8072221528111774
0.8072466010089168
0.8072710374640059
0.8072991356542907
0.807105352856486
0.8071298056155797
0.8071579174664397
0.8071860158311636
0.8072104316547053
0.8072385039559149
0.8072665627996456
0.8070731128684691
0.8071011978917397
0.807129269461107
0.807157327586236
0.8071817093608145
0.8072097415031407
0.8072377602297492
0.8070446411483546
0.8070726859603258
0.807100717360144
0.8071287353574282
0.8071567399617884
0.8071847311828251
0.8069919015767135
0.8070199187963035
0.8068272206304018
0.8068552637861358
0.8068832935561153
0.806911309949922
0.8069393129771286
0.8069673026472988
0.806991630901317
0.807019594755691
0.8070475452812498
0.8070754824875206
0.8068832301096055
0.8069111931412537
0.8069391428571725
0.8069670792668708
0.8069950023798488
0.8070192719486378
0.8070471693625416
0.8070750535077585
0.8068831669044519
0.8069110767768303
0.806719320342235
0.8067472558802863
0.8067751781472982
0.806799453811476
0.8068273504273802
0.8068552338001722
0.80688310393928
0.8069109608541224
0.8069388045541096
0.8069666350486426
0.8069944523471139
0.8070222564589065
0.8070500473933949
0.8070778251599448
0.8071055897679126
0.8071333412266463
0.8071610795454847
0.8071888047337579
0.8069977993374651
0.8068068843151472
0.8068346736045713
0.8068624497517445
0.8068902127659876
0.8069179626566125
0.8069456994329225
0.8069734231042117
0.8070011336797658
0.8070288311688615
0.8070565155807669
0.8070841869247413
0.8071118452100351
0.8071394904458903
0.8071671226415399
0.8071947418062082
0.807004455445575
0.8070320999293258
0.8070597313855159
0.8070873498233521
0.8071149552520324
0.8071425476807463
0.8071701271186746
0.8071940927277312
0.8072216470588541
0.8072455892731428
0.807273118532486
0.8072970373854057
0.8073209449929785
0.8073484371328157
0.8073759163534142
0.8074033826638786
0.8074308360733046
0.8074582765907798
0.8074857042253829
0.8075131189861843
0.8075405208822458
0.8075679099226206
0.8075952861163536
0.8076226494724811
0.8076464135021406
0.8076737520506521
0.8077010777882222
0.8077283907238539
0.8077556908665415
0.8075665652072425
0.8075938904494693
0.8076212029019735
0.8076485025737326
0.8076757894737153
0.8074869036483006
0.8072981061492011
0.807325455820508
0.8073527927086079
0.8073801168224611
0.8074074281710193
0.8072188696870933
0.8072462059304538
0.807273529411796
0.8073008401400547
0.8073281381241564
0.8073554233730195
0.8071671408582403
0.8071908836558952
0.8072181818182131
0.8072419016546574
0.8072691752097239
0.8072964360587316
0.8073236842105578
0.807350919674071
0.807378142458132
0.8074053525715931
0.8074325500232982
0.8074597348220832
0.8072719534884036
0.8070842594745723
0.8071115062761822
0.8071387404136965
0.8071624070632286
0.8071860627178017
0.8072097073850758
0.8070222892965258
0.8070495125348506
0.8070767231376507
0.8071003712297301
0.8071240083507624
0.8071476345083806
0.8071747971250027
0.8072019471488495
0.807229084588676
0.8072562094532292
0.807283321751248
0.8070963640574659
0.8071235008104046
0.8071506250000319
0.8071777366350701
0.8072048357242336
0.8072319222762291
0.8072554579093751
0.8072825202312458
0.8073095700416408
0.8073366073492347
0.8073636321626938
0.8073906444906765
0.8074176443418335
0.807444631724807
0.8074680747922759
0.8074950380798844
0.807521988924813
0.8073357093425927
0.807149515682689
0.8069634078856673
0.8069904564315674
0.8070174925098271
0.8070445161290645
0.8070715272978899
0.8068856517734085
0.806912687082694
0.8069397099447837
0.8067539930955444
0.8067810400368478
0.8068080745341938
0.8068350965961685
0.8068621062313499
0.8068891034483082
0.8069160882556059
0.8069430606617971
0.8069700206754288
0.8069969683050394
0.80702390355916
0.8070508264463135
0.8070777369750154
0.8071046351537728
0.8071280110117325
0.8071548853211336
0.8071817473056965
0.8072085969738979
0.8072354343342064
0.8072622593950831
0.8072890721649811
0.8073158726523461
0.8073391573162682
0.8071543269231097
0.8069695811398817
0.8069964302059824
0.8070197666438214
0.8070465919487977
0.8070734049851689
0.8071002057613498
0.8069157257143186
0.8069425502742559
0.8069658670322467
0.8069926678849119
0.8070194564969501
0.8070427397260603
0.807066012325986
0.8070927658603707
0.8071195071868913
0.8071462363139017
0.807172953249748
0.807199658002769
0.8072263505812959
0.8072530309936521
0.8072796992481535
0.8073063553531084
0.8073295149169086
0.8071456967213446
0.8071723651263706
0.8071955393719039
0.8072221843003745
0.8072488171064937
0.8072754377985323
0.807298567530729
0.8073216867470213
0.807348272727306
0.8073748466258003
0.8073979327578708
0.8074244833068697
0.8074510217983986
0.8074775482406691
0.8075040626418855
0.8075305650102446
0.8075570553539355
0.8075835336811403
0.8076100000000336
0.8076364543187822
0.8076628966455458
0.8076893269884768
0.8077122791119502
0.8077386862967494
0.8077650815217728
0.8077914647951435
0.8078178361249772
0.807844195519382
0.8078705429864591
0.807896878534302
0.8079232021709972
0.8079495139046234
0.8079758137432527
0.8080021016949491
0.80802837776777
0.8078458549808335
0.8078686991870258
0.8078949875818808
0.807921264108386
0.807947528774577
0.8079737815884817
0.8080000225581211
0.808026251691509
0.8080490191657612
0.8080752254283479
0.8081014198783303
0.8081276025236934
0.8081503266501806
0.8081764864865206
0.8082026345418041
0.8082287708239874
0.80825489534102
0.8082775652565599
0.8083002249719128
0.8081184210526658
0.808141106363875
0.8079594199640631
0.8079855697909986
0.8080117078652028
0.8080378341945973
0.8078563342318402
0.8078824837188756
0.8079086214638871
0.8079347474747819
0.8079608617594599
0.8079869643258141
0.8078057200538702
0.8076245570756119
0.8074434753363573
0.8074696704775058
0.8074958538772196
0.8075220255433909
0.8075481854839054
0.8075743337066414
0.8076004702194702
0.8076265950302561
0.8076527081468564
0.8076753859924266
0.8077014765101017
0.8077275553567781
0.8075469364937734
0.807569617706272
0.8075957085382555
0.8076217877095319
0.8076478552279167
0.8076739111012186
0.8074935462260284
0.8075196249163107
0.8075456919643205
0.8075717473778522
0.8075977911646934
0.8074176444345652
0.807440298840356
0.8074629431438475
0.8074855773517958
0.8075116113216305
0.8075376336898744
0.8075636444642809
0.8075896436525961
0.80761563126256
0.8076416073019049
0.8076675717783568
0.8076935246996345
0.8077194660734499
0.8077453959075084
0.8077713142095081
0.8077972209871405
0.8078231162480902
0.8078490000000351
0.8078714730060338
0.8078973345180271
0.8079197868088294
0.8077404085257901
0.8077662819090252
0.8077921438082909
0.8078179942312311
0.8076387976930255
0.8076646706587178
0.807687139689614
0.8077129904677808
0.8077354388298226
0.8077612674496254
0.8077870846256445
0.8078128903654839
0.8078352967227989
0.8078610803631082
0.8078834661354936
0.80790922770528
0.8079349778761417
0.8079607166556426
0.8079864440513402
0.808012160070785
0.808037864721521
0.8080635580110853
0.8078850198851438
0.8079073558648467
0.8079330609540992
0.8079587546920206
0.8079844370861283
0.8080101081439333
0.8080357678729395
0.8080614162806445
0.8080870533745395
0.8079088643881284
0.8079345238095595
0.8077564469914398
0.8077821286910891
0.8076041639127919
0.8076298678414454
0.8076521911473602
0.8076778731836554
0.8077035439137492
0.8077292033451062
0.8077548514851843
0.8077804883414349
0.8078061139213026
0.8078283641161309
0.80785396790507
0.8078795604395964
0.8079017798286451
0.8079273506151502
0.8079529101691553
0.8079784584980597
0.8080006366630438
0.8080261633011774
0.8080516787360467
0.8080771829750252
0.8081026760254802
0.808128157894773
0.8081536285902576
0.8081790881192822
0.8082045364891881
0.8082299737073105
0.8082520481928074
0.8082741130092347
0.8082995182833732
0.8083215630473217
0.8083469468155321
0.8083723194748722
0.8083976810326332
0.8084230314960994
0.8082462497266928
0.80806954525583
0.8080949508197085
0.8081203452797567
0.8081457286432525
0.8081711009174677
0.8081964621096673
0.8082218122271108
0.8082471512770503
0.8082691401135241
0.8080927776565934
0.8079164921466334
0.8079418756816069
0.8079672481465695
0.8079926095487612
0.8080179598954158
0.8080399651340527
0.8080652941176837
0.8080906120671244
0.8081159189895837
0.8079399738733221
0.8079619721376075
0.8079872905332249
0.8080125979112639
0.8080378942789143
0.8078621574598018
0.8078874755381972
0.8079127826087324
0.8079380786785849
0.807963363754926
0.8077878340213273
0.8076123805386988
0.8076377198697436
0.8076630481980395
0.807688365530751
0.8077136718750368
0.8077389672380495
0.8077609327549176
0.8077862068965886
0.8078114700780942
0.807836722306562
0.8078619635891137
0.8078871939328648
0.8079124133449244
0.8079376218323957
0.8079628194023757
0.8079880060619552
0.8080131818182189
0.8080350357065942
0.808060190393806
0.8080820246593493
0.8081071583045354
0.8081322810811182
0.80815408560315
0.8081791873784682
0.808204278306001
0.8082293583927787
0.8082544276458257
0.8082794860721599
0.8083045336787938
0.8083295704727332
0.808155135951699
0.8081801941747947
0.8080058671268708
0.8080309467328387
0.8080527166882651
0.808077775382663
0.8081028232758996
0.80812456367166
0.808149590693704
0.8081746069352087
0.8081996124031383
0.8082246071044509
0.8082495910460987
0.8082745642350279
0.8082995266781787
0.8083244783824854
0.8083494193548764
0.8083743496022737
0.8083959802235974
0.8082222437137707
0.8082471852170553
0.8082721160043341
0.8082970360825119
0.8083186600816353
0.8083435594676204
0.80836844816488
0.8083933261802952
0.8084181935207415
0.808443050193088
0.8084678962041982
0.8084927315609298
0.8085175562701343
0.8085423703386577
0.8085671737733399
0.8083939588689325
0.808418783465448
0.8084403211991814
0.8084651252408858
0.8084899186644215
0.8085147014766055
0.8085394736842485
0.8085642352941557
0.8085889863131261
0.8086137267479534
0.808638456605425
0.8086631758923228
0.8086878846154227
0.8087125827814952
0.8087372703973044
0.8087619474696089
0.808783347566221
0.8088080042689817
0.8088293854033674
0.8088540217623595
0.8086814846416764
0.8087061420345872
0.8087275266524904
0.8087521637177957
0.8087767902813683
0.8088014063499211
0.8088260119301619
0.8088506070287924
0.8088751916525087
0.8088997658080009
0.808727586206935
0.8087521813152119
0.8087735106383364
0.8087948308870838
0.8088193960017399
0.8088406974272127
0.8088652423469773
0.8088897768331947
0.8089143008925163
0.8089388145315873
0.8089600679694524
0.8089845614780594
0.8088128025478093
0.8088373169178905
0.8088618208828909
0.8088863144494339
0.8089107976241371
0.8089352704136125
0.8089597328244662
0.8089809412762736
0.8090053836371731
0.8090298156389454
0.8090542372881744
0.809078648591439
0.809103049555312
0.8091274401863611
0.8091518204911481
0.8089805714286104
0.809004972492633
0.8090261265073374
0.8090505076142521
0.8090748784098507
0.8090992389006733
0.809123589093254
0.8091479289941218
0.8091722586098002
0.8091933460076436
0.8092176557550549
0.8092419552365255
0.8092662444585571
0.8092905234276457
0.8093147921502818
0.8093390506329505
0.8093632988821315
0.8091926191480779
0.80921688804558
0.8092379215851994
0.8092621707060456
0.8092831858407472
0.8093074152096453
0.809328411962971
0.8093493998736969
0.8093703789474077
0.8092000210482396
0.809221022727312
0.8092452345887201
0.8092662179217894
0.8092871924290614
0.8093113751051697
0.8091412444818556
0.8091654476671264
0.8091896406808546
0.8092106092437369
0.809234782608735
0.809258945821123
0.8092830988872954
0.8091132241813996
0.80913739769154
0.80916156105753
0.8091857142857538
0.8092098573825899
0.8092339903544116
0.8092581132075868
0.8092822259484781
0.8093063285834428
0.8093272155877204
0.8091576874738561
0.8091818010471601
0.8092027010050648
0.8092267950597005
0.809250879028922
0.8092717514124691
0.8091024476987845
0.8091233423970278
0.809144228356376
0.809168304411497
0.8091891722408424
0.8092132288401651
0.8092372753865839
0.8092581157301422
0.8092821428571827
0.8093029651284591
0.8093269728601651
0.8093509705698583
0.809182074290524
0.8092060922178576
0.8092301001251964
0.8092540980188094
0.8092780859049608
0.8093020637899087
0.8093260316799066
0.8093499895812027
0.80918137500004
0.8092053530514877
0.8092261349438135
0.8092500936914829
0.8092740424646528
0.8091056191467622
0.8091295880150213
0.8089612648221745
0.808982071547461
0.8090060511541262
0.8090300207900609
0.80886185824157
0.8088826683292172
0.8089066486599196
0.8089306190278757
0.8089545794392925
0.8089753529900734
0.8089992941665338
0.8090232254047725
0.8090439717784175
0.8090678838174676
0.8090917859365679
0.8091156781418901
0.8091395604396008
0.8089718283582492
0.8088041658031491
0.8086365727310805
0.8084690490988594
0.8083015948633377
0.80832561606962
0.8083496273292329
0.8083704616021931
0.808391287251696
0.808224022346409
0.8080568266446411
0.8080808686660176
0.808101736972745
0.8081257597684919
0.8081466101695319
0.8081706137632146
0.8081914462810321
0.8082154306961776
0.8082362453532003
0.8082602106132967
0.808281007431915
0.8081141795666039
0.80813815517957
0.8079714256241378
0.8079922648515256
0.8080162507733958
0.8078496494845766
0.8078736549165526
0.8078976504534618
0.8079216361014211
0.8079456118665425
0.807779196704469
0.8076128500824129
0.8076368746139998
0.807660889254878
0.807684894011154
0.8077088888889296
0.8075427278338196
0.8073766351296169
0.8074006785935015
0.8072346833881985
0.8072556012333397
0.8072796547472663
0.8071137867269772
0.8071378594905912
0.8071619223660296
0.8071828336756054
0.8072037363991375
0.8072246305419126
0.8072486558588546
0.807272671317234
0.8072935384615793
0.8073175348646839
0.8073383842526551
0.8073592250922917
0.8073831932773518
0.8074071516393851
0.8074311001844293
0.8074550389185169
0.8074789678476756
0.8075028869779279
0.8075267963152917
0.8075506958657798
0.8075745856354001
0.8074093698854747
0.8074301493148293
0.8074509202454397
0.8074748108771622
0.80749869174166
0.8075225628449215
0.8075464241929303
0.8075671501532586
0.8075909926470999
0.8076148254033493
0.8074499387505515
0.8072851194121661
0.8073090000000411
0.8073328708427263
0.8073567319461856
0.8073805833163781
0.8074013050571375
0.8074251376147201
0.8072605584998374
0.807284410026534
0.8073051344743689
0.8073289672031376
0.8073496741344608
0.807373488088007
0.8073972923453182
0.8074179727254637
0.8074417582417995
0.8074655340793903
0.8074861879577305
0.8075099450885099
0.8075336925579918
0.8075574303720683
0.8075811585366268
0.8074170493802487
0.8074407964242593
0.8074645338208825
0.807488261575996
0.807511979695473
0.8075325822168503
0.8075562817130515
0.8073924107143272
0.8074161290322996
0.8074398377282362
0.8074635368079913
0.8074841240876328
0.8075078045814322
0.8075314754763286
0.8075551367781572
0.8075787884927483
0.8076024306259278
0.8076260631835168
0.8076496861713315
0.8076702024291915
0.8076938069217175
0.8077143059490502
0.807737891968482
0.8077614684466438
0.8077850353893239
0.8078085928023063
0.8078321406913699
0.8078556790622893
0.8078761163871908
0.8078996363636782
0.8079231468390643
0.807946647819105
0.8079701393095513
0.8079936213161502
0.8080170938446434
0.8080374697336982
0.8080609239459771
0.8080843686970973
0.8081078039927825
0.8081312298387517
0.8081515621850854
0.8081718863361969
0.8081922022970399
0.8082155922643451
0.8082389728097098
0.8082623439388259
0.8082857056573806
0.8083059782609118
0.8081433085128215
0.8081666800805251
0.8081900422450633
0.8082133950121098
0.8082367383873337
0.8082600723763993
0.8080976080402432
0.8081209606109747
0.8081443037975107
0.8081676376055064
0.8081909620406127
0.808214277108476
0.8082375828147382
0.8082608791650364
0.8082841661650033
0.8083074438202671
0.8083307121364517
0.8083539711191761
0.8083772207740549
0.8083973937450305
0.8084175586290263
0.8084407815631688
0.808463995191387
0.8084871995192733
0.8085073302624098
0.8085305166199865
0.8085536936937363
0.808573799039274
0.8085969581749476
0.8086201080432599
0.8086432486497727
0.8086633200000427
0.8086864427115004
0.8085247700920059
0.8085479112532907
0.8085710431655103
0.8085941658342086
0.8086172792649249
0.8086403834631943
0.8086634784345476
0.8086865641845108
0.8085251497006416
0.8085482538415915
0.8085713487630117
0.808410053860007
0.8084331671320731
0.8084562711864836
0.8084763157895165
0.8084994020331304
0.8085224790753717
0.8085424985057214
0.8085655577689672
0.8085886078470854
0.8086086021505806
0.8086316344814286
0.8086546576433551
0.808677671641834
0.8087006764823351
0.8087206286055731
0.808559785202907
0.808582799761427
0.8086058051690291
0.8084450805009376
0.8084650635930478
0.8084880786807505
0.8083274731824031
0.8083505064548594
0.8083735305798684
0.8083965455628782
0.8084165144899201
0.808436475491212
0.8082760714286146
0.8082990874826855
0.8083220944070245
0.8083450922070629
0.8083680808882272
0.8083910604559402
0.8084140309156199
0.8084369922726805
0.8084599445325314
0.8084828877005781
0.8085058217822215
0.8085287467828586
0.8085516627078818
0.8085745695626795
0.8085974673526354
0.8086203560831294
0.8086432357595371
0.8084833300376151
0.8085032028470185
0.8083433880213915
0.8083663043478695
0.8083861885003398
0.8084090873173094
0.8084289551649655
0.8084518364929345
0.8084747087858283
0.8084975720489973
0.8083380106572371
0.8081785122336662
0.8082014203985441
0.8082243195266706
0.8082472096233918
0.8082700906940495
0.8082929627439817
0.8083158257785216
0.8083386798029987
0.8083615248227379
0.8082023045105806
0.8082251673887786
0.8082480212640711
0.808270866141775
0.8082937020272026
0.8083165289256624
0.8083393468424583
0.8083621557828906
0.8083849557522548
0.8084077467558425
0.8084305287989414
0.8084533018868346
0.8084760660248014
0.8084946561886472
0.8085174032606981
0.808537136685038
0.8085598664834506
0.8085825873577176
0.8086052993130938
0.8086280023548298
0.8086476947224274
0.8086703805414304
0.808693057462289
0.8087157254902375
0.808738384630506
0.8087610348883204
0.8087836762689027
0.8088063087774706
0.8088289324192379
0.8088485507246786
0.8088711572352083
0.8088937548943244
0.8087354276766899
0.8085771624266553
0.8085998043436134
0.8086224374022316
0.8086420692353232
0.8086646851779834
0.8086872922776553
0.8087098905395244
0.8087294899355494
0.8087520711215721
0.8087746434850959
0.8086166796875401
0.8086362819762166
0.808655876610739
0.8086754635955894
0.8086980288837244
0.8087176000000398
0.8087371634803362
0.8087597035303693
0.8087822347894311
0.8088047572626638
0.8088272709552051
0.808849775872189
0.8088722720187455
0.8088917786869669
0.8089112777561747
0.8089337487829018
0.808956211059229
0.8089786645902667
0.809001109381121
0.8090205682039695
0.8090429961089881
0.8090624392141993
0.8090848502528585
0.8091072525763559
0.809129646189774
0.8089723809524194
0.8089947920715502
0.809017194482261
0.808860042735081
0.8088794911633709
0.8089019029126595
0.8089243059600458
0.8087672942546964
0.8087897147293219
0.8088121265037244
0.808834529582967
0.8088569239721092
0.808879309676206
0.8088987204343144
0.808741926730024
0.8087643217054639
0.8087867080023626
0.8088090856257638
0.8088284911873316
0.8088508520527096
0.8088732042594757
0.808895547812658
0.808917882717281
0.8089402089783652
0.8089625266009268
0.8088060541586443
0.8088283890930555
0.8088507153906014
0.8088730330562903
0.8088953420951275
0.8089176425121138
0.8087613601236842
0.8087836778057155
0.8088059868675528
0.8088282873141897
0.8088505791506154
0.8088728623818158
0.8088951370127725
0.8089174030484636
0.808761361882752
0.8087836451302192
0.8088059197840698
0.8088281858492743
0.808850443330799
0.8088697436886076
0.8088890366088988
0.8089112695049478
0.808930546995413
0.8089527633352944
0.808974971120559
0.8089971703561469
0.8090193610469943
0.809041543198034
0.8090637168141943
0.8089080977111334
0.8089302884615734
0.8089524706787505
0.8089746443675858
0.8089968095329966
0.809016026133778
0.8090381748319271
0.8090573761045293
0.809076570001955
0.8090957565284522
0.8091178729123015
0.8089625719770017
0.8089847054308537
0.8090068303914386
0.8090289468636443
0.8088737821250821
0.8088959156280302
0.8089180406442058
0.808937224458535
0.8089564009199265
0.8089785016286982
0.8090005938697655
0.8090226776479937
0.809044752968245
0.8090668198353772
0.8090888782542448
0.8091109282296984
0.8091329697665851
0.8091550028697482
0.809177027544027
0.8091990437942576
0.809221051625272
0.8092430510418988
0.8090883792049259
0.8091103955666294
0.8091324035155085
0.8091544030563842
0.809176394194074
0.8091983769333914
0.8090438907980471
0.8090658904371388
0.8090878816794218
0.8091069452394904
0.8089525944296394
0.8089745946977245
0.8089965865751657
0.809015653002892
0.8090376286694946
0.8090566800076554
0.8090757240853979
0.8089215850638536
0.8089435619047938
0.8089655303751985
0.808987490479849
0.809009442223523
0.8090313856109946
0.8090533206470344
0.8090752473364089
0.8090971656838815
0.8089432864207237
0.8089652215250361
0.8089871482890046
0.8090090667173853
0.8090309768149304
0.8090528785863886
0.8090747720365051
0.8090966571700214
0.8089430117736731
0.8089649136130933
0.8089839028094461
0.8090057885747128
0.8090276660341863
0.8090466325175795
0.8090684939302277
0.809090347051045
0.8091121918847478
0.8091311279621156
0.8091529567854737
0.8091747773356375
0.8091965896173093
0.8092183936351882
0.8092401893939694
0.80925907971978
0.8092808595229378
0.8093026310808551
0.8093243943982129
0.8093461494796891
0.8091930382141802
0.8092148099111323
0.8092365733737057
0.8092583286065713
0.8092800756143961
0.809298922698952
0.8093206538171116
0.8093423767240042
0.809364091424283
0.8093857979225975
0.8094074962235939
0.8094291863319149
0.8094508682521995
0.8094725419890832
0.8094942075471985
0.8095158649311737
0.809537514145634
0.8093848576277864
0.8092322586727284
0.8090797172479078
0.8091014323407748
0.8091231392500755
0.8091448379804352
0.8091665285364759
0.8090141431262052
0.8090358501224156
0.8090575489458113
0.8090792396010068
0.8091009220926136
0.8091225964252395
0.8091442626034892
0.8091630430694279
0.809010887551739
0.8090296860312366
0.8090484774436366
0.8090701371922847
0.8090889139421545
0.8091105579560672
0.809132193839246
0.8089802441314827
0.8090018963575188
0.8090206682936258
0.8088688250751023
0.8088904860199183
0.8089121388368001
0.8087604014256508
0.8087820705176564
0.8086304144009271
0.8086520997375598
0.8086737769447316
0.8086925787106715
0.8085410530260714
0.8085627388535299
0.8085844165574344
0.8086060861423487
0.8086277476128332
0.8086494009734447
0.808668182668939
0.8086898203593078
0.8087114499532536
0.8087330714553199
0.8087546848700468
0.8087762902019707
0.8087978874556252
0.80881947663554
0.8088410577462416
0.8088626307922531
0.8088841957780941
0.8089057527082812
0.8089244444444701
0.8089459858103317
0.8089675191338691
0.808989044419585
0.809010561671979
0.8090320708955476
0.8090535720947837
0.8090750652741766
0.8090965504382127
0.8091180275913747
0.8091366449208078
0.8091581065971177
0.8091795602757841
0.8092010059612766
0.8092224436580616
0.8092438733706019
0.8092652951033573
0.809286708860784
0.8093052670761458
0.8093266654261502
0.8093480558139778
0.8093694382440718
0.8093908127208722
0.80924031238381
0.8092617029187822
0.8092830855018828
0.8093016167998753
0.8093201412114694
0.809341501021759
0.8093600111441546
0.8093813556174796
0.8094026921648956
0.8094240207908162
0.8094453414996523
0.8094666542958112
0.8094879591836969
0.8095092561677102
0.8095305452522488
0.8095518264417069
0.8095730997404755
0.8094230398517377
0.8094414936990594
0.809462775616106
0.8094840496480407
0.8095053157992449
0.8095265740740969
0.8095478244769715
0.8095662347279012
0.8095874699241389
0.8094376572909182
0.8094589084181539
0.8094801516833373
0.8095013870908306
0.8095226146449928
0.8095438343501794
0.8095650462107431
0.809586250231033
0.8096074464153953
0.8096286347681728
0.8096498152937049
0.8096709879963284
0.8096921528803763
0.8097133099501787
0.8097344592100623
0.8097556006643508
0.8097767343173647
0.8097978601734213
0.8098161563998739
0.8098372671953007
0.809858370206511
0.8098794654378093
0.809900552893497
0.8099216325778726
0.8099427044952311
0.8099637686498644
0.8099820073665034
0.8100030565273639
0.8098539396171048
0.8098750046015301
0.8098960618329246
0.8099171113155681
0.8099381530537366
0.8099591870517034
0.8099773997793511
0.8099984188270106
0.8100194301470791
0.8100404337438174
0.8100586181551103
0.8100796068344864
0.809930804555494
0.8099518089991018
0.8099728057289954
0.8099937947494233
0.8100147760646308
0.8100329418242077
0.8100539082569005
0.810074866996901
0.8099262839325215
0.8099472583898968
0.8099682251558685
0.8099891842346666
0.8100101356305179
0.8100310793476463
0.8100520153902722
0.8100729437626132
0.8100938644688837
0.8101147775132951
0.8101356829000557
0.8099873878821351
0.8100083089312049
0.8100292223238982
0.810050128064417
0.8100710261569605
0.8100919166057247
0.8101127994149026
0.8101308775137298
0.8101517455675564
0.8100036915204863
0.8100217796455511
0.8100426561929304
0.8100607305936257
0.8100815924032323
0.8101024465948694
0.8101205001825665
0.8101413396605401
0.8101621715328647
0.8101829958037035
0.8102038124772161
0.8102246215575594
0.8102426331145327
0.810263427529644
0.810281425446609
0.8101337525059408
0.8101545553936036
0.8101753507014203
0.810196138433533
0.8102169185940804
0.8102376911871987
0.8102584562170208
0.8102764288314697
0.8102943949044757
0.8103151382824043
0.8103358741131697
0.8103538195707699
0.8103745408256215
0.8103952545454713
0.8104159607344287
0.8104366593965998
0.8104573505360879
0.8104780341569934
0.8104987102634135
0.8105193788594426
0.810540039949172
0.8105579157589125
0.8105785623525303
0.8105964246824119
0.8106170567955161
0.8106376814223674
0.8106582985670394
0.8106761334784345
0.8106967361740866
0.8107145576504872
0.8107323726663199
0.8107501812250972
0.8107679833303291
0.8107857789855228
0.8108063394312779
0.8108241216950535
0.8108446677530481
0.8108652063722094
0.8108829683258071
0.8107362287368954
0.8107567758277698
0.8107773154848198
0.8107978477120787
0.8108183725135774
0.8108361236666213
0.8108566341287206
0.8108771371769532
0.8108976328153382
0.8109181210478918
0.8109386018786273
0.8109563120823696
0.810976778620455
0.8109972377685647
0.8110176895307003
0.8110381339108608
0.811058570913042
0.8109122496843008
0.8109327020202162
0.8107864562669213
0.8108069239091378
0.8108273841716384
0.8108450793078726
0.8108655253198914
0.8108832072072211
0.8109036389839807
0.8109240634005901
0.8109444804610257
0.810962135397925
0.8109825382538389
0.8110001799856147
0.8110205686521639
0.8110409499820213
0.8110613239791462
0.8110816906474952
0.811102049991022
0.8111224020136772
0.8111427467194091
0.8111630841121625
0.8111834141958799
0.8112037369745009
0.8112240524519618
0.8112443606321966
0.8112646615191365
0.8112849551167093
0.8113024950637354
0.8113227745872343
0.8113403014534487
0.8113605669178452
0.81138082511212
0.8114010760401844
0.8114213197059473
0.8114415561133144
0.8114617852661888
0.8114820071684709
0.8115022218240578
0.8115224292368446
0.811542629410723
0.811562822349582
0.8115830080573081
0.8116004475474516
0.8116206192948031
0.8116407838224883
0.8116582036142538
0.811678354203947
0.8116984975854165
0.8117186337625292
0.8117387627391495
0.8117588845191388
0.8117789991063561
0.8117991065046573
0.8118192067178955
0.8118365666309506
0.8118566529737562
0.8117116785714394
0.8117317800392895
0.8117518743306069
0.8117719614492344
0.8117920413990114
0.8118121141837751
0.8118321798073598
0.8118522382735971
0.8118722895863156
0.8118923337493418
0.8119123707664987
0.8119324006416071
0.8117877227370024
0.8118077676821766
0.8118278054862944
0.8118478361531712
0.8118678596866197
0.8118878760904497
0.8119078853684684
0.8119251646200489
0.8119451601423585
0.8119651485500897
0.8119824083955983
0.8120023830695454
0.8120223506401233
0.8120423111111206
0.8120622644863229
0.8120822107695135
0.8121021499644726
0.8119578788417218
0.8119778330373094
0.8119977801456316
0.8118536044034182
0.8118708503461834
0.8118908058218053
0.8119107542147384
0.8119306955287526
0.8119506297676157
0.8119705569350921
0.811826564993802
0.8118465070922073
0.8118664421202001
0.81188637008154
0.8119062909799837
0.8119262048192856
0.8117823737821165
0.8118023025150634
0.8118222241898436
0.8118421388102066
0.8118620463798984
0.811881946902663
0.8119018403822413
0.8119217268223718
0.8119416062267902
0.8119614785992297
0.8118178956675588
0.8118377828854393
0.8118576630723077
0.8118775362318918
0.8118974023679172
0.8119172614841066
0.8117738385444344
0.8117937124690998
0.8118135793748972
0.8118334392655442
0.8118532921447559
0.8118731380162446
0.81189297688372
0.8119128087508893
0.8119326336214572
0.8119524514991253
0.811972262387593
0.8118291078984555
0.8118462365591468
0.8117031547409305
0.8115601233480246
0.8114171423537773
0.8114370265985625
0.811456903839387
0.8114767740799504
0.8114966373239504
0.8115164935750815
0.8115363428370359
0.811556185113503
0.8115760204081698
0.8115958487247207
0.8116156700668372
0.8116354844381988
0.8116552918424816
0.8116724028827624
0.8116921968365616
0.8117119838341301
0.8117317638791347
0.8117488494642603
0.8117686160871151
0.8117883757682236
0.8118081285112417
0.8118278743198232
0.8118476131976189
0.8118673451482773
0.8118870701754441
0.811906788282763
0.8119264994738743
0.8119462037524164
0.8119659011220249
0.8118235758106978
0.8118432877672678
0.8118603118976747
0.8118773300630745
0.8118970222455822
0.811916707530653
0.8117745403607125
0.8117915616246548
0.8118085769298141
0.8118255862793189
0.8118452668416496
0.8117032365290461
0.8117229316074912
0.8117426197971366
0.8117623011015959
0.8117819755244801
0.811640080405528
0.8116597693114341
0.8116794513367159
0.8115376484975586
0.8115573449781703
0.8115770345791171
0.8114353239043173
0.8114550279329652
0.8114720544597703
0.8114917452007022
0.811508759378821
0.8115284368457821
0.8115481074481115
0.8115677711894005
0.8115874280732384
0.8116070781032116
0.8116267212829043
0.8116436911816001
0.8116633211360901
0.8115219163763102
0.8115415607037137
0.8114002264019541
0.8114198850774892
0.8114395369080815
0.8114591818973054
0.811478820048733
0.8114984513659333
0.8115180758524737
0.8115376935119183
0.8115573043478292
0.811576908363766
0.8115965055632853
0.8116160959499421
0.8116356795272883
0.8116525977410975
0.8116721681723447
0.8116917318047622
0.8117112886418922
0.8117308386872747
0.811750381944447
0.8117672626280185
0.8116263797292632
0.8116459309387496
0.8116628209576706
0.8116823590633154
0.8117018903919551
0.8117214149471151
0.8117409327323184
0.8117604437510855
0.8117799480069344
0.8116392826199986
0.8116588011088031
0.811678312835616
0.8116978178039506
0.8117173160173178
0.8117368074792262
0.8117536437597386
0.8117731221876098
0.8117925938743743
0.8118120588235309
0.811828870437642
0.8118483223798008
0.8118677675946754
0.8118872060857552
0.8119066378565267
0.8119260629104748
0.8119454812510811
0.8119648928818255
0.8119842978061852
0.8120036960276348
0.8120230875496469
0.8120424723756915
0.8120618505092361
0.812081221953746
0.812100586712684
0.8121199447895107
0.8121392961876839
0.8121586409106594
0.8121779789618905
0.812197310344828
0.8122166350629205
0.8122333160978975
0.81225262795106
0.8122719331495521
0.8122912316968132
0.8123105235962798
0.8121706388841055
0.8121899449035813
0.8122092442761232
0.8122285370051634
0.8122478230941317
0.8122671025464554
0.8121273696886288
0.8121466632266939
0.8120069991401545
0.8120263067400272
0.8118867113632453
0.8119060330010309
0.8119227186801852
0.8119393986254291
0.8119587012540795
0.8119779972518029
0.8119972866220154
0.8120165693681312
0.8118771673819736
0.8118964641263294
0.8119157542474679
0.811935037748798
0.8119543146337269
0.8118150428816457
0.8118343337334923
0.8118509945130304
0.8118676495799749
0.8118869214946851
0.8119035646957999
0.8119228238519521
0.8119420764091129
0.8119613223706735
0.8119779414283254
0.8119971746575327
0.8120137818866616
0.8120330023964379
0.811894027040902
0.8119132614647485
0.8119324893070984
0.811951710571329
0.8119709252608156
0.811990133378931
0.8118513079158811
0.8118705299145279
0.8118897453426744
0.8119089542036889
0.8119255424568576
0.8119421250427037
0.8119613151152838
0.8119804986338774
0.8119996756018416
0.8120188460225308
0.8120380098992978
0.8120545563139906
0.8120710970824065
0.8120902422381413
0.8121093808630367
0.8121285129604338
0.8121476385336716
0.8121667575860865
0.812185870121013
0.812204976141783
0.812066587152834
0.8120857069846648
0.8121048203031821
0.8121239271117134
0.811985646177419
0.8118474123254991
0.8118665531914862
0.8118856875425428
0.8117475412625457
0.8117666893501158
0.8117832284402076
0.8117997619047584
0.8118162897466382
0.8118354131247839
0.8118545300016963
0.8118736403806898
0.8118927442650771
0.811909242269789
0.8119283336164392
0.811947418478257
0.8119638987943585
0.8119829711375173
0.8120020370055977
0.8120184996605526
0.8120375530290134
0.8120565999321302
0.8119188464800636
0.8119353120759795
0.8119543666270942
0.8119734147168488
0.8118357687743641
0.8118548305084702
0.8118738857820663
0.8118929345984367
0.8119119769608628
0.8119310128726241
0.8117935139712062
0.8118125634947464
0.8118316065684733
0.8118506431956621
0.8118696733795856
0.8118886971235145
0.8119077144307174
0.8119267253044605
0.8117894131574447
0.8118084376056763
0.811671191885033
0.8116876436781558
0.8115504647625434
0.8115669313957367
0.8115833924649382
0.8116024324324271
0.8116214659685811
0.8116404930766579
0.8115034610839048
0.8115225016880432
0.8115415358649734
0.8115605636179493
0.8115795849502222
0.8115985998650416
0.8114617136110586
0.8114807419898762
0.8114997639521102
0.8115187795010056
0.8115377886398053
0.8115567913717501
0.8115757877000782
0.8115947776280263
0.8114580764695914
0.8114770798248507
0.8114935005893187
0.8115124915824854
0.8115314761824546
0.8115504543924541
0.8115668517583648
0.8115858176312183
0.8116022035323737
0.8116185839219578
0.8116375315284952
0.8116564727639476
0.811675407631528
0.811538991596632
0.8115553688455655
0.8115743111559072
0.8115932471022945
0.811612176687934
0.81163109991603
0.8116474479516383
0.8116663589054822
0.8115301275595767
0.8115490518543308
0.8115679697986505
0.8115868813957318
0.8116057866487683
0.8116221197383794
0.8116410127431181
0.8116598994132365
0.8116762152195701
0.811695089659788
0.8117139577747913
0.8117328195677591
0.8117516750418683
0.8117705242002937
0.8117893670462079
0.8118082035827814
0.8116723133578763
0.8116911631799084
0.8117100066934324
0.8117262840889998
0.8117451154232104
0.8117639404582625
0.8117827591973162
0.8118015716435296
0.8118203778000586
0.8118391776700569
0.811857971256676
0.8118767585630658
0.8118955395923737
0.8119143143477449
0.8119330828323227
0.8119518450492483
0.8119706010016607
0.811989350692697
0.8118538384512596
0.8118726013682541
0.8117371538204783
0.8117559299416092
0.8117746997998576
0.8116393363348251
0.811504018005993
0.8115228204700694
0.8115416166666576
0.8115604065988911
0.8115791902699009
0.811597967682816
0.8116167388407636
0.811632955870099
0.8114978188478096
0.811516597303137
0.8113815246338122
0.8114003161923686
0.8114191014974947
0.8114378805523113
0.8114566533599372
0.8114754199234895
0.8114941802460828
0.8115129343308298
0.8115291389627561
0.8115478810038127
0.8115640744433268
0.8115828044525569
0.8116015282391926
0.8116202458063344
0.8116389571570806
0.8116576622945274
0.8116738213811319
0.8116899751037242
0.8117086624626515
0.8117273436203646
0.8117460185799498
0.8117646873444911
0.8117833499170707
0.8117994694080478
0.811815583554366
0.8118342284103988
0.8118528670864991
0.811871499585739
0.8118901259111886
0.8119087460659159
0.8119273600529867
0.811945967875465
0.8118115397350883
0.8118301605694311
0.8116957960939976
0.8117144299189033
0.8117305261416169
0.8117491480562337
0.8117677638107728
0.8117863734082903
0.8116521494708882
0.8116707720284231
0.8116868595041208
0.8117054701702083
0.8117240746860427
0.8117426730546721
0.8117612652791426
0.8117798513624986
0.8117984313077822
0.8118170051180335
0.8118355727962906
0.8118541343455897
0.811872689768965
0.8118912390694485
0.8117573078191896
0.8117758700313256
0.81179442612136
0.811812976092321
0.8118315199472348
0.8118500576891258
0.811868589321016
0.811887114845926
0.8119056342668739
0.811924147586876
0.8119426548089467
0.8119611559360981
0.8118274777741067
0.8118434732510162
0.8118619815668077
0.8118779661016822
0.8118939453767559
0.8119124362559503
0.8119309210526187
0.8119493997697618
0.8119678724103784
0.8119863389774652
0.8120047994740172
0.8120232539030271
0.812041702267486
0.8120576310169081
0.8120760676740997
0.8120944982755656
0.811961149425274
0.8119795928418845
0.8119955187130529
0.8120139504349119
0.8120323761076333
0.8120507957341948
0.8120692093175716
0.811936017713616
0.8119544440800125
0.8119728644039869
0.8119887704917895
0.812007179150945
0.8118741068501992
0.8118925282647739
0.8119109436434985
0.8119268468468328
0.8119452505731927
0.811812297363667
0.8118307138179296
0.8118466197413511
0.811865024549904
0.8118834233349554
0.8119018160994621
0.8119202028463786
0.8119385835786574
0.8119569582992496
0.8119753270111039
0.811842586235068
0.8118584668192074
0.8118768426213288
0.811892712418286
0.8119110766214523
0.8119269356419323
0.8117943328433627
0.8118127041149428
0.8118310693877402
0.8116985471759564
0.8117169250856714
0.8115844647519433
0.8116028552781707
0.8116187438825299
0.8116371228184485
0.8116554957599327
0.8116738627099147
0.8116922236713249
0.8117105786470915
0.8117289276401412
0.8115966596056552
0.8116125285109003
0.8116308845088622
0.8116492345276718
0.8116675785702498
0.8116859166395155
0.8117017580986332
0.811720084635401
0.81173840520747
0.8117567198177519
0.8117725394501224
0.8116405009759113
0.8116588225727601
0.8116771382113662
0.8116954478946353
0.8117137516254717
0.8117320494067773
0.8117503412414528
0.8117686271323965
0.811784421702388
0.8118026961182231
0.8118209645988794
0.8118367429777398
0.8118549999999836
0.8118732510955848
0.8118914962674291
0.8119072529612036
0.8119254866969334
0.8119437145174204
0.8119619364255428
0.8119801524241765
0.8119983625161958
0.8120165667044733
0.8120347649918793
0.8120529573812826
0.8120686649384146
0.8120868459419884
0.8121025429219135
0.81212071255059
0.8121388762953196
0.8121570341589596
0.8121727096147447
0.8121908561255693
0.8122089967637366
0.8122246562044801
0.812242785506291
0.8122609089438607
0.812279026520034
0.812297138237654
0.8123152440995619
0.812333344108597
0.8123514382675969
0.8123695265793972
0.8123876090468318
0.8124056856727327
0.8124237564599303
0.812292572258984
0.8123106554730203
0.8121795318805307
0.8121951581665409
0.8120640955300771
0.8120797353984974
0.8120978383610077
0.8121159354838526
0.8121340267698575
0.8120030796517069
0.8120211832983856
0.8120392811089435
0.8120549073327776
0.8120729938768748
0.8120910745931826
0.8121091494845174
0.8121247543887717
0.812142818035408
0.8121608758653813
0.8121789278815008
0.8121969740865738
0.8122150144834056
0.8122330490748
0.8122510778635588
0.8122691008524822
0.8122871180443682
0.8123051294420133
0.8123231350482123
0.8123411348657579
0.8123591288974413
0.8123771171460517
0.8123950996143764
0.8124130763052014
0.8124310472213103
0.8124490123654855
0.812466971740507
0.8124849253491535
0.8125028731942018
0.8125208152784267
0.8125387516046014
0.8125566821754975
0.8125746069938845
0.8125925260625302
0.8126104393842006
0.8126283469616602
0.8126462487976714
0.8126616925789187
0.8126795833333131
0.8125493670885874
0.8125672701057151
0.8125851673874537
0.8126030589365587
0.8126184947958163
0.8126363752801589
0.8126518008643944
0.8126696702944737
0.8126875340054203
0.8127053919999794
0.8127232442808944
0.812741090850907
0.812758931712757
0.8126289734569667
0.8126468265387481
0.8126646739130226
0.8126825155825266
0.812700351549995
0.8127157373382119
0.8127335623002984
0.8127513815684184
0.8127691951452998
0.8127870030336687
0.8128048052362494
0.8128226017557648
0.8128403925949355
0.8128581777564808
0.8128759572431182
0.8128937310575634
0.8129114992025303
0.812929261680731
0.8129470184948763
0.8128174238800995
0.8128327542237589
0.812848079681253
0.8127185627788183
0.8127363390154314
0.8127541095890192
0.8127694378085463
0.8127847611464748
0.8128025155229839
0.8128178287169471
0.8128355721788733
0.8128533099936125
0.8128710421638601
0.8128887686923099
0.8129064895816541
0.8129242048345833
0.8129419144537858
0.8129596184419489
0.8129773168017578
0.8129950095358961
0.8130126966470456
0.8130303781378865
0.8130456235107001
0.8130632941549963
0.8130809591868916
0.8130986186090594
0.8131138434671941
0.8131314920634691
0.8131491350579043
0.8131667724531664
0.8131844042519204
0.8132020304568296
0.8130730531324114
0.8130906914049879
0.8131083240843274
0.8131259511730902
0.8129970676810672
0.8130147068145567
0.8130323403580815
0.8130499683142985
0.8130675906858628
0.8130852074754279
0.812956452889921
0.8129740816972532
0.8129917049231994
0.81300932257041
0.8130269346415335
0.8130445411392168
0.8130621420661049
0.8130797374248417
0.8130973272180688
0.8131149114484264
0.813132490118553
0.8131500632310856
0.8131676307886593
0.8131827749683703
0.8132003318059483
0.8132178830963422
0.8132354288421807
0.8132505527479226
0.8131221380072392
0.8131396905588641
0.8131548224151295
0.8131723642676523
0.813189900583848
0.8132050173556081
0.8130767313456135
0.8130942744479249
0.8131118120170073
0.8131293440554783
0.8131468705659535
0.813164391551047
0.8131819070133716
0.8131994169555377
0.8130712935244748
0.8130864051669567
0.813103921877436
0.8131214330708411
0.8129934026137365
0.8130109256926701
0.8130284432551299
0.8130435473717091
0.813061054287937
0.8130785556953807
0.8130960515966398
0.8131135419943125
0.8131310268909951
0.8131485062892827
0.8131635749095799
0.8131810436969251
0.8131985069935309
0.8132159648019857
0.8132334171248761
0.8132508639647873
0.8132683053243027
0.8132857412060043
0.8133031716124721
0.8133205965462849
0.8133356145031917
0.8133506277463645
0.8133680370311994
0.8132404298713263
0.8132578509803661
0.8132728670012285
0.813290277559955
0.8133076826591146
0.8133226838062129
0.8133400783698795
0.8133574674815596
0.8133748511438156
0.813392229359209
0.8134096021302992
0.8134269694596445
0.8134443313498011
0.8134616878033238
0.813479038822766
0.8134963844106791
0.8135137245696132
0.8135310593021168
0.8135483886107365
0.8134211324886326
0.8134360807006299
0.8134510242376587
0.8134683552219867
0.8134856807878422
0.8135030009377658
0.8135179246757034
0.8135352343749728
0.813550148414283
0.8135674476725749
0.8135847415273816
0.8136020299812342
0.8136193130366626
0.8134923040898882
0.813507210863091
0.8135245006241921
0.8133975659228933
0.8134148673946682
0.8134321634690099
0.8134494541484438
0.8134643536566072
0.8134816339257596
0.8134989088074546
0.8135137936408698
0.8135310581268226
0.8135483172327548
0.8135655709611809
0.8135828193146136
0.8136000622955645
0.813617299906543
0.8136345321500574
0.8136517590286143
0.8136689805447187
0.8136838157484932
0.8137010269176626
0.8137182327317699
0.8137354331933141
0.8137526283047926
0.813626092365078
0.8136409203979813
0.8136581221824678
0.8136753186198035
0.813692509712481
0.8135660814170005
0.8134396924032647
0.8134569120844695
0.8134741264171167
0.8134913354036978
0.8135061636391575
0.8135233623098127
0.8135405556417528
0.8135577436374631
0.8135749262994278
0.8135921036301291
0.8134659066232065
0.8134830955334695
0.8135002791130115
0.8135150852712886
0.8133889784529237
0.8134061686298528
0.8134233534789727
0.8134405330027595
0.8134577072036886
0.8134725061957573
0.8134896701254157
0.8135068287395182
0.8135216132527958
0.8135387616098774
0.8135559046586918
0.8135730424017034
0.8135901748413751
0.8136049350247225
0.8136196906418881
0.813636807918312
0.813653919901006
0.8136710265924251
0.8136881279950232
0.8137052241112527
0.8137223149435643
0.8137394004944073
0.8137564807662295
0.8137735557614773
0.8137906254825951
0.8138076899320263
0.8138247491122128
0.8138394411855205
0.8138541287235379
0.8138711728394755
0.8138882116956953
0.8139052452946314
0.8139222736387167
0.813796745835873
0.8138137856591827
0.8138308202281529
0.8138478495452134
0.8138648736127927
0.8138818924333178
0.813898906009214
0.8139159143429053
0.8139329174368142
0.8139499152933617
0.8139669079149673
0.8138415858352267
0.8138585899014465
0.8138755887332302
0.8138925823329942
0.8139095707031537
0.8137843538461225
0.8138013536378704
0.8138183482005222
0.8138353375364901
0.8138523216481849
0.8138669485011213
0.8138839225330148
0.8139008913477476
0.8139155039950512
0.8139324627438612
0.8139494162826102
0.8139663646136988
0.8139833077395258
0.8140002456624891
0.8140171783849849
0.8140341059094077
0.8140510282381508
0.813926116311154
0.81394305001531
0.8139599785242814
0.8139745552146916
0.8138497316362199
0.8138643207604707
0.8138812509581157
0.813895830778631
0.813912750957822
0.8139296659515458
0.813946575762186
0.8139634803921243
0.8139803798437413
0.813997274119416
0.814014163221526
0.8138895437844131
0.8139064442063043
0.8139233394551249
0.8139402295332495
0.8139571144430515
0.813973994186903
0.813988528601986
0.814005398378924
0.8140199235473675
0.8140367833664246
0.8140536380311499
0.8140704875439069
0.8139460880195267
0.8139629488158567
0.8138386037274339
0.8138554757904051
0.8138723427000277
0.8138892044586626
0.8137649465648521
0.8137818195694979
0.8137963522588189
0.8138132153211934
0.8138300732376839
0.8138469260106452
0.8137227882855064
0.8137373188958029
0.8137541781030465
0.8137710321695043
0.8137878810975272
0.8138047248894648
0.813821563547665
0.8138360658235224
0.8138505636806486
0.8138673876618091
0.8138842065183942
0.8139010202527449
0.813917828867201
0.8139346323641004
0.8139491019786568
0.8139635671891302
0.8138397139378842
0.8137158983720941
0.8137327198052593
0.8137495361216387
0.8137663473235666
0.8137831534133759
0.8137999543933981
0.8138167502659633
0.8138335410334001
0.8138480018233964
0.8137243542995704
0.8137411514506717
0.8137579434993578
0.8137747304479531
0.81365116914664
0.8136679672081024
0.8136847601699713
0.8137015480345683
0.813718330804214
0.8137351084812273
0.8136116656553048
0.813628454421321
0.8136452380952031
0.8135218650492447
0.8135386597937794
0.8135531302106667
0.8135675962412501
0.8135843764206346
0.8136011515151162
0.8136179215270061
0.8136346864586136
0.813651446312247
0.8136682010902129
0.813684950794817
0.8137016954283629
0.8137184349931534
0.8135952935834996
0.8134721894386088
0.8134889561270446
0.8135057177431197
0.8135224742891355
0.813399455617687
0.8132764741457158
0.8132909448223377
0.8133077237000852
0.813324497506387
0.8132016016923184
0.8132183864631761
0.8132351661631061
0.8131123395257155
0.8131291301721175
0.8131459157481145
0.8131626962560027
0.8131794716980771
0.8130567461514883
0.8130712237814638
0.8130880054314665
0.8131047820183678
0.8131215535444585
0.8131383200120282
0.8131550814233653
0.8131718377807566
0.8131885890864876
0.8132053353428422
0.8132220765521033
0.8132388127165523
0.813255543838469
0.8132722699201321
0.8132889909638188
0.8133057069718049
0.8131832580547661
0.8131999849465236
0.8132144039734731
0.8130920240782176
0.8131087571471194
0.81298642996837
0.8130031738868464
0.8130199127688005
0.8130366466165044
0.8130533754322288
0.8130700992182431
0.8130868179768155
0.8131035317102123
0.8129813523666045
0.8129980769230397
0.8130124981222401
0.8130292129768327
0.8130459228111956
0.8130626276275903
0.8130793274282767
0.8130960222155135
0.8131127119915579
0.8131293967586659
0.8130073968491748
0.8130240924092034
0.8130407829608144
0.8130574685062611
0.8130741490477956
0.8130908245876685
0.813107495128129
0.813124160671425
0.8131408212198032
0.813157476775509
0.813174127340786
0.8131907729178769
0.8132074135090229
0.8130856394129599
0.8131022907620521
0.8131189371257104
0.812997230953412
0.813011598323817
0.8130282507855372
0.813044898264474
0.8130615407628637
0.813078178282941
0.8129565874083661
0.8129732356458946
0.8129898789056276
0.8130065171897971
0.8130208638469201
0.8128993723848987
0.8129137307634458
0.8129303704809893
0.8129470052277433
0.812963635005935
0.8129802598177902
0.812996879665533
0.8130134945513868
0.8130301044775731
0.8130467094463124
0.8129253954043181
0.812942011039794
0.8129563394987678
0.8129729455629737
0.8129895466745807
0.8130061428358041
0.8128849433511833
0.8127637799969799
0.8127804023844616
0.8127970198181698
0.8128136323003183
0.8128302398331203
0.812846842418787
0.8128634400595288
0.8128800327575545
0.8128966205150715
0.8129132033342863
0.8129297812174036
0.8129463541666271
0.8129629221841592
0.8129794852722008
0.8129960434329515
0.8130125966686099
0.8130291449813729
0.8130456883734363
0.8130622268469945
0.8130764863257628
0.8130930153068407
0.8129721991084297
0.812988738671777
0.8128679738561692
0.812884523986296
0.8129010692010291
0.8129176095025583
0.8129341448930715
0.8129506753747557
0.8128300237458785
0.8127094079239842
0.8125888278931349
0.8126053997922755
0.8126219667753973
0.8126385288446876
0.8126550860023322
0.8126716382505156
0.8126881855914212
0.8127047280272309
0.8127212655601255
0.8126008445695254
0.8126151259258854
0.8126294030513592
0.8126459419430874
0.8126624759365801
0.8126790050340132
0.812695529237561
0.8127120485493967
0.8127285629716922
0.8127450725066179
0.8127593135078744
0.8127758136094265
0.8127923088300137
0.8128065365276135
0.8128230223273284
0.8128395032524722
0.8128559793052065
0.8128724504876916
0.8128889168020867
0.8129053782505498
0.8129195745309086
0.8129337666173885
0.8129502141485334
0.8129643975191553
0.8129808356710053
0.812997268969548
0.8130136974169326
0.8128937131050351
0.8129101519846124
0.8129265860135316
0.8129430151939397
0.8129594395279819
0.8129758590178022
0.8129900176938538
0.8130064278342497
0.8130205778301468
0.8129007516580273
0.8127809608016086
0.8126612052452801
0.8126776517383199
0.8126940933863183
0.812710530191416
0.8125908555440604
0.8126073027090275
0.8126237450316082
0.812504136002313
0.8125205886680962
0.8125370364920119
0.8125534794761973
0.812569917622788
0.8125863509339186
0.8126027794117223
0.8126192030583314
0.8126356218758765
0.8126497868586963
0.8126661963550427
0.812680352681809
0.8125609462238775
0.8125751138533436
0.8124557579318022
0.8123364370685431
0.8122171512481219
0.8122313610335794
0.812247812683457
0.812264259503847
0.8121450542999279
0.8121615113719308
0.8121779636149807
0.8121944110312026
0.8122108536227204
0.8122272913916567
0.812243724340133
0.812257909397406
0.8122743330401211
0.8122885094532766
0.8123049237983156
0.8123213333332902
0.8123377380603143
0.8123541379815006
0.8123682923256743
0.8123846829696447
0.8124010688140123
0.8124174498608847
0.8124338261123687
0.8124501975705697
0.8124665642375918
0.812482926115538
0.8123640725570074
0.8122452537662281
0.8122616408306086
0.8122780231027491
0.8122944005847517
0.8121756614529603
0.8121920491084041
0.8122084319742365
0.8120897574517388
0.8119711176040468
0.8119875255623283
0.8120016941725865
0.8120180928737879
0.8120344867863483
0.8120508759123648
0.8120672602539335
0.8120836398131491
0.8120977819932436
0.8121141523197691
0.8121305178701236
0.8121468786463969
0.8121632346506776
0.8121795858850533
0.8121959323516105
0.812210043731734
0.8120916630228386
0.8121080151558868
0.8119896838116998
0.8120038170162726
0.8120201747996642
0.8120365278181902
0.8120528760739324
0.8120692195689712
0.8120855583053855
0.8121018922852536
0.8119836996069995
0.8120000436553685
0.8120163829477218
0.8120304917078399
0.8120468218181369
0.8120631471785473
0.812079467791143
0.8120957836579952
0.8121120947811732
0.8121284011627457
0.8121447028047798
0.8120266928218091
0.812043004503805
0.8120593114467881
0.8120756136528233
0.8120896892244682
0.8119717729054289
0.8119880807200476
0.812004383800216
0.8120184615384162
0.8120347554781145
0.8120510446894496
0.8119332366168123
0.8119495358282109
0.8119658303117746
0.8119821200695599
0.8119984051036226
0.812014685416017
0.8120309610087961
0.8119132753622732
0.8119295609331524
0.8119458417849441
0.8119621179196992
0.8119783893394674
0.8119946560462974
0.8120109180422361
0.81202717532933
0.8120434279096239
0.8120596757851617
0.8120759189579857
0.8120921574301376
0.8121083912036575
0.8121246202805845
0.8121386317615967
0.812154851771465
0.8120374204742162
0.8120536504264392
0.8120698756865683
0.8120860962566381
0.8121023121386819
0.8121185233347317
0.8121347298468186
0.812150931676972
0.8121671288272209
0.8121833212995924
0.8121995090961127
0.8122156922188071
0.8122318706696992
0.8122480444508119
0.8121308369407901
0.8121470206318966
0.8121631996537327
0.8121793740083189
0.8121955436976744
0.8122117087238174
0.812227869088765
0.8122440247945327
0.8122601758431354
0.8122763222365863
0.812292463976898
0.8123063967727521
0.8123203255545479
0.812336453982381
0.8123525777649295
0.8123686969042002
0.8123848114021984
0.8124009212609284
0.8124148244098546
0.8124309253129471
0.8124470215826862
0.8123301395482189
0.8123462456846474
0.8123623471882163
0.8123784440609244
0.8123923364485504
0.8124084243817808
0.8124245076900485
0.8124405863753473
0.8124566604396705
0.8124705316091474
0.812486596753292
0.8125026572823421
0.812518713198286
0.8124020390579646
0.812418104809715
0.8124341659488464
0.8123175541839621
0.812333625143465
0.81234969149084
0.8122331420372545
0.8122492181895945
0.812263095238047
0.812279162483818
0.8122952251218328
0.8121787670250412
0.8121948394494929
0.8122087143470922
0.8122247778732676
0.8122408367960541
0.8122568911174299
0.8122729408393726
0.8122889859638586
0.8121726621795303
0.8121887170675344
0.8120724409448332
0.8120369023761322
0.8120507800199884
0.8120668431596536
0.8120829017026268
0.8119667238912245
0.8119827921613014
0.8119988558351914
0.812014914914866
0.8120309694022959
0.8120470192994507
0.8120630646082986
0.8120769186793849
0.812092955129988
0.8121089869980934
0.8121250142856651
0.8120090129980939
0.8120250499856692
0.8120388976152584
0.8120549257566612
0.8119390007137266
0.8119550385383463
0.8119710717853081
0.8119849172373935
0.811998758738715
0.8120125962909633
0.8120286121808091
0.8120446235025174
0.8120606302580424
0.8120744510977547
0.8120882679970992
0.8121020809577609
0.8121180704004062
0.8120023510971289
0.8120161703945933
0.8120299857549359
0.8120459763565944
0.8120597835374037
0.8120757653423962
0.8120917425967609
0.812107715302441
0.8121236834613789
0.8121396470755156
0.812155606146791
0.8121715606771442
0.812187510668513
0.8122034561228341
0.8122172212741249
0.8122331579695216
0.8122490901335861
0.8122650177682509
0.8122809408754469
0.8122968594571045
0.8123127735151526
0.812326509447314
0.8123424147726765
0.8122270416133565
0.812242956546385
0.8122588669600515
0.812272600794952
0.8122885024839804
0.8123043996593303
0.8123202923229234
0.8122050368898469
0.8122209391402526
0.8122368368793816
0.8122505602041753
0.8122664492342088
0.8121512831418743
0.8121671817408052
0.8121830758326916
0.8121989654194499
0.8122148505029954
0.812230731085242
0.8121156679415835
0.8121315580736032
0.8121474437048064
0.8121633248371053
0.8120483364009115
0.8120642270667663
0.8120779476291063
0.8120938296065152
0.8121075420970194
0.8121212507073622
0.8121371198188762
0.8121529844412496
0.8121688445763873
0.8121825367646541
0.8121983882369057
0.8122142352275422
0.8122300777384641
0.8122459157715706
0.8122617493287597
0.8122775784119288
0.8122912417007532
0.8123049011298915
0.8123207174127427
0.8123365292289793
0.812221841027761
0.8122376623376102
0.8121230204657206
0.812136692068816
0.8121525186961521
0.8121683408577356
0.8121841585554562
0.812199971791203
0.8122136229022181
0.8122272701635121
0.812243070632966
0.812258866647819
0.8122725017617516
0.8122861330326419
0.8123019163026105
0.8123155395885638
0.8123313142695627
0.8123470845069896
0.8122326855371955
0.8122484652210117
0.812264240461724
0.8122800112612084
0.8121656861364708
0.812181466366398
0.8121972421555683
0.8122130135058558
0.8122287804191339
0.8122423909985406
0.8122581493460305
0.8122739032620392
0.8122896527484356
0.8123053978070877
0.812191229796152
0.8122069842607674
0.8122227342981061
0.8122384799100338
0.812124385447341
0.8121401404493849
0.8121558910264879
0.8121716371805139
0.8120576161729075
0.812073371701238
0.8120891228069641
0.8119751613808054
0.8119887750806256
0.8120045314253113
0.8120202833496448
0.8120360308554864
0.8120517739446946
0.812065367358331
0.8120811019205968
0.8120968320717152
0.8121125578135412
0.8121261350896323
0.8121418523188476
0.8121575651442442
0.8120438016528386
0.8120595238094699
0.8120752415627523
0.8120909549145358
0.8119772644546569
0.8118636058230143
0.8118793421972867
0.8118950741673123
0.8119086609765794
0.8118753917179089
0.8118889774793135
0.8117754265733724
0.81179116207518
0.8118068931766795
0.8118226198797165
0.8118383421861353
0.8118519217329995
0.8118676355505325
0.8118833449768912
0.8118990500139159
0.811914750663446
0.8118013547485489
0.8118149280826155
0.8117015777715176
0.8117151612452337
0.8116018565046914
0.8116175854849419
0.8116333100753012
0.8116490302776068
0.8116647460936953
0.8116804575254021
0.8116961645745616
0.8117118672430075
0.8117254322364204
0.8117411264463413
0.8117568162809599
0.8117725017421052
0.811788182831606
0.8118038595512895
0.811819531902982
0.8118351998885087
0.8117221309191649
0.8117378081046657
0.8117534809244783
0.8117691493804264
0.8117848134743323
0.8117983437716914
0.8118139994433067
0.8118275219145126
0.8118431691707848
0.8118588120739465
0.8118744506258138
0.811890084828202
0.811903587319188
0.811917086055832
0.8119305810396997
0.8118177345378178
0.8118333657586991
0.8118489926357647
0.8117362045011947
0.8117518405333517
0.8117674722221664
0.8117830995694484
0.8116703832268256
0.8116838955990001
0.8116995280399218
0.8117151561415124
0.8117307799055782
0.8117442763978904
0.8117598917868474
0.8117755028436116
0.8117911095699855
0.8116785327970594
0.8116941486410975
0.811709760155219
0.8115972414748537
0.8116128620928058
0.8116284783813185
0.8116440903421912
0.8116596979772227
0.8116753012882106
0.8115628808863702
0.8115784932834224
0.8115941013569083
0.8116075868752031
0.811623186600165
0.8116387820068638
0.8116543730970925
0.8116678428116217
0.8116834255671819
0.8116968875362554
0.811712461963982
0.8117280320840257
0.8117435978981733
0.811757044103358
0.8117704865910407
0.8117860400828733
0.811801589275786
0.8118171341715611
0.8118326747719794
0.8117205276971386
0.8117360773480092
0.8117516227039893
0.8117650510908017
0.8117805881540225
0.811796120927607
0.8118116494133313
0.8118271736129705
0.8118426935282992
0.8118582091610905
0.8118737205131168
0.8118892275861495
0.8117772583091413
0.8117927744070026
0.8118082862263315
0.8118237937688975
0.811839297036469
0.8118547960308133
0.8118702907536973
0.8118857812068864
0.8119012673921451
0.811916749311237
0.8119322269659248
0.8119477003579703
0.8119631694891339
0.8118513904184443
0.8118668685477741
0.8118823424166776
0.8118957066189044
0.8119111722619122
0.8119266336496874
0.8119420907839859
0.8119575436665627
0.8119729922991717
0.8118613501993094
0.8118747044266671
0.8118901580755431
0.8119056074765773
0.8117940360037894
0.8118094943665259
0.8118249484818759
0.8118403983515899
0.8117288971294568
0.8117443559461102
0.8117598105175854
0.8117752608456307
0.8117907069319936
0.8118061487784207
0.8118215863866575
0.8117101948407757
0.8117256413773594
0.8117410836762102
0.8117565217390718
0.8117719555676868
0.811787385163797
0.8118007129146656
0.8118161343385292
0.8118315515350288
0.8118469645059024
0.811862373252887
0.8118777777777187
0.8118931780821328
0.8119085741678631
0.8119239660366432
0.8119393536902051
0.8119547371302803
0.8119701163585993
0.8119854913768912
0.8120008621868847
0.8120162287903074
0.8120315911888858
0.8120469493843455
0.8120623033784113
0.812077653172807
0.8120929987692554
0.8121083401694783
0.8121236773751968
0.8121390103881306
0.8121522481890889
0.8121675731073467
0.8120566060936689
0.8120719398906506
0.8120851796202107
0.8121005053263537
0.8121158268468608
0.8121290551610543
0.8121443686006227
0.812159677859618
0.8121749829397517
0.8121902838427347
0.8122055805702769
0.8122187858116725
0.812107993452402
0.8121232951445116
0.8121385926632427
0.8121538860103025
0.8121691751873972
0.8120584651035385
0.8120737631183805
0.81208905696369
0.8121043466411715
0.8121196321525281
0.8120090042227975
0.8120242985561913
0.8119137137409174
0.8119290168844712
0.8119443158610695
0.8118337870949572
0.8118490948685934
0.8118623162764773
0.8118776160021166
0.8118929115645652
0.8119082029655222
0.8119234902066857
0.811938773289753
0.8118283655153051
0.811843657375874
0.8118589450787864
0.8118742286257378
0.8118895080184224
0.811904783258534
0.8119200543477652
0.8119353212878075
0.8119505840803519
0.8119658427270883
0.8119810972297054
0.8119963475898914
0.8120115938093334
0.8119013709786276
0.8119166259499931
0.8119318767810488
0.8119471234734802
0.8119623660289714
0.8119776044492062
0.811992838735867
0.8120080688906357
0.8120232949151929
0.8120364425162075
0.8119263657312656
0.811941596638594
0.8119568234177458
0.8119720460703992
0.8119872645982313
0.8120004063938696
0.8120156169578145
0.8120308234018885
0.8120439539606695
0.8120591524505204
0.8120743468254424
0.8120874661612809
0.8121026525916285
0.8121178349119814
0.8121330131240079
0.8121481872293752
0.81216335722975
0.8121785231267976
0.8121936849221827
0.812208842617569
0.8120990401513506
0.8119892673694973
0.8120044465467685
0.8120196216215595
0.812034792595533
0.8120478924614346
0.8120609887882667
0.8120761480280306
0.8119664821066224
0.8119816500134402
0.811996813824698
0.812009908207281
0.8120250641111536
0.8120402159243639
0.8120553636485679
0.812068443065237
0.8120835828948517
0.8120987186403474
0.8121138503033764
0.8120043419632599
0.8120194822703971
0.8120346184954886
0.8120497506401853
0.8120648787061366
0.8120800026949917
0.8119705874426749
0.8119857200592123
0.8120008485990751
0.8120159730639102
0.8120290331267886
0.812044149723917
0.8120592622508793
0.8120743707093191
0.812089475100879
0.812104575427201
0.812119671689926
0.8121327055024257
0.8121477939197645
0.8121628782783497
0.8121779585798183
0.8121930348258073
0.8122060500133811
0.8120968678585198
0.8121119489246678
0.8121249697620653
0.8121400429991302
0.812155112185883
0.8121701773239558
0.81218523841498
0.8122002954605864
0.8122153484624044
0.812230397422063
0.8122454423411901
0.8122604832214128
0.812151469601332
0.8121665190552234
0.812057547296327
0.8120705527233062
0.8120856069751206
0.8121006571887773
0.8121157033659009
0.8120068114775439
0.8118979487866367
0.811913016085727
0.8119260286824183
0.8119390377914127
0.8119540935280077
0.8119691452303753
0.8119841929001368
0.8119992365389125
0.812014276148322
0.8120272629886878
0.8120422948185192
0.8119335876840054
0.811948628028312
0.8119636643468308
0.8119786966411774
0.8119937249129674
0.8120087491638152
0.8120217228463774
0.8120346930586488
0.8120497058036262
0.812064714533964
0.8120776737967268
0.8120926747760348
0.8121076717454578
0.8119991447279855
0.812014150187001
0.8120291516365418
0.8120441490782146
0.8120570989714858
0.8120720886751488
0.8120870743756862
0.8121000133510698
0.8121149913228558
0.812129965296251
0.8121449352728564
0.8121599012542717
0.8121748632420963
0.8121898212379285
0.8122047752433655
0.8122197252600041
0.81223467128944
0.8122496133332681
0.8122645513930823
0.8122794854704758
0.8122944155670411
0.8121861673773333
0.8122011059293149
0.8122160405008672
0.8121078460103248
0.8119996803409042
0.8120146357703434
0.8120295872169784
0.8120445346824001
0.8120594781681986
0.8120744176759626
0.8120893532072806
0.8121042847637401
0.8121192123469274
0.8121341359584283
0.8121490555998278
0.8121639712727098
0.8121788829786576
0.8121937907192534
0.8122086944960787
0.812100731091254
0.8121156432747878
0.8121305514949506
0.8121454557533222
0.8121603560514817
0.8121752523910072
0.8120673794659985
0.812082284196481
0.8120971849687295
0.8121120817843205
0.8121269746448295
0.8121418635518318
0.8121567485069012
0.8121716295116109
0.8121865065675334
0.8122013796762403
0.812214219392426
0.8122290848805701
0.812243946426137
0.8122567753910764
0.8122716293251356
0.8121639581123407
0.8121788204108016
0.8121936787701428
0.8122085331919302
0.8122233836777287
0.8122382302291027
0.8122530728476154
0.8122679115348292
0.812282746292306
0.8122975771216067
0.8123124040242911
0.8123272270019185
0.8123420460560474
0.8123568611882352
0.8123716724000388
0.812386479693014
0.812401283068716
0.8124160825286989
0.8124288548002502
0.8123214332935994
0.8123342147011491
0.812349015201519
0.8123617895849182
0.8123765825293366
0.8123913715644147
0.8124061566917017
0.8124209379127463
0.8124336943599907
0.8124484680400804
0.8124632378184985
0.8124780036967901
0.8124907458745199
0.8125055042237972
0.8125202586775092
0.8125350092371981
0.8125497559044051
0.8125624802110141
0.8125772193641322
0.8125899366920978
0.8126026506658954
0.8126173786919152
0.812632102834474
0.8126468230951074
0.8125397126663351
0.8125544412229156
0.8125691658979423
0.8125838866929491
0.8125986036094696
0.8126133166490362
0.8126280258131808
0.8126427311034345
0.8125357340354815
0.8125504476039339
0.8125651572988656
0.8125798631218059
0.8125945650742835
0.8126092631578263
0.8126239573739613
0.8126386477242147
0.8126533342101118
0.8126660047342819
0.8125591452990768
0.8125718248750301
0.8125865124227
0.8125991850682805
0.8126138651596106
0.8126285413928355
0.8125217711206777
0.8125344456121226
0.8125491264940861
0.8125617940634984
0.8125764674982897
0.8125911370797632
0.8126058028094362
0.8126204646888259
0.812635122719448
0.8126477690288024
0.8126624196299008
0.8126750590395531
0.8126897022169058
0.8127043415529215
0.8127169704917342
0.8126103986361753
0.8126250426117048
0.8126396827477022
0.8126543190456773
0.8126689515071391
0.812683580133596
0.8126982049265554
0.812712825887524
0.8127274430180076
0.8127420563195115
0.8127546621266984
0.8127672646326397
0.8127818669808156
0.8126754679931233
0.8126900785339618
0.8125837194083848
0.8125983381313097
0.8126129530288457
0.8126275641024945
0.8126421713537564
0.8126547737378325
0.8126673728258751
0.8126819691421896
0.8126965616419749
0.8127111503267276
0.8127257351979434
0.8127383167798569
0.8127528942897511
0.8127674679905231
0.8127820378836661
0.8127966039706719
0.8128111662530316
0.8128257247322359
0.8128382817599508
0.8128528328981022
0.8128673802374967
0.8128819237796218
0.8127758449692629
0.8127903966596375
0.8128049445530934
0.8128194886511168
0.8128320333897823
0.8128465701616406
0.8128611031424514
0.8128756323336974
0.8128901577368608
0.8129046793534227
0.8129191971848636
0.8129317174875499
0.8129442345276167
0.8129587415319772
0.8128528461637954
0.8128673612919324
0.8128818726395959
0.8128963802082626
0.8129108839994085
0.8129253840145086
0.8129398802550378
0.8129543727224694
0.8129688614182765
0.81286308873269
0.8128755951605899
0.8128900884494608
0.8129045779684554
0.8129190637190447
0.8129335457026984
0.8129460348413226
0.812960509554069
0.8129749805042179
0.8129894476932361
0.8128838097712385
0.8128982850460506
0.8129127565600742
0.8129252370437006
0.8129397012986299
0.8129541617970978
0.8129686185405673
0.8129830715305011
0.8128775441328465
0.8127720441271187
0.8127845315337983
0.8126790709743673
0.8126935521535351
0.8125881307561874
0.8126026199739881
0.8126171054337243
0.8126315871368579
0.8125262284454101
0.8125387347678827
0.8125532209979841
0.8124479134265743
0.8124604250355639
0.8124749157812188
0.8124894027723081
0.8123841580310164
0.8123986530241479
0.8124131442630724
0.8124276317492484
0.8124401346451896
0.8124546148866595
0.8124690913796847
0.8124835641257208
0.812498033126222
0.8125124983826424
0.8125269598964351
0.8125414176690522
0.8125558717019454
0.8125703219965656
0.812582790276628
0.8125952553328302
0.8126096949327095
0.8126241307999794
0.8126385629360868
0.8126529913424784
0.8126674160205994
0.812681836971895
0.8126962541978092
0.8127106676997854
0.8127250774792664
0.8127394835376938
0.8127538858765089
0.8126489737962357
0.8125440887970363
0.8124392308684266
0.8124536645160564
0.8124680944393545
0.8123632868936322
0.8123757513219962
0.8123901857105282
0.8124046163764586
0.8124190433212268
0.8124314941342575
0.8124439417374884
0.8124583580357565
0.8124727706184838
0.8124871794871066
0.8125015846430602
0.8125159860877796
0.8125303838226987
0.8125447778492508
0.8125591681688684
0.8125735547829834
0.8125879376930267
0.8126023169004288
0.8126166924066192
0.8126310642130268
0.81264346371583
0.8126578283802174
0.8126721893490391
0.812567665594782
0.8125800668723546
0.8125944323002995
0.8126087940343827
0.8126231520760289
0.8126375064266617
0.8126518570877044
0.8126662040605792
0.8125617885133531
0.8125761433709439
0.81259049454071
0.8124861289493227
0.8125004879927349
0.812514843348668
0.8124105276671494
0.8124229268291946
0.8124353228082949
0.8124477156056757
0.8124601052225618
0.8124744547086765
0.8124868377164111
0.8125011800922811
0.812515518789204
0.8125298538085949
0.8125441851518685
0.8124400128204389
0.8124523907190645
0.8124667264803156
0.8124790977828299
0.8124934264479012
0.8125077514413096
0.8125220727644659
0.8125363904187807
0.8125507044056635
0.8125650147265232
0.8125773623558796
0.8125916655997208
0.8126059651816973
0.812501958274596
0.8123979779881519
0.8124103390914164
0.812424654554685
0.8124389663553049
0.8123350473266076
0.8123493669266425
0.8123636828643755
0.8123779951412117
0.8122741370492734
0.8121703055093208
0.8121846370142404
0.8121989648561554
0.8120951827241779
0.8121095183338976
0.8121238502809678
0.812138178566792
0.8121525031927733
0.8121668241603135
0.8121811414708139
0.8121954551256753
0.8122097651262974
0.8122240714740796
0.8122383741704202
0.8122507209390599
0.8122630645572101
0.8122746268655967
0.8122889158162515
0.8123032011222308
0.8123174827849288
0.812331760805739
0.8123440846506133
0.8123583556404602
0.8123726229925325
0.8123868867082209
0.8124011467889156
0.8124134539431022
0.8124277070062941
0.8124400076422632
0.8124523051451106
0.8124665478160458
0.8124807868601231
0.8124950222787278
0.8125092540732443
0.8125234822450562
0.8125357597352261
0.8125499809135266
0.8124466030533595
0.8124608319551463
0.812357491732308
0.8123697825256778
0.8123840157679812
0.8123982453908969
0.8124124713958053
0.8124266937840859
0.8123234367055673
0.8123357224551282
0.8123499491740029
0.8123641722779066
0.8123764481706558
0.8123906642956182
0.8124048768096777
0.8124190857142097
0.8124332910105893
0.8124474927001906
0.8124616907843869
0.8123585734229472
0.8122554822334265
0.8122696992766654
0.8122839127124334
0.8122981225421032
0.8123123287670471
0.8123265313886365
0.8123407304082423
0.8123549258272345
0.8123691176469825
0.8123833058688551
0.8123974904942202
0.8122945380812822
0.8123087303597817
0.8123229190421128
0.8123371041296423
0.8123493476883339
0.8123635258357897
0.8123777003924776
0.8123918713597613
0.8124060387390043
0.8124202025315689
0.8124343627388171
0.81244851936211
0.8124626724028082
0.8123598810727978
0.8123740417456538
0.8122712876295716
0.8122854559250529
0.8122996206372525
0.8123137817675297
0.8123279393172429
0.8123420932877501
0.8123562436804084
0.8123703904965741
0.8122677407125841
0.812281895135741
0.8122960459827425
0.8123101932549438
0.8123243369536991
0.8123384770803623
0.812235909090832
0.8122500568109315
0.8122642009592765
0.8122783415372192
0.8121758329125931
0.812189981072478
0.8122041256622997
0.8122182666834095
0.8122324041371578
0.8122465380248942
0.812260668347968
0.8122747951077274
0.8122889183055201
0.8123030379426932
0.812317154020593
0.8123293383742135
0.8123434475805675
0.812357553231622
0.8123716553287206
0.8123857538732061
0.812399848866421
0.8124139403097069
0.8124280282044047
0.8124421125518547
0.8124561933533965
0.8124702706103689
0.8124824188270049
0.812494563986332
0.812508631102086
0.8125226946784979
0.8125367547169031
0.8125508112186366
0.8125648641850326
0.812576989815086
0.8125910359566731
0.8126050785668608
0.8126171945700575
0.8126312303631239
0.8126452626287229
0.812659291368184
0.8126733165828363
0.812571234769423
0.8124691785982638
0.8124832224035383
0.812497262681991
0.8123952542372097
0.8124093020335645
0.8124233463034235
0.8124373870481143
0.8123354373195351
0.8123494855708123
0.8123635302972493
0.8123775715001723
0.8123916091809072
0.8124056433407791
0.8124196739811126
0.8124337011032312
0.8124458066941672
0.8123439709199514
0.8123580022558431
0.8123720300751092
0.8123860543790716
0.8124000751690517
0.8124140924463699
0.812428106212346
0.8124402003756255
0.812454207362806
0.8124682108425403
0.8124822108161454
0.8124962072849379
0.8125102002502338
0.8125241897133485
0.8125381756755965
0.8124365194544436
0.8124505128845844
0.8124645028141797
0.8124784892445431
0.8124924721769872
0.812506451612824
0.8125204275533648
0.8125343999999206
0.8125483689538013
0.8125623344163165
0.8125762963887747
0.8125883433282564
0.8126022985633183
0.8126162503121863
0.8126301985761663
0.8126422327671532
0.8126561743038285
0.812670112359471
0.8126840469353841
0.8126979780328708
0.8127119056532336
0.812725829797774
0.8127397504677929
0.8127536676645908
0.8127675813894674
0.8127795834371863
0.8127915824915025
0.8128054862842093
0.8128193866100684
0.8127180628271451
0.8127319705844893
0.8127439680956328
0.8127578691587984
0.8127717667579563
0.812785660894401
0.8126844170402786
0.8126983185950126
0.812712216687342
0.812724206200891
0.8127380976094815
0.8127519855594865
0.8127658700521975
0.8127797510889053
0.8127936286709002
0.8128075027994717
0.8128213734759087
0.8128352407014994
0.8128491044775314
0.812862964805292
0.8128768216860671
0.8128906751211429
0.8129026230730173
0.8129164698569734
0.8129303131990244
0.8129441531004536
0.8129579895625435
0.812971822586576
0.8129856521738322
0.8129994783255929
0.8128985096869534
0.812912343226046
0.8129261733299414
0.8129399999999191
0.8129538232372576
0.8129676430432354
0.8129814594191297
0.8129933738676445
0.8130071836227477
0.8130209899515378
0.8130347928552898
0.8130485923352779
0.8130623883927759
0.813076181029057
0.8130899702453935
0.8131037560430574
0.8131175384233198
0.8130167678769791
0.8130286617099558
0.8130424482715083
0.8130562314171634
0.8130700111481906
0.8130837874658586
0.8130975603714355
0.813111329866189
0.8131250959513856
0.8131388586282918
0.813038210174445
0.8130519801979382
0.8130657468134316
0.81307951002219
0.8130932698254781
0.8131070262245595
0.8131207792206975
0.8130202201334824
0.8130339804623888
0.8130477373886422
0.8130595994559696
0.813071458590771
0.8130852057841228
0.81309894957975
0.8131126899789123
0.8131245366937653
0.8131382705372867
0.8131501111659258
0.8131619488698697
0.8131737836502019
0.8131875046301191
0.8131993333332511
0.8132130477717978
0.8132267588248993
0.8132385783042495
0.8132522828232148
0.8132659839604358
0.8132796817171641
0.8132933760946506
0.8133051800689851
0.8133188679244459
0.8133325524043564
0.8133462335099656
0.8132459689348287
0.813259657339989
0.8132733423711277
0.8132870240294923
0.8133007023163294
0.8133143772328851
0.8132141906872787
0.8132278728906674
0.8132415517240552
0.8132552271886871
0.8132670155133376
0.8132806844760959
0.8132943500737724
0.8133080123076094
0.8133216711788489
0.8133334440752216
0.81334709645661
0.8133588633287397
0.8133725092250093
0.8133861517647676
0.8133997909492529
0.813299778679371
0.8133134251290047
0.8132134480638382
0.8132271017698284
0.8132407521198628
0.8132543991151786
0.8131544784370712
0.8131681326780494
0.8131817835645895
0.813195431097927
0.8132090752792978
0.8132208374262428
0.8131209944750548
0.8131346427693741
0.8131482877131854
0.8131619293077222
0.8131755675542177
0.8131873251532907
0.8132009569377155
0.8132145853777378
0.8132282104745884
0.813241832229497
0.8132554506436932
0.8132690657184058
0.813282677454863
0.8132962858542924
0.8133098909179209
0.8133234926469751
0.8133370910426806
0.8133488115657089
0.8133605292171158
0.8133741180792889
0.8133877036128984
0.8134012858191666
0.8134129913063933
0.8134265670910031
0.8133269922878338
0.8133405752753138
0.813354154938112
0.813367731277449
0.813268212406621
0.813281795938257
0.8132953761467049
0.813308953033184
0.813322526598913
0.8133342259720361
0.8133477931286601
0.8133613569681309
0.8133749174916649
0.8133884747004779
0.8134020285957851
0.813413709677335
0.8134272571776798
0.8134389323233947
0.8134524734334077
0.8134660112358706
0.8134795457319951
0.8134930769229923
0.8135066048100729
0.8135201293944466
0.8135336506773229
0.8135471686599104
0.8135588163513491
0.8135723279647762
0.8135858362814816
0.813599341302672
0.813612843029553
0.8136263414633298
0.8136398366052071
0.8136533284563892
0.8136649518468003
0.8136765724036206
0.813690054844522
0.8137035339994275
0.8137170098695384
0.8137304824560553
0.813743951760178
0.8137574177831061
0.8137708805260383
0.813784339990173
0.8137977961767077
0.8137183467250182
0.813731807668813
0.8137452653358446
0.8137568577338807
0.8137703090775491
0.8137837571479861
0.8137972019463865
0.8138087823864855
0.8138222208707488
0.8138356560865009
0.8138472276263735
0.8138606565348688
0.8138740821783729
0.8138875045580765
0.8138990641710373
0.8139124802526788
0.8139258930740333
0.8139374438099009
0.8139508503400502
0.8139642536134207
0.813977653631199
0.8138788099574126
0.8138922170955916
0.8139056209784257
0.8139190216071003
0.8139324189828003
0.8139439563105936
0.8139573474092089
0.8139707352583463
0.8138719883536686
0.8137732654050571
0.8137866707094348
0.8138000727624655
0.8138134715653316
0.8138268671192155
0.8138402594252987
0.8138536484847623
0.8138651799780982
0.8138785627725749
0.813891942323917
0.8139053186333035
0.8139186917019124
0.8139320615309213
0.8139454281215074
0.813958791474847
0.813972151592116
0.8139836561742476
0.8139970100471232
0.8140103606873983
0.8140218564685083
0.8140352008711621
0.8140485420446804
0.814061879990235
0.8140752147089976
0.8139767537493086
0.8139900955374632
0.8140034340990668
0.8140167694352898
0.8140301015473019
0.8139317055480819
0.8139450447183081
0.8138466827793693
0.8138600289994298
0.8138733719945972
0.8138867117660401
0.8139000483149269
0.8139133816424251
0.8139248641467551
0.8139381912580631
0.8138399251478062
0.8138532592949395
0.8138647435122847
0.8138780714457251
0.8138913961625772
0.8139047176640055
0.8139180359511735
0.8139313510252445
0.8139446628873811
0.8139579715387453
0.8139694320510401
0.813982734506785
0.8139960337551869
0.8140093297974054
0.8140226226345998
0.8140359122679289
0.8140491986985509
0.8140606385541294
0.8140720756534482
0.814085352926918
0.8140986270022007
0.8141118978804518
0.8141251655628262
0.8141384300504781
0.8141516913445613
0.8140536952334222
0.8140669635334301
0.8140802286401048
0.8140934905545988
0.8141067492780643
0.8141200048116528
0.8141332571565154
0.8141465063138026
0.8141597522846643
0.8141729950702499
0.8141862346717081
0.8141994710901872
0.814212704326835
0.8142259343827986
0.8142373227588641
0.8141394929711963
0.8141527270542127
0.8140549309308428
0.8140681719912642
0.8140814098714142
0.8140928073966457
0.8141060391402647
0.8141192677069945
0.8141324930979792
0.814145715314362
0.8141589343572859
0.8141721502278934
0.8141853629273261
0.8141985724567253
0.814100911598808
0.8141141280881821
0.8140165007793815
0.814029724220535
0.8140429444909797
0.8140561615918558
0.8140693755243031
0.8140825862894607
0.8140957938884674
0.8141089983224611
0.8141221995925794
0.8141353976999592
0.8141485926457371
0.8141599520957196
0.8141731409411158
0.8141863266282636
0.8140888543037541
0.8141020469235406
0.8141152363853091
0.8141265916705669
0.8141397750388006
0.8141511246708849
0.8141624715874215
0.8141756459329254
0.8141888171270488
0.8142019851709227
0.8142151500656768
0.8142283118124407
0.8142414704123436
0.8142546258665138
0.8142659495636732
0.8142790989482855
0.814292245190495
0.8141949581839012
0.8142081113366686
0.814221261347259
0.8142344082167983
0.8142475519464117
0.814260692537224
0.8142738299903595
0.8142869643069417
0.8141897708282705
0.8142010860483649
0.8142142243435859
0.8142255339457403
0.814238666189364
0.8142517952999223
0.8142630963739562
0.8142762194393856
0.8142893393750593
0.814302456182097
0.8143155698616175
0.8142185004171233
0.8142316209772642
0.8142447384101116
0.8141477121066786
0.8140507089240137
0.8140638432212588
0.8140769743894277
0.8140901024296386
0.8141014052636948
0.8141145272683074
0.814127646148261
0.8141407619046719
0.8141538745386554
0.8141669840513263
0.814180090443799
0.8141931937171875
0.8142062938726047
0.8142193909111637
0.8142324848339767
0.8142455756421553
0.8142586633368107
0.8142717479190537
0.8142848293899941
0.8142979077507418
0.8143109830024058
0.8143240551460945
0.8142272846107237
0.8142403635930655
0.8142534394676535
0.814264694701739
0.814277764580026
0.8142908313538287
0.8143038950242534
0.8143169555924052
0.8143300130593895
0.814233345204088
0.8142031928782477
0.8142162591976307
0.814229322415953
0.8142405671570048
0.8142536243918894
0.8142666785289722
0.8142797295693553
0.8141831593926987
0.8141962172416974
0.814209271994218
0.8142223236513615
0.8142353722142287
0.8142484176839201
0.8142614600615351
0.8142744993481731
0.8142857227487242
0.8142987560714645
0.8143117863064714
0.8143230013027634
0.8143360255802027
0.8143472350502345
0.8142508169546804
0.8142638451520339
0.8141674597536968
0.8141804947330133
0.8140841420117432
0.8140971837651437
0.8141102224324692
0.8141232580148148
0.8141362905132752
0.8141493199289448
0.8141623462629173
0.8141753695162857
0.8141883896901427
0.8142014067855807
0.8141051654845423
0.8140089469328953
0.8140219806191475
0.8140332033556926
0.8140444234403622
0.8139482575309186
0.813961292227643
0.8139743238454265
0.8139855455832812
0.8139985712597975
0.813902467532376
0.8139154999408835
0.8139285292728073
0.8139415555292369
0.8139545787112608
0.8139675988199674
0.8139806158564444
0.813991824937976
0.8138958126915808
0.8139088335887749
0.8139218514150026
0.8139348661713502
0.8139478778589037
0.8138519273840883
0.8138649457802005
0.8138779611077455
0.8138909733678081
0.8137950748202215
0.8136991988688996
0.813710425256122
0.8137234511188716
0.8137364739134636
0.8137494936409819
0.8137607088189355
0.8137737226276451
0.8137867333724801
0.8137997410545218
0.813812745674852
0.8137169804658999
0.8137299917636448
0.8136342588234373
0.8136472767908736
0.8135515760996491
0.8134558979182896
0.8134689322670763
0.8134819635507603
0.8134949917704227
0.8135080169271441
0.8135210390220046
0.8135340580560835
0.8135452761456186
0.8135582892726135
0.8135695018796069
0.8135825091036313
0.8135955132721651
0.8136085143862846
0.8136215124470658
0.8136345074555844
0.8136474994129153
0.8135519896700566
0.8135649882628182
0.8134695106207266
0.8133740553859671
0.8133870702803251
0.8134000821209774
0.8133046686216083
0.8133176870747373
0.8133307024744002
0.8133437148216709
0.8133567241176234
0.8133679366939284
0.813380940100716
0.813393940459354
0.8134069377709139
0.8134199320364668
0.8134329232570835
0.813445911433834
0.813458896567788
0.8134718786600148
0.8134848577115829
0.8134978337235604
0.813510806697015
0.8135219854834003
0.8135349525926729
0.8135479166665736
0.8135608777061678
0.813573835712521
0.8134786474785544
0.8134916120729063
0.8135027839512461
0.8135157426899653
0.8135269091333415
0.8135398620204867
0.8135528118787796
0.8135657587092824
0.8135787025130569
0.8135916432911642
0.8136027930348487
0.8136157279737322
0.8136286598900806
0.8136415887849532
0.8136545146594089
0.8136656505488437
0.8136767838373465
0.8136897010741707
0.8137026152947108
0.8137155265000231
0.8136205439476126
0.8136334617179268
0.8135385109113312
0.8135514352391128
0.8135643565510672
0.8134694470367705
0.8134823748978416
0.8133874970841143
0.8134004314867866
0.8134133628730406
0.8134245074034272
0.813437432967964
0.8134503555191974
0.8134632750581812
0.8134761915859683
0.8133814029362846
0.8133943259931485
0.8134072460390486
0.8134183808968192
0.8134312951315156
0.8134424245952244
0.8134553330227284
0.813468238444428
0.8134811408613727
0.8134940402746119
0.8135069366851945
0.8135198300941685
0.8135327205025821
0.8135456079114822
0.8135584923219159
0.8135713737349295
0.8135842521515688
0.8135971275728793
0.8135025232557196
0.8135154051853491
0.8135282841198777
0.8135411600603496
0.8135540330078088
0.8134594886692837
0.8134723681151739
0.813483466945415
0.8134963406132883
0.8134018469043078
0.8134147270614618
0.8134276042270567
0.8134404784021348
0.8133460350631818
0.813358915718503
0.8132645037723952
0.8132773909005553
0.8132902750376214
0.8133013808307246
0.8133142591947075
0.8133271345706709
0.8133400069596547
0.813352876362698
0.8133657427808398
0.8133786062151185
0.8133914666665718
0.8134043241362371
0.8134171786251514
0.8133229021788573
0.8133357631242532
0.8133486210891286
0.8133597033946449
0.8133725556069485
0.8133854048417907
0.8133964790362728
0.8134075506657995
0.8134203913848053
0.81343322913039
0.8134460639035862
0.8134588957054263
0.8133647453702751
0.8133775836129125
0.8133904188844222
0.8134032511858356
0.8134143105043008
0.8134271370733575
0.8134399606753615
0.8134510119115502
0.8134620605919489
0.8134748757080789
0.8133808323698467
0.813393653912747
0.8134064724918139
0.8134192881080751
0.8134321007625576
0.8134431426919899
0.8133491682069285
0.8132552154325023
0.8132680411179455
0.8132808638409945
0.8132919168590268
0.8133047338643542
0.8133175479103176
0.8133303589979419
0.8133414012002735
0.8133542065780923
0.8133670090005966
0.8133798084688092
0.8133926049837528
0.8134053985464492
0.8134181891579202
0.8134309768191867
0.8134437615312693
0.8133499711748147
0.8132562024439898
0.8132690028817484
0.8132818003687375
0.8131880719141601
0.8132008757777329
0.8131071782462458
0.8131199884791667
0.813132795760761
0.8131456000920486
0.8131584014740487
0.8131711999077804
0.8131839953942619
0.8131967879345112
0.8132078162770996
0.8131142150091119
0.8131270111634439
0.8130334407363825
0.8130462432400373
0.8130590427978789
0.8130700793741128
0.8129765585460275
0.8129893617020313
0.8128958716650371
0.812906921927005
0.8129197286731619
0.8129325324749007
0.8129453333332369
0.8129581312491853
0.8129709262237601
0.8129819602434977
0.8129947495403447
0.8130075358988121
0.812914151160023
0.8129269438381944
0.8129397335782222
0.8129525203811182
0.8129653042478941
0.8129780851795613
0.8129908631771301
0.813003638241611
0.8130164103740138
0.8130291795753478
0.8130419458466219
0.8129486750027711
0.8129614475796233
0.8129742172266493
0.8129869839448572
0.8129997477352545
0.8130125085988483
0.813025266536645
0.8130380215496509
0.8130490200572096
0.8130617694246107
0.8130745158701905
0.8130855064160349
0.8130982472218069
0.8131092325314034
0.813121967701197
0.8131346999540943
0.8131474292910971
0.8130543279138025
0.8130670635373957
0.813079796245324
0.8130925260385887
0.8131052529181906
0.8131179768851298
0.813130697940406
0.8131434160850187
0.8131561313199667
0.8131670936748425
0.8131798032935896
0.8131925100056201
0.8132052138119308
0.8132179147135186
0.8132306127113793
0.8132433078065089
0.8132559999999024
0.81326694092094
0.8132796275136135
0.8132923112074882
0.8133049920035578
0.8132120959450765
0.813224783005841
0.8132374671690241
0.8132501484356182
0.8131573010616673
0.8131699885843771
0.8131826732107228
0.8131953549416963
0.8132080337782885
0.8132207097214904
0.8132333827722923
0.813246052931684
0.8132587202006548
0.813271384580194
0.8132823012885324
0.813294960091122
0.8133076160071987
0.8133202690377496
0.8133329191837614
0.8133455664462205
0.8133582108261126
0.8133708523244232
0.8133834909421371
0.8132908293459943
0.8133034741996967
0.8133161161730225
0.8133287552669556
0.8133413914824796
0.813352282818984
0.8133631716756757
0.8133757996584103
0.8133884247665758
0.8134010470011533
0.8134136663631241
0.8134245420410893
0.813437155858832
0.8133446251847496
0.8133572452228314
0.8133698623904393
0.8133824766885527
0.8133933484933635
0.8134059572531983
0.8134185631464285
0.8134311661740318
0.813443766336985
0.8134563636362648
0.8134689580728475
0.8134815496477085
0.8134941383618232
0.8135067242161664
0.8135175695626495
0.813530149897698
0.813542727375852
0.8135553019980845
0.8135678737653681
0.813578706015792
0.8135912722731957
0.8136020994097964
0.8136146601610265
0.8136272180620746
0.813639773113911
0.8136523253175052
0.8136648746738261
0.8136756860965213
0.8136882299579459
0.8137007709749574
0.8136085251104324
0.8136193380184905
0.8136318825795221
0.8136444242972715
0.8136569631727051
0.8136677656921734
0.8135755862693013
0.8135863955594836
0.8135989353266646
0.8136114722535811
0.8136240063411981
0.8135318840578715
0.8134397826332074
0.8134523318993797
0.8134648783247448
0.8134774219102671
0.8134899626569106
0.8135025005656392
0.8134104649846272
0.8134230090496741
0.8134355502770183
0.8134480886676225
0.8134606242224491
0.8134714269560287
0.8134839570377748
0.8134964842865835
0.8135090087034155
0.813521530289231
0.8135340490449899
0.8135465649716516
0.8135590780701746
0.8135715883415178
0.8135823675589196
0.8135948723739682
0.8136073743646657
0.8136198735319686
0.8136323698768334
0.813644863400216
0.8136573541030718
0.8135655191872588
0.8135780160251792
0.8135905100427795
0.8136030012410146
0.8136154896208384
0.8135237112238141
0.8134319535302404
0.8134444569752014
0.8133527289128452
0.8133635133610453
0.8133760202930226
0.8133885244052655
0.8134010256987274
0.8134117998421176
0.8134242956951893
0.813436788732294
0.8134492789543836
0.8134617663624094
0.813472527596205
0.8134832864060263
0.8134957657656653
0.8135082423149541
0.813520716054842
0.8135331869862779
0.81354565511021
0.8135581204275865
0.8135705829393547
0.8135813210306183
0.813593778127712
0.8136062324219939
0.81361868391441
0.813527173546182
0.8135396311290041
0.8134481502304176
0.8134606138969084
0.8134713546935473
0.8134838129495394
0.8134962684049795
0.8135070015732864
0.813519451623677
0.8134280449437193
0.8134405010671949
0.8134529543921705
0.813465404919589
0.8134778526503932
0.813490297585525
0.8135027397259263
0.8135151790725383
0.8135276156263022
0.8135400493881579
0.8135524803590458
0.8135649085399055
0.8134736198383189
0.8134860540782114
0.8134967691271143
0.8135074817721926
0.8135199080304056
0.813428675563429
0.8134411078716188
0.813453537391983
0.8134659641254591
0.8134783880729846
0.813490809235496
0.8135032276139297
0.8135156432092218
0.8134244929970974
0.8134369146313124
0.8134476195809448
0.8134600358421924
0.813472449322331
0.8134848600222948
0.8134972679430179
0.8135096730854335
0.8134186051717331
0.8134310163419624
0.8134434247340897
0.8134558303490478
0.813468233187769
0.8134806332511849
0.8134930305402271
0.8135054250558266
0.813517816798914
0.8135302057704193
0.8135425919712724
0.8135549754024026
0.8135673560647387
0.8135797339592095
0.8135921090867427
0.8136044814482664
0.8136168510447075
0.8136275083797863
0.8136398726398264
0.8136522341375207
0.8136645928737949
0.8136752401160471
0.8136875935230693
0.8135967396157978
0.8136090990285905
0.813518274168239
0.8135306395802081
0.8135430022320407
0.8134522151544564
0.8134645837981571
0.8134769496819239
0.8134876059793712
0.813396865588297
0.8134092348872499
0.8134216014273539
0.8134339652095319
0.8134463262347064
0.8134586845037995
0.8134710400177328
0.8134833927774276
0.8134957427838048
0.8135063851124449
0.8135187298049114
0.813531071746778
0.8135434109389639
0.8135540432166495
0.8135663771020245
0.8135787082404319
0.813591036632789
0.8136033622800131
0.813615685183021
0.8136280053427289
0.813640322760053
0.8136509347873443
0.8136632469121037
0.8136755562971825
0.8136861608631745
0.813696763069975
0.8137073629183711
0.8137196619216053
0.8137319581896001
0.8137442517232681
0.8137565425235213
0.8137688305912709
0.8137811159274283
0.8136906757056093
0.8137029669962298
0.8137152555554524
0.8137275413841875
0.8137398244833449
0.8137521048538344
0.8137643824965649
0.8137766574124453
0.8137889296023839
0.8138011990672888
0.8138134658080672
0.8138240315239281
0.8138362930076658
0.8138485517699554
0.8138608078117031
0.8138730611338142
0.8138836143775313
0.8138958624513662
0.8139081078082372
0.8139203504490481
0.8139308937679159
0.8139431311674316
0.8139553658535549
0.8138651369026788
0.8138773775215102
0.8138896154271379
0.8139018506204637
0.8139140831023893
0.813926312873816
0.8138361471141092
0.8138483828089348
0.8138606157934504
0.8138728460685563
0.8138850736351525
0.8138972984941388
0.8138071958373809
0.8138177330085302
0.813829961261656
0.8138421868082184
0.8138544096491159
0.8138666297852468
0.8138771545523907
0.8137871238937013
0.8136971131510962
0.8136071223179673
0.8136193630431339
0.8135294007075475
0.8135399557765682
0.8135521998672407
0.8135644412511395
0.813576679929162
0.8134867720189036
0.8134990165744815
0.8135095680034314
0.8135218073352913
0.8134319452114279
0.813442500552138
0.8134547432356771
0.8134669832154435
0.8134792204923326
0.8134897659526447
0.8135019980129214
0.8135125386312423
0.8135230769229727
0.8134333039063181
0.8134455367978655
0.8134577669901869
0.8134683066739166
0.813478844032545
0.8134910665048035
0.81350159902945
0.8135138162971719
0.8135260308708988
0.8135382427515215
0.8134485670192958
0.8134607847458449
0.8134729997794855
0.8134852121211075
0.813497421771601
0.8135079431529195
0.813520147609501
0.8134305430112402
0.8134427533038601
0.8134549609072843
0.8134671658224013
0.8134793680500989
0.8134898833112119
0.8134003412216894
0.8134125467751538
0.8134247496422414
0.8134369498238389
0.8134474639673283
0.8134596589657916
0.8134718512813822
0.813482358116921
0.8134945452544865
0.8135050472838184
0.8135172292467339
0.8135294085311174
0.8134399802131521
0.8134521653109523
0.8134643477304148
0.8134765274724224
0.8134887045378577
0.813500878927603
0.813511369877957
0.8135235391035854
0.8134341900053863
0.8133448605314125
0.8133570440319581
0.8133692248571631
0.8133814030079088
0.8133935784850759
0.8134057512895446
0.8134162423177174
0.8133269834301592
0.8132377441298048
0.8132499286888689
0.8132604322070031
0.8132726116045892
0.8132847883306689
0.8132969623861211
0.8133091337718243
0.8133213024886567
0.813331791273738
0.8132426394825208
0.8132548114860848
0.8132669808218123
0.8132791474905804
0.8132913114932657
0.8132022129709724
0.8132143827362291
0.8132265498356008
0.8132387142699633
0.8132508760401922
0.8132630351471625
0.8132751915917489
0.8132873453748258
0.8131983253063741
0.8132104848417461
0.8131214926678741
0.8131336579493417
0.813145820568822
0.8131579805271888
0.8131701378253153
0.8131822924640744
0.8131927712159921
0.81320324767622
0.8132153947079631
0.8132275390837467
0.8132396808044414
0.8132518198709181
0.813263956284047
0.8132760900446978
0.8132865493880058
0.8132986780289554
0.8133108040199943
0.8133229273619911
0.8132340978592211
0.8132462269301112
0.8132583533521541
0.8131695599955265
0.8131800218339549
0.8131921515117374
0.8132042785416969
0.8132164029247
0.8132285246616134
0.8132406437533034
0.8132527602006355
0.8132648740044752
0.8132769851656877
0.8132890936851374
0.8132570992365349
0.8131684222003079
0.8131805385956197
0.8131926523491795
0.8132047634618512
0.8132168719344984
0.8132289777679842
0.8132410809631713
0.813253181520922
0.81316458219839
0.8131766884530525
0.813188792070474
0.8131992267478786
0.813211325274858
0.8132234211671407
0.8132355144255874
0.8132476050510581
0.8132596930444127
0.8132717784065105
0.8132838611382108
0.813295941240372
0.8133080187138525
0.8133200935595102
0.813231621886111
0.8132437024145114
0.8132557803152819
0.8132678555892798
0.8132799282373618
0.8132903348552964
0.8133024024349403
0.8133144673911974
0.8133265297249229
0.8133385894369719
0.8133506465281989
0.8133627009994583
0.8133747528516039
0.8133868020854892
0.8133988487019673
0.813410892701891
0.8134229340861128
0.8134349728554845
0.8134470090108579
0.8134590425530842
0.8134710734830144
0.813483101801499
0.81349346717298
0.8135054904512815
0.8135158511445166
0.8134275981773714
0.8134396246880367
0.8134516485899143
0.8134636698838531
0.8134756885707014
0.8134877046513074
0.8134997181265187
0.8135117289971824
0.813522078907328
0.8135340847511658
0.8135460879929569
0.8135580886335472
0.8135684290356453
0.813578767197379
0.8135907603985058
0.8136027510017335
0.813614739007906
0.8135266377909047
0.8134385556516895
0.813448901158277
0.8134592444250924
0.8134712414762424
0.8134832359306281
0.8134952277890924
0.8134072062323093
0.8134192037216275
0.8134311986152102
0.8134431909138996
0.8134551806185379
0.8134671677299666
0.8134774978372622
0.8134894799436697
0.8134015351350271
0.8134135228622852
0.8134255079981626
0.8134374905434993
0.8134494704991354
0.8134614478659102
0.813373563094101
0.8133855460731337
0.8132976884855259
0.8132098498756885
0.8132218466521597
0.8132338408378142
0.8132458324334915
0.81325782144003
0.8132698078582683
0.8132817916890445
0.8132937729331963
0.813305751591561
0.8133177276649758
0.8133297011542773
0.8133416720603015
0.8133536403838847
0.8133656061258623
0.8133775692870694
0.8133895298683409
0.8134014878705115
0.813413443294415
0.8134237469008293
0.8133360745849313
0.8132484211659654
0.8132603879309259
0.8132723521171201
0.8132843137253816
0.8132962727565434
0.8133082292114381
0.8133201830908984
0.813332134395756
0.8133424356626456
0.8132548664942927
0.8131673161803198
0.8130797847146384
0.8130901087072425
0.8131004304777216
0.8131123964273097
0.813124359801914
0.8131363206023656
0.8131482788294953
0.8131602344841334
0.8130727790921691
0.8130847402945465
0.8130966989246223
0.8131070099988159
0.813117318856051
0.8131276254970425
0.8131395743765032
0.8131515206876933
0.8131634644314405
0.8131754056085726
0.8131873442199167
0.8131992802662997
0.8131119334048318
0.8131238749864659
0.8131358140033272
0.8131461075914296
0.8131563989691843
0.8130691035962408
0.813079401030376
0.8130913384135432
0.8131032732344905
0.8130160210321904
0.8130279613732813
0.8130398991523422
0.8130518343701975
0.81296462512056
0.8129765658514565
0.8129885040213384
0.8129987990562921
0.81291163289364
0.8129235741851394
0.8128364347731782
0.8128483815647352
0.8128603257956253
0.8128722674666715
0.8128825672344346
0.8127954788942553
0.8128057846811975
0.8128177270778683
0.812829666916459
0.8128416041977915
0.8128535389226873
0.8128654710919675
0.8128774007064529
0.8128893277669638
0.8129012522743204
0.8129131742293424
0.8129250936328491
0.8129370104856596
0.8129489247885925
0.8129608365424662
0.8128738795592014
0.8128857967913341
0.8128977114745988
0.8129096236098132
0.8129215331977946
0.8129334402393599
0.8129453447353256
0.8129556113722715
0.8129675109542558
0.8129777730283149
0.8129896676994306
0.8129028098289498
0.8128159705158605
0.8128278786582963
0.8128381501654353
0.8128500533958746
0.8128619540842466
0.8127751654920958
0.812785438240522
0.8126986763448942
0.8127105881096135
0.8127208644609358
0.8126341372317755
0.8126460520698856
0.812656332017387
0.8126682419456974
0.8126801493332232
0.8126920541807772
0.812605385517646
0.8126172957985676
0.8126292035397128
0.812641108741894
0.8126530114059232
0.8126649115326119
0.8126768091227715
0.8126887041772127
0.8127005966967463
0.8127124866821823
0.8127227442206204
0.8127346293139074
0.8127465118754886
0.8127583919061728
0.812768640187303
0.8127805153320871
0.8127923879483617
0.8128026293377646
0.8128144970728005
0.8128247339292209
0.8128365967860977
0.8128484571184251
0.8128603149270092
0.8127738404254212
0.8127857036484373
0.8127975643479003
0.8127111241092161
0.8127213632495702
0.8127332270068004
0.8127450882414371
0.8127569469542848
0.8127688031461476
0.8127806568178294
0.8126942826778912
0.8127061417489062
0.8127179982999316
0.8127282269201058
0.81274007860622
0.8127519277747164
0.812763774426397
0.8127756185620637
0.8127858356337815
0.8127976749123
0.8127113906580631
0.8127216112938067
0.812733453619078
0.8127452934308557
0.8126590513581232
0.812670896551613
0.8126827392318006
0.8126945793994858
0.8127064170554679
0.8127182522005463
0.8127284623540775
0.8127402926517814
0.8127504983035359
0.8127623237569119
0.8126761712952035
0.8126880021196555
0.8126998304365143
0.8127100349686287
0.8127218584444743
0.8127320584806599
0.8127438771185326
0.8126577904881843
0.8126696144883444
0.8126814359842155
0.8126932549765933
0.8127050714662728
0.812716885454049
0.8127270773789506
0.8126410563081018
0.8126512541008515
0.8126630687829571
0.8126748809648656
0.8126866906473703
0.8126984978312646
0.8127103025173412
0.8127221047063927
0.8127339043992114
0.8126479644706507
0.8126597695071837
0.8126715720476734
0.8126833720929114
0.8125974738398628
0.81260927922204
0.8126210821091558
0.8126328825020014
0.8126446804013673
0.8126564758080436
0.8126682687228204
0.8126784431769054
0.8126886154819875
0.8126027983103421
0.8126129764543278
0.8126247677363745
0.8126365565289706
0.8125507810849629
0.8125625751977771
0.8125743668213316
0.8125861559564143
0.8125979426038128
0.8125122164784194
0.8125240084387064
0.8125357979115005
0.8125459713139566
0.8125577559842809
0.812472079291326
0.8124822561938783
0.8124940438539885
0.8125058290290856
0.8124201939290614
0.8124319844028807
0.8124421601684862
0.8123565588451095
0.8122709755582527
0.8122827767827804
0.8122945755212696
0.812209025802942
0.8122192186182533
0.8122294092870309
0.8121438934511406
0.8121557005999508
0.8121658947367297
0.812177697084405
0.8121894969478985
0.8122012943279945
0.8122130892254767
0.8122248816411289
0.812235062065951
0.8122468496895898
0.8122570256624874
0.8122688084971006
0.8122805888537254
0.8122923667331435
0.8122069701428647
0.8122171449594164
0.8122273176370536
0.8121419548080849
0.8121537410675628
0.8121655248501553
0.8121773061566429
0.8121890849878062
0.812200861344425
0.8122126352272793
0.8122227998318553
0.8122345689382469
0.8122463355731757
0.8122580997374199
0.8121728322484699
0.8121829956963288
0.8121947628042532
0.8121095288066874
0.8121196956976835
0.8121314657432508
0.8121432333192323
0.8121549984264054
0.8120698132996562
0.8120815836391109
0.8120933515099541
0.8121051169129623
0.8121168798489119
0.8120317433692128
0.8120435115302852
0.8120552772244964
0.8120670404526221
0.8120788012154375
0.8120905595137174
0.8121023153482367
0.8121140687197694
0.8121258196290897
0.8121375680769709
0.8121493140641867
0.8121610575915097
0.8121727986597128
0.8121845372695684
0.8121946718307251
0.8122064056938367
0.8122181371008809
0.8121331414816781
0.8121448780997087
0.8121566122618661
0.8121683439689209
0.8120833891212255
0.8120935257817085
0.8121052604056593
0.812116992575438
0.8121287222918145
0.8121404495555581
0.8121505749528448
0.8121622974808104
0.8121740175584148
0.8121857351864262
0.8121974503656125
0.8121125901158617
0.8120277475970447
0.8120378773633042
0.812049603091593
0.8120613263706434
0.8120730472012229
0.8120847655840984
0.8120964815200366
0.8120117026828385
0.8119269415447714
0.811937073374273
0.8119472030890116
0.8119589272669215
0.8118742070115723
0.8118859363587803
0.8118976632588054
0.8119093877124135
0.81192110972037
0.8119328292834401
0.8119445464023887
0.8118598894796066
0.8118716117596858
0.8118833315958414
0.8118950489888374
0.8118104325168218
0.811820560650157
0.8118322809210071
0.8118439987496254
0.8118557141367752
0.8118674270832192
0.8118791375897202
0.8118908456570406
0.8119025512859422
0.8119142544771869
0.811925955231536
0.8119376535497504
0.811949349432591
0.8119594504578374
0.8119711416379334
0.8119828303849013
0.8119945166995006
0.8120062005824907
0.811921730989171
0.811837278968057
0.811848975558908
0.8117645486687708
0.81177625038982
0.8117879496775733
0.8117980559308555
0.811809750519636
0.8118214426773619
0.8118331324047909
0.8118448197026809
0.811856504571789
0.8118681870128724
0.8118798670266878
0.8118915446139915
0.8119032197755397
0.8119133035620413
0.8119249740393454
0.8119350534730448
0.8119467192689882
0.8119583826428832
0.8119700435954842
0.8119817021275447
0.8119911477790467
0.811965580574753
0.8118813343016076
0.8118929971987647
0.8119046576762338
0.8119147287624616
0.8119263845674023
0.8118421860415734
0.8117580049770731
0.811769673405795
0.8117813394151868
0.811793003006001
0.8118046641789896
0.8118163229349042
0.8118279792744965
0.8118396331985173
0.811849699544021
0.8118613488033658
0.8118729956493567
0.8118846400827435
0.8118005592376646
0.8118122087603695
0.8118222716917466
0.8118339165543936
0.811845559006096
0.8118571990476025
0.8117731732559395
0.8117848183792701
0.8117964610926001
0.8118081013966774
0.8118197392922497
0.8117357608357181
0.8117474038062563
0.8117590443684854
0.8117706825231525
0.8117823182710046
0.8117939516127879
0.8118055825492488
0.8118172110811334
0.8118272558138381
0.8118388797022409
0.8118505011882694
0.8118621202726681
0.8118737369561817
0.8118837706610416
0.8118953827082823
0.8119069923568355
0.8119185996074441
0.8119286245352004
0.8119402271552794
0.8119518273796077
0.8119618457725694
0.8119734413706523
0.8119834554648445
0.8119950464395127
0.8120050562376306
0.812015063970169
0.8120250696377672
0.8120366515369174
0.8120482310468156
0.812059808168201
0.8120342580178278
0.8120458341925012
0.8120574079800883
0.8120674020617398
0.8120789712399624
0.8120889610388451
0.8121005256105199
0.8120168384170315
0.8120284080369783
0.8120399752729109
0.8120515401255665
0.8120615265759037
0.8120730868265396
0.8120830690009138
0.8120946246523398
0.8121061779241013
0.8121177288169331
0.8120341260035898
0.8120456819350357
0.8120572354877389
0.812068786662434
0.8119852232968585
0.8119016771271602
0.8119132407406245
0.8119248019749892
0.8119363608309884
0.8119479173093561
0.8119578979842522
0.8119678766065674
0.8119794262799577
0.8119909735785821
0.8120025185031731
0.8120140610544627
0.8120256012331827
0.8120371390400644
0.8120486744758392
0.8120602075412376
0.8120717382369905
0.812083266563828
0.8119998562036632
0.8120113895449178
0.8120229205174435
0.8120344491219699
0.8120459753592263
0.8120574992299419
0.8120674502154448
0.8120789695164593
0.8120904864530852
0.8121004309901346
0.8121119433612622
0.812123453370151
0.8121349610175278
0.8121464663041195
0.8121579692306524
0.8121694697978525
0.8121809680064459
0.8121924638571578
0.8122039573507135
0.81221388006139
0.8122253690035731
0.8122368555907409
0.8121536175444618
0.8121651091299168
0.8120818954916863
0.8120933920703676
0.8121033189918928
0.8121148110210854
0.8121247337155733
0.8121362211980396
0.8121477063279599
0.8121591891060567
0.8121706695330524
0.8121821476096689
0.8121936233366279
0.8122050967146509
0.8121219811705745
0.8121334595312447
0.8121449355431608
0.8121564092070438
0.8121678805236143
0.8121793494935924
0.8121908161176982
0.812200715819496
0.8122106134968151
0.8121275738675853
0.8121390410957731
0.8120560257588523
0.8120674979557289
0.8120774041899694
0.8120888718576386
0.8121003371818586
0.8121118001633479
0.8121232608028246
0.8121347191010061
0.8121461750586099
0.812157628676353
0.8121690799549524
0.8120861547885285
0.812097611025916
0.8121090649243413
0.8121205164845205
0.8121319657071695
0.8121418512091894
0.8121532959182496
0.8121647382918933
0.8121761783308351
0.8121876160357896
0.8121974908199556
0.8122089240182402
0.8121260962674735
0.812043285408264
0.8120547308318561
0.8120661739217906
0.8120776146787813
0.8120890531035413
0.8121004891967838
0.8121103638030004
0.8121217953942167
0.8120390524705902
0.812050488997437
0.8120619231943406
0.8120717966998209
0.8120832263976822
0.8120946537677027
0.8121060788105937
0.8121175015270657
0.8121289219178296
0.8121403399835952
0.8120576793891948
0.8120691023813189
0.81207896611365
0.8120903846152664
0.8121018007934518
0.8121132146489154
0.8121246261823657
0.8121360353945115
0.812147442286061
0.8121588468577219
0.812170249110202
0.8121816490442086
0.8121930466604489
0.8121104899368607
0.8121203374325475
0.8121317378047597
0.8121415811400096
0.8121529770370691
0.8121643706185954
0.812175761885294
0.8121871508378703
0.8121985374770295
0.8122099218034764
0.8122213038179156
0.812232683521051
0.8122440609135869
0.8122538828544139
0.8122652557855086
0.8122766264080818
0.8122879947228364
0.8122993607304749
0.8122169439933877
0.8122283149029959
0.8121459220936122
0.8121572979002768
0.8121671196753376
0.8121784910251322
0.8121898600688328
0.8122012268071406
0.8122125912407571
0.8121302584894909
0.8121416278125712
0.8121529948311368
0.8121643595458884
0.8121757219575262
0.8121870820667504
0.8121984398742605
0.8122097953807562
0.8122211485869366
0.8122324994935006
0.8122422987340582
0.8122536452003669
0.812171408322246
0.8121827596678299
0.8121941087153379
0.812205455465468
0.8122167999189174
0.8122281420763836
0.8122394819385634
0.8122508195061535
0.8122621547798504
0.8121799919076291
0.8121913320520705
0.8122026699027933
0.8122140054604935
0.8122253387258666
0.8121432211099808
0.8121545592396704
0.8121643485291438
0.8121741358397836
0.8121854674076623
0.8121967966854101
0.8122081236737212
0.8122179026064678
0.8122292251741405
0.8122405454544259
0.812251863448017
0.8122631791556066
0.8122744925778871
0.8122842588851793
0.8122955678948829
0.8123068746213219
0.8123181790651878
0.8123294812271714
0.8123407811079639
0.8123505348132002
0.8123618302894575
0.812371579903028
0.8123828709773845
0.8123926165017967
0.8124023600603946
0.8124136446146442
0.8124249268930939
0.8124362068964318
0.8124474846253464
0.8123655846772995
0.8122837012396745
0.8122949909291283
0.8123062783431231
0.8123175634823468
0.8123288463474871
0.8123401269392312
0.8123514052582662
0.8123626813052789
0.8123739550809556
0.8123852265859827
0.8123949551906966
0.8124062223115996
0.8124174871638786
0.8124287497482189
0.8124400100653051
0.8124512681158218
0.8124609842003427
0.8124722378747037
0.8124834892845161
0.8124947384304633
0.8125059853132285
0.8125172299334946
0.8125269335209497
0.8124452232500808
0.812456470588115
0.8124677156644684
0.8124789584798233
0.8124901990348615
0.8124085335208365
0.8124197788943519
0.812431022007718
0.8124422628616159
0.8124535014567267
0.8124632007232068
0.8124728980410648
0.8124841301726397
0.8124953600480868
0.8125065876680859
0.8125178130333165
0.8124362349396385
0.8124474651138238
0.8124586930334068
0.8124699186990664
0.8124811421114811
0.8124923632713293
0.8125035821792893
0.8125147988360386
0.8125260132422548
0.8125372253986153
0.812548435305797
0.8125596429644766
0.8125708483753304
0.812580517396851
0.8124990475234404
0.8125102556389769
0.8124288091418198
0.8123473789715139
0.812358598917498
0.8123698166147704
0.8123810320640074
0.8123922452658845
0.812401923462111
0.8124131323248315
0.8124243389421867
0.8124355433148515
0.8124467454435
0.8124579453288066
0.8124691429714448
0.8124803383720883
0.8124915315314104
0.812502722450084
0.812512379903802
0.8125235664964264
0.8125347508503892
0.812453456728243
0.8124646458582222
0.8124758327497037
0.8124870174033595
0.8124981998198607
0.8125093799998787


==> data/MobileNet/RAH2.txt <==
0.9398456399604982
0.8615704097843945
0.887662153176429
0.9007080248724464
0.9085355478900567
0.9137538965684636
0.7832176256301117
0.8027961274214099
0.8180238510368641
0.8302060299292277
0.8401732672047977
0.8484792982677728
0.8555074783979825
0.8533467600390565
0.8514741374613208
0.8569973563675195
0.8618707848141652
0.8662027212111837
0.8700786643032529
0.8735670130861151
0.8767231381753713
0.879592342801968
0.8772299549137529
0.8406787067923465
0.8383833657049843
0.8378785216922164
0.806845983851764
0.811595971569933
0.8160183739282283
0.8201459494626373
0.8203108356532949
0.8240462982878949
0.8275553692476707
0.8308580242686362
0.8339719561455465
0.836912891807073
0.8142936244609359
0.817597624868819
0.8207321893583492
0.823710025623403
0.8265426015828443
0.8068630158308718
0.809955634996677
0.7915475523831161
0.7922966605828918
0.7955042470911007
0.7985753405564069
0.7819383542948152
0.7851609519614617
0.7694577329222324
0.7727986722759239
0.7760111139621657
0.761369394830804
0.764674510481354
0.7657760179521116
0.7521014462029667
0.7553952039881865
0.7585753839187436
0.7616477611397903
0.764617725786802
0.7656118191570679
0.7532632414287281
0.7562248668022483
0.7590939413828459
0.7601118410750024
0.7628350804520554
0.7654770291014351
0.7680412733787743
0.7705311917350312
0.7729499695668235
0.7753006128118048
0.7775859604110922
0.7798086957473854
0.7819713571556707
0.7840763475930683
0.7737595535457912
0.7759165157070211
0.7780181711461682
0.7800666201185015
0.7820638578665265
0.7840117811022544
0.7859121940151599
0.7877668138458266
0.7882131306021026
0.7899970424769073
0.790407046882676
0.7921247318605821
0.7938033785435357
0.7954443028291196
0.7953093125711103
0.7865696497956035
0.7882356931669611
0.788633776265951
0.7902424131137653
0.7906109921480733
0.7921655197294526
0.7936879951957521
0.7951793997341678
0.7954832181345602
0.7969268423528197
0.7983418799528956
0.7997291717176761
0.8010895257782861
0.8013219093897738
0.8015498666467572
0.8028545437534905
0.8041348343722475
0.8043304138815139
0.7969512357725093
0.7982502758105819
0.7984935834282615
0.799755655361585
0.8009953897385665
0.8012082145774654
0.802413757406883
0.8035985150151037
0.8047630203565175
0.805907788319263
0.7991354539636389
0.8003080388469461
0.7936939228234176
0.7936086872232936
0.7947976055382302
0.795967347751313
0.7971183740889864
0.7973416998610819
0.7910634187598137
0.792225779862944
0.7933701198637002
0.7944968546336756
0.795606387346094
0.7966991089568093
0.7977753986636038
0.791821850912383
0.7920695218046839
0.7931561109087708
0.7942268373981994
0.7884715704605313
0.7895605925432649
0.7906340571676738
0.7916922953435094
0.7861169974889777
0.7871920229608064
0.7882521175233042
0.7892975900918366
0.7895438903060913
0.790566351188094
0.7852246866530393
0.7862624111718814
0.7810206617640688
0.7820724828117273
0.7831104641087586
0.7841348770228223
0.7851459858730669
0.7861440481575022
0.7871293147716238
0.7873721689537985
0.7883371909221955
0.7892900742494805
0.7843570112854211
0.7853227791653907
0.7862766239851136
0.7872187651874167
0.7881494168628623
0.789068787911939
0.7899770822013882
0.790874498714916
0.7917612316985206
0.7926374708006626
0.7928293528628529
0.7936890972318452
0.7945388445732909
0.7953787682460494
0.7908076258998078
0.7862887251803802
0.787161207650722
0.7880238315620767
0.788876763069933
0.7897201646168078
0.7905541950353838
0.7907459255676361
0.7915651547675969
0.792375430642968
0.7931768991718677
0.7939697031761307
0.7947539824061542
0.7955298736230224
0.7912983317420489
0.7920842963357974
0.7928619876180326
0.7887108777352158
0.7894980379551392
0.790277041074338
0.791048013233545
0.791811077985991
0.7919817225951086
0.7927323008558467
0.7934752975179915
0.7894879844651372
0.790239772742614
0.790984080539718
0.7917210189526923
0.7878209154110534
0.7885661346490409
0.7893040834554383
0.7854725102347809
0.7856647078731299
0.7864059623543193
0.7871401234911909
0.7878672926172353
0.7885875691449286
0.7893010506110398
0.7900078327206618
0.7907080093900068
0.7914016727880091
0.7920889133767708
0.7927698199508895
0.7934444796757042
0.7941129781244933
0.7947753993146569
0.7949133270162786
0.7950500121259937
0.7956993198741305
0.7958312756843935
0.7964713395256207
0.7971057390850671
0.7977345492210823
0.7983578434787113
0.7989756941183699
0.7995881721437704
0.7995176397085519
0.8001225017786034
0.8007221718995559
0.801316716634859
0.8019062014149683
0.8020051472622481
0.8025867527166712
0.7992145394699625
0.7993235055030298
0.7999090143966026
0.800489664295208
0.8010655154343208
0.7977689495271837
0.7983512310453531
0.7989287592450068
0.7995015920934438
0.8000697866192213
0.8006333989310814
0.8011924842364204
0.8017470968593169
0.8022972902581263
0.8028431170426596
0.8029317111309221
0.7997705626619026
0.8003198766905246
0.7971936271722022
0.7977486933698221
0.7982994567287007
0.7984035415342774
0.7983454324499466
0.798887578838876
0.7994255867057524
0.7999595032580519
0.8004893749879854
0.801015247685995
0.8015371664539443
0.8020551757180138
0.8025693192413067
0.8030796401361737
0.8035861808762638
0.8040889833083089
0.804588088663648
0.8050835375694972
0.8021452764834772
0.8026460050779392
0.8031431052043253
0.8036366161601237
0.8037143888407458
0.8008336921065495
0.8013301633488851
0.8018231009880724
0.8023125426156342
0.8027985252917645
0.8032810855546827
0.8037602594297908
0.8042360824386395
0.8041631176204153
0.8046342374896517
0.8051020970137723
0.8055667299204852
0.8027984593709303
0.8000491495785641
0.8005262707061475
0.8010001461117746
0.8014708088027873
0.8019382913404823
0.79923816241341
0.7997099995863868
0.8001786806578721
0.8006442371888809
0.8011067003210125
0.8015661007833949
0.8020224688994908
0.8024758345937704
0.8029262273982515
0.8029992051563389
0.8034449590156357
0.8038878183693529
0.8039569756606268
0.8038903247056193
0.8013054683560836
0.8017495073676362
0.8018246125242029
0.8022641699364204
0.8027009365079253
0.8001607436708749
0.8002399130011655
0.8006789247211633
0.8006244302223771
0.8010594965028085
0.8014918520899041
0.8019215222385705
0.8023485318909604
0.8027729056812984
0.8003028352022791
0.8007308806156478
0.800805885327444
0.8012297870183983
0.8016511117993773
0.8017226460708126
0.8021399360825638
0.7997238519377369
0.7973222788087947
0.7977489954589495
0.7953676551739974
0.7957976491763381
0.7934362318197318
0.7938693957491422
0.7943000041391461
0.7947280795386208
0.7951536442319399
0.7955767202428422
0.7956632528991983
0.7960823877453067
0.7937749025634363
0.7941970723246994
0.7942865834170576
0.7947048565680445
0.7951207327382234
0.7928489592161142
0.7932677531783489
0.7936841676294345
0.7937736102746004
0.7915313119404914
0.7919490987799843
0.7897245226598159
0.7901450299911902
0.7905631881195961
0.7909790166762559
0.7887818527410442
0.7892003119854193
0.7896164593002675
0.7900303137924445
0.7904418943588402
0.7908512196892556
0.7912583082692317
0.7916631783828317
0.7920658481153797
0.7924663353561523
0.7928646578010289
0.7907275562975221
0.7911284113611322
0.7915271170678329
0.7919236906584549
0.7920125806070271
0.7924057536372224
0.7927968408688492
0.7906994947289845
0.7910930201781441
0.7914844744407292
0.7915731173460633
0.7919612653110225
0.7898934813284871
0.7902839817415913
0.7906724535811209
0.7907620519432761
0.7911472808528812
0.7915305240464575
0.7919117968380104
0.7922911143844782
0.7902647943988401
0.7906463781885382
0.7907344470007125
0.7911129018051789
0.7911993436268696
0.7915747130620555
0.7919481914673412
0.7923197930967208
0.7926895320612918
0.7907078082311386
0.7910797230234811
0.7914497874934736
0.791818015415228
0.7921844204264786
0.7925490160302663
0.7929118155965968
0.7909636293174898
0.7913285362063206
0.7893937476092391
0.7897607034442421
0.7901258736060821
0.7904892710972337
0.7908509087942391
0.79121079944923
0.7915689556914257
0.7916499375800835
0.7920053229574945
0.7901105733810412
0.7904679363084384
0.7908235975076099
0.7911775691048851
0.791529863111652
0.7916095972919389
0.7919592106001194
0.7923071786692026
0.7926535130853793
0.7929982253263046
0.7933413267623658
0.7936828286579325
0.7918370546377977
0.7921804620283377
0.7925222795698472
0.7928625182774468
0.793201189064735
0.7935383027449551
0.7938738700321467
0.7939456859391052
0.7942787908569622
0.7946103782125511
0.7949404583528872
0.7952690415311358
0.7955961379076728
0.7938002098311318
0.7941291409800717
0.794199092171966
0.794525653938308
0.79459440509588
0.7949186266022742
0.7949861963010953
0.795308106175894
0.7953745126397457
0.7956941390276234
0.7960123542614708
0.7963291676660942
0.7966445884843237
0.7967073359248691
0.7970205488439841
0.7973323940210943
0.795595286408848
0.793865731438394
0.7941823906759691
0.7944976790943338
0.7948116055756862
0.7951241789256533
0.7954354078741154
0.7957453010760175
0.7960538671121726
0.7963611144900536
0.7964227270846868
0.7963947961326093
0.7947039366928375
0.7950114403014553
0.7953176436833983
0.7956225550679491
0.7959261826150913
0.7959878028645827
0.7962893916215972
0.7965897185009673
0.7968887914058932
0.7971866181737152
0.797147526301539
0.7974435804792546
0.7975011660711672
0.7958534363892019
0.796150327530586
0.7964459968977258
0.7967404520169511
0.7970337003529009
0.7973257493091537
0.7976166062288502
0.7979062783953098
0.7981947730326374
0.7984820973063248
0.7968657367854617
0.795255907014178
0.7955474185725375
0.795837757046155
0.7942396892609218
0.7942177563758464
0.7926293208630948
0.7926106898426261
0.7929039865560084
0.7931961170796753
0.7934870883552324
0.7937769072693022
0.7922081782035526
0.7906456374181413
0.7909393382105475
0.7912318849723352
0.789680449903762
0.7899743152463388
0.790267032677421
0.7905586089099416
0.7908490506045924
0.791138364370332
0.7914265567648866
0.7917136342952455
0.7916973824522207
0.7919828318886527
0.792267183442637
0.7925504434359534
0.7928326181419392
0.7931137137859516
0.7933937365458268
0.7936726925523309
0.7939505878896087
0.7942274285956255
0.7945032206626044
0.7947779700374586
0.7932783889619163
0.7917844560260181
0.7920627665221356
0.7923400327011942
0.7926162604301443
0.7928914555320702
0.7931656237866008
0.7934387709303139
0.7937109026571356
0.7939820246187375
0.7939622341650144
0.7942318892589063
0.7945005493155513
0.7945571918055282
0.7948242661587541
0.793365873009839
0.7936341509712871
0.7939014480261118
0.7924527227559913
0.7927211980150158
0.7929886970003712
0.7932552250275221
0.7935207873734151
0.7937853892768275
0.7940490359387113
0.7941052672638182
0.7943673902362943
0.7946285720131778
0.7948888176546606
0.7951481321847247
0.7937282248058233
0.7937844265822355
0.7938404283523257
0.7938962311818475
0.7941550067293273
0.79441286625717
0.7930093099563623
0.7932682805560168
0.7935263392873627
0.7937834909581415
0.794039740342356
0.7940944122881191
0.7927061353435594
0.7929629233097321
0.7932188165443153
0.7918393055590207
0.79209626100069
0.7923523257822495
0.7926075045265024
0.7926638947110387
0.7929176563407792
0.7931705444365101
0.7934225635009844
0.7936737180060607
0.793924012392969
0.7941734510725714
0.7944220384256225
0.7946697788030243
0.7949166765260812
0.7951627358867508
0.7954079611478928
0.7956523565435147
0.79570236509897
0.7959454397614684
0.7961876959907596
0.7964291379133979
0.796669769628242
0.7969095952066878
0.7971486186928982
0.7973868441040295
0.7976242754304569
0.7978609166359977
0.7965355662761372
0.7967732280898757
0.795454067116217
0.794139267005281
0.7943797065646131
0.7946193539013444
0.7948582129244679
0.7950962875173021
0.7953335815377008
0.7955700988182618
0.7958058431665335
0.7960408183652184
0.7962750281723769
0.7965084763216259
0.7952154430808439
0.7952641334832624
0.7954980841409925
0.7957312788999901
0.7959637214178296
0.7961954153285263
0.7964263642427256
0.7966565717478906
0.7967024064428025
0.7967480944666909
0.7969766847949558
0.7972045459674686
0.7974316814674575
0.7976580947559996
0.7978837892721972
0.7981087684333513
0.7968459381035518
0.7970718460053794
0.7972970412639837
0.7960414553722295
0.7962675625807015
0.7964929598764312
0.796717650597566
0.7969416380613578
0.795696416751887
0.7959212985353638
0.7961454797525368
0.7963689636719892
0.7965917535420024
0.7953567275675187
0.7941255252028631
0.7928981287187783
0.79312489956946
0.7933509715885524
0.7935763480014324
0.7938010320136583
0.7940250268111226
0.7940728558992726
0.7941205387210979
0.7929081409520581
0.79313213104201
0.7933554392747625
0.7935780687590873
0.7935624649819236
0.7937841061561337
0.7940050767065184
0.7942253796721588
0.7944450180738003
0.7946639949139912
0.794882313177219
0.7950999758300467
0.7953169858212468
0.7955333460819342
0.7957490595256989
0.7959641290487358
0.7961785575299755
0.7963923478312113
0.7952090011033789
0.7954235955230482
0.7956375541073999
0.7958508796781886
0.7958943162242665
0.7961066338108982
0.7963183260143585
0.7965293955936911
0.7967398452917333
0.7955716050493701
0.7957828408252282
0.795993458952619
0.796203462136572
0.7964128530663445
0.7952535912714881
0.7954637541329547
0.7943092348961869
0.7945201572223671
0.7947304690642457
0.794940173068431
0.7951492718662551
0.7953577680738836
0.7955656642924255
0.7957729631080406
0.7958152650567708
0.7958574457964789
0.7960634374905617
0.7962688406369474
0.7964736577543847
0.7966778913472709
0.7955446368787825
0.7957496098945236
0.7946208870436093
0.7948265878267778
0.7937023635158489
0.793908780572974
0.7941146153534924
0.7941584784605621
0.7943633830477631
0.794567712060281
0.7947714679198886
0.7949746530347913
0.7950170065569427
0.7952192811846013
0.7952611753829114
0.795462546503493
0.7956633574818754
0.7958636106519846
0.7960633083347981
0.7962624528384349
0.796461046458244
0.7966590914768935
0.7968565901644571
0.7957589915554152
0.7959571850195212
0.794863837237901
0.7950627148822391
0.795261047656319
0.7954588377962699
0.7956560875260025
0.795852799057291
0.7960489745898566
0.7960887139732351
0.7962840358835438
0.796478827747963
0.7966730917211508
0.7968668299461025
0.79706004455423
0.7972527376654396
0.797444911388209
0.7976365678196657
0.7978277090456615
0.79675679936909
0.7956887607640377
0.7958817418606863
0.7960742069650978
0.7962661581439968
0.7964575974530854
0.7966485269371166
0.7968389486299667
0.7970288645547084
0.7972182767236817
0.7974071871385648
0.7975955977904458
0.797783510659891
0.7979709277170157
0.7981578509215526
0.7983442822229196
0.7985302235602882
0.7987156768626508
0.7989006440488864
0.7990851270278283
0.7980405713062234
0.798225695416738
0.7984103368046699
0.798594497355654
0.7987781789455173
0.798961383440342
0.7991441126965289
0.7993263685608604
0.7995081528705623
0.7996894674533659
0.7998703141275686
0.8000506947020956
0.8002306109765593
0.8004100647413203
0.8005890577775451
0.8007675918572668
0.8009456687434425
0.8011232901900116
0.8001001442255288
0.8002783910313132
0.8004561837051083
0.7994377916138804
0.7996162005698482
0.7995954886143132
0.7997732454601257
0.7999505522886072
0.8001274108065237
0.800159140617845
0.8003352900495506
0.8005109957799171
0.8005421233592795
0.8007171277771202
0.8008916930370743
0.8008633792069152
0.801037324464429
0.8012108348587991
0.8026439737909177
0.802817100357675
0.8029897957250132
0.8031620615018854
0.8033338992892497
0.8033628927106843
0.8035340557684532
0.803704795155287
0.8038751124422772
0.8040450091927561
0.804214486962346
0.8043835472990061
0.8033941456418118
0.8034227801028972
0.803592189551029
0.803761183779925
0.8039297643142583
0.8029469650913802
0.8031161281136499
0.8032848785431823
0.8034532178876246
0.8036211476472871
0.8037886693151887
0.8028131976291264
0.802981292517249
0.8031489803959573
0.803316262741706
0.8034831410238178
0.8036496167045252
0.8038156912390141
0.8039813660754656
0.8041466426550986
0.8031812805390661
0.803347120107161
0.8035125624547336
0.8036776090072162
0.8038422611832294
0.803869540820201
0.8040335717373763
0.8041972121047488
0.8043604633154805
0.8045233267561157
0.8046858038066188
0.8048478958404146
0.8050096042244262
0.8051709303191138
0.8042203152892212
0.8043821916630903
0.8044084818931284
0.8044347102638018
0.8034894285831157
0.8025463658735111
0.8027092558083959
0.801769315227824
0.8019327329647858
0.8009958956599205
0.8011598344985089
0.8013233911952825
0.801486567084846
0.8016493634955963
0.8018117817497598
0.8019738231634261
0.8021354890465858
0.801207091489819
0.8002808405169984
0.800443901302002
0.8006065859375595
0.8007688957237261
0.8009308319545736
0.8010923959182239
0.8012535888968829
0.8014144121668753
0.8015748669986774
0.8015555214662946
0.8017154482764248
0.8017439724187639
0.8019033196341703
0.8020623038718651
0.8022209263706801
0.8022487464509014
0.802406797227155
0.8014970389536548
0.801655583054874
0.8018137684590316
0.8017943934344406
0.8019520650900793
0.8021093812290196
0.8022663430523318
0.8024229517556816
0.8015213529334841
0.8016784462302258
0.8017065002108706
0.8018630343431432
0.8020192182872002
0.8021750532168573
0.8023305403006892
0.8023577109324225
0.8025126483148255
0.802667241008947
0.8028214901637485
0.802847995276736
0.803001702022915
0.8030279488611681
0.8031811164844747
0.803333945615796
0.8024472635566173
0.8026005647879002
0.8026271088762015
0.8027798749614095
0.8028061636669084
0.8028323946584546
0.801952095980101
0.8021049321075381
0.8022574338014361
0.8024096021582982
0.8025614382698396
0.8027129432230133
0.8028641181000364
0.8030149639784153
0.8031654819309717
0.8022934238615569
0.8023198980189364
0.8024706797982553
0.8026211352100864
0.802771265312919
0.802797109083602
0.8019310927846985
0.8020814811333468
0.8022315457180581
0.8023812875832326
0.8025307077687825
0.8026798073101574
0.8018194859732762
0.8019690277231231
0.8021182495975692
0.8022671526218561
0.8024157378168492
0.8015602839385796
0.8017093054469838
0.801858009888349
0.8010058759777345
0.8011550114388305
0.8013038305999031
0.8014523344661428
0.8016005240384858
0.800753166190665
0.8009017810947193
0.801050082465221
0.8010771135658534
0.8012249181624476
0.8003824103620664
0.8003659024432995
0.8005139880444402
0.8006617631935867
0.800689031082353
0.8008363139790559
0.8009832890745116
0.8011299573326074
0.8012763197132096
0.8013028054186808
0.8014486833322204
0.8006155765927897
0.8007618651740331
0.8009078502519961
0.8010535327702117
0.8002242848066815
0.8002516667220474
0.8003975756204029
0.7995715719303923
0.7997178811143096
0.7988942787650674
0.7980723710708645
0.7972521528066602
0.7974002424653086
0.7975480283502984
0.7975778998345351
0.7976077101693672
0.7977548305887545
0.7979016504557019
0.7980481706902678
0.7980773800952373
0.7982234229671672
0.7982523946599426
0.7983979628364367
0.7985432354430294
0.7986882133790205
0.7987165967463826
0.7987449226575355
0.7988892568917849
0.7990332995417229
0.7990188026417776
0.7990043349694532
0.7981996981769361
0.7983438548994244
0.7984877218596563
0.7976860273597972
0.7977151312410466
0.7977441767978847
0.7977310864023873
0.7978748467963152
0.7980042285079874
0.7981333519727299
0.7982622179629666
0.7983908272480434
0.7985191805942444
0.798647278764807
0.7987751225199364
0.7988028283477593
0.7989302645339162
0.7990574483711896
0.7991843806083895
0.7993110619913655
0.7994374932630226
0.7995636751633354
0.7995489985096729
0.7987620408339744
0.7988885146779726
0.7981037518934166
0.7982306235207833
0.7983572463802533
0.7975753098020161
0.7977023260744016
0.7978290940256291
0.7978572908058438
0.7979836602198674
0.7972058983678013
0.7972346195933102
0.79645909953534
0.7965863365038965
0.7967133264103784
0.7968400699736856
0.7969665679099321
0.7969546611372178
0.7970808035734295
0.7972067022561412
0.7973323578912029
0.797457771181742
0.7966895074330119
0.7968152980323836
0.7969408467267564
0.7970661542132629
0.7971912211863598
0.7973160483378398
0.7974406363568457
0.7975649859298825
0.7976890977408291
0.7978129724709525
0.7979366107989193
0.7980600134008079
0.7981831809501215
0.7982103164553692
0.7983331069722178
0.7984556642687116
0.7985779890086655
0.7986046474048331
0.7987265993866278
0.7987530667447913
0.7988746479106091
0.7989959994613831
0.7991171220469666
0.7992380163147642
0.799358682909741
0.7994791224744355
0.7995047084467015
0.7996247847206296
0.7997446357107417
0.7998642620504506
0.7999836643707967
0.8001028433004593
0.8002217994657673
0.8003405334907108
0.8004590459969508
0.8005773376038317
0.8006954089283905
0.800813260585369
0.8009308931872228
0.8010483073441335
0.8011655036640185
0.8012824827525413
0.8013992452131224
0.8015157916469493
0.8016321226529874
0.8017482388279894
0.801864140766506
0.8019798290608965
0.8020953043013378
0.8022105670758353
0.802233078132719
0.8014964086394842
0.801611903622549
0.801727186882455
0.8018422590008596
0.8018650040493175
0.8011320378664571
0.8012473382338668
0.8005162731442375
0.8006319246182901
0.8007473654339202
0.8007709825690718
0.8008860870759908
0.8001586701031698
0.799432573306343
0.799548578172049
0.7996643728840128
0.7997799580127876
0.799895334126863
0.7999195502631218
0.8000345921312779
0.8001494265298792
0.8002640540196542
0.8003784751593125
0.8004926905055543
0.8006067006130786
0.800720506034593
0.8008341073208222
0.8001165140346924
0.800230452643596
0.8003441874267235
0.8003677427524954
0.8004811518573415
0.8005943586265857
0.8007073636012323
0.8008201673203587
0.8009327703211235
0.8002208300808381
0.8003337653473561
0.8004465001963648
0.8005590351608893
0.8006713707720666
0.8007835075591535
0.8000754761643178
0.8001879412385366
0.8003002077865875
0.8004122763336717
0.7997070672796331
0.7998194606536653
0.7999316563260721
0.8000436548180352
0.8001554566489062
0.8002670623362143
0.7995656889248766
0.7996776155897236
0.799789346407388
0.799900881891455
0.8000122225537158
0.8001233689041752
0.8002343214510592
0.8003450807008232
0.8004556471581594
0.7997595987693262
0.7998704817766334
0.7999811722787199
0.800091670776466
0.8002019777690169
0.8003120937537884
0.8004220192264755
0.8005317546810594
0.8006413006098152
0.8007506575033183
0.8008598258504536
0.8009688061384205
0.8010775988527421
0.8010996323850832
0.8012081257766597
0.8013164329134866
0.8014245542747788
0.8015324903381081
0.8015540400869329
0.8016616807200323
0.8009764997963399
0.801084449788128
0.801192215564913
0.801299797597833
0.801407196356421
0.8015144123086113
0.801621445920747
0.8017282976575858
0.8018349679823078
0.8019414573565214
0.801926817877148
0.801947796521592
0.802053920162589
0.8021598643891465
0.8022656296558619
0.802371216415798
0.8024766251204897
0.8018005706764116
0.801906282266903
0.8020118160414305
0.8021171724482697
0.8021378151220876
0.8021584231605469
0.8022633917414518
0.802368184495588
0.8024728018643617
0.8025772442877026
0.801906753690971
0.8020114942473059
0.8013425939184924
0.8014476300403771
0.8015524912478207
0.8016571779773817
0.801761690664167
0.8018660297418382
0.801970195642617
0.8013052120641405
0.8006413303640044
0.8007462513986205
0.8008509988665953
0.8009555731982595
0.801059974822522
0.801081132101518
0.8011852580768508
0.8012892125102143
0.801392995825169
0.8014966084438822
0.801600050787133
0.8017033232743194
0.8017238312921137
0.8010666806107267
0.8011701361877697
0.8012734224430826
0.8013765397920092
0.8014794886485356
0.8015000789410391
0.8016027590888688
0.8017052718688944
0.8018076176899949
0.8019097969597183
0.8020118100842879
0.8021136574686062
0.8022153395162618
0.8023168566295334
0.8024182092093962
0.8017684778659068
0.8017886511014244
0.8011404791926924
0.8012424545246694
0.8013442652475552
0.8014459117595977
0.8015473944577609
0.8015676482439991
0.8016688697178014
0.8017699284561153
0.8018708248510743
0.8019715592935536
0.802072132173174
0.8021725438783078
0.8022727947960835
0.8023841697445109
0.8024953666354667
0.8026063858956063
0.8027172279502229
0.8028278932232532
0.8029383821372826
0.803048695113551
0.8031588325719572
0.8025203915285772
0.8026307736483562
0.8027409805584212
0.8021043897728871
0.8022148391314905
0.8023251135900801
0.802435213563767
0.8025451394663491
0.8019112175552382
0.802021383508494
0.8021313756984164
0.8022411945357938
0.8023508404301201
0.8024603137896009
0.8025696150211581
0.8026787445304346
0.8027877027218003
0.8028964899983558
0.8030051067619388
0.8030236639194985
0.8031320111936852
0.8031504401114115
0.8031688402339537
0.8032768204369954
0.803384632184182
0.8034922758694089
0.803599751885344
0.8037070606234334
0.8038142024739053
0.8039211778257751
0.80402798706685
0.8041346305837338
0.804241108761832
0.8043474219853551
0.8044535706373248
0.8044707779276019
0.8045766671875729
0.8046823929120074
0.8047879554794599
0.804893355267317
0.8049101574566069
0.8042905191521753
0.8043960583530815
0.8045014353107888
0.8046066503991294
0.804711703990788
0.8048165964573059
0.8049213281690859
0.8049380060165564
0.8049546583432197
0.8050590442927511
0.8051632707526728
0.8051797129864231
0.8052836884001102
0.8053875053146912
0.8054911640923115
0.8055073067352896
0.8055234248267193
0.8055395184225697
0.8056427469433803
0.8056587255852787
0.8057617072037359
0.8057775715141615
0.8057934118059491
0.8058960578487058
0.8059985487198179
0.8061008847708833
0.8054925067446411
0.805595070073137
0.8056974788223888
0.8050907789136369
0.8051934130004816
0.8052958927503537
0.8053982185111199
0.8054142127892389
0.8055162962607625
0.8056182266836032
0.8057200044016906
0.8051169205660605
0.8045147388752857
0.8046171131215151
0.8047193344562489
0.8048214032218265
0.8042212381187529
0.8036219674495138
0.8037246253146522
0.8037417220197495
0.803844138196932
0.8039464021955453
0.8040485143545167
0.8041504750117688
0.8042522845042213
0.8043539431677962
0.8044554513374204
0.8038604399089163
0.8039621627769291
0.8033683945621752
0.8034703304188305
0.8034874633587619
0.8035891612342013
0.8036907093336829
0.8037921079878378
0.8032010843790233
0.8033026937808978
0.8034041539766021
0.8028147158592313
0.8028322289685467
0.8029338108376761
0.803035243977861
0.8031365287154999
0.803237665376037
0.8033386542839656
0.8034394957628315
0.8028534713312029
0.8022683011625941
0.8023697018757533
0.8024709549896213
0.8025720608262326
0.8026730197066861
0.8027738319511476
0.8028744978788538
0.8029750178081152
0.8030753920563195
0.8024938747557719
0.802594451894393
0.802694883585236
0.8027122301989501
0.8028124318235937
0.8028296685949804
0.8028468805116138
0.8028337825225537
0.8028509666942188
0.8029507080709355
0.803050306038052
0.8031497609046413
0.8031666688989421
0.803265897601547
0.8032826981028832
0.8033817015285475
0.8033983950829047
0.8034971741138398
0.8035137612638411
0.802207505772567
0.8023057485521444
0.8024038511851033
0.8018319311201103
0.8019302314825323
0.8020283919156127
0.8020150681515249
0.8021130287569329
0.8022108502137537
0.8023085328182581
0.8024060768658766
0.8025034826512024
0.8026007504679936
0.8026978806091773
0.8027138350227303
0.802810747959082
0.8029075240127553
0.8030041634735512
0.8031006666304532
0.8031970337716301
0.8032932651844391
0.8033893611554286
0.8034853219703407
0.8035811479141146
0.8036768392708887
0.8037723963240042
0.8038678193560074
0.8038828085655498
0.803868391458437
0.8039635469857301
0.8040585694283698
0.8041534590653595
0.804248216174923
0.8043428410345083
0.8044373339207886
0.8038767504128299
0.8038916394594595
0.8039862490631485
0.8040010412552974
0.8040954433391786
0.8041897143090545
0.8042043345082662
0.8042983992138504
0.804392333545622
0.8044067830524279
0.8045005123651668
0.8045941120384693
0.8046875823411107
0.80470178803105
0.8047950550096071
0.804888193344056
0.8049812033003734
0.8050740851438032
0.8051668391388594
0.8051517967320296
0.805165615030752
0.8052581150478741
0.8053504880917399
0.8054427344236115
0.8055348543040344
0.8055483629116159
0.8056402843880354
0.805732080116881
0.8058237503560086
0.8059152953625691
0.8060067153930113
0.8060198468432024
0.8054704127281083
0.8055619489864408
0.8056533606208685
0.805105297110242
0.8051968948960001
0.8052883682282451
0.8053019249513577
0.8053932029126936
0.8054843571073022
0.8055753877867421
0.8056662952018901
0.8057570796029446
0.805847741239427
0.8058608558881661
0.8059513250198826
0.8060416720610033
0.8060263339002125
0.8060392928540352
0.806129398138282
0.8055869153669911
0.8056772036821179
0.8057673706419823
0.8058574164910881
0.8059473414732824
0.806037145831758
0.8061268298090561
0.8062163936470678
0.8062291386455457
0.8063185142317095
0.8064077703317957
0.806496907185255
0.8065859250308993
0.806674824106903
0.8061370408908317
0.8062261205704252
0.8063150816352654
0.8064039243221085
0.8064926488670808
0.8065051171544603
0.8065936566782359
0.8066820786976667
0.8061471436322173
0.8062357443587437
0.8063242277333144
0.8057905915799501
0.8058792523262336
0.8059677958739099
0.8060562224552088
0.806144532301747
0.8062327256445297
0.8063208027139536
0.8064087637398077
0.8063935474237238
0.8058630253530503
0.8059511138570657
0.8060390866074622
0.8061269438322507
0.8062146857588441
0.8063023126140583
0.8063898246241149
0.806477222014643
0.8065645050106809
0.8066516738366781
0.8067387287164975
0.8068256698734172
0.8069124975301321
0.8069992119087559
0.8070858132308234
0.8071723017172924
0.807184075883735
0.8072703878967972
0.8073565876705707
0.8073682191414625
0.8074542434406957
0.8075401560925579
0.8076259573142622
0.807711647322458
0.807797226333234
0.8078826945621189
0.8079680522240843
0.8080532995335454
0.8081384367043638
0.8082234639498487
0.8083083814827589
0.8083193092970015
0.8084040556440785
0.8084886928522668
0.8085732211322592
0.8085839505214816
0.8086683089337174
0.8087525589857577
0.808836700886255
0.8089207348433264
0.8090046610645553
0.8090884797569934
0.8091721911271622
0.8092557953810542
0.8093392927241356
0.8094226833613474
0.8095059674971068
0.8095891453353093
0.8090728257273148
0.8091561736012683
0.8091664291730976
0.8092496113569215
0.8093326877109951
0.8094156584371549
0.809498523736725
0.8095812838105179
0.8096639388588364
0.8097464890814754
0.8098289346777232
0.8093160601149127
0.8093986737730429
0.8094087046064394
0.8094911552608983
0.8095011149994404
0.8095834032096432
0.8090726250372712
0.8090828298268903
0.8091652260525573
0.8092475185046403
0.8092575939627074
0.8093397248092469
0.809421752411479
0.8095036769639594
0.8095854986607558
0.8096672176954481
0.8097488342611316
0.8097322592895446
0.8098137329155127
0.8098951045719864
0.8099763744502781
0.8099859251046049
0.810067036731623
0.810148047095686
0.8102289563863064
0.8103097647925248
0.8103904725029099
0.8104710797055609
0.810551586588109
0.8106319933377187
0.810712300141089
0.8107925071844551
0.8108726146535898
0.810952622733805
0.8110325316099529
0.811112341466428
0.8106101047224858
0.8106900772071628
0.8106990860780137
0.8107789047145295
0.810858624748653
0.810358094733376
0.8104379760074211
0.810517758784211
0.8105974432458106
0.8106770295738368
0.8107565179494595
0.8108359085534023
0.8108447724211464
0.8109240112832713
0.8110031528601143
0.8110821973307281
0.811065160532615
0.8110738567708751
0.8105771795775064
0.8100811103121592
0.8101604769969594
0.8102397466564726
0.810248920556727
0.8103280394330419
0.8104070617640532
0.8104859877263682
0.8105648174961634
0.8106435512491867
0.8107221891607578
0.8107310305428821
0.8108095196671481
0.8108879134218828
0.8109662119808013
0.8109748838311607
0.8110530346838771
0.8105614873901292
0.8106397939634608
0.8107180057346454
0.8107268015093814
0.8108048661033663
0.8108828363594733
0.8109607124486043
0.8109693405167544
0.8110470704922934
0.8111247067608095
0.8112022494916526
0.8112796988537652
0.8112628609962167
0.8113401807670912
0.8114174076055488
0.8114945416790352
0.8115715831545943
0.811648532198869
0.8117253889781026
0.8118021536581399
0.8118788264044288
0.8119554073820208
0.8114697881192324
0.8115465220414328
0.8116231642863069
0.8116997150180526
0.8117761744004764
0.811852542596994
0.8119288197706314
0.8117233082333277
0.8117995715260224
0.8118757440830924
0.8118836998959877
0.811959731945937
0.8120356736965394
0.8121115253085656
0.812187286942404
0.8122629587580639
0.8123385409151743
0.8123461897490749
0.8124216332107385
0.8124292238601544
0.8125045290706155
0.8125797453204028
0.8126548727670617
0.8127299115677658
0.812804861879318
0.812879723858152
0.8129544976603323
0.8130291834415567
0.8125509309807087
0.8126257662005675
0.8127005134824477
0.8127078868869635
0.8127824982444011
0.8127652036293653
0.8122887879179764
0.8123635136660974
0.8124381519133425
0.8125127028133114
0.8125871665192455
0.8125945716944961
0.8126689005895112
0.8127431427023957
0.8128172981850433
0.812891367188994
0.8128741199934343
0.8128568928877935
0.8129308095042503
0.8130046401211533
0.8130783848885017
0.8131520439559462
0.8132256174727898
0.8132991055879887
0.8133725084501536
0.8134458262075509
0.8135190590081031
0.8135922069993898
0.8136652703286498
0.8137382491427804
0.8138111435883397
0.8138839538115473
0.8139566799582845
0.8139632008708148
0.8140357974331501
0.8141083103106875
0.8141147326096867
0.8141871165517424
0.8137186544593651
0.8137911829156623
0.81377365647698
0.8138460700229212
0.8139184004304628
0.8139906478427004
0.8140628124024009
0.8141348942520044
0.8142068935336243
0.813740833491533
0.81381297582933
0.8138850356716005
0.8139570131597655
0.8134921604966245
0.8135642800625287
0.8135709504226601
0.8135536894358789
0.813625650661249
0.8136975299262258
0.813769327370753
0.8138410431344559
0.8139126773566424
0.8139842301763037
0.8140557017321153
0.8141270921624378
0.8141984016053182
0.8142696301984901
0.814340778079375
0.8138796564609836
0.8139509445105022
0.8140221519174309
0.8140932788185293
0.814164325350248
0.8142352916487291
0.814306177849808
0.8142886871570605
0.8143594633424062
0.8139006692785513
0.8134423918746784
0.8135135248223913
0.8135845777555397
0.8136555508090557
0.8137264441175678
0.813797257815402
0.8138679920365833
0.8139386469148356
0.8140092225835833
0.8140797191759512
0.8141501368247668
0.8141563524288788
0.8137010077127553
0.813771518966108
0.8138419514359372
0.8139123052542089
0.8139825805525941
0.8140527774624702
0.8140590230833791
0.8136055083072881
0.8136757979128857
0.8132230011416486
0.8132934253011698
0.8133637711681287
0.8134340388730134
0.8135042285460213
0.813052783358149
0.8131231066285884
0.8131933519353135
0.8132635194079036
0.8128132073816534
0.8123633937638439
0.8124339038557669
0.812504335992917
0.8125746903045014
0.8126449669194411
0.8127151659663734
0.8127852875736509
0.812769030623284
0.8128390452840759
0.8123914466908578
0.8119443407763335
0.8120146935261596
0.8120849689227702
0.8121551670936699
0.8122252881660844
0.8117795004118769
0.8113342017281622
0.8114046575605264
0.8114750361810196
0.8115453377164957
0.8116155622935313
0.8116857100384257
0.8117557810772021
0.8113121986831708
0.8113823971764954
0.8114525190339102
0.8115225643808424
0.8115925333424453
0.8116624260435995
0.8117322426089137
0.811801983162725
0.8118716478291004
0.8119412367318364
0.8120107499944605
0.8120801877402324
0.8121495500921435
0.8122188371729187
0.812288049105016
0.8123571860106287
0.8124262480116848
0.8124952352298488
0.8125021411747316
0.8125090396496901
0.8125778702444527
0.8125847203531122
0.8126534357524682
0.8127220769851762
0.8127906441712471
0.8128591374304327
0.8124211745331102
0.8124897929851443
0.8125583375744745
0.812626808420298
0.8126952056415562
0.8127635293569344
0.8128317796848633
0.8128384493798114
0.8128451119184344
0.8129132087163122
0.8129812325272683
0.8130491834685823
0.813055718927846
0.8131235573018603
0.8131913231214638
0.8132590165029918
0.8133266375625311
0.813333007441768
0.8133393705228412
0.8133457268166281
0.8134131574739542
0.8134805162818852
0.8135478033551965
0.8136150188084191
0.8136821627558405
0.8137492353115048
0.8138162365892141
0.8138831667025287
0.8138892039926935
0.8139560243831274
0.8140227739141864
0.8140894526985246
0.8140953679361701
0.8136644016217518
0.8137311641817193
0.8137978561308356
0.8138644775810627
0.8139310286441264
0.8139370087881226
0.8140034513375539
0.8138280475458769
0.8138944774838921
0.8139608374219724
0.8140271274707026
0.8140933477404341
0.8141594983412862
0.814225579383147
0.8142915909756733
0.8143575332282913
0.8144234062501979
0.8144892101503608
0.8145549450375186
0.8141280294478763
0.8141938846655361
0.8137676051447689
0.8138335800452481
0.8134079348674
0.8134740288062883
0.8135400536814994
0.8136060096012274
0.8136718966734399
0.8137377150058798
0.8138034647060646
0.8138691458812884
0.8139347586386213
0.8140003030849107
0.8140657793267814
0.8141311874706366
0.8137080423628037
0.8132853368862516
0.8132915529218107
0.8133572270718048
0.8134228330950873
0.8130011519996518
0.8125799078794448
0.8121591000555818
0.8122251903971475
0.8122912123576044
0.8123571660430248
0.8124230515592611
0.8124888690119477
0.8125546185065005
0.8126203001481175
0.8122012076776957
0.8122670037768105
0.8123327320798417
0.8123983926915207
0.8124639857163631
0.8125295112586699
0.8125360551713251
0.8126014763351428
0.8126668302969432
0.8127321171602201
0.8127973370282552
0.8127822077167577
0.8127886019831116
0.8128536926787967
0.8129187167173435
0.8129836742010912
0.812989952332637
0.8129962240448253
0.8125807941909445
0.812645791558549
0.812710722568453
0.8122960742406119
0.8123611173643855
0.8119470699039552
0.812012224549934
0.8120773128469863
0.8120840202813506
0.8121490058457855
0.8122139253344052
0.8121992308497883
0.8122640588889506
0.8123288211128448
0.8119166806658064
0.8115049582111077
0.8115119285421578
0.8115769405540212
0.8115838673797524
0.8115695512422162
0.8116344354550227
0.8116413227077619
0.8117061050813105
0.8117708220181181
0.8118354736172814
0.8119000599776967
0.811490629791122
0.8114975686981694
0.8115622276761353
0.8116268215393196
0.8116913503860339
0.8117558143143914
0.8118202134223079
0.811884547807503
0.8119488175674994
0.8115412127394033
0.8116055902743863
0.8111985664076489
0.8112630511562969
0.8112700623638204
0.8108638179660418
0.8108710219717511
0.8109355415405298
0.8109217213595638
0.810986151103992
0.8110505164830412
0.8111148175931148
0.8111790545304238
0.8111860761597718
0.8112502135295627
0.8113142869856819
0.8113782966236175
0.8114422425386681
0.8115061248259428
0.8115699435803607
0.811576746501729
0.8111735787190653
0.8112374675280234
0.8113012929237715
0.8113650550006746
0.8113719426389355
0.8109698752739014
0.8110337067571538
0.8110174152757872
0.8110811600678132
0.8106800318976511
0.8107438804434063
0.8108076658977131
0.8108713883540404
0.8109350479056724
0.8109986446457094
0.8110621786670678
0.8111256500624809
0.8111890589244997
0.8112524053454923
0.8113156894176453
0.811378911232964
0.8114420708832725
0.8115051684602146
0.8115682040552541
0.8116311777596749
0.8116940896645821
0.8117569398609018
0.8113590197923425
0.8111964441326731
0.8107991882834407
0.8108623534580256
0.8109254568271559
0.8109884984814999
0.8110514785115482
0.8111143970076151
0.8111772540598382
0.8112400497581792
0.8113027841924242
0.8113654574521844
0.8114280696268961
0.8114348057943321
0.8114973232403722
0.8115597798421824
0.8116221756885434
0.811684510868063
0.811746785469177
0.811808999580149
0.8118711532890714
0.811933246683866
0.8119397084562662
0.8120017084230641
0.8120636483123749
0.8120700375487239
0.8116769736389714
0.8117389807344342
0.8118009278617194
0.8118628151077797
0.8119246425593993
0.8119864103031952
0.8120481184256166
0.8120544904965031
0.812116106286987
0.8121224394508841
0.8121839631505515
0.812245427607369
0.8123068329068652
0.8123681791344042
0.812429466375186
0.8124356306976261
0.8124417890985269
0.8125029527331221
0.8125640576694118
0.8125701456136342
0.8126311597528224
0.8126921154213456
0.812753012703213
0.8128138516822734
0.8128746324422151
0.8129353550665663
0.8129960196386953
0.8130018779290605
0.8130624527915397
0.8131229698259879
0.8131834291151742
0.8132438307417099
0.8133041747880486
0.8133644613364872
0.8134246904691653
0.8130375297407173
0.8130978571004793
0.813158127087574
0.8132183397838063
0.8132784952708261
0.813338593630128
0.8133986349430518
0.8134586192907829
0.8135185467543532
0.8135784174146405
0.8136382313523695
0.8136979886481119
0.8133128973141563
0.8133727519700912
0.8133783711991234
0.8134381383393698
0.8130538973670791
0.8131137612682091
0.8131735686673089
0.813233319644334
0.8132930142790893
0.8133526526512295
0.8134122348402587
0.8130292723944771
0.8130889506850963
0.8131485728343323
0.8132081389213686
0.8132676490252402
0.8133271032248341
0.8133865015988884
0.8134458442259938
0.8134513843653686
0.8134372464353372
0.8134964818587324
0.8135019904955072
0.813561140144133
0.8136202344351094
0.8136792734461129
0.813738257254675
0.8137971859381823
0.8138025386871011
0.8138613823384891
0.8138471190614336
0.8134675261887371
0.813526443724295
0.8135853063506865
0.8135711982338992
0.8136299852179432
0.8136887174909737
0.813694098283477
0.8137527461410674
0.813811339493214
0.8138698784158649
0.8138751651117596
0.8139336200884876
0.8139920208398197
0.8140503674411738
0.8141086599678277
0.8141668984949201
0.8142250830974505
0.8138483014763966
0.813906579616306
0.813964803869817
0.8140229743116333
0.8136469821756926
0.8136523424892649
0.8136576978556165
0.81371590262596
0.8137740537266214
0.8138321512317983
0.8134572861229857
0.8130827661938316
0.8127085909677875
0.812767071671096
0.8128254985990452
0.8128838718257738
0.8129421914252845
0.8130004574714438
0.813058670037983
0.813116829198498
0.8131749350264493
0.8132329875951634
0.8132909869778319
0.8133489332475127
0.8134068264771296
0.8134646667394733
0.8135224541072013
0.813580188652838
0.8136378704487757
0.8132663463070183
0.8133241186911595
0.8133295627161056
0.8133350017761408
0.8133926638719404
0.8133980692284328
0.813455650089422
0.8135131785326951
0.813570654629796
0.8132006816172314
0.8132582475073874
0.8133157610886927
0.8133211841860063
0.813326602359945
0.813384006641978
0.8134413588566348
0.8134986590747237
0.8135559073669238
0.8136131038037869
0.8136183751109708
0.813675491520405
0.8136617509903679
0.8137187961481301
0.8137050484678139
0.8137620225380455
0.8138189451644212
0.8138758164165856
0.8138809502032146
0.8139377422184342
0.8139944830466191
0.8139995564422616
0.8136330550661057
0.8136382865540926
0.8132722774283373
0.8133291899114903
0.813386051237355
0.8134428614748767
0.8134996206928765
0.8135563289600523
0.8136129863449784
0.8136695929161064
0.8137261487417651
0.8133615760944792
0.8134182192041371
0.8134748116037595
0.8135313533614135
0.8135878445450446
0.8136442852224767
0.8137006754614122
0.8136870955168597
0.8137434162956293
0.8137485541827678
0.8138047973075572
0.8138609902824359
0.8139171331744492
0.8139221845277671
0.8139272313829966
0.8139832698380823
0.8140392584368912
0.8140951972459279
0.8141510863315788
0.8142069257601123
0.814262715597679
0.8142675956268737
0.8143233090449454
0.8139621900608899
0.8140179894624412
0.8140737394183553
0.8141294399943261
0.8141850912559312
0.8142406932686324
0.8138805691230028
0.8139362565990583
0.8139918948594919
0.8140474839695189
0.8140524331692556
0.8141079464997019
0.8141634108549999
0.8142188262999318
0.814223691260299
0.8142790313258057
0.8143343226550152
0.8143895653122798
0.8144447593618391
0.8144999048678192
0.8145550018942336
0.8146100505049833
0.8146650507638569
0.8147200027345315
0.8147749064805718
0.8148297620654315
0.8148845695524526
0.8149393290048662
0.8149940404857928
0.8146372129724453
0.8146920087829433
0.8146966305732278
0.8147012483217193
0.8147559442970859
0.8148105924821726
0.8144547799963724
0.8145095119300102
0.8145641961045434
0.8146188325824572
0.8146734214261268
0.8147279626978193
0.8147824564596933
0.8147687484593227
0.8148231770457026
0.8148775582822901
0.8149318922308458
0.814986178953023
0.8150404185103677
0.8150946109643191
0.8151487563762099
0.815202854807266
0.8152569063186073
0.8149035223106669
0.8145504445280366
0.8146047083632174
0.8146589252167228
0.8147130951495413
0.8147672182225565
0.8148212944965461
0.814875324032183
0.8148798087394576
0.8149337663522473
0.8149876773896269
0.8150415419118748
0.8150459472070285
0.8150503487045139
0.815104116602513
0.8151578381887998
0.8152115135231828
0.8152651426653674
0.8153187256749568
0.815372262611451
0.8154257535342482
0.8150754847397748
0.8151290571550692
0.8151825835854578
0.8152360640901232
0.8152894987281465
0.8153428875585075
0.8153471354307502
0.8154004538481078
0.8153867101519434
0.81543996600552
0.8154441650882265
0.8154973508406301
0.8155504911351259
0.815603586029968
0.8156566355833115
0.8153085106854954
0.8153616408601007
0.8153658608091467
0.8150183050287506
0.8150714909405239
0.8151246315491355
0.8151777269124438
0.815230777088209
0.8152837821340926
0.8153367421076582
0.8153231247840291
0.8149767683164063
0.8150297911918389
0.8150827690563418
0.8147369554080363
0.8147414170136194
0.814794449749078
0.8148474375415404
0.8148518466833581
0.814904765308793
0.8149576391448707
0.8146129024108839
0.8146658549426173
0.8146703315133825
0.8146570762738788
0.8147099430659762
0.8147627652259148
0.814815542810191
0.8148682758752058
0.8149209644772655
0.8149736086725807
0.8150262085172681
0.8150787640673495
0.8151312753787523
0.8151837425073101
0.8152361655087622
0.814893485321495
0.8149459862268055
0.8149984430322376
0.8150508557933325
0.8151032245655385
0.815155549404211
0.8151421907585942
0.8151464301679046
0.8151506660251334
0.815202883350902
0.8148616515035386
0.8149139460593783
0.8145731204859532
0.8146254919405831
0.81467781962467
0.8146822388401037
0.8147344991328471
0.8147867158026416
0.8147910840569472
0.8148432335798428
0.8145035740410433
0.8145557999018431
0.8146079822592186
0.814660121167504
0.8147122166809425
0.8147166032053569
0.8147686319108685
0.8148206173672481
0.8148725596284002
0.8149244587481395
0.8149763147801911
0.8150281277781912
0.8150149660410821
0.8150667200518281
0.8151184311665851
0.8151700994386621
0.8148325548840292
0.8148842987106336
0.8149359997206668
0.8149876579672507
0.8150392735034198
0.8147024804151952
0.814754171104805
0.8148058191101129
0.8148574244839678
0.8149089872791313
0.8149605075482783
0.8150119853439964
0.8150634207187869
0.8147277273824117
0.8147792374328762
0.8148307050882374
0.8148821304008134
0.8148863965566407
0.8148906592055584
0.8148949183518885
0.8149462328166148
0.8149975051512388
0.8150487354076233
0.8150999236375466
0.8151510698927016
0.8152021742246965
0.8152532366850553
0.8153042573252172
0.815308331481602
0.8153592878271334
0.8150258075458136
0.8150768377307746
0.8147437454390987
0.814794849154181
0.8144621440299857
0.8141297105018102
0.8141810021906958
0.8142322520429673
0.8142367466085321
0.8142241379830225
0.8142753076375958
0.8142797791822763
0.813948366980737
0.8139995863757654
0.8140041645925191
0.8140087390871453
0.8140598715133434
0.8140644196651955
0.813733902239428
0.8137850839511654
0.8138362241361591
0.8138408556030029
0.8138919317215103
0.8139429664493218
0.8139939598367302
0.8140449119339462
0.8140958227910998
0.8137664960019448
0.8137541744021092
0.813425251938729
0.8134763308833844
0.8135273685687952
0.8135783650449323
0.8135661442275648
0.8135539332696706
0.8132258873288362
0.813276923101763
0.8132817500551359
0.8132865731205076
0.8133375228253545
0.8130102240234128
0.8130612439011027
0.8131122227495383
0.8131631606181922
0.8132140575564575
0.8132649136136479
0.8133157288389978
0.813366503281663
0.8134172369907199
0.8134679300151665
0.813518582403922
0.8135691942058277
0.8136197654696462
0.8136702962440622
0.8137207865776821
0.813395298263051
0.813445858175765
0.8134505790243649
0.8135010764518265
0.8135515335458794
0.8136019503548274
0.8136523269268967
0.8136569560032613
0.8136615813881776
0.8136662030860592
0.813670821101313
0.8137210699339928
0.8137712787596404
0.8138214476260155
0.8138715765808024
0.8138761037556702
0.8139261711388994
0.8139761987387492
0.8140261866026179
0.8140306452111017
0.8140805717963197
0.8141304587729814
0.8141803061882025
0.8138576029356507
0.8139075189566589
0.8138953952579071
0.813945256795794
0.8139497333152153
0.8139995339111984
0.8136776677451598
0.8136822447228784
0.8133607582571641
0.8134107127918021
0.8134606278834597
0.8135105035788335
0.8135603399245461
0.813610136967147
0.8136598947531121
0.813709613328844
0.813759292740672
0.813808933034853
0.8138134385399055
0.8138630184775218
0.8139125594218721
0.8139620614189392
0.8140115245146333
0.8140609487547927
0.8137413331486857
0.8137908246348755
0.8138402772889852
0.8138447546003907
0.813849228401556
0.8138986000361795
0.813579799174434
0.8136292376398945
0.8136786374059691
0.8137279985180796
0.8137325074828253
0.8134143946964756
0.8134638012010726
0.8135131691068381
0.8135624984589871
0.8136117893026645
0.8136610416829446
0.8137102556448313
0.8137594312332584
0.8138085684930898
0.8138576674691191
0.8139067282060707
0.8139557507485986
0.8136390364486965
0.8136881249759278
0.813737175331676
0.8137861875604475
0.8134700313104241
0.8135191092166959
0.8132033021090807
0.8132524454299388
0.813301550625645
0.813350617740548
0.8133996468189278
0.8134486379049959
0.8134532114075009
0.8135021438227363
0.8135510383645853
0.8135998950770015
0.8136487140038706
0.8136974951890104
0.8137462386761709
0.8137506848649299
0.8137993701757775
0.8138480179063003
0.8135340333314909
0.8135827458677921
0.8132691056419371
0.8132575549960667
0.8133063177406601
0.8129931462667515
0.8130419732466182
0.8130466733036118
0.8130954421369414
0.8131001180228453
0.8131488288306614
0.8128364397300735
0.8128852143845399
0.8129339515920545
0.8129826513957262
0.8130313138385972
0.8130360017632654
0.8130846064540271
0.813133173899815
0.8131817041434231
0.8132301972275797
0.8132786531949477
0.8133270720881252
0.8130160483511889
0.8130645306109784
0.8130691897209372
0.8130738452716064
0.8131222499278451
0.8131706176339644
0.8132189484322576
0.8132672423649533
0.8129571900422827
0.8130055469210626
0.8130102143018062
0.8130148781278045
0.8130631578239722
0.813111400777601
0.8131160207930425
0.8131642069600263
0.8132123564974647
0.8132604694471086
0.8132650258283947
0.8133130822498571
0.8130044245336332
0.8130525433558741
0.8131006256829899
0.8131486715564841
0.8131966810177967
0.8132012494800526
0.8132492026759935
0.8132971195712565
0.8133450002070451
0.813392844624501
0.8134406528647036
0.8134451187636108
0.8134337285334803
0.8134814671707262
0.813485912604551
0.8135335955205345
0.8135812424629864
0.8136288534726008
0.8136764285900105
0.8137239678557868
0.8137283119060759
0.8137757958398313
0.8137643240234098
0.8138117586795187
0.8138591576570594
0.8135531955677147
0.8136006560879675
0.8136480809504291
0.8136954701952694
0.8137428238625987
0.8137901419924666
0.8134848943773156
0.8131798756692626
0.8131844024854935
0.8132318589251619
0.8129272777045907
0.812931894006975
0.8129793916663888
0.8130268537869626
0.8130742804085683
0.8131216715710177
0.813169027314063
0.8131735429636928
0.8132208439707864
0.8132681096654448
0.8129646514155696
0.813011977409059
0.8130592681109797
0.8131065235607932
0.8128035777621491
0.81280821606517
0.8127972283375239
0.8128445109618719
0.8128917584056958
0.812938970708245
0.8129861479087105
0.8130332900462252
0.813037830956822
0.8127359231101987
0.8127405710308604
0.8127877343217434
0.8128348626250219
0.8128819559796142
0.8128865428830218
0.8129335821927948
0.8129805866586347
0.8129851319510132
0.8130320825461315
0.8130366054239808
0.8130411249565065
0.8130880027809071
0.8127875268005742
0.8128344636728165
0.8128235555176966
0.8125235099084247
0.8125704922442373
0.8126174399195291
0.8126221006796521
0.8123225717077834
0.8123273376803941
0.8123743057475323
0.812421239228465
0.8121222251544021
0.8121692168449122
0.8122161739700006
0.8122630965677913
0.8119645801780199
0.8120115607290054
0.8117133559692812
0.8117603942526848
0.8118073980125775
0.811854367286953
0.8119013021137493
0.8119482025308487
0.8119950685760775
0.8120419002872074
0.812088697701954
0.8121354608579784
0.812182189792886
0.8122288845442275
0.8122755451494985
0.8119786608128211
0.812025378744552
0.8120720625506936
0.8121187122686235
0.8121653279356643
0.8122119095890846
0.8122166672520255
0.8122631962249415
0.8123096912846118
0.8123561524681003
0.8124025798124165
0.8121068380651241
0.8120963534732548
0.8118009382846504
0.811505737943456
0.8115523900343382
0.8115990082210847
0.811304202914793
0.8113508773654268
0.811397517932612
0.8114441246532317
0.8114906975641157
0.8111964659841432
0.811243094898234
0.8112896900232565
0.8113362513959248
0.8113260989441552
0.8113726134360177
0.8114190942705056
0.8114655414841367
0.8115119551133761
0.8115583351946364
0.8116046817642772
0.811650994858606
0.8113579800590179
0.8114043487562036
0.8114506839983409
0.8114969858216232
0.8115432542621924
0.8115894893561378
0.8116356911394967
0.8113434204548948
0.8113896775533489
0.8113795679822999
0.8113845600158938
0.8114307524214833
0.8114769116190171
0.8111853281078353
0.811231542300311
0.810940256288713
0.8109865252706485
0.8110327610491521
0.8110789636599525
0.8111251331387264
0.8111712695210999
0.8112173728426475
0.8112634431388931
0.8113094804453097
0.8113554847973193
0.8114014562302937
0.8114473947795535
0.8114933004803688
0.8115391733679601
0.8115850134774966
0.8116308208440975
0.8116765955028326
0.8113869179169999
0.8114327469295021
0.8114785432536928
0.811524306924533
0.8115700379769336
0.8116157364457557
0.8116614023658107
0.8117070357718609
0.8117526366986184
0.8117982051807464
0.8118437412528586
0.8118485097136195
0.8118939955452638
0.8119394490601538
0.8119848702927177
0.8120302592773353
0.8120349530892926
0.812024758065
0.8120700846188637
0.8121153790376306
0.812160641355463
0.8118729471856594
0.8118776867303433
0.8119229851208672
0.8119682514530823
0.8120134857610085
0.8117263522794805
0.8114394217908699
0.811484795012838
0.8115301361802515
0.8115349833854749
0.8115802748279652
0.8116255343075462
0.8116707618580411
0.8117159575132252
0.8117611213068268
0.8118062532725256
0.8118513534439551
0.8118964218547003
0.8119414585382997
0.8119864635282441
0.8120314368579776
0.812076378560897
0.8121212886703519
0.8118359333335037
0.81188089634953
0.8118855931630916
0.8119305071844315
0.8119351832946732
0.8119800484145139
0.8120248820721386
0.812069684300631
0.8120743050914763
0.8121190586238296
0.8121637808161744
0.8121683638195194
0.8122130374640754
0.8122576798573936
0.8123022910322547
0.8123068192148276
0.8123513820452768
0.8120676407312547
0.8121122559544492
0.8121568400326363
0.8122013929984172
0.8122459148843475
0.8122904057229374
0.8123348655466522
0.8123792943879113
0.8120963339927919
0.8121408149489089
0.8121852649402111
0.8122296839990212
0.8122740721576165
0.8123184294482295
0.8123229268385406
0.812367236328854
0.812411515038
0.8124557629980426
0.8124999802410007
0.8125441667988492
0.8125485765298843
0.8125529832028536
0.8125971054408979
0.8126411971022005
0.8126455671140713
0.812649934099618
0.8126939616890472
0.8127379588095563
0.8127819254927633
0.8128258617702416
0.812869767673522
0.8129136432340912
0.8126328440481727
0.8126372033635473
0.8126811137662386
0.8127249938649944
0.812729316882417
0.8127731500972716
0.8128169530927433
0.8128607259000719
0.8125807187605955
0.812624542769273
0.8126683366065162
0.8127121003034721
0.8127558338912454
0.8127601329240797
0.8128038199323424
0.8125245059048742
0.8125682438416849
0.8126119517387037
0.8126556296268677
0.8123767498637836
0.812420478471021
0.8124641770860722
0.812507845739783
0.8125514844629567
0.8122731180756791
0.8123168072955027
0.8123604666014476
0.8124040960242261
0.8124476955945089
0.812491265342924
0.8122134905513538
0.8122571105614048
0.8123007007661874
0.8123051258756844
0.8123486699228284
0.8123921842470734
0.8124356688788419
0.812479123848515
0.8122021108502714
0.8122456158022517
0.8122890911086088
0.8120124258868415
0.8120559509852663
0.8120994464546248
0.812142912325161
0.8121473730425243
0.8121907930584773
0.8122341835570844
0.811958195047551
0.8116823940302115
0.81172591295922
0.8117305061392655
0.8117739792080884
0.8118174227836489
0.8118608368959503
0.8119042215749552
0.8119475768505857
0.8119520856055052
0.811995395308978
0.8120386756896996
0.8120819267774393
0.8121251486019261
0.8121683411928489
0.8122115045798561
0.8122546387925565
0.8122977438605187
0.8123021206513031
0.812345180583548
0.8123882114507018
0.8124312132821828
0.8124741861073694
0.8125171299556004
0.8125600448561751
0.812602930838353
0.8126457879313548
0.8126886161643612
0.8127314155665141
0.8124579527752737
0.8124622580119363
0.8125050903528739
0.8124952718954808
0.8122222560111072
0.8122651258075296
0.8123079668129536
0.8123507790563734
0.8123935625667439
0.8124363173729814
0.8124790435039632
0.8122066737273945
0.8121969848888827
0.8122013602444889
0.8122441078264433
0.8122484644764423
0.8122911676810888
0.8123338423121625
0.812338164579407
0.8123807949623495
0.8121092773169744
0.8121519556873866
0.8121423174856233
0.812184956324513
0.8122275666995584
0.8119565531637895
0.8119992112981446
0.8120418409842607
0.8120844422505862
0.8120888317804503
0.8118183158471457
0.8118609489887086
0.8119035537460229
0.8119461301474253
0.8119886782212155
0.81199309083949
0.8120355950114053
0.8120780709319599
0.8121205186293117
0.8121629381315804
0.8121672855695756
0.8121577030584699
0.8122000680010386
0.8122424048408262
0.8122847136057862
0.8123269943238355
0.8120578336232643
0.8121001614822697
0.8121424613095803
0.8121847331330332
0.8119159757759409
0.8119582945533754
0.8120005853422004
0.8120428481701735
0.8120850830650149
0.811816802561855
0.8118590842122508
0.8119013379447528
0.8119435637870022
0.8119857617666041
0.8120279319111272
0.8120700742481035
0.8121121888050292
0.8121542756093637
0.8121963346885307
0.8122383660699177
0.8122803697808757
0.812013084367983
0.8120551345507437
0.8120971570780077
0.8121391519770486
0.8121811192751043
0.8121854150379486
0.8121897079792738
0.8122316173463063
0.8122734992047291
0.8123153535816174
0.8123571805040114
0.8123614100911816
0.8124031944995294
0.8121370073453683
0.8121788378834014
0.8121831203272423
0.812224908386042
0.8122666690966357
0.8123084024858617
0.8123501085805231
0.8123406104017156
0.8123822787120288
0.8124239197970496
0.8124281110124565
0.8121628716683454
0.8122045435901117
0.8122461883197595
0.8122504320356934
0.8122920346466894
0.8123336101373393
0.8123751585341537
0.8124166798636084
0.8124208611535823
0.8124623405737668
0.8125037929979083
0.8125079418685572
0.8122437116435595
0.8119796532197481
0.8120212086265537
0.8120627370317953
0.8120670224115749
0.8121085089757142
0.8121499686092698
0.8121914013384558
0.8122328071894522
0.8122741861884052
0.8120108882350215
0.812015180695533
0.8120565899793895
0.8120979724437616
0.812139328114696
0.8121806570182061
0.8122219591802708
0.8119592741999409
0.812000621230578
0.8117381775908783
0.8117289876076852
0.8117703689553445
0.8118117235794984
0.8118530515060256
0.8118943527607705
0.8119356273695446
0.8119399233366531
0.8119811566431083
0.8120223633731493
0.8120635435524622
0.8121046972067
0.8121458243614822
0.812186925042396
0.8119256036379422
0.811664450339892
0.8117056661564902
0.8114447514454146
0.81148601137103
0.8115272447885017
0.8115181786147122
0.8112576591352211
0.8112989261380533
0.8113401666622184
0.8110799549346167
0.8111212392196522
0.8111123206108024
0.8111535680697417
0.8111947891049406
0.811235983741782
0.8112771520056163
0.8113182939217619
0.8113594095155042
0.8114004988120969
0.8114415618367606
0.8114825986146845
0.8115236091710251
0.8115645935309066
0.8113054732903158
0.8113465011124256
0.8113875027521346
0.811128686961783
0.81116973190853
0.8112107506869974
0.8112152270001542
0.8112562051501893
0.8112971571994919
0.8110388645674641
0.8110798597219495
0.811084370559255
0.8111253251614818
0.8111298186737907
0.8111707327937167
0.811175209021419
0.8111796824052664
0.8112205417122068
0.8112249978644801
0.8112658168559418
0.8113066099470283
0.811347377162383
0.8113881185266183
0.8113792142670562
0.811419919725134
0.8111628972608561
0.8112036454377718
0.8112443678165381
0.8112850644216469
0.8113257352775592
0.811366380408705
0.8114069998394834
0.8114113773431286
0.8114519568889793
0.8114925108002463
0.8115330391012125
0.8115735418161304
0.811614018969221
0.8116544705846757
0.8116455272573415
0.8116498185228257
0.8116902206096325
0.8117305972382873
0.8117709484328455
0.8117751948034186
0.8118155065582682
0.8118557929438573
0.8118960539841268
0.8119362897029874
0.8119765001243194
0.8120166852719738
0.8120208451010976
0.8120250023172634
0.8120651343855972
0.81210524126117
0.8121453229676964
0.8121853795288609
0.812225410968319
0.8122654173096958
0.8123053985765873
0.8123453547925598
0.8123852859811498
0.8124251921658646
0.8124650733701823
0.8125049296175508
0.8125447609313898
0.8125845673350887
0.8126243488520082
0.8123704037429919
0.8124102273094453
0.8124500260017161
0.812489799843102
0.8122362137632507
0.8122760294968536
0.8123158203921947
0.8123555864725092
0.8121023584218631
0.8121421662378614
0.8121819492514822
0.812221707485898
0.8122614409642525
0.8123011497096605
0.8120484113307839
0.8120881616351788
0.8121278872192352
0.8121675881060059
0.8119152053875143
0.8119549476784658
0.8119946652847645
0.8119987828743604
0.812038462221687
0.8120781169463965
0.812069189236304
0.8121088098411797
0.8121484058827542
0.8118967329958987
0.8119363702037564
0.8119759828608504
0.8120155709899833
0.8120551346139296
0.8120946737554354
0.8121341884372186
0.8118830646931131
0.8119226203578017
0.8119137738062722
0.811662950891905
0.811702537886676
0.8117421004374862
0.8114915627521659
0.8115311659848744
0.8115707447862242
0.8116102991788156
0.8116498291852218
0.8113997059712972
0.8114039751380877
0.8114435321645189
0.8114830648331753
0.8115225731665479
0.8115620571870997
0.811601516917267
0.8116409523794574
0.8116803635960517
0.8117197505894027
0.811723909628046
0.8117280661119971
0.8114788404239062
0.8114830695770521
0.8115224566805757
0.8115618196202321
0.8116011584182512
0.8116404730968356
0.8116797636781606
0.8114310872799749
0.8114704179239811
0.811509724483086
0.811549006979406
0.8115882654350306
0.8116274998720222
0.8116316680437351
0.8116358336668869
0.8116750175930157
0.8117141775754072
0.8117533136360013
0.8117924257967111
0.8118315140794229
0.8118356110911085
0.8118746623506781
0.8118787437044513
0.8119177580020903
0.8119567485177741
0.8119957152732411
0.8119997547816481
0.8120386847101434
0.812077590937008
0.8121164734838807
0.8121553323723738
0.8121593171926293
0.8121981394251523
0.8122021088117626
0.8122408944486963
0.8122796565220596
0.812032987935202
0.8120717895903402
0.8121105676936391
0.8118641749243146
0.8119029924751293
0.8119417864858891
0.8119805569780001
0.8120193039728433
0.8120233143083175
0.8120620248854381
0.8121007120229117
0.8121393757420211
0.8121780160640236
0.8122166330101508
0.8122552266016084
0.8122591571320713
0.8122977145460418
0.8123016298653251
0.8123055428195707
0.812344051303007
0.8123352831558006
0.8123737594252045
0.812377645899397
0.8123688755537121
0.8121239648284924
0.8121624584014676
0.8122009287785569
0.81223937598072
0.8119947992339628
0.8120332853389377
0.8120717482804429
0.812110188079384
0.8121486047566414
0.8121869983330707
0.8119428784057088
0.8119468791698216
0.8119852987435046
0.8120236952423685
0.8120620686871953
0.812100419098742
0.8121043665941737
0.8118607840007143
0.8118991602693678
0.8119375135306661
0.811975843805293
0.8120141511139075
0.8120524354771439
0.8120906969156121
0.8121289354498966
0.812167151100558
0.8119242054974768
0.8119624595149598
0.8119664340924959
0.8120046526238373
0.8120428483176934
0.8120810211945282
0.8121191712747807
0.812157298578866
0.8121954031271745
0.8122334849400723
0.8122715440379011
0.8123095804409789
0.8123475941695987
0.8123514409595878
0.8123894195711461
0.8124273755629237
0.8124653089551229
0.8125032197679223
0.8125411080214755
0.812578973735913
0.8126168169313411
0.8123752542628121
0.8123790825442714
0.812416951396742
0.8124547977550918
0.812492621639357
0.8125304230695504
0.8125682020656604
0.8126059586476524
0.8126436928354676
0.8126474324525851
0.8126851319805958
0.8127228091681453
0.8127604640350863
0.8127980966012471
0.8128357068864335
0.8128732949104269
0.8129108606929861
0.8129484042538461
0.8129859256127185
0.8130234247892919
0.8130609018032313
0.8130983566741788
0.8131357894217531
0.8131732000655496
0.8132105886251408
0.8129706327122977
0.8130080589681231
0.8130454631500731
0.8130828452776705
0.8128432098973942
0.8128806295880433
0.8129180272346921
0.8129554028568138
0.8127160871656579
0.8127535002182755
0.8127908912567404
0.8125518351122532
0.8125892634582832
0.8126266698005825
0.812664054158549
0.8124253161872921
0.8121867184439184
0.8121782359016883
0.8122157079897595
0.8122531580871688
0.8122905862132683
0.8123279923873878
0.8120898428733486
0.8121272859557306
0.8121647070966638
0.8121685421037745
0.8122059292480958
0.812243294502988
0.8122806378876698
0.8120429899538233
0.8120803700795929
0.81211772834564
0.812155064771134
0.812192379375222
0.812229672177029
0.8122669431956573
0.8123041924501873
0.8123414199596766
0.8123786257431608
0.8121416424801087
0.8121454674374994
0.8121492901645944
0.8121865085702474
0.8122237052868531
0.8122608803333644
0.8122980337287129
0.8123351654918081
0.812372275641537
0.8124093641967651
0.8124464311763357
0.8124834765990703
0.8125205004837684
0.8122843713060631
0.8123214315235688
0.8123251887091191
0.8123622155532687
0.8123992209014276
0.8124362047723094
0.8122005110662542
0.8122375311152374
0.8122745296971005
0.8123115068305101
0.8123484625341119
0.8123853968265297
0.812150127380591
0.8121870977084948
0.8121908807254745
0.8122278178664568
0.8122647336379621
0.8122684909218647
0.8122722460332991
0.8123091169563994
0.8123459665729854
0.8123827949015202
0.8124196019604457
0.8124563877681825
0.8124931523431297
0.8125298957036656
0.812566617868147
0.8126033188549094
0.8126069666215621
0.8126436348271353
0.8124095110487352
0.8124462150029148
0.8124828978203514
0.8125195595192979
0.812556200117986
0.8125928196346266
0.8126294180874094
0.8126659954945034
0.8127025518740567
0.8127061595951771
0.8127426834332597
0.8127462775567347
0.8127827689039652
0.8128192393032351
0.812822808365522
0.8128592463550788
0.8128956634453012
0.8129320596541645
0.8129684349996233
0.8130047894996122
0.8130411231720445
0.8130774360348132
0.813113728105791
0.8131499994028302
0.8131862499437622
0.8132224797463986
0.8132259212510101
0.8132621189979254
0.8130296919847794
0.8130659251127724
0.8131021375420349
0.812869955321149
0.8126379056621935
0.8126742092393334
0.8127104921011655
0.8124786864844795
0.8125150044067708
0.8125513016232914
0.8125549226320544
0.8125911877936864
0.8125947953794397
0.8126310285356415
0.8126346227266001
0.8126708239267236
0.8126744047510327
0.8124432686859727
0.8124794934147969
0.8125156975496876
0.8125518811082015
0.8125880441078756
0.8126241865662261
0.8126603085007503
0.8124296356910709
0.8124332758118661
0.8124694211633976
0.8124730479360038
0.8124766726520336
0.8125127749670303
0.8125488568216616
0.8125849182333156
0.8125885071608545
0.8125920940561581
0.8123620934634448
0.8123981669061433
0.8124342199395392
0.8124702525809478
0.8125062648476653
0.812542256756968
0.8124480649393084
0.8124840529548512
0.8125200206439236
0.8125236167480256
0.8125272108221506
0.812563135886806
0.8125990406834417
0.8123698813375073
0.8124058203729239
0.8124094425829015
0.8124453502181163
0.8124812376236775
0.8125171048166758
0.8125529518141825
0.8125565275162818
0.8125923432485396
0.8126281388312996
0.812663914281561
0.8126996696163034
0.8127354048524877
0.8127711200070559
0.812762840248517
0.8127985276396184
0.8128020253638556
0.812837681724955
0.8128733180768729
0.8129089344364475
0.812944530820498
0.8129801072458246
0.8130156637292087
0.8130512002874131
0.8130867169371815
0.813122213695239
0.8131576905782919
0.8131610770128832
0.813196523169276
0.8132319494956511
0.8132673560086447
0.8133027427248739
0.8133381096609376
0.8133734568334157
0.8131462575437974
0.8131496396057436
0.8131850097900973
0.8132203602311161
0.8132556909453263
0.8132910019492358
0.8133262932593336
0.8133615648920911
0.8131348754927343
0.8131382531873235
0.813173547724029
0.8132088226035157
0.8132440778422009
0.8130177366014988
0.8130530253893005
0.8130882945449531
0.813123544084835
0.8131587740253065
0.812932771030858
0.8129680344009413
0.8130032781802634
0.8130385023851454
0.8130737070318904
0.8131088921367832
0.8131440577160906
0.812918497644602
0.812953696519343
0.8129888758771032
0.8129922762500233
0.8130274254225671
0.8130625551218851
0.8130659322656822
0.8131010318525301
0.8131361120097701
0.8131711727535307
0.8129462291372779
0.8127214099367422
0.8127248757955855
0.8127167415511998
0.8127518697353417
0.8127869785116469
0.8127904224340059
0.8128255011798718
0.8128605605612631
0.81289560059421
0.8129306212947248
0.8129656226788023
0.8130006047624202
0.8130355675615376
0.8130705110920967
0.8131054353700219
0.8131403404112201
0.8131436766119254
0.8131470109760215
0.8131503435050246
0.813153674200449
0.8131454622932456
0.8131487924992065
0.8131836184605756
0.8132184252815429
0.8132532129778833
0.8130298531281228
0.8130646734979285
0.8130994747514181
0.8131028111802385
0.8131375828753772
0.8131723354966293
0.8132070690596849
0.8129841504552278
0.8129875139167014
0.8130222695676724
0.8130570061796671
0.8130917237683257
0.8131264223492707
0.812903891856017
0.8129386228404504
0.8129733348254394
0.8130080278265702
0.8130427018594116
0.8130773569395158
0.8130806848259731
0.8130840108944098
0.813118626303767
0.8131532228130919
0.8131878004378592
0.8131796441975235
0.813214195751196
0.8132487284602795
0.8130270139759664
0.813018910450655
0.8130534681426195
0.8130880070071844
0.8131225270597316
0.8131570283156262
0.8131915107902165
0.8132259744988343
0.8132604194567945
0.8130392444719
0.8130737214690422
0.8131081797235927
0.813142619250831
0.8131770400660197
0.8132114421844049
0.8132458256212163
0.8132490860978048
0.813283440657876
0.8131982278704519
0.8132325775889466
0.8132669086796113
0.8133012211575947
0.8133044613202547
0.8133387450316175
0.8133419732754804
0.8133762282623975
0.8134104647030305
0.8134446826124371
0.813478882005659
0.8135130628977214
0.8135472253036334
0.8133272882327214
0.813361482381837
0.8131417143509314
0.8131759401547157
0.8129563409270206
0.8129905982971701
0.813024837174812
0.8130281379260798
0.8130623482044813
0.813096540030737
0.8130998187800877
0.8128806544084489
0.81291486755465
0.8129490622670438
0.8127301155764252
0.8127643416196089
0.812798549236928
0.8125798198103303
0.8126140586642852
0.812648279100352
0.8124297665219438
0.812464018100825
0.8124982512698279
0.8125324660437909
0.8125666624375371
0.812600840465873
0.8126042382057138
0.8126076341217544
0.8126417736457252
0.8124237903373438
0.8124579608521261
0.8124921130449165
0.8125262469304474
0.812308528214764
0.8123119969779995
0.8123461516761737
0.812380288085353
0.812383734855505
0.8124178429382196
0.8124519327715589
0.8124860043701653
0.8125200577486653
0.8125234625504895
0.8125268655325373
0.8125608807006987
0.8125948776983642
0.8126288565400897
0.8126322277533393
0.8124153523255963
0.8124493518687219
0.812483333273921
0.8125172965557041
0.8123006830402267
0.812334676898681
0.8123381202092257
0.8123720859843325
0.8124060336684806
0.8124399632761197
0.8122237162803049
0.8122576763451479
0.8122916183413212
0.8123255422832412
0.8123594481853091
0.8121435100013151
0.8121774462569514
0.8122113644805707
0.8122452646865416
0.8122791468892165
0.8123130111029333
0.8123468573420145
0.812380685620767
0.8121652000277642
0.8121990585374254
0.8119837353511749
0.8120176240086382
0.8120514947070886
0.8120549929658081
0.8118399360291116
0.8116249929695327
0.8116589317326326
0.8116928525339631
0.8117267553877796
0.8117606403083225
0.811794507309817
0.8117980661028551
0.8118319053137055
0.8118657266438631
0.8118995301074966
0.8119333157187597
0.8119670834917908
0.8120008334407136
0.8117865851997003
0.8117901385724708
0.8118239084831744
0.8118576605874395
0.8118913948993459
0.8119251114329589
0.8119175693012874
0.811951261181893
0.8119849353205919
0.8117711988280095
0.8115575748283179
0.8115913259635803
0.8116250593444316
0.8116587749848776
0.8116924728989091
0.8117261531005021
0.8115128777055729
0.811299714354455
0.81133347116265
0.8113672102460834
0.8114009316187119
0.8114346352944772
0.8114683212873066
0.8115019896111129
0.811535640279794
0.8115692733072332
0.8116028887072995
0.811606466001684
0.8116400540514375
0.8116736245112199
0.8117071773948454
0.8117407127161136
0.8117742304888096
0.8117777573501448
0.8115654723717582
0.8115990096704743
0.8116325294379312
0.8116660316878717
0.8116995164340244
0.8117329836901034
0.8117664334698084
0.8115545393342121
0.8115880182226844
0.8116214796423916
0.8116549236070026
0.8116883501301717
0.8114767525415038
0.8115102080764057
0.8115137899454252
0.8115472184033609
0.8115806294506414
0.8113693353528932
0.8114027753072419
0.8114361978585438
0.8114397933901554
0.8112287557325766
0.8112621974601449
0.8112956218018399
0.8112883451796482
0.8113217453601576
0.811355128189924
0.8113587382374916
0.8113920941309815
0.811425432710226
0.8114290217057276
0.811462333409555
0.8114956278355279
0.8114991958400747
0.8115324634513035
0.8115360200612858
0.8115692608954566
0.811602484510858
0.8116356909208657
0.8116688801388412
0.8117020521781326
0.8114920387105574
0.8115252393316773
0.8115584227815426
0.811591589073471
0.8116247382207668
0.8114150160661877
0.8114481937008801
0.8114517601336466
0.8114849111483192
0.811518045048374
0.8115215906938772
0.8115546980337293
0.8115877882947369
0.8116208614901123
0.8116539176330538
0.8114447284790247
0.8112356471266725
0.8112687769548109
0.8113018897189125
0.8110930066371105
0.8110966525611093
0.8111002966086678
0.8111334186419459
0.8111665236371409
0.8111996116073963
0.8112326825658418
0.8112657365255938
0.8112987734997549
0.8113317935014145
0.8113647965436483
0.8113977826395192
0.811430751802076
0.8114637040443542
0.8114966393793763
0.8115295578201511
0.8115330777851647
0.8115365959455307
0.811569478837385
0.8116023448791793
0.811635194083862
0.8116680264643681
0.8117008420336195
0.8117043118517254
0.8114966085989486
0.8115294428356745
0.8115622602773943
0.8115950609369912
0.8116278448273345
0.8116606119612813
0.8116933623516744
0.8114860332680597
0.8114788343779525
0.8114823520156843
0.8115151144679418
0.8115478602003972
0.8115805892258461
0.8116133015570715
0.8116459972068428
0.811678676187917
0.8117113385130375
0.8117439841949349
0.811776613246327
0.8117800460978999
0.811783477201585
0.811786906558717
0.8118194914781577
0.8118229099289068
0.8118554691176229
0.8116490476914552
0.8116816345222302
0.8117142047904483
0.8117467585087333
0.8117792956896964
0.8115731556958697
0.8116057204291179
0.8116382686320446
0.8116708003172333
0.8117033154972545
0.8117358141846659
0.8117682963920126
0.8117717156885857
0.8115659955376257
0.8115984960809302
0.8116309801599271
0.811663447787124
0.8114579633699627
0.8114904583526482
0.8115229368905044
0.8115553989960116
0.8115588643532137
0.8115913009589298
0.8115947554888626
0.811627166629745
0.8116595613930929
0.8116919397913166
0.8117243018368138
0.8117277184284665
0.8117600551072983
0.8117923754668375
0.8118246795194342
0.811856967277427
0.8118892387531412
0.8119214939588905
0.8119537329069756
0.811985955609685
0.811781425142277
0.8117848187449541
0.8117882106388685
0.8118204425616778
0.8118526582630867
0.8118848577553377
0.8118882210761671
0.8118915827056107
0.8119237481297572
0.8119558973863117
0.811988030487461
0.8120201474453794
0.812052248272229
0.8120843329801597
0.8121164015813094
0.8121484540878036
0.8121804905117556
0.8122125108652667
0.812244515160426
0.8122765034093105
0.8123084756239849
0.8123404318165022
0.812372371998903
0.8121689228699275
0.8121721999101136
0.8119689027386718
0.8120009039241627
0.8120328890970514
0.8120648582693536
0.8120968114530722
0.8121001016055522
0.8121033901133672
0.8121353097160277
0.8121672133708476
0.812199101089776
0.8122023615942163
0.8122342246192704
0.8122660717406432
0.8122979029702391
0.8123297183199497
0.8123615178016557
0.812393301427225
0.8124250692085144
0.8124568211573686
0.8124885572856205
0.8125202776050913
0.8125519821275902
0.8125836708649147
0.8125868251084458
0.8123846387871947
0.8124163455039044
0.8124480364500514
0.8124797116373985
0.8125113710776976
0.8125430147826884
0.812574642764099
0.812606255033646
0.8126378516030344
0.8126409845647449
0.8126725568296731
0.8127041134259835
0.8127072276179822
0.8127387599623132
0.8127702766694787
0.8128017777511076
0.8128332632188174
0.8128647330842143
0.8126633794223158
0.8126948757721271
0.8124936638692374
0.8125251866355965
0.8125566938004876
0.81258818537549
0.812619661372172
0.81265112180209
0.8126825666767892
0.8127139960078035
0.8127454098066551
0.8127768080848552
0.8128081908539032
0.8128395581252875
0.812870909910485
0.8129022462209614
0.812905294623417
0.8129083415219739
0.8129396454180129
0.8129709338782058
0.8130022069139669
0.8130334645366989
0.8130647067577936
0.8130959335886317
0.8131271450405825
0.8131583411250038
0.813189521853243
0.8131924913167076
0.8132236483028438
0.8132266079125512
0.8132577411881962
0.8132888591574124
0.8133199618314855
0.8133125847351161
0.8133436663011258
0.8133747326011403
0.8134057836464041
0.8134368194481504
0.8134678400176013
0.813460437500327
0.8134914370594294
0.8134840323861947
0.8135150109612312
0.8135178890029988
0.8135488441000235
0.8135797840304156
0.8136107088053188
0.8136416184358662
0.8136725129331793
0.8137033923083696
0.813734256572537
0.8137651057367709
0.8137959398121496
0.8138267588097409
0.8138575627406015
0.8136586728181331
0.8136895027636847
0.8137203176481977
0.8137511174827063
0.8137819022782331
0.8138126720457903
0.8138434267963797
0.8138462113766619
0.8138769429446091
0.813907659525203
0.8139383611294048
0.8139690477681645
0.8139997194524218
0.8140303761931058
0.814061018001135
0.8140916448874167
0.8141222568628483
0.8141528539383163
0.8141834361246963
0.814214003432854
0.8142445558736436
0.8142472334485281
0.8140493123903249
0.8140520361106123
0.814082598210673
0.814113145463952
0.8141436778812654
0.8141741954734186
0.8142046982512067
0.8142351862254144
0.8140376522161408
0.8140681659167821
0.8140986648193145
0.8139013075672371
0.8139318321267119
0.8139623418935726
0.8139928368785694
0.8140233170924425
0.8140537825459215
0.8140842332497256
0.8141146692145635
0.8139176901027284
0.8138332831106201
0.8138637576830142
0.8138665124372914
0.8138969642447662
0.8139274013341126
0.8139578237159987
0.8139882314010819
0.8140186244000096
0.8140490027234186
0.8140793663819359
0.8141097153861778
0.8141400497467507
0.8139436821515391
0.8139740419195182
0.813777809026095
0.8138081941383953
0.8136120957783619
0.813642506172046
0.8136729019171781
0.8135910771892119
0.8136214706804905
0.8134256532386901
0.813456071907295
0.8134589108174383
0.8134893068561933
0.8135196882779544
0.8135500550932626
0.8135804073126491
0.8135731307082031
0.8136034628026667
0.8134080729220705
0.8134384300810233
0.8132431736167696
0.813246056805576
0.8132764309857955
0.8133067905945686
0.8133371356423781
0.8133674661396972
0.813397782096989
0.813428083524706
0.8134583704332915
0.8132635301050439
0.8132938419129596
0.8133241392072013
0.8133544219981905
0.813384690296339
0.8131901006575121
0.8132203937786082
0.8132506724123199
0.8132809365690371
0.8133111862591401
0.8133414214929996
0.8131471211056386
0.8131773810814815
0.8132076266065243
0.8130134973091726
0.8130437675102827
0.813074023266057
0.8130769296110253
0.8131071630263246
0.8131373820241629
0.8131675866148509
0.8129737907171829
0.8130040198926043
0.8130342346663222
0.8130644350486261
0.8130946210497956
0.8131247926801004
0.8131549499498006
0.8131850928691465
0.8132152214483785
0.8132180852295735
0.813210970891575
0.813241071835019
0.813271158471931
0.8133012308125079
0.8133040707627599
0.8133341210047922
0.8133641569779535
0.8133941786924046
0.8134241861582964
0.8134541793857702
0.8134841583849578
0.8134869502424366
0.8132940894197144
0.8133240850467683
0.8131313542209279
0.8131613741891202
0.8131913799365791
0.8132213714734069
0.8132242209170385
0.813254190483676
0.8132570308128025
0.8132869784373941
0.8132898096679843
0.8132827170621532
0.8132855479615174
0.8133154605334859
0.8133453589690783
0.8133752432783132
0.8134051134712
0.8134349695577382
0.8134648115479182
0.8134675947930976
0.8134974150019622
0.813527221141372
0.813557013221282
0.8135867912516379
0.8135796503719482
0.813609409030819
0.8134177008760051
0.813447483664953
0.8132559039467089
0.81306441444731
0.8128730151030428
0.8128759297667919
0.8129058049927199
0.8129356661630252
0.8129655132876248
0.8129953463764262
0.813025165439328
0.813054970486219
0.8128639331341311
0.8128668444538959
0.8128966656834653
0.8129264729091702
0.8129562661408725
0.8129860453884246
0.81301581066167
0.8130455619704429
0.813075299324568
0.8131050227338614
0.8131347322081293
0.8131375732414466
0.8131404129434455
0.8131700932496102
0.8131997596539922
0.8132294121663561
0.8132590507964578
0.8132886755540435
0.8133182864488508
0.8131280365572839
0.8129378756506989
0.8129675477957328
0.812997206068796
0.8130268504796144
0.8130297080896363
0.813022762392724
0.81305238006614
0.8130819839092159
0.813084825981453
0.8131144084351238
0.8131439770845698
0.8131735319394511
0.8132030730094186
0.8131960998470495
0.8131891299355719
0.8132186467172137
0.8132481497445304
0.8132776390271337
0.8133071145746262
0.8133365763966021
0.8133660245026458
0.813368791874503
0.8133982187819219
0.8132090124039777
0.8132384627824791
0.8132678994663151
0.813270686430961
0.8133001019442144
0.813302880131814
0.8131139596021667
0.8131433910188779
0.8131728087688063
0.8132022128614692
0.8132316033063749
0.8132609801130232
0.8132637628644174
0.813293118587306
0.8133224606975247
0.8133517892045398
0.8133811041178088
0.8134104054467807
0.8132219851536497
0.8132247724246593
0.8132178426740649
0.8132471546641776
0.8132764530870651
0.8133057379521444
0.8131176033840315
0.8129295558346827
0.8129589005940182
0.8129882317866596
0.8128003445133093
0.812829698786749
0.8128590394985009
0.8128883666579609
0.8129176802745165
0.8129205287835422
0.81292337597777
0.812952661225574
0.8129819329623064
0.8130111911973152
0.8130404359399399
0.8130696671995113
0.8128822807816272
0.8129115350118526
0.8129407757639716
0.8129700030472965
0.812999216871131
0.8130284172447704
0.8130576041775013
0.8128705223541747
0.8128997321810912
0.8129289285720248
0.8129581115362438
0.8127712246140515
0.8128004304093506
0.8128296227828689
0.8128324777790991
0.8126457914038627
0.8126749991762063
0.8127041935381862
0.812733374499036
0.8127625420679808
0.8127654085234305
0.8127682736639923
0.8127974131655508
0.8126110772157191
0.8126402393891652
0.8126693881977286
0.8126985236505953
0.8125123810661585
0.8125152995548938
0.8125444502738511
0.8125735876484648
0.8126027116878954
0.8126056068399625
0.8126347102327165
0.8126638003149776
0.812692877095875
0.8127219405845298
0.8127509907900544
0.8127800277215533
0.8128090513881223
0.8128380617988491
0.8126524823326849
0.8126457812820744
0.8124603303963415
0.8124893938938463
0.8125184441324564
0.8125474811212429
0.812362221777622
0.8121770468923295
0.8122061418314973
0.8122352235125474
0.8120502040994465
0.8120793080474905
0.8121083987423705
0.8121374761931373
0.8121665404088331
0.8121955913984921
0.8122246291711405
0.8122275931902903
0.8122566104815069
0.8122856145800471
0.8121010042130972
0.8121300304879773
0.8121590435750905
0.8121880434834224
0.8122170302219504
0.8122460037996435
0.8122749642254631
0.8123039115083619
0.8123328456572848
0.8121486014192133
0.8121775576637804
0.8121805229468703
0.8122094588301463
0.8122383815994938
0.8122672912638257
0.8120833122624069
0.8118994165848112
0.8119283833548759
0.8119573370118712
0.8119862775646997
0.8120152050222553
0.8120441193934244
0.8120730206870849
0.8118894183762806
0.8119183415728413
0.8119472516967706
0.8119761487569297
0.8120050327621711
0.8120339037213397
0.8120627616432722
0.8120916065367975
0.811908331518396
0.8117251392053279
0.811754040739448
0.8117829292372426
0.8118118047075298
0.8118406671591196
0.8118436909937408
0.8118725332535349
0.8119013625183935
0.8119301787970967
0.811958982098417
0.8119877724311189
0.8120165498039591
0.8120453142256866
0.812074065705042
0.811891412968716
0.8119201861252242
0.8119489463441619
0.8119776936342534
0.811980677842734
0.8120094050865259
0.8120381194249972
0.8120668208668421
0.8120955094207472
0.8121241850953914
0.8121528478994455
0.8121557881223473
0.8119736087172055
0.8119765878184964
0.8120052580095596
0.8120339153469169
0.8120625598392104
0.8120655163396661
0.8120941409193303
0.8121227526772342
0.8121513516219909
0.8121799377622054
0.8122085111064755
0.8122370716633907
0.8122399844933033
0.8122685252348527
0.8122970532122064
0.8123255684339251
0.8123540709085624
0.8123825606446633
0.812411037650766
0.8124395019354007
0.8124679535070902
0.8124708089363971
0.8124992408183223
0.8125276600102753
0.8125560665207506
0.8125844603582344
0.8125872866207265
0.8125901116229011
0.8125929353656006
0.8125957578496673
0.8126241112102089
0.8126524519383779
0.8126807800426143
0.8127090955313514
0.8127373984130142
0.8127656886960205
0.8127939663887808
0.8128222314996977
0.8128504840371668
0.8128439118102535
0.812872146965467
0.8129003695689333
0.8129285796290202
0.8129567771540884
0.8129849621524905
0.8130131346325722
0.812832625499661
0.8128608192875545
0.812889000561561
0.812891744830656
0.8129199067417319
0.8129133366093004
0.8129414812441897
0.8127612681027035
0.8127894339652607
0.8128175873457162
0.8128203431795724
0.8128484772430897
0.8128512250163692
0.8128446817253778
0.8128727917205605
0.8129008892749398
0.8129289743967728
0.8129570470943096
0.8129851073757925
0.8130131552494572
0.8130411907235312
0.8130692138062354
0.8130972245057835
0.8129176138973219
0.8127380826221678
0.8127661478810193
0.8125867293053282
0.8126148155800259
0.8124355095748228
0.8124636168173522
0.8122844232538724
0.8123125514163215
0.8123406671765825
0.8123687705428563
0.8123968615233361
0.8123904500490212
0.8124185238793983
0.8122396164748884
0.8122677111520099
0.8122957934607944
0.8123238634094079
0.8123519210060088
0.8123799662587484
0.8124079991757711
0.8124108244664917
0.8124388382751295
0.8124668397700056
0.8124948289592365
0.8125228058509328
0.8125507704531971
0.8125787227741255
0.8126066628218063
0.8126345906043213
0.8126625061297451
0.812690409406145
0.8127183004415813
0.8127461792441074
0.8127740458217695
0.8128019001826066
0.8128297423346507
0.8128324653142822
0.8128602885726933
0.8128880996439566
0.8129158985360775
0.8129436852570548
0.8129714598148801
0.8129649660992987
0.8129927238489949
0.8130204694561933
0.8130482029288599
0.8128704486212672
0.8128982027614506
0.8129259447713282
0.8129536746588504
0.8129813924319612
0.8130090980985978
0.8130367916666899
0.8130644731441606
0.8128870256380183
0.8129147277140215
0.8129424177036041
0.8129700956146743
0.8129977614551335
0.813025415232876
0.8130280813196546
0.8130557164381207
0.8130833395151408
0.8130859912428381
0.813113595695956
0.8131411881288462
0.8131687685493582
0.8131963369653343
0.813223893384611
0.8132514378150169
0.8132789702643742
0.8133064907404987
0.8133339992511986
0.8133614958042761
0.8131847549316545
0.8130080908528078
0.8130356402770276
0.8130631777362423
0.8128866551184097
0.8128893403292313
0.8129168916095332
0.8127405156295788
0.8127432307935146
0.8127459447797605
0.8127735032565993
0.8128010497852582
0.812803749475676
0.8128312775126175
0.8128587936223333
0.812861479051779
0.8128889767046392
0.8129164624511765
0.8129439362991223
0.812971398256201
0.812998848330131
0.8128229887479701
0.8128504590445126
0.812877917462008
0.8129053640081598
0.8127296766591198
0.812757143375477
0.8127845982245989
0.8126090507951768
0.8126365257658451
0.8126639888734001
0.8126576498254257
0.8124822813209317
0.8125097599312099
0.8125125096424786
0.8125399698819261
0.8125427118938906
0.8125701537839675
0.8125975838456434
0.8126003116710102
0.8126277234177335
0.8124527012933704
0.812480133020043
0.812507552935423
0.8125349610471374
0.8125376988264199
0.8125650886588498
0.8125924667081726
0.8124177156400633
0.8124451136027209
0.8124724997863747
0.8124998741986194
0.8125272368470426
0.8125545877392261
0.8125819268827443
0.812609254285166
0.8126119696495043
0.8126392788725803
0.8126665763749596
0.8126692776933458
0.8124949599589629
0.8124976969225945
0.8125250013700727
0.8123508266645271
0.812378150885122
0.8122040822862607
0.8120300882669192
0.8120574636260312
0.8120848272612206
0.8121121791800173
0.8121395193899447
0.8121668478985195
0.8121941647132525
0.8122214698416476
0.8122487632912025
0.8122760450694084
0.8123033151837503
0.8123305736417065
0.8121569987328087
0.8121842768018597
0.8122115432185958
0.8122387979904817
0.8122660411249758
0.8120926652357282
0.8121199279277309
0.8121471789864109
0.8121744184192125
0.8122016462335739
0.8122044299809384
0.8122316397890773
0.8120585298914241
0.8120857591925256
0.8119127541309166
0.811940002881892
0.8117671025405628
0.8115942758208395
0.8116215749617802
0.8116155467865613
0.811642829785109
0.8116701011763395
0.8116729908658753
0.8115004046462567
0.8115276889224715
0.8113552069482054
0.8113825104826321
0.8114098024158121
0.8114370827551376
0.811464351507995
0.8114916086817641
0.8114945307392235
0.8115217699389733
0.8115489975795465
0.8115762136682994
0.8116034182125819
0.8116306112197379
0.8114585462184194
0.8114857584044606
0.8115129590574709
0.8115069807143672
0.8115341653488188
0.8115613384692364
0.8115885000829335
0.8116156501972175
0.8116427888193896
0.8116367905948421
0.8116639132623618
0.8116910244566719
0.8117181241850508
0.8117452124547708
0.811772289273098
0.8117993546472921
0.8117933322143662
0.8118203817090315
0.8118474197783561
0.811874446429577
0.8119014616699255
0.8117301021381251
0.8117571364360407
0.8117599845974199
0.8117870011878783
0.8118140063837391
0.81184100019221
0.8118679826204916
0.8118949536757792
0.811921913365262
0.8119488616961226
0.8119757986755379
0.8119785953954153
0.8120055147732185
0.8120324228189325
0.8120593195397113
0.8120862049427033
0.8121130790350504
0.8121158433552055
0.8121426999146263
0.8121695451826619
0.8121963791664321
0.8122232018730497
0.8122500133096228
0.8122768134832525
0.8123036024010344
0.8121330578697723
0.8121358127739501
0.8121626144165914
0.8121565574642609
0.8119861868837146
0.8120130030441753
0.8120398079586052
0.8120666016340773
0.8120933840776586
0.8121201552964102
0.8121469152973874
0.8121496615282369
0.8121524066088326
0.8121791430479766
0.8121818808077264
0.8122085998866616
0.8120386462143689
0.8118687636523995
0.8118955314575256
0.8119222880674175
0.8117525363868681
0.8117793117011602
0.8118060758240985
0.8118328287626978
0.8118356331480352
0.8118623687384304
0.8118890931634088
0.8117195964842516
0.8117463395532302
0.8117730714606607
0.8117997922135295
0.811630455586034
0.811633297497564
0.8116600306798958
0.8116867527164353
0.8117134636141519
0.8117401633800085
0.8117429794754237
0.8117696619708382
0.8117963333531768
0.8118229936293807
0.8118496428063855
0.811876280891121
0.8118790651483997
0.8119056860293675
0.8119322958367575
0.8119588945774777
0.8117900881544887
0.8118167053966017
0.8118194985628479
0.8118460986337802
0.8118726876535822
0.8118992656291392
0.8119258325673309
0.8119523884750314
0.8119789333591089
0.8120054672264261
0.8118370013618562
0.8118310810503538
0.811833865442789
0.8118604073823531
0.8118869383177963
0.8118810125646959
0.8119075282355197
0.8117393269659454
0.8117334354689782
0.8117599652276222
0.8117864840008588
0.8118129917955099
0.8118394886183917
0.8118335824919671
0.8118363594549132
0.8118391352691671
0.811671261171717
0.8116977599062194
0.811724247686305
0.8117507245187652
0.8115830074269224
0.8116095024966463
0.8116359866225166
0.8114683971146449
0.8114948994356287
0.8115213908165421
0.8115242253255301
0.8115506997250834
0.811383300653358
0.8112159706264136
0.8112424922077196
0.8110752601953082
0.8111017998448888
0.8111283285570494
0.81115484633855
0.8111813531961445
0.8110143059652557
0.8110408308435747
0.811067344801812
0.8110938478467099
0.8111203399850049
0.8109534771296284
0.8109799872412761
0.8110064864501428
0.8108397499192116
0.8108662670600216
0.8108927733018837
0.8109192686515155
0.81094575311563
0.8109722267009338
0.8109751600057946
0.8110016166840854
0.8110045427523713
0.8110309825424817
0.8110574114832733
0.8110838295814224
0.8111102368436003
0.8109439234876759
0.8109468577840853
0.8109732768827072
0.8109996851538297
0.8110260826041076
0.8110524692401905
0.8110788450687222
0.8111052100963413
0.8111315643296808
0.8111258671572041
0.8109598909208308
0.8109862587090958
0.8110126157107834
0.8110389619325115
0.8110652973808917
0.811091622062531
0.8111179359840308
0.8111208251310248
0.81114712233528
0.8111734087972132
0.8111996845234055
0.8112259495204323
0.8112522037948638
0.8112784473532649
0.8112812996230098
0.8113075265386234
0.8113337427559232
0.8113599482814544
0.8113861431217558
0.8114123272833619
0.8114385007728008
0.8114646635965962
0.811490815761266
0.8115169572733228
0.8115430881392742
0.8115692083656222
0.8114040202507502
0.8112388993675084
0.811265065540569
0.8112912210683192
0.8112940614588631
0.8112883683149326
0.8113145031536488
0.8113173370801161
0.8113434554103093
0.8113695631276091
0.8113723841428936
0.8113984753808744
0.8114245560234287
0.8114188456343878
0.8114449115557043
0.811470966898319
0.8113063349310035
0.8113324078123482
0.8113352317858951
0.8111707274809913
0.8111968119959881
0.8111911570238788
0.8112172268279186
0.8112432860688288
0.8112693347530281
0.8112953728869299
0.8111311098027252
0.8111339693799662
0.8111600191007878
0.8111860582794321
0.8112120869222971
0.8112381050357755
0.8112641126262558
0.8112669418435519
0.8112929330903919
0.8112957553394383
0.8112985764479518
0.8113013964166235
0.8112957397378094
0.8113216989260612
0.811347647632105
0.8113735858622882
0.8113995136229539
0.8114254309204393
0.8112617380757913
0.8112876727070709
0.8111240736603463
0.8111500255890359
0.8111759670553474
0.8112018980656064
0.8112278186261332
0.8112537287432434
0.8112796284232469
0.8113055176724489
0.8113313964971495
0.8113572649036437
0.8113831228982215
0.8114089704871676
0.8114348076767619
0.8114606344732791
0.811486450882989
0.8115122569121561
0.8115380525670403
0.811563837853896
0.8115896127789725
0.8115923584215186
0.8116181172649688
0.811643865763502
0.8116696039233489
0.8116953317507348
0.8117210492518807
0.811746756433002
0.8117724533003094
0.8117981398600086
0.8118008387333819
0.8118265093029945
0.8118521695817391
0.811877819575803
0.8118805003215047
0.8119061343639004
0.8119317581383038
0.8119573716508832
0.8119829749078021
0.8120085679152187
0.8118460687021076
0.8118716788604227
0.8118972787726251
0.8119228684448627
0.8119484478832781
0.8119740170940094
0.8118117196690454
0.8118144066597937
0.8118399873257878
0.8118655577717795
0.8118911180038924
0.8118937869941816
0.8119193313848716
0.8117572716380882
0.811782833076588
0.8117855215419304
0.8118110671470408
0.8116491582784434
0.8116747208869544
0.8116774287618518
0.8117029755450287
0.811541217279675
0.8115667810219904
0.8115923345795478
0.8116178779584328
0.8116434111647255
0.8116377674793669
0.8116632865622652
0.8116887954883146
0.8117142942635777
0.8117397828941121
0.8117652613859709
0.8117679442573146
0.8117934070198798
0.8118188596600985
0.8118443021840056
0.811869734597631
0.8118951569069999
0.8119205691181327
0.8119232174208043
0.8117620255968176
0.8117874491010582
0.8116263481982795
0.8116290527762904
0.811654487528757
0.8116799121920716
0.8116826045397179
0.8117080135475333
0.8117334124824019
0.8117588013503129
0.8117841801572497
0.8118095489091918
0.8118122123816542
0.8118375655356302
0.8118629086507411
0.811888241732948
0.8119135647882078
0.8119388778224722
0.8119641808416884
0.811989473851799
0.8120147568587416
0.8120400298684493
0.8120652928868506
0.8120905459198691
0.8120848562604517
0.8121100954512261
0.8121353246719468
0.8121605439285204
0.8121857532268486
0.8122109525728284
0.8120506583252317
0.8120532642374351
0.8120784748067236
0.811918301537531
0.8119435287783953
0.8118099490005426
0.8118351876543884
0.8118604163600066
0.8118856351232776
0.8117256891746718
0.8115658062341213
0.8115910681155168
0.8116163200493315
0.8116415620414401
0.8116442418011982
0.8116694683651807
0.8116946850033069
0.8117198917214339
0.8117225539691528
0.8117477452955373
0.8117729267177243
0.8117980982415535
0.81182325987286
0.8116637661086413
0.8116664362432443
0.8116916089069751
0.8117167716855052
0.8117419245846561
0.8117670676102451
0.811769714853919
0.811794842561415
0.8117892521999098
0.8118143662198669
0.8118394703911885
0.8116803173877791
0.8117054379919683
0.8117080936814413
0.8117331990000696
0.8117582944831176
0.8117833801363642
0.8117860184839727
0.8118110888875507
0.811652190651323
0.8116548531230885
0.8116799344744556
0.8117050060130875
0.8117300677447414
0.8117551196751708
0.8115964187720086
0.8116214870326005
0.8116465454951621
0.8116715941654368
0.8116966330491632
0.8116910858902879
0.8117161111888762
0.8117187549433048
0.811743765071163
0.8117687654370664
0.8117937560467295
0.8118187369058623
0.8118437080201697
0.811868669395353
0.8118936210371088
0.811918562951129
0.8119129844316703
0.811937912852467
0.8119628315602613
0.8119654210791183
0.8118072973359676
0.8116492351674831
0.8116741906677348
0.8116768343482925
0.8116794769999804
0.8116821186233993
0.8116765969468743
0.8117015228595568
0.8117264390790981
0.8117513456111513
0.8117762424613649
0.8118011296353834
0.811803744030514
0.8118286161936705
0.8118312242350727
0.8118560814031747
0.8118809289198816
0.8119057667908134
0.8119083578357545
0.8119331807465276
0.8119579940266856
0.8119827976818318
0.8120075917175654
0.8120323761394815
0.8120571509531704
0.8120819161642183
0.8121066717782071
0.8121314178007143
0.8121339601217625
0.8121586912758755
0.8120014485476517
0.8120261957778903
0.8120509334291739
0.8120534888641475
0.8120782116637405
0.8121029248993878
0.8121054687973716
0.8119484491785012
0.811973173166667
0.8119978875978215
0.8120225924775052
0.8120472878112539
0.8120417339947187
0.8120664160932057
0.8119096162445683
0.8119343143186447
0.8119590028586258
0.8118023145138055
0.8118270189948873
0.8118517139449192
0.8118763993694159
0.8119010752738878
0.8119257416638408
0.8119503985447769
0.8119750459221937
0.8119996838015846
0.8120243121884385
0.81201877884241
0.8120433940669659
0.812067999813191
0.812092596086559
0.8121171828925394
0.8121417602365972
0.8121663281241932
0.8121908865607841
0.8122154355518225
0.8120592703075326
0.8120838351613682
0.8121083905726307
0.8121329365467637
0.8121574730892063
0.8121820002053937
0.8122065179007566
0.812231026180722
0.8122555250507123
0.8122800145161462
0.8123044945824375
0.8123069797947917
0.8123314452964541
0.8123339243866106
0.812358375338782
0.8122026317852278
0.8122270985301339
0.8122515558972152
0.8122760038918624
0.8123004425194617
0.8123248717853956
0.8123492916950423
0.8123517630964739
0.8123542335517336
0.8123786338209027
0.8124030247520431
0.8123974560041679
0.8124218340041596
0.8124462026799975
0.81247056203703
0.8124949120806017
0.8124973513981271
0.8124997897833696
0.8125022272368639
0.8125265526261138
0.8125508687237714
0.8125751755351589
0.8125994730655952
0.8126237613203948
0.8124686804499138
0.8124929843918162
0.8125172790609441
0.8125415644626034
0.812386617558625
0.8122317297383088
0.8122560556838334
0.8122803723570328
0.8123046797632071
0.8123289779076531
0.8123532667956632
0.8123775464325257
0.812401816823525
0.8124260779739413
0.812450329889051
0.8124527670139765
0.8124770046229846
0.8123224531669027
0.8121679604979853
0.8121922384366548
0.8122165071441688
0.8122407666257915
0.8122432403344092
0.8122674855176937
0.8122917214892823
0.8123159482544241
0.8123401658183637
0.812364374186342
0.8123668216136744
0.812391015733687
0.8124152006718705
0.8124393764334505
0.8124418077773312
0.812465969323355
0.8124901217068661
0.8125142649330752
0.8125166802394512
0.8125190946304184
0.8125432186443119
0.8125673335185903
0.8125914392584467
0.8126155358690701
0.8126396233556455
0.8126420117330858
0.8126443992065225
0.8126684675586047
0.8126708491238361
0.8126949033683675
0.8127189485152267
0.8127429845695745
0.8127670115365672
0.8127910294213572
0.8128150382290932
0.8126614740805519
0.8126854982902005
0.8127095134255491
0.8127335194917377
0.8127575164939028
0.812781504437177
0.8127838588279932
0.8128078327489616
0.812831797624874
0.8128557534608483
0.8128797002619985
0.8129036380334349
0.8129275667802638
0.8129514865075876
0.812975397220505
0.8129992989241109
0.8128461628723264
0.812870079911326
0.8128939879437209
0.8128884158788988
0.8127354159888406
0.8127593358653878
0.8127616873396131
0.8127855932750195
0.8128094902181615
0.8128333781741115
0.8128278248372878
0.8128517003664462
0.8128755669215287
0.8128778934631393
0.8128723359365838
0.812896185167242
0.8129200254404425
0.8127673930661578
0.8127912485658565
0.8128150951107879
0.8128389327059933
0.8128412626288201
0.8128650863724576
0.8127126360561837
0.8127364749843488
0.8127603049740331
0.812784126030263
0.8126318051670638
0.8126556413736955
0.8125034016506956
0.812527252978343
0.812551095372909
0.8125456177627678
0.8123935126302775
0.8124173666687073
0.8124197693735546
0.8124436095738515
0.812291637331133
0.812315492577557
0.812317912534325
0.8123417539490615
0.8123655864511198
0.8123894100454964
0.8124132247371845
0.8124370305311736
0.8124608274324491
0.8123091073899781
0.812332919289263
0.8123567222985353
0.8123805164227723
0.8123829192787062
0.8122313553012288
0.8122551594953454
0.8122789548106131
0.8123027412519985
0.8123051563676065
0.8123289290579313
0.8123526928877677
0.8122013322220536
0.8122251109679065
0.8122488808559662
0.8122513033029898
0.8122750594632314
0.812298806779035
0.8123012185814906
0.8123249521917212
0.8123486769708409
0.8121975704461069
0.8121999992820611
0.8122237340609154
0.8122474600147915
0.8120964846504766
0.8121202254338458
0.8121439573949246
0.8121463934833472
0.8119955490566229
0.8119902193687031
0.8118394599518133
0.8118632220049056
0.8118869752376368
0.811910719654917
0.8119344552616526
0.8119581820627468
0.8119819000630988
0.8120056092676041
0.8120293096811549
0.8118787945171733
0.8119025096479078
0.8119262159903782
0.8119209119821563
0.8119446061344026
0.8119682915110371
0.8119707520053644
0.8119944237728496
0.8120180867778816
0.8120417410253247
0.8120653865200398
0.8120890232668841
0.8121126512707113
0.8121064302920635
0.8119562904454576
0.8118062061034158
0.8116561772351654
0.8116586903992705
0.811682371712694
0.8117060442779411
0.8117297080998584
0.8117533631832892
0.8117770095330727
0.8118006471540449
0.8118242760510381
0.8118478962288812
0.8118715076923994
0.811895110446414
0.8119187044957437
0.8119422898452024
0.8119658664996017
0.8119894344637484
0.812012993742447
0.8120365443404974
0.8120312502965239
0.8120547888581563
0.812078318751565
0.8121018399815373
0.8121253525528567
0.8121488564703039
0.8119994270578899
0.8118500526231845
0.8118735942062887
0.8118971271312159
0.8119206514027418
0.8119441670256384
0.8117949400146064
0.8118184700954489
0.8118419915302947
0.8118655043239079
0.8118890084810496
0.8118914632024766
0.8118862132881028
0.8119097007012218
0.811933179493525
0.8119566496697573
0.8119801112346612
0.8120035641929748
0.8120270085494331
0.8120504443087677
0.8120738714757068
0.8120972900549744
0.8121207000512921
0.8119719054928364
0.8119953298809052
0.8120187456886121
0.8120421529206707
0.8120655515817911
0.8120889416766801
0.812112323210041
0.8121356961865736
0.8121590606109742
0.8121824164879359
0.8122057638221482
0.8122081503018611
0.8122314843950346
0.8122548099581063
0.8122495176279986
0.812272831372258
0.8122752034201208
0.8122985039564752
0.8123217959827725
0.812173480883999
0.8121967872292118
0.8121991709916034
0.8122224641428752
0.8122457487945477
0.8122690249512727
0.8122922926176979
0.8122946567914314
0.8123179113006692
0.8121698402267901
0.812172225424739
0.8120242348588818
0.8120266457145047
0.812049927862819
0.8120732015310211
0.8120964667237431
0.812119723445614
0.8121429717012593
0.8121662114953009
0.8121894428323579
0.8122126657170456
0.8122358801539761
0.8122590861477579
0.8122822837029966
0.812305472824294
0.812328653516249
0.812331002919821
0.8123541705500972
0.8123773297634325
0.8124004805644127
0.8122529591406676
0.8122761241153988
0.8122708634611046
0.8122940167780737
0.8123171616924599
0.8123402982088366
0.8123634263317735
0.8123865460658375
0.8124096574155917
0.8124327603855962
0.8124558549804077
0.8124789412045795
0.8124812565660885
0.8125043298239498
0.8125273947234493
0.8125504512691278
0.8124033300575999
0.8124264007147147
0.8124494630204606
0.8124725169793713
0.8124955625959772
0.8125185998748058
0.8125416288203811
0.8125646494372237
0.8125876617298513
0.8126106657027781
0.8126336613605148
0.8126566487075695
0.8126796277484463
0.8127025984876464
0.8125558217857342
0.8125788065849712
0.8126017830849488
0.8126247512901609
0.8126270311439928
0.8126499865046598
0.8126522609832577
0.8126752035119332
0.8126699050405349
0.8126928361142675
0.8126875363744972
0.8127104560038385
0.8127333673723656
0.8127562704845436
0.8127791653448347
0.8128020519576977
0.8128042949559717
0.8128271688027495
0.8128500344141191
0.8127037331120287
0.8127266127065669
0.8127288672601232
0.8127311210025432
0.8127539833260967
0.8126078308385359
0.8124617309049079
0.8123156834968719
0.8123386040497947
0.8123409254904639
0.8123638332724383
0.8123867328245648
0.8124096241512774
0.8124119311717876
0.8122660762469812
0.8122889769046214
0.8122837734234125
0.8123066626871012
0.8121609313159697
0.8121632804621681
0.8121861790201844
0.8120405476450687
0.8120634599957886
0.8119179028242531
0.8117723978237471
0.8117953459051189
0.8117902401784446
0.811813176843281
0.8118361052929798
0.8118590255319533
0.8118819375646115
0.8119048413953607
0.8119277370286043
0.8119506244687423
0.811973503720172
0.81197587966681
0.8119782547636815
0.8118330771747733
0.8116879514906162
0.8117108572436939
0.8115658052677748
0.8115887246593582
0.8116116358625202
0.8114666793281636
0.8114896041425622
0.8113447211566415
0.8113676595569991
0.8113905897694573
0.8114135117983994
0.8114364256482054
0.8114593313232521
0.811461792191818
0.8113170950106141
0.8113400097093036
0.8113629162387602
0.8112183140437436
0.811241234094691
0.8112641459788643
0.8112870497006281
0.8113099452643431
0.8111654812427506
0.8111883902971777
0.8112112911960142
0.8112341839436141
0.8112292125905296
0.8112520940044008
0.8112749672783169
0.8112978324166207
0.8112928532820531
0.8112953358719359
0.8113181851972271
0.8113410264012014
0.8113638594881878
0.8113866844625123
0.8114095013284978
0.8114323100904639
0.8114551107527278
0.811477903319603
0.8115006877954001
0.8115234641844267
0.8115462324909873
0.8115689927193837
0.8115917448739138
0.8116144889588732
0.8116372249785544
0.8116599529372465
0.8116826728392358
0.8117053846888054
0.8117077858292525
0.8117304851833944
0.8117531764966741
0.8117758597733633
0.8117985350177307
0.811821202234042
0.811677517065505
0.8116799201630642
0.8116823224102705
0.8117049941451989
0.811727657860412
0.8117503135601645
0.8117729612487077
0.8117956009302901
0.8118182326091573
0.8118408562895516
0.8116974215092884
0.8116924043317754
0.8117150382483471
0.8117376641713053
0.8117602821048838
0.8117828920533138
0.8116396193932267
0.8114963972969865
0.8115190418352123
0.8115416783845376
0.8115643069491895
0.8115869275333918
0.8115893377050841
0.8116119459022031
0.8116345461302711
0.8116369466369218
0.8116595344969154
0.8116821143992341
0.8116845052599199
0.8115415778950211
0.8115641666383424
0.8115665769982675
0.8114237458513125
0.8114463434043847
0.8113035836676844
0.8113261944075776
0.8113487971943438
0.8113713920321786
0.8112287458662095
0.8112312117961632
0.8112538153863502
0.8112562760445802
0.8112788672891191
0.8113014505971591
0.8113240259728814
0.8113465934204649
0.811369152944085
0.8113917045479144
0.8114142482361231
0.8114367840128776
0.8114593118823421
0.8114818318486775
0.8115043439160419
0.8113620496246311
0.8112198052260293
0.8112423513846154
0.8112648896405874
0.811122737040335
0.8111452883547919
0.811167831768981
0.8111903672870531
0.811212894913156
0.8112354146514346
0.8112579265060309
0.8112603765401344
0.8111184237183424
0.8111409442250328
0.8111634568532882
0.8111859616072418
0.8111884220828084
0.8110466059251017
0.811069119302839
0.8109273735637088
0.8109498999076538
0.8109724183807587
0.810974913577788
0.8109974198171143
0.8110199181967447
0.8110224037943662
0.8110448899588217
0.8110673682747034
0.8110898387461195
0.8111123013771757
0.8111347561719748
0.8109932956285196
0.8110157633433116
0.8110182461986166
0.8110407017317806
0.8110431793754964
0.8110656227385535
0.8110880582816234
0.8110905263817961
0.811112949773224
0.8111154126796492
0.8111378239309167
0.811160227380182
0.8111826230315187
0.8111850721003095
0.8111875203169541
0.8112098995341472
0.8112322709672648
0.8112546346203674
0.8112570690408738
0.8112794206089112
0.8113017644078948
0.8113041893700086
0.8113265211022168
0.8113488450763107
0.8113711612963322
0.8113934697663209
0.8113885915909462
0.8114108892907151
0.8112700682408558
0.8112923787686571
0.8113146815551234
0.8113369766042831
0.8113393908333446
0.8113616738659658
0.8113839491721542
0.8114062167559275
0.8112655917616891
0.8112878721373951
0.811310144792943
0.8113125607424632
0.8113348214073779
0.8111943305292121
0.8112166039553602
0.8110761821786673
0.810935809007643
0.8109581156058352
0.8109804144854812
0.8110027056505869
0.8110249891051544
0.811047264853184
0.8110695328986729
0.8110917932456152
0.811114045898003
0.8111362908598246
0.8111585281350666
0.8111807577277123
0.8112029796417422
0.811225193881134
0.8112474004498631
0.811269599351902
0.81129179059122
0.8113139741717841
0.8113361500975586
0.8113583183725047
0.8113804790005813
0.8114026319857442
0.8114247773319467
0.8114469150431395
0.81146904512327
0.8114911675762835
0.8115132824061222
0.811373486836371
0.8112337394221725
0.8112558871577568
0.8112780272667105
0.8113001597529721
0.8112953396186959
0.8113174615082746
0.8113395757853655
0.8113616824538973
0.8113640725018709
0.811366461727816
0.8113885523705658
0.8113909365667153
0.8114130154088249
0.8114350866623997
0.8114571503313514
0.8114792064195886
0.8115012549310178
0.8115232958695425
0.8115453292390636
0.8114060081524991
0.811408385669358
0.8114107623701823
0.8114327999263921
0.8114548299212512
0.8114768523586506
0.8114792156872417
0.8115012263909922
0.8115232295477846
0.8115452251614994
0.8115672132360151
0.8115891937752071
0.8116111667829482
0.8116331322631088
0.8116550902195564
0.811677040656156
0.811538078656386
0.8115600416076534
0.8115819970412239
0.8116039449609569
0.8114650905648986
0.8114870509736217
0.8113482640656392
0.8113506425125112
0.8113726112246753
0.8113945724261685
0.811416526120842
0.811438472312544
0.81146041100512
0.8114823422024134
0.8113437457306453
0.8113656893601244
0.8113876254964741
0.8114095541435318
0.8114314753051323
0.8114533889851075
0.8114557442201166
0.8114776462835319
0.8113392397260897
0.8113611541872483
0.8113563688548393
0.8112180537561596
0.8112399776672223
0.8112618941059226
0.8112838030760801
0.811305704581512
0.8113080809597765
0.8113299708710504
0.811351853327902
0.8113737283341383
0.8113760915159322
0.8113979549516783
0.8114198109470856
0.8114416595059515
0.8114635006320706
0.8114853343292354
0.8115071606012353
0.8115289794518573
0.8115507908848861
0.8114128658694401
0.8114346896203476
0.8114565059557775
0.8114783148795085
0.8115001163953172
0.811502452497368
0.8113646761896435
0.8113864858932203
0.811408288193639
0.8114300830946685
0.8114518706000751
0.8114736507136221
0.8114954234390711
0.8115171887801803
0.811538946740706
0.8115606973244015
0.8115824405350177
0.8115847579356004
0.8116064897014466
0.8116282141043365
0.8116305225744023
0.8116328302625985
0.8116545391704376
0.8116762407280455
0.8116979349391547
0.8117196218074946
0.8117413013367929
0.8117629735307743
0.811765256082845
0.8117869168952714
0.8118085703824316
0.8118108440681442
0.811832486190506
0.811854120997633
0.8118563858337896
0.8118780092928413
0.8118996254466703
0.8119018814500356
0.811904136691495
0.8119257374855636
0.8119473309869943
0.8119689171994793
0.8119904961267086
0.8120120677723697
0.8118750886786159
0.811896672512531
0.8119182490669067
0.8119398183454252
0.8119613803517663
0.811982935089607
0.8120044825626219
0.8120260227744833
0.8118892259377626
0.8119107783066396
0.8119323234163827
0.8119538612706585
0.8119753918731315
0.8119705643672799
0.8119920849118091
0.8118554549126653
0.8118769875817514
0.811879238285501
0.8117426962003538
0.8117642369677591
0.8117594506433881
0.8117809813526362
0.8116445475742576
0.8116660903557038
0.8115297217249317
0.8113933989092547
0.8114149730175938
0.8114365398802207
0.8114388603774491
0.8114604159892643
0.8114627317001377
0.8114842760713845
0.8115058132129767
0.8115273431285525
0.811548865821748
0.8115511647577787
0.8115534629228718
0.8115557603174149
0.8115772638171874
0.8115987601094856
0.8116010487591612
0.81162253386407
0.8116440117712889
0.8116654824844339
0.8116869460071192
0.811708402342956
0.8117298514955534
0.8117512934685184
0.8117727282654547
0.8117941558899645
0.8116583589418398
0.811679798527225
0.8117012309421805
0.8117226561903025
0.8115869619983617
0.8114513131663379
0.8114727694375268
0.8114942185387001
0.8115156604734516
0.8115370952453719
0.8115393865490004
0.8114038815587601
0.811425324256323
0.8114467597955826
0.8114681881801227
0.8114896094135251
0.8115110234993688
0.8115324304412306
0.8115538302426847
0.8115752229073032
0.8115966084386559
0.8116179868403098
0.8116393581158299
0.8116416274148228
0.8116629876301754
0.8116843407290143
0.8117056867148956
0.8115705150768082
0.8115918729064592
0.8116132236251298
0.8116345672363706
0.8116559037437303
0.8116772331507548
0.8116985554609876
0.8117008107613721
0.8117221220584283
0.8117434262682558
0.8117647233943891
0.811629789098612
0.8116320539535687
0.8116533589695221
0.811674656906221
0.8116959477671934
0.8116982001295263
0.8117194800099365
0.8115847100481218
0.8114499848306505
0.811445311833933
0.8114666195551621
0.8114879202056359
0.8115092137888732
0.8115114941351304
0.8115327767463784
0.8115350524294535
0.8115563240785799
0.811558595104155
0.8115798558010155
0.8116011094520775
0.811622356060843
0.8114879147230825
0.8115091730412733
0.8115114496182451
0.811377093417977
0.8113983595240096
0.8114196185906162
0.8114408706212913
0.8114621156195274
0.8113278787104092
0.811349135369564
0.8113703849982378
0.8113916275999181
0.8114128631780899
0.8114340917362356
0.811299992563911
0.8111659377072415
0.8111871965379459
0.8112084483455809
0.8112107685723401
0.8112320094692008
0.8112343250399294
0.8111004137944623
0.8111216623876569
0.810987813928517
0.8110090740879019
0.8110303272330476
0.8110515733674245
0.8110728124945011
0.8110940446177437
0.8111152697406159
0.8111176007364346
0.8111388149815275
0.8111600222356022
0.8111623447066297
0.8111835410985345
0.8111858589312542
0.8110522864203153
0.8110734904627158
0.8110946875243615
0.8111158776086993
0.8111370607191736
0.8111582368592264
0.8111794060322978
0.8112005682418255
0.8112217234912448
0.8110883427409173
0.8109550058441984
0.8109761910240335
0.8109973692407856
0.8110185404978871
0.8110397047987681
0.8110608621468565
0.8110820125455777
0.8111031559983551
0.8111242925086101
0.8111454220797609
0.8111665447152248
0.8111876604184156
0.8112087691927458
0.811229871041625
0.8112509659684609
0.811272053976659
0.8111390367518719
0.8111601361950209
0.8111812287214535
0.8112023143345702
0.8112233930377697
0.8112444648344478
0.8112655297279984
0.811286587721813
0.8113076388192813
0.8113286830237902
0.8113309630595325
0.8113519965582069
0.8113730231730657
0.8113940429074877
0.8114150557648496
0.8114360617485258
0.8114570608618883
0.8114780531083072
0.8114990384911506
0.8115200170137836
0.8113873940333923
0.8114083839428576
0.8114106464877735
0.8114316257418527
0.8112991038366196
0.8111666252109114
0.8111876340296461
0.811208635989478
0.8112296310937658
0.8112506193458655
0.811271600749131
0.8112925753069142
0.8113135430225649
0.8113345038994302
0.8113554579408554
0.8113764051501837
0.8112441514574127
0.811265109979007
0.8112860616703842
0.8111538873364529
0.8111748503194508
0.8111958064741154
0.8112167558037826
0.8112376983117859
0.8111056394320347
0.8110477188937012
0.8110686786855754
0.8110896316568208
0.8111105778107665
0.8111315171507388
0.8111338144192738
0.8111547431713944
0.8111502138975262
0.8111711331800462
0.8111920456628644
0.8112129513492956
0.8112338502426525
0.8112547423462453
0.8112570166160239
0.8112778981722669
0.811298772947683
0.8113196409455747
0.8111879545893103
0.8112088337982313
0.811229706231488
0.8112251743485188
0.8112206439357467
0.8112229204160316
0.8112437770269518
0.8112646268750279
0.8112668951185841
0.811287734461346
0.8113085670501484
0.8113040282641079
0.8113248514637996
0.8113456679180427
0.8113664776301143
0.8113872806032896
0.8113895260526613
0.8114103185605778
0.8114125595547211
0.8114333416065668
0.8114355781507774
0.8114563497557289
0.8113251098479566
0.8113458925986217
0.8113666686289145
0.8113874379420947
0.8112562940213023
0.8112770744585904
0.811279333360984
0.8113001033620502
0.8113208666533761
0.8113416232382125
0.8113623731198082
0.8113831163014099
0.811403852786262
0.8114245825776071
0.8114453056786856
0.8114660220927354
0.8114867318229932
0.8113558468662476
0.8113765676843566
0.8113972818204864
0.8113927514154868
0.811413456265349
0.8114341544416094
0.8114548459474937
0.8114755307862263
0.8114962089610288
0.8115168804751212
0.8115375453317211
0.8115582035340442
0.8114275599082338
0.8112969583373489
0.8113176452832168
0.8113383255719823
0.8113589992068582
0.8113796661910553
0.8114003265277824
0.8114209802202463
0.8114416272716515
0.8114622676852005
0.8114829014640941
0.8115035286115303
0.811524149130706
0.8115447630248153
0.8115653702970502
0.8115859709506015
0.811606564988657
0.811627152414403
0.8116477332310236
0.8116683074417008
0.8116888750496146
0.811709436057943
0.8117116092990907
0.8117321600658367
0.8116019913422854
0.8114718643595464
0.8114924436759301
0.8114946499554134
0.8115152190243244
0.8115174209474696
0.8113874117483432
0.8114079881103826
0.811428557881659
0.8114491210653385
0.8114696776645853
0.8113397801653593
0.8113603476845327
0.8113809086210466
0.8112510876756673
0.8111213082663448
0.8111418975708383
0.8111624802899154
0.8111830564267353
0.8112036259844544
0.8112241889662282
0.8112447453752092
0.8112469845372413
0.8111173716622554
0.8111379352833893
0.8111584923357255
0.8111607438414804
0.8111629946282489
0.8111652446963754
0.8111857842646537
0.8112063172770533
0.8112268437367124
0.8112473636467673
0.8112678770103522
0.8112883838305994
0.8113088841106393
0.8113111080483405
0.8113315981697995
0.8113520817595015
0.8112227826229661
0.8112432770234342
0.8112637648939037
0.8112842462374951
0.8113047210573266
0.8113251893565151
0.8113456511381747
0.811366106405418
0.8113865551613555
0.8114069974090956
0.8114274331517449
0.8114478623924082
0.8114682851341877
0.8114887013801843
0.8113596683540465
0.8113800953765595
0.8113823012780054
0.8113845064782748
0.8114049198158693
0.8114253266668614
0.8112964266943964
0.8113168442949787
0.811337255410695
0.8113576600446344
0.8113780581998837
0.8113984498795282
0.8114188350866511
0.8114392138243334
0.8114595860956543
0.8114799519036913
0.8115003112515196
0.811371624237366
0.8113919943048662
0.8114123579138793
0.8114327150674769
0.8114530657687278
0.8114734100206992
0.8114689457890115
0.8114892810803425
0.8115096099303393
0.8115299323420622
0.8115502483185691
0.8115705578629165
0.8115908609781584
0.8116111576673468
0.8116314479335325
0.8116517317797636
0.8116720092090868
0.8116741577797277
0.8116944252500284
0.8116965695972415
0.8117168271170586
0.8117370782333607
0.8117573229491836
0.811752825849588
0.811773061681201
0.8117932911201964
0.8117954174831548
0.811790917208739
0.8118111342473799
0.8116829872648627
0.8117032149562603
0.811723436263662
0.8117436511900893
0.8116155957158521
0.8116177474233689
0.8116379694534174
0.8116581851062883
0.8116783943849977
0.81169859729256
0.8117007342230691
0.811720927243198
0.8117411139003142
0.8117612941974253
0.8117814681375358
0.8118016357236497
0.8118217969587681
0.8118173059925606
0.8118374584140887
0.8118576044923932
0.8118777442304684
0.8118978776313069
0.8119180046978995
0.811938125433235
0.8119582398403001
0.8119603309065788
0.8119804354984753
0.8120005337701607
0.8120206257246145
0.8120407113648151
0.8120607906937382
0.8120808637143582
0.8121009304296473
0.8121209908425762
0.8121410449561133
0.8121610927732255
0.8121565619439733
0.8121766010334299
0.8121966338341402
0.8121986829065498
0.8122187059586367
0.8122387227299669
0.8122587332234953
0.8122787374421747
0.812298735388956
0.8123187270667886
0.8123387124786197
0.8123586916273945
0.812360712421652
0.8123806818651887
0.8123826985824179
0.8124026583289536
0.8124046709738643
0.8124246210316267
0.8122974611285071
0.8123174217198735
0.8123373760647712
0.8123573241661316
0.8123772660268846
0.8123972016499584
0.8124171310382791
0.812437054194771
0.8123100513724801
0.8123299850374672
0.8123499124722107
0.8123519292704764
0.8123718470506185
0.8123917586083989
0.8124116639467327
0.8124315630685338
0.8124514559767136
0.8123246293366924
0.812344532725271
0.8123465478452222
0.8123664416027687
0.8123863291532145
0.8124062104994643
0.8124082147432062
0.8124280864764384
0.8124479520133083
0.812467811356714
0.8124876645095512
0.8125075114747142
0.8125273522550952
0.812547186853585
0.8125670152730721
0.8125868375164433
0.8126066535865841
0.8126264634863776
0.8126284297002454
0.8126482300442547
0.8126680242256921
0.8126878122474339
0.812707594112355
0.8127273698233284
0.8127471393832254
0.8127490846921959
0.8127688447287738
0.8127885986220166
0.8127840146277653
0.8127859529971118
0.8128056950242969
0.8128254309175602
0.8128451606797601
0.8128648843137531
0.8128668086207499
0.8128687323302284
0.8128884431199879
0.8127622769795068
0.8126361499967352
0.8126558876988242
0.8126756192768978
0.8126953447338053
0.8127150640723951
0.8127170089254422
0.8127367187907188
0.8127564225453568
0.8126304528580436
0.8126501669735097
0.8126698749798603
0.8126653242911893
0.8126850238444219
0.8127047172958878
0.8127244046484219
0.812726345044261
0.8127460229536907
0.8127656947718312
0.8127853605015108
0.812659600736618
0.8126792767946663
0.812698946765767
0.8127186106527442
0.8125929389949967
0.8126126131911882
0.8126322813047712
0.8125066812612929
0.8125263596662843
0.8124008148023061
0.8124205034822318
0.8124401860797724
0.8124421655755705
0.8124441444600359
0.8124638142910533
0.812483478049261
0.8125031357374708
0.8125227873584929
0.8125424329151357
0.812562072410206
0.8125817058465086
0.8125836607687057
0.8126032848210099
0.8126229028221105
0.8126425147748064
0.8126621206818943
0.8126817205461689
0.8127013143704238
0.8127209021574505
0.8127228332294184
0.8127424116687731
0.812761984078427
0.8127815504611648
0.81280111081977
0.8128206651570242
0.8128402134757075
0.8128597557785978
0.812879292068472
0.8128988223481047
0.8129183466202691
0.8129378648877363
0.8129573771532764
0.812832402921585
0.8128519253988427
0.8128714418756463
0.812890952354762
0.812892852257822
0.8128947515771946
0.8129142494866376
0.8129337414077791
0.8129532273433776
0.8129551162279385
0.8128303341686556
0.812705590409575
0.8127075164232259
0.812727022118767
0.8126023516137635
0.8126218674555344
0.8126413773117689
0.8126608811852201
0.8126803790786395
0.81268230689015
0.8127017955235707
0.8127212781843793
0.8127407548753209
0.8127602255991392
0.8127796903585758
0.8127816011902778
0.8128010567160426
0.8128029636916483
0.8128224099913987
0.8128418503388074
0.8128612847366072
0.812880713187529
0.8129001356943015
0.8129195522596527
0.8129389628863084
0.8129344301977338
0.8129538326147592
0.8129732291001375
0.8129751065557806
0.81299449386223
0.8130138752443687
0.8130332507049121
0.8130526202465732
0.8130719838720639
0.8130738445282711
0.8130931990008562
0.8131125475645808
0.8129884461379073
0.8130078047818601
0.8130271575183841
0.8130465043501831
0.8130658452799588
0.8129418456085726
0.8129611965988672
0.8129805416885701
0.8129998808803799
0.8130192141769932
0.8130385415811053
0.8130578630954096
0.8130771787225981
0.8130964884653609
0.8131157923263866
0.8131176412115773
0.8131369359738715
0.8131562248616758
0.8131755078776726
0.8131773465496396
0.8131966204835122
0.8131984553839974
0.8132177202432271
0.8132369792424237
0.8132562323842604
0.813275479671409
0.8132947211065396
0.8133139566923206
0.8131903527475346
0.8132095983465641
0.8132288380976449
0.8132480720034421
0.8132673000666191
0.8132865222898376
0.8133057386757577
0.8133249492270382
0.8133441539463361
0.8132931403365493
0.8132949558571921
0.8133141563858074
0.8133333510890196
0.8133525399694794
0.8133543453806719
0.813373525258546
0.8133926993208113
0.8134118675701124
0.8134310300090926
0.8134501866403929
0.8134693374666535
0.8134884824905126
0.8135076217146068
0.8135094011784351
0.8135048260388879
0.8135239540954997
0.8135430763609955
0.8134199428546597
0.8134390750727447
0.813458201501083
0.8133351367202205
0.8133369401213175
0.8133560733185103
0.8133752007291625
0.8133943223558984
0.8134134382013413
0.8134152284043599
0.8134170180662864
0.8134361218169505
0.8134552197952166
0.8134743120037008
0.8134933984450173
0.8135124791217788
0.8135315540365967
0.8135269893665442
0.8135460563326716
0.8135651175436025
0.8135605498752857
0.813579603147779
0.8135986506718116
0.8135940800125261
0.813595838923906
0.8134731616261189
0.8133505213183206
0.8133695890178446
0.8133886509697577
0.813407707176658
0.813409492578827
0.8132869542400836
0.8133060171540345
0.8133250743261439
0.8133441257590056
0.8133631714552118
0.8133822114173531
0.8134012456480189
0.8132788376351298
0.8132978816920551
0.8133169200188595
0.8133359526181286
0.813354979492447
0.813374000644397
0.81339301607656
0.8132707381126278
0.813289763349641
0.8133087828682178
0.8131865726829633
0.8132056019899462
0.8132246255798471
0.8132436434552422
0.8132391460136074
0.8132581559976835
0.8132771602739127
0.8132961588448653
0.8133151517131102
0.8133341388812146
0.8133359278208232
0.8133549061754797
0.8133566914634948
0.8133756610118597
0.8133946248713512
0.8133964034015613
0.813415358466253
0.8134343078489711
0.8134532515522697
0.8134721895787017
0.8134911219308189
0.8135100486111708
0.813528969622306
0.8135478849667711
0.8135667946471115
0.813585698665871
0.8134639226295493
0.8134828363855101
0.8135017444812119
0.813520646919195
0.8135395437019985
0.8135584348321598
0.8135773203122149
0.8134556729856133
0.8134745681817523
0.8134934577291035
0.8135123416301993
0.8135312198875707
0.8134096703253583
0.8134285582801888
0.8133070603625966
0.8133088450640616
0.813327739613098
0.8133466285202863
0.8133655117881531
0.8133843894192236
0.8134032614160213
0.8132818941731959
0.8133007758300342
0.8131794600818495
0.8131983513838449
0.8132001496346634
0.8132190322185796
0.8132379091726257
0.8132397007231101
0.8132414917396005
0.8132603569084607
0.8132792164559952
0.8132980703847162
0.8133169186971345
0.8133357613957589
0.8133545984830973
0.8132335095150337
0.8132523562150107
0.8131313185075818
0.8131501748054171
0.8131690254920939
0.8131878705701167
0.8132067100419879
0.8132255439102088
0.8132443721772795
0.8132631948456981
0.8132820119179613
0.8133008233965646
0.8133196292840017
0.8133384295827648
0.8133572242953451
0.8133760134242318
0.8133947969719129
0.8133965585733979
0.8133983196517646
0.8134170915223567
0.8134358578201804
0.8134546185477168
0.8134733737074457
0.8134921233018452
0.8135108673333923
0.8135296058045621
0.8135483387178286
0.8135670660756641
0.8135857878805396
0.8136045041349244
0.8136232148412865
0.8136419200020926
0.8136436410720838
0.8136623376645116
0.813664055200241
0.8136827432311593
0.813701425727343
0.8137201026912508
0.8137387741253395
0.8137574400320646
0.8137761004138803
0.813655683707693
0.8136574001949937
0.8136760670943672
0.8136947284718065
0.8137133843297609
0.8137320346706793
0.8137275348399486
0.8137461775753693
0.8136259076703183
0.813627626528557
0.8136462757622203
0.8136649194856946
0.8135447326438209
0.81356338585713
0.8135820335615161
0.8136006757594194
0.8136193124532786
0.8134992210418462
0.8133791650765213
0.81339782620606
0.8133995759250283
0.8134182285381033
0.8134199747317367
0.8134386188351476
0.8134572574404447
0.8134758905500599
0.8134945181664235
0.8135131402919643
0.8135317569291096
0.8134118907501013
0.8132920598881759
0.8133107008632933
0.8131909202004269
0.8132095705788336
0.8132282154653738
0.8132468548624732
0.8132654887725552
0.8132841171980428
0.8131644461978665
0.8131830840077477
0.8132017163343074
0.813220343179965
0.8131007519530268
0.813119388166526
0.8131380189003975
0.8131566441570577
0.8131752639389218
0.813177039421278
0.8131956507349041
0.8132142565802436
0.813232856959706
0.8132514518756997
0.8132700413306313
0.8132886253269064
0.8133072038669289
0.8131878280847674
0.8131834411389975
0.8131852128162145
0.8132037956253613
0.8132223729826056
0.8132409448903466
0.8132595113509816
0.8132780723669067
0.8131588408653136
0.8131606143306475
0.8131562371600887
0.8131748024301356
0.8131765727772334
0.8131951296285641
0.8130760150643883
0.8130945812074604
0.8131131419130911
0.8131316971836692
0.8131502470215812
0.8131687914292127
0.813187330408948
0.8132058639631699
0.8132076271756657
0.8132261523384486
0.813107207457311
0.8131257418873349
0.8131442708971424
0.8131460418255744
0.8130271782030302
0.8130457134941377
0.8130642433679452
0.813082767826828
0.8131012868731586
0.8131198005093093
0.8131383087376504
0.813156811560551
0.8131753089803786
0.8130565972564399
0.8130751039040393
0.8130936051498152
0.8131121009961322
0.8131305914453538
0.8130119728324515
0.8130304724921843
0.8130489667560705
0.8130674556264708
0.8130859391057438
0.8131044171962475
0.8131228899003378
0.81314135722037
0.8131598191586972
0.8131782757176718
0.8131967268996445
0.8132151727069649
0.8132336131419806
0.8132520482070387
0.8132704779044841
0.8132722227288609
0.8131538597216235
0.8131722956617048
0.8131907262370428
0.813209151449979
0.8132275713028533
0.8132459857980041
0.8132643949377689
0.8131461535311191
0.8131479141457203
0.8131663295128445
0.8131847395274423
0.813186493767757
0.8130683495728176
0.8130867657974526
0.8131051766724219
0.8129870957580053
0.8129888774228251
0.8129845664910869
0.8130029815111869
0.8130213911858529
0.8130397955174121
0.8130581945081903
0.8130765881605119
0.8130783550350712
0.8130967404280989
0.8130985038679109
0.8131168810081303
0.8131352528200979
0.8131536193061306
0.8131719804685443
0.8131737317279132
0.8131920846557938
0.8132104322662972
0.8132287745617338
0.8132471115444129
0.813248850656754
0.8132671794231221
0.8132855028829566
0.813303821038562
0.813322133892241
0.8133404414462951
0.8133421655464003
0.8132245115372079
0.8132428252670927
0.8132611337001647
0.8132628682703892
0.8131452937629048
0.8131636083547228
0.8131653562681522
0.8131836626675297
0.8132019637768049
0.8132202595982703
0.8132385501342174
0.8132568353869364
0.813275115358716
0.813276845405787
0.8132951172109776
0.8133133837413975
0.8133316449993307
0.8133499009870596
0.8133516189960606
0.8132342861023797
0.8132525482333269
0.8131352634700975
0.8131535346130666
0.813036297944293
0.8130380596746416
0.8130563369274935
0.8130746089123663
0.8129574511877392
0.8129757321542819
0.8129940078540523
0.8130122782893262
0.8130305434623778
0.812913476429482
0.8129317505676235
0.8129500194447492
0.8129682830631308
0.8129865414250387
0.8130047945327417
0.8130230423885074
0.8130412849946023
0.8130595223532915
0.8130777544668387
0.8130959813375064
0.8131142029675557
0.8131324193592465
0.8131506305148374
0.8131688364365856
0.813187037126747
0.8132052325875765
0.8132234228213273
0.8132251510991603
0.8132268788806469
0.8132450581715415
0.8131283132593722
0.8131300541963771
0.8131482395559873
0.813166419696668
0.8131845946206658
0.8132027643302253
0.8132209288275905
0.8131043045727752
0.8131224779790539
0.81314064617432
0.8131363678677596
0.8130198225950253
0.8130379976906636
0.8130561675777922
0.8130579156084219
0.8130760774368636
0.8130942340628338
0.8131123854885673
0.8129959604620083
0.8130141207597175
0.813032275858372
0.8130504257602043
0.8130685704674453
0.8130867099823249
0.8131048443070714
0.813122973443912
0.8130066801124699
0.8130248181018661
0.8130429509045339
0.8130610785226977
0.8130792009585808
0.813097318214405
0.8130990558684716
0.8131171651103765
0.8131352691782122
0.8131533680741959
0.8131714618005436
0.8131895503594697
0.8132076337531878
0.8132257119839097
0.8132437850538464
0.8132618529652075
0.8132799157202011
0.8132816245953121
0.8131656072451557
0.8131836759989306
0.8132017395990392
0.8132197980476862
0.8132378513470749
0.8132558994994076
0.8132576100926051
0.8132756502849762
0.8132936853362266
0.8133117152485537
0.8133297400241537
0.8133254622061199
0.8133271614312931
0.813345176307917
0.8133631860550201
0.8133811906747931
0.8133991901694253
0.8134008776934332
0.8134188692646152
0.8134368557165566
0.8134548370514418
0.8134728132714545
0.8134907843787765
0.813508750375589
0.8135267112640714
0.813544667046402
0.8135626177247582
0.8135642796266551
0.813582222417268
0.8136001601097731
0.8136180927063428
0.8136360202091484
0.81365394262036
0.8136718599421461
0.8136897721766745
0.8137076793261115
0.8137093185174323
0.8135938496202395
0.813611762757348
0.8136296708119946
0.8136475737863418
0.8136654716825514
0.8136833645027838
0.8137012522491978
0.8135858990804637
0.8135875534422344
0.813605447161979
0.8136233358105264
0.8135080590556651
0.8135259564321923
0.813543848738641
0.8135617359771656
0.8134465332391343
0.8134644291908151
0.8133492728446668
0.813367177496771
0.8133629216238744
0.8133808192775231
0.8133987118667539
0.8132836462688099
0.813301547540902
0.8133194437497012
0.8133373348973555
0.8133552209860114
0.8133731020178144
0.8133909779949088
0.8134088489194375
0.8134105231560425
0.813428386269465
0.8134462443360975
0.8134640973580783
0.8134819453375448
0.813499788276633
0.8135014482558928
0.8135192834043548
0.8135371135181947
0.8135549385995441
0.8135727586505334
0.8135905736732916
0.8136083836699465
0.813626188642625
0.8136439885934525
0.8136617835245534
0.8136795734380506
0.8135648737519161
0.8134502063983218
0.8133355713635981
0.8132209686340838
0.8132388081200413
0.8131242513080791
0.8130097267656413
0.8130275884630354
0.8130454451303822
0.8129309800529319
0.8129488452922206
0.8129667055025891
0.8129845606861604
0.8130024108450565
0.8130041349602123
0.8130219773438105
0.8130398147084542
0.8130415328362371
0.813043250480857
0.8130610773316204
0.8130788991706179
0.8129646224455062
0.8129824528302048
0.8129841775693564
0.8130020001968348
0.813019817817254
0.8129056296405942
0.812907364199186
0.8129251876021292
0.8129269189279428
0.8129447345822146
0.8128306370756065
0.8128323809409302
0.812850202360745
0.8128519429919197
0.81285368313477
0.8127396784106277
0.8127575028337871
0.8126435435653023
0.8125296162495074
0.8125474626223291
0.8125653039926639
0.8124514355363869
0.8124692853618632
0.8124871301859873
0.8125049700108612
0.8125228048385852
0.8125245881485605
0.8125263709591493
0.8125441953003226
0.8125620146514788
0.8125798290147132
0.812581603097047
0.8125994097343583
0.8126172113893982
0.8126350080642578
0.8126527997610266
0.8126705864817928
0.8126883682286439
0.8127061450036659
0.8127239168089435
0.8127416836465609
0.8127594455186001
0.8127772024271431
0.81279495437427
0.8127966951854164
0.8126831760939102
0.8125696887072192
0.8125874597140962
0.8126052257590838
0.8126229868442599
0.8126407429717011
0.812658494143483
0.8126602520515658
0.8126779955487629
0.812695734095898
0.8127134676950423
0.8127311963482657
0.8127489200576372
0.8127666388252244
0.8127843526530938
0.8128020615433109
0.8128037972400541
0.8126905460491332
0.8127082606066577
0.8127259702290778
0.8127436749184553
0.8127613746768515
0.8127790695063256
0.8127808067124883
0.8127984939108802
0.8128161761859045
0.8128338535396166
0.8128515259740706
0.8128691934913197
0.8127561222444855
0.812757860950901
0.8127755341227839
0.8127932023799915
0.8128108657245738
0.8128285241585794
0.8128461776840558
0.8128638263030491
0.8128655483532186
0.8128831893773374
0.812900825500491
0.8129184567247216
0.81293608305207
0.812953704484576
0.8129713210242784
0.8129889326732145
0.8130065394334209
0.8130241413069329
0.8130417382957845
0.8130593304020087
0.8130769176276377
0.8130944999747018
0.8131120774452311
0.8131079430999958
0.8131255138329585
0.8130127989017369
0.8130303779510867
0.8130479521281944
0.8130655214350854
0.8130830858737839
0.8130847723034138
0.8130806463210462
0.8130982013679426
0.8129856150758673
0.8130031784186451
0.8128906364504256
0.8129082080772089
0.8129257748405474
0.8129433367424596
0.8128308653344986
0.8128484355066697
0.8128660008184891
0.8127535867677605
0.8127711603370626
0.8127887290470893
0.8127904526705793
0.8127921758176009
0.8128097343394559
0.8128272880088799
0.812844836827884
0.8128623807984783
0.8128799199226721
0.8127676591962637
0.8127852065562146
0.8128027490708362
0.812820286742135
0.8128220033928778
0.8128395335662931
0.8128570589017967
0.8128745794013909
0.812892095067077
0.8129096059008554
0.8129271119047252
0.8129446130806843
0.8129621094307298
0.8129638044006694
0.8129812932822076
0.8129987773432162
0.813000466559701
0.8130179431611615
0.8130354149474681
0.8129234265983017
0.8129409065891242
0.8129583817658484
0.812975852130463
0.812993317684955
0.8130107784313109
0.8130282343715157
0.8130456855075539
0.8130631318414081
0.8130805733750606
0.8130980101104918
0.8131154420496818
0.8130036274949445
0.8130210676176539
0.8129092967807529
0.8129267450753481
0.8129441885738204
0.8129616272781474
0.8129633167249863
0.8129650057076279
0.8129824343661791
0.8129841202591892
0.8130015415060584
0.8130189579688422
0.813036369649511
0.8130537765500341
0.8130711786723798
0.813088576018515
0.8129770106266354
0.8129944161183812
0.8128828942506008
0.8129003078764011
0.8127888295017609
0.81279053916745
0.8127922483643523
0.8128096648676554
0.8128270765966977
0.8128444835534421
0.8127331044792364
0.8127505195409546
0.8127679298314231
0.8127853353526022
0.8128027361064515
0.8128201320949294
0.8128375233199931
0.8128392235113762
0.8128409232373358
0.8128583044767943
0.8128756809594823
0.8128930526873522
0.8129104196623553
0.8129063688840686
0.8129237292876623
0.812941084943436
0.812958435853337
0.8129757820193121
0.8129774607562384
0.8129947995807846
0.8129964752601768
0.8130138067487273
0.8130311335018983
0.8130484555216303
0.8130657728098628
0.8130830853685342
0.8131003931995818
0.8131176963049416
0.8131349946865489
0.813152288346338
0.8131695772862416
0.8130586249629661
0.8130759219636479
0.8130775836059081
0.8130948733026285
0.812983991688923
0.8130012894320743
0.8129972395193512
0.8129989107546093
0.8130161993915462
0.8130121491026687
0.813029431224328
0.8130467086369624
0.8130639813424961
0.8130656421215795
0.8130673024483195
0.8130689623229007
0.8130862225921501
0.8131034781621703
0.8131207290348801
0.8131379752121971
0.8131552166960382
0.8131724534883191
0.8131896855909544
0.8132069130058578
0.8132241357349418
0.813241353780118
0.8131307839155659
0.8131480099699494
0.8130374828515629
0.8130547169039016
0.8130719462724377
0.8130891709590801
0.813106390965737
0.8131236062943155
0.8131408169467216
0.8131580229248604
0.8131752242306357
0.8131924208659507
0.813209612832707
0.8130992423640815
0.8131164423094739
0.8131336375873098
0.8130233223468286
0.8130405255912146
0.8130577241690485
0.8130749180822288
0.813092107332653
0.8131092919222175
0.8129990697056088
0.8130162622469824
0.8130334501284994
0.8130506333520539
0.813067811919539
0.8130849858328472
0.8130866345441489
0.8129765198861663
0.8129936991847544
0.8130108738314883
0.8130280438282567
0.8130452091769481
0.8129351746378797
0.8129523479078827
0.8129695165308096
0.8129866805085463
0.8128767134206919
0.8128938853068887
0.8129110525488973
0.8129282151486015
0.8129453731078838
0.8129625264286262
0.8129796751127095
0.8129968191620133
0.8130139585784163
0.8130310933637961
0.8130482235200297
0.8130653490489924
0.8130669955138572
0.8130841138833477
0.8131012276306242
0.8131183367575585
0.8131354412660217
0.8131370771607729
0.8131541745245294
0.8131712672748581
0.8131728976747093
0.8131899832887215
0.8132070642943414
0.8132241406934334
0.8132412124878607
0.8132582796794855
0.813275342270169
0.8131657364288927
0.8131828068915705
0.8131998727542853
0.813216934018896
0.8132185558517832
0.813235610004525
0.8132526595641744
0.8132697045325864
0.8132867449116156
0.8132883562558693
0.81330538953766
0.8131959419007957
0.8131975648124578
0.8130881611309277
0.8131052121773131
0.812995850346489
0.8130129092208319
0.8130299635076061
0.8130470132086619
0.8130640583258487
0.8130810988610145
0.8129718284539643
0.812988876802729
0.8130059205704514
0.8130019293371141
0.8128927282720589
0.8129097780856082
0.8129058013703568
0.8129228448502964
0.8129245007204162
0.8129415371149451
0.812958568936559
0.812960219346172
0.8129772440906526
0.8129942642671847
0.8130112798776064
0.813012922332206
0.8130145643462922
0.8130315703902201
0.8130485718742756
0.8129395841300565
0.8129412350933648
0.8129582418482384
0.8129752440454932
0.8128663245326253
0.8127574342011407
0.8126485730393137
0.8126656076003048
0.8126826375992818
0.812699663038077
0.8127166839185217
0.8126079010669733
0.8126095939899265
0.8125008545821932
0.8125178929532634
0.812534926765572
0.8125519560209487
0.8125689807212214
0.8125860008682178
0.8126030164637642
0.8126200275096863
0.8125114029905699
0.8124028075076789
0.8124198384888968
0.8124368649188101
0.8124538867992431
0.8124709041320192
0.8124879169189604
0.8125049251618879
0.8123964320486335
0.8124134479642426
0.8124304593368225
0.8124474661681925
0.8124491757578367
0.8124661755528998
0.81248317081166
0.8123747819148067
0.8123917848303791
0.8122834370329891
0.8123004475947876
0.8123174536204364
0.8123344551117495
0.8122261727263708
0.8121179192047492
0.8121349404894982
0.8120267279724441
0.8120437568709239
0.8120607812325983
0.8120778010592802
0.8120948163527815
0.8120965690298814
0.8119884480647594
0.8119902144350082
0.8119919803350397
0.811883916456901
0.8118801122337675
0.8118971379825336
0.811914159201368
0.81191593404337
0.8119329482348738
0.8119499579013267
0.8119669630445336
0.8119839636662987
0.8120009597684247
0.8120179513527139
0.8120349384209674
0.8120519209749855
0.8120688990165671
0.8120858725475107
0.8120876219895117
0.8121045885257628
0.8121215505562283
0.8121385080827025
0.8121554611069793
0.8121724096308516
0.812189353656111
0.8122062931845484
0.8122232282179538
0.812240158758116
0.812257084806823
0.8122588089893914
0.8122757280758482
0.8122926426756738
0.8123095527906526
0.812326458422568
0.8123433595732026
0.8123602562443379
0.8123771484377547
0.8123940361552325
0.8124109193985503
0.8124126209219904
0.8124143219947557
0.812431195845122
0.8123236318048936
0.8123405131933177
0.8123573901128104
0.812374262565146
0.8123911305520979
0.8124079940754385
0.8123005184842127
0.8121930713256831
0.8120856525885681
0.8121025475882206
0.8121194381200694
0.8121211750295423
0.8121380586336309
0.8121549377746998
0.8120476092511403
0.812064495883105
0.8120813780530188
0.8120982557626499
0.8121151290137658
0.8121113228926082
0.8120040851634529
0.8120209641646143
0.8120378387092739
0.8119306531445023
0.8119475351541126
0.811943754162354
0.8119455108145787
0.8119623841825399
0.8119792530990123
0.8119961175657574
0.8120129775845356
0.8120298331571063
0.8120466842852281
0.8120428942107913
0.8120597391753029
0.8120765796999189
0.812093415786394
0.8119864206064487
0.8120032641342254
0.8120201032248242
0.8120369378799982
0.8120537681014994
0.8120705938910793
0.8119636862299562
0.8119805194475066
0.8119973482340969
0.8120141725914763
0.8120309925213933
0.8120478080255952
0.8120495456753384
0.8120663543159126
0.812083158535487
0.8120999583358058
0.812101688215248
0.8121184811627629
0.8121352696957278
0.8121520538158835
0.8121688335249695
0.8121856088247246
0.8122023797168864
0.8122191462031919
0.8121124717684397
0.8121141979601145
0.8121309694204613
0.8121477364771161
0.8121644991318133
0.8121812573862861
0.812198011242267
0.8122147607014875
0.8122164718876159
0.8122181826247908
0.8122198929131891
0.8122366307160804
0.8122533641293043
0.812146867031608
0.8121636078251225
0.8121803442299116
0.8121820581325515
0.8120756262025118
0.8120923675565158
0.8121091045239472
0.8121258371065299
0.8121425653059869
0.8121442828094005
0.8121610042127201
0.8121627188523064
0.8121794334643117
0.812196143700764
0.8122128495633814
0.8122295510538808
0.8122462481739785
0.812247950315946
0.8122646406612232
0.8122813266407287
0.8121751044193817
0.8121768149733767
0.8121935058904883
0.8121952135918585
0.8122118977411682
0.8121057540012648
0.8121224454798953
0.812118082488848
0.8121143172500654
0.8121310010696462
0.8121476805314316
0.8121643556371289
0.812181026388444
0.8121976927870826
0.8122143548347492
0.8122310125331473
0.8122476658839795
0.8122643148889477
0.812158344332537
0.8121600530563877
0.8121767069740744
0.8121933565480164
0.8122100017799126
0.8122266426714615
0.8122432792243606
0.8122599114403065
0.8122765393209946
0.8122931628681198
0.8122948520223224
0.8123114688524342
0.8123280813535555
0.8123446895273777
0.8123612933755914
0.8123778928998864
0.8123944881019514
0.8123961625270061
0.8124127510311624
0.8124293352176446
0.8123236189736345
0.8123402104413664
0.812356797592338
0.8123733804282339
0.8123899589507378
0.8123916322228344
0.8123878490408536
0.8124044192164801
0.8124209850842488
0.8124171995623517
0.812433759463638
0.8124503150614157
0.812466866357362
0.8124834133531535
0.8124999560504659
0.8125016128641441
0.8125181489019438
0.8125198029232982
0.8125363323062706
0.8125379835379771
0.812534188235715
0.8125507093169146
0.812567226110822
0.8125837386191056
0.8126002468434331
0.8126167507854716
0.8126332504468872
0.8126497458293449
0.812666236934509
0.812682723764043
0.8126992063196098
0.8127156846028706
0.8127321586154865
0.8127486283591177
0.8127650938354231
0.812781555046061
0.812798011992689
0.8128144646769635
0.8128160758328221
0.8128325219182866
0.8128341303195105
0.8128357383043736
0.812852175460017
0.8128537806937014
0.8128702112615972
0.8127650534076177
0.8127814912017649
0.8127979247440256
0.8128143540360488
0.8128307790794836
0.8128471998759776
0.8128636164271779
0.8128800287347303
0.8128964368002802
0.8129128406254721
0.8129292402119496
0.8129456355613551
0.8129472258204369
0.8129636146121378
0.812919813607615
0.8128148530119265
0.8128312525454855
0.8128476478452681
0.8128640389129133
0.8128804257500596
0.8128968083583449
0.8129131867394057
0.8128083217772359
0.8128247073464586
0.8128410886893287
0.812857465807481
0.8128738387025497
0.812890207376168
0.8129065718299685
0.8129229320655827
0.8129392880846413
0.8129556398887743
0.8129719874796106
0.8129883308587786
0.8128836182968442
0.8128999688469619
0.8129015600718558
0.8129179041017114
0.8129140906716789
0.812930428881138
0.812946762885138
0.8128421499958206
0.8128584911551058
0.8128546878215734
0.8128710231640148
0.8128873543044389
0.8128889451052449
0.8129052697413328
0.81290685782974
0.8129231759660211
0.8129394899074086
0.8129557996555198
0.8129721052119712
0.8129884065783785
0.8130047037563568
0.8130209967475198
0.8130372855534808
0.8130535701758523
0.8130551371829398
0.8130714153319676
0.813087689301753
0.8131039590939053
0.813120224710033
0.8131364861517436
0.8131527434206438
0.813148913072496
0.8130446097229485
0.8130608725202086
0.8130624365813592
0.8130786929223489
0.8130802542977913
0.8130965041869931
0.8131127499106247
0.8131289914702876
0.8131452288675826
0.8130410462629871
0.8130572907664073
0.8130735311083048
0.8130897672902786
0.8131059993139271
0.8131222271808473
0.8131384508926357
0.8131546704508882
0.8130505933140072
0.8129465428157587
0.8129627807040689
0.8129790144373412
0.8129952440171703
0.8130114694451496
0.8130276907228725
0.8130292546270477
0.8130308181312985
0.8130470307139921
0.8130632391518352
0.8130794434464171
0.8130956435993262
0.8129917468904584
0.8130079541081753
0.8130241571850599
0.8130403561226989
0.813056550922678
0.8130527504666298
0.8130689395485367
0.8130851244968849
0.8129813352290145
0.8129975272270658
0.8128937756283894
0.8129099746668393
0.8129115499981363
0.8129277426362231
0.8129439311435349
0.8129455015414726
0.8128418359585166
0.8128434189733595
0.8128596099755252
0.8128757968499656
0.8128773749310926
0.8128935554159951
0.812789975707099
0.8128061632041373
0.8128024038431697
0.8128185856335299
0.812834763302191
0.8128509368507276
0.8128671062807136
0.8128832715937218
0.8128994327913245
0.812915589875093
0.8129317428465979
0.812933311198618
0.8129494578053307
0.812951023504805
0.8129671637511107
0.8129832998920505
0.8129994319291904
0.8130155598640958
0.812912201669351
0.8129283365922301
0.8129444674137055
0.8129460321555988
0.8129621566292716
0.8128588708769366
0.8128750023262612
0.8127717538819165
0.8127878922977253
0.8128040266148888
0.8128201568349683
0.8128362829595239
0.8128524049901157
0.8128685229283019
0.8128846367756412
0.8129007465336902
0.812797612716571
0.8127991933088146
0.8128153077743969
0.8128168857215876
0.8128329938567941
0.8128345691614114
0.8128506709705897
0.8128522436351103
0.8128683391226039
0.8127653270405963
0.8126623410640326
0.812678454493514
0.8126945638405455
0.8125916259603884
0.8126077422235596
0.8125048414077785
0.812520964578018
0.8124181008022772
0.812434230870525
0.8124503568557281
0.8124664787594367
0.8124825965832
0.8124987103285665
0.8125148199970841
0.8124120480744941
0.8124281646284192
0.8124442771063317
0.8124603855097776
0.8124764898403024
0.8124925900994505
0.8125086862887655
0.812406006055442
0.8124221091175984
0.812438208110756
0.8124398275161706
0.8124559202043662
0.8124720088277252
0.8124880933877874
0.812504173886092
0.8125202503241774
0.8125363227035811
0.81255239102584
0.81256845529249
0.8125845155050664
0.8125861144081533
0.8126021683409845
0.812618218223883
0.8126342640583814
0.8126503058460107
0.8126663435883024
0.812682377286786
0.812698406942991
0.8127144325584457
0.8127304541346778
0.8127464716732143
0.8127480479551469
0.8127640592416178
0.812765632911114
0.8127816379497852
0.8126792853949496
0.8126952972754036
0.8127113051241617
0.8127273089427463
0.8127433087326792
0.8127593044954816
0.8126570320273181
0.8126730346201633
0.8126890331866924
0.812705027728425
0.8127066064472835
0.8127225947563269
0.8127385790446715
0.8127401529499176
0.8127561310123954
0.8127721050582662
0.8127880750890444
0.8126859403723959
0.8127019172161688
0.8127178900456592
0.8127338588623801
0.8127498236678433
0.8127657844635601
0.8127673529764818
0.8127833075636739
0.8126812760161514
0.8126972374023625
0.8127131947822016
0.812729148157177
0.812745097528796
0.8126431347766283
0.8126590909363353
0.8126554080175684
0.8125534948738491
0.8125694562713522
0.8125854136664988
0.8125817418307136
0.8125833306599367
0.8125992803164477
0.8126152259755509
0.8126311676387491
0.8126327494796078
0.8126486849538005
0.812650264204354
0.8126518430593532
0.8126677701563856
0.812683693265163
0.8126996123871829
0.8127155275239425
0.8126138109372687
0.8126297328280236
0.8126456507343216
0.8126615646576577
0.812677474599527
0.8125758263850681
0.8125917430701075
0.8126076557744829
0.8126235644996875
0.8126394692472136
0.8126553700185527
0.8125538007934535
0.812555388349137
0.8124538569998494
0.8124697730147119
0.8124856850530563
0.8125015931163722
0.8124001192069035
0.8124017247641169
0.8124033299203921
0.8124192403211462
0.8124208428902452
0.812436747133514
0.8124526474071727
0.8124685437127073
0.8123671752106845
0.8123830782127739
0.8123846840931731
0.8124005809447405
0.8124021842419631
0.8124180749471649
0.8124339616900914
0.8124498444722243
0.8124657232950447
0.812481598160033
0.8124974690686686
0.8125133360224304
0.8125096960378266
0.8125255575156446
0.8124243586667822
0.8124402268213642
0.8124560910242206
0.8123549386224496
0.8123708094927768
0.8123866764121778
0.8123882782472693
0.8124041390438986
0.8123030560354324
0.8122019981782496
0.8122036221890959
0.8122052457959595
0.8121042378061827
0.8121201220889673
0.8121360024219118
0.8121518788064889
0.8121677512441711
0.8121836197364303
0.8121994842847369
0.8120985648657154
0.812114436039165
0.8121160687081505
0.8121177009715543
0.8121335638551843
0.8121494227991934
0.8121510503132949
0.8121669031487571
0.812066087991961
0.8119652978606476
0.8119811678460161
0.8118804132650699
0.8118820729434952
0.8117813556537118
0.8117972405810632
0.8118131215682118
0.8118289986166235
0.8118448717277635
0.8118465345779551
0.8118481970158867
0.8118640618452057
0.8118799227422332
0.8118957797084312
0.8118974352209655
0.8119132860887479
0.8119291330296462
0.8119449760451194
0.811960815136626
0.8119766503056235
0.8119924815535688
0.8120083088819183
0.8120241322921273
0.8120399517856506
0.8120557673639422
0.8120715790284556
0.8120873867806431
0.812083825151849
0.8120996274789744
0.812115425897535
0.8121312204089808
0.8121470110147613
0.8121627977163245
0.8121785805151186
0.8121943594125905
0.8122101344101866
0.8122259055093527
0.8122416727115334
0.8122574360181732
0.8122731954307155
0.8122889509506032
0.8123047025792781
0.812306301877808
0.8123220474751021
0.8123377891850744
0.8122375253256341
0.8122532735811733
0.8121530448948973
0.812154661721113
0.8121704143707847
0.8121861631342718
0.8122019080130121
0.8122176490084427
0.8122333861220004
0.8122349918469727
0.8122507229426474
0.812266450160325
0.812282173501439
0.812297892967423
0.812313608559709
0.8123293202797288
0.8123450281289134
0.8123607321086931
0.8123764322204975
0.8123921284657555
0.8124078208458951
0.8124235093623442
0.8124199238958555
0.8124356070609097
0.8124512863659673
0.8124528621177831
0.8123529048266761
0.8123685885190286
0.8123842683531542
0.8122843563782001
0.8123000427141054
0.812315725192557
0.8123314038149774
0.8122315474653996
0.8121317156626139
0.8121474111184694
0.8121490220806536
0.8121647115533014
0.8121803971710418
0.8121960789352956
0.8121976831286679
0.8122133589185281
0.8121136274157138
0.8121293096763087
0.8121449880866063
0.8121465975665727
0.812162270006729
0.8120626059657415
0.8120782848656182
0.8119786555827246
0.8119943409340958
0.8119959677071166
0.8120116470880651
0.8120273226236716
0.8119277606665084
0.8119293948041456
0.8119450746576827
0.8119607506676475
0.811976422835453
0.8119920911625117
0.812007755650235
0.812023416300034
0.8120390731133192
0.8120547260915002
0.8120703752359857
0.8120860205481841
0.812101662029503
0.8121172996813492
0.8121329335051287
0.8121485635022473
0.8121641896741095
0.8121798120221195
0.8120804506553442
0.8120960794246781
0.8121117043709276
0.8121273254954953
0.8121429427997829
0.8121585562851921
0.8121550277550359
0.8121566293188567
0.8121582304911928
0.812173834476219
0.8121894346479546
0.8122050310077973
0.8122206235571441
0.8122362122973913
0.8122517972299343
0.8122673783561684
0.8122829556774875
0.8122985291952854
0.8123140989109551
0.8123296648258885
0.8122305276932517
0.8122461000071343
0.8122616685210379
0.8122772332363531
0.8122927941544702
0.8123083512767786
0.8123239046046667
0.8122248527933505
0.8122264417434334
0.8122419993684751
0.8122575532008242
0.8122731032418674
0.8122886494929908
0.8121896743925285
0.8122052270199126
0.8122207758581317
0.8121218451911575
0.8121374003969509
0.8121529518143357
0.8121684994446955
0.8121840432894137
0.8121856346927107
0.8121872257086162
0.812088383402944
0.8119895651523473
0.8120051213118324
0.811906337233814
0.8119218997326252
0.8118231498056326
0.8118387186357621
0.8118542836796976
0.8118698449388198
0.8118854024145092
0.8119009561081456
0.811902579402417
0.811918127228466
0.8119197480418493
0.811935290004177
0.8119508281905176
0.8119663626022472
0.811981893240741
0.8119974201073736
0.812012943203519
0.8119143620522257
0.8119298914620227
0.811945417102088
0.8119609389737942
0.811962552428763
0.8119780684549135
0.8119935807164088
0.8120090892146189
0.8120245939509132
0.8120400949266601
0.8120555921432279
0.8119571372945198
0.8119726408104206
0.8118742198842618
0.8118897296915671
0.8119052357398305
0.8119207380304182
0.8119362365646962
0.8119517313440294
0.8119672223697824
0.8119827096433188
0.8119843171405009
0.8119997985938027
0.8119014935334403
0.8119031102781249
0.8119047266314405
0.811920210222549
0.8119356900664185
0.8119511661644094
0.8119666385178809
0.8118684207074881
0.8118838993261689
0.8118993742010793
0.8119148453335774
0.8118166812850545
0.8118321586736759
0.8118476323206342
0.8118492530348054
0.8117511443637436
0.8117666221906645
0.8117820962776248
0.8117975666259798
0.8118130332370843
0.8118146569554582
0.8117166235468173
0.8116186138120253
0.8116340945588741
0.8116495715682176
0.8116650448414091
0.8116805143798016
0.8116959801847468
0.8117114422575961
0.81161351591639
0.8115156132003566
0.8115172706371161
0.8115327468032187
0.8115482192369771
0.8115636879397409
0.8115653387816254
0.8115808016916037
0.8114829855168789
0.8114984546244282
0.8115139200040323
0.8115155758475707
0.811531035438477
0.8115464913050782
0.8114487499475802
0.8114642120008092
0.8114796703304852
0.8114951249379533
0.8114917302171961
0.8115071796526491
0.811522625369379
0.8115380673687281
0.8115535056520383
0.811568940220651
0.81157058685618
0.8115722330955975
0.811587659843266
0.8116030828807981
0.811618502209532
0.8115209284535558
0.8115363539507919
0.8115517757399758
0.8115671938224442
0.8115826081995338
0.8115980188725797
0.8115996598387618
0.8116013004107178
0.811616703285994
0.8115192352058588
0.8115208848439672
0.8115362918262119
0.8115516951093014
0.8115670946945673
0.8115824905833414
0.8115978827769544
0.8116132712767364
0.811628656084017
0.8116252571544975
0.8116406368333755
0.8116560128231964
0.8116713851252875
0.8115740624172388
0.8115894408583783
0.8116048156125262
0.8116201866810084
0.8115229167641004
0.8115382939628057
0.8115399377595239
0.8115415811623768
0.8115569505992237
0.8114597465088418
0.8114751220649438
0.8114767724420612
0.8114921422777315
0.8114937902220744
0.8115091543410279
0.8115107998547361
0.8115124449745922
0.8114317753883159
0.8114471395740747
0.8114625000837512
0.8114778569186648
0.8113808017988323
0.8113824612845504
0.8113978221811993
0.8114131794047502
0.8114285329565202
0.811443882837826
0.8114592290499835
0.8114745715943085
0.8114899104721154
0.8115052456847185
0.8115205772334314
0.811535905119567
0.8115512293444375
0.8115478550848559
0.8115631742233486
0.8115784897039763
0.8115938015280488
0.8116091096968758
0.8116107385680628
0.8116260410622624
0.8116413399047512
0.811656635096836
0.8116582575215379
0.8116735470471151
0.8116888329258167
0.8117041151589475
0.8117193937478114
0.8117210077234462
0.8117362806561245
0.8117515499480558
0.8117668156005421
0.8117820776148843
0.8117973359923829
0.8117006243726554
0.8116039357932185
0.8115072702458397
0.8115225540816994
0.811537834277684
0.8115394677563238
0.8115547423006338
0.8115700132085804
0.8115852804814621
0.8116005441205766
0.811615804127221
0.811631060502692
0.8116463132482853
0.8116615623652964
0.8116631793799262
0.8116784228643572
0.8116936627237028
0.8117088989592559
0.8117105095777073
0.811725740188712
0.8117409671794147
0.8117561905511057
0.8117714103050755
0.8116749660362974
0.811676579537763
0.8116781926559283
0.8116934144430192
0.811708632614913
0.8117238471728975
0.81173905811826
0.8117542654522868
0.8117694691762639
0.8117846692914769
0.8117998657992103
0.8118150587007482
0.8117187465571131
0.8117339454768525
0.8117491407911074
0.8117643325011608
0.8117795206082945
0.8117947051137904
0.8118098860189293
0.8118250633249916
0.811840237033257
0.8118554071450047
0.8118569952495465
0.8118721597809103
0.811887320719209
0.8119024780657196
0.811904059842731
0.8119192116167855
0.8119207910377159
0.8118246602312941
0.8118398160238511
0.8118549682283891
0.8118565545052436
0.8118717011425757
0.8118868441953289
0.8119019836647758
0.8118059346900136
0.8118210801484086
0.8118362220241994
0.8118378092048224
0.8118529455215725
0.8118680782591511
0.811772101420487
0.8116761472713829
0.8116912955390451
0.8117064402264028
0.8117215813347254
0.8117231805596826
0.8117383161130672
0.8117534480908427
0.811768576494276
0.8117837013246334
0.8117988225831805
0.8117029785663467
0.811718105784077
0.8117332294306984
0.8117483495074752
0.8117634660156713
0.8117785789565496
0.8117936883313732
0.8116979240647303
0.8117130393886152
0.8117281511471447
0.8117432593415803
0.8117583639731826
0.8117599554678064
0.8117750545700688
0.8117901501129013
0.8118052420975622
0.8118203305253093
0.8118354153974002
0.8118504967150915
0.811852076044183
0.8118671518467644
0.8117715368247591
0.8117866185608796
0.8118016967454317
0.8118167713796693
0.8118134139233102
0.8118284836297646
0.811843549789154
0.8118586124027303
0.811873671471745
0.8118703092962318
0.8118853634464099
0.8117898699903471
0.8118049300597309
0.8117094685204481
0.811724534501805
0.8117395969407257
0.8117362532922794
0.8117513108130443
0.8117663647946106
0.8117814152382259
0.8117829986016537
0.8117980435548209
0.8118130849734049
0.8118281228586512
0.8117327819164482
0.8117478256996848
0.8117628659502732
0.8117779026694574
0.8117929358584808
0.8118079655185867
0.8118229916510175
0.8118380142570147
0.8117427616447589
0.8117577901382262
0.8117728151059473
0.8117878365491626
0.8118028544691125
0.8117076618267028
0.811722685625288
0.8117377059012946
0.811752722655961
0.8117543054851589
0.8117558879433667
0.811660767731515
0.8116757864628833
0.8116908016753361
0.81170581337011
0.8117074005811669
0.8117224068160164
0.8117239917123344
0.8117389924907267
0.8117539897568785
0.8117689835120236
0.8117839737573944
0.811688972707218
0.8117039688068264
0.811718961397344
0.8117156362005975
0.8116206875941873
0.8116356846646395
0.8115407676157956
0.8115557705241614
0.8115573724943296
0.8115723699537014
0.8115873639069459
0.8116023543552924
0.81161734129997
0.8116323247422065
0.8116473046832298
0.8115524860728696
0.8115540869296971
0.8115690707597637
0.8115840510901621
0.8115990279221179
0.8115042703006442
0.8115192529494488
0.8115342321004948
0.8115492077550069
0.8115641799142094
0.8115791485793256
0.8115941137515787
0.811609075432191
0.8116240336223844
0.8116389883233803
0.8116539395363992
0.8116688872626613
0.8116838315033863
0.811698772259793
0.8117137095331001
0.8117286433245251
0.8116340472817183
0.8116489868753654
0.8116639229878069
0.8116788556202593
0.8115843094518703
0.8115859019410295
0.8114913886183392
0.8115063343858453
0.8115212766731401
0.8115362154814391
0.8115511508119568
0.811566082665908
0.8115810110445063
0.8115959359489647
0.811610857380496
0.8116075633277072
0.8116224799354347
0.8116373930733767
0.8116523027427437
0.8116672089447458
0.8116821116805922
0.811697010951492
0.8117119067586533
0.811726799103284
0.8117283715172607
0.8117432584877979
0.8117581419990646
0.8116638392409328
0.8116605440080796
0.811675431940246
0.8115811716415652
0.811596065332731
0.8115976514648614
0.8116125397848633
0.8116274246484936
0.8115332246224203
0.811548115235782
0.8115630023934433
0.8115778860966069
0.811579473049655
0.8115943513893965
0.8116092262778877
0.8116240977163294
0.8116389657059216
0.8116538302478642
0.8116686913433561
0.8116702664830372
0.8116851222286883
0.8115910574329729
0.8116059189141464
0.811620776951575
0.8116356315464556
0.8116504826999843
0.8116653304133571
0.811680174687769
0.8116817468562133
0.8116965857925459
0.8117114212931442
0.8117262533592013
0.8117410819919098
0.8117559071924616
0.8117707289620483
0.8117855473018607
0.8118003622130892
0.8118151736969234
0.8118299817545528
0.8118447863871658
0.811859587595951
0.8118743853820957
0.8118891797467868
0.8119039706912109
0.8119055140858805
0.8119202997239106
0.8119350819448763
0.8119498607499618
0.8119646361403513
0.8119661716359309
0.8119809417292924
0.811977628903086
0.8119923942623305
0.8120071562119551
0.8120219147531406
0.8120366698870672
0.8119429445096565
0.8119577053516013
0.8119724627869358
0.8119691539969071
0.8119839067064091
0.811998656012356
0.8120134019159255
0.812028144418295
0.8120428835206407
0.8120444071615783
0.8120591409905844
0.8120738714227422
0.8120885984592265
0.8121033221012113
0.8121048378996985
0.8120112666544053
0.8120259941167677
0.8120275182991494
0.8120422404969911
0.8120569593037933
0.8120716747207275
0.8120863867489647
0.8121010953896752
0.8121158006440289
0.8121305025131952
0.8121452009983428
0.8121598961006399
0.8121745878212543
0.8121760929792792
0.812177597791012
0.8121791022565722
0.8121937850096147
0.812208464385759
0.8121150748877268
0.8121297599377467
0.8120364009585609
0.8120510916756875
0.812052609470159
0.8120672949482663
0.8120819770515655
0.8120966557812196
0.8121113311383912
0.812112841141864
0.812127511269212
0.8121421780272152
0.812156841417034
0.812171501439829
0.8121730036691864
0.8121876584713319
0.8120944428557608
0.8121091033098696
0.8121237603995599
0.8121384141259896
0.8121530644903161
0.8121677114936965
0.8121823551372871
0.8121969954222439
0.8121984930057723
0.8122131280833869
0.8122277598054868
0.8122423881732257
0.8122438798675752
0.8122585030351311
0.8122731228514397
0.8121800576448802
0.812194683098233
0.8122093052009662
0.8122107996593526
0.8122254165673121
0.8122400301277601
0.8122546403418468
0.8122692472107212
0.8122838507355323
0.8122984509174284
0.8123130477575569
0.8123276412570651
0.8123422314170998
0.8123568182388071
0.8123714017233327
0.8123859818718214
0.8123874539028714
0.8124020288812656
0.8124166005267125
0.8124311688403554
0.8123382983363727
0.8123528722695792
0.812367442871601
0.8123820101435801
0.8123965740866579
0.8124111347019753
0.8124256919906729
0.8124402459538905
0.8124547965927674
0.8124693439084427
0.8124838879020545
0.8124984285747407
0.8124998850807678
0.8125144206080912
0.8125289528175584
0.8125434817103055
0.8125449324108603
0.812559456165287
0.8125609047125387
0.812575423331821
0.8125899386393745
0.812604450636332
0.8126189593238262
0.8126334647029889
0.8126479667749518
0.8126446209654036
0.8126591184601601
0.8126736126506445
0.8126881035379862
0.8125955106128936
0.8126100070960729
0.8126245002767157
0.8126259391059978
0.8126404271712357
0.8126549119369827
0.8126693934043655
0.8126838715745107
0.8126983464485444
0.812712818027592
0.8127272863127784
0.812741751305228
0.8127562130060649
0.8127706714164123
0.8127720918179545
0.8127865451332573
0.8126941094975092
0.8127085683933999
0.8127230240013098
0.81273747632236
0.8127388995285726
0.8127533467598105
0.8127677907072137
0.8127692099834256
0.8126768603402053
0.812691308054318
0.8127057524859783
0.8127201936363049
0.8127346315064155
0.8126423382255267
0.8126437706182992
0.8126582122474252
0.8126726505977161
0.8126870856702886
0.8127015174662584
0.8127159459867412
0.812730371232852
0.812744793205705
0.8127462126757182
0.8127606295799021
0.8127750432138344
0.8127894535786276
0.812697290129985
0.8127117060426643
0.8127131282981149
0.8127275391473172
0.8127419467298643
0.8127563510468668
0.812664254009921
0.8126786638655692
0.8126930704562676
0.8126944936949305
0.8127088952292226
0.8127232935015591
0.8127376885130482
0.8127520802647972
0.8127664687579134
0.8127808539935034
0.8127952359726734
0.8127918973515367
0.8128062748260879
0.8128206490470807
0.8128350200156195
0.8128316784047136
0.8128330838727567
0.8128474485590366
0.8127555286847226
0.8127698988917867
0.8127842658495107
0.8127986295589965
0.8128129900213454
0.8128273472376587
0.8128417012090365
0.8128560519365791
0.8128703994213858
0.8128847436645557
0.8127929234066018
0.8127011238896144
0.812715482389453
0.8127298376466313
0.8127441896622476
0.8127585384373999
0.8127728839731853
0.8126811488847008
0.8126954999163084
0.8127098477091367
0.8127241922642818
0.8127385335828397
0.8127528716659053
0.8127672065145738
0.8127815381299394
0.8127829449728851
0.8127972715818588
0.8128115949604809
0.8128129979394474
0.8128273163165913
0.8128416314663315
0.8128559433897589
0.8128702520879639
0.812884557562037
0.8128988598130676
0.8129131588421448
0.8129274546503572
0.8129417472387931
0.81295603660854
0.8129703227606849
0.8129717059756587
0.8129859871478767
0.8129873682884761
0.8128958774750291
0.8128044072513907
0.8128187008194273
0.8128329911714512
0.8128472783085479
0.8128486741181379
0.8128629562780392
0.81287723522594
0.8128915109629239
0.8128001234968235
0.8128144046924691
0.8128286826777752
0.8128429574538241
0.8128572290216975
0.8128714973824772
0.8128857625372439
0.8127944475785225
0.8128087181830808
0.8128229855822022
0.8128372497769668
0.8128515107684539
0.8128657685577422
0.8128800231459105
0.8128814124598881
0.8128956620926042
0.8129099085271085
0.8129241517644776
0.8129383918057876
0.8128471938708756
0.8128614393499659
0.8128756816335695
0.8128899207227618
0.8129041566186171
0.8129183893222096
0.812827254973631
0.8128414931066863
0.8128557280480507
0.8128699597987974
0.8128841883599988
0.8128984137327272
0.8129126359180541
0.8129268549170506
0.8129410707307876
0.8129552833603351
0.8129694928067629
0.8128784649831365
0.8128926798482259
0.8129068915307638
0.8129211000318194
0.8129353053524605
0.8129495074937549
0.8128585430193795
0.8128727505710623
0.8128741360359691
0.8128883386650435
0.8129025381171513
0.8129167343933582
0.81293092749473
0.8129451174223312
0.8129593041772265
0.8129734877604797
0.81288262227621
0.8128968112589642
0.8129109970706417
0.8129251797123054
0.8129393591850177
0.8129535354898407
0.8129677086278358
0.8129690811666727
0.8129832494032773
0.8129846199003707
0.8129987832385487
0.8130001516955853
0.8130143101382983
0.8130284654206444
0.813042617543682
0.8130567665084686
0.8129660539382902
0.812875361607418
0.8128895244940163
0.8129036842213715
0.8129178407905405
0.8129319942025799
0.8129461444585458
0.8129475169531851
0.8129616623241591
0.8129630327832595
0.812964402936897
0.81297854169743
0.8129752343590356
0.8129766026953786
0.8129779707268676
0.8129921016768825
0.813006229479342
0.8130029208991782
0.8130170443508051
0.8130311646575976
0.8130452818206059
0.8130593958408796
0.8130607534397145
0.8130748625969058
0.8130889686141933
0.8131030714926254
0.8131171712332492
0.8130267243843913
0.8129362976549523
0.8129504112383938
0.812951779748361
0.812965888471978
0.8129799940585805
0.8129940965092143
0.8130081958249252
0.8130222920067584
0.8130363850557587
0.8130504749729704
0.8130645617594372
0.8129742413237829
0.8129883334484788
0.8130024224429826
0.813016508308337
0.8130178675036585
0.8130319485264692
0.8130460264229428
0.8130601011941203
0.8130741728410422
0.8130882413647487
0.8131023067662795
0.8130120923752038
0.8130261631038019
0.8129359771733413
0.8129500532228962
0.8129641261503374
0.8129781959567036
0.8129922626430329
0.813006326210363
0.8130203866597311
0.8130344439921742
0.8130484982087283
0.8130625493104294
0.8130765972983132
0.8129865156899265
0.8128964540398002
0.8129105157573369
0.8129245743600839
0.8129259401238726
0.8128359250712623
0.8128499872629019
0.8128513608302782
0.8127613839251608
0.8126714269374546
0.8126728198097914
0.8126742123738684
0.8126882831226608
0.8126896736678816
0.8127037395933564
0.812717802407245
0.8127191892264184
0.812733247221634
0.8127346320263831
0.8127486852058119
0.8127627352781925
0.8127641163643088
0.8127781616255374
0.8127922037824978
0.8128062428362192
0.81282027878773
0.8128343116380584
0.8128483413882321
0.8128623680392782
0.8128763915922237
0.8128904120480948
0.812891777512302
0.8129057931738661
0.8129198057411238
0.8129338152150994
0.8129478215968172
0.8129445494006147
0.812958551507043
0.8129725505238626
0.8129865464520961
0.8130005392927654
0.8130018911050606
0.8130158791673516
0.8130298641448346
0.8130438460385299
0.8129542149233233
0.8129682020733494
0.8129821861401286
0.81299616712468
0.8129975182270766
0.8130114944414588
0.8130254675763624
0.8129359075997622
0.8129498859820026
0.812951241437442
0.8129652150525201
0.8129791855903871
0.8129805373723734
0.8129945031476473
0.8129050155853855
0.8129063750841515
0.8129203444100981
0.8129217019229681
0.8129356664887111
0.8129496279819423
0.8129635864036757
0.8129775417549248
0.8129914940367026
0.8130054432500217
0.8130193893958941
0.8129300073170247
0.8129439586891962
0.8129579069944579
0.8129718522338212
0.8129857944082967
0.8129997335188945
0.8130136695666249
0.8130276025524971
0.81304153247752
0.813055459342702
0.8129661714600595
0.8129801035418098
0.8129940325642536
0.8130079585283987
0.8130218814352518
0.8130232243767442
0.8130245670234733
0.8130384835243991
0.8130523969714516
0.8130537359757742
0.8130676446971417
0.8130815503673471
0.8130954529873947
0.8131093525582876
0.8131232490810291
0.8131371425566216
0.8131510329860674
0.8131523600044152
0.8130632376501841
0.8130771316120811
0.8129880370326802
0.8130019361893502
0.8130032788148086
0.8130171732568225
0.8130310646551472
0.8130449530107824
0.8130588383247278
0.8129698140349737
0.812983704534856
0.812997591993578
0.8130114764121383
0.8129224962790079
0.8129363858766969
0.8129377340587186
0.8128487911994123
0.8128626843017821
0.8128640401032555
0.8128779284987337
0.8128918138565052
0.8128885774831592
0.81290245864022
0.8128135877034495
0.8128274740231102
0.8128413573071782
0.8128427142540706
0.8128440709043949
0.8128579478240908
0.8127691400072194
0.8127830220806248
0.8127969011213545
0.812810777130402
0.8128246501087606
0.8128385200574232
0.812852386977382
0.812866250869629
0.8128801117351558
0.8128939695749534
0.8129078243900124
0.812921676181323
0.8129355249498751
0.8129493706966578
0.8129632134226602
0.8129770531288707
0.8129908898162773
0.8129022321401796
0.812916073968532
0.8129174195144766
0.8128287988429935
0.8128426441494158
0.8127540509456938
0.8127679013804163
0.8127646897947379
0.8127785360521105
0.812779895555904
0.8127937371402618
0.8128075757093524
0.8128214112641609
0.8128352438056718
0.8128490733348699
0.8128628998527387
0.8128596810719589
0.8128610305593107
0.812874851261248
0.8128886689550885
0.8128900148476258
0.812801570715883
0.8128029257910198
0.8128167452965315
0.8128135343365915
0.812814887668515
0.8128287013649365
0.8128300527534335
0.8128438617974874
0.812755499599227
0.8127693137449183
0.8127831248878611
0.8127969330290339
0.8128107381694155
0.8128245403099837
0.8128258909760417
0.8128396884721295
0.8127514035054224
0.8127652060940904
0.8127620059609071
0.8127758044010808
0.8127895998451757
0.8127013682342503
0.8126131557770448
0.8126269643817967
0.8126407699895642
0.8126545726013233
0.8126683722180489
0.8126697379209296
0.8126835328989142
0.8126973248844956
0.8126091893975762
0.8126229864535904
0.8126367805177243
0.8126505715909509
0.812664359674243
0.8126781447685727
0.8126919268749119
0.812705705994232
0.8127194821275039
0.8126314301792777
0.8126327979607959
0.8126465775147386
0.8126603540838326
0.8126741276690478
0.8126878982713535
0.8127016658917182
0.8126136825999685
0.8126274552734217
0.8126412249654541
0.8126549916770336
0.8126518145520397
0.8125638842539926
0.8125776548648014
0.8125914224962484
0.8126051871493002
0.8126189488249234
0.8126327075240837
0.8126464632477468
0.8126602159968778
0.8126739657724414
0.8126877125754018
0.8127014564067232
0.8127151972673688
0.8127289351583018
0.8127426700804846
0.8127564020348796
0.8127701310224485
0.8127838570441528
0.8127975801009533
0.8127989256561663
0.8128126441222395
0.8128263596260009
0.8128400721684099
0.8128537817504254
0.8127660479369607
0.8127797625486619
0.8127811090101732
0.8127948190372503
0.8128085261060736
0.8128222302176005
0.812835931372788
0.8128496295725924
0.8128633248179702
0.8128770171098769
0.8128783519243526
0.8128920396440633
0.8129057244128804
0.8129070557016237
0.8129207359025353
0.8129344131551277
0.8129480874603541
0.8129617588191669
0.8129754272325183
0.8129890927013601
0.8129904140076253
0.8129028638876589
0.8129165327555465
0.8129301986800949
0.8129438616622545
0.8129575217029754
0.8129588455539786
0.8129725010419689
0.8129861535910832
0.8129998032022698
0.8130134498764773
0.8130270936146533
0.8130407344177453
0.8130543722867002
0.8130556845836231
0.8130693179121582
0.81308294830911
0.8130965757754238
0.8130978829715538
0.8131115059033024
0.8131251259069625
0.813138742983478
0.8131523571337925
0.8131536576348924
0.813167267258088
0.8131808739576263
0.8131821709770028
0.8131957731536549
0.8132093724091909
0.8132229687445517
0.813236562160678
0.8132378525062353
0.8132514414068958
0.8132527298786673
0.8132663142664858
0.8132798957391998
0.8132934742977473
0.8133070499430661
0.8133083317591586
0.8133219028990344
0.8133354711282098
0.8133367494844445
0.8133503132123823
0.8133638740321453
0.8133774319446684
0.8133909869508865
0.8134045390517342
0.8134180882481453
0.8134316345410536
0.813445177931392
0.8134587184200935
0.8134722560080906
0.8134857906963152
0.8133986750622719
0.813412214730855
0.8134257515001516
0.8134392853710927
0.8134528163446089
0.8134663444216309
0.8134798696030884
0.8134811299082536
0.8134946506133737
0.813508168425436
0.8135216833453692
0.8134346663720731
0.8134481862622964
0.813461703260874
0.8134752173687332
0.8134887285868014
0.8135022369160054
0.8135157423572714
0.8135292449115258
0.8135427445796939
0.813556241362701
0.8135530079978378
0.813566500800398
0.8135799907201886
0.8135934777581335
0.8135947235066772
0.8136082060906642
0.8136094500004647
0.8136106936446428
0.8136241702055819
0.8136376438893729
0.8135508002941237
0.8135520496667042
0.8135655267332172
0.8135790009237025
0.8135924722390804
0.8135937166330566
0.8135949607615622
0.8136084260643778
0.813621888495208
0.813635348054972
0.8136365872140846
0.8136500423369787
0.8136634945912824
0.8136769439779131
0.8136903904977876
0.8136036800981182
0.8136171315589453
0.8136305801534905
0.8136440258826699
0.8136574687473991
0.8136709087485935
0.8136843458871676
0.8136977801640363
0.8137112115801134
0.8137124408156923
0.8137258678115561
0.8137392919490919
0.8137527132292123
0.8137661316528296
0.8137795472208554
0.8137929599342015
0.8138063697937788
0.813819776800498
0.8138331809552692
0.8138465822590026
0.8138599807126077
0.8138733763169935
0.8137868492729453
0.8138002498034744
0.8138136474852513
0.8138270423191843
0.8138237977004052
0.8138371886091567
0.813750720569568
0.813764116396551
0.8137775093775966
0.8137908995136118
0.813804286805503
0.813817671254176
0.813831052860537
0.8138444316254908
0.8138578075499424
0.8138711806347966
0.813784800759968
0.8137981787541525
0.8138115539092041
0.8138083160976072
0.8138216873392646
0.8138350557441253
0.8138484213130919
0.8138617840470665
0.8138751439469513
0.8138719014525881
0.8137856130830533
0.8137989768090024
0.8138123377018528
0.8138256957625056
0.813839050991861
0.8138524033908192
0.81386575296028
0.8138790997011424
0.8137928836948181
0.8138062353266649
0.8138195841303754
0.8138329301068478
0.8137467555060317
0.8137601063672762
0.8137734544017451
0.8137867996103361
0.8137880136896929
0.8138013545327737
0.813802566814979
0.8138159032950494
0.8138292369531815
0.8138425677902711
0.8138558958072131
0.8138692210049026
0.8138338375831746
0.8138471622952798
0.8138604841897252
0.8138738032674047
0.8138871195292116
0.8138010940435833
0.813715086741317
0.8137284155538731
0.8137417415496896
0.8137550647296591
0.8137562798529048
0.8137695986825348
0.81377081201404
0.813784126495817
0.8136981936419104
0.8137115129795007
0.8137127319309782
0.8136268338277447
0.8136401564798591
0.8136534763198043
0.8136667933484705
0.8136801075667476
0.8136934189755252
0.8136075772813617
0.8135217536972603
0.8135350775962438
0.8135483986848712
0.8135617169640313
0.8135750324346129
0.8135762641045065
0.813589575234156
0.8136028835576223
0.8136041119026705
0.8135183700845756
0.813531681704162
0.8135449905186448
0.8135582965289107
0.8135715997358454
0.8135728305997212
0.8135861294737982
0.8135994255469328
0.8136127188200099
0.8136260092939139
0.8135403554346347
0.8134547196077468
0.8134680225148463
0.8134813226219234
0.8133957200414096
0.813409024957226
0.813422327073481
0.8134356263910579
0.8134489229108403
0.8133633687540344
0.8133766700760667
0.813377919366424
0.8133912163615448
0.8134045105608297
0.8134178019651606
0.8133323050341152
0.8133456012332668
0.8133424433495315
0.813343695317381
0.8133569861289637
0.8133702741480656
0.813383559375567
0.8133968418123473
0.8134101214592857
0.8134233983172612
0.8134246408648311
0.8133392419524045
0.8133404930734858
0.8133537716655806
0.8133670474703975
0.8133803204888139
0.813393590721707
0.8134068581699536
0.8133215238373719
0.8133347960618681
0.8133316452734841
0.8133449136525808
0.8133581792488799
0.8133714420632567
0.8133847020965862
0.8133979593497431
0.8134112138236017
0.8134080573374666
0.8134213079749244
0.8134345558353442
0.8134478009195988
0.8134610432285605
0.8134742827631019
0.8134875195240947
0.8135007535124101
0.8135139847289196
0.8135108204561321
0.8135240478479763
0.8135372724702661
0.8135504943238713
0.8135637134096613
0.8135769297285049
0.8135901432812709
0.8136033540688276
0.8136165620920428
0.8136297673517843
0.813642969848919
0.813656169584314
0.8136693665588358
0.8136825607733501
0.8136957522287231
0.81370894092582
0.8137221268655059
0.8137353100486453
0.8137484904761026
0.8137453079794084
0.8137584846076196
0.8137716584823821
0.813686642638412
0.8136998212655218
0.8136148306846501
0.8136160466210145
0.8136172623034238
0.8135323069664391
0.8135454948274742
0.813558679935015
0.8135718622899236
0.8135850418930622
0.8135982187452923
0.8136113928474747
0.8136245642004707
0.8136377328051404
0.8136508986623442
0.8136640617729417
0.8136772221377923
0.813690379757755
0.8137035346336886
0.8137166867664513
0.813729836156901
0.8137266635668302
0.8137398091762105
0.8137529520454949
0.8137660921755403
0.813767289563182
0.8137804254613271
0.8136956478360057
0.8137087884601852
0.81372192634702
0.8137350614973651
0.8137481939120754
0.8136634637794316
0.8136766009138595
0.813689735313094
0.8136909394024102
0.8136921432410833
0.8136074630305264
0.8136205991571581
0.813621809938785
0.8136349418395363
0.8136480710081747
0.8136492785544994
0.8136461216019308
0.8136592455119099
0.8136723666925743
0.8136854851447751
0.8136008936607181
0.8136140168152192
0.8136271372416971
0.8136402549410027
0.8136533699139862
0.8136664821614972
0.8136328870448326
0.8136459986958732
0.8136591076229807
0.8135745979524757
0.813571453345731
0.8135845659300109
0.8135976757912953
0.8136107829304325
0.8136238873482701
0.8136369890456556
0.813633839921687
0.8136469378668966
0.8136600330938442
0.8136731256033759
0.8136743274184781
0.8136874157289077
0.813700501324202
0.8137135842052055
0.8137266643727629
0.8137235088890669
0.8137365853153055
0.8137496590302801
0.8137627300348338
0.8137639214414817
0.813776988258615
0.8137900523675996
0.8138031137692775
0.8138043004982046
0.8137199946554098
0.8137330592550892
0.8137461211484818
0.8137591803364284
0.8136749140860052
0.8136879779424842
0.8137010390939511
0.8137140975412457
0.813727153285208
0.8137402063266772
0.813655994362864
0.8136690520662578
0.8136821070675918
0.8136833045964875
0.8136845018776273
0.813697551229932
0.8137105978830224
0.8137236418377356
0.8137366830949089
0.8137378742382381
0.8137509113276334
0.8136667940120114
0.8136798357531947
0.8136928747986895
0.8137059111493314
0.8137189448059559
0.8137201369204891
0.8137331664146048
0.8137461932169544
0.8136621458927221
0.8136633433806371
0.8135793219697138
0.813495317909624
0.8135083625433274
0.8134243831521285
0.8134374324148048
0.8134386523538035
0.8133547061564502
0.8133677585693905
0.8133808082888903
0.813393855315783
0.8134068996509021
0.8134199412950804
0.8134329802491508
0.8133490952352033
0.8133621388054987
0.8133751796861209
0.8133882178779018
0.8134012533816728
0.8134142861982652
0.8134155067625417
0.813428535424248
0.8134415614010163
0.8134545846936764
0.813467605303058
0.8134806232299902
0.8134936384753018
0.8135066510398213
0.8135196609243771
0.8135326681297967
0.8135456726569079
0.8135586745065376
0.8135716736795129
0.8135846701766599
0.8135976639988051
0.8136106551467739
0.8136236436213921
0.8136366294234846
0.8136496125538762
0.8136625930133914
0.8136755708028542
0.8136885459230885
0.8137015183749174
0.8137144881591644
0.8137274552766519
0.8137404197282025
0.8137533815146382
0.8137663406367805
0.8137792970954512
0.813792250891471
0.8138052020256608
0.8137215976284936
0.8136380104073709
0.8136509733931508
0.8136639337163066
0.8136768913776584
0.8136780804658601
0.8136910340140628
0.8137039849026725
0.813716933132508
0.8137298787043881
0.8137428216191311
0.813755761877555
0.8137686994804776
0.8137816344287161
0.8137945667230874
0.8138074963644083
0.813820423353495
0.8138333476911637
0.8138462693782299
0.8138591884155089
0.8137757499094175
0.8137886735270548
0.8137052593538764
0.8137181875470307
0.8137193700879025
0.8137322941856453
0.8136489199751755
0.8136618486423188
0.8136747746606877
0.8136876980310964
0.8136888829679402
0.8137018022466901
0.8137147188796733
0.8137276328677023
0.8137405442115899
0.8137534529121476
0.8137663589701875
0.813683075134452
0.8136959857530385
0.8137088937295254
0.813721799064724
0.8137347017594448
0.8137476018144981
0.8137604992306939
0.8136772756165365
0.8136901775865073
0.8137030769180383
0.8137042582230639
0.8136210743896737
0.8136339768291678
0.8136468766312049
0.8136597737965937
0.8136726683261425
0.8136855602206591
0.8136984494809514
0.8137113361078263
0.8137242201020911
0.8137371014645525
0.8137499801960164
0.8137628562972893
0.8137757297691764
0.8137886006124834
0.813801468828015
0.8138143344165761
0.8138271973789708
0.8138400577160033
0.8138412227531112
0.8138540790348383
0.8138669326933698
0.8138797837295085
0.8138926321440567
0.8139054779378168
0.8138224771752287
0.8137394933394813
0.8137523508177257
0.8137652056744025
0.8137780579103133
0.8137909075262598
0.8137920761477281
0.8137932445310182
0.8137944126762028
0.8138072553891202
0.813820095485348
0.8138212605384079
0.8138340965925351
0.8138469300321286
0.813859760857987
0.8138725890709084
0.8138854146716913
0.8138025595953733
0.8138153897134887
0.8138282172198751
0.8138410421153301
0.8138422038512879
0.8138550247137329
0.8138678429673952
0.8137850486802164
0.8137978714440534
0.8137947690547291
0.8138075882219117
0.8138204047819828
0.8138332187357376
0.8138460300839709
0.8138588388274778
0.8137761127816527
0.8136934035517736
0.813706223901002
0.8137190416447333
0.8137318567837615
0.813649185661463
0.8136620052931473
0.8136748223205386
0.8136876367444305
0.8136050036951012
0.8136178226061761
0.8136306389141622
0.8136434526198522
0.8136562637240387
0.8136690722275137
0.8136818781310692
0.8135993043662904
0.8136121147504197
0.8136249225350393
0.8136377277209401
0.8136346497590703
0.8136474513606731
0.8136602503656021
0.8136571710561246
0.8136699664798627
0.8136711413206711
0.8136839327337531
0.8136967215535428
0.8136978933252659
0.813710678137938
0.8137234603594441
0.8136410078860061
0.8136537945761859
0.8136665786756069
0.813667752788522
0.8136805328844575
0.813681705346326
0.8136944814409705
0.8137072549483135
0.8137200258691409
0.8137211938581573
0.8137339607825527
0.8137467251225504
0.8137594868789353
0.8137722460524913
0.8137850026440029
0.8137977566542535
0.8138105080840264
0.8138232569341051
0.8138360032052718
0.8138487468983093
0.8138614880139997
0.8138742265531248
0.8138869625164659
0.8138996959048044
0.813817425643417
0.8138301634859799
0.8138428987539409
0.8138440522020634
0.8138567834931373
0.8138579353054105
0.8138706626217712
0.813883387366957
0.8138802979610628
0.8138930191630421
0.8139057377958602
0.8139184538602953
0.8139311673571251
0.8139438782871274
0.8139565866510796
0.8139692924497584
0.8139819956839406
0.813983133466553
0.8139958327407427
0.813913710481588
0.813831604791032
0.8138443155067038
0.8138570236584388
0.8138697292470131
0.8138824322732018
0.8138951327377801
0.8139078306415226
0.813920525985204
0.8139332187695982
0.8139459089954793
0.8139585966636205
0.813971281774795
0.8139724189173239
0.8139851000800322
0.8139977786878574
0.8140104547415714
0.814023128241946
0.8140357991897524
0.8140369291486875
0.8140495961554144
0.8140622606116518
0.8140633875656241
0.8140760480842345
0.8140771734237363
0.8140898300068636
0.8141024840428823
0.8141151355325611
0.8141277844766686
0.8141404308759729
0.8141530747312419
0.8141657160432433
0.8140838409712357
0.8140964867026574
0.8141091298912013
0.8141217705376343
0.8141344086427231
0.8141355266458119
0.8141481608280546
0.8141607924710184
0.8141734215754687
0.8141860481421707
0.8141871603958608
0.8141997830457418
0.8142124031599356
0.8141306302963061
0.8141317476683765
0.8141328648160524
0.8141454865806251
0.8141581058109615
0.8141707225078245
0.8140890030736674
0.8140901239506545
0.8141027436712777
0.8140996524045645
0.8141122686368868
0.81403059605777
0.814043216686108
0.8140558347827254
0.8140684503483836
0.814081063383844
0.814093673889868
0.8141062818672162
0.814118887316649
0.814131490238927
0.8141440906348095
0.8141566885050567
0.8141692838504275
0.8140877037618655
0.8141003034949782
0.8141129007036002
0.8141254953884902
0.8141380875504064
0.814150677190107
0.8141475873145231
0.8141601734818051
0.8141727571288294
0.8141853382563529
0.8141864465729812
0.814199023811835
0.8142115985332269
0.814224170737913
0.8142367404266484
0.8142378430460528
0.8141563866792015
0.8141689593763387
0.814170068444352
0.814182637258385
0.8141952035586553


==> data/MobileNet/RAMobileNet_H1.txt <==
0.9243
0.46215
0.6162
0.693225
0.73944
0.77025
0.7922571428571429
0.8087624999999999
0.8215999999999999
0.7394399999999999
0.7562454545454546
0.77025
0.7110000000000001
0.7262357142857143
0.7394400000000001
0.7500375000000001
0.7602882352941178
0.7694000000000002
0.7767473684210529
0.7841250000000002
0.7908000000000002
0.7961727272727274
0.8017434782608696
0.80685
0.8115479999999999
0.8158846153846153
0.8193333333333332
0.7900714285714284
0.7946999999999999
0.7990199999999998
0.7732451612903224
0.7774874999999998
0.7819363636363634
0.7589382352941174
0.7636628571428569
0.7681249999999997
0.7723459459459456
0.7759421052631575
0.7793538461538458
0.7598699999999996
0.7638804878048777
0.7676999999999997
0.771341860465116
0.7748181818181816
0.7781399999999998
0.7813173913043477
0.7843595744680851
0.7872750000000001
0.7900714285714286
0.7927560000000001
0.7953352941176473
0.7978153846153848
0.8002018867924531
0.8025000000000003
0.8047145454545458
0.8068500000000004
0.7926947368421056
0.7947000000000003
0.7812305084745765
0.7836150000000004
0.785670491803279
0.7879064516129036
0.7898285714285718
0.7919296875000004
0.7939661538461542
0.7959409090909095
0.7840611940298512
0.7725308823529415
0.7747304347826092
0.7768671428571433
0.7789436619718315
0.7809625000000006
0.7829260273972608
0.7848364864864871
0.7866960000000006
0.7885065789473691
0.7782662337662344
0.7801384615384622
0.7819632911392411
0.7837425000000007
0.7854777777777785
0.7871707317073178
0.7888228915662658
0.790435714285715
0.7920105882352949
0.7935488372093031
0.7950517241379318
0.7965204545454554
0.7979561797752818
0.7991244444444452
0.8005000000000008
0.8016793478260879
0.8029978494623664
0.8042882978723414
0.8055515789473693
0.8067885416666676
0.807842268041238
0.8090306122448989
0.8101949494949505
0.8113360000000011
0.8124544554455456
0.8135509803921579
0.8146262135922341
0.8156807692307703
0.8167152380952392
0.8175858490566049
0.8185831775700946
0.8195620370370382
0.8120431192660562
0.8046609090909103
0.8057387387387399
0.8067973214285725
0.8077017699115057
0.80872456140351
0.8097295652173925
0.8107172413793116
0.8115572649572662
0.8125127118644081
0.8134521008403374
0.8066733333333346
0.8075190082644641
0.8083508196721325
0.8091691056910583
0.8100975806451627
0.8108888000000014
0.8116674603174617
0.8125543307086629
0.8134273437500015
0.8142868217054279
0.8151330769230785
0.815966412213742
0.8167871212121227
0.8174804511278211
0.8181634328358225
0.8189496296296312
0.8197242647058839
0.8204875912408774
0.8212398550724653
0.8218712230215843
0.8226028571428587
0.8232156028368811
0.823927464788734
0.8246293706293722
0.8253215277777795
0.8196296551724155
0.8203465753424675
0.8210537414966003
0.8155060810810827
0.8161335570469815
0.8168546666666684
0.8175662251655647
0.8121875000000017
0.8129202614379102
0.8136435064935081
0.8143574193548404
0.8150621794871812
0.8157579617834412
0.8163481012658245
0.8112138364779891
0.8119206250000015
0.8126186335403741
0.8133080246913594
0.8138950920245412
0.8145682926829281
0.8152333333333345
0.8158903614457842
0.8165395209580848
0.8171809523809533
0.8178147928994092
0.8130041176470597
0.8136549707602347
0.8142982558139542
0.8149341040462434
0.8155626436781614
0.8161840000000005
0.8115465909090914
0.8121836158192095
0.8128134831460677
0.8134363128491623
0.8140522222222224
0.8146613259668509
0.8152637362637364
0.81585956284153
0.8114255434782609
0.8120356756756756
0.8126392473118278
0.8132363636363634
0.8138271276595742
0.8143306878306875
0.8148289473684207
0.8154020942408373
0.815889583333333
0.8164512953367871
0.8170072164948449
0.8175574358974353
0.8181020408163259
0.8186411167512683
0.8191747474747467
0.8150582914572857
0.8156044999999992
0.81614527363184
0.816680693069306
0.8172108374384227
0.8176607843137245
0.818180975609755
0.818621844660193
0.8190584541062791
0.8194908653846142
0.8199923444976064
0.8160876190476178
0.816600473933648
0.8171084905660364
0.8176117370892005
0.8137911214953257
0.8143051162790683
0.8148143518518504
0.8152483870967727
0.8156784403669709
0.8161744292237427
0.8166659090909075
0.817152941176469
0.8176355855855839
0.8181139013452897
0.8185879464285696
0.8190577777777759
0.8195234513274318
0.8199850220264298
0.8204425438596471
0.8208960698689937
0.821345652173911
0.8217913419913399
0.8182491379310324
0.8187042918454914
0.8191555555555534
0.819602978723402
0.8200466101694892
0.820486497890293
0.8170390756302498
0.8174878661087843
0.8179329166666643
0.8183107883817403
0.8149293388429728
0.8153794238683103
0.8158258196721286
0.8162061224489771
0.816645528455282
0.817019433198378
0.8173903225806426
0.8141076305220858
0.8145483999999974
0.8149856573705153
0.8154194444444418
0.8158498023715388
0.8162767716535405
0.81670039215686
0.8171207031249972
0.8175377431906586
0.8143689922480591
0.8147934362934334
0.8152146153846125
0.8156325670498055
0.8160473282442718
0.8164589353612137
0.8168674242424212
0.8172728301886761
0.8142003759398465
0.8146127340823939
0.8149649253731313
0.8153713754646809
0.8157748148148116
0.8161188191881886
0.8165165441176438
0.8169113553113521
0.8173032846715296
0.817636727272724
0.8180231884057938
0.8184068592057728
0.8187877697841692
0.819165949820785
0.8195414285714251
0.8198597864768649
0.8202301418439681
0.8205978798586537
0.8209630281690105
0.8213256140350841
0.8184538461538425
0.81882264808362
0.8191888888888852
0.8195525951557057
0.8199137931034446
0.820219931271474
0.82057636986301
0.8209303754266174
0.8212819727891119
0.8216311864406741
0.8219780405405367
0.822322558922555
0.8226647651006672
0.8230046822742435
0.8233423333333294
0.8236777408637834
0.8240109271523138
0.8212914191419102
0.818589802631575
0.8159059016393403
0.8162601307189502
0.8166120521172598
0.8169616883116843
0.8173090614886691
0.8146725806451572
0.815025080385848
0.8153753205128164
0.815723322683702
0.8160691082802506
0.8164126984126943
0.8167541139240466
0.8170451104100905
0.814475786163518
0.8147721003134756
0.815066562499996
0.8154068535825505
0.8156975155279463
0.816033746130027
0.816367901234564
0.8138559999999961
0.8141947852760698
0.8144847094801185
0.8120015243902401
0.8123428571428534
0.8126821212121176
0.810226888217519
0.8105704819277072
0.8081363363363328
0.8084841317365234
0.8088298507462651
0.8091279761904727
0.8067270029673556
0.8070748520710025
0.8074206489675483
0.8077644117647026
0.808106158357768
0.8084459064327454
0.8087390670553903
0.8090749999999969
0.8094089855072433
0.8097410404624247
0.810071181556193
0.8103994252873534
0.8107257879656132
0.811050285714283
0.8113729344729317
0.8116937499999973
0.8120127478753515
0.8123299435028223
0.8126022535211241
0.8129160112359525
0.8132280112044793
0.8135382681564222
0.8138467966573792
0.8141536111111087
0.8144587257617706
0.8147621546961303
0.8150639118457278
0.8153640109890089
0.8156205479452033
0.8159174863387957
0.8162128065395075
0.8165065217391284
0.8167986449864479
0.8170891891891873
0.8173781671159012
0.8176655913978477
0.8179104557640733
0.8181949197860945
0.818477866666665
0.8187593085106366
0.8190392572944281
0.8168724867724851
0.8171559366754602
0.8174378947368406
0.8176782152230956
0.8179172774869095
0.8181950391644893
0.8184315104166652
0.818706493506492
0.8189800518134701
0.8192521963824275
0.8195229381443285
0.8197922879177365
0.8200602564102552
0.8203268542199477
0.8205920918367335
0.8208559796437648
0.8211185279187807
0.819039746835442
0.8192669191919181
0.8195314861460947
0.8197947236180895
0.820056641604009
0.8203172499999991
0.8205765586034904
0.8207965174129345
0.8210533498759297
0.8190210396039596
0.8192809876543202
0.819539655172413
0.8197970515970509
0.8200531862745092
0.8203080684596571
0.8205617073170726
0.8208141119221406
0.8210652912621355
0.8213152542372877
0.8215640096618353
0.8218115662650599
0.8220579326923073
0.8223031175059949
0.8225471291866027
0.8227899761336513
0.8230316666666665
0.8232722090261281
0.8234753554502369
0.8237137115839243
0.8239509433962263
0.8241870588235294
0.8244220657276995
0.8246559718969555
0.824888785046729
0.8251205128205129
0.8253155813953489
0.8255452436194897
0.8236342592592594
0.823866743648961
0.8240981566820279
0.8243285057471267
0.8245577981651379
0.8247860411899317
0.8249783105022834
0.8252045558086564
0.8254297727272731
0.8256539682539686
0.825842533936652
0.8260647855530479
0.8242042792792798
0.8244292134831466
0.8246531390134534
0.8248760626398216
0.8250979910714291
0.8252848552338535
0.8255048888888895
0.825723946784923
0.823897123893806
0.8241187637969102
0.824339427312776
0.8245591208791216
0.8247778508771938
0.8249956236323859
0.825212445414848
0.825428322440088
0.8256432608695661
0.8258572668112808
0.8260703463203473
0.8242861771058325
0.824501724137932
0.8247163440860226
0.824930042918456
0.8251428265524636
0.825354700854702
0.8255656716417922
0.8257431914893628
0.8259524416135893
0.8242025423728825
0.8243818181818193
0.8245926160337564
0.8247703157894749
0.8249794117647071
0.8251876310272549
0.8253629707112983
0.8255695198329867
0.8257752083333346
0.8259800415800429
0.8261840248962669
0.826387163561078
0.8265578512396707
0.8267593814433003
0.8269286008230466
0.8252305954825475
0.8254336065573784
0.8256357873210648
0.8258371428571443
0.8260376782077408
0.8262373983739852
0.8264363083164316
0.8266034412955481
0.8267698989899005
0.826966532258066
0.8271623742454745
0.8273267068273108
0.8275210420841699
0.8277146000000016
0.8279073852295425
0.8280994023904399
0.82829065606362
0.8284811507936525
0.8286708910891106
0.8288598814229267
0.8290481262327435
0.8292055118110254
0.8293923379174871
0.8295484313725509
0.8297338551859118
0.8299185546875019
0.8301025341130623
0.8302560311284065
0.8304386407767009
0.8305908914728701
0.8307425531914913
0.8308936293436312
0.8310441233140673
0.8311940384615403
0.8313727447216909
0.8315214559386991
0.8316988527724684
0.8318755725190858
0.8320224761904781
0.8304406844106482
0.8306187855787495
0.830796212121214
0.8309729678638961
0.8311490566037756
0.8312956685499078
0.8314704887218065
0.8316446529080695
0.8318181647940095
0.8319910280373852
0.8321632462686588
0.832306331471138
0.8324773234200764
0.8326476808905402
0.8328174074074095
0.8329865064695031
0.8331549815498177
0.8316206261510151
0.831790992647061
0.830264770642204
0.8304369963369985
0.8306085923217573
0.8307516423357687
0.830922040072862
0.8310640000000022
0.8312332123412001
0.8314018115942052
0.8315698010849932
0.8317095667870059
0.8318763963963988
0.8320151079136714
0.8321807899461424
0.8323458781362031
0.8325103756708432
0.8326742857142881
0.8328376114082021
0.8330003558718886
0.8331625222024892
0.8333241134751799
0.8334851327433653
0.8336455830388718
0.8338054673721367
0.833964788732397
0.8341235500878761
0.8342817543859675
0.8344126094570955
0.834569755244758
0.834699650959863
0.8348557491289226
0.8350113043478288
0.8351663194444472
0.8353207972270391
0.8354747404844318
0.8356281519861859
0.8357810344827614
0.8359333907056827
0.8360852233677004
0.8362365351629532
0.8363873287671262
0.8365376068376098
0.8366612627986377
0.8368105621805821
0.8369593537414995
0.8370816638370149
0.8372294915254267
0.8373768189509336
0.8375236486486517
0.8376699831365966
0.837815824915828
0.8379611764705913
0.8381060402684595
0.8382504187604721
0.8383687290969931
0.8385121869783003
0.8371146666666698
0.8372597337770414
0.8374043189368803
0.8375484245439502
0.8376920529801357
0.8378352066115735
0.8379778877887821
0.8381200988467907
0.8382618421052664
0.8384031198686405
0.8385439344262329
0.8386842880523765
0.8373138888888922
0.837455791190868
0.8375972312703617
0.8377382113821172
0.8378787337662372
0.8380188006483017
0.8381584142394857
0.8382728594507305
0.8384116129032293
0.8385499194847056
0.8386631832797462
0.8388006420545782
0.8389376602564138
0.8390742400000035
0.839210383386585
0.8393460925039908
0.8394813694267552
0.8381467408585092
0.8382834920634957
0.8384198098256772
0.8370931962025353
0.8372067930489768
0.8373441640378585
0.8374811023622084
0.8376176100628968
0.8377536891679785
0.8378893416927937
0.8365780907668269
0.8367151562500037
0.8368517940717667
0.8369880062305334
0.8371237947122899
0.837259161490687
0.8359610852713216
0.8360978328173413
0.8362341576506994
0.8363700617283989
0.8365055469953814
0.8366406153846193
0.8367752688172082
0.836909509202458
0.8370433384379825
0.8371767584097899
0.8358986259542025
0.8360333841463454
0.8361677321156813
0.8363016717325268
0.8364352048558462
0.8365683333333375
0.8353027231467515
0.83543716012085
0.8355711915535486
0.8357048192771126
0.8358380451127861
0.8359708708708751
0.8361032983508287
0.8362353293413216
0.8363669656203331
0.8364982089552281
0.8366290611028359
0.8353840773809567
0.8354934621099597
0.8342538575667698
0.8330179259259302
0.8317856508875782
0.8319223042836084
0.8320585545722756
0.832194403534614
0.8323298529411808
0.8324649045521335
0.8325995601173064
0.8327338213762855
0.8328676900584839
0.8330011678832161
0.8331342565597711
0.8332669577874863
0.8333992732558184
0.8335089985486256
0.8336405797101494
0.833771780028948
0.8339026011560738
0.8340109668109713
0.8341410662824252
0.834270791366911
0.8344001436781654
0.8345291248206644
0.8346577363896893
0.8347859799713923
0.8349138571428617
0.8350413694721872
0.8351685185185231
0.8352953058321526
0.8354217329545501
0.8342367375886571
0.8343643059490131
0.8344698727015605
0.8345751412429425
0.8347016925246873
0.8348278873239483
0.8336537271448711
0.8337595505618024
0.8338650771388545
0.8339703081232539
0.8340966433566479
0.8329317039106191
0.8330591352859181
0.833186211699169
0.8333129346314372
0.8334393055555602
0.8322833564493806
0.8324108033241044
0.8325378976486907
0.8313879834254191
0.8315161379310392
0.8316439393939441
0.8305000000000047
0.8306288461538509
0.8307363511659855
0.8308645205479499
0.8309714090287325
0.8310989071038298
0.8312260572987769
0.831352861035427
0.8314793197278959
0.8316054347826135
0.8317312075983766
0.8318359078590833
0.8319610284167842
0.8308367567567615
0.8309628879892086
0.8298429919137514
0.8299701211305567
0.8300969086021553
0.8302233557047028
0.8303494638069754
0.8304752342704199
0.8306006684492028
0.8307257676902586
0.8308505333333382
0.8309749667110569
0.8310990691489412
0.8312228419654765
0.8313462864721536
0.8314491390728527
0.8315719576719627
0.8316944517833603
0.8318166226912979
0.8319384716732593
0.832060000000005
0.8321611038107803
0.8310690288713961
0.8311912188728753
0.8312930628272301
0.8314146405228808
0.8315359007832949
0.8316568448500703
0.8317774739583385
0.8318977893368061
0.8320177922077974
0.8309386511024694
0.8310595854922331
0.8311802069857749
0.8313005167958708
0.8314205161290374
0.8315402061855722
0.8316398970399022
0.8317589974293111
0.8318777920410835
0.8319962820512873
0.8320948783610808
0.8322127877237904
0.8323303959131597
0.8324477040816379
0.8325647133758014
0.8326814249363921
0.8327978398983534
0.8329139593908682
0.8330297845373944
0.8331453164557016
0.8332605562579067
0.8333755050505104
0.8334901639344315
0.8336045340050432
0.8337186163522067
0.8338324120603069
0.8339459222082864
0.8340591478696796
0.8341720901126463
0.8342847500000055
0.8343971285892688
0.8344901496259406
0.8346019925280254
0.8347135572139358
0.8348248447205024
0.83493585607941
0.8339012391573785
0.8340131188118867
0.8341247218788683
0.8342360493827216
0.8343471023427922
0.8344578817734046
0.8334314883148887
0.833543120393126
0.8325203680981651
0.8326328431372605
0.831613708690336
0.83172701711492
0.8318213675213731
0.8319154878048836
0.8320280146163271
0.8321402676399082
0.8322522478736386
0.8323639563106853
0.8313550303030359
0.8314675544794246
0.8315798065296308
0.8316917874396191
0.8318034981905967
0.8308013253012104
0.8309138387485014
0.831007692307698
0.831101320528217
0.8312130695443701
0.8313062275449158
0.8314174641148382
0.8315284348865051
0.8316391408114615
0.8317313468414836
0.8318415476190533
0.8319332936979842
0.8320429928741149
0.8310559905100887
0.8311664691943185
0.8312766863905382
0.8313866430260104
0.8314963400236185
0.8316057783018925
0.8306262661955298
0.8307364705882411
0.8308464159812043
0.8309561032863907
0.8310475967174735
0.8311388758782259
0.8312478362573157
0.8313565420560806
0.8314649941657001
0.8315731934731992
0.8316811408614726
0.8317710465116337
0.8318607433217247
0.8319679814385208
0.832074971031292
0.8321817129629687
0.8322882080924914
0.8323944572748326
0.8325004613610208
0.8326062211981625
0.8316481012658287
0.8317545977011552
0.8318608495981689
0.831966857798171
0.8310138602520104
0.8300630434782668
0.8301707428571488
0.8302781963470378
0.829331470923609
0.8294396355353134
0.8295301478953415
0.8296204545454604
0.829710556186158
0.8298178004535206
0.8299248018120103
0.8300315610859788
0.8301380790960511
0.8302270880361232
0.8303331454340532
0.8304389639639699
0.8305273340832454
0.8306326966292193
0.8307378226711619
0.8308255605381225
0.83093023516238
0.8310346756152185
0.8301061452514026
0.8301941964285773
0.8302991081382445
0.8304037861915426
0.82948008898777
0.8295854444444504
0.8296905660377418
0.8297954545454604
0.8299001107419771
0.830004535398236
0.829087403314923
0.8291924944812422
0.8292973539140082
0.8294019823788606
0.8295063806380698
0.8296105494505555
0.8297144895719051
0.829818201754392
0.8289093099671473
0.8290136761488025
0.8281076502732301
0.8281959606986959
0.8272928026172361
0.8273818082788731
0.8274706202393967
0.8275758695652233
0.8276808903365966
0.827785683297186
0.8268888407367341
0.8269942640692701
0.8270994594594655
0.8272044276457944
0.8273091693635444
0.8274136853448336
0.8265230355220728
0.8266281720430169
0.826733082706773
0.8268377682403495
0.8269422293676374
0.827046466809428
0.8271504812834286
0.8272542735042796
0.8263713980789816
0.8264757995735669
0.8265636847710391
0.8266676595744742
0.8267714133900168
0.8268749469214499
0.8269620360551493
0.8270651483050909
0.827151851851858
0.8272383720930294
0.8273408658922976
0.8274431434599218
0.8275452054794582
0.8266741052631641
0.8267606729758211
0.826863130252107
0.826965372507876
0.8270674004192934
0.8271692146596921
0.8272548117154873
0.8273562173458787
0.8264925887265198
0.8265945776850948
0.8266963541666729
0.8267979188345536
0.8268992723492785
0.8269845275181785
0.8270854771784294
0.8271862176165865
0.8272709109730911
0.8273712512926639
0.8274713842975269
0.8275713106295212
0.8276710309278413
0.8277705458290485
0.8278698559670845
0.8279689619732848
0.8271188911704375
0.8272185641025703
0.8273180327868915
0.8274016376663318
0.8275007157464276
0.8275995914198224
0.8276982653061288
0.8277967380224324
0.8278950101833057
0.8279930824008201
0.8280909552845592
0.8281886294416307
0.8282861054766798
0.828383383991901
0.8284804655870509
0.8285773508594604
0.8286740404040468
0.8287705348133263
0.8279350806451677
0.8280321248741253
0.8271990945674108
0.8272966834170918
0.8273940763052273
0.8265641925777396
0.8257359719438943
0.825834634634641
0.8259331000000064
0.826031368631375
0.826129441117771
0.8262273180458689
0.8263250000000065
0.8264072636815986
0.8255857852882769
0.8256838133068585
0.824864682539689
0.8249632309217111
0.8250615841584223
0.8251597428288888
0.8252577075098879
0.8253554787759196
0.8254530571992176
0.8255504433497602
0.825632578740164
0.8257295968534972
0.8258113948919515
0.8259080471050114
0.8260045098039281
0.8261007835455502
0.8261968688845467
0.8262927663734181
0.8263735351562566
0.82645414634147
0.8265495126705719
0.8266446932814087
0.8267396887159599
0.8268344995140979
0.8269291262135988
0.8270087293889493
0.8270881782945803
0.8271822846079446
0.8272762088974921
0.8273699516908278
0.8274635135135201
0.8275568948891098
0.8276500963391203
0.8277431183830672
0.8269472115384682
0.8270407300672497
0.826247024952022
0.8263410354745991
0.826420210727976
0.8265138755980928
0.8266073613766797
0.826700668576893
0.8259118320610753
0.8260056244042011
0.8260846666666734
0.8261781160799305
0.8262713878327063
0.8263644824311558
0.8264574003795133
0.8265501421801015
0.8266427083333401
0.826735099337755
0.8268273156899878
0.8269193578848038
0.827011226415101
0.82710292177192
0.8263241054614003
0.8264162746942683
0.8265082706766985
0.8266000938967204
0.8266917448405321
0.8267832239925091
0.8268745318352128
0.8269656688493987
0.8270566355140255
0.8271474323062626
0.8272380597014993
0.8273285181733526
0.8265581936685357
0.8266348837209371
0.8267256505576276
0.8268020427112417
0.8268782931354428
0.826968582020396
0.8270587037037105
0.8271486586494056
0.827238447319785
0.8273280701754454
0.8274175276752836
0.8275068202765046
0.8275959484346294
0.8276708371665202
0.827759650735301
0.8278483011937626
0.8270888073394564
0.827177910174159
0.8272528388278457
0.827341628545295
0.827430255941506
0.8275187214611941
0.8276070255474521
0.8268525979945375
0.8269413479052893
0.8270299363057394
0.8271044545454614
0.8271927338782994
0.8264421052631648
0.8265308250226724
0.826619384057978
0.8266939366515906
0.8267821880651064
0.8260353206865471
0.8261240072202235
0.8261987376014497
0.826287117117124
0.8263753375337602
0.8264633992805824
0.826551302785272
0.8266390484739746
0.8267266367713074
0.8268140681003654
0.8260738585496936
0.8261480322003647
0.826235746201973
0.8263096428571498
0.8263970561998285
0.8264706773618608
0.8257347284060621
0.8258224199288325
0.8259099555555625
0.8251764653641277
0.8252644188110096
0.8245328014184466
0.8246211691762692
0.8246958407079715
0.824783908045984
0.8248718197879928
0.824959576345991
0.8250471781305184
0.8251346255506677
0.8252219190140915
0.8244961301671134
0.8245703866432407
0.8246579455662932
0.8247453508771999
0.8248326029798493
0.8249197022767145
0.8249932633420892
0.8250800699300769
0.8251667248908366
0.8252532286212985
0.8253262423714106
0.8246073170731777
0.8246940818102768
0.8247806956521809
0.8248671589921878
0.8249534722222293
0.8250396357328778
0.8251256499133519
0.8252115151515222
0.8252839965397994
0.8253695764909319
0.8254550086355856
0.8255270923209734
0.8256122413793174
0.8256972437553903
0.82578209982789
0.8258536543422255
0.8259382302405569
0.8260226609442131
0.8261069468267652
0.8261910882605041
0.8262750856164455
0.8263589392643356
0.8264426495726567
0.8265262169086323
0.8265965870307238
0.8266798806479184
0.8267500000000071
0.8268330212766029
0.8269159013605514
0.8269986406117319
0.8270682512733517
0.8271507209499647
0.8272330508474648
0.8273022861981443
0.8273843485617668
0.8274662721893562
0.8275480574324395
0.8276297046413573
0.8277112141652685
0.8277925863521555
0.8278738215488287
0.8279549201009323
0.8280358823529483
0.828116708648202
0.8281973993288663
0.827503185247283
0.8275842546063723
0.8268917154811788
0.8269603678929838
0.8262695071010933
0.8263385642737968
0.8264202668890814
0.8265018333333405
0.8265832639467182
0.8258955906822035
0.8259773898586938
0.8260590531561534
0.8261278838174345
0.8262092868988463
0.8262905550952847
0.8263716887417291
0.8264400330852015
0.8265209090909162
0.8266016515276703
0.8266822607260799
0.8267627370156708
0.8268430807248837
0.8269232921810772
0.8270033717105335
0.8270833196384625
0.8271631362890056
0.827242821985241
0.8273223770491877
0.8274018018018091
0.8274810965630187
0.8275602616516835
0.8276392973856282
0.82771820408164
0.8277969820554723
0.8278756316218492
0.8279541530944698
0.8280325467860122
0.8281108130081374
0.8281889520714939
0.8282669642857217
0.8283448499594559
0.8284226094003315
0.8285002429149871
0.8285777508090689
0.8286551333872345
0.8287323909531574
0.8287971751412503
0.8288741935483943
0.8282062852538348
0.8282836553945321
0.8283609010458638
0.8284380225080455
0.8285027309237019
0.8285796147672622
0.8286441058540568
0.8287207532051352
0.8287972778222646
0.8288736800000068
0.8289499600319812
0.8290261182108692
0.8291021548284183
0.8284409888357323
0.8285173705179347
0.8285936305732547
0.8286697692919713
0.8287457869634403
0.8288095313741127
0.8288853174603237
0.8289609833465564
0.829036529318548
0.8291119556611303
0.8291872626582337
0.8292624505928912
0.8293375197472411
0.8294124704025313
0.8294873028391223
0.8295620173364909
0.8296366141732338
0.8297110936270706
0.829785455974848
0.8291336213668552
0.8291963108320304
0.8292589019607897
0.8286090125391903
0.8286839467502011
0.828758763693276
0.8288215011727965
0.8288841406250054
0.8289586260733854
0.8290210608424391
0.8290953234606444
0.8291694704049897
0.8292435019455304
0.8293174183514825
0.8293912198912249
0.829464906832303
0.8295384794414323
0.8296119379845008
0.8296852827265732
0.8297585139318931
0.829831631863887
0.8299046367851667
0.8299657142857187
0.8300385030864241
0.8301111796453398
0.8301837442218841
0.830244418783684
0.8303167692307735
0.8303890084550388
0.8304611367127537
0.8305331542594054
0.8306050613496972
0.8299685823754829
0.830040811638595
0.8301129303749082
0.8301849388379242
0.8295507257448471
0.8296230534351181
0.8296952707856634
0.829767378048784
0.8298393754760125
0.8299112633181159
0.829280152091258
0.8293523556231036
0.8294244495064572
0.8294964339908983
0.8295683093252494
0.8296400757575787
0.8297117335352034
0.8297832829046926
0.8298547241118697
0.8299260574018154
0.8299972830188705
0.830068401206639
0.8301394122079904
0.8301987951807254
0.8302696012039151
0.830340300751882
0.8304108940646153
0.8304698948948972
0.8298468867216827
0.829917691154425
0.8299769288389537
0.830047529940122
0.8301180254300695
0.8301769805680143
0.8295569828230045
0.8296276865671663
0.8296982848620453
0.8297687779433701
0.8298391660461673
0.8299094494047639
0.8299796282527899
0.8300497028231816
0.8294334818114346
0.8294925074183994
0.8295627872498165
0.8296329629629646
0.8290188749074776
0.8290893491124276
0.8291597191426475
0.8292186853766633
0.8292888560885624
0.8293589233038363
0.829428887251291
0.8294987481590588
0.8295685062546002
0.8296381617647071
0.8296964731814854
0.8297659324522773
0.8298352898019087
0.8299045454545465
0.8299736996337006
0.8300427525622264
0.8301117044623271
0.8301805555555564
0.8302493060628202
0.8303179562043802
0.8303753464624368
0.8304326530612253
0.8305010196649679
0.8298965793304228
0.829965236363637
0.8300226744186053
0.8300911401597683
0.8301595065312052
0.83021667875272
0.8302848550724643
0.8303529326574951
0.8304209117221423
0.8304887924801161
0.830556575144509
0.8306242599277981
0.8306918470418472
0.8307593366979092
0.8308267291066282
0.8308940244780417
0.8309612230215826
0.8310283249460817
0.8310953304597698
0.8304987078248381
0.8305550215208033
0.8306112544802866
0.8306783667621774
0.830745382963493
0.8308123032904146
0.8308681915654036
0.8309349285714283
0.8309906495360454
0.8310572039942935
0.8311236635780467
0.831190028490028
0.8312562989323838
0.8306650782361303
0.8307207533759768
0.8307872159090904
0.8301975869410925
0.8302643262411341
0.8303309709425932
0.8303975212464582
0.830453149327671
0.8305195190947658
0.8305857950530028
0.8306411723163835
0.8307072688779102
0.8307732722143856
0.8308391825229026
0.830904999999999
0.8309707248416598
0.8310363572433181
0.8311018973998583
0.8311673455056168
0.8312327017543847
0.8312872370266468
0.831352417659424
0.8314175070027997
0.831482505248424
0.831547412587411
0.8309663172606554
0.8310208100558645
0.8310859036985331
0.831150906555089
0.8312158188153294
0.8306369777158757
0.8300589422407778
0.8301244784422792
0.8301899235580247
0.830255277777776
0.8303099236641204
0.8303751040221896
0.8304401940401921
0.8305051939058152
0.8305701038062263
0.8306349239280754
0.8300608845888023
0.8301259668508266
0.8301909592822614
0.8302453103448254
0.8296731219848359
0.8297382920110171
0.8298033723331016
0.8298683631361737
0.8299332646048085
0.8299875686813164
0.8300522992450217
0.8301169410150867
0.8301710075394082
0.8302354794520523
0.8302998631074582
0.830364158686728
0.830428366370469
0.8304820355191231
0.8305356313993149
0.8305995907230533
0.8306634628493498
0.8307272479564006
0.830790946221917
0.8308545578231264
0.8309180829367748
0.8309815217391275
0.8310448744059712
0.8311081411126157
0.8311713220338952
0.8312344173441703
0.8312974272173291
0.8313499999999968
0.8314025016903281
0.8314652702702671
0.8315279540850744
0.8315905533063395
0.8316530681051888
0.8310926549865195
0.8311554208754175
0.8312181022880181
0.831280699394751
0.8313432123655877
0.8314056413700434
0.8314679865771775
0.8315302481555965
0.8315924262734545
0.8316545210984555
0.8317165327978541
0.8311602006688923
0.8312224598930441
0.8312846359385396
0.8313467289719584
0.8314087391594354
0.8308544666666624
0.8309167221852055
0.8309788948069198
0.8310409846972677
0.8311029920212721
0.8311547508305603
0.8312166002655997
0.8312783676177792
0.8313299071617992
0.8313915175612944
0.8314530463576113
0.8315144937127683
0.831575859788355
0.8316371447455339
0.8316983487450414
0.8317594719471898
0.8318205145118684
0.8312721819380307
0.831333465085634
0.831394667544432
0.8314457236842056
0.8308990795529207
0.8309503942181291
0.8310116874589576
0.8310628608923836
0.831123999999995
0.8311850589777144
0.831246037982968
0.8313069371727697
0.8313677567037228
0.8314284967320209
0.83148915741345
0.8309464099216657
0.8310073059360676
0.8310681225554052
0.8311288599348479
0.8311895182291611
0.8312500975927074
0.831300650195053
0.8313610786224765
0.8314114935064879
0.8314717715768926
0.8315319714656234
0.8315920933246864
0.8310534974093207
0.8311138511326803
0.8305762613195286
0.8306368455074279
0.8306973514211827
0.8307577792123891
0.8302218064516069
0.8302824629271378
0.8303331829896848
0.8303936896329625
0.8304541184041123
0.83051446945337
0.8299807197943384
0.8300314707771295
0.830091976893447
0.8301524053880631
0.8302127564102502
0.8302730301088983
0.8303332266325161
0.83038355726167
0.8304338235294055
0.8304938019169267
0.8305537037036974
0.8306135290363689
0.830673278061218
0.830732950924149
0.8307828025477643
0.83083259070655
0.830304071246813
0.8297762237762174
0.8298362770012643
0.8298962539682475
0.8299561548223285
0.8300159797083003
0.8300757287705891
0.8301354021532549
0.8301949999999932
0.8302448450347815
0.8297200379266685
0.8297797852179339
0.8298394570707003
0.8298990536277534
0.8293757881462731
0.8294356017643284
0.829495340050371
0.8295550031466261
0.8296145911949615
0.8296741043368879
0.8291529522612995
0.8292126804770801
0.8292723337515612
0.8287524137930963
0.8288122807017472
0.8288624921728168
0.8289126408009941
0.8289722951844831
0.8290318749999928
0.8290913803872507
0.8291508114856356
0.8292101684341785
0.8292694513715636
0.8293286604361295
0.8293877957658704
0.8294468574984367
0.8289310323383008
0.8284158483530066
0.8284754037267004
0.8285348851644864
0.8285942928039625
0.8280805951642823
0.8275675340768199
0.8276179566563391
0.8276777846534575
0.8277375386518165
0.8272259579727981
0.8272859172328519
0.8273458024691279
0.8268354102405843
0.8268954993834692
0.8269555144793512
0.8270154556650166
0.8270753230769149
0.8265666666666586
0.8266173325138211
0.826677334152326
0.8267372621239942
0.8267971165644089
0.8268568976088206
0.8269166053921485
0.8269762400489812
0.8270358017135778
0.8270952905198692
0.8271547066014584
0.8272140500916224
0.8272733211233124
0.8273325198291555
0.8273916463414547
0.8274507007921911
0.8269467722289803
0.8270060255629856
0.8270559002433002
0.8265531306990793
0.8266125151883265
0.826110625379469
0.8261702063106707
0.8262297149787661
0.8262891515151425
0.8263485160508692
0.826407808716698
0.8264670296430641
0.8265261789600875
0.826026767371592
0.8260861111111019
0.8261361496680656
0.8261953558504129
0.826254490657013
0.8263135542168581
0.82637254665863
0.8264314681107006
0.826490318701133
0.8265490985576828
0.8260526726726631
0.8261116446578536
0.8261705458908122
0.8262293764987912
0.826288136608738
0.8263468263472956
0.826405445840804
0.8264639952153011
0.8265224745965232
0.8265808841099064
0.826639223880587
0.8266974940334028
0.8267556946928938
0.826262991656724
0.8263213817748558
0.826379702380942
0.8258881023200373
0.8259375148632478
0.8259959595959493
0.8260543349168543
0.8261126409495445
0.8261708778173087
0.8256811499703511
0.8257395734597052
0.8257979277678995
0.8258562130177409
0.8259053814310954
0.8254172576832046
0.8254666272888259
0.8255249704840509
0.8255832448377476
0.8256414504716876
0.8256995875073553
0.8257576560659493
0.8258156562683825
0.8258735882352833
0.8259314520869968
0.8254461809635615
0.8255042278332246
0.8255532276995197
0.8256111436950038
0.8256689917936585
0.8257267721148104
0.8252433255269211
0.8247604447044946
0.8248186549707492
0.8248767971946119
0.824934871495316
0.8249928779918161
0.8250508168027892
0.825108688046636
0.8251664918414805
0.8252242283051722
0.8252818975552855
0.8253394997091218
0.8253970348837094
0.8254545031958048
0.8255119047618932
0.8255692396981892
0.825626508120638
0.8256837101449158
0.8257408458864308
0.825797915460324
0.825846064814803
0.8259030075187852
0.8254256069364043
0.8254827267475329
0.8250061200923668
0.8250634160415345
0.825120645905409
0.8251778097982589
0.8252349078340894
0.8252919401266431
0.8248170886075828
0.8243427832087286
0.8238690229884936
0.8239267087880408
0.8239843283581968
0.8240418818129539
0.8240993692660428
0.8241567908309332
0.8242141466208353
0.8242714367486996
0.8243286613272186
0.8238573470554478
0.8239059999999876
0.8239545973729174
0.8240118721461064
0.8240690815744314
0.8241262257696569
0.8241833048432923
0.8242403189065933
0.8242972680705623
0.8243541524459487
0.8244022740193165
0.8244590340908965
0.824515729699022
0.8245636776390339
0.8246202495745761
0.8246767573696018
0.8247332011331318
0.8247895809739396
0.8248458970005531
0.824902149321254
0.8249496890898684
0.8249971751412302
0.8250532467532339
0.8251006207674816
0.8251565707839691
0.8252124577226478
0.8252682816901279
0.8248036036035907
0.824859594822722
0.8249155230596046
0.8249713884204479
0.8250271910112229
0.8250829309376624
0.8251300224466761
0.8251856421760946
0.8252326233183725
0.8247703081232363
0.8243085106382848
0.823847229994391
0.8239034116330965
0.8239595304639332
0.8240155865921656
0.8235554997208132
0.8236117187499868
0.8236678750697023
0.8232087513935208
0.8232650696378697
0.8233213251670245
0.823377518085685
0.823433648498318
0.8234897165091583
0.8235457222222087
0.8236016657412413
0.8236575471697977
0.8237048807542848
0.8237606430155074
0.8238078670359975
0.8233517165005402
0.8233991145544968
0.8229436946902521
0.8224887783305559
0.8220343646408705
0.8220823854224052
0.8221387969094789
0.8221951461665613
0.8217418963616183
0.8217984022038433
0.8218548458149644
0.8219112272977299
0.8219675467546619
0.8220238042880567
0.8220799999999863
0.8221277320153625
0.822183809001084
0.8222314317059655
0.8222873903508635
0.8223432876712191
0.8223991237677847
0.8224548987410918
0.8225022428883889
0.8225579004920583
0.8226134972677457
0.8226690333151144
0.8227245087336105
0.8227799236224628
0.8228352780806839
0.8228905722070704
0.8224423747276548
0.8219946652150104
0.8220503264417705
0.822105927134298
0.8221614673912901
0.8217148832156295
0.8217705754614407
0.82182620727074
0.821380531453348
0.8209353387533732
0.8209913326110366
0.8210389821331747
0.821094859307345
0.8211506760410889
0.8212064324324181
0.821262128579132
0.8213177645788192
0.8213650836481238
0.8214206040992305
0.8214760646900124
0.8215314655172269
0.8215868066774221
0.8216420882669391
0.8216973103819111
0.8217442473118134
0.8213026867275512
0.8213580021482131
0.8209171229200068
0.8209643776823888
0.8210197855227735
0.8210751339764055
0.8211304231387105
0.8211856531049103
0.8212408239700226
0.8212959358288622
0.8208569748797286
0.820912232905968
0.8209674319273743
0.8210144076840833
0.8210694933333185
0.8211245202558486
0.8211794885455365
0.8212343982960446
0.8212892496008365
0.8213440425531764
0.8213987772461305
0.8209623273113558
0.8210172065852211
0.821072027600834
0.8211267904509131
0.8211733828207695
0.8207382087970171
0.8207930614406627
0.8208478560084548
0.8208944973544822
0.8209491803278536
0.8210038054968134
0.8205701003697681
0.8206248680042085
0.8206795778363962
0.8207342299577904
0.8207888244596577
0.8208433614330719
0.8208978409689155
0.8204657894736687
0.8205204103103474
0.8205749737118666
0.8206294797687704
0.8206839285714128
0.820738320209958
0.8207926547743808
0.8208469323544676
0.8209011530398164
0.8209553169198374
0.8210094240837537
0.8210634746206015
0.8211174686192307
0.8211714061683059
0.8212172936258982
0.8212711227153886
0.8208424843423638
0.8208964527908028
0.8209503649634875
0.8210042209483944
0.821058020833317
0.8211117647058661
0.8211654526534696
0.8212190847633741
0.8212726611226447
0.8213261818181653
0.8213796469366398
0.8214330565645916
0.8214864107883652
0.8215397096941254
0.8211140414507606
0.8211674779906617
0.8212208592132338
0.8212741852043288
0.8213274560496213
0.8213806718346085
0.8214338326446112
0.821486938564774
0.8215399896800656
0.8215929860752795
0.8216459278350345
0.821690932508999
0.8217358908341746
0.8217886773031226
0.8218414094650036
0.8218940874035819
0.8219467112024496
0.8219992809450265
0.8220439425051164
0.8220964084145544
0.8221488205128034
0.8217274218349393
0.8217799692622779
0.8218324628776069
0.8218849027635446
0.8219294629155839
0.8219817995909848
0.8220340827797477
0.8220863125638234
0.8221384890249954
0.8221828061224317
0.8222348801631647
0.8222869011212874
0.8223388690779245
0.8219201629327728
0.8219722646310258
0.8220243133265339
0.8216064056939327
0.8216585873983565
0.8217107160995254
0.8212936040608961
0.8213458650431077
0.8213903144016051
0.8214424733907579
0.8214945795339236
0.8210786329113748
0.8211308704453265
0.8211753161355414
0.8212274519716709
0.8212795351187292
0.821331565656548
0.821383543664798
0.8214354692229893
0.8210212304588829
0.8210732862903047
0.820659647355146
0.8205303121852793
0.8205748364368217
0.8206270120724168
0.8206791352438233
0.8202667336683238
0.8203189854344372
0.8203711847389379
0.8204233316607948
0.8204754262788185
0.8205274686716612
0.8205794589178176
0.8206237356033871
0.8206756256256076
0.8207274637318478
0.8207792499999819
0.8203690654672482
0.8204209790209609
0.8204652021966868
0.8205170159680457
0.8201077805486103
0.8201597208374694
0.8202116093671965
0.820255826693209
0.8202999999999819
0.8203441293532158
0.8203958229736269
0.8204474652087294
0.8204990561351035
0.8205429990069333
0.8205868982630092
0.820630753968236
0.8206821517104431
0.8202754707631138
0.8203194155522356
0.8203633168316653
0.8204147451756377
0.8204585558852443
0.8205098863074463
0.8205611660078872
0.8206123950617105
0.820663573543911
0.8207147015293357
0.8207657790926841
0.8208168063085083
0.8208677832512133
0.8209187099950581
0.820962057086596
0.8210128873585651
0.8210636676499327
0.8211143980343798
0.8211650785854434
0.8212157093765158
0.8212662904808452
0.8213093182932627
0.8213598039215503
0.8209573738363364
0.8210079823702069
0.8210585413607255
0.8211015655577116
0.8211520293398349
0.821202443792748
0.8212528089887455
0.8208518066406065
0.8209022938018361
0.8209527317072985
0.8209956606533213
0.8210460038986169
0.8206460789088953
0.820696543330069
0.820746958637451
0.8207973249027051
0.8208476421973562
0.8208979105927898
0.8204992229237307
0.8205496116504667
0.8205999514798453
0.8206502424830073
0.8202524478914015
0.8203028585271129
0.8203458111379958
0.8203961277831371
0.8204389937106731
0.8204818181817994
0.820531996133379
0.8205821256038459
0.8206322066634288
0.8206748552123364
0.8207248432223643
0.8207747830279465
0.8208246746987763
0.8208745183044127
0.8209243139142806
0.8209740615976711
0.8210164021163832
0.8210587019230581
0.8211083133108893
0.8211578770412875
0.8207636581852907
0.820813339731267
0.8204196642685662
0.8204621284755323
0.8205118830857501
0.8205615900382952
0.8206112494016086
0.8206608612440001
0.8207031085604783
0.8207453154875528
0.8207947921643384
0.8208442215854633
0.8208863007159715
0.8209283396946376
0.8209776347162424
0.8210195900857772
0.8210687946641069
0.8211179523809334
0.8207271299381058
0.8207764034252902
0.8208256300522873
0.8208748098859125
0.8204848456056817
0.8205341405507881
0.8205833887042998
0.8206325901328082
0.8206817449027783
0.8207236018957155
0.8207726669824537
0.8208216856060414
0.8208706578324465
0.8209195837275115
0.820531442080359
0.8205804820415686
0.8206294756731031
0.820678423040585
0.8202911278904951
0.8203401886792259
0.8203892032060155
0.8204381715362671
0.8200517192651713
0.8201008003766284
0.8201498352940981
0.819764063969877
0.8198060178655189
0.8198551221804317
0.8199041803663496
0.8199531924882434
0.8200021586109612
0.8200439024390048
0.8200927801218745
0.8201416119962316
0.820190398126444
0.8202319756554111
0.8202806738418147
0.8203293264733199
0.8199458158017568
0.8199945794392326
0.8200432975245016
0.8200919701213621
0.8197092860475771
0.8193269589552041
0.8193758974358777
0.8194247903075291
0.8194665114112518
0.8193522811917866
0.819393997207984
0.8190128837209105
0.8190618317061634
0.8191107342007238
0.8191595912679783
0.8192084029711966
0.8192500696055487
0.8192987940630599
0.8193474733425856
0.819396107506931
0.819444696618785
0.8190653240740542
0.8191069412308918
0.8187280758556693
0.8187698104484314
0.8183914510166161
0.8184403695149918
0.8184892428439322
0.81853807106597
0.8185868542435225
0.8186355924388921
0.8186842857142658
0.8187329341317165
0.8187744935543079
0.818823055683367
0.8188715731370545
0.8189200459769914
0.8189684742646858
0.8190168580615325
0.8190651974288137
0.8191134924276989
0.8187377522935578
0.8187861531407409
0.8188345096241777
0.8188828218048354
0.8189310897435694
0.8189723112127943
0.8190204940530447
0.8190616369455673
0.8191097349177128
0.8191577889447033
0.8192057990867376
0.8192537654039047
0.8192947080291767
0.8193356133150732
0.8193764813126507
0.819003189066039
0.8190511384334952
0.8190990441510949
0.8187263876250934
0.8187743974533676
0.8188223636363433
0.8188702862335099
0.8184984105358561
0.8185394916023401
0.8185874773139542
0.8186354195011134
0.8186833182230077
0.8187242410511804
0.8187720561593999
0.8188198279764395
0.8188675565610655
0.8184971958389664
0.8185450271247535
0.818592815182989
0.8182230803974502
0.818270970654607
0.8183188176895101
0.818366621560647
0.8184143823263995
0.8184621000450447
0.8180934234234027
0.8181412426834552
0.8181890189018695
0.8182298695456384
0.8182775629496196
0.8183252134831254
0.8183728212039325
0.8184135159407067
0.8184610412926184
0.8185016599371708
0.8185491031389928
0.8185965038099299
0.8186438620071477
0.818684326018788
0.8187247538048137
0.8187719910514334
0.8188191860464908
0.8188663388466488
0.8189134495084689
0.8185476998659907
0.8185949107142648
0.8186420794288055
0.8186823818019417
0.818729469460523
0.8187765151514943
0.8188235189309367
0.818870480854832
0.8189174009790622
0.8189642793594095
0.8190111160515574
0.81905791111109
0.818694047090161
0.8187409413854141
0.8187877940523535
0.8188346051463852
0.8188813747228169
0.8189281028368581
0.8189747895436207
0.8190214348981186
0.8190680389552686
0.8191146017698901
0.8191611233967057
0.8192076038903411
0.8192540433053254
0.8188921819787771
0.8189387196467776
0.818985216240049
0.8190249228054483
0.8190713403879856
0.8191177170559503
0.8191640528634145
0.8192103478643553
0.8192566021126544
0.8188961724592833
0.818935795954244
0.8189821098900882
0.8190283831282736
0.8186686868686652
0.8187150570675815
0.8187613865730367
0.8188076754385747
0.8184487067075626
0.8184950920245181
0.8185414367060667
0.8185877408055824
0.8186340043763457
0.8186802274715441
0.8187264101442719
0.8183685751748032
0.8184148536478592
0.8184610917030347
0.818507289393256
0.8185534467713567
0.8185995638900782
0.8186389712292718
0.8186850108932241
0.8187310104529396
0.8187769699607963
0.8188228894690814
0.8188687690299908
0.8189146086956299
0.8189604085180133
0.8190061685490655
0.8190518888406203
0.819097569444422
0.8191432104121251
0.8191888117952941
0.8192343736454045
0.8192798960138423
0.8193253789519047
0.8193708225108
0.8194162267416477
0.819461591695479
0.8195069174232372
0.8195522039757768
0.819597451403865
0.8196426597581811
0.8196812257228948
0.8197263589300894
0.8193728762397358
0.819418103448253
0.8194566996983832
0.8195018518518291
0.819546965131273
0.8195854561101322
0.8196304946236331
0.8196754944109832
0.8197204555221087
0.81976537800685
0.8198102619149621
0.8198485407725093
0.8194968253968026
0.8195417667238194
0.8195866695241949
0.8196315338474492
0.8196763597430178
0.819325470890388
0.8193703893880815
0.8194152694610548
0.8194601111585917
0.8195049145298915
0.8191548483553807
0.8191997438086874
0.8188501067007878
0.8188950938566322
0.8189400426439001
0.8185909633418353
0.8186360034085836
0.8186744889267231
0.8187194550872481
0.8187643829787002
0.818809272649913
0.8188541241496367
0.8188989375265386
0.8185510620220668
0.8185959660297008
0.8186408319184827
0.8186856597369304
0.8187304495334796
0.8187752013564836
0.8188199152542138
0.8188645912748601
0.8189092294665303
0.8189538298772512
0.818998392554968
0.8190429175475451
0.8190874049027659
0.818741360371755
0.8187859374999764
0.8188304769944887
0.8188749789029299
0.8189194432728569
0.8189638701517469
0.8190082595869969
0.8190526116259239
0.8190969263157656
0.8191347643097405
0.8187901556583691
0.8188345248107415
0.8188788566624394
0.8189231512604803
0.8189674086518031
0.819005205709464
0.8190493915232661
0.8190935402684325
0.8191312368972508
0.8191753143335888
0.8192193548386858
0.8192569514237618
0.8193009208873767
0.8193448535564615
0.8193887494771822
0.8194326086956282
0.8194764312578113
0.8195202172096668
0.8195639665970531
0.8196076794657522
0.8192657488527085
0.8189241034194922
0.8189680283451197
0.8190119166666425
0.8190557684297968
0.8190932139883189
0.8191306283811661
0.8191743760399093
0.8188337629937389
0.8188775976724614
0.8189213959285176
0.8189588039866869
0.8190025321710012
0.8190462240663658
0.8190898797179351
0.8191271558872064
0.8191707418151437
0.8192142916321216
0.8192578053829985
0.8189187086092473
0.8189623086470589
0.8190058726219773
0.8190494005787272
0.8190928925619592
0.8191363486162498
0.8187981420313547
0.8188416838629554
0.8188851897689525
0.8189286597937899
0.81896578730418
0.8190091882982863
0.8190525535419855
0.819095883079432
0.819139176954708
0.8191824352118224
0.8192256578947122
0.8192625565145665
0.8193057107641496
0.8193488295687639
0.8193919129720608
0.81943496101762
0.819471698113183
0.819135711357089
0.8191788114753852
0.8192156083572061
0.8192586404586158
0.8193016373311256
0.8193445990179786
0.8193875255623475
0.8194304170073342
0.8194732733959703
0.8195160947712171
0.8195588811759654
0.8196016326530364
0.8192672378620723
0.8193100734094368
0.8189760701181977
0.8190127546862018
0.8190556415478367
0.8190984934853172
0.8191413105412857
0.8188080553295114
0.8184750711671163
0.8185180894308695
0.8185548557496705
0.8185915922014374
0.8186345107592119
0.8186773944804947
0.818720243407683
0.8187630575831056
0.8188058370490225
0.8188423824959232
0.81888509518021
0.8185535627530115
0.8185963577498739
0.8186391181229524
0.8186818439142491
0.8187245351656985
0.8187671919191669
0.818803634894967
0.8188400484456755
0.8188826069410565
0.8189251311012256
0.8189614516128783
0.8190039097138001
0.8190463336019089
0.8187164720096407
0.8187589774556916
0.8188014486921279
0.8188438857602324
0.8188801367108717
0.8189225080385601
0.8189648453193803
0.8190010040160393
0.8190432757928292
0.8190855136436347
0.8191277176092809
0.8191698877305282
0.819212024048071
0.8192541266025389
0.8192961954344962
0.8193382305844423
0.8193802320928119
0.8194221999999747
0.8194641343462362
0.8195060351718373
0.8195479025169545
0.8192206070287289
0.8192625548901945
0.819304469273718
0.8189776625448494
0.8186511164274073
0.8186932243921632
0.818735298804756
0.8187773397052719
0.8188193471337333
0.8188613211300987
0.8189032617342634
0.818945168986059
0.8189870429252537
0.8190288835915529
0.8190706910245984
0.8191124652639693
0.8191542063491821
0.8191959143196902
0.8192375892148847
0.8189128814902652
0.8189546354991836
0.8189963564356196
0.8190380443388517
0.8190796992480964
0.8191213212025078
0.8187974298141321
0.8188391304347589
0.8188807981034928
0.818922432859376
0.8189640347413898
0.8190056037884532
0.8190471400394244
0.8190886435330996
0.8191301143082148
0.8191715524034441
0.8192069318629149
0.819248307086591
0.8192896497441722
0.8193249409913224
0.8193662209987973
0.819044143081738
0.8190855009822954
0.8191268263943212
0.8191681193560825
0.8192093799057858
0.819250608081578
0.819291803921546
0.8193329674637172
0.819374098746059
0.8194151978064798
0.8194562646828281
0.8194972994128936
0.8195383020344066
0.8195792725850385
0.8196202111024017
0.8196611176240498
0.819701992187478
0.8197428348301226
0.819777673692406
0.8194578228638095
0.8194927457098066
0.819533606237795
0.8195684723304537
0.8196092715231571
0.8196500389407884
0.8196907746204534
0.8197314785992004
0.8197661999221878
0.8198068429237734
0.8198474543334415
0.8198880341880129
0.8199226407766779
0.8199631599378671
0.8200036476522878
0.8200441039565345
0.8200845288871446
0.8201189922480411
0.8201593568384139
0.8201937645236043
0.8202281455671492
0.8202684210526109
0.8203086653771554
0.8203488785769323
0.8200317742558743
0.8200720633693767
0.8201123213595778
0.8201525482625278
0.8201927441142213
0.820232908950597
0.8202730428075385
0.8203131457208742
0.8199970327552785
0.8200372110939707
0.820077358490546
0.8201174749807344
0.8201575606002109
0.8201976153845955
0.8202376393694535
0.8202776325902954
0.8203175950825773
0.8203516513056639
0.8200367370441263
0.820070874904048
0.8201108553893168
0.8201449386502873
0.8201848600996356
0.820224750957835
0.8199106089620641
0.8199447166921706
0.8199846536547837
0.8200187069624904
0.8200585850860229
0.8200984327216935
0.8201382499044517
0.8201780366691942
0.8202177930507638
0.8202516793892941
0.8202913773368755
0.8203252097635205
0.8203648494090549
0.8204044588414448
0.8204382095237909
0.82012578065497
0.8201654358583751
0.8202050608827821
0.820244655762629
0.820284220532301
0.8203237552261314
0.8203632598784012
0.8204027345233392
0.8204421791951223
0.8204815939278757
0.8205151745068104
0.820548729616971
0.8205880591356909
0.8202771125426118
0.8203165151514973
0.8200059068534468
0.820045382286129
0.8200848278471257
0.8201242435703302
0.8201636294895853
0.8201972033257572
0.8202307517944668
0.8202700528700732
0.8203093242732933
0.8203485660377184
0.8203877781968895
0.8204211915535272
0.8204603467772161
0.820499472494331
0.8205385687382126
0.8205776355421516
0.8206166729393883
0.8206556809631133
0.8206889056035934
0.8207278571428402
0.8207667794062214
0.8208056724267301
0.8204974464889055
0.8205364114113948
0.8205753470919158
0.8206142535633743
0.820647394075724
0.8206862443777946
0.8207250655676119
0.8207638576778863
0.8208026207412791
0.8208413547904029
0.8208800598578214
0.8209130142109038
0.8209459439252176
0.8209845665171738
0.8206778856929238
0.8207165795369519
0.8207552444941983
0.8207938805969991
0.8208324878776417
0.820871066368366
0.8209096161013634
0.8209481371087771
0.8209866294227032
0.8206809754281303
0.8207138444361586
0.8207523809523655
0.8207908888062322
0.8208293680297244
0.8208678186547598
0.8209005572065226
0.8209389528406829
0.8209773199702892
0.821015658627072
0.8207111275964241
0.8207495365220465
0.8207879169755224
0.8208206002222895
0.820858925925911
0.8208972232506331
0.8209354922279645
0.8209737328893674
0.8206701183431805
0.8203667282809465
0.8203994826311752
0.8200964166974364
0.8201348966026442
0.8198321520856258
0.8198707011069964
0.819909221689399
0.8199477138642923
0.819645484703266
0.8196784082534859
0.8197169429097462
0.8194151325478501
0.8194481045270375
0.8194866813833559
0.8195252298639063
0.8192239338235152
0.8192625505328781
0.8193011388684649
0.8193396988615357
0.8193726138032166
0.819411119266041
0.8194495964783427
0.8194880454711999
0.819526466275646
0.8195648589226685
0.8196032234432098
0.8196415598681664
0.8196798682283905
0.8197181485546883
0.8197508046817714
0.8197834369286886
0.8198216374268872
0.8198598100109475
0.8198979547114549
0.8199360715589499
0.8199741605839284
0.820012221816842
0.8200502552880978
0.8200882610280584
0.8201262390670424
0.820164189435324
0.8202021121631335
0.8199035311248506
0.8196051673944559
0.8193070207347998
0.8193451999999872
0.8193833515085296
0.8190856104651035
0.8191182709771031
0.8191564633260585
0.8191946279491706
0.8192327648766202
0.8192653246282066
0.8192978607686605
0.8193359188111511
0.8193739492753499
0.8194119521912228
0.8194499275886916
0.8194878754976352
0.8195257959478894
0.8195636889692465
0.8196015545914558
0.8196393928442236
0.8196772037572134
0.8197149873600459
0.8197527436822986
0.8197904727535068
0.8198226551226434
0.8198603317706338
0.8198979812544944
0.8196025225225109
0.8196347262247723
0.8196724162765459
0.819710079193653
0.8197477150053861
0.8197853237409958
0.8198229054296902
0.8198604601006357
0.819565864175339
0.8196034841953911
0.8196410771992707
0.8193468772433484
0.8193845353426512
0.8194221664275355
0.8191283614198527
0.8191605734766915
0.8191927624507235
0.8192249283667512
0.8192570712495415
0.8192946671438689
0.8193267620751233
0.8193643061516345
0.8194018233821845
0.8194393137955576
0.8194767774204967
0.8191841071428465
0.8192161727954196
0.8192536759457425
0.819285693899383
0.819323145506409
0.8193605704099718
0.8193979686386211
0.8194353402208661
0.8194726851851749
0.8195100035599756
0.8195418505337977
0.8195791177516797
0.8196163584637168
0.819324991112681
0.8190338308457611
0.8190657904085158
0.8191031605113537
0.8191405040823472
0.8188498225691881
0.8188872295140022
0.8189246099290682
0.8189619638425992
0.8186717576187004
0.8183817569960937
0.818419263456081
0.8184567433628223
0.8181671266808113
0.8182046692606908
0.818242185289948
0.8182796747967385
0.8183171378091778
0.8183545743553421
0.8183919844632674
0.8184293681609508
0.8184667254763492
0.8185040564373806
0.8185413610719231
0.8185732463870194
0.8186051092318444
0.8186348009862537
0.8186720070422445
0.81870918690601
0.8187463406051987
0.8187834681674199
0.818815189873409
0.8188522671353163
0.8188893183415232
0.8189263435194856
0.8189633426966206
0.818994945594937
0.8190318947368336
0.8190634514205457
0.8190949859747461
0.8191318611987297
0.8191687105816314
0.8192055341506046
0.8192423319327649
0.8192791039551895
0.8193104968509366
0.819347219307442
0.8190607342657261
0.8190975183502192
0.8188113207547089
0.8188428222144524
0.8188796438547407
0.8189164397905679
0.8189532100488407
0.8189899546564274
0.8187043933054315
0.818735866155447
0.8187726480836159
0.8188094043887071
0.8188408077994352
0.8188775147928918
0.8189141962421637
0.8189508521739055
0.8189874826147352
0.8190240875912335
0.819060667129944
0.818776172282035
0.8184918749999927
0.8185286011801385
0.8185653018736916
0.8186019771071728
0.8186386269070663
0.8186752512998196
0.8187118503118432
0.8187484239695115
0.818784972299162
0.8188214953270959
0.8188579930795779
0.8185747492217157
0.818611307053935
0.8186478396128518
0.818684346924665
0.8187155440414441
0.8187520027624243
0.818788436313421
0.8188248447204903
0.818861228009652
0.8188975862068901
0.8189339193381528
0.8189702274293527
0.8190065105063664
0.8187244834710681
0.8187608261617837
0.8184790777701245
0.8185154798761548
0.8185518569463487
0.8185882090065253
0.8186245360824681
0.8186608381999253
0.8186971153846094
0.818733367662198
0.8184524021962878
0.8184887135505945
0.8185249999999942
0.8185612615701005
0.8185974982864919
0.8186337101747116
0.8183533561643779
0.8183896268401176
0.8184258726899328
0.8184620937393033
0.8181821819425389
0.818218461538456
0.8182547163362898
0.8182909463614568
0.8183271516393389
0.8183633321952831
0.8183994880546022
0.8184356192425741
0.8184717257844423
0.8185078077054159
0.8185438650306698
0.8185746848381551
0.8186106948228833
0.8186466802860012
0.8186826412525479
0.8187185777475283
0.8187544897959135
0.8187903774226406
0.8188262406526126
0.8188620795106987
0.8188978940217345
0.8189336842105217
0.8189642566191401
0.8189948082796018
0.8190305291723158
0.8190662258392631
0.8191018983050804
0.8191375465943704
0.819173170731703
0.8192035895699246
0.8192391672308692
0.8192747208121786
0.8193050744248944
0.819340581670608
0.8193760649087181
0.8194115241635648
0.8194469594594554
0.8191702127659535
0.8188936529372006
0.8189292271346569
0.8189647773279314
0.8186885666104514
0.8187241739716752
0.8187597573306332
0.8187953167115866
0.8185195351970324
0.8185551515151478
0.8185907438572835
0.818626312247641
0.81866185671039
0.818697377269667
0.8187328739495764
0.8187683467741901
0.8187986563654652
0.8185237071860275
0.8185592145015073
0.8185946979865739
0.8186301576652097
0.818665593561365
0.8187010056989577
0.8187363941018736
0.8187666331658261
0.8188019758874718
0.8188372949447577
0.8188725903614429
0.8189078621612551
0.8189431103678901
0.8189783350050123
0.8190135360962539
0.8187398930838596
0.8187751503005984
0.8188103839732861
0.8188455941254981
0.8188807807807782
0.8189159439626392
0.8189510836945624
0.8189861999999976
0.8190212929023635
0.8190563624250476
0.8190914085914063
0.8191213382157101
0.819156339434274
0.8191913173652673
0.8192262720319233
0.8192561170212744
0.8192910269192402
0.8193259136212604
0.8193607771504464
0.8193956175298786
0.8194304347826068
0.8194652289316504
0.8194999999999982
0.8195347480106083
0.8195694729864086
0.8195991053677916
0.8196287181185806
0.8196633774834421
0.8196980139026797
0.8194267703507595
0.8194614621237166
0.8194910714285699
0.819525719008263
0.8195603436880357
0.8195949454905834
0.819324273447819
0.8193589303400449
0.8193935643564344
0.8194231276806322
0.819457717678099
0.8194922848664677
0.8195268292682916
0.8195613509060945
0.8195958498023705
0.8196303259795842
0.8196647794601702
0.8196992102665341
0.8197336184210517
0.8197680039460695
0.8198023668639046
0.8198367071968445
0.8198659986859389
0.8199002955665018
0.8199345699277736
0.819968821791926
0.8200030511811018
0.8200372581174151
0.8200714426229504
0.8201056047197637
0.8198368938401045
0.8198711103832292
0.8199053045186637
0.8199394762684122
0.8199736256544501
0.8200077526987241
0.8200418574231523
0.8200709382151029
0.820105
0.8201390395295655
0.8201730568256043
0.8202070519098924
0.8202410248041777
0.8202749755301796
0.8203089041095892
0.8203428105640694
0.8203766949152546
0.8201093841642232
0.8201383387622153
0.8201722565939438
0.8202061523437504
0.8202400260331928
0.8202738776838001
0.8203077073170737
0.8203415149544869
0.8203753006174852
0.8204090643274861
0.8201426112374154
0.8201764285714293
0.8202102239532627
0.8202439974042838
0.8202777489458328
0.8203114785992227
0.8203451863857384
0.8200793583927424
0.8201131195335286
0.8201468588082912
0.8201756231790234
0.82020436893204
0.8202380459398264
0.8202717011642962
0.8203053346265773
0.8203340012928261
0.8203675928917622
0.8203962209302339
0.8204248304811121
0.8204534215622996
0.8204869312681524
0.8205154838709692
0.8205489519509851
0.8205823984526127
0.8206108926845005
0.820644297680414
0.820677681159422
0.8207110431423069
0.8207443836498247
0.8207727799227816
0.8208060791251224
0.8208393569131851
0.8208726133076201
0.8206088367609273
0.8206421458400276
0.8206754335260136
0.8207086998394884
0.820741944801029
0.8207751684311859
0.8205119307248258
0.8205452067970525
0.8205784615384637
0.8206116949695632
0.8206400064061522
0.8206731988472645
0.8207063700384146
0.8207395200000024
0.8207726487524016
0.8208008634473961
0.8208339514066522
0.8208621284755538
0.8208951757188524
0.8209282018524459
0.8209612068965544
0.820699170124484
0.8207322271857078
0.8204704306220123
0.820503539540819
0.820536627350975
0.8205696940726606
0.8203082828926438
0.8203414012738882
0.8203744985673381
0.8204075747931283
0.8204406299713679
0.8204687977099266
0.8202079173290968
0.8202410044500984
0.8202740705433778
0.8203071156289738
0.8203401397269006
0.8203682857142889
0.8204012694382768
0.8204342322335059
0.8204671741198891
0.8205000951173147
0.8205329952456453
0.8205658745247183
0.8205987329743462
0.8206315706143164
0.820664387464391
0.8206971835443074
0.8207299588737778
0.820757874762812
0.8207857730003199
0.8208184892541125
0.820851184834127
0.8208838597599533
0.8209116829807427
0.8209443181818221
0.8206852634900639
0.8207179495268178
0.8207506149479699
0.8207832597730179
0.8205245824141232
0.8205572778828017
0.8205899527559096
0.8206226070529008
0.8206552407932053
0.8206830396475813
0.820715633847126
0.820748207547174
0.8207807607670587
0.8208132935260886
0.8208458058435483
0.820873492462316
0.8209059654631128
0.8209336158192135
0.8209660495764087
0.8209984629862028
0.8210308560677374
0.82106322884013
0.8210955813224742
0.8211279135338393
0.8211602254932713
0.8211925172197919
0.8212200000000048
0.8212522528160249
0.8212844854551191
0.8213166979362151
0.8213488902782169
0.8213810625000051
0.8214132146204361
0.8214453466583437
0.8214726818607607
0.8215000000000052
0.8215320748830005
0.8215641297567114
0.8215961646398556
0.8216281795511275
0.8216601745091983
0.8216921495327157
0.8217241046403044
0.8217560398505659
0.8217879551820784
0.8215824206596197
0.8216143701399745
0.8216462997512494
0.8216734535281375
0.8217053449347478
0.8217372165268774
0.8217690683229871
0.821796150263899
0.8218279639975229
0.8218597579894567
0.8218867866005022
0.8219185426356649
0.821950278983267
0.8219819956616112
0.8220089529120259
0.8220406317745493
0.822072291021678
0.8220991952955803
0.8221308168316893
0.8221624188060687
0.8221940012368647
0.8219398454405008
0.8219714771322684
0.822003089280204
0.8220346819024152
0.8220662550169869
0.8220930864197595
0.8221246220302441
0.8221561381863113
0.8219026210299171
0.821649260172633
0.8216808936825951
0.8217125077017934
0.8217441022482358
0.8217756773399082
0.8218072329947743
0.821838769230776
0.8218655798216001
0.821897078720794
0.8219285582539263
0.8219600184388514
0.8219914592934017
0.8220228808353878
0.8220542830825983
0.8220856660528002
0.8221170297637382
0.8221436809816022
0.8221750076663672
0.8222063151440906
0.8222329144958699
0.8222641850490269
0.8222954364471742
0.8223266687079069
0.8223578818487983
0.8221062423500686
0.8221375038238067
0.8221687461773775
0.8221999694283169
0.8222311735941396
0.8219799572257943
0.8220112095296349
0.8217602137404656
0.8217915140415216
0.821822795239556
0.8218540573520516
0.82188530039647
0.8219165243902516
0.8219430661383802
0.8219742535039688
0.8217238805970227
0.8217551157125536
0.8217816742770246
0.821812872793678
0.8218440523273581
0.8218752128953851
0.8219063545150582
0.8219374772036555
0.8219685809784341
0.8219996658566302
0.8220260856362062
0.8220571341833719
0.822088163884682
0.8221191747572898
0.822150166818328
0.8221811400849083
0.8222120945741217
0.8222383939394023
0.8222646773705022
0.8222955784373192
0.8223264607932268
0.8223573244552144
0.8223881694402506
0.8224189957652839
0.8224498034472418
0.8222011789601054
0.8222320338470924
0.8222628700906431
0.82229368770765
0.8223244867149847
0.8223552671294987
0.8223860289680234
0.8224167722473694
0.8224474969843274
0.8224782031956677
0.8225088908981404
0.8225395601084755
0.8225702108433826
0.8226008431195514
0.8226268512944102
0.8223792958170419
0.822409957882079
0.8221626165413626
0.8221933253157038
0.8222240156297057
0.8222500901442401
0.8222807449684684
0.8223113813813907
0.8223419993995891
0.8223725990396253
0.8224031803180413
0.8224337432513592
0.8224642878560815
0.8224948141486906
0.8222483368294972
0.8222789095266723
0.8220326445043522
0.8220632634730636
0.8220938641125508
0.8221244464392676
0.8221550104696478
0.8221855562201055
0.8222160837070353
0.822246592946812
0.8222770839557912
0.8223075567503086
0.8223380113466806
0.8223638805970249
0.8223943002089029
0.8224247016706545
0.8221794214136695
0.8222098688133673
0.8222402980626032
0.8222661501787945
0.8222965445338202
0.8223223645026904
0.822348169097956
0.8223785119047722
0.8224088366557676
0.8224391433670538
0.8224694320547234
0.82249970273485
0.8225299554234875
0.8225601901366713
0.8225858627858733
0.8226160629453787
0.8226462451766209
0.8224021364985269
0.822432364283606
0.8224625741399869
0.8224927660836158
0.8225229401304197
0.8225530962963071
0.8225832345971672
0.8226133550488708
0.8223698342214436
0.8223954720331568
0.8224256213017861
0.8224512274475116
0.8224813424009572
0.8225114395507057
0.8225369976359449
0.8225670605613109
0.8225971057294854
0.8226271331561966
0.8226571428571541
0.8224143995278955
0.8224444542772974
0.8224744913005125
0.8222320165094452
0.8219896846448683
0.8220198291102058
0.8220499558173898
0.8220800647821079
0.8221056520459342
0.8221357268981868
0.822165784054145
0.8221958235294232
0.8222258453396175
0.8222558495003055
0.8222858360270465
0.8223158049353818
0.822345756240834
0.8223756899589078
0.8224056061050895
0.8224355046948475
0.8224653857436316
0.822495249266874
0.8225250952799884
0.8225549237983706
0.8225847348373984
0.8226145284124314
0.8223736456808319
0.8224034836065693
0.8224333040679078
0.822458630778245
0.8224884176659963
0.8225181871345151
0.8225479391990768
0.8225776738749392
0.822607391177342
0.822367143691601
0.8222905985401582
0.8223203736135557
0.8223501313101961
0.8223754084014125
0.8224051326917592
0.8224348396501582
0.8224645292917641
0.8222248834498959
0.8222546169531146
0.8222843331392088
0.8223140320233021
0.8223437136205015
0.8223733779458956
0.822403025014556
0.8224326548415364
0.8224578197674546
0.8224874164487195
0.8225169959326101
0.8225421144350984
0.8225716608594785
0.8225967489114787
0.8223580383052943
0.822387612416607
0.8221491009280871
0.8221787184691344
0.8219404057971144
0.8219700666473615
0.821999710312875
0.8220293368085853
0.822058946149405
0.8220885383502301
0.822118113425939
0.8221476713913929
0.8221772122614359
0.8222067360508949
0.821969104046256
0.8217316093614694
0.8217612362796204
0.8217864279526554
0.8218116050808447
0.8215744300144433
0.8216040680900306
0.8216336890683721
0.821658881199552
0.8216884692995233
0.8214516714697541
0.8214813022183943
0.821510915898631
0.8215405125252079
0.8215700921128517
0.8215996546762725
0.8216292002301632
0.8216543284440746
0.8214180851063966
0.8214476573728219
0.8214772126436918
0.8215067509336534
0.8215362722573372
0.8213004019523537
0.821329965556845
0.8213595121951357
0.8213890418818268
0.8211534843705329
0.8209180619266193
0.8209433075379904
0.820972922636117
0.8210025207677023
0.8210321019473221
0.8210572860005866
0.8210868345735687
0.8211163662374962
0.821145881006879
0.8211753788962108
0.8209406232132789
0.820970162903701
0.8207356000000141
0.8207651813767637
0.8205308109651769
0.8202965743648443
0.8203262557077767
0.8203559201141369
0.820385567598417
0.8204151981750927
0.8204448118586232
0.8204744086634512
0.8204996296296441
0.8205291939618486
0.8205543849658459
0.8205839168801738
0.8206134319863548
0.8206429302987344
0.8206724118316414
0.8207018765993891
0.8207313246162738
0.8204980960500289
0.8205275852272874
0.8202945470037069
0.8200616411130186
0.8200912290661515
0.8201208002270295
0.8198881418439864
0.8199177538287158
0.8199473490218464
0.8199769274376566
0.8200064890904087
0.8200316997167287
0.8200612291135805
0.8200907417893695
0.820120237758294
0.8201497170345368
0.8201791796322639
0.8202086255656259
0.820238054848757
0.8202674674957755
0.8202968635207838
0.8203262429378683
0.8203556057610997
0.8203806324110825
0.8204099633079465
0.8204392776523856
0.8204685754584075
0.8204978567400041
0.8202665351001
0.8202958568207596
0.8203208509439434
0.820350140845086
0.8203751056040707
0.8204043637387542
0.8204336054038996
0.820462830613409
0.820492039381169
0.8205212317210505
0.8205461062693438
0.8205752670039506
0.820604411351519
0.8206335393258585
0.8206626509407629
0.8206874508703135
0.8207122368790504
0.8207413019079844
0.820770350631152
0.8207993830622706
0.8205692738996515
0.820598346412572
0.8203684225273346
0.8203975350140216
0.8204266311957595
0.820196948488258
0.8202260845228261
0.8199965864577665
0.8200257622377783
0.8200549217002399
0.8200797875314672
0.8201089155953208
0.8201380273819665
0.8201671229050442
0.8201962021781788
0.819967225013975
0.8199963438459554
0.8200254464285878
0.8200502649930429
0.8200793363078803
0.8201041260106102
0.8201331661092696
0.8201621900250932
0.8201911977716043
0.8202201893623112
0.820249164810707
0.8202781241302699
0.8203070673344629
0.8203359944367343
0.8203649054505173
0.8203938003892299
0.8204226792662758
0.8204515420950432
0.8202236388889057
0.8202525409608611
0.8202814269850252
0.8203102969747602
0.8203391509434131
0.8201115950069517
0.8201404880754468
0.8201651233712396
0.8201939855876001
0.8199667220836967
0.8199956232687151
0.8200245084464308
0.820053377630139
0.8198264046498925
0.8198553126729557
0.8196285200553421
0.8196574668141765
0.8196863975670617
0.8197110834715484
0.8197399834208517
0.8197688674033322
0.8197977354322183
0.8198265875207241
0.8198554236820489
0.8198842439293772
0.8199130482758795
0.8199418367347113
0.8199706093190139
0.8197445975744386
0.8197734086525389
0.8198022038567668
0.819826769485008
0.8198555341409868
0.8198842829617573
0.819908805723738
0.8199333149931401
0.8199620187018879
0.8199907066263581
0.820019378779567
0.8200480351745163
0.819822747252765
0.8198514419115805
0.8198801208127581
0.819908783969274
0.8199332327113242
0.819961865569291
0.8199904827208079
0.8200148889498398
0.8200392817982637
0.8200678542066501
0.8198431780822099
0.8198717885511
0.8199003833516063
0.8199289624965963
0.8199575259989235
0.8199818878249157
0.8197576039387491
0.8195334427126242
0.8195620831055404
0.8195907078436914
0.8196151366120401
0.8196437312209962
0.8196723102130167
0.8197008736008919
0.8197252456332061
0.8197537789904686
0.8197822967812514
0.8198107990182896
0.8198392857143042
0.8198677568820028
0.8198962125340785
0.8199246526832112
0.8199530773420666
0.8197298393683824
0.8195067229178193
0.8195352380952567
0.8195637377584518
0.8193408485178322
0.8193693855356359
0.8191466702908586
0.8191752445652362
0.8192038033143355
0.8192323465508065
0.8192608742872847
0.8192893865363924
0.8193178833107381
0.8193463646229163
0.8193706807702928
0.8191485086768086
0.8191770127405991
0.8189550135501544
0.8189835545922705
0.8190120801733668
0.8190364473328108
0.8188147265836682
0.8188432746955536
0.8186217261904952
0.818646172572375
0.8186747431043999
0.8187032981887188
0.818731837837857
0.8187603620643261
0.8187888708806244
0.8188132325141969
0.8188417116630863
0.8188701754386158
0.8186492174851785
0.8186777178311496
0.8187062028047659
0.8187346724184611
0.8187631266846556
0.8187915656157565
0.8188199892241574
0.8188483975222388
0.8188767905223674
0.8189051682368971
0.8189335306781682
0.8187132095776359
0.818741608391628
0.8187699919333351
0.8187983602150735
0.8188267132491464
0.8188550510478435
0.8188833736234418
0.8189116809882045
0.818935865771832
0.8189641438540188
0.8189924067614902
0.8190165504292045
0.8190447841244501
0.8190689008043095
0.8190971053337107
0.8191252947481443
0.8191534690597575
0.8189340921264261
0.8189623025435274
0.8189904978586925
0.8190186780840448
0.8190468432316949
0.8190749933137405
0.8191031283422663
0.819131248329344
0.8191593532870326
0.819183355597135
0.8192114316239519
0.8192394926568962
0.8192675387079755
0.819295569789185
0.8193235859125071
0.8193515870899112
0.8193795733333539
0.8194034657424892
0.8194314232409587
0.8194593658406815
0.8194872935535635
0.8192690545938954
0.819297018104387
0.8193249667287936
0.8193529004789989
0.819134929502548
0.819162898936191
0.8191908534964313
0.8192187931951298
0.8192467180441346
0.8192746280552812
0.8193025232403928
0.8193304036112795
0.8193582691797395
0.8193861199575582
0.819409896524298
0.8194377188329123
0.8194655263855952
0.8194933191940826
0.819521097270098
0.8195488606253524
0.8195766092715443
0.8196043432203601
0.8196320624834738
0.8194151138168555
0.8194428684837471
0.8194706084656298
0.8194983337741552
0.8195260444209627
0.8195496960084803
0.8195733350951588
0.8196010039630333
0.8196286582144958
0.8196562978611253
0.8196839229144882
0.8197074953813887
0.8197350923483065
0.8195188604590034
0.8195464926160553
0.8195741102030272
0.8196017132314397
0.8196252700922483
0.819652845100127
0.819680405583377
0.8197079515534709
0.8197354830218696
0.8197630000000218
0.8197905024993641
0.8198179905313212
0.8198454641073056
0.819872923238718
0.8198963469119799
0.8199237782448985
0.81995119516682
0.8199785976890976
0.8200059858230727
0.8200293438320431
0.8200567042771147
0.8200800367261502
0.8201073695253303
0.820134687991632
0.8201619921363262
0.8201892819706721
0.8202165575059169
0.8202398114196137
0.8202670594396662
0.8202942931937396
0.8200796126668635
0.820102878074329
0.8201301334031089
0.8201573744770099
0.8201846013072119
0.8202078149503622
0.8199934935981411
0.820016745036595
0.820043980151498
0.820071201044409
0.8200984077264647
0.8198843945720476
0.8196704930863778
0.8196977829942844
0.819725058670166
0.819752320125153
0.8197795673703641
0.8198068004169065
0.8195932534514423
0.819620520833356
0.8196477740172058
0.819675013014078
0.8197022378350475
0.8197254682622497
0.8197526657997628
0.8197798491939906
0.8198070184559626
0.8198341735966965
0.8198613146271988
0.8198884415584645
0.8199155544014772
0.8199426531672089
0.819965766934879
0.8199928386092602
0.8200198962386742
0.8200469398340481
0.8200739694062975
0.820100984966327
0.8201279865250297
0.8199155181347383
0.819942553742577
0.819969575349583
0.8199965829666296
0.8200235766045783
0.8198114100905796
0.8195993533368056
0.8196264287561651
0.819414529472619
0.819437684156136
0.8194647803617805
0.8194918625678353
0.8195189307851474
0.8195420345985259
0.8195690758905759
0.81959610322583
0.8196231166150906
0.8196501160691492
0.8196731562661401
0.8196961845836792
0.8197231443299205
0.8197500901829662
0.8197770221535529
0.8198039402524059
0.81983084449024
0.8198577348777587
0.8198846114256543
0.8199075379470266
0.8199343878601062
0.8199612239650534
0.8199880462725175
0.8197773066050098
0.8198041623844021
0.819593578217337
0.8196204673857456
0.8196434146341703
0.8196702772074163
0.8196971259943787
0.8197200359158784
0.8197468581687853
0.8195366666666908
0.8195635221738257
0.8195903639159646
0.819617191903688
0.8196440061475652
0.8196708066581548
0.8196975934460048
0.8197243665216521
0.819751125895623
0.8197778715784331
0.819804603580587
0.8198313219125787
0.8196217535787564
0.8196485049834131
0.8196713336740152
0.819694150702451
0.8197208631256628
0.8195115905029604
0.8195383358856805
0.8195650676193151
0.8195917857143102
0.8196184901811008
0.8196451810301113
0.8196718582717555
0.8196985219164364
0.8194896815286871
0.8195163779928927
0.8195391647568365
0.8195658350305746
0.8195924917281998
0.8196191348600756
0.8196457644365549
0.8196723804679801
0.8194639715230352
0.8194906202338835
0.819517255400279
0.8195438770325452
0.8195704851409952
0.8195970797359315
0.8196236608276461
0.819650228426421
0.819676782542527
0.819703323186225
0.8197298503677654
0.8197563640973882
0.819782864385323
0.819809351241789
0.819835824676995
0.8198622847011398
0.8198887313244112
0.8199112911392658
0.8199377119716781
0.8199641194332237
0.8199905135340502
0.8200130247850532
0.8200393931732238
0.8198321031345046
0.8198585039171343
0.8196513643254423
0.8196777974236172
0.8197042171717426
0.8194972734158296
0.8195237253912421
0.8195501640171842
0.8195727295661204
0.8193660277427746
0.8193924861321485
0.8194189311822792
0.8194453629032514
0.8194717813051403
0.8194981863980105
0.8195245781919169
0.8195509566969038
0.8195773219230058
0.8195998238550837
0.8196261635220383
0.8196524899396637
0.8196788031179539
0.8197012569130475
0.8197275446092241
0.8197538190955033
0.8197800803818396
0.8198063284781776
0.8198325633944523
0.8198587851405883
0.8198849937265003
0.8199073507275725
0.8199335339854787
0.8199597041123631
0.8199820255703445
0.8200043358396252
0.8200266349286155
0.8200527555110483
0.8200788630102942
0.8201049574361805
0.8201310387985243
0.8201571071071334
0.8201831623718051
0.8199780140070299
0.8200041010252827
0.8200301750000264
0.8200562359410412
0.8200822838580973
0.8201083187609557
0.8201343406593671
0.8201603495630727
0.8201863454818038
0.8202123284252824
0.8202382984032202
0.8202604390122491
0.8202863840399268
0.8203123161306674
0.8203382352941443
0.8203641415400217
0.8203862232187611
0.8204121046077478
0.8204379731075965
0.8204638287279332
0.820485863613765
0.820511694451383
0.8205375124378378
0.8203334493907257
0.8203592988563173
0.8203851354710684
0.8204109592445598
0.8204367701863624
0.8204625683060379
0.8202588279116237
0.8202846573982395
0.82031047406307
0.8203362779156598
0.8203620689655443
0.8203878472222493
0.8201844284651895
0.820206445215694
0.8202322428748723
0.8202580277502749
0.820283799851402
0.820309559187744
0.8203315177024288
0.8201284653465619
0.8199255134867879
0.8197226620485181
0.8197485283205813
0.8195458209693646
0.8195679357231422
0.8195938210578622
0.819619693600225
0.8196455533597111
0.8194431217584862
0.8194690123457063
0.819491113305384
0.8195169792695239
0.8193147791759464
0.8193369018253851
0.8193627866831347
0.8193886587771477
0.8194145181168626
0.8194365943814962
0.8194624291697737
0.8194844827586483
0.8195065254863609
0.8193047759724549
0.8193306177701482
0.8193564468504213
0.8193784993850215
0.8194005410723346
0.8194263339070845
0.8194483529990444
0.8194741214057785
0.8194998771499049
0.8195256202407548
0.8193243614931516
0.819350135035628
0.8193758959254083
0.8194016441718069
0.8194273797841299
0.8194493500122918
0.8194750613045889
0.8192741603334429
0.8192999019608123
0.8193256309728287
0.8193513473787639
0.8193770511878801
0.8193989960823003
0.8191984088127575
0.8192241311796659
0.8192498409591668
0.8192755381604978
0.8192974810467388
0.8193231540342579
0.8193488144708176
0.819370723362687
0.8193963596384353
0.8194182462139998
0.8194438583638866
0.8194694580078408
0.8192694410544583
0.8192950707662557
0.8193206879727045
0.8193462926829551
0.8193718849061489
0.8193974646514179
0.81941930294909
0.8194448586744923
0.8192452375152538
0.8190457135898969
0.8190713416119106
0.8190969571567958
0.8191225602336619
0.81914815085161
0.8191737290197317
0.8191955739299897
0.818996401653323
0.8187973262032371
0.8188229647630906
0.8188448736637798
0.818870488219606
0.8188960903351428
0.8189216800194509
0.8189472572815821
0.8189728221305795
0.8189946627850845
0.8187960223138778
0.8188216052376621
0.8188471757576046
0.8188727338827239
0.8188982796220303
0.818699903100804
0.8187254783240783
0.8187510411622565
0.8187765916243329
0.8188021297192932
0.8188276554561141
0.8188531688437638
0.818878669891202
0.8186806818182107
0.8187062122311143
0.8185083615273369
0.8185339212370428
0.8185594685990628
0.8185850036223425
0.8186105263158185
0.8186360366884192
0.8186578426641218
0.8186796381182438
0.8187051133623061
0.8187305763202607
0.8187560270009936
0.8187814654133818
0.8188068915662944
0.8188323054685911
0.8188540221580255
0.8188794124729405
0.8189047905633419
0.8189301564380559
0.818733108758451
0.8187585037286799
0.8187838864839159
0.8185870161096712
0.8186087500000294
0.8186341504446342
0.8186595386833548
0.8186849147249875
0.8187102785783197
0.8187356302521304
0.8187609697551904
0.8187862970962619
0.8188116122840987
0.8188369153274463
0.8187652278177754
0.8185689283145825
0.8185942713327238
0.8186196022046786
0.8186449209391767
0.8186702275449399
0.8186955220306811
0.8187208044051052
0.8187460746769086
0.8185501555396325
0.8185754545454843
0.8186007414494438
0.818622357723607
0.8186476213244381
0.8186728728489783
0.8186981123058842
0.8187233397038044
0.8187485550513793
0.8187737583572411
0.8187989496300133
0.8188241288783117
0.8188492961107434
0.818874451335908
0.8186791557357801
0.8187043395326958
0.8187295113230337
0.818754671115378
0.8187798189183051
0.8188013101477195
0.8188264348654744
0.8188515476190779
0.8188766484170737
0.8189017372679979
0.8189268141803776
0.8189518791627325
0.8189769322235737
0.8190019733714046
0.8190270026147202
0.8190520199620076
0.8190770254217458
0.8191020190024058
0.8191270007124504
0.8191519705603344
0.8191769285545047
0.8192018747034002
0.8192231791222132
0.8192481024668238
0.8192693858193334
0.8190751541015004
0.8191000948092271
0.8191250236967131
0.8191499407723595
0.8191748460445594
0.8191997395216978
0.819224621212152
0.8192494911242911
0.8192707288216114
0.8192955760587013
0.8193204115421311
0.819345235280239
0.8193664302600782
0.8193876152210189
0.8194124054820725
0.8194371840302695
0.819461950873909
0.819268453364848
0.8190750472143841
0.8190962709464553
0.8191174846626077
0.8191422977117555
0.8191670990566348
0.8191918887055251
0.8189987741631617
0.819023591798287
0.8190483977380141
0.8190731919906082
0.819097974564327
0.8191227454674199
0.8191439030132138
0.8191686514474306
0.8189759058823841
0.8190006821924565
0.8190254468485731
0.8190501998589543
0.8190749412318131
0.8190996709753544
0.818907213345896
0.8189319708715371
0.8187396430249256
0.8185474054942787
0.8185722300469797
0.8185970429476962
0.8186218442046301
0.8186466338259756
0.8186714118199189
0.8186961781946387
0.8187209329583062
0.8187456761190847
0.8187704076851299
0.81879512766459
0.8188198360656054
0.8188445328963088
0.8188692181648256
0.8188938918792734
0.8189185540477621
0.8189432046783942
0.8189678437792647
0.8189888940846705
0.8187974520804431
0.8186060995560027
0.818630794392555
0.8186554776921597
0.8186801494628996
0.8187048097128499
0.8187294584500785
0.8187540956826456
0.818778721418604
0.8187997667366775
0.8186088152985393
0.8184179529028064
0.8182271794872114
0.8182483337217751
0.8182694780988203
0.8182941765665356
0.8183188635305396
0.8183435389988678
0.8183682029795478
0.8183928554805998
0.8182024429967747
0.8182271225866801
0.8182517906977065
0.8182728900256075
0.8182939795444301
0.8183150592610128
0.818339684014902
0.8183642973287197
0.8183888992104362
0.8184134896680145
0.8184380687094102
0.8184626363425711
0.8182727378190577
0.8182973324055066
0.8183219155844479
0.8183429399490237
0.8183639545665599
0.8181742989571587
0.8181953429101343
0.8182199212416353
0.8182444881890087
0.8180550358879694
0.818079629629662
0.8181042119879981
0.8181287829708792
0.8179395327319315
0.8179641304348151
0.8179887167630382
0.8180097549699816
0.8178207071874602
0.8178453096118624
0.8176563871564196
0.8176810161663143
0.8177056338028494
0.8177302400739014
0.81775130394649
0.8175626211352426
0.8175837139562033
0.8176083256457891
0.817632925985737
0.8176575149838962
0.8176820926481083
0.8177066589862078
0.8177312140060221
0.8177557577153713
0.8177802901220682
0.8178048112339186
0.817829321058721
0.8178538196042666
0.8178783068783397
0.8179027828887173
0.8177147160267056
0.8177392183908375
0.8177637094921038
0.8177881893382682
0.8178126579370879
0.8178371152963123
0.8178615614236839
0.8178824839302442
0.8179069084232601
0.8179278109224746
0.8179522138105401
0.8177646100917761
0.8175770924100307
0.8176015589179606
0.8176225074490361
0.8176469523373383
0.8176713860252336
0.8174841044434596
0.8175050606824238
0.817317902930436
0.8173423895628622
0.8173633638444268
0.8171763669641147
0.8172008691674623
0.8172218614223977
0.8172463420210666
0.8172708114286047
0.8172952696526841
0.8171085446653291
0.8171330287802983
0.8171575017127531
0.817181963470353
0.8172064140607501
0.8172308534915897
0.8172552817705102
0.817279698905143
0.8173041049031121
0.8173284997720353
0.817349395942591
0.8173737693710453
0.8173981316929021
0.8174224829157511
0.8174433386472666
0.8174676684881939
0.8174919872524807
0.8175128129267519
0.8175371103527072
0.8175579162875678
0.8175821924039455
0.8176064574807067
0.8176307115253804
0.8174448863636701
0.8174691660986477
0.8174934348023963
0.8173077674313306
0.8173285876476268
0.8173528717366967
0.8173771448025758
0.8174014068527682
0.8174256578947707
0.8174498979360738
0.8172645351474261
0.817288800725493
0.8173130553037511
0.8173338318604464
0.8173580652469755
0.8173822876557532
0.8174064990942369
0.8174306995698778
0.8174514259846425
0.8174756053406088
0.8172906561086314
0.81731140013575
0.8173355947535393
0.8173597784309633
0.8171750226040124
0.8171992316384522
0.8172234297334278
0.8172476168963523
0.8172717931346322
0.8172959584556675
0.8173166591422464
0.8173408034304112
0.817361484657074
0.817385607940481
0.817201262968009
0.8172254114994706
0.8172495491434068
0.8172702276313167
0.8172943442992683
0.8173150033791738
0.8173390990991335
0.8171550551677894
0.8171791760468602
0.8172032860680065
0.8172273852385583
0.8172514735658387
0.8172755510571645
0.8172961771981456
0.8171124325539914
0.8171330860867956
0.8171571685393604
0.8171812401707828
0.8172053009883544
0.8172293509993609
0.8172533902110809
0.8172774186307866
0.8173014362657438
0.817118061476364
0.8171421040825829
0.8171661359049461
0.8171901569507074
0.8170069715310816
0.817031017480985
0.8170550526551995
0.8170790770609667
0.8171030907055219
0.8171270935960939
0.817151085739905
0.817171642793231
0.817192190646712
0.8170093736018246
0.8170299485574046
0.8170539355993194
0.817077911915975
0.8168952838623506
0.8169192849162361
0.8169432752457901
0.816967254858199
0.8169912237606425
0.8168088189328325
0.816832812500035
0.816856795358214
0.816877353859919
0.8169013160830152
0.8167191347011947
0.8167397101449626
0.8167636870263392
0.8167876532204497
0.816605659536577
0.8166296502562169
0.8166502227171843
0.8164683812068934
0.8162866206589844
0.8163106610283014
0.8163346906987445
0.81615308120137
0.8161737322064408
0.8161943740271644
0.8160129168519694
0.8160369859969234
0.8160576444444797
0.8160816929571559
0.8161057307863525
0.816129757939187
0.8161537744227707
0.8161777802442085
0.816198379937896
0.8162223652097093
0.8162429458740372
0.8162669106232334
0.8162908647450465
0.816314808246544
0.8161338874113829
0.8161544648792732
0.8161750332299867
0.815994263565927
0.8160182462356422
0.8160422182865088
0.8160661797255778
0.816090130559894
0.8161140707964958
0.8161380004424156
0.816158536046033
0.8161824452797173
0.8162063439434486
0.8162302320442346
0.816049889527212
0.8160704219130024
0.8160943242049827
0.815914131154816
0.8159346799117355
0.8159585963363853
0.8159825022065671
0.8160063975292658
0.8158264225849498
0.8158503417861438
0.815874250440953
0.8158981485563506
0.8159220361393043
0.8157422780348453
0.8157661894273487
0.8157900902885186
0.8158139806253111
0.815837860444676
0.8158617297535571
0.8158855885588918
0.8159094368676119
0.8159332746866426
0.8159571020229033
0.8159809188833071
0.8160047252747613
0.816028521204167
0.8160523066784192
0.8160727212827069
0.8160964866052184
0.8161202414929012
0.81594111062339
0.8159648891815152
0.8159886573058721
0.8160124150033264
0.8158334649123169
0.815853891690455
0.815877663305604
0.8159014245014607
0.8159251752848742
0.8159489156626869
0.8159692947875966
0.8159930151084226
0.8160167250438192
0.8160404246006054
0.8160641137855944
0.8158855830234448
0.8157071303587415
0.8157275311611998
0.8157512680367658
0.8157749945355556
0.8157987106643722
0.8158224164300125
0.8158461118392676
0.8156679405984204
0.8154898471616085
0.815510259768646
0.8155306634657721
0.8155543966834317
0.81537648342063
0.8154002399127955
0.8154239860445198
0.8154477218225786
0.815471447253742
0.815495162344774
0.8155188671024332
0.815341232846911
0.8153649608014304
0.815388678423725
0.8154123857205418
0.8152349292709834
0.815255330722404
0.8152790515553989
0.8153027620705022
0.8153264622744443
0.8153501521739499
0.8153738317757377
0.815397501086521
0.8154211601130067
0.8154448088618962
0.8154684473398849
0.8154920755536627
0.8155156935099133
0.8155359809028148
0.8155595790844371
0.8155831670282366
0.8156067447408741
0.815630312229005
0.815453500975541
0.8152767663632794
0.8153003900325397
0.8151237651646818
0.8151474117392616
0.8151710480727958
0.8151913617666533
0.8152149783550154
0.8152385847219588
0.8152621808741176
0.8152857668181207
0.8153093425605908
0.8153329081081453
0.8153564634673957
0.8153800086449475
0.8154035436474012
0.8154237632318369
0.8154472786177479
0.8154674800259497
0.8154909758204173
0.8155144614720857
0.8155379369875212
0.8155614023732844
0.8155802631579321
0.8155263532456702
0.8153505174644616
0.8153740030179292
0.8153974784483132
0.8154176470588609
0.815441102972894
0.8152654749085018
0.8150899224806576
0.8151134337998222
0.8151369349978851
0.8151604260813803
0.8151839070568361
0.8152073779307752
0.8152308387097149
0.8152542894001665
0.8152744411006394
0.8152978723404631
0.8153212935109959
0.8153447046187272
0.8151695876289036
0.8151930212583585
0.8152131601546104
0.8152365743722205
0.8152599785408102
0.8152833726668474
0.8151084942085319
0.8151319107870847
0.815155317324223
0.8151787138264043
0.8152021003000807
0.8150274266124226
0.8150508354756162
0.8150742343114535
0.8150976231263761
0.8151210019268201
0.815144370719216
0.8151677295099886
0.8151910783055578
0.8152111443850646
0.8152344739093621
0.8152577934573824
0.8152811030355233
0.8153044026501769
0.8153244230769611
0.8153477034822
0.8153709739427976
0.8153942344651245
0.8154142186166051
0.8154374599786933
0.815460691421293
0.8154806486025558
0.8155038609215398
0.8155238003839154
0.8155469936034497
0.8155669153698953
0.8155868286445395
0.8156067334328104
0.8156298892203194
0.8156530351438083
0.8156761712095784
0.8156226527571172
0.8156457854406514
0.8156689082783954
0.8156887659574852
0.8157118698149713
0.8157317099107146
0.8157547948118606
0.8155813775510588
0.8156044845908992
0.8156275818104931
0.8156506692160996
0.8156704970263766
0.8156935655128862
0.8157133757962168
0.8157364253874297
0.8157594651952846
0.8157824952260092
0.815609439966097
0.8156324920466982
0.8156555343511837
0.815678566885771
0.815505680373078
0.8153328671329056
0.8153559533898691
0.8153790298665923
0.815402096569289
0.8154251535041673
0.8154449618967363
0.8154647619048006
0.8154877909437543
0.815510810239091
0.815533819796993
0.8155568196236378
0.8155798097251973
0.8156027901078384
0.8156257607777226
0.8156487217410066
0.8156716730038411
0.8156946145723726
0.8155223817567956
0.8155453451552004
0.8155682988603175
0.8155912428782832
0.8156141772152288
0.81563710187728
0.8156567903838433
0.8156796963947259
0.8157025927487742
0.8157222550053077
0.8157451327434019
0.8157680008426765
0.8157908593092219
0.8158137081491231
0.8158365473684601
0.8158593769733079
0.8158821969697361
0.8159050073638094
0.8159278081615874
0.8159473817035092
0.8159701640034034
0.8159929367248658
0.8158214375788538
0.815844231981548
0.815672836134493
0.8156956521739523
0.8157152456951253
0.8157380432500918
0.8157576196473945
0.8157803987408578
0.8158031682753226
0.8158259282568047
0.8158486786913146
0.815871419584858
0.8158941509434356
0.815916872773043
0.8157458927074996
0.8157686360779779
0.8157913699204417
0.8158140942408771
0.8158368090452657
0.8158595143395831
0.815882210129801
0.8159016949152939
0.8159211715481567
0.8157505124451347
0.815773212045209
0.8156026552373383
0.8156253762542202
0.8156448902821712
0.8156675929795633
0.815690286191809
0.8157129699248516
0.8157356441846294
0.8157583089770752
0.8157809643081174
0.8158036101836792
0.8158262466096788
0.8156560700876493
0.8156787278415414
0.8157013761468288
0.8157240150094207
0.8157466444352212
0.8157660762659286
0.8157886875000399
0.815811289314766
0.8158338817159916
0.8158564647095965
0.8158758534554937
0.815898418314296
0.8157286516854332
0.8155589556896592
0.8155815723794076
0.8156041796631716
0.8156267775468176
0.8156493660362071
0.8156719451371971
0.8156913359651345
0.8157138969672191
0.8155444859813484
0.8155670681063524
0.8155896408553442
0.8156090286426304
0.8156315833160808
0.8156541286307455
0.8156766645924484
0.8156991912070083
0.8157217084802393
0.8157442164179507
0.8155751502591075
0.8155976792375039
0.8156170292107301
0.8156395401823103
0.815662041830647
0.815684534161531
0.8157070171807482
0.8157294908940801
0.8157519553073029
0.8157744104261885
0.8157968562565037
0.8158192928040107
0.8158417200744668
0.8156730880529548
0.815692374457573
0.8157148140496272
0.8157340838670101
0.8157565055762487
0.8157789180260574
0.815801321222171
0.8158237151703192
0.8158460998762271
0.8158684753456151
0.815890841584199
0.8159131985976896
0.8159355463917932
0.815954730983343
0.8159770610058115
0.8159993818257155
0.8160216934487428
0.8160439958805763
0.815875947281754
0.8158982705374095
0.8157303211198431
0.8157526651574806
0.8157718518518926
0.8157941781526843
0.8158164952694772
0.8158388032079371
0.8158611019737251
0.8156934018499894
0.8157157213317301
0.8157380316417092
0.8157603327855791
0.8157826247689873
0.8158049075975768
0.8158271812769862
0.8158494458128488
0.8158717012107941
0.8158939474764464
0.8159130461538872
0.8159352748154635
0.8157679721140455
0.8157902214022551
0.8158124615700348
0.8158346926229919
0.8158569145667283
0.8158791274068415
0.815901331148925
0.815923525798567
0.8159457113613513
0.8157787146950882
0.8158009208103543
0.8158231178396483
0.815845305788546
0.8158674846626179
0.8157006747086898
0.8157228740801721
0.8157419374617212
0.8157609930527588
0.8157831664964662
0.8158053308823943
0.8158274862160919
0.8158465087791348
0.8158686466626255
0.8158907755102455
0.8159128953275255
0.8159350061199925
0.8159571078931681
0.8159760807504493
0.8159981651376561
0.8160202405218515
0.8160423069085395
0.8160643643032199
0.816086412711388
0.8161053360489213
0.8161273671350446
0.816146274430009
0.8161682882149816
0.8161871794872211
0.8162060630722695
0.8162280512612295
0.816250030506448
0.8162720008133804
0.8162939621874782
0.8161280487805295
0.8159622028043497
0.8159842137342961
0.8160062157221624
0.8160282087733967
0.8160501928934427
0.8160721680877396
0.8160941343617223
0.816116091720821
0.8161380401704618
0.8161599797160661
0.8161788075441505
0.8162007299270492
0.8162226434218947
0.8162445480340913
0.8162664437690389
0.8162883306321327
0.8163071095807589
0.8163289793439059
0.8163508402511049
0.8163726923077343
0.8163945355191677
0.8164163698907745
0.8164351001416564
0.816269963592275
0.816291809909041
0.8163136473918738
0.8163354760461307
0.8163572958771642
0.8161923418872921
0.8162141818182239
0.8162360129267237
0.8162578352181359
0.8162796486978011
0.8162983649576522
0.8163170736630089
0.8163388619855143
0.8163606415170889
0.8163824122630515
0.8164041742287174
0.8162395766129454
0.8162613585970994
0.8162831318017352
0.81630489623216
0.8163266518936765
0.8163483987915832
0.8163701369311741
0.8163918663177392
0.8164135869565642
0.8164352988529303
0.8164570020121149
0.8164786964393906
0.8165003821400264
0.8165189825055723
0.8163548250905129
0.8163765226131078
0.8162124598071164
0.816048462929518
0.8160702089192872
0.816091946173973
0.8161136746988377
0.8161353944991391
0.81615403452433
0.8161757375075681
0.816197431781744
0.8162191173520987
0.8162407942238693
0.8162624624022885
0.8162841218925848
0.8163057726999825
0.8163274148297021
0.8163490482869592
0.8163676081731196
0.8163892249149236
0.8164108329996422
0.8162473873874302
0.8162690152122125
0.8162906343806712
0.816312244898002
0.8163338467693967
0.8163554400000428
0.8163770245951238
0.8163986005598189
0.8164201678993034
0.816257014388532
0.8160939260739689
0.8161155413504224
0.816137147992853
0.8161587460064327
0.8161803353963296
0.8162019161677077
0.8162234883257264
0.8162450518755417
0.8162666068223051
0.8161038093339081
0.8161253838484976
0.8161438995215742
0.8161654574447311
0.8161870067756509
0.8162085475194693
0.8162300796813179
0.8162516032663245
0.8162731182796128
0.816294624726302
0.8163161226115077
0.8161536716418337
0.8161721448468393
0.816193654267001
0.8162151551313074
0.8162366474448625
0.816258131212766
0.8162796064401138
0.8163010731319977
0.8163225312935053
0.8163439809297203
0.8163654220457223
0.8163868546465868
0.8162247766528113
0.8162462286622093
0.8162676721572157
0.8162891071428988
0.8163105336243225
0.8163319516065469
0.816353361094628
0.8163747620936179
0.8163961546085646
0.8164175386445122
0.8164389142065005
0.8164602812995657
0.8164816399287398
0.8165029900990508
0.816524331815523
0.8165456650831762
0.8165669899070267
0.8165852789869817
0.8166065875371326
0.8166248615506734
0.8166461538461943
0.8166644128114282
0.8166826645582533
0.8165212648221747
0.8165425607587835
0.8165638482813519
0.8165851273948652
0.8166063981043054
0.81662766041465
0.8166458941966447
0.8166671403197556
0.8166853591160618
0.8167035707240483
0.8167247928994478
0.8167460067048314
0.8167672121451498
0.8167884092253498
0.8168095979503743
0.8168307783251624
0.8168489361702519
0.8166880441205827
0.8167062229224494
0.8167274069699149
0.8167485826772042
0.8167697500492417
0.8166090318772525
0.8166302183750141
0.8166483870968129
0.8166695575221625
0.8166877113645686
0.8167058580696276
0.8167270047170195
0.8167481430536834
0.8167692730845176
0.8167903948144165
0.8168115082482706
0.8168326133909667
0.8168537102473877
0.8168747988224128
0.8167145015698966
0.8167356091819095
0.8167567085131802
0.8167747989802299
0.8167928823529788
0.8168139580474791
0.8166538612309273
0.8166749559083266
0.8166930446708838
0.8167141234084604
0.8167351938895789
0.8167562561190894
0.8165963586531303
0.8166174398121333
0.8166385127201935
0.8166595773821539
0.8166776408451073
0.8166986896147443
0.8165389910051208
0.8165600586510631
0.8165811180610217
0.8166021692398254
0.816623212192299
0.8166412580582508
0.8164817578125364
0.8163223198594388
0.8163404139008563
0.8163614874097571
0.8163795667447669
0.8164006243902799
0.8164186890363216
0.8164397308367826
0.8164607644306131
0.8164817898226133
0.8165028070175796
0.8165238160203047
0.8165448168355773
0.8163857393337586
0.8164037787300705
0.816424790652421
0.8162658294392877
0.8162868600350752
0.8163078824445662
0.8163288966725396
0.8163499027237705
0.8163709006030306
0.8163918903150875
0.8162331518569279
0.8162541601866601
0.8162721865889562
0.8162931791683208
0.8163141635904757
0.8163351398601745
0.8163531365313998
0.8163740970874132
0.81621560861972
0.8162365877329537
0.8160781874636478
0.8160991850989866
0.8161201745878132
0.815961889061322
0.8158036649215002
0.8156455021326438
0.815666563287493
0.8156876162791039
0.8157056965704661
0.8157267338241332
0.8157447995351879
0.8155868319132794
0.8156078799613117
0.8156289198606609
0.8156469905167746
0.815668014705916
0.8156890307603354
0.8157070793037086
0.8157280796751446
0.8155703596288036
0.8155913783104914
0.8156123888674472
0.815454782608729
0.8154758114374365
0.8154968321422004
0.8155178447277271
0.8153603784514716
0.8153814092664422
0.8153994788651169
0.815417541489805
0.815438549102869
0.8154595486111438
0.815480540019319
0.8155015233320804
0.8153443030653882
0.8153653045489916
0.815386297937978
0.8154072832370266
0.8152502022731974
0.8152712057011109
0.8151142114385072
0.8151352329611411
0.8151562463907924
0.8151772517321336
0.8151982489898337
0.8152192381685582
0.815240219272969
0.8152611923077241
0.8152821572774783
0.8153031141868828
0.8153240630405851
0.8151673904689016
0.8151883573487346
0.8152093161736772
0.8150527559055433
0.8150737327189254
0.815094701478242
0.8149382533589564
0.8149592400691158
0.814980218726048
0.8150011893343875
0.8150221518987651
0.8150431064238085
0.8150640529141413
0.8150849913743838
0.814928784975117
0.8149497413297874
0.814970689655203
0.8149916299559777
0.8150125622367215
0.8150334865020408
0.8150544027565388
0.815075311004815
0.8150962112514654
0.8151171035010824
0.8151379877582551
0.8151588640275688
0.8151797323136055
0.8152005926209437
0.8150447821101217
0.8150627364800604
0.815083607183828
0.8151044699140698
0.8151253246753543
0.8151461714722464
0.8151670103093078
0.8151878411910964
0.8152086641221667
0.8152294791070699
0.8152502861503536
0.8150947930574391
0.8151156178489994
0.8149602097235754
0.8149781357224842
0.8148228130360496
0.8148436737805168
0.8148645265765196
0.8148853714286003
0.8149062083412971
0.8149270373191453
0.8149478583666763
0.8149657594214218
0.8149865651760514
0.8150073630137271
0.8150252425337929
0.8150460251046309
0.8148910439247288
0.8149118441064921
0.8147569473484411
0.814777765108352
0.8146229526886088
0.8146437879939491
0.8146646153846434
0.8146854348652007
0.8147033415606886
0.8147241457859048
0.814744942114281
0.814590341556005
0.8146111553785137
0.8146319613050352
0.8146527593400616
0.8146735494880821
0.814694331753582
0.8147151061410433
0.8147358726549448
0.8147537324744494
0.8145993938246152
0.8146172727272999
0.81463804203752
0.814658803483556
0.8146795570698736
0.8146974072672487
0.814718145695391
0.8147388762769847
0.8145847739739249
0.8146055219364866
0.814451503119709
0.8144722684310285
0.8144930258930524
0.814510884353768
0.8145316266767693
0.8145523611636077
0.8145730878187232
0.8145938066465519
0.8146145176515269
0.8146352208380782
0.8146559162106317
0.8146766037736108
0.814522920203761
0.8145407393436698
0.8145585517631787
0.8145792420814737
0.8145970405278296
0.8144435167734896
0.8142900508762269
0.8143107761869133
0.8143314936899859
0.8143522033898559
0.814372905290931
0.8143935993976157
0.814414285714311
0.8144349642454147
0.814452756349978
0.8142995485327564
0.8143202369757633
0.8143409176382348
0.8143615905245596
0.8143822556391226
0.8144029129863055
0.8142498872604532
0.8142705617133442
0.8142912283997241
0.8143118873239682
0.8143325384904488
0.8141796696076836
0.8142003378378623
0.8142209983111521
0.8142387804878292
0.8142594259988988
0.8142800637659656
0.8142978248640781
0.8143184476940623
0.8143390627929011
0.8143596701649415
0.8143802698145264
0.814400861745996
0.8144214459636873
0.8142689325842933
0.8142895337951931
0.8143101272931722
0.8143307130825614
0.8141783308383469
0.814198933582811
0.8142195286195519
0.814240115952894
0.8142606955871586
0.8142812675266636
0.814301831775724
0.8143223883386513
0.8143429372197539
0.8143634784233369
0.8143840119537024
0.8144045378151489
0.8144221994025619
0.8144398543961399
0.8144603583426877
0.8144808546370816
0.8145013432836046
0.8143494124230778
0.8143699179410891
0.8143904158120678
0.8144109060402908
0.8144313886300315
0.8144518635855607
0.8144723309111456
0.8144927906110503
0.8145132426895358
0.8145336871508598
0.8145541239992771
0.8145745532390388
0.8145949748743935
0.8146153889095862
0.8146357953488588
0.8146561941964501
0.8146765854565957
0.8146969691335282
0.814717345231477
0.8147377137546681
0.8147580747073246
0.8147784280936666
0.8147987739179107
0.8148162704309273
0.8146649582172911
0.8146853137764783
0.8147056617783761
0.8147260022271923
0.8147434960104122
0.8147609833024325
0.8147813021703043
0.8148016135015042
0.8148219173002244
0.8148422135706545
0.8148625023169804
0.8148827835433857
0.8149030572540502
0.8149233234531509
0.8149435821448617
0.8149638333333533
0.8149840770227935
0.8150043132173468
0.8150245419211747
0.8150447631384358
0.8148939685476608
0.8149142064373116
0.8147634917699476
0.8147837463017947
0.8146331114808848
0.8146533826247885
0.8146736462761237
0.8146939024390438
0.814714151117699
0.8147343923162365
0.8147518005540358
0.8147720273264594
0.8147922466309956
0.8148124584717799
0.8148326628529439
0.8148528597786167
0.8147025456558019
0.8147227591294913
0.8147429651484606
0.8147631637168329
0.8147833548387283
0.814803538518264
0.8148208955224066
0.8148410648489499
0.8146909743967766
0.8147111602210129
0.814731338611692
0.8147515095729195
0.8147716731087978
0.8147890136179791
0.8148091628335047
0.8146592715231968
0.8146794371896446
0.8146995954395178
0.814719746276907
0.8147398897059002
0.8147572137474907
0.8147745314222888
0.8147946536836479
0.8148147685525524
0.8146651239669597
0.8146852552332161
0.8147053791077832
0.814725495594731
0.8147427968434748
0.814762899082586
0.8146134287286908
0.8144640132061801
0.8144841555107452
0.81450429042906
0.8145216131989171
0.8145389296187853
0.8145590434304731
0.8145791498717647
0.8145992489467103
0.8146165384615551
0.8146366233290773
0.8144874771146267
0.8145047775947447
0.8143557101025056
0.8143758279963569
0.8142268386388749
0.8142469727455808
0.8142670994879462
0.8142844212836148
0.8143045338208572
0.8143246390056824
0.8143447368421214
0.8143620317924516
0.8143821154548936
0.8144021917808378
0.8144222607743037
0.8144395289392161
0.81445958378972
0.8144796313195996
0.8144996715328623
0.8145197044335131
0.8145397300255536
0.8145597483129827
0.8145797592997965
0.8145969735642815
0.8146141815530593
0.814634171678528
0.8146513666180909
0.8146713426853858
0.8146913114754248
0.8147112729921839
0.8147312272396361
0.8147511742217516
0.8147711139424975
0.8146228389445097
0.81464279475984
0.8146627433145498
0.814682684612601
0.8147026186579522
0.8147225454545599
0.8147424650063768
0.8147623773173535
0.8147822823914371
0.8148021802325723
0.8148220708447007
0.8148419542317612
0.8148618303976897
0.8148816993464192
0.8149015610818799
0.8149214156079992
0.8149412629287018
0.8149583272859353
0.8149781607110602
0.8149952121871735
0.8150122574796146
0.8150320703408401
0.8148843393148585
0.814904168176889
0.8149239898532475
0.8149438043478393
0.8149636116645667
0.8149806410720885
0.8150004345464552
0.8150174511223881
0.8150372307692437
0.8150570032573419
0.8150767685905682
0.8150965267728058
0.8151162778079345
0.8151360216998318
0.815155758452372
0.8150084056399258
0.8150281583228031
0.8150479038670164
0.8149006504065165
0.8149204118497233
0.8149401661549699
0.8149599133261227
0.8149796533670459
0.8149993862816006
0.815019112073645
0.8150388307470348
0.8150557820674844
0.8150754870129989
0.8150951848512291
0.8151148755860197
0.8151318009735109
0.8151514780101053
0.815171147954598
0.8151908108108223
0.8152104665826092
0.8152301152737866
0.8152497568881799
0.8152693914296115
0.8152890189019014
0.8153086393088664
0.8151619219003171
0.8150152572868049
0.8150321640582949
0.8150518165467736
0.814905250854174
0.8149249190938621
0.8149445802624592
0.8149614845435047
0.8149811320754825
0.8150007725476212
0.8150204059637254
0.8148740301724244
0.814893679296114
0.8149105745062942
0.8149302100161655
0.8149498384781152
0.8149694598959372
0.8149890742734226
0.81500868161436
0.8150282819225353
0.8150451317912958
0.8150647185371201
0.8150842982613471
0.8149382258064616
0.8148910051962114
0.8149106055177455
0.8149301988178498
0.8149497851002964
0.8149693643688549
0.8149889366272922
0.8150085018793725
0.8150280601288571
0.815047611379505
0.8150671556350721
0.8150866928993119
0.8151034871244729
0.8151230109064995
0.8151425277082681
0.8151620375335212
0.8151815403859991
0.8150358942290604
0.8150554126473831
0.8150721914627702
0.8150916964285804
0.8151084627745134
0.8151252231346036
0.8151447081920488
0.8151641862955119
0.8151809277430951
0.8152003924366835
0.8152198501872744
0.8152393009985819
0.8152587448743175
0.8152781818181901
0.8152976118339059
0.8153170349251686
0.8153364510956789
0.8153558603491353
0.8153752626892333
0.815394658119666
0.815414046644124
0.8154334282662948
0.8154528029898637
0.8154694483985843
0.8154888098203243
0.8155081643543299
0.8153631335586062
0.8153825035561953
0.8154018666666741
0.8154212228937152
0.8154405722409883
0.8154599147121608
0.8154792503108973
0.8153344049733643
0.815353755993614
0.8152089843750072
0.8152283507899947
0.8150836528221583
0.8151030346051534
0.8151196948190276
0.8151390633315663
0.8151584249734017
0.8150138677070472
0.8150305319149005
0.8150499024995635
0.8150692662176601
0.8149248272195708
0.8149442062367183
0.8149635783879605
0.8148192348565422
0.814835912874099
0.8146916430594966
0.8147110462028743
0.8145668495575286
0.8144227039462106
0.8144421443736795
0.8144615779232329
0.8144810045985206
0.8144977188328975
0.8145171322489454
0.814536538801491
0.8145559384941736
0.8145726276727397
0.8144287102473559
0.8144481187069482
0.814464818085488
0.8144842133145034
0.8145009004237346
0.8145202824360163
0.8145396576067829
0.8145590259396562
0.8145756880734
0.8145950432175041
0.814614391534397
0.81463373302769
0.8146530677009926
0.814672395557911
0.8146917166020495
0.8147110308370095
0.8147303382663899
0.8147496388937869
0.8146061465304735
0.8146254622292707
0.8146447711267655
0.8146640732265494
0.8146833685322117
0.8145400140770768
0.8145593244194277
0.8145786279683424
0.8144353675694735
0.8144546861262575
0.8144739978902998
0.8144906134645852
0.8145099121265422
0.8145292040063301
0.8145484891075236
0.8145677674336947
0.814587038988413
0.8146063037752456
0.8146255617977569
0.814644813059509
0.8146613724113764
0.8146806106334483
0.814699842105267
0.8147190668303844
0.8147356015433218
0.8147548132561846
0.8146119740532995
0.8146285188431237
0.8146477392218753
0.8146669528649062
0.8146861597757568
0.8147053599579644
0.8147245534150646
0.8147437401505898
0.8147629201680704
0.8147820934710341
0.8146394994749768
0.814658687664045
0.8146778691392612
0.8146970439041484
0.8145545645330564
0.8145737541528268
0.8145929370629399
0.8146121132669142
0.8146312827682656
0.8146504455705077
0.8146696016771514
0.8145273013100462
0.8143850506461779
0.8144042430591959
0.8144207576815667
0.8144399371618107
0.8144591099476464
0.8144782760425778
0.8144947662247056
0.81451125065411
0.8145303976281849
0.8145495379250238
0.8145686715481192
0.8145877985009606
0.8144458347856416
0.81446497647674
0.8144841114982597
0.8145005748127522
0.8145196969696987
0.8145361483545203
0.8145552576601688
0.8145743603133175
0.8145934563174397
0.8144517139377081
0.814470824634657
0.8143291528961573
0.8143456173913057
0.8143647365675548
0.8143838490959678
0.8142422909786211
0.8142614181439011
0.8142778801042583
0.8142969944405848
0.8143161021365305
0.814335203195555
0.8143542976211157
0.8143733854166675
0.814392466585663
0.8144115411315523
0.8144306090577831
0.8142893129770999
0.8143083954900266
0.8143274713839757
0.81434654066239
0.8142053571428577
0.8142244409776396
0.8142435181975741
0.8141024259227174
0.8141188669438673
0.8141379525376757
0.8141570315206099
0.8141761038961041
0.8141951696675902
0.8142115804050546
0.8142279854620976
0.8140870911922478
0.8141061591695501
0.8141252205500777
0.8141442753372534
0.8141633235344975
0.8141823651452279
0.8142014001728606
0.8140606809540266
0.8140797304302744
0.8140987733241184
0.81411780963897
0.8141368393782378
0.8139962528060779
0.8140152969613254
0.8140343345416876
0.8140533655505688
0.8139128904227776
0.8139319358178047
0.8139509746420555
0.8139700068989297
0.8139890325918252
0.8140080517241369
0.8140270642992578
0.814046070320578
0.814065069791486
0.813924810475533
0.8139438242894045
0.813962831553564
0.8139818322713953
0.8139981921487589
0.814017180237561
0.8140361617900157
0.8140525038719654
0.8139124397797645
0.8139314295544453
0.8139477812177486
0.8139667583834892
0.813985729023382
0.8138457968024737
0.8138647817119267
0.8138837600962345
0.813902731958761
0.8139190688885051
0.8139380281690121
0.8139569809376589
0.8138172218406572
0.8138361888411996
0.8138551493305848
0.8138741033121653
0.8138930507892908
0.8139119917653089
0.8139309262435653
0.8139472303206972
0.8139661522633719
0.8139824447111237
0.8140013541309538
0.8138618508997403
0.8138807745030816
0.8138996916224059
0.8139186022610455
0.8139375064223296
0.813956404109586
0.8139726759116559
0.8139915611092061
0.8140104398425435
0.8140293121149865
0.8140481779298513
0.8140670372904517
0.8140858902000992
0.8141047366621033
0.8139655496666063
0.8139844102564068
0.8140032643992445
0.8138641660970574
0.8138830343413599
0.8138992825418481
0.8139181383432926
0.8139369877049143
0.8139558306300115
0.8139746671218807
0.8139908858166883
0.814009709897607
0.8140285275550208
0.814047338792217
0.814066143612481
0.814082332878577
0.8140985166240366
0.8139597340606844
0.8139785409919847
0.8139947341513248
0.8140135287101676
0.8140323168654129
0.8140484925906956
0.8139098603542189
0.813926051421756
0.8139448416751741
0.8139636255319103
0.8139824029952301
0.8140011740683974
0.8140199387546736
0.8140360945739022
0.8140548469387705
0.814073592926368
0.8140923325399473
0.8139539520652678
0.8139701053704911
0.8139888530161375
0.8140049949031548
0.8140237302530947
0.8140424592391251
0.8140611818644877
0.8140798981324224
0.8140986080461666
0.8141147148676116
0.8141334125233272
0.8139952833389832
0.8140113994910885
0.8140301051560322
0.8140462099372504
0.8140649033570644
0.8140835904390515
0.8141022711864347
0.8141209456024343
0.8141396136902684
0.8141556835507308
0.8140177845528394
0.8140364606265814
0.8140551303758827
0.8140712036566722
0.8139334123222686
0.813952090032148
0.8139707614213134
0.8138330570123434
0.8138517422192088
0.813870421106031
0.8138890936760165
0.8139077599323687
0.8139264198782895
0.8139450735169782
0.8139637208516323
0.8139823618854468
0.8140009966216147
0.8140196250633269
0.8140382472137722
0.8140568630761368
0.8140754726536054
0.81393807594936
0.8139566992912517
0.8139753163489045
0.8139939271254988
0.8140125316242126
0.8140285497470415
0.8140471421345399
0.8139099123398442
0.8139285184560856
0.813947118301307
0.8139657118786782
0.8139842991913671
0.8138471955533021
0.8138632199393658
0.8138818151203829
0.8138978282828205
0.813760831509839
0.8137794345338192
0.8136425037859588
0.8136611204575964
0.8136797308662662
0.8136983350151282
0.8137169329073402
0.8137355245460578
0.8137541099344346
0.8137726890756221
0.8137912619727694
0.813809828629024
0.8138283890475306
0.8138469432314326
0.8138654911838706
0.8138840329079834
0.8139025684069077
0.8139210976837778
0.8139396207417265
0.81395557046979
0.8138190236537406
0.8138375545119
0.813856079154779
0.8137196177062286
0.813738155909463
0.8137566878980802
0.8136203117144204
0.8136388572385969
0.8135025464901904
0.8135211055276291
0.8135370959638161
0.8135556430006606
0.8134194374685996
0.8134379979912864
0.8134565523012459
0.8134751004015971
0.8134936422954566
0.813512177985939
0.8133761164074166
0.8133946655518299
0.8134132084935534
0.8134317452356975
0.813447718535842
0.8134662433154983
0.8134822055137747
0.81350071834279
0.813519224987463
0.8135377254508919
0.813556219736173
0.8135747078464006
0.813593189784667
0.813611665554062
0.8136301351576738
0.8134943943943842
0.8135128773978213
0.813528802535013
0.8135472736368081
0.8135657385795161
0.8135816469411464
0.8134460499999896


==> data/MobileNet/RAMobileNet_H2.txt <==
0.9351437493084578
0.8572601170260963
0.8832213277868833
0.896201933167277
0.9039902963955132
0.9091825385476707
0.7792993187551464
0.7987798725743103
0.81393141443366
0.8260526479211399
0.8359700207745323
0.8442344981523594
0.8512275174720592
0.8490776088259431
0.8472143546659758
0.8527099418311309
0.8575589893297971
0.861869253773056
0.8657258061696561
0.8691967033265963
0.8723370388495421
0.8751918893249474
0.8728413200684904
0.8364729317323033
0.8341890738527605
0.8336867554902097
0.8028094682498315
0.8075356925733539
0.8119359703918058
0.8160428963556943
0.8162069576482988
0.8199237323876788
0.8234152480519449
0.8267013804418424
0.8297997338380314
0.8327259564899877
0.8102198495578259
0.8135073206038952
0.8166262033911916
0.8195891420391233
0.822407547094473
0.802826415020795
0.8059035623298104
0.7875875722768602
0.7883329328135175
0.7915244723025379
0.7945802016005362
0.7780264474005251
0.7812329229496665
0.7656082644906732
0.7689324896831788
0.772128860060588
0.7575603910028411
0.7608489717122043
0.7619449685251904
0.7483388083729549
0.75161608803849
0.754780358060386
0.7578373646917093
0.7607924711019884
0.7617815911892745
0.749494791331383
0.752441600188162
0.7552963212681666
0.7563091285782938
0.7590187440439023
0.7616474754657614
0.7641988912575658
0.7666763529684483
0.7690830300590199
0.7714219134287303
0.7736958278159487
0.7759074431788598
0.7780592851535841
0.7801537446756491
0.7698885638246538
0.7720347350647032
0.7741258762729565
0.7761640771974565
0.778151323098844
0.7800895012001973
0.7819804066649321
0.7838257481425649
0.7842698320507062
0.786044819312562
0.7864527725348164
0.7881618642218696
0.7898321129160354
0.7914648279316805
0.79133051300737
0.7826345733039923
0.7842922817388234
0.7846883732946042
0.7862889624011344
0.7866556974961376
0.7882024480358493
0.7897173068118555
0.7912012501026371
0.7915035485503522
0.7929399505579332
0.7943479089614036
0.7957282603373551
0.7970818087739677
0.7973130298090876
0.7975398466340147
0.7988379966592453
0.8001118821980229
0.8003064832556933
0.7929642219414209
0.794256763099303
0.7944988534896376
0.7957546114880198
0.796988143681121
0.797199903792922
0.798399415493057
0.7995782459569829
0.8007369254728074
0.8018759663527705
0.7951375128540077
0.7963042314911281
0.7897232047845898
0.7896383956039271
0.7908213659592485
0.7919852561475484
0.7931305240928357
0.7933527326034198
0.7871058606931567
0.7882624066979637
0.7894010217569597
0.7905221196612019
0.7916261015669062
0.7927133564740391
0.7937842616833204
0.7878604985364299
0.7881069303726521
0.7891880834530625
0.7902534532768244
0.784526978977717
0.7856105528649885
0.7866786471252989
0.7877315911124135
0.7821841855411993
0.7832538328402711
0.7843086239268556
0.7853488661708666
0.7855939341863157
0.7866112798674186
0.7812963387872334
0.7823288717437517
0.7771133459321267
0.7781599048948837
0.779192693344973
0.7802119812924467
0.7812180317341091
0.78221110087975
0.7831914383696776
0.7834330775929691
0.7843932717177506
0.7853413879290129
0.7804330042544565
0.7813939405591397
0.782343013452654
0.7832804412799902
0.7842064370606515
0.7851212086500322
0.7860249588949624
0.786917885783666
0.7878001825903611
0.7886720380147285
0.7888629601230326
0.7897184033346432
0.7905638995321653
0.7913996212071728
0.7868513475220741
0.7823550541076623
0.7832231716940303
0.7840814800421344
0.7849301444762149
0.7857693266261156
0.7865991845299064
0.7867899558663513
0.7876050865995495
0.7884113088001447
0.7892087677159507
0.7899976054542885
0.7907779610664076
0.7915499706291994
0.7873395984450015
0.7881216309892526
0.7888954316119852
0.7847650890381005
0.7855483112270085
0.7863234171238036
0.7870905322381574
0.7878497795051845
0.788019570407844
0.7887663936509942
0.7895056732250219
0.7855383080329362
0.7862863352393138
0.7870269193889116
0.7877601710221765
0.7838795790466979
0.7846210700773928
0.7853553270492516
0.7815429225490125
0.7817341586547004
0.7824717047636127
0.7832021930150235
0.7839257242354684
0.7846423973400797
0.7853523093776663
0.7860555555745244
0.7867522293770194
0.7874424224929796
0.7881262249319401
0.7888037250442743
0.7894750095592475
0.7901401636220293
0.7907992708296948
0.7909365085020782
0.7910725097990348
0.7917185691690322
0.7918498648264312
0.7924867265352402
0.7931179522997234
0.7937436166037266
0.7943637926243614
0.7949785522605365
0.7955879661607448
0.7955177865875109
0.7961196226337218
0.7967162927052872
0.7973078630326512
0.7978943987189312
0.7979928495566748
0.7985715453362181
0.795216202708755
0.7953246236029712
0.7959072032934107
0.7964849482976225
0.7970579185497334
0.7937778448108456
0.7943572132719013
0.7949318521944995
0.7955018192559383
0.7960671711994708
0.7966279638531361
0.7971842521481373
0.7977360901367786
0.7982835310099725
0.7988266271143315
0.7989147779811777
0.7957694442095983
0.7963160101119467
0.7932054006974469
0.7937576899916532
0.7943056979735013
0.794409262060192
0.7943514436858979
0.7948908778070571
0.7954261941104975
0.7959574395675241
0.7964846604377548
0.7970079022825499
0.797527209978136
0.7980426277284368
0.7985541990776159
0.7990619669223402
0.7995659735237703
0.8000662605192858
0.8005628689339518
0.8010558391917338
0.7981322777348296
0.7986305012678246
0.7991251144853632
0.7996161564883346
0.7996935400852342
0.796827254995323
0.7973212424750127
0.7978117140295802
0.798298707062484
0.7987822584485121
0.7992624045430894
0.7997391811913889
0.8002126237372527
0.8001400239498188
0.8006087868850918
0.8010743057862107
0.8015366142121495
0.7987821928574685
0.7960466374024773
0.7965213715728048
0.7969928762589804
0.797461184303216
0.7979263281039093
0.7952397074705628
0.7957091841210255
0.7961755204594451
0.7966387478889417
0.7970988973953188
0.7975559995539716
0.7980100845366597
0.7984611821181458
0.7989093216827042
0.7989819343452653
0.799425458172507
0.7998661019748964
0.7999349132838011
0.7998685957723815
0.7972966710271326
0.7977384885857266
0.7978132180037479
0.7982505763836992
0.7986851578850477
0.7961576732081963
0.7962364464675598
0.7966732618852984
0.7966190400133812
0.7970519297299283
0.7974821223142851
0.7979096428950123
0.7983345162894812
0.7987567670086755
0.796299053879418
0.7967249578531268
0.7967995873288861
0.7972213683105311
0.7976405852740506
0.7977117616714821
0.7981269640510499
0.7957229671713781
0.793333408711404
0.7937579905694789
0.7913885637319581
0.7918164065461739
0.7894668029659182
0.7898977998485884
0.7903262539767886
0.7907521877865876
0.7911756234508746
0.7915965828832067
0.791682682631146
0.7920997206156731
0.7898037793964973
0.7902238371130058
0.7903129003963297
0.790729080996652
0.7911428766078605
0.7888824683889809
0.7892991671950194
0.7897134983942052
0.7898024935727668
0.7875714130824482
0.7879871098042116
0.7857736628665593
0.786192066470038
0.7866081326232179
0.78702188085911
0.7848357089678346
0.785252074730551
0.7856661401299375
0.7860779241772612
0.7864874456748744
0.7868947232190759
0.7872997752029267
0.7877026198190181
0.7881032750621959
0.7885017587322399
0.7888980884365
0.7867716784946226
0.787170528147348
0.7875672391960372
0.7879618287952683
0.7880502740422847
0.7884414800935245
0.7888306107810973
0.7867437573134224
0.7871353140205333
0.7875248099028699
0.7876130093425643
0.7879992154681295
0.7859417762632518
0.7863303230680571
0.7867168514479022
0.7868060015644268
0.787189303238184
0.7875706291301177
0.7879499944776198
0.7883274143618014
0.7863112317163748
0.7866909065061506
0.7867785347247772
0.7871550961831114
0.7872411055508161
0.7876145970754566
0.7879862070307033
0.7883559495992404
0.7887238388215693
0.7867520292245154
0.7871220833893132
0.7874902964886145
0.7878566822276215
0.7882212541758414
0.7885840257687614
0.7889450103094996
0.7870065704807293
0.7873696518013855
0.785444542628277
0.7858096626445701
0.7861730059211246
0.7865345853953657
0.7868944138794167
0.7872525040616124
0.7876088685079904
0.7876894452577943
0.7880430527015608
0.7861577822405523
0.7865133573409531
0.78686723922659
0.7872194399631265
0.7875699715018595
0.787649306785369
0.7879971710366027
0.7883433982795953
0.7886880000425739
0.7890309877457726
0.7893723727026948
0.7897121661213562
0.7878756262001437
0.7882173155809055
0.7885574230663859
0.7888959596165985
0.7892329360905429
0.7895683632473657
0.7899022517475058
0.7899737083714851
0.7903051468211127
0.7906350753005829
0.7909635041051462
0.7912904434366729
0.7916159034047087
0.7898289600561652
0.7901562456175443
0.790225846855317
0.7905507748877232
0.7906191820947449
0.7909417815751326
0.7910090132340442
0.7913293126475428
0.791395386890955
0.7917134142414362
0.7920300374976548
0.7923452659377667
0.7926591087583615
0.7927215422839494
0.7930331882511803
0.7933434733189909
0.7916150561657905
0.7898941538697779
0.7902092289141134
0.790522939997218
0.7908352959568535
0.7911463055545941
0.7914559774766453
0.7917643203346535
0.7920713426665033
0.7923770529371057
0.7924383572942257
0.7924105660760332
0.7907281657234302
0.79103413094289
0.7913388024404916
0.7916421884043481
0.7919442969536199
0.7920056089273022
0.7923056888861726
0.7926045132803614
0.7929020899735307
0.7931984267638118
0.7931595304617384
0.7934541035298851
0.793511401030706
0.7918719146649401
0.792167320509566
0.7924615106922797
0.7927544927017585
0.7930462739652968
0.7933368618494341
0.793626263660575
0.7939144866456012
0.794201537992477
0.794487424830846
0.7928791506915123
0.7912773746295093
0.7915674278042651
0.7918563137630261
0.7902662408438232
0.7902444176853061
0.7886639288499355
0.7886453910373483
0.7889372204362947
0.7892278894797781
0.7895174050746763
0.789805774073159
0.7882448930967298
0.7866901694417067
0.7869824008981373
0.7872734840973717
0.7857298105991416
0.7860222057825257
0.7863134587972248
0.7866035763225878
0.7868925649859845
0.7871804313633096
0.7874671819794824
0.7877528233089388
0.7877366527711681
0.7880206741517795
0.7883036031424654
0.788585446033379
0.788866209066473
0.7891458984359605
0.7894245202887706
0.7897020807249986
0.7899785857983512
0.7902540415165866
0.79052845384195
0.7908018286916032
0.7893097497695436
0.7878232907304296
0.7881002088856514
0.7883760879483583
0.7886509337561488
0.7889247521029755
0.7891975487395528
0.7894693293737594
0.7897400996710358
0.7900098652547787
0.7899901738093879
0.7902584798639147
0.7905257958591999
0.7905821549762666
0.7908478932011419
0.7893967961493967
0.7896637319610433
0.7899296917733787
0.7884882142336462
0.7887553463558226
0.7890215070884636
0.7892867017204419
0.7895509355023043
0.7898142136466192
0.7900765413283192
0.790132491337505
0.7903933029525606
0.7906531780806682
0.7909121217567036
0.7911701389795153
0.7897573351599091
0.7898132557682273
0.7898689773708218
0.7899245010281143
0.7901819819647815
0.7904385514645048
0.7890420169212813
0.7892996919343098
0.7895564596409544
0.7898123248249044
0.790067292236279
0.7901216906674351
0.7887403590403942
0.7889958623392913
0.7892504753827916
0.7878778658603868
0.7881335357969285
0.7883883195291842
0.78864222165683
0.788698329730698
0.7889508218334182
0.7892024447722737
0.7894532030274906
0.7897031010485557
0.7899521432544802
0.7902003340340595
0.7904476777461319
0.7906941787198326
0.7909398412548473
0.7911846696216616
0.7914286680618087
0.7916718407881144
0.791721599159125
0.7919634577597141
0.7922045020215807
0.7924447360506341
0.7926841639252279
0.792922789696389
0.793160617388048
0.793397650997264
0.7936338944944493
0.7938693518235908
0.7925506319700633
0.7927871048014702
0.7914745433696796
0.7901663209839447
0.7904055576643481
0.7906440060855081
0.7908816701368616
0.7911185536822993
0.7913546605603751
0.7915899945845126
0.7918245595432118
0.7920583592002514
0.7922913972948902
0.7925236775420667
0.7912371131304724
0.7912855599429456
0.7915183401846374
0.7917503683092316
0.7919816479560046
0.7922121827407911
0.7924419762561732
0.7926710320716663
0.7927166374632605
0.7927620969176016
0.7929895436466604
0.7932162648678116
0.7934422640468572
0.7936675446275593
0.7938921100318147
0.7941159636598284
0.7928594510591008
0.7930842287814537
0.793308297425818
0.792058993020423
0.7922839690523225
0.7925082387230542
0.7927318053540657
0.7929546722460131
0.7917156805706288
0.7919394373081293
0.7921624969841422
0.7923848628508986
0.7926065381404289
0.7913776907944747
0.7901526479294678
0.7889313919048473
0.7891570282588652
0.7893819692774316
0.7896062181697872
0.7898297781254534
0.7900526523143845
0.7901002421216005
0.7901476863942379
0.7889413540485979
0.7891642235535673
0.789386414612555
0.7896079303187798
0.7895924046047054
0.7898129369451656
0.7900328020168197
0.7902520028435444
0.7904705424309727
0.7906884237666316
0.790905649820078
0.7911222235430336
0.7913381478695186
0.7915534257159842
0.7917680599814438
0.7919820535476036
0.792195409278991
0.7924081300230825
0.7912307033811463
0.7914442242208011
0.7916571124061162
0.7918693707447293
0.7919125899850272
0.7921238453822596
0.792334478525008
0.7925444921585132
0.7927538890118906
0.7915914932802016
0.791801672278779
0.7920112367188809
0.7922201892920044
0.7924285326739526
0.7912750704720983
0.7914841819238954
0.7903354385539042
0.79054530567094
0.790754565357825
0.7909632202479271
0.7911712729594143
0.791378726095364
0.7915855822438721
0.7917918439781603
0.7918339342973114
0.7918759040138289
0.7920808651658956
0.7922852407146708
0.7924890331663025
0.7926922450126589
0.7915646600268657
0.7917686075968681
0.7906455315577235
0.7908502032542544
0.7897316032496515
0.7899369876367403
0.7901417926602547
0.7901854363275311
0.79038931581133
0.7905926225999496
0.7907953591030471
0.7909975277167803
0.7910396693513393
0.7912409320328437
0.791282616641482
0.7914829803360043
0.7916827866906253
0.7918820380275946
0.7920807366562782
0.7922788848732482
0.7924764849623702
0.7926735391948925
0.7928700498295319
0.7917779423228797
0.7919751442582107
0.790887266312801
0.791085149005525
0.7912824895538851
0.7914792901828245
0.7916755531051273
0.791871280521503
0.7920664746206679
0.7921060151945534
0.7923003599419908
0.7924941772952696
0.7926874693982686
0.7928802383832622
0.7930724863709989
0.7932642154707796
0.793455427780534
0.7936461253868974
0.7938363103652867
0.7927707582708367
0.7917080628844145
0.7919000785288913
0.7920915807625538
0.7922825716417875
0.7924730532120098
0.7926630275077441
0.792852496552692
0.7930414623598045
0.7932299269313545
0.7934178922590064
0.7936053603238867
0.7937923330966538
0.7939788125375664
0.7941648005965533
0.7943502992132795
0.7945353103172154
0.7947198358277027
0.7949038776540208
0.7950874376954534
0.7940481077115378
0.7942323056770692
0.794416023334998
0.794599262561526
0.7947820252230955
0.7949643131764532
0.7951461282687127
0.7953274723374171
0.7955083472106009
0.7956887547068514
0.7958686966353697
0.796048174796031
0.7962271909794447
0.7964057469670142
0.7965838445309956
0.7967614854345565
0.7969386714318343
0.7971154042679937
0.7960973769317639
0.7962747319985709
0.7964516352053351
0.7954383379595268
0.795615854365307
0.7955952460282237
0.7957721135862469
0.7959485333783004
0.7961245071026116
0.7961560781749902
0.7963313463605306
0.7965061730644953
0.7965371449177808
0.7967112738177692
0.7968849657569044
0.7968567935761052
0.7970298686145688
0.7972025109654362
0.7923089735226445
0.7924798708779802
0.7926503425861047
0.7928203902352535
0.7929900154057711
0.7930186355022595
0.7931875946311313
0.7933561355443377
0.7935242597927401
0.7936919689195414
0.7938592644603334
0.7940261479431432
0.7930494860145538
0.7930777517727368
0.7932449798717909
0.7934117980980532
0.7935782079565645
0.7926080634480603
0.7927750482942798
0.7929416258603865
0.7931077976346149
0.7932735650979571
0.7934389297242073
0.7924760184017264
0.7926419488673023
0.7928074775641966
0.7929726059498526
0.7931373354746739
0.7933016675820651
0.7934656037084744
0.7936291452834364
0.7937922937296125
0.7928393618043668
0.7930030659898554
0.7931663780695104
0.7933292994504104
0.7934918315329091
0.7935187599119575
0.7936806787350682
0.7938422120371715
0.794003361193491
0.7941641275727171
0.794324512537046
0.7944845174422175
0.7946441436375543
0.7948033924659992
0.7938650177405375
0.7940248097626618
0.794050761474573
0.7940766521236328
0.793143542074134
0.7922126224238121
0.7923734149561428
0.7914455772337117
0.791606890772037
0.7906821163669295
0.7908439442970753
0.7910053950059387
0.7911664698109397
0.791327170023371
0.7914874969484331
0.7916474518852701
0.7918070361270043
0.7908905927981537
0.7899762684134158
0.790137229595966
0.7902978194724434
0.7904580393261639
0.7906178904345363
0.7907773740690965
0.7909364914955407
0.7910952439737589
0.791253632757869
0.7912345363223321
0.79139240388368
0.7914205607436021
0.7915778561732011
0.7917347932988601
0.7918913733434596
0.7919188352069051
0.7920748508905543
0.7911768068419256
0.7913333094983921
0.7914894580764502
0.7914703325284527
0.791625973973118
0.7917812644787874
0.7919362052310656
0.7920907974102229
0.7912008077502113
0.7913558782830415
0.791383571035163
0.7915380896034347
0.7916922624925828
0.7918460908613083
0.7919995758631393
0.792026396640522
0.7921793390189867
0.7923319411474438
0.7924842041600597
0.7925103679880457
0.7926620955761985
0.792688004455046
0.7928391998621773
0.7929900611358124
0.7921147961676713
0.7922661234624169
0.7922923257638628
0.7924431248031786
0.792469075010181
0.7924949682463668
0.7916260044653949
0.7917768726450624
0.7919274106974221
0.7920776197048588
0.7922275007450301
0.7923770548908937
0.7925262832107313
0.7926751867681754
0.7928237666222337
0.7919629373425137
0.791989070613482
0.7921379108972181
0.7922864290158378
0.7924346260142011
0.792460137015455
0.7916052717112313
0.7917537236301867
0.7919018559540529
0.7920496697137818
0.7921971659358957
0.7923443456425115
0.791495101970869
0.7916427181919943
0.7917900186564968
0.791937004376417
0.7920836763594751
0.7912392374720982
0.7913863401505112
0.7915331298445021
0.7906919681762294
0.7908391833400571
0.7909860862766019
0.7911326779781118
0.7912789594326343
0.7904425123296399
0.7905892136392199
0.7907356054523661
0.7907622884952776
0.790908189931074
0.7900765304253632
0.7900602350657762
0.7902064138878498
0.7903522862553698
0.7903792030374849
0.7905245894908995
0.790669672106376
0.7908144518353901
0.7909589296254489
0.7909850742958134
0.791129073856902
0.7903066943622482
0.7904510993032031
0.790595204648845
0.7907390113305579
0.7899204409254538
0.7899474702659398
0.7900915004128777
0.7892761325073949
0.7894205577857397
0.7886075603008935
0.7877962356503782
0.7869865786764312
0.7871327615037673
0.7872786444688935
0.7873081313220764
0.7873375578132263
0.7874827838814151
0.7876277132671357
0.7877723468785996
0.787801180177577
0.7879453425730193
0.7879739412206311
0.7881176350329088
0.7882610370811005
0.7884041482529269
0.788432166150518
0.7884601273317173
0.7886026030902311
0.7887447910189297
0.7887304807838941
0.7887161994001387
0.7879219232678124
0.788064223800241
0.7882062383014488
0.7874148665762464
0.7874435957102476
0.787472267270834
0.7874593454298207
0.7876012547368927
0.7877289705044246
0.7878564313502646
0.7879836380368908
0.7881105913237427
0.7882372919672378
0.7883637407207855
0.788489938334803
0.788517287416986
0.7886430827099684
0.7887686289033607
0.788893926736331
0.7890189769451255
0.7891437802630832
0.7892683374206503
0.7892538497464414
0.7884770250911792
0.788601870433308
0.7878272124073422
0.7879524504109033
0.7880774428497518
0.787305574639321
0.7874309554254237
0.7875560910878
0.7875839248007761
0.7877086670575912
0.7869409198187437
0.7869692712241542
0.7862037369136249
0.7863293355541716
0.7864546903138631
0.7865798019023426
0.7867046710265033
0.7866929175677154
0.7868174357693292
0.7869417133560604
0.7870657510246707
0.7871895494692334
0.786431178034292
0.7865553489293853
0.7866792810342957
0.7868029750371796
0.7869264316235509
0.7870496514762957
0.7871726352756826
0.7872953836993769
0.7874178974224523
0.7875401771174034
0.787662223454158
0.7877840371000895
0.7879056187200286
0.7879324048232214
0.788053614265439
0.7881745934902926
0.7882953431530496
0.7883216582905116
0.7884420399948163
0.7884681665541167
0.7885881822171433
0.7887079712216939
0.7888275342092549
0.7889468718188939
0.7890659846872717
0.7891848734486537
0.7892101299709533
0.7893286601193714
0.7894469678847719
0.7895650538924116
0.7896829187652055
0.7898005631237378
0.7899179875862727
0.7900351927687658
0.7901521792848735
0.7902689477459651
0.7903854987611331
0.790501832937203
0.7906179508787448
0.7907338531880833
0.7908495404653079
0.7909650133082837
0.7910802723126615
0.7911953180718878
0.7913101511772154
0.791424772217713
0.7915391817802763
0.7916533804496366
0.791767368808372
0.7918811474369165
0.7919033686370438
0.791176184643805
0.7912901924909541
0.791403991341133
0.7915175817685095
0.7915400339472899
0.7908165055798791
0.7909303213172822
0.7902086695642556
0.7903228318873841
0.7904367862645689
0.7904600993008845
0.7905737216997348
0.7898556710896534
0.7891389236567226
0.7892534348211645
0.7893677385378449
0.7894818353699701
0.7895957258787101
0.789619630203278
0.7897331907699142
0.7898465465384141
0.789959698062286
0.7900726458930457
0.7901853905802249
0.7902979326713803
0.7904102727121028
0.7905224112460257
0.7898140578309308
0.7899265293440958
0.790038799655985
0.7900620516787906
0.7901740005058955
0.7902857496027111
0.7903972995032758
0.7905086507397255
0.7906198038423025
0.7899170306833315
0.790028511773343
0.79013979502646
0.7902508809688447
0.7903617701247945
0.7904724630167516
0.7897735483721744
0.7898845653241744
0.7899953863062681
0.7901060118368941
0.789409883192104
0.7895208293671429
0.789631580386201
0.7897421367637494
0.7898524990124522
0.7899626676431748
0.7892703252526024
0.7893808107278946
0.7894911028777706
0.7896012022092028
0.7897111092273924
0.7898208244357772
0.789930348336039
0.7900396814281124
0.790148824210191
0.789461738276095
0.7895711935321856
0.7896804587617898
0.7897895344593392
0.7898984211175515
0.7900071192274377
0.7901156292783105
0.79022395175779
0.790332087151813
0.7904400359446382
0.790547798618855
0.7906553756553903
0.7907627675335149
0.7907845173577986
0.7908916137673162
0.7909985263203368
0.7911052554899044
0.7912118017474421
0.7912330740175003
0.7913393286488251
0.7906629702482705
0.7907695302549212
0.7908759084185573
0.79098210520425
0.7910881210754869
0.7911939564941768
0.7912996119206582
0.7914050878137047
0.7915103846305319
0.7916155028268048
0.7916010518482215
0.7916217603675503
0.7917265175398588
0.791831097607903
0.7919355010204271
0.7920397282246598
0.7921437796663222
0.7914764302310515
0.7915807806584969
0.7916849555595716
0.7917889553767788
0.7918093322515048
0.7918296749368438
0.791933291921839
0.7920367353440454
0.7921400056391853
0.792243103241524
0.7915812460124166
0.7916846379089307
0.7910243504711417
0.791128034127446
0.7912315451215416
0.7913348838843659
0.7914380508454231
0.7915410464327909
0.7916438710731257
0.790987449952833
0.7903321165228803
0.7904356865738019
0.7905390852929604
0.7906423131051449
0.790745370433742
0.7907662552874892
0.790869040516466
0.7909716564122813
0.7910741033930417
0.7911763818754787
0.7912784922749533
0.7913804350054635
0.7914006789580229
0.7907519898769098
0.7908541133397757
0.7909560696611313
0.7910578592509719
0.7911594825179534
0.7911798076858371
0.7912811657040674
0.7913823585095541
0.7914833865059113
0.7915842500954396
0.7916849496791314
0.7917854856566758
0.7918858584264644
0.7919860683855964
0.7920861159298839
0.7914447506538272
0.7914646641348317
0.7908248382139467
0.7909255004916707
0.7910260002798423
0.7911263379715813
0.7912265139587407
0.7912465069532789
0.791346425079653
0.7914461825659526
0.791545779799262
0.7916452171654234
0.7917444950490408
0.7918436138334856
0.7919425739009017
0.7920525147637825
0.7921622798618945
0.7922718696163993
0.7923812844471139
0.7924905247725165
0.792599591009751
0.7927084835746332
0.7928172028816557
0.7921869825296034
0.792295943347691
0.7924047312120991
0.7917763372936122
0.7918853644847439
0.7919942190279087
0.7921029013328722
0.7922114118081047
0.7915856523990935
0.7916943998340602
0.7918029757431042
0.7919113805317242
0.7920196146041416
0.7921276783633058
0.792235572210899
0.7923432965473413
0.7924508517717954
0.7925582382821719
0.792665456475134
0.7926837746871154
0.7927907268606794
0.7928089184840685
0.7928270816830462
0.7929336715119446
0.7930400950540584
0.793146352698211
0.7932524448320143
0.7933583718418741
0.7934641341129939
0.79356973202938
0.7936751659738462
0.7937804363280184
0.7938855434723393
0.7939904877860724
0.7940952696473076
0.7941122553731605
0.794216781182379
0.7943211455617764
0.7944253488850326
0.7945293915246754
0.7945459773657005
0.7939343176448648
0.7940384979024471
0.7941425180059055
0.7942463783242587
0.7943500792253927
0.7944536210760649
0.7945570042419084
0.7945734673421637
0.7945899052502227
0.7946929471059198
0.7947958315256263
0.7948120620459695
0.7949146986519618
0.7950171787997133
0.7951195028467066
0.7951354376338668
0.7951513481856094
0.7951672345571821
0.7952691338874361
0.7952849067852266
0.79538656239229
0.7954022224307621
0.7954178587598647
0.7955191831121657
0.7956203542908427
0.7957213726429658
0.7951208282107826
0.7952220709138678
0.7953231610281013
0.7947242731056404
0.7948255856559763
0.7949267458566122
0.7950277540509363
0.7950435423836122
0.795144311408457
0.7952449293553037
0.7953453965636531
0.7947500781530517
0.7941556502711121
0.7942567063265911
0.7943576114394927
0.7944583659477482
0.7938659286875336
0.7932743743442493
0.7933757103667046
0.7933925869312944
0.7934936843778153
0.7935946316052477
0.7936954289481554
0.7937960767401091
0.793896575313691
0.7939969250004969
0.7940971261311419
0.7935097761857787
0.7936101892503139
0.7930240665108379
0.7931246898215324
0.7931416021543892
0.7932419905481605
0.7933422310945181
0.7934423241198362
0.7928589106462186
0.7929592117056277
0.7930593654800742
0.7924775170828035
0.7924948046899094
0.7925950785710904
0.7926952056383896
0.7927951862140029
0.792895020619184
0.7929947091742481
0.7930942521985748
0.7925157735317634
0.7919381381283145
0.7920382331861249
0.7921381825451611
0.7922379865233113
0.7923376454375399
0.7924371596038903
0.7925365293374882
0.7926357549525458
0.7927348367623641
0.7921608071919352
0.7922600892797137
0.792359227792528
0.7923763510478623
0.7924752624568543
0.7924922772842126
0.7925092675768521
0.7924963382400523
0.7925133011449733
0.7926117582322805
0.7927100737565576
0.7928082480228976
0.7928249383065676
0.792922889321055
0.7929394734958608
0.7930372021341173
0.7930536807390144
0.7931511878718919
0.7931675614425163
0.7981941957012051
0.7982919469885765
0.7983895588304595
0.7978204999859616
0.7979183085681002
0.7980159779209404
0.7980027208134175
0.7981001913382897
0.7981975234107117
0.7982947173254723
0.7983917733765241
0.7984886918569862
0.7985854730591474
0.7986821172744689
0.7986979918707574
0.7987944199678866
0.7988907118671383
0.7989868678568641
0.7990828882246015
0.7991787732570779
0.7992745232402126
0.7993701384591206
0.7994656191981147
0.799560965740708
0.799656178369618
0.7997512573667681
0.799846203013291
0.7998611172343233
0.7998467722535877
0.7999414517336821
0.8000359987949233
0.8001304137149188
0.8002246967705009
0.800318848237729
0.8004128683918927
0.7998550893895291
0.7998699039487469
0.7999640402364017
0.7999787584256853
0.8000726882317193
0.8001664875796892
0.8001810346364878
0.8002746287520717
0.8003680931460817
0.8003824703644199
0.8004757307650732
0.8005688621748542
0.8006618648611941
0.8006759994824407
0.8007687998618928
0.8008614722408215
0.800954016883873
0.8010464340549643
0.8011387240172861
0.8011237568651035
0.8011375060331869
0.8012295432881836
0.8013214542051502
0.8014132390440414
0.8015048980640993
0.8015183390903748
0.8016098006990114
0.8017011371891685
0.8017923488174113
0.8018834358396048
0.8019743985109146
0.801987464266655
0.8014407788786068
0.8015318571963383
0.8016228115136373
0.8010774898731519
0.8011686294104974
0.8012596451169499
0.8012731340180425
0.8013639553309939
0.8014546534964024
0.8015452287645678
0.8016356813851121
0.8017260116069818
0.8018162196784501
0.8018292687167933
0.8019192852465649
0.8020091802965391
0.8019939188700033
0.8020068129923458
0.8020964674949156
0.8015566986742595
0.8016465352920364
0.8017362511616711
0.8018258465264441
0.8019153216289824
0.8020046767112624
0.8020939120146118
0.8021830277797115
0.8021957090170921
0.8022846374721365
0.802373447038872
0.8024621379555519
0.8025507104597929
0.8026391647885778
0.8021040720120521
0.8021927060408972
0.8022812220483989
0.8023696202701288
0.8024579009410321
0.8024703068516535
0.80255840342699
0.8026463830858365
0.8021141242111112
0.8022022816830113
0.802290322390048
0.8017593559291678
0.8018475731205563
0.8019356736996627
0.8020236578975549
0.8021115259446908
0.8021992780709203
0.802286914505487
0.8023744354770304
0.8023592952856327
0.8018314273282079
0.8019190751401607
0.8020066077775907
0.802094025467368
0.8021813284357677
0.8022685169084711
0.8023555911105682
0.802442551266559
0.802529397600356
0.8026161303352861
0.8027027496940922
0.802789255898935
0.8028756491713956
0.8029619297324766
0.8030480978026043
0.803134153601631
0.8031458688638867
0.8032317490723737
0.8033175176030865
0.8033290908836734
0.8034146848177155
0.8035001676629399
0.8035855396354726
0.8036708009508797
0.8037559518241684
0.8038409924697892
0.8039259231016384
0.8040107439330585
0.804095455176841
0.8041800570452282
0.8042645497499141
0.8042754228941285
0.8043597452693955
0.8044439590517775
0.804528064450913
0.8045387401627944
0.8046226765439933
0.8047065051071048
0.8047902260597373
0.8048738396089667
0.8049573459613383
0.8050407453228675
0.8051240378990427
0.8052072238948261
0.8052903035146558
0.8053732769624474
0.8054561444415956
0.8055389061549759
0.8050251696076832
0.8051081005061541
0.8051183047710715
0.8052010708083327
0.8052837315452921
0.8053662871827767
0.805448737921103
0.8055310839600792
0.8056133254990059
0.8056954627366784
0.805777495871388
0.805267187134294
0.8053493874901004
0.805359368140914
0.8054414063085295
0.8054513162201642
0.8055331927562048
0.8050249699216584
0.8050351236584204
0.8051171076695421
0.8051989884262417
0.805209013478476
0.8052907334381174
0.8053723506699656
0.8054538653676029
0.8055352777241257
0.8056165879321461
0.8056977961837927
0.8056813041340182
0.805762370161053
0.8058433347287297
0.8059241980274038
0.8059337009014031
0.8060144067405081
0.8060950118232597
0.8061755163382224
0.8062559204734907
0.8063362244166901
0.8064164283549788
0.8064965324750495
0.80657653696313
0.8066564420049854
0.8067362477859193
0.806815954490775
0.8068955623039374
0.8069750714093339
0.8070544819904363
0.8065547578529809
0.8066343302486836
0.8066432940496592
0.8067227133668773
0.8068020345749944
0.8063040086277259
0.8063834902691083
0.8064628739060006
0.8065421597195573
0.8066213478904865
0.8067004385990514
0.806779432025072
0.8067882515483672
0.8068670939917088
0.8069458396364705
0.8070244886608091
0.8070075370949495
0.807016189827383
0.8065219974269988
0.8060284099132736
0.806107379539815
0.8061862526264707
0.8061953806312355
0.8062741036890361
0.806352730684533
0.80643126179345
0.8065096971910826
0.8065880370522991
0.8066662815515421
0.8066750787017092
0.8067531751580052
0.8068311767218875
0.8069090835662025
0.8069177120327438
0.8069954719098061
0.8065063837450123
0.8065842985636456
0.8066621190544112
0.8066708708253562
0.8067485448752251
0.8068261250591726
0.8069036115472459
0.8069121964506129
0.806989537556076
0.8070667854233168
0.807143940220838
0.8072210021167366
0.8072042484961753
0.8072811814491593
0.8073580219346517
0.8074347701192607
0.8075114261691941
0.8075879902502615
0.8076644625278744
0.807740843167048
0.807817132332402
0.8078933301881628
0.8074101403973803
0.8074864904325932
0.8075627492491261
0.8076389170103555
0.8077149938792685
0.8077909800184631
0.8078668755901496
0.8076623921927182
0.8077382739529061
0.8078140654314044
0.8078219814426975
0.8078976331170087
0.8079731949437258
0.8080486670828146
0.808124049693862
0.8081993429360758
0.8082745469682869
0.8082821575363497
0.8083572235669841
0.8083647762416496
0.8084397047127293
0.8085145446681905
0.8085892962647905
0.8086639596589166
0.8087385350065873
0.8088130224634534
0.8088874221847993
0.808961734325543
0.8084858744818221
0.8085603353135838
0.8086347086473059
0.8086420451639112
0.808716283253198
0.8086990751602307
0.8082250428770184
0.808299394784711
0.80837365962928
0.8084478375635569
0.8085219287400159
0.8085292968684125
0.8086032539083892
0.8086771246003915
0.8087509090955538
0.8088246075446576
0.8088074466339344
0.8087903057126239
0.8088638525366029
0.8089373137912695
0.8090106896258725
0.8090839801893139
0.8091571856301497
0.8092303060965911
0.8093033417365051
0.8093762926974164
0.8094491591265075
0.8095219411706198
0.8095946389762552
0.8096672526895763
0.8097397824564081
0.8098122284222382
0.8098845907322187
0.8098910790217134
0.8099633123955812
0.810035462503312
0.8100418526726225
0.8101138744899143
0.809647756035087
0.8097199216436398
0.8097024828868009
0.8097745341598748
0.8098465027104768
0.8099183886809862
0.8099901922134561
0.8100619134496138
0.8101335525308617
0.8096698241092642
0.8097416055310029
0.8098133048699265
0.8098849222667486
0.8094223951837864
0.8094941539475563
0.8095007909369909
0.8094836163040415
0.8095552175194286
0.8096267371844565
0.809698175438369
0.8097695324200926
0.8098408082682383
0.8099120031211021
0.8099831171166657
0.8100541503925975
0.8101251030862537
0.810195975334679
0.8102667672746076
0.8098079525706016
0.8098788839779235
0.8099497351460969
0.8100205062111973
0.8100911973089923
0.8101618085749435
0.8102323401442062
0.8102149369544711
0.810285359058391
0.8098288602645554
0.809372875545938
0.8094436526274025
0.8095143500946023
0.8095849680817938
0.8096555067229324
0.8097259661516722
0.8097963465013674
0.8098666479050731
0.8099368704955459
0.810007014405245
0.810077079766333
0.8100832642748166
0.809630197572202
0.8097003560695393
0.809770436177494
0.8098404380273717
0.8099103617501848
0.8099802074766534
0.8099864218517648
0.8095351759342987
0.8096051138927476
0.8091545823880771
0.8092246542272987
0.8092946481656429
0.8093645643329445
0.8094344028587499
0.8089852161756984
0.8090551876305697
0.8091250815117659
0.8091948979482184
0.8087468387577709
0.80829927548231
0.8083694328240281
0.808439512600968
0.8085095149416904
0.8085794399744717
0.808649287827305
0.8087190586279014
0.8087028830083401
0.8087725473974863
0.8083271880652189
0.8078823189468561
0.8079523197336337
0.8080222435541806
0.8080920905353643
0.8081618608037735
0.8077183032511919
0.8072752323223651
0.8073453356759759
0.8074153622039938
0.8074853120326381
0.807555185287852
0.8076249820953031
0.8076947025803841
0.8072533393549304
0.8073231866569258
0.8073929577064081
0.8074626526281768
0.8075322715467593
0.8076018145864116
0.8076712818711186
0.8077406735245957
0.8078099896702887
0.8078792304313753
0.8079483959307651
0.8080174862911006
0.8080865016347583
0.8081554420838487
0.8082243077602178
0.8082930987854473
0.8083618152808553
0.8084304573674972
0.8084373287630918
0.808444192726133
0.8085126789729343
0.808519494811645
0.8085878664393431
0.8086561642714365
0.8087243884273357
0.8087925390261935
0.8083567671840457
0.8084250423494331
0.8084932440216394
0.8085613723192654
0.8086294273606575
0.8086974092639073
0.8087653181468528
0.8087719544744317
0.8087785836814875
0.8088463398024671
0.8089140233016665
0.8089816342957784
0.8089881370592316
0.8090556360491991
0.8091230628477335
0.809190417570588
0.8092577003332685
0.809264038345064
0.8092703695927062
0.8092766940870174
0.8093437874000353
0.8094108092231085
0.8094777596704383
0.8095446388559828
0.8096114468934575
0.8096781838963364
0.8097448499778519
0.8098114452509961
0.8098174523376073
0.8098839384367961
0.8099503540311077
0.8100166992326325
0.8100225848773326
0.8095937746153542
0.8096602031733928
0.8097265614738345
0.8097928496280812
0.8098590677472995
0.8098650179736349
0.8099311281220966
0.8097566018462725
0.8098226994464108
0.8098887273968123
0.8099546858075083
0.8100205747882984
0.8100863944487509
0.8101521448982039
0.8102178262457658
0.8102834386003156
0.8103489820705035
0.8104144567647523
0.8104798627912566
0.8100550829889551
0.810120608743968
0.8096964618283952
0.8097621066674743
0.8093385909213093
0.8094043542032681
0.809470048767064
0.8095356747203493
0.8096012321705519
0.8096667212248753
0.8097321419902995
0.8097974945735815
0.8098627790812559
0.8099279956196356
0.8099931442948118
0.8100582252126557
0.8096371970290732
0.8092166062773699
0.809222791215142
0.8092881368083403
0.8093534146156537
0.8089338431202594
0.8085147064139795
0.808096003821326
0.8081617635239591
0.8082274551875827
0.8082930789177383
0.808358634819749
0.8084241229987205
0.8084895435595413
0.8085548966068833
0.8081379007860443
0.8082033677182724
0.8082687671935893
0.8083340993162026
0.8083993641901049
0.8084645619190753
0.8084710730936292
0.8085361669662987
0.8086011939731514
0.8086661542171634
0.8087310478010995
0.8087159941790188
0.8087223564559267
0.8087871215137405
0.8088518202478905
0.808916452760204
0.8089226994833069
0.8089289398191674
0.808515588291411
0.8085802604880489
0.8086448666589628
0.8082322927474022
0.8082970104712988
0.8078850344211095
0.8079498631092844
0.8080146257804652
0.8080212996586565
0.8080859601111743
0.8081505548184429
0.8081359338478765
0.8082004375631943
0.8082648757925066
0.80785479721524
0.8074451345391673
0.8074520699988162
0.8075167567664503
0.80752364893843
0.8075094044221371
0.8075739640300716
0.8075808168270364
0.8076452751051978
0.8077096682739874
0.8077739964320058
0.8078382596776549
0.807430877801872
0.807437781994727
0.8075021174946332
0.8075663882055163
0.8076305942251957
0.8076947356512939
0.8077588125812373
0.807822825112256
0.8078867733413851
0.8074812076921174
0.8075452631570529
0.8071402755626913
0.8072044377049198
0.8072114138365437
0.806807201811588
0.8068143697768607
0.8068785665650205
0.8068648155241099
0.8069289229372956
0.8069929663071114
0.8070569457294785
0.8071208613001267
0.8071278478014366
0.8071916643026864
0.8072554172100136
0.8073191066184292
0.8073827326227548
0.8074462953176234
0.8075097947974795
0.807516563684969
0.8071154128833372
0.8071789820672624
0.8072424881552233
0.8073059312411127
0.8073127844216706
0.8069127285324627
0.8069762406774731
0.8069600306996647
0.8070234565871506
0.8066243351941796
0.8066878643163321
0.806751330662672
0.8068147343262009
0.8068780753997361
0.806941353975912
0.8070045701471806
0.8070677240058112
0.8071308156438913
0.8071938451533274
0.8072568126258447
0.8073197181529881
0.8073825618261226
0.8074453437364333
0.8075080639749265
0.8075707226324295
0.8076333197995914
0.8076958555668837
0.8072999262259195
0.8071381639051027
0.8067428954604872
0.806805744630261
0.8068685323037826
0.8069312585712666
0.8069939235227511
0.8070565272480983
0.807119069836995
0.8071815513789528
0.8072439719633087
0.8073063316792254
0.8073686306156919
0.8073753330832081
0.8074375377649147
0.807499681906785
0.8075617655971555
0.8076237889241906
0.8076857519758838
0.807747654840057
0.807809497604362
0.8078712803562805
0.8078777098015134
0.8079393995928401
0.8080010296072372
0.8080073868793046
0.8076162894025963
0.8076779862869242
0.8077396235030856
0.8078012011375977
0.8078627192768106
0.807924178006908
0.8079855774139069
0.8079919176063876
0.8080532251433703
0.8080595266235067
0.8081207425303877
0.8081818994908008
0.8082429975898469
0.8083040369124629
0.8083650175434225
0.8083711510267877
0.808377278618238
0.8084381362613923
0.8084989354998985
0.8085049929871534
0.8085657018828013
0.8086263526003028
0.8086869452232474
0.8087474798350641
0.8088079565190227
0.8088683753582334
0.8089287364356474
0.808934565417965
0.8089948372345317
0.8090550515123713
0.8091152083338389
0.8091753077811326
0.8092353499362933
0.8092953348812062
0.8093552626976002
0.8089700388695671
0.8090300644216313
0.8090900328880539
0.8091499443502309
0.8092097988894035
0.8092695965866585
0.809329337522929
0.8093890217789943
0.8094486494354806
0.8095082205728611
0.8095677352714569
0.8096271936114365
0.8092440288250611
0.8093035840381564
0.8093091751551248
0.809368643290358
0.80898632461143
0.8090458890234683
0.8091053972161465
0.8091648492690202
0.8092242452614953
0.8092835852728275
0.8093428693821236
0.8089618228334503
0.8090212025635563
0.8090805264331447
0.8091397945210033
0.8091990069057718
0.8092581636659422
0.8093172648798589
0.8093763106257194
0.8093818230487028
0.8093677558483723
0.8094266949268447
0.8094321760048304
0.8094910297376505
0.8095498283897661
0.8096085720384651
0.8096672607608916
0.8097258946340447
0.8097312206040551
0.8097897698704905
0.8097755779502259
0.8093978841172268
0.8094565068982017
0.8095150750447117
0.8095010375084747
0.8095595303910631
0.8096179688363481
0.8096233227096458
0.8096816771618071
0.8097399773812061
0.809798223443411
0.8098034836908498
0.8098616462270992
0.8099197548092335
0.8099778095122929
0.810035810411179
0.8100937575806544
0.8101516510953433
0.8097767544497646
0.8098347410338806
0.8098926740011828
0.8099505534260013
0.8095764423158739
0.8095817758126931
0.8095871043870418
0.8096450179686476
0.8097028781490718
0.8097606850021406
0.8093876952808131
0.8090150490122676
0.8086427457223402
0.8087009338564645
0.8087590684842585
0.8088171496794903
0.808875177515792
0.808933152066661
0.8089910734054595
0.8090489416054151
0.809106756739621
0.8091645188810366
0.8092222281024876
0.8092798844766661
0.8093374880761315
0.8093950389733101
0.8094525372404958
0.8095099829498504
0.809567376173404
0.8091977107048317
0.8092551940633911
0.8092606108527902
0.809266022702117
0.8093233963240889
0.8093287746384863
0.8093860674320519
0.8094433080701385
0.8095004966239322
0.8091323745245125
0.8091896524221416
0.8092468782726124
0.8092522742390764
0.8092576653067965
0.8093147824048009
0.8093718476959137
0.8094288612505885
0.8094858231391512
0.8095427334318004
0.8095479783675155
0.8096048090330996
0.8095911372446377
0.8096478970150102
0.8096342181120407
0.8096909071505216
0.8097475450025117
0.8098041317373068
0.8098092398404593
0.809865747734719
0.809922204698024
0.809927252712316
0.8095625848812884
0.8095677901970153
0.8092036121537417
0.8092602399132538
0.809316816771409
0.8093733427968075
0.8094298180579264
0.8094862426231196
0.8095426165606187
0.8095989399385325
0.809655212824848
0.8092924640735825
0.80934882380723
0.8094051330845358
0.8094613919732266
0.8095176005409078
0.8095737588550641
0.8096298669830594
0.8096163549766998
0.8096723939920265
0.8096775061751743
0.8097334679250108
0.8097893797758282
0.8098452417943366
0.809850267876578
0.8098552894832342
0.8099110475872953
0.8099667560845022
0.8100224150410269
0.8100780245229235
0.810133584596129
0.8101890953264631
0.8101939509416872
0.8102493856348402
0.809890073268705
0.8099455935151766
0.8100010645633792
0.8100564864786782
0.8101118593263231
0.810167183171448
0.8098088606667282
0.8098642695476485
0.8099196294591646
0.8099749404661651
0.8099798649058827
0.8100351005124152
0.810090287388814
0.810145425599537
0.8101502662213205
0.8102053294297289
0.8102603441456597
0.8103153104331433
0.8103702283560977
0.8104250979783284
0.8104799193635285
0.8105346925752793
0.8105894176770506
0.8106440947322006
0.810698723803976
0.810753304955513
0.810807838249837
0.8108623237498628
0.8109167615183948
0.8105617191534568
0.8106162408296734
0.8106208394979134
0.8106254341445809
0.8106798564851246
0.8107342312744751
0.8103801988590714
0.810434656977993
0.8104890675767411
0.8105434307174876
0.8105977464622962
0.8106520148731224
0.8107062360118139
0.8106925965902779
0.8107467528795373
0.8108008620558875
0.81085492418078
0.8109089393155595
0.8109629075214644
0.8110168288596263
0.8110707033910711
0.8111245311767187
0.8111783122773829
0.81082669619057
0.8104753847970733
0.8105293771593562
0.8105833227750052
0.8106372217047039
0.8106910740090307
0.8107448797484598
0.8107986389833605
0.8108031012543941
0.8108567889262656
0.8109104302557356
0.8109640253027817
0.8109684085589799
0.810972788036509
0.8110262869427011
0.8110797397688707
0.811133146574527
0.8111865074190769
0.811239822361825
0.811293091461974
0.811346314778625
0.8109977983203867
0.8110511027218414
0.8111043613684452
0.8111575743190844
0.8112107416325447
0.8112638633675109
0.8112680899883586
0.8113211416625857
0.8113074667238362
0.8113604561472786
0.8113646342226759
0.8114175538956497
0.8114704283381339
0.8115232576080913
0.8115760417633862
0.8112296584762485
0.8112825228494706
0.8112867216868167
0.8109409046698999
0.810993824501446
0.8110466992564745
0.8110995289925546
0.8111523137671571
0.8112050536376554
0.8112577486613249
0.81124419946289
0.8108995757587851
0.8109523333696342
0.8110050461947356
0.8106609625943135
0.8106654018792296
0.8107181693007766
0.8107708920041697
0.8107752790877878
0.8108279329701843
0.8108805422872974
0.8105375302135719
0.8105902178326395
0.8105946720078693
0.8105814830821134
0.8106340853904861
0.8106866432899872
0.8107391568368304
0.8107916260871348
0.8108440510969246
0.8108964319221297
0.8109487686185856
0.811001061242034
0.8110533098481225
0.8111055144924054
0.8111576752303432
0.8108167094147777
0.8108689476668339
0.810921142039636
0.8109732925884474
0.811025399368439
0.811077462434689
0.8110641706201436
0.8110683888203977
0.8110726034863407
0.811124559577556
0.810785034856092
0.8108370677910093
0.8104979473109629
0.8105500567599585
0.810602122657388
0.8106065197642254
0.810658518607459
0.810710474045982
0.8107148204466412
0.8107667090741899
0.8104287487952928
0.81048071337884
0.8105326346766033
0.8105845127426449
0.810636347630937
0.8106407122103028
0.8106924806248966
0.8107442060067269
0.8107958884094281
0.8108475278865457
0.8108991244915361
0.8109506782777672
0.8109375823866292
0.8109890774807095
0.8110405298934024
0.81109193967775
0.810756083802107
0.8108075687629954
0.8108590111215165
0.8109104109305268
0.8109617682427955
0.8106266600741001
0.8106780921638294
0.810729481782799
0.8107808289835938
0.8108321338187113
0.8108833963405628
0.8109346166014729
0.8109857946536803
0.8106517807349596
0.8107030330892508
0.8107542432605346
0.8108054113008669
0.8108096561138297
0.8108138974374272
0.8108181352759599
0.8108691930229959
0.8109202088506993
0.8109711828106738
0.8110221149544383
0.8110730053334273
0.8111238539989908
0.811174661002395
0.8112254263948216
0.811229480168883
0.8112801815883345
0.8109483696531246
0.8109991445425994
0.8106677186559861
0.8107185667077232
0.8103875260516564
0.8100567556328598
0.8101077907179988
0.8101587841758252
0.8101632562558295
0.8101507107091661
0.81020162437051
0.8102060735447999
0.809876319343113
0.8099272824960688
0.8099318378087692
0.8099363894179633
0.8099872660371793
0.8099917914353878
0.8096629275330591
0.8097138531912472
0.8097647375304429
0.8097693458268321
0.8098201664200554
0.8098709458296536
0.8099216841056677
0.8099723812980575
0.810023037456702
0.8096953582344298
0.8096830982774987
0.8093558213582274
0.8094066447634598
0.8094574271158608
0.8095081684651514
0.8094960087864906
0.809483858917978
0.8091574541361563
0.8092082345856413
0.809213037390573
0.8092178363269548
0.8092685311389441
0.8089428697582042
0.8089936343919734
0.8090443582017508
0.8090950412367616
0.8091456835461516
0.8091962851789879
0.8092468461842587
0.8092973666108735
0.8093478465076636
0.8093982859233817
0.8094486849067023
0.8094990435062223
0.8095493617704603
0.8095996397478574
0.8096498774867773
0.8093260175357826
0.8093763245057036
0.8093810217366871
0.8094312665339591
0.8094814711996039
0.8095316357816833
0.8095817603281825
0.8095863662460517
0.8095909684909403
0.8095955670672397
0.8096001619793349
0.8096501594255034
0.8097001170647882
0.80975003494471
0.8097999131127147
0.8098044176388831
0.8098542345433624
0.8099040118634915
0.8099537496464324
0.809958185949243
0.8100078627600998
0.8100575001605553
0.8101070981974895
0.809786009375374
0.809835675674872
0.8098236126289587
0.8098732247179056
0.8098776788420482
0.8099272302939732
0.8096069743705672
0.809611528450431
0.8092916503277718
0.8093413549482223
0.809391020323019
0.8094406464986249
0.8094902335214295
0.8095397814377492
0.8095892902938275
0.8096387601358348
0.8096881910098688
0.8097375829619547
0.8097420659267184
0.8097913978241935
0.8098406909234794
0.8098899452703288
0.8099391609104223
0.8099883378893687
0.8096703212667189
0.8097195651552752
0.8097687704060218
0.8097732253181866
0.8097776767376724
0.8098268013742596
0.8095095954199415
0.8095587865530223
0.8096079391803237
0.8096570533470404
0.8096615397541892
0.8093450184329405
0.8093941777650527
0.8094432986914368
0.8094923812570818
0.8095414255069067
0.80959043148576
0.809639399238421
0.8096883288095983
0.8097372202439314
0.80978607358599
0.8098348888802743
0.8098836661712155
0.8095685363400206
0.8096173792855547
0.8096661842505714
0.8097149512793539
0.8094003767062073
0.8094492090839168
0.8091349819064775
0.809183879371515
0.8092327389021344
0.8092815605424625
0.8093303443365578
0.8093790903284105
0.8093836409504468
0.8094323285649873
0.8094809784956154
0.8095295907860652
0.8095781654800026
0.8096267026210263
0.8096752022526674
0.8096796261978871
0.8097280679442618
0.8097764722983197
0.8094640585358589
0.8095125273714827
0.8092004562352562
0.8091889633753365
0.8092374821680688
0.808925877438701
0.8089744601453484
0.8089791366887423
0.8090276615397498
0.809032314032978
0.8090807811487641
0.808769954878634
0.8088184855216561
0.8088669789050675
0.808915435071761
0.8089638540645636
0.8089685185363281
0.8090168800659456
0.8090652045369197
0.8091134919918301
0.8091617424731917
0.8092099560234539
0.8092581326850014
0.8089486649478369
0.8089969046589839
0.8090015404601941
0.8090061727199215
0.8090543352157552
0.8091024609463248
0.809150549953712
0.8091986022799342
0.8088901010972122
0.8089382160546097
0.8089428600852275
0.8089475005788836
0.8089955387398009
0.8090435403419959
0.8090481372442722
0.8090960823439163
0.8091439909972664
0.8091918632458649
0.8091963968323368
0.8092442128355547
0.8089370992822964
0.808984977374112
0.8090328191533818
0.809080624661401
0.8091283939394028
0.8091329395464055
0.8091806528405221
0.8092283300155666
0.809275971112537
0.8093235761723689
0.8093711452359365
0.8093755887926978
0.8093642555459849
0.8094117553548076
0.80941617854887
0.8094636229151944
0.8095110314879568
0.8095584043076477
0.8096057414146965
0.8096530428494718
0.8096573651672032
0.8097046115467744
0.8096931971219332
0.8097403944703856
0.8097875563187639
0.809483124906614
0.8095303479898164
0.8095775355936174
0.8096246877579865
0.8096718045228327
0.8097188859280054
0.8094151654156544
0.8091116726652173
0.8091161768345431
0.8091633958575756
0.8088603384059435
0.8088649316137385
0.8089121916503008
0.8089594163258182
0.8090066056799627
0.8090537597523472
0.809100878582525
0.8091053716411144
0.8091524360091754
0.8091994652414632
0.8088975251424925
0.8089446143719463
0.8089916684863895
0.8090386875250857
0.8087372573136381
0.8087418724120041
0.8087309396541232
0.8087779857314042
0.8088249968041635
0.808871972911454
0.8089189140922707
0.8089658203855504
0.8089703385787306
0.8086699411266033
0.8086745657944948
0.8087214931353163
0.8087683856635703
0.8088152434179807
0.808819807373877
0.8088666113538453
0.8089133806641988
0.8089179032172392
0.8089646189263773
0.8089691191770247
0.8089736160990844
0.8090202594015646
0.8087212866523401
0.8087679887072555
0.8087571351238126
0.8084585905925746
0.8085053378836136
0.8085520506875327
0.8085566881306517
0.8082586576521664
0.8082633997814126
0.808310132875161
0.8083568315557329
0.8080593133991057
0.8081060699980422
0.8081527922044821
0.8081994800563586
0.8079024570941916
0.8079492026093327
0.8076524897181798
0.8076992926769133
0.8077460612848514
0.8077927955797977
0.8078394955995001
0.8078861613816514
0.8079327929638891
0.8079793903837954
0.8080259536788977
0.8080724828866684
0.8081189780445248
0.8081654391898297
0.8082118663598914
0.8079164672859295
0.8079629514956562
0.8080094017505184
0.8080558180877063
0.8081022005443562
0.80814854915755
0.8081532830186983
0.8081995792149395
0.8082458416675974
0.8082920704135503
0.8083382654896226
0.808044003288862
0.8080335711496535
0.8077396338738624
0.8074459103706355
0.8074923290689043
0.8075387140326541
0.8072453835880364
0.8072918245341948
0.8073382317664177
0.8073846053214039
0.8074309452357988
0.8071381856472434
0.8071845812846704
0.8072309433020702
0.8072772717359733
0.807267170075223
0.8073134518628571
0.8073597001614987
0.8074059150074832
0.8074520964370929
0.8074982444865585
0.8075443591920577
0.8075904405897161
0.8072988916941963
0.80734502841654
0.807391131851205
0.8074372020342044
0.8074832390014985
0.8075292427889965
0.8075752134325553
0.8072844049293387
0.8073304306112605
0.8073203716167059
0.80732533867599
0.8073712999886948
0.8074172282594783
0.807127103491868
0.807173086482463
0.8068832577260958
0.8069292952320478
0.8069752997006794
0.8070212711675401
0.8070672096681284
0.8071131152378919
0.8071589879122274
0.807204827726481
0.8072506347159482
0.8072964089158738
0.8073421503614525
0.8073878590878283
0.8074335351300952
0.8074791785232969
0.8075247893024269
0.8075703675024289
0.8076159131581968
0.8073276847809099
0.8073732845185222
0.8074188517313573
0.8074643864542012
0.80750988872179
0.8075553585688104
0.8076007960299
0.8076462011396466
0.8076915739325892
0.8077369144432174
0.8077822227059717
0.8077869673109203
0.8078322255845511
0.8078774517031031
0.8079226457008322
0.807967807611946
0.8079724779415465
0.8079623339212564
0.8080074337139469
0.8080525015323071
0.8080975374103284
0.8078112825263715
0.8078159983599055
0.8078610701301527
0.8079061100024734
0.8079511180107174
0.8076654210100064
0.807379925986673
0.8074250722139952
0.8074701865471263
0.8074750095025921
0.8075200743595655
0.8075651074135347
0.8076101086981536
0.8076550782470289
0.8077000160937196
0.8077449222717373
0.807789796814547
0.8078346397555659
0.8078794511281645
0.8079242309656663
0.8079689793013478
0.8080136961684389
0.8080583816001226
0.8077744538483305
0.8078191919219027
0.807823865238091
0.807868554562089
0.8078732072785325
0.8079178479456773
0.8079624573080064
0.8080070353984377
0.8080116330722387
0.8080561627101497
0.8081006611648409
0.8081052212401862
0.8081496713899651
0.8081940904448508
0.8082384784374604
0.8082429839662926
0.8082873238563492
0.808005002052697
0.8080493940733868
0.8080937551048823
0.8081380851796218
0.8081823843299981
0.8082266525883587
0.8082708899870064
0.8083150965581984
0.808033551766642
0.80807781019197
0.808122037807395
0.808166234645078
0.8082104007371348
0.8082545361156366
0.8082590110062555
0.8083030988235946
0.8083471560137595
0.8083911826086535
0.8084351786401355
0.8084791441400203
0.8084835318099081
0.8084879164370289
0.8085318179388907
0.8085756890169813
0.808580037166413
0.8085843823046609
0.8086281896314188
0.8086719666416876
0.8087157133669268
0.8087594298385524
0.8088031160879371
0.8088467721464099
0.8085673777518861
0.8085717152583345
0.8086154059846202
0.808659066558576
0.8086633679486649
0.8087069818732717
0.8087505657296781
0.8087941195489677
0.8085155132384101
0.8085591180028969
0.8086026927468919
0.8086462375013865
0.8086897522973298
0.8086940298228211
0.8087374982722834
0.8084595816062103
0.8085031007294333
0.8085465899631487
0.8085900493381384
0.8083125647638975
0.8083560746042214
0.8083995546024052
0.8084430047891402
0.8084864251950754
0.8082094514283077
0.8082529220782666
0.808296362964001
0.8083397741160695
0.8083831555649892
0.8084265073412351
0.8081501222105202
0.8081935239969514
0.8082368961272252
0.8082412990986388
0.8082846253021928
0.8083279219315465
0.8083711890169701
0.8084144265886929
0.8081387994401799
0.8081820867441567
0.8082253445508225
0.8079500634389183
0.8079933707885504
0.8080366486573454
0.8080798970753961
0.8080843354765358
0.8081275382694062
0.8081707116926009
0.8078961039074523
0.8076216826765055
0.8076649838875858
0.8076695540887191
0.8077128096690448
0.8077560359036577
0.8077992328224115
0.8078424004551186
0.8078855388315513
0.8078900250299236
0.8079331180621885
0.8079761819183992
0.8080192166281757
0.8080622222210986
0.808105198726708
0.8081481461745044
0.8081910645939481
0.8082339540144596
0.8082383089088913
0.808281153419492
0.8083239690104096
0.8083667557109149
0.8084095135502395
0.8084522425575753
0.808494942762075
0.8085376141928521
0.8085802568789805
0.8086228708494955
0.8086654561333927
0.8083933614307907
0.8083976451290737
0.8084402631869686
0.8084304938496767
0.8081588438181412
0.8082014991441372
0.8082441258231715
0.8082867238840931
0.8083292933557119
0.8083718342667996
0.8084143466460891
0.8081433394899893
0.8081336991231172
0.8081380525895504
0.8081805863124971
0.8081849211669042
0.8082274107345553
0.8082698718715823
0.808274172515246
0.8083165896255079
0.8080464303375314
0.8080888951951896
0.8080793052117389
0.8081217307356442
0.808164127938105
0.8078944702377586
0.8079369149605974
0.8079793313775189
0.8080217195168291
0.8080260870866091
0.807756924499305
0.8077993443543863
0.8078417359672205
0.8078840993660029
0.8079264345788912
0.8079308251215741
0.8079731166522213
0.8080153800728448
0.8080576154114611
0.80809982269605
0.8081041483845395
0.8080946138131353
0.8081367668109771
0.8081788918466313
0.8082209889479116
0.8082630581425952
0.8079952440080218
0.8080373601078231
0.8080794483161676
0.8081215086607529
0.8078540958517983
0.8078962029154624
0.8079382821305394
0.8079803335246477
0.8080223571253694
0.8077554187847267
0.8077974889070925
0.8078395312512329
0.807881545844651
0.8079235327148139
0.8079654918891521
0.8080074233950602
0.8080493272598964
0.8080912035109832
0.8081330521756068
0.8081748732810177
0.8082166668544302
0.8079507186257844
0.8079925584385089
0.8080343707340926
0.8080761555396725
0.8081179128823502
0.808122187154211
0.8081264586186682
0.8081681583201421
0.8082098306506272
0.8082514756370635
0.8082930933063555
0.8082973017336079
0.8083388771015445
0.8080740216372255
0.8081156429040683
0.8081199039235583
0.8081614829236843
0.8082030347124226
0.8082445593164775
0.8082860567625181
0.8082766061015116
0.8083180659522328
0.8083594987138649
0.8083636689613216
0.8080997565653173
0.808141220009424
0.8081826563974498
0.8081868788827821
0.8082282733628686
0.8082696408582877
0.808310981395417
0.8083522950006004
0.8083564553722792
0.8083977272778573
0.808438972322449
0.8084431004369916
0.8081801921116463
0.8079174547279949
0.8079588022400457
0.808000122885617
0.8080043868263577
0.8080456658401505
0.8080869180580889
0.8081281435062557
0.8081693422107
0.8082105141974373
0.8079485334797072
0.807952804465756
0.8079940065858864
0.8080351820207058
0.8080763307961307
0.808117452938044
0.8081585484722952
0.807897177661017
0.8079383178393704
0.8076771871613357
0.8076680431540926
0.8077092174777858
0.8077503652116671
0.8077914863814852
0.8078325810129556
0.8078736491317606
0.8078779236068637
0.8079189506299782
0.8079599512096362
0.8080009253713947
0.8080418731407786
0.8080827945432794
0.808123689604356
0.8078636755472117
0.8076038287554629
0.8076448383762194
0.8073852289778342
0.8074262824869378
0.8074673096205136
0.8074582888032764
0.8071990726591982
0.8072401332101126
0.8072811674148281
0.807022257483008
0.8070633352296658
0.8070544612391254
0.8070955023439217
0.8071365171571709
0.8071775057041294
0.8072184680100206
0.807259404100036
0.8073003139993349
0.8073411977330442
0.8073820553262588
0.8074228868040415
0.807463692191423
0.8075044715134022
0.8072466476080659
0.807287470174839
0.8073282666901975
0.8070707457119869
0.8071115853177255
0.8071523988860999
0.8071568528050101
0.8071976259482097
0.8072383731212542
0.8069813726840938
0.807022162746673
0.8070266510170133
0.8070674007302103
0.8070718717622282
0.8071125811956503
0.8071170350295336
0.8071214860337893
0.8071621409284462
0.8071665747873344
0.8072071895682043
0.8072477785782741
0.8072883418420641
0.8073288793840635
0.8073200196710238
0.8073605214864983
0.8071047848626508
0.8071453291832479
0.8071858478347594
0.8072263408415549
0.8072668082279727
0.8073072500183207
0.8073476662368758
0.807352021840602
0.8073923983737671
0.8074327494005942
0.8074730749452446
0.8075133750318491
0.807553649684508
0.8075938989272916
0.8075850003419294
0.8075892701389296
0.8076294701008486
0.8076696447319789
0.8077097940562549
0.8077140191829457
0.8077541292648234
0.8077942141043588
0.8078342737253729
0.8078743081516568
0.8079143174069717
0.8079543015150488
0.8079584405332427
0.8079625769515509
0.8080025082458544
0.8080424144734321
0.8080822956578798
0.8081221518227638
0.808161982991621
0.8082017891879586
0.8082415704352541
0.8082813267569563
0.8083210581764837
0.8083607647172263
0.8084004464025444
0.8084401032557689
0.808479735300202
0.8085193425591163
0.8085589250557557
0.8083062503916757
0.8083458747274822
0.8083854743135475
0.8084250491730525
0.8081727317419748
0.8082123482841171
0.8082519401122594
0.8082915072495204
0.8080395460564875
0.8080791547206359
0.8081187387064886
0.8081582980371027
0.8081978327355059
0.8082373428246976
0.8079858688536881
0.8080254202939539
0.8080649471375528
0.8081044494074225
0.8078533293174885
0.8078928727844009
0.8079323916901536
0.807936488680137
0.8079759695183207
0.8080154258570703
0.8080065428108193
0.8080459652004309
0.8080853631496274
0.8078349493401605
0.8078743882496922
0.8079138027312835
0.8079531928076232
0.8079925585013714
0.8080318998351608
0.8080712168315953
0.8078213494176091
0.8078607071919184
0.8078519048982076
0.8076023368089589
0.8076417257566115
0.8076810903825923
0.8074318060954372
0.8074712111997916
0.8075105919950133
0.8075499485035896
0.8075892807479808
0.8073404088586902
0.8073446566675526
0.8073840157967922
0.8074233506901147
0.8074626613698986
0.807501947858495
0.8075412101782274
0.8075804483513916
0.8076196624002564
0.8076588523470627
0.8076629905787307
0.8076671262684874
0.8074191474148588
0.8074233554102582
0.8074625454666859
0.8075017114801343
0.8075408534727219
0.8075799714665403
0.8076190654836539
0.8073716331719248
0.8074107670512928
0.807449876966252
0.8074889629388086
0.8075280249909412
0.807567063144602
0.8075712104636484
0.8075753552468837
0.8076143431423793
0.807653307213924
0.8076922474833481
0.8077311639724549
0.8077700567030215
0.8077741332180423
0.8078129891106872
0.8078170500461297
0.8078558691617583
0.807894664614409
0.8079334364257111
0.8079374557251326
0.8079761908937024
0.8080149024792167
0.8080535905032061
0.8080922549871749
0.8080962198720407
0.8081348478834229
0.8081387974118555
0.8081773890107301
0.8082159571639189
0.8079705226187734
0.8080091301557163
0.8080477142586457
0.8078025541511643
0.8078411775042602
0.807879777435068
0.8079183539648871
0.8079569071149911
0.8079608973874272
0.8079994143020004
0.8080379078941913
0.8080763781851762
0.808114825196106
0.808153248948106
0.8081916494622761
0.808195560328952
0.8082339248466248
0.8082378205782199
0.8082417139566096
0.8082800297885394
0.8082713055069081
0.808309589285967
0.8083134563167785
0.8083047298476673
0.8080610443698718
0.8080993453659352
0.8081376232821577
0.8081758781393945
0.807932524969223
0.8079708185346471
0.8080090890524846
0.8080473365435362
0.8080855610285783
0.8081237625283617
0.8078808638921945
0.8078848446411531
0.8079230720081303
0.8079612764157279
0.8079994578846239
0.8080376164354713
0.8080415441822433
0.8077991801917868
0.8078373644703823
0.8078755258567246
0.807913664371394
0.807951780034946
0.807989872867912
0.8080279428907984
0.8080659901240871
0.8081040145882356
0.8078622844014008
0.807900347040428
0.807904301733817
0.8079423290642337
0.8079803336714175
0.8080183155757296
0.808056274797507
0.8080942113570625
0.8081321252746844
0.8081700165706371
0.8082078852651607
0.8082457313784712
0.8082835549307602
0.8082873824759019
0.8083251710868142
0.8083629371911089
0.8084006808088872
0.8084384019602262
0.8084761006651795
0.8085137769437765
0.8085514308160229
0.8083110766451501
0.808314885774357
0.8083525651752881
0.8083902221946325
0.8084278568523267
0.8084654691682827
0.8085030591623895
0.8085406268545123
0.8085781722644927
0.8085818931729308
0.8086194040965038
0.8086568927913814
0.8086943592773165
0.8087318035740387
0.8087692257012543
0.8088066256786461
0.8088440035258738
0.8088813592625738
0.808918692908359
0.8089560044828196
0.8089932940055221
0.8090305614960104
0.8090678069738049
0.8091050304584032
0.8091422319692798
0.8089034765157627
0.8089407155342856
0.8089779325893649
0.8090151277004259
0.8087766911759047
0.8088139236620957
0.8088511342145689
0.8088883228527001
0.8086502044179481
0.8086874302993166
0.8087246342766655
0.8084867740901136
0.8085240151883841
0.8085612343930049
0.8085984317232768
0.8083608881181877
0.8081234840394452
0.8081150439339562
0.8081523285554338
0.8081895912962651
0.8082268321757053
0.8082640512129876
0.8080270931211633
0.8080643488820621
0.8081015828112817
0.8081053986324929
0.8081425987351798
0.8081797770579471
0.8082169336199168
0.807980474598963
0.8080176677182112
0.8080548390870972
0.8080919887246947
0.8081291166500552
0.8081662228822077
0.8082033074401592
0.8082403703428945
0.8082774116093759
0.808314431258544
0.8080786335831477
0.8080824394049159
0.8080862430075461
0.8081232752157362
0.8081602858433856
0.8081972749093527
0.8082342424324741
0.8082711884315645
0.8083081129254169
0.8083450159328022
0.8083818974724692
0.8084187575631455
0.8084555962235366
0.808220648360641
0.8082575231720727
0.8082612615610515
0.8082981031660884
0.8083349233826754
0.8083717222294328
0.8081372076595954
0.808174042503461
0.8082108559876027
0.8082476481305942
0.8082844189509877
0.8083211684673136
0.8080870760350902
0.8081238614066227
0.8081276254978007
0.8081643778484403
0.8082011089365108
0.80820484742335
0.8082085837485894
0.8082452702126239
0.8082819354767371
0.8083185795592996
0.8083552024786612
0.8083918042531502
0.8084283849010737
0.808464944440718
0.8085014828903481
0.8085380002682079
0.8085416297856937
0.8085781145463631
0.808345162050095
0.8083816823805265
0.8084181816799586
0.8084546599665529
0.8084911172584498
0.808527553573769
0.8085639689306096
0.8086003633470493
0.8086367368411457
0.8086403265134403
0.8086766676288655
0.8086802437715414
0.8087165525586607
0.8087528405026188
0.8087563917094834
0.8087926474058686
0.8088288823074753
0.8088650964321888
0.8089012897978742
0.8089374624223757
0.8089736143235176
0.8090097455191031
0.8090458560269156
0.8090819458647179
0.8091180150502526
0.8091540636012418
0.8091574878885809
0.8091935045442183
0.8089622403245715
0.8089982921842811
0.8090343234488124
0.808803302796771
0.8085724140434748
0.808608535999886
0.8086446373446244
0.808413991412695
0.8084501276424914
0.8084862432701041
0.8084898461635656
0.8085259298966553
0.8085295194342599
0.8085655713220372
0.808569147531859
0.8086051676234289
0.8086087305334725
0.8083787508035141
0.8084147943060744
0.8084508173177295
0.8084868198559478
0.8085228019381786
0.8085587635818509
0.808594704804374
0.808365186012207
0.8083688079220862
0.8084047724444653
0.8084083810729343
0.8084119876551156
0.8084479093562644
0.8084838106994076
0.8085196917018463
0.8085232626745805
0.8085268316252464
0.8082979816870564
0.8083338746603504
0.8083697473264461
0.8084055997025722
0.8084414318059382
0.8084772436537342
0.8083835230619952
0.8084193310355111
0.8084551187842467
0.8084586968976409
0.8084622729912138
0.808498018328775
0.8085337434997142
0.8083057305996861
0.8083414898381154
0.8083450939267818
0.8083808219220991
0.8084165297889685
0.8084522175443949
0.8084878852053645
0.8084914430188238
0.8085270795709593
0.8085626960744016
0.8085982925460646
0.8086338690028435
0.8086694254616139
0.8087049619392331
0.8086967236029423
0.8087322324559907
0.8087357126816983
0.8087711906599825
0.808806648729188
0.8088420869060685
0.808877505207359
0.8089129036497759
0.8089482822500165
0.8089836410247596
0.8090189799906654
0.8090542991643752
0.8090895985625117
0.8090929680553368
0.8091282368805335
0.8091634859749188
0.8091987153550456
0.809233925037448
0.8092691150386416
0.8093042853751238
0.8090782227255777
0.8090815878676332
0.8091167811008662
0.8091519546895369
0.8091871086500891
0.8092222429989477
0.8092573577525197
0.8092924529271938
0.8090668976170134
0.8090702584135611
0.8091053763775985
0.8091404747827589
0.8091755536453773
0.8089503447520722
0.8089854569959665
0.8090205497059282
0.8090556228982537
0.8090906765892212
0.8088658042499801
0.8089008912033167
0.8089359586639014
0.8089710066479737
0.8090060351717551
0.8090410442514487
0.8090760339032403
0.8088516022710897
0.8088866250517434
0.8089216284130565
0.8089250117744793
0.8089599851015875
0.8089949390528913
0.8089982993014024
0.8090332232908838
0.8090681279479603
0.8091030132886798
0.8088791950277424
0.808655500560091
0.8086589490798217
0.8086508555297012
0.808685807973409
0.8087207411063745
0.8087241677993654
0.8087590710521287
0.8087939550372947
0.8088288197708131
0.8088636652686165
0.8088984915466197
0.80893329862072
0.8089680865067971
0.8090028552207132
0.8090376047783131
0.8090723351954241
0.8090756547056749
0.8090789723885047
0.809082288245422
0.809085602277934
0.8090774314535297
0.8090807449990268
0.809115396731932
0.8091500294201915
0.8091846430795014
0.8089624006617372
0.8089970468310526
0.8090316739796876
0.8090349937169122
0.8090695914550717
0.8091041702147682
0.8091387300116131
0.8089169266316757
0.8089202732663139
0.808954855040572
0.8089894178711027
0.8090239617734678
0.8090584867632118
0.8088370695528222
0.8088716267839455
0.8089061651106754
0.80894068454852
0.8089751851129704
0.8090096668195009
0.8090129780570985
0.8090162874857707
0.8090507297200205
0.8090851531487915
0.8091195577874813
0.809111442351453
0.8091458210494773
0.8091801809971889
0.8089595757133838
0.8089515127286552
0.8089858975342626
0.8090202636066609
0.8090546109611548
0.8090889396130326
0.8091232495775659
0.8091575408700096
0.8091918135056022
0.8089717450221903
0.8090060495366781
0.8090403354023403
0.80907460263438
0.8091088512479834
0.8091430812583202
0.809177292680544
0.8091805368455129
0.8092147195354621
0.8091299330533711
0.8091641109259654
0.8091982702639215
0.8092324110823125
0.8092356350349803
0.8092697472306652
0.8092729593241635
0.8093070429391065
0.8093411081005492
0.8093751548234741
0.8094091831228477
0.80944319301362
0.8094771845107251
0.8092583477482189
0.8092923708297216
0.8090737022615428
0.8091077568393512
0.8088892562298888
0.808923342216141
0.8089574098024007
0.8089606940405616
0.8089947331706581
0.8090287539409217
0.8090320162872375
0.8088139483583191
0.808847990341868
0.808882013983831
0.808664162646911
0.808698217462921
0.8087322539452482
0.8085146187854136
0.8085486863481047
0.8085827355850495
0.808365316188549
0.8083993964125059
0.808433458318686
0.8084675019218535
0.8085015272367572
0.8085355342781297
0.808538915019646
0.8085422939464862
0.8085762626761245
0.8083593699018016
0.8083933694672095
0.8084273508022876
0.8084613139216942
0.8082446844163561
0.8082481358259489
0.8082821196538768
0.8083160852843063
0.8083195148108432
0.8083534522565209
0.8083873715441217
0.8084212726882148
0.8084551557033538
0.8084585434715236
0.8084619294290208
0.8084957744249811
0.8085296013413495
0.808563410192609
0.8085667645402422
0.8083509741040158
0.8083848035531098
0.8084186149550183
0.8084524083241792
0.8082368784899153
0.8082707022827773
0.8082741283670148
0.8083079242170259
0.8083417020665841
0.808375461930067
0.808160296781829
0.8081940869501437
0.8082278591401831
0.8082616133662917
0.8082953496427984
0.8080804917614474
0.8081142582396686
0.8081480067760843
0.8081817373849906
0.8082154500806686
0.8082491448773842
0.8082828217893882
0.8083164808309161
0.808102073276319
0.8081357623975155
0.8079215164371768
0.807955235555351
0.8079889368043581
0.8079924175618739
0.8077784365190874
0.8075645687837103
0.8075983377568507
0.8076320888580817
0.807665822101587
0.8076995375015359
0.8077332350720823
0.8077367760610736
0.8077704459800079
0.8078040981077036
0.8078377324582585
0.8078713490457552
0.8079049478842617
0.8079385289878309
0.8077253525949581
0.8077288881907987
0.8077624891562832
0.8077960724044119
0.8078296379491942
0.8078631858046248
0.8078556814049775
0.8078892047307356
0.8079227104033468
0.8077100431987132
0.8074974879241872
0.8075310702081608
0.807564634826546
0.807598181793278
0.8076317111222777
0.8076652228274515
0.8074530144136765
0.8072409174831764
0.807274505411702
0.80730807570414
0.8073416283743773
0.807375163436286
0.8074086809037235
0.807442180790533
0.8074756631105429
0.8075091278775672
0.8075425751054055
0.807546134503184
0.8075795545175385
0.8076129570299215
0.8076463420540781
0.807679709603739
0.8077130596926203
0.8077165689096577
0.807505345957537
0.8075387154747529
0.8075720675484156
0.8076054021921991
0.8076387194197634
0.807672019244754
0.8077053016808018
0.8074944676161501
0.8075277790153391
0.8075610730331562
0.8075943496832019
0.8076276089790624
0.8074170699777644
0.8074503581402169
0.8074539220897443
0.8074871833106921
0.8075204272080874
0.8073101901793948
0.807343462839241
0.8073767181831049
0.8073802957268726
0.8071703138554222
0.8072035882796169
0.8072368454049168
0.8072296051864497
0.8072628382714385
0.8072960540924871
0.8072996460795901
0.8073328350991199
0.8073660068910247
0.8073695779313815
0.8074027229823224
0.8074358508418468
0.8074394009962633
0.8074725021751933
0.8074760409920503
0.8075091155278835
0.8075421729310901
0.8075752132149785
0.8076082363928437
0.8076412424779668
0.8074322796726684
0.80746531419663
0.8074983316352418
0.807531332001755
0.8075643153094072
0.8073556423597149
0.8073886540122461
0.8073922026027457
0.8074251877684326
0.8074581559051234
0.8074616838123546
0.8074946255217189
0.8075275502376814
0.807560457973388
0.8075933487419714
0.8073852061263164
0.8071771707730243
0.80721013485817
0.8072430819646469
0.8070352438899907
0.8070388715740412
0.8070424973910387
0.8070754537203203
0.8071083930967575
0.8071413155334279
0.8071742210433959
0.8072071096397117
0.8072399813354127
0.8072728361435229
0.8073056740770526
0.807338495148999
0.8073712993723459
0.8074040867600636
0.8074368573251093
0.8074696110804268
0.8074731134356438
0.8074766139952415
0.8075093323794836
0.807542033997964
0.807574718863566
0.8076073869891601
0.8076400383876032
0.807643490846789
0.8074368266986706
0.807469496671198
0.807502149932742
0.8075347864961211
0.8075674063741406
0.8076000095795927
0.8076325961252566
0.8074263042743945
0.8074191413991313
0.8074226414387093
0.8074552399858941
0.807487821896923
0.8075203871845279
0.8075529358614276
0.8075854679403279
0.8076179834339215
0.8076504823548886
0.8076829647158957
0.8077154305295974
0.8077188462071876
0.8077222601456344
0.8077256723462658
0.8077580942488006
0.807761495597612
0.8077938918981489
0.8075885031638752
0.8076209269681823
0.8076533342927923
0.8076857251502657
0.8077180995531507
0.8075129908432591
0.8075453926605897
0.8075777780302972
0.8076101469649021
0.8076424994769121
0.8076748355788221
0.8077071552831147
0.8077105574735185
0.8075058665060898
0.8075382044546082
0.8075705260211872
0.8076028312182718
0.8073983748053051
0.8074307072210234
0.8074630232741832
0.8074953229772022
0.8074987709978013
0.8075310453286004
0.8075344825760974
0.807566731569459
0.8075989642672202
0.8076311806817292
0.8076633808253217
0.8076667803243375
0.8076989552281698
0.807731113894352
0.8077632563351729
0.8077953825629088
0.807827492589824
0.8078595864281699
0.8078916640901861
0.8079237255880994
0.807720218352435
0.807723594977485
0.8077269699023212
0.8077590405742079
0.807791095105847
0.8078231335094199
0.8078264800041174
0.8078298248158906
0.8078618293217962
0.8078938177409937
0.8079257900856085
0.8079577463677544
0.8079896865995325
0.808021610793032
0.8080535189603301
0.8080854111134914
0.8081172872645689
0.8081491474256032
0.8081809916086229
0.8082128198256446
0.8082446320886729
0.8082764284097
0.8083082088007068
0.8081057774937194
0.808109038139421
0.8079067580297491
0.8079385991186576
0.8079704242750724
0.8080022335109486
0.8080340268382298
0.8080373005306268
0.8080405725865868
0.80807233250081
0.8081040765469772
0.8081358047369777
0.8081390489296592
0.8081707525493242
0.8082024403448718
0.8082341123281461
0.8082657685109798
0.8082974089051935
0.8083290335225964
0.8083606423749857
0.8083922354741467
0.8084238128318534
0.8084553744598674
0.8084869203699392
0.8085184505738073
0.8085215890371853
0.8083204142203062
0.8083519623136116
0.8083834947152517
0.8084150114369307
0.8084465124903415
0.808477997887165
0.8085094676390708
0.808540921757717
0.8085723602547497
0.8085754775427764
0.80860689185694
0.8086382905808733
0.80864138919309
0.8086727637863727
0.8087041228207197
0.8087354663077022
0.8087667942588795
0.8087981066857997
0.8085977603626177
0.8086290991414551
0.8084288938680851
0.8084602589313129
0.808491608471124
0.8085229424990402
0.8085542610265716
0.8085855640652169
0.8086168516264637
0.8086481237217878
0.8086793803626543
0.8087106215605163
0.8087418473268161
0.8087730576729844
0.8088042526104406
0.8088354321505932
0.8088384653024007
0.8088414969578333
0.8088726442457126
0.8089037761749686
0.8089348927569586
0.8089659940030284
0.8089970799245129
0.8090281505327355
0.8090592058390086
0.8090902458546337
0.809121270590901
0.809124225198636
0.8091552263115782
0.8091581711148529
0.8091891486359233
0.8092201109271406
0.8092510579997337
0.8092437178097446
0.8092746438798744
0.8093055547603824
0.8093364504624565
0.8093673309972738
0.8093981963760004
0.809390830892283
0.8094216753657724
0.8094143077368803
0.8094451313312836
0.8094479949746892
0.8094787952085373
0.8095095803516288
0.8095403504150519
0.8095711054098838
0.8096018453471906
0.8096325702380279
0.8096632800934402
0.8096939749244615
0.8097246547421146
0.809755319557412
0.809785969381355
0.8095880744719265
0.8096187501804133
0.8096494109032095
0.8096800566512938
0.8097106874356339
0.8097413032671869
0.8097719041568993
0.8097746748063916
0.8098052526294409
0.8098358155401161
0.8098663635493233
0.8098968966679582
0.8099274149069057
0.80995791827704
0.8099884067892249
0.8100188804543135
0.8100493392831485
0.8100797832865617
0.8101102124753748
0.8101406268603987
0.8101710264524337
0.8101736906318584
0.8099767597396289
0.8099794698335989
0.8100098790365812
0.8100402734670576
0.8100706531357903
0.8101010180535307
0.8101313682310197
0.810161703678988
0.8099651578993473
0.8099955189450443
0.8100258652666649
0.8098294953599335
0.8098598672101391
0.8098902243417355
0.8099205667654193
0.8099508944918767
0.8099812075317839
0.8100115058958063
0.8100417895945993
0.8098457959363378
0.8097618112183033
0.8097921333315051
0.809794874304207
0.8098251737663786
0.8098554585840543
0.8098857287678485
0.8099159843283655
0.8099462252761994
0.8099764516219338
0.8100066633761425
0.8100368605493886
0.8100670431522256
0.8098716579512723
0.8099018658344063
0.8097066146613507
0.8097368477620128
0.8095417304492991
0.8095719887048662
0.8096022323851657
0.8095208170126375
0.8095510584503591
0.8093562206504914
0.8093864871395813
0.8093893118471317
0.809419555819585
0.8094497852481709
0.8094800001433776
0.8095102005156836
0.8095029603148735
0.8095331406629381
0.8093387282852573
0.8093689335724177
0.8091746539436198
0.8091775227083144
0.809207744931587
0.8092379526563115
0.8092681458929187
0.8092983246518292
0.8093284889434534
0.8093586387781921
0.8093887741664361
0.8091949085917854
0.8092250687547923
0.8092552144767347
0.8092853457679821
0.8093154626388938
0.8091218464995065
0.809151988069181
0.8091821152239488
0.8092122279741483
0.8092423263301076
0.8092724103021455
0.8090790819671473
0.8091091905573888
0.8091392847691249
0.8089461266682013
0.8089762454325545
0.8090063498238396
0.8090092416288498
0.8090393237914253
0.8090693916086683
0.8090994450908374
0.8089066187216547
0.8089366966655638
0.8089667602798188
0.8089968095746577
0.8090268445603086
0.8090568652469898
0.8090868716449102
0.8091168637642686
0.8091468416152543
0.8091496910694306
0.8091426123232761
0.8091725626767311
0.8092024987952272
0.8092324206889104
0.8092352464313659
0.8092651463370598
0.8092950320452676
0.8093249035660991
0.8093547609096544
0.8093846040860242
0.8094144331052895
0.8094172109955718
0.8092253150233112
0.8092551605872564
0.8090633939615248
0.8090932637448337
0.8091231193785532
0.8091529608727349
0.8091557960610762
0.8091856156949809
0.8091884418144157
0.8092182396160467
0.8092210566824635
0.8092139995597539
0.8092168162966018
0.8092465792209723
0.8092763280796886
0.8093060628827192
0.8093357836400233
0.8093654903615507
0.8093951830572416
0.8093979523783105
0.8094276234016541
0.8094572804259302
0.809486923461044
0.809516552516891
0.809509447361829
0.8095390571431031
0.8093483080721459
0.8093779418627786
0.8091873205858443
0.8089967890764057
0.8088063472710676
0.8088092473532411
0.808838973118407
0.8088686848982682
0.808898382702692
0.8089280665415365
0.8089577364246504
0.8089873923618733
0.8087973107377282
0.8088002074926468
0.808829879531589
0.8088595376367256
0.8088891818178691
0.808918812084823
0.8089484284473812
0.8089780309153289
0.8090076194984417
0.8090371942064862
0.8090667550492199
0.8090695818693223
0.8090724073647668
0.8091019391853205
0.8091314571736397
0.8091609613394404
0.8091904516924293
0.8092199282423043
0.809249390998754
0.8090600928955963
0.8088708833322438
0.8089004070324954
0.8089299169301756
0.8089594130349613
0.8089622563488378
0.8089553454000863
0.8089848149012325
0.8090142706412295
0.8090170984950542
0.8090465329526536
0.8090759536750884
0.8091053606719705
0.8091347539529025
0.8091278156760991
0.8091208806339238
0.8091502497480404
0.8091796051766426
0.8092089469292938
0.8092382750155488
0.8092675894449534
0.8092968902270444
0.8092996437542027
0.8093289234437221
0.8091406636336631
0.8091699666768433
0.8091992560938698
0.8092020291157974
0.8092312974681545
0.8092340617569459
0.8090460863651324
0.8090753705413849
0.8091046411192272
0.8091338981081291
0.8091631415175512
0.8091923713569458
0.8091951401866998
0.8092243490478134
0.8092535443643588
0.8092827261457551
0.8093118944014127
0.8093410491407331
0.8091535714828363
0.8091563448095949
0.8091494497273847
0.8091786150745099
0.8092077669222845
0.8092369052800785
0.8090497119177653
0.8088626051388759
0.8088918030912849
0.8089209875448719
0.808734040240147
0.8087632476590629
0.8087924415841378
0.8088216220247207
0.8088507889901522
0.8088536232485631
0.8088564561987541
0.8088855949373581
0.808914720232484
0.8089438320934332
0.8089729305294985
0.8090020155499639
0.8088155665950088
0.80884467447121
0.8088737689367334
0.8089028500008447
0.8089319176728014
0.8089609719618519
0.8089900128772366
0.8088038669930034
0.808832930688038
0.8088619810143076
0.8088910179810341
0.8087050660228776
0.8087341257064642
0.8087631720354169
0.8087660127485782
0.8085802603340746
0.8086093219848149
0.8086383702922812
0.808667405265661
0.8086964269141335
0.8086992790291856
0.808702129835928
0.8087311235574306
0.808545719815212
0.8085747360951783
0.8086037390771245
0.8086327287701901
0.8084475174259916
0.8084504213140156
0.8084794261967981
0.8085084178019964
0.8085373961387256
0.8085402768068307
0.808569234600175
0.8085981791496166
0.8086271104642392
0.8086560285531178
0.8086849334253196
0.8087138250899033
0.8087427035559194
0.80877156883241
0.8085869177892976
0.8085802502629234
0.8083957271569756
0.8084246452546602
0.8084535501597819
0.8084824418813665
0.8082981093592777
0.8081138608729865
0.8081428102550365
0.808171746445297
0.807987652653396
0.8080166109992523
0.808045556158248
0.8080744881393884
0.8081034069516708
0.8081323126040841
0.8081612051056093
0.8081641542962666
0.8081930264188252
0.8082218854147082
0.8080381986225684
0.8080670796838467
0.8080959476233344
0.8081248024499719
0.8081536441726918
0.8081824728004183
0.8082112883420678
0.8082400908065485
0.8082688802027603
0.8080855577078175
0.8081143690891328
0.808117319537407
0.8081461106592952
0.8081748887328617
0.8082036537669749
0.8080205951817502
0.8078376195034934
0.807866441357649
0.8078952501643376
0.8079240459324173
0.8079528286707376
0.8079815983881403
0.8080103550934592
0.8078276713143289
0.8078564498129712
0.8078852153043826
0.8079139677973795
0.8079427073007702
0.8079714338233555
0.8080001473739278
0.808028847961272
0.8078464898371552
0.8076642140046107
0.8076929709491864
0.8077217149226548
0.8077504459337902
0.8077791639913589
0.8077821726982407
0.8078108706650299
0.8078395557018947
0.8078682278175718
0.8078968870207898
0.8079255333202692
0.8079541667247229
0.807982787242856
0.8080113948833657
0.8078296559281513
0.8078582851373665
0.8078869014737358
0.8079155049459396
0.8079184742249239
0.8079470577511165
0.8079756284365517
0.8080041862898801
0.8080327313197451
0.8080612635347818
0.8080897829436179
0.8080927084570759
0.8079114404650488
0.8079144046623938
0.807942931421283
0.8079714453907713
0.8079999465794574
0.8080028882890354
0.8080313696647118
0.8080598382827731
0.8080882941517891
0.808116737280322
0.8081451676769262
0.8081735853501488
0.8081764836076603
0.8082048815646499
0.8082332668213009
0.8082616393861315
0.8082899992676519
0.8083183464743648
0.8083466810147656
0.8083750028973418
0.8084033121305734
0.8084061532746447
0.8084344429166166
0.8084627199321023
0.8084909843295535
0.808519236117414
0.8085220482405873
0.808524859109748
0.8085276687257348
0.8085304770893854
0.8085586886028032
0.8085868875470459
0.8086150739305117
0.8086432477615911
0.8086714090486674
0.8086995578001162
0.8087276940243058
0.808755817729597
0.8087839289243431
0.8087773895771827
0.8088054834766338
0.8088335648871321
0.8088616338170035
0.8088896902745665
0.8089177342681324
0.808945765806005
0.8087661597301156
0.8087942124692006
0.8088222527570034
0.8088249832969788
0.8088530043187204
0.8088464670555634
0.8088744708875485
0.8086951593222885
0.808723184275743
0.8087511968095414
0.8087539388564216
0.8087819321699213
0.8087846661965503
0.8087781556405502
0.8088061250061251
0.808834081993136
0.8088620266097987
0.8088899588643217
0.8089178787649064
0.8089457863197468
0.8089736815370299
0.8090015644249351
0.8090294349916349
0.8088507229450276
0.8086720898348365
0.8087000146878887
0.8085214937133439
0.8085494394771036
0.8083710305098756
0.8083989971365684
0.8082207000485365
0.8082486874904902
0.8082766625923018
0.8083046253621312
0.8083325758081308
0.8083261964093504
0.8083541297910461
0.8081761174303788
0.8082040715545262
0.8082320133722136
0.8082599428915657
0.8082878601207003
0.808315765067728
0.808343657740752
0.8083464688970153
0.8083743425572508
0.808402203965328
0.8084300531293234
0.8084578900573064
0.8084857147573395
0.8085135272374782
0.8085413275057703
0.8085691155702572
0.8085968914389731
0.8086246551199449
0.8086524066211925
0.8086801459507292
0.8087078731165607
0.808735588126686
0.808763290989097
0.8087660003461167
0.8087936844094161
0.8088213563465381
0.808849016165448
0.8088766638741045
0.8089042994804592
0.8088978382518516
0.8089254571341653
0.8089530639347283
0.8089806586614665
0.8088037936289652
0.808831408919824
0.8088590121410627
0.8088866033005924
0.8089141824063171
0.8089417494661341
0.8089693044879337
0.8089968474795993
0.8088202877136719
0.8088478512008188
0.8088754026620115
0.8089029421051187
0.8089304695380021
0.8089579849685167
0.8089606377173086
0.8089881345818959
0.8090156194652786
0.8090182579268254
0.8090457242794781
0.8090731786720382
0.8091006211123161
0.809128051608115
0.8091554701672317
0.8091828767974559
0.8092102715065709
0.809237654302353
0.8092650251925717
0.8092923841849897
0.8091165275174137
0.808940747259426
0.808968158858481
0.8089955585523897
0.8088199190477104
0.8088225908248711
0.8088500042707225
0.8086745106703166
0.8086772122507409
0.8086799126593671
0.8087073332657524
0.8087347419837326
0.8087374281680505
0.808764818486824
0.8087921969380418
0.8087948689327329
0.8088222290194318
0.8088495772593731
0.8088769136602495
0.808904238229747
0.808931550975545
0.8087565711894806
0.8087839040567208
0.8088112251043429
0.8088385343400116
0.8086637259254147
0.8086910552303808
0.8087183727274813
0.8085437035325077
0.8085710410504899
0.8085983667647079
0.8085920594299311
0.8084175682647542
0.8084449094041379
0.8084476453590608
0.8084749682195199
0.8084776965136568
0.8085050011165442
0.8085322939502062
0.8085350081287186
0.8085622827390546
0.8083881362211267
0.8084154307114556
0.8084427134495819
0.8084699844430944
0.8084727085257247
0.8084999613314008
0.8085272024129188
0.8083533255951955
0.8083805864904252
0.8084078356655795
0.8084350731282149
0.8084622988858815
0.8084895129461226
0.8085167153164753
0.80854390600447
0.8085466077842944
0.8085737803838917
0.8086009413214292
0.808603629125571
0.8084301834736779
0.8084329067447379
0.8084600745926289
0.8082867712540238
0.80831395877611
0.8081407610133553
0.8079676374570114
0.8079948758617772
0.8080221026012732
0.8080493176829917
0.8080765211144183
0.8081037129030325
0.808130893056307
0.8081580615817086
0.8081852184866971
0.8082123637787265
0.8082394974652441
0.8082666195536911
0.8080939130110514
0.8081210546124821
0.8081481846198926
0.8081753030407101
0.8082024098823556
0.8080299013637041
0.8080570276650153
0.8080841423912033
0.8081112455496754
0.8081383371478326
0.8081411069685742
0.8081681806505908
0.8079959367928221
0.8080230298702812
0.8078508903240796
0.8078780027541081
0.8077059674042883
0.8075340053077577
0.807561167875659
0.8075551698583933
0.8075823163646592
0.8076094513216776
0.8076123265545795
0.807440603754972
0.807467751532513
0.8072961324567356
0.8073232993961431
0.8073504547923428
0.8073775986526903
0.8074047309845348
0.8074318517952193
0.8074347592341136
0.8074618621606997
0.807488953585938
0.8075160335171476
0.807543101961642
0.8075701589267282
0.8073989547378525
0.807426030785875
0.8074530953585647
0.8074471469241125
0.8074741955583815
0.8075012327362192
0.8075282584649027
0.8075552727517028
0.8075822756038841
0.8075763073874516
0.8076032943647988
0.8076302699263351
0.8076572340793023
0.8076841868309363
0.807711128188467
0.8077380581591178
0.8077320658554171
0.8077589800259818
0.8077858828283645
0.8078127742697665
0.8078396543573828
0.8076691521086793
0.807696051158521
0.8076988850710247
0.8077257665019966
0.8077526365953762
0.8077794953583348
0.8078063427980375
0.8078331789216435
0.8078600037363057
0.8078868172491711
0.8079136194673807
0.8079164021957359
0.8079431869003911
0.8079699603296499
0.8079967224906301
0.8080234733904446
0.8080502130361993
0.8080529635269227
0.8080796857274655
0.8081063966931121
0.8081330964309463
0.808159784948046
0.8081864622514829
0.8082131283483233
0.808239783245627
0.8080700919201502
0.808072833042003
0.8080995006005058
0.8080934739500952
0.8079239557050879
0.8079506377087798
0.807977308522703
0.808003968153895
0.8080306166093874
0.8080572538962061
0.808083880021371
0.8080866125132866
0.808089343860703
0.8081159465419105
0.8081186706051059
0.8081452560129551
0.8079761525904791
0.807807119922573
0.8078337538128441
0.8078603765638888
0.8076914741226251
0.807718115484495
0.8077447457109995
0.8077713648091184
0.8077741551645847
0.8078007570012897
0.8078273477284368
0.8076586990128358
0.8076853082907101
0.8077119064628757
0.8077384935362839
0.807570004071633
0.8075728317655547
0.8075994312062433
0.8076260195569005
0.8076525968244601
0.8076791630158509
0.8076819650228113
0.807708514030161
0.8077350519800315
0.8077615788793294
0.8077880947349557
0.8078145995538055
0.8078173698819106
0.8078438575830602
0.8078703342660314
0.8078967999376975
0.8077288380250285
0.807755322105528
0.8077581012980303
0.8077845682932536
0.8078110242926336
0.807837469303021
0.8078639033312613
0.8078903263841941
0.8079167384686532
0.807943139591467
0.8077755165334605
0.807769625840287
0.8077723963028722
0.8077988054575489
0.8078252036631564
0.8078193075556083
0.8078456905729627
0.8076783307862272
0.8076724687634346
0.8076988657981301
0.8077252519023765
0.8077516270829616
0.8077779913466671
0.8077721147676059
0.8077748778378704
0.8077776397651897
0.8076106055137907
0.8076369716795535
0.8076633269457024
0.8076896713189949
0.8075227932877307
0.8075491558070492
0.8075755074372643
0.8074087563516897
0.8074351260859912
0.8074614849349535
0.807464305263367
0.8074906472159242
0.8073240856137757
0.8071575927109887
0.8071839816092562
0.807017586230652
0.8070439931068015
0.8070703891002492
0.807096774217721
0.8071231484659374
0.8069569369444246
0.8069833291232107
0.8070097104365465
0.8070360808911403
0.8070624404936952
0.806896412425295
0.806922789911285
0.8069491565490388
0.8067832541731036
0.8068096386530902
0.8068360122886544
0.8068623750864805
0.8068887270532474
0.8069150681956289
0.8069179868256557
0.8069443111456069
0.8069472225752623
0.806973530091522
0.80699982681274
0.8070261127455596
0.8070523878966184
0.8068869065786162
0.8068898261952312
0.8069161131235183
0.8069423892784742
0.8069686546667204
0.8069949092948732
0.8070211531695431
0.8070473862973356
0.8070736086848507
0.8070679400143757
0.8069027941293717
0.8069290300039991
0.8069552551460126
0.8069814695619968
0.8070076732585304
0.8070338662421874
0.8070600485195358
0.8070629232126104
0.807089088856348
0.8071152438115057
0.8071413880846314
0.8071675216822679
0.8071936446109526
0.8072197568772174
0.8072225948775335
0.8072486905842716
0.8072747756462182
0.8073008500698851
0.8073269138617787
0.8073529670284005
0.8073790095762464
0.8074050415118071
0.8074310628415681
0.8074570735720094
0.8074830737096058
0.807509063260827
0.8073447015544846
0.8071804067434234
0.8072064420114935
0.80723246668751
0.8072352928680548
0.8072296282059718
0.8072556322964581
0.807258452045265
0.8072844397098176
0.8073104168145714
0.8073132237167879
0.8073391844246659
0.8073651345901245
0.8073594527692057
0.8073853882870744
0.8074113132791647
0.8072475049380653
0.8072734473811424
0.8072762572268218
0.8071125759094603
0.8071385299279884
0.8071329032467593
0.8071588426279268
0.8071847714988102
0.8072106898657961
0.807236597735266
0.8070731564318169
0.8070760017030708
0.8071019211014933
0.8071278300104788
0.8071537284363939
0.8071796163855993
0.8072054938644513
0.8072083089276462
0.8072341701446222
0.8072369782744285
0.8072397852694078
0.8072425911302475
0.8072369627508521
0.8072627920696238
0.8072886109586282
0.8073144194241813
0.8073402174725938
0.8073660051101715
0.8072031311934659
0.80722893607812
0.8070661554900824
0.8070919775856102
0.8071177892711017
0.8071435905528503
0.8071693814371452
0.80719516193027
0.8072209320385032
0.8072466917681185
0.8072724411253845
0.8072981801165646
0.8073239087479174
0.8073496270256961
0.8073753349561492
0.8074010325455202
0.8074267198000472
0.8074523967259636
0.8074780633294977
0.8075037196168728
0.8075293655943073
0.8075320975008626
0.8075577274771244
0.8075833471602231
0.8076089565563579
0.8076345556717236
0.8076601445125097
0.8076857230849004
0.8077112913950756
0.8077368494492099
0.8077395348205708
0.8077650769646141
0.807790608869273
0.8078161305407037
0.8078187978750827
0.8078443036746487
0.8078697992575915
0.8078952846300486
0.8079207597981524
0.8079462247680302
0.8077845385113226
0.807810020546296
0.8078354923864165
0.8078609540378008
0.8078864055065612
0.8079118467988046
0.8077503613207317
0.8077530348689143
0.807778487559112
0.8078039300804362
0.8078293624389798
0.8078320180767569
0.8078574346731296
0.807696185684173
0.8077216192430682
0.8077242942584679
0.8077497120631856
0.8075886131975967
0.8076140479206496
0.8076167422485017
0.8076421612253921
0.8074812122096039
0.8075066480607891
0.8075320737781692
0.8075574893677987
0.8075828948357279
0.8075772793847839
0.8076026707999756
0.8076280521091315
0.8076534233182837
0.8076787844334598
0.8077041354606823
0.807706804910069
0.8077321402866889
0.8077574655916028
0.8077827808308151
0.8078080860103259
0.80783338113613
0.8078586662142179
0.8078613012678739
0.8077009158596413
0.8077262121743393
0.8075659172324512
0.8075686082799103
0.8075939157865614
0.8076192132545348
0.8076218921328159
0.807647174023612
0.8076724458918547
0.8076977077435029
0.8077229595845103
0.8077482014208265
0.8077508515683816
0.8077760778847657
0.8078012942125075
0.8078265005575382
0.807851696925785
0.8078768833231698
0.8079020597556099
0.8079272262290182
0.8079523827493029
0.8079775293223671
0.8080026659541097
0.8080277926504248
0.8080221314554226
0.8080472443787439
0.8080723473818902
0.8080974404707382
0.8081225236511602
0.8081475969290238
0.8079881046067564
0.8079906974820168
0.8080157819270407
0.8078564099779427
0.8078815110111374
0.8077485995105871
0.8077737118996662
0.8077988143902868
0.8078239069883003
0.8076647612225422
0.8075056781496206
0.8075308136500459
0.8075559392526563
0.8075810549632972
0.8075837213166654
0.8076088216763648
0.8076339121598651
0.8076589927729944
0.8076616417019331
0.8076867070003222
0.8077117624440628
0.8077368080389654
0.8077618437908362
0.8076031479472623
0.8076058047236283
0.8076308514527298
0.8076558883460847
0.8076809154094853
0.8077059326487197
0.8077085666486762
0.8077335686464513
0.8077280062525904
0.8077529946313031
0.8077779732106517
0.8076196164231177
0.8076446113531228
0.8076472537566254
0.8076722334775407
0.8076972034120816
0.8077221635659979
0.8077247887143945
0.8077497336949336
0.8075916304000237
0.807594279551888
0.8076192354254464
0.807644181535361
0.8076691178873604
0.8076940444871691
0.8075361375381003
0.8075610803863744
0.8075860134856362
0.8076109368416
0.8076358504599761
0.8076303310526096
0.8076552311538118
0.8076578616819791
0.8076827466883478
0.8077076219815993
0.8077324875674192
0.8077573434514889
0.8077821896394852
0.8078070261370807
0.8078318529499431
0.8078566700837363
0.807851119472678
0.8078759231807521
0.8079007172244161
0.8079032937883434
0.807745961111851
0.8075886897019772
0.8076135203540322
0.8076161508086981
0.8076187802396414
0.80762140864746
0.8076159145949597
0.8076407158074673
0.8076655073753267
0.807690289304163
0.8077150615995963
0.8077398242672429
0.8077424255829917
0.8077671733148732
0.8077697683086802
0.8077945011205249
0.8078192243292587
0.8078439379404737
0.8078465160228502
0.8078712147487497
0.8078959038922142
0.8079205834588195
0.8079452534541365
0.8079699138837322
0.8079945647531691
0.8080192060680055
0.8080438378337952
0.8080684600560879
0.808070989658329
0.8080955970866114
0.8079391410174755
0.8079637644414576
0.8079883783344066
0.8079909209849663
0.8080155201005251
0.8080401096999851
0.8080426408712724
0.8078864067953113
0.8079110070934967
0.807935597882483
0.8079601791677828
0.8079847509549043
0.807979224923185
0.8080037835412587
0.8078477681360566
0.8078723426497966
0.8078969076771385
0.8077410032179188
0.8077655841066108
0.8077901555119352
0.8078147174393792
0.8078392698944253
0.8078638128825523
0.8078883464092342
0.8079128704799414
0.8079373851001397
0.8079618902752906
0.8079563846116674
0.807980876690369
0.8080053593381584
0.8080298325604819
0.8080542963627814
0.8080787507504947
0.8081031957290553
0.8081276313038928
0.8081520574804322
0.8079966735047581
0.8080211154647359
0.8080455480293801
0.8080699712041071
0.808094384994329
0.8081187894054535
0.8081431844428845
0.8081675701120216
0.8081919464182601
0.8082163133669915
0.8082406709636029
0.8082431437428552
0.8082674868477019
0.8082699535353849
0.8082942821635294
0.8081393177689428
0.8081636621108136
0.8081879971217752
0.8082123228071914
0.8082366391724216
0.8082609462228212
0.8082852439637415
0.808287703001165
0.80829016109715
0.8083144392958508
0.8083387082032394
0.808333167314879
0.8083574233558113
0.808381670119237
0.8084059076104778
0.8084301358348515
0.808432562948879
0.8084349891352879
0.8084374143946099
0.8084616180880032
0.8084858125362884
0.8085099977447612
0.8085341737187138
0.8085583404634342
0.8084040354366282
0.8084282177899715
0.8084523909169304
0.8084765548227844
0.8083223830922689
0.80816827014983
0.808192474396715
0.8082166694176626
0.8082408552179468
0.8082650318028374
0.8082891991776003
0.8083133573474978
0.8083375063177874
0.8083616460937232
0.8083857766805552
0.8083882016129522
0.8084123179652535
0.8082585397042747
0.8081048199363584
0.8081289764165585
0.8081531237117852
0.8081772618272759
0.8081797231603431
0.8082038470490279
0.8082279617721017
0.8082520673347866
0.8082761637423016
0.8083002509998612
0.8083026861831237
0.8083267592639979
0.8083508232089779
0.8083748780232636
0.8083772972035373
0.8084013378733848
0.808425369426558
0.8084493918682417
0.8084517950912438
0.8084541974034165
0.8084782007289006
0.8085021949604937
0.8085261801033627
0.8085501561626707
0.8085741231435768
0.8085764995723641
0.8085788751016704
0.8086028230438098
0.8086051926944687
0.808629126599635
0.8086530514526435
0.8086769672586288
0.8087008740227215
0.8087247717500483
0.808748660445732
0.8085958645529594
0.8086197685735026
0.8086436635651428
0.8086675495329948
0.808691426482169
0.8087152944177723
0.808717637029965
0.8087414910134139
0.8087653359970576
0.8087891719859884
0.808812998985295
0.8088368170000619
0.8088606260353698
0.8088844260962958
0.8089082171879131
0.8089319993152907
0.8087796293775783
0.8088034267636294
0.8088272151881342
0.808821670999421
0.8086694365422407
0.8086932367516434
0.8086955764618363
0.8087193627998437
0.8087431401905731
0.8087669086390723
0.8087613830846644
0.8087851391685411
0.8088088863232377
0.8088112012255495
0.8088056715023705
0.8088294014193138
0.8088531224236123
0.8087012536435854
0.8087249897982062
0.8087487170428591
0.8087724353825599
0.8087747536491724
0.8087984582066025
0.8086467705737804
0.8086704902397724
0.8086942010120013
0.8087179028954683
0.8085663440680891
0.808590061026163
0.8084385829330522
0.8084623149364939
0.808486038051545
0.8084805878449717
0.8083292436690366
0.8083529783696991
0.8083553690542158
0.8083790899859753
0.8082278780349865
0.8082516139375999
0.8082540217877288
0.8082777439278523
0.8083014571998861
0.8083251616088021
0.8083488571595681
0.8083725438571487
0.8083962217065046
0.8082452606940478
0.8082689534663806
0.8082926373931759
0.8083163124793864
0.8083187033142338
0.8081678975860035
0.8081915826917156
0.8082152589629982
0.808238926404793
0.8082413294379813
0.80826498319751
0.8082886281408777
0.8081380247072758
0.8081616844920376
0.8081853354633204
0.8081877457912465
0.808211383103389
0.8082350116153408
0.8082374113519519
0.8082610262268974
0.8082846323149127
0.808134281750866
0.8081366984357602
0.8081603144734829
0.8081839217303773
0.8080337016705762
0.8080573236827743
0.8080809369168185
0.8080833608178979
0.8079332710406285
0.8079279680162466
0.8077779628235217
0.8078016059990341
0.807825240398312
0.8078488660262413
0.8078724828877036
0.8078960909875778
0.8079196903307382
0.8079432809220561
0.8079668627663993
0.8078171006046261
0.8078406970925253
0.8078642848361266
0.8078590073629713
0.8078825829773343
0.8079061498599882
0.8079085980448738
0.8079321513864628
0.8079556960094356
0.8079792319186324
0.8080027591188896
0.8080262776150401
0.8080497874119134
0.8080435975557821
0.8078942088337345
0.8077448753385712
0.8075955970396729
0.8075980976308382
0.8076216604706088
0.8076452146059686
0.8076687600417402
0.8076922967827422
0.80771582483379
0.8077393441996953
0.8077628548852662
0.8077863568953075
0.80780985023462
0.8078333349080015
0.8078568109202457
0.8078802782761434
0.8079037369804811
0.8079271870380426
0.8079506284536074
0.8079740612319521
0.8079687936731959
0.8079922144753386
0.8080156266526234
0.8080390302098134
0.8080624251516686
0.8080858114829451
0.807937129640906
0.8077885025015312
0.80781192631003
0.8078353415036671
0.8078587480871944
0.8078821460653601
0.8077336656121226
0.8077570779759037
0.8077804817369422
0.8078038768999789
0.807827263469751
0.8078297059106171
0.8078244822606875
0.8078478521702044
0.8078712135020337
0.8078945662608974
0.8079179104515134
0.8079412460785965
0.8079645731468581
0.8079878916610058
0.8080112016257441
0.8080345030457741
0.8080577959257929
0.8079097457616438
0.8079330529614143
0.807956351623749
0.8079796417533379
0.8080029233548676
0.8080261964330213
0.8080494609924789
0.8080727170379164
0.8080959645740069
0.8081192036054199
0.8081424341368214
0.8081448086773754
0.8081680260339807
0.8081912349031591
0.8081859690496943
0.808209166159188
0.8082115263400919
0.8082347103077574
0.8082578858079402
0.8081103127048166
0.8081335024522799
0.8081358742891067
0.8081590509086359
0.808182219071088
0.8082053787810912
0.8082285300432702
0.808230882389438
0.8082540205602528
0.8081066902612078
0.8081090635264103
0.8079618133326191
0.8079642121271343
0.8079873777987521
0.8080105350326822
0.8080336838335336
0.8080568242059121
0.8080799561544201
0.8081030796836565
0.8081261947982171
0.8081493015026942
0.8081723998016768
0.8081954896997504
0.8082185712014975
0.808241644311497
0.8082647090343246
0.8082670466842232
0.8082900984107175
0.8083131417623792
0.8083361767437717
0.8081893933450529
0.8082124424292875
0.8082072080931674
0.8082302455779615
0.8082532747022095
0.8082762954704618
0.8082993078872655
0.8083223119571641
0.8083453076846984
0.8083682950744054
0.8083912741308191
0.80841424485847
0.8084165486366125
0.8084395064628213
0.8084624559724837
0.8084853971701179
0.8083390119814214
0.808361967219895
0.8083849141487798
0.8084078527725872
0.8084307830958252
0.8084537051229983
0.8084766188586079
0.8084995243071522
0.8085224214731261
0.8085453103610213
0.808568190975326
0.8085910633205253
0.8086139274011013
0.8086367832215325
0.808490740818928
0.8085136106290561
0.8085364721814446
0.8085593254805651
0.8085615939286694
0.8085844344475038
0.8085866975472655
0.8086095252983048
0.8086042533342733
0.8086270696876766
0.8086217964616186
0.8086446014278852
0.8086673981746649
0.8086901867064008
0.8087129670275325
0.8087357391424967
0.8087379709194252
0.8087607303321709
0.8087834815507086
0.8086379121695799
0.8086606773013307
0.8086629205757325
0.808665163043056
0.8086879109902261
0.8085424896791328
0.8083971206590538
0.8082518039017899
0.8082746097870176
0.808276919613907
0.8082997127920771
0.8083224977815718
0.8083452745868029
0.8083475700656753
0.8082024448286796
0.8082252309181573
0.8082200534690952
0.8082428282216234
0.8080978259201843
0.8081001633139971
0.8081229473143549
0.8079780445086682
0.8080008422327271
0.8078560132593926
0.8077112361960844
0.8077340694720408
0.8077289892884636
0.8077518112049996
0.8077746249474966
0.8077974305203456
0.807820227927934
0.807843017174646
0.8078657982648634
0.8078885712029639
0.8079113359933227
0.8079137000534968
0.8079160632681558
0.8077716119784601
0.8076272123338447
0.8076500034932683
0.8075056771881408
0.807528481917839
0.807551278500081
0.807407047159038
0.8074298572844218
0.807285699123864
0.8073085227672386
0.8073313382636765
0.807354145617539
0.8073769448331841
0.8073997359149672
0.8074021844722191
0.8072582111868283
0.8072810112471103
0.8073038031790286
0.8071599244046249
0.8071827297903883
0.8072055270502347
0.8072283161885067
0.8072510972095432
0.8071073559173051
0.807130150361562
0.8071529366910293
0.8071757149100394
0.8071707684278034
0.8071935353697854
0.8072162942125352
0.8072390449603737
0.8072340907355842
0.8072365609054848
0.8072592959194207
0.8072820228526691
0.8073047417095377
0.8073274524943306
0.8073501552113491
0.8073728498648916
0.8073955364592531
0.8074182149987257
0.8074408854875986
0.8074635479301578
0.8074862023306864
0.8075088486934641
0.8075314870227679
0.8075541173228719
0.8075767395980467
0.8075993538525602
0.8076219600906772
0.8076445583166595
0.8076469474446024
0.8076695332376697
0.8076921110301016
0.8077146808261488
0.8077372426300586
0.8077597964460754
0.8076168301104212
0.8076192211856851
0.8076216114148502
0.8076441697268781
0.8076667200593122
0.8076892624163855
0.8077117968023282
0.8077343232213677
0.8077568416777282
0.8077793521756308
0.8076366349755998
0.8076316428981873
0.8076541635810575
0.8076766763103048
0.807699181090142
0.8077216779247791
0.807579122033864
0.8074366164538334
0.8074591477052191
0.8074816710076717
0.8075041863653968
0.8075266937825971
0.8075290918966035
0.807551586988691
0.8075740741515954
0.8075764626489127
0.8075989375056181
0.8076214044444595
0.807623783344069
0.8074815710208881
0.8075040467565022
0.8075064450577996
0.8073643284712002
0.8073868129724913
0.8072447674388931
0.8072672650610337
0.8072897547698357
0.8073122365694733
0.8071703040384308
0.8071727576317492
0.8071952481399525
0.8071976964879207
0.8072201747122392
0.8072426450397636
0.8072651074746545
0.8072875620210697
0.8073100086831637
0.8073324474650885
0.807354878370993
0.8073773014050231
0.8073997165713219
0.8074221238740298
0.8074445233172839
0.8073029409004301
0.80716140812678
0.8071838414907031
0.8072062669915475
0.807064825556995
0.807087264050995
0.8071096946842508
0.8071321174608925
0.8071545323850473
0.8071769394608392
0.8071993386923897
0.8072017764693821
0.8070605338138319
0.8070829416541914
0.8071053416555304
0.8071277338219615
0.8071301819881802
0.8069890753130075
0.8070114760600788
0.8068704394511903
0.8068928530996016
0.8069152589165494
0.806917741630525
0.8069401352748977
0.8069625210988952
0.8069649942614874
0.8069873679314206
0.8070097337920449
0.8070320918474483
0.8070544421017157
0.8070767845589296
0.8069360317189298
0.8069583870314999
0.806960857465495
0.8069832006573797
0.8069856659058582
0.8070079969885212
0.8070303202903192
0.8070327760429993
0.8070550872539477
0.8070575378388637
0.807079836970387
0.8071021283389402
0.8071244119485765
0.8071268487650857
0.8071292847337116
0.8071515519914216
0.8071738115039986
0.8071960632754827
0.8071984855169901
0.8072207252638686
0.8072429572805604
0.8072453701109942
0.8072675901212787
0.8072898024122614
0.8073120069879642
0.8073342038524061
0.8073293500817275
0.8073515362298315
0.8072114196841477
0.8072336185961075
0.8072558098054609
0.807277993316216
0.8072803954672931
0.8073025670216266
0.8073247308881812
0.8073468870709548
0.8072069656000587
0.8072291345107688
0.8072512957399438
0.8072536996028724
0.8072758489014014
0.8071360608756175
0.8071582228715374
0.8070185036015233
0.8068788326940117
0.8069010276960216
0.8069232150180999
0.8069453946642322
0.8069675666384011
0.8069897309445865
0.8070118875867657
0.8070340365689129
0.807056177895
0.8070783115689958
0.8071004375948665
0.8071225559765756
0.8071446667180837
0.8071667698233489
0.8071888652963264
0.8072109531409686
0.8072330333612254
0.8072551059610438
0.807277170944368
0.8072992283151399
0.8073212780772981
0.8073433202347791
0.8073653547915159
0.8073873817514395
0.807409401118478
0.8074314128965567
0.8074534170895981
0.807314320893717
0.8071752726124746
0.8071973095466396
0.8072193388923287
0.8072413606534607
0.8072365646335107
0.8072585758509733
0.8072805794940321
0.8073025755665961
0.8073049536575594
0.8073073309306066
0.8073293110575629
0.8073316833259777
0.8073536517113306
0.8073756125461128
0.8073975658342163
0.8074195115795306
0.8074414497859423
0.8074633804573356
0.8074853035975916
0.8073466795111371
0.8073490451336767
0.8073514099442641
0.8073733372502636
0.8073952570327406
0.8074171692955666
0.8074195208008198
0.8074414213886985
0.807463314467375
0.8074852000407108
0.8075070781125647
0.807528948686793
0.8075508117672491
0.8075726673577838
0.8075945154622453
0.8076163560844792
0.8074780892883683
0.8074999423626614
0.8075217879568675
0.8075436260748263
0.8074054663441036
0.8074273168885724
0.8072892243082939
0.8072915908561937
0.8073134496625628
0.8073353009958356
0.807357144859844
0.8073789812584169
0.8074008101953809
0.8074226316745599
0.8072847285777751
0.8073065624269437
0.8073283888204696
0.8073502077621713
0.8073720192558642
0.8073938233053612
0.8073961667575232
0.807417959248576
0.8072802451160076
0.8073020499427799
0.8072972885505891
0.8071596654192303
0.8071814796486303
0.8072032864430508
0.8072250858062926
0.8072468777421533
0.8072492422317947
0.8072710226315013
0.8072927956140787
0.8073145611833151
0.8073169125425055
0.8073386665991369
0.8073604132526523
0.8073821525068299
0.8074038843654456
0.8074256088322727
0.8074473259110818
0.8074690356056411
0.807490737919716
0.8073535029200696
0.8073752174903991
0.8073969246823491
0.8074186244996799
0.8074403169461489
0.8074426413610717
0.807305554325187
0.8073272549184621
0.8073489481456159
0.8073706340103984
0.8073923125165569
0.8074139836678363
0.8074356474679789
0.8074573039207246
0.8074789530298103
0.8075005947989711
0.8075222292319388
0.8075245350389537
0.8075461580844078
0.807567773803741
0.807570070724917
0.8075723668681349
0.8075939671699366
0.8076155601582791
0.807637145836876
0.8076587242094384
0.8076802952796752
0.8077018590512923
0.8077041301841367
0.807725682631139
0.807747227789522
0.8077494901003652
0.8077710239508061
0.807792550522609
0.8077948040281691
0.8078163193086693
0.8078378273204936
0.8078400720374512
0.8078423159963147
0.8078638087252211
0.8078852941979732
0.807906772418245
0.8079282433897081
0.8079497071160316
0.8078134133057894
0.8078348891593908
0.8078563577698713
0.8078778191408945
0.8078992732761218
0.8079207201792117
0.8079421598538207
0.8079635923036025
0.8078274798385917
0.8078489243845696
0.8078703617077295
0.8078917918117203
0.8079132147001877
0.807908411345541
0.807929824226383
0.8077938777642888
0.8078153027090305
0.8078175421528854
0.8076816831649687
0.8077031161675151
0.8076983537883249
0.8077197767830333
0.8075840255600445
0.8076054605665558
0.8074697741652509
0.807334133349836
0.807355599526517
0.8073770584937349
0.8073793673819036
0.8074008151545957
0.8074031192803547
0.8074245558687132
0.8074459852635857
0.8074674074685925
0.8074888224873513
0.8074911099221893
0.8074933965899467
0.807495682491009
0.8075170784123663
0.807538467162307
0.8075407443622509
0.8075621219807709
0.8075834924376099
0.8076048557363656
0.8076262118806343
0.8076475608740091
0.8076689027200813
0.8076902374224392
0.8077115649846692
0.8077328854103549
0.8075977678316647
0.8076191001583878
0.8076404253505534
0.8076617434117401
0.8075267280751618
0.8073917578715725
0.8074131068006227
0.807434448595528
0.8074557832598637
0.8074771107972027
0.8074793906378223
0.8073445635564
0.807365898979731
0.8073872272805703
0.8074085484624843
0.8074298625290364
0.8074511694837877
0.8074724693302973
0.8074937620721215
0.8075150477128147
0.8075363262559284
0.807557597705012
0.8075788620636126


==> data/MobileNet/RAMobileNet_Rand.txt <==
2.3873816302578916
1.2199409603690499
1.933300170490476
1.449975127867857
1.1599801022942855
1.1434931689680448
1.0152249154096746
2.8778064928650413
2.558679251572588
2.302811326415329
2.178090509785329
2.0170509168081727
2.596472117133049
2.448904769564147
2.2911025714611912
3.5626533305273216
3.3618626259016624
3.243799951929967
3.091446316502443
2.9408038469822717
2.812461539700233
3.02312504916307
2.8981722797164626
2.793994140493957
2.6895774859347648
2.586132198014197
2.4903495240136713
3.1964520731346346
3.3002255288852407
3.35789145360032
3.279680067917275
3.17719006579486
3.370291170499003
3.2734766338990036
3.179948730073318
3.1013135119825868
3.0174942278749493
2.9380864850361346
2.871819810226121
3.3659221828834505
3.801416033221337
3.7183915492016886
3.6936067749375123
3.6654828468842626
3.5845393712466804
3.5067397460195413
3.487633300873349
3.4158271050011937
3.346116347756271
3.3418037045807103
3.4011085537854227
3.3787797814784377
3.4218024021888414
3.427389938702776
3.365073757999089
3.3149832105072403
3.2633753541644883
3.3046788597673387
3.8797740272189634
3.918542498263684
3.874919683826319
3.812420979248475
3.7519063605302456
3.6981951315281494
3.6441716325736424
3.5897523698146507
3.541365492303285
3.5100916566779787
3.4592207631029357
3.4119349143713382
3.383805474306706
3.6511958804485474
3.621633604125346
3.580134951766118
3.532399819075903
3.529399821157204
3.4904534501183893
3.450865365414727
3.693714091378076
3.6519061762209377
3.724716303934649
3.947236364280239
3.9292715158020983
3.8867050235597596
3.8419422797298775
3.7972685322911577
3.7545472453527142
3.711881935746433
3.686071404668186
3.68048367247199
3.7764318143108078
3.7507613018702823
3.7636234166635547
3.733514002629112
3.697468419691993
3.671835774636984
3.6858395632524545
3.6577528176827965
3.6302334811145456
3.595797823298252
3.5607156695079745
3.5258066923559355
3.49496469416614
3.5115272802635524
3.4923046367263266
3.491056655160355
3.4589206143689517
3.4268935716433133
3.4458472114728997
3.4258047500775137
3.4061234141126753
3.375917191158036
3.400961130084976
3.371806171978096
3.4061712233877737
3.3774852380663187
3.3963553989453414
3.370570066475005
3.3444750627700404
3.3172754086523444
3.2944880341879084
3.449953057673259
3.4219046588303867
3.6945932804479904
3.6650365342044067
3.6372484950126225
3.78684429203236
3.7645512780119974
3.74359396967343
3.7152009413719442
3.689200809175233
3.6612523181966328
3.636348773539568
3.6115580192922283
3.8606227283301617
3.8322357965042047
3.8042632724421304
3.776696147279506
3.7671958436342905
3.7503926209639196
3.723794091737225
3.6975701896827378
3.7106312738447476
3.685022906965222
3.6606379996888494
3.645255168662093
3.621014465460445
3.596701160186603
3.572836963802867
3.549542030218175
3.5343632804656333
3.5272697979664813
3.5067733321210937
3.4931887304175957
3.479779413897369
3.4972544323332975
3.4755734095142485
3.4545048527854134
3.4527983789126155
3.563850701836517
3.5438754277664337
3.521999653520962
3.5013968556223034
3.4857229866458583
3.467574549079028
3.4476719529763806
3.427027210742989
3.4399617570156833
3.4525377538667748
3.4345692784815367
3.417586588263332
3.4131392607492548
3.4075214752036733
3.42046088442164
3.4029101415324132
3.383873721924162
3.4909771260016975
3.476005906160754
3.5099361889253955
3.4917784862421413
3.4776434586796205
3.458967378830277
3.440495409143221
3.4237192719600817
3.435483119055193
3.4440568833093996
3.4275308367005026
3.4177651820026553
3.3999595476559756
3.382471844278316
3.366590216186843
3.4266294207679806
3.41050381601994
3.3929238994425175
3.3827793905724657
3.481009672847705
3.488873599738517
3.4776042927579405
3.461883069572257
3.4445736542243957
3.4274364718650703
3.4173567185697613
3.478925786631253
3.462644291948946
3.446208631255257
3.4297343189213976
3.41924067881832
3.4028020217086166
3.3872227845059837
3.442017521226266
3.425704641978748
3.409545657818471
3.4001803949638414
3.4574338554775204
3.4413527677776248
3.4254205790379135
3.4118989670981943
3.4027377088536266
3.3983474104632614
3.4086230071390187
3.3934772190909457
3.3845640094093756
3.370972628952139
3.3792159370742145
3.3865536585553855
3.4374720826138363
3.4340147001170447
3.418953232134075
3.428477589131549
3.414255951228545
3.401006731385329
3.3871518217650696
3.372614689482816
3.359170225460418
3.439604483647398
3.4329395366609763
3.439679046085772
3.4265475698601855
3.412210550739432
3.403887776235444
3.4102904741666022
3.4005829040350743
3.3911978147053463
3.3776215815553208
3.3638353710183604
3.3753884072739857
3.3820880625900327
3.3684506107247505
3.3549226966254544
3.341595111611725
3.329691091913852
3.3166863665113375
3.3080038361967126
3.2951868931033403
3.283633536184531
3.27080684268381
3.2600903609877285
3.2476578413345987
3.235839346578423
3.223999583212509
3.2170675720499413
3.204985754025494
3.195601192915809
3.1888555242675762
3.1768221071948686
3.1738542858530003
3.1702178777343364
3.1636676045703367
3.1532763610257972
3.1434169329779937
3.189575619368817
3.179149555207335
3.1689618166841442
3.1573962626086547
3.1478440189306904
3.1369794078182283
3.125654572410942
3.119500220243214
3.1171226350114978
3.1591833309427613
3.151262174951598
3.1412023364035293
3.1313524559478476
3.1989926805524256
3.1926499915196542
3.185754820852389
3.194115584755036
3.187937213522492
3.1817205667843953
3.171968724028055
3.161085368646107
3.1587609424382808
3.148539040232142
3.1379566041700353
3.1285476819827114
3.1305577552663557
3.1213954698617523
3.1162618869209586
3.109585446486143
3.1004646129944238
3.1089646597257707
3.0986700747597915
3.1631494300131235
3.153873617807708
3.216520658075226
3.2100507686514868
3.199594577222655
3.2073882019217876
3.197082824061824
3.194561579659679
3.1888386957050896
3.178618058859881
3.1718526928646
3.165689896054239
3.173371179117279
3.163328865259313
3.154341669168262
3.2615144744206046
3.2515469425196617
3.241385858324288
3.2312880830647104
3.2256466438930267
3.21590345591224
3.2077062325867565
3.198787701482191
3.190602859610063
3.1812738012461597
3.1789391160575944
3.1725017889642184
3.163945968024348
3.169584207608376
3.160486699006818
3.1661014634852886
3.1566221177862306
3.1481378359552155
3.1389246289746344
3.130053076223645
3.122362177332949
3.1133835187747367
3.1042265084253993
3.0963236711282547
3.1090451187211037
3.10138930033381
3.0924405710979355
3.0834769752396802
3.0785863663696595
3.073338425306878
3.064506993050249
3.055902112979947
3.0473955267317154
3.0387780046753052
3.0302105286483667
3.0486788459072427
3.04028878398688
3.0352669868984226
3.03071495791776
3.026188430500014
3.0181927745378343
3.010770750562647
3.01786667965789
3.0104739212067795
3.0160532840496823
3.0111072176492204
3.0290699080431276
3.0362751375529546
3.0434409942239298
3.0960233790997442
3.0876102720913208
3.083076760973953
3.075593817577796
3.0701638032510012
3.062051804560757
3.1137384652553606
3.1091957010963425
3.1037340018996504
3.0954793901924704
3.1013409634590268
3.0936301876284085
3.088785651031986
3.08104342944074
3.073094497317484
3.0651457823024897
3.0600670888680472
3.0902428885537607
3.090943604663318
3.0831445708912537
3.0751777890543255
3.0708983222520785
3.0644435787461752
3.0574811102847925
3.1075538305053407
3.113823604470506
3.1073253334628346
3.1025776409779318
3.0947375877369705
3.1009763949013975
3.095471349537695
3.0936922296400073
3.086135599806571
3.0787644691380187
3.0738797851673785
3.0662333180400965
3.114793321510268
3.1150553745408427
3.1075579462730847
3.1000331737218705
3.093188835959399
3.0890750022187694
3.096695557934377
3.089270691428391
3.081853818454136
3.1284056803010936
3.129846657767535
3.1453531308672065
3.137773966696442
3.130589921949314
3.1379647237909274
3.1310355012601825
3.177586525640276
3.1700208434363706
3.1647861117981813
3.1576183740323414
3.150153555181201
3.1436894170560072
3.136643586314443
3.1292940863719165
3.1219655287925914
3.1146712168094313
3.116090466592955
3.108843744577623
3.1028294227730133
3.0957684757075206
3.1000436939567977
3.0930217045478656
3.097474995503704
3.0913095918215827
3.085034468908506
3.1289982629147604
3.121870704229305
3.166220804257237
3.159832731863925
3.1554818308742134
3.149056778487596
3.1929460981678477
3.185783874600725
3.181460482096204
3.187003028398293
3.180064621919946
3.1729820726506364
3.1785065095539236
3.1721559135336177
3.1651378694771277
3.164006541411708
3.157037364007717
3.15086603107321
3.143956237145418
3.13725583355871
3.179829324569541
3.1867716376184547
3.180527324720145
3.1737958032042677
3.1676066081852023
3.1618085364869173
3.157669243214274
3.1520194797905194
3.15604991710929
3.1492917802418186
3.1497420512044068
3.1460426964465777
3.144630590530651
3.1479237873309414
3.1412544572730368
3.182469383825354
3.1765014867443844
3.1705587176511236
3.1668700326766097
3.165294827281893
3.1586728715762824
3.1527349067178685
3.157219401728215
3.1506555360281565
3.14411890628536
3.138341612830205
3.1325786774293305
3.126451779408431
3.1229297483186658
3.1629974792595292
3.156515927047932
3.150060884252333
3.144384072429551
3.157107226186181
3.196698298321004
3.1908518265280525
3.187256467911159
3.1811190030303105
3.181479687682937
3.180415636512231
3.174184472394537
3.169792242141718
3.163452657657434
3.1994960057394293
3.1975846838033397
3.196501307206995
3.1912116801116803
3.1848924490619543
3.1793360122040655
3.2019558113282827
3.196387660910255
3.19450873111244
3.1888614349816233
3.1834220955591523
3.2208395841296382
3.2145611443944926
3.252345878970611
3.2463364711889993
3.2811714199788207
3.2748693987471267
3.271278424366886
3.2651331322159285
3.2731752968614414
3.274039700080405
3.2683598991676126
3.290588881187876
3.312733019765314
3.306466912000414
3.3001808532323524
3.29630489491044
3.2900618932155337
3.2841245575986635
3.2780271533210814
3.281326920019794
3.275740184500213
3.2695943304955226
3.2637781306182645
3.2576776107479497
3.252058091686964
3.257558695408035
3.251503753595009
3.2477740183526813
3.283677982608545
3.278262101249649
3.272358659967083
3.2670197589339396
3.2611107157933996
3.2551270264066225
3.253663705736637
3.2525649535430454
3.2509861518582186
3.2452136302665275
3.2804694504233503
3.276441481370562
3.270599433849319
3.3056180871633694
3.29965126751145
3.2943674914493184
3.299419269168671
3.2957160649051924
3.301218994921529
3.2954803810661106
3.2902271771132168
3.2850167107601247
3.279244324974092
3.3395570237563996
3.335492636544812
3.329589109754467
3.326164617168704
3.3241836095866955
3.3189538605688416
3.324027548493856
3.3188083438101947
3.313607420053622
3.3160237117728766
3.3102365848762396
3.3072424231491127
3.301750195199099
3.2961091363367396
3.294582945562147
3.2889228132051067
3.291930206049895
3.286254464315326
3.2824245229005613
3.2806334367681247
3.277736274361156
3.2721237122475237
3.2671685185496138
3.2622917104805857
3.2821074273209345
3.276659280210013
3.279202750465201
3.279339726465655
3.2743718124099885
3.29358330287582
3.2901498585498645
3.286992610757327
3.281600349102439
3.311700298259544
3.306241001764101
3.3385648708523203
3.3332250309587668
3.327669655907169
3.3226558756217925
3.3181673911589495
3.3135444423364113
3.3088717376108856
3.3035324404017747
3.306381732200349
3.300934645326872
3.297832359182885
3.2930893815653413
3.288302899626661
3.2830069870094
3.2776425965077505
3.3092221595094005
3.3040755621028564
3.301090778264324
3.33247847946279
3.3270773798202247
3.3242691441789387
3.3191398101041605
3.3137863587975405
3.310448822725372
3.3074010668524734
3.302976239023725
3.3000446943527844
3.2947646228418197
3.297403877402208
3.2926462758503643
3.287403208532131
3.318163958147373
3.3187095606614974
3.313839363883998
3.30863238141455
3.3034054740189505
3.298690934950145
3.29378524493686
3.2902746682975517
3.2856029462192136
3.2901801865698137
3.2850312347911443
3.280527409179334
3.2768656480065523
3.2722511963809913
3.267544142256074
3.2630954445867832
3.259681433823605
3.2568254945603834
3.2522696338633854
3.247250699243226
3.242814909400153
3.245564737647749
3.249128087090457
3.2460484066777116
3.2411578276329984
3.2438933711233724
3.239473810066401
3.2359583598946933
3.231066093705408
3.2261945417953415
3.2253242105571727
3.2255282929513793
3.2244039731677323
3.275779939582
3.270839095027578
3.268132548746447
3.2637429973630794
3.2609667235979436
3.256156429095518
3.2520761488890404
3.2556739105186976
3.2541579978072104
3.257602330485367
3.252832833402026
3.2479995008115323
3.243522386326332
3.2388336078667357
3.235132443035836
3.233662546360484
3.2289270948808855
3.2241716794245074
3.219892585343583
3.21568376534667
3.211429665550555
3.2081661690801115
3.203475867663328
3.19879926055725
3.1941692984936565
3.191326514155209
3.188515793666008
3.1871391559303857
3.1838727781644374
3.1796490326469553
3.1750541641026677
3.1753210680372
3.178390191154847
3.17435414109415
3.1698687188949917
3.165828284818307
3.1612927142096847
3.1603214126385133
3.156311933716809
3.1608911620767293
3.1630775368935247
3.167634113674645
3.1636998279142774
3.1644939123767273
3.1600442417404895
3.1604337254734487
3.1630746429096974
3.158699930928887
3.1543361105000924
3.1516390618136096
3.1479577278098945
3.1435426398326016
3.159654728807881
3.155730297253528
3.18293725873295
3.230430085065837
3.2264153239119198
3.2219358329485273
3.2175447934951054
3.2134228387108674
3.208972114557528
3.2079671087503403
3.2054902821771805
3.20302028822905
3.1986401314177053
3.194275543804863
3.1918311332636233
3.1878840229359593
3.1904077479323996
3.1860433050487713
3.183386383126547
3.179043427624328
3.175140626911483
3.1712956476623613
3.1756367554970875
3.173247485367217
3.1700859097063985
3.1744110316337526
3.1776419697326936
3.173777928888785
3.177864322906323
3.1754913489451875
3.173124753946313
3.1689692789824937
3.16497155568558
3.162155072347764
3.1583942779713725
3.154247557026791
3.150041893617422
3.1524345648345022
3.148242497594031
3.144259720508104
3.140337184671204
3.141027987793554
3.136873188867901
3.1340272025896576
3.129996291934657
3.134048842656617
3.130031037032919
3.1551705769309057
3.1807358579539877
3.177262454799616
3.2027318949327572
3.198740364811134
3.195238968834606
3.192685507981381
3.188733444652552
3.187761440643074
3.184074842510819
3.184073676057512
3.1879879359200047
3.1838930553883253
3.1809821888354795
3.176877695688595
3.1728514361458005
3.1688355402054325
3.1719604700824893
3.1685192253046157
3.172281580020134
3.1686898693581727
3.1650398665896793
3.161027078054051
3.1571823259728067
3.1533610757122563
3.149749150303457
3.1469328724726093
3.1430059275716036
3.1391220124873547
3.1351484403196492
3.1468761471963678
3.1446595438617924
3.1500850157458036
3.146557302726989
3.1430689732883015
3.139237647756209
3.1353974460979193
3.1315196747356535
3.1279077795157835
3.1240262013975535
3.1203092416534344
3.1164840434599514
3.112700871458257
3.1157945656287755
3.1130834400782135
3.109394751907662
3.108271503538718
3.1049170795719325
3.1015106071358822
3.0977463968684056
3.10012920435727
3.0980536076398137
3.0944264953941203
3.0912767444798384
3.0875120201837807
3.0837283044727712
3.0810962484053945
3.0964646160050107
3.1203223084354312
3.144121811372119
3.141315334924264
3.13776946481881
3.1414974269392033
3.13768493006185
3.1365968421391353
3.138889343868189
3.1355159358088645
3.1317568905279276
3.1279791379458675
3.124849680250955
3.1214676562126216
3.1253677564022952
3.1223484860948987
3.1186046629700845
3.1223020014454526
3.121536512108748
3.1181240008942623
3.11477825352374
3.1258592860938
3.1221380250389266
3.1185190701055854
3.121536243037918
3.1178333530699014
3.120099194204105
3.1340329436734082
3.1315618583140536
3.1278646188119117
3.126052971565088
3.1230305335520026
3.1195319227500486
3.1164434372804473
3.1127856398188505
3.1277951262142003
3.1257617903593977
3.123967434760738
3.120685215449565
3.117237263495703
3.1140109740030586
3.116887904255572
3.1149772117673176
3.114242456487635
3.1106296462132876
3.1128539493698626
3.1150731036765382
3.111498483259794
3.1079055288911337
3.1054540364428598
3.102037615634301
3.0984944497281544
3.095362083003146
3.0919962753258052
3.0884768145091392
3.0852991637529965
3.0818291421588624
3.078307051710681
3.075196753897593
3.0716902581690895
3.0685945815281745
3.0676519396764044
3.071400461351796
3.0679403319327734
3.071680026583667
3.069606976109598
3.0664902122275692
3.063487804066972
3.063024100287937
3.059964412326854
3.0565776284058552
3.0531394083514054
3.0512985153867214
3.0490450880177793
3.0456268760356964
3.046128114652498
3.0489848292720763
3.0467482458163766
3.043347857149171
3.039980720678763
3.0378426644162153
3.035643794380532
3.037767454584159
3.0349411097823107
3.0321645999612308
3.053874179270819
3.0505214715981666
3.0541853716450427
3.0511996050966563
3.047835548200188
3.0456281243912224
3.042367666386413
3.045844056082584
3.0427918283871964
3.039512999946509
3.037203437343594
3.033880457652846
3.0305647413056844
3.027599482531766
3.0474397993956757
3.0470097410693646
3.043751297706373
3.0404428723827794
3.061399151830407
3.0584623698516817
3.0552339132495665
3.0579880226340963
3.0549432244538863
3.0525512821463585
3.049687577352647
3.047459963127308
3.0685454903107225
3.0664502867694328
3.0632445096601417
3.0603323169231746
3.057052217976848
3.059838006479153
3.0569016959956414
3.0934170721104035
3.0901156664838183
3.088161972615056
3.085296940629711
3.0846555108162335
3.1050344325894366
3.1021087918741683
3.101451574614451
3.0981661386243937
3.0952148343756933
3.0923119443592357
3.0943582921163406
3.0914624298660143
3.088593052269832
3.085498966269433
3.0822544878611584
3.0803205823675865
3.08292812134186
3.0856283839810508
3.082553601748496
3.085713227587053
3.0828584448700815
3.08003013271361
3.0768420358963198
3.074489823338301
3.0716586020522523
3.0919956666203054
3.089294976196109
3.0860903133577313
3.1063491987496086
3.108254570156332
3.105365359333416
3.103121529930619
3.1004666359380884
3.097270278581451
3.110471727867209
3.107271654073107
3.104401269746615
3.1244541582956633
3.121330202160077
3.1194205921348974
3.1163804598521505
3.1183373338915015
3.1164199070519603
3.1135948169187984
3.115288158859264
3.1121157676587963
3.1099492832321216
3.127998008140614
3.1249886127983793
3.122192907401108
3.1228021642061132
3.119641433270682
3.1165103766578635
3.11907852645834
3.1159311212853242
3.116121110051423
3.1152388253422294
3.112127564235177
3.1299745662743255
3.1268847326640903
3.1240973172617728
3.1211164696010805
3.1181561363943127
3.115078916156928
3.117454302167829
3.1157549911574645
3.112648555473359
3.111133554674586
3.1083840004675003
3.105294155536618
3.1025616749128933
3.104474017765497
3.1038574458112804
3.1063872688145655
3.1048889507974446
3.1079531734645442
3.1048851051787945
3.101845796833641
3.098841515546593
3.10136133558949
3.099355138113332
3.0987490455571898
3.0960166006689063
3.0929812902760934
3.090098068005393
3.0872204880483345
3.089734425674025
3.087019044031377
3.084007318134761
3.1026985594420378
3.100021819040873
3.0970814241837323
3.0940931092773005
3.0913275969324285
3.088329219049856
3.085674908642644
3.084057357588568
3.084675802478658
3.081771378443509
3.0788327022461432
3.0764621675564072
3.0736420800654
3.0717617760392653
3.0691104548165318
3.066492003389779
3.063941971707158
3.0621943537649465
3.0592612174107656
3.0576875173651885
3.054764297941321
3.052860089922597
3.050247043753201
3.0473392772672594
3.0659950633998805
3.0721639801055245
3.0763226253220424
3.0747446785456516
3.0721257440350733
3.0706106413055205
3.0678441647056967
3.065272014009482
3.0635633928408383
3.072390778286507
3.0704932950073096
3.067895646005791
3.0671160949208724
3.0655616533167915
3.064950690352581
3.0667959979394213
3.0639190786167765
3.061047551832693
3.071896359525904
3.090197592787825
3.0873095576543785
3.084484248869001
3.083898119850088
3.082342524836046
3.079548790453535
3.0834969190987795
3.0809544791893506
3.0780937972216726
3.0752384226416893
3.072388340692995
3.0898873896851984
3.0873198599115734
3.084466514384853
3.0827644921721067
3.0799772591060024
3.0794264532597855
3.0771065422516783
3.0744263555486313
3.072950259175338
3.0702036306526974
3.0675581848442866
3.065065309859602
3.064494061738269
3.0621757041805653
3.059943905757174
3.057436548495657
3.0604556310371946
3.0576657899879356
3.0548862734312965
3.0521810737266453
3.0495420103431585
3.046772217418233
3.0441768412676584
3.04173341791094
3.043534568139587
3.0420393570428206
3.0438369736009534
3.0414026862524493
3.0386946837368876
3.0360284773476023
3.0668386262323457
3.064078195425656
3.0627540133735693
3.0934571038731558
3.090700882454233
3.088210915478396
3.0854987227660633
3.0828699963821107
3.0851214820602624
3.0823644476705745
3.08048953439251
3.079003588928986
3.0762593789566783
3.0735668063044286
3.0709983907289664
3.068401246694444
3.069916665889667
3.0673250906332354
3.084673131081716
3.0819409139594116
3.0992453155545974
3.0968669898910646
3.114127632759111
3.114611097815851
3.124998669595348
3.1225569845714274
3.152043233194565
3.149997548727651
3.1475058001825444
3.1450701808662913
3.143173155774512
3.140878847566255
3.138433096891112
3.1400881889063754
3.16935291550738
3.167683219351989
3.1676967379276073
3.167864411731274
3.1651099624273256
3.16326673585987
3.1608236223221184
3.1583847539859966
3.1568711775240144
3.1541787483071504
3.15214320839221
3.1498734127582497
3.1483724363369907
3.145655530435127
3.147825930390822
3.146483188219221
3.148649132607937
3.1482219122145123
3.1509913864845696
3.1483271637021066
3.1466887180786345
3.145910455139359
3.162625724660268
3.164714332423674
3.1623494938199146
3.1605519822788684
3.1759884079749865
3.1859953499799314
3.1914249840849243
3.1887042466730873
3.1862559361600744
3.1838117929841054
3.1813300351886973
3.178627120970185
3.1801989173618384
3.177568211686467
3.1748753572697836
3.172453267809264
3.1889198172582573
3.1866975715111714
3.1887856467709845
3.187288565777745
3.1846663122702603
3.1819833583424844
3.1793049211721622
3.1766309893629345
3.1742548968330553
3.1763411468601728
3.173813799921565
3.171153436300507
3.171311614821808
3.168657797570911
3.166008418141504
3.1664741833510277
3.1638310496420536
3.1612578768951454
3.1589182338039374
3.156331707622985
3.1537058076998377
3.1512083060740617
3.1485910234278207
3.146055540296132
3.1476178518467464
3.146231003886937
3.1439653813589667
3.1416536489333655
3.140096539155391
3.138671805984976
3.1360821427787178
3.1356835971175996
3.137033745110514
3.1347105796449055
3.132132692655066
3.1298173722045655
3.1458322304511297
3.148474165466363
3.14665848049256
3.145220862004206
3.1426470315115678
3.153091210173498
3.1546247984579456
3.152350348084583
3.149779099839816
3.1473336493524906
3.1447706740680013
3.144945814765044
3.142672753841501
3.1401863192713777
3.1376800806116445
3.13626373529583
3.1340088102003274
3.131900729585727
3.1297960601048067
3.1292726622518203
3.1268772429737814
3.124353532527475
3.1218338925818885
3.120318455487125
3.117806121787055
3.1152978304581835
3.1139308263097303
3.1132288837936763
3.110880118798244
3.1129235017656307
3.1106810852613287
3.1083871975982365
3.1061787531014002
3.1054863739173246
3.12108575757755
3.1193397501871654
3.1171260043892226
3.132678824080163
3.1321610486756093
3.129669273776106
3.1274313710977437
3.1261136603195925
3.1236326177320373
3.1214801406284427
3.119006701531273
3.133933348048091
3.135433561594206
3.133063798567164
3.1308647599259634
3.128393674874719
3.128635800715467
3.131060738847214
3.1334009712602544
3.130935667584991
3.1286209915094405
3.127336253659751
3.1259919902501143
3.123540231826389
3.122847811890649
3.137897403458196
3.141269204197182
3.138842334481604
3.1403199602127416
3.1378685004467677
3.1364017939858764
3.1339572095790285
3.1315776454953217
3.1330551751644595
3.1317007981279494
3.1296796858148497
3.1272498102823847
3.1276645843178876
3.126336739422899
3.125010951607531
3.1225922124808996
3.137683722538161
3.135527731698914
3.1331470155280887
3.1310023698119758
3.1572971202896944
3.1548646879936317
3.1534040922504376
3.1510388559687823
3.1488807188923778
3.1472771688028574
3.1450653402969335
3.1426534803733928
3.1411035590833833
3.142550036657085
3.140185805787784
3.149171992095106
3.148477446947457
3.1503376123016285
3.1649759331493375
3.1642426689610907
3.171285716874909
3.1727004182093554
3.170590301494653
3.1700474167219332
3.1724743746545827
3.1700673379515063
3.171477600220184
3.1690749656745627
3.1667889220607974
3.1643934690183917
3.166279020953472
3.1645808410906455
3.165796073105306
3.1636753265701176
3.1612912456910145
3.1590293553489586
3.1566523580913595
3.154340493008599
3.1689772880675857
3.166860248721294
3.1691400852113025
3.1667644179810095
3.1647897099908877
3.162685590572815
3.1603898899439216
3.1583950027228265
3.1570927993375086
3.154805259105359
3.152511293159791
3.1503925691139214
3.1480467816462268
3.148474968098827
3.146161828968622
3.1462793907429796
3.1450376780285136
3.1451339942323444
3.1430570250146532
3.14150179368476
3.139409185180475
3.137087136966584
3.135685872606653
3.137505920695242
3.151895890286256
3.1518800999460583
3.149557417484786
3.148164187293401
3.1467609586478433
3.1552174389489718
3.1531999088616467
3.1508890106986045
3.1491935709605157
3.1468847780199285
3.146522698516502
3.1444738763188713
3.144502187680021
3.1422035749697286
3.13990832034959
3.1378712200272965
3.135811786390804
3.1335644748048637
3.131282199149507
3.1291820049682184
3.1270397473475247
3.1248756278740824
3.1226062919061275
3.120628999196744
3.118404105281794
3.1179134228586647
3.1159084753249564
3.1155732638781526
3.1139824469017485
3.111988013173818
3.1115334029953248
3.1101839391100325
3.10794155703425
3.1058935188991996
3.104547832056516
3.1026006011977527
3.1004078619377116
3.098180557439193
3.096309093139609
3.0940879244931674
3.0923148064318755
3.090099681212368
3.0881725496856425
3.0912904940334225
3.089373459362991
3.0872042642423607
3.0851339312196933
3.0829885403314483
3.0815473927633836
3.0793899518073418
3.0772146041143777
3.0775104919925607
3.0753790679940574
3.075581226746003
3.073621543621553
3.0715078644060356
3.0694451608432343
3.0712791080941457
3.0691218167530976
3.102062365906184
3.102501565205149
3.100310533026332
3.0981596436526226
3.0962345826141435
3.0941577515847403
3.0920046020143213
3.093811058085479
3.093500815608515
3.091455894287999
3.089547101805332
3.089830390127461
3.08788407688361
3.0857775511100547
3.0875795126842984
3.085418855222658
3.083261219659565
3.0811432874938216
3.0812785728522707
3.079909924997462
3.0780190694647507
3.091442872373589
3.089347070789777
3.0906977014088084
3.0892862694205805
3.08738115844569
3.085252494714454
3.0836227887376766
3.0815878293501267
3.0797280297028817
3.077812974075938
3.0756989349542194
3.0736750846201506
3.071550913863675
3.08506221483236
3.0855028408910963
3.083591727003858
3.081679660771328
3.079770228238843
3.1118192909305007
3.109895335231371
3.1086109923604077
3.1108484511664938
3.108825729920696
3.1222187950692546
3.1211696990846325
3.1194154753855714
3.1175605428152178
3.1154281484630872
3.117126441584135
3.1184331880518625
3.1163045647153083
3.1142146572976857
3.112370856570216
3.11025071293495
3.108133455812462
3.1214176607517183
3.1209654080527676
3.120341744948228
3.1182590284143052
3.116185178224414
3.11503165923564
3.11302229588378
3.1147460307404127
3.1127649222618907
3.1107134226025512
3.1120103752023724
3.1108643483925005
3.1240391462117496
3.1241408540840228
3.123823135352054
3.122725038768554
3.122294101942977
3.1202098600742816
3.118130139023749
3.1160360287893476
3.1139447294411666
3.1120903606613988
3.1100571881181263
3.1082079072679516
3.1061543934641067
3.104187594800244
3.102173959301218
3.1001563893872026
3.0983360816499412
3.1062051819929137
3.104395252220667
3.106057900943075
3.104480529625655
3.10241500698452
3.1003871381570574
3.0986991753399797
3.100164376758535
3.098215856001588
3.0961613362031786
3.0947280540038564
3.092730616170807
3.0909110079003868
3.0898024322799382
3.0877602627939638
3.0857748675067946
3.0839684688343856
3.082258219704626
3.080226408089791
3.0931089432073335
3.0910726634553867
3.089039063018903
3.087237644094372
3.0852092356554137
3.0832179625463034
3.081194853646995
3.0801020994280677
3.078203983882253
3.076188133205185
3.074377266379529
3.072381615089021
3.070424893070073
3.0781477491136364
3.0856995940346996
3.089916049955767
3.0880098402693488
3.0860323096180204
3.0849826091328243
3.0832025819823197
3.08160140229897
3.079803342716187
3.078399502157651
3.076605854008552
3.0755281230200784
3.0735495858599435
3.0956750678246805
3.0939003177273476
3.09209907795107
3.090703628319186
3.088721924711223
3.0867279144305835
3.0848327424547515
3.082877660280687
3.0811191606074684
3.0808149865337664
3.0788324801074256
3.0807773826304494
3.079060532763784
3.077116691888843
3.0760497008605334
3.0740766093269474
3.078227538757527
3.0794780036720564
3.077529993017714
3.075611289839903
3.0738424741965287
3.075092544992785
3.0731288843637983
3.074741457497297
3.072875685746272
3.0712553247299703
3.069820587567848
3.068653760010142
3.066901682366621
3.0685495380543286
3.0697958237800482
3.077146794157447
3.0753937744304407
3.0777450083859605
3.0793214090301073
3.078267212235144
3.0763189418476533
3.0743731360653332
3.073224702235699
3.0752036394357414
3.074155369884193
3.0722303674067852
3.073814896847835
3.0725720813230946
3.074200800843124
3.0723542306566993
3.0704219323984248
3.070603954182419
3.068675182854415
3.066748833084889
3.0679806112763903
3.066254220739161
3.0651209479301667
3.0648351720229776
3.06349165119103
3.0615757714842187
3.0604380219132787
3.0599929407888693
3.061615278952628
3.059728621160376
3.05803869114644
3.0563292512793057
3.0544771607106513
3.0664290858747396
3.0651819648650767
3.0649255722553668
3.063351413049723
3.0614824800127463
3.0598880310723655
3.0582955591300505
3.07042543469225
3.0687156874408013
3.0806417150127117
3.0927352666524808
3.094659337742252
3.106729291651318
3.105027039544624
3.103984299032741
3.102070621906334
3.12310156652587
3.121505155001635
3.1200376725568204
3.1320400569627016
3.130206726474028
3.12828399506956
3.1266839111958706
3.125527158157088
3.1241815758059706
3.122267248860011
3.124092655262062
3.1221948179229746
3.124839994638546
3.123146135330971
3.1350659695283984
3.1332431034614645
3.131331423715606
3.129613775106265
3.127756528319497
3.125992014196152
3.124301867430851
3.122433374987451
3.120535239197185
3.1216954263363954
3.119800043563878
3.126944653668369
3.1347002224260305
3.134157987378392
3.13229144728336
3.1303953870852466
3.1421954592748618
3.141257969730866
3.1395708536638427
3.137688652233449
3.1402893583865263
3.1390269659124823
3.167060740085662
3.1653422623533185
3.1642883203951184
3.1624317070411494
3.162022760083194
3.16061452403759
3.1588146015583116
3.1571308509976195
3.1609655214655468
3.159918626470533
3.159367454371882
3.1574891776237144
3.1556466328891095
3.154088670387108
3.1552100777989134
3.15342306078472
3.1516381775221856
3.1497577251489624
3.1479108214908416
3.146034831728332
3.145003688094058
3.1432427738151243
3.142214517953118
3.142344009078433
3.1406637023020325
3.1417857566773506
3.1413944018757385
3.139641894934819
3.1386194306638333
3.136946307603248
3.1352984330383236
3.133629255092381
3.1330788731072112
3.1312634623361753
3.1297804881877136
3.1279549405783778
3.1394640613901426
3.1382304402669297
3.136394727834947
3.1345785355867997
3.136009216392723
3.134210738574903
3.13374845309763
3.1319534169478067
3.1301604888850654
3.1283235402413534
3.1270649701744895
3.1252319895354654
3.1235105107480896
3.1216817575216567
3.1200391044771125
3.122569525321209
3.121674737611206
3.120158203004045
3.1185518194010595
3.121077202673219
3.120804065094892
3.119271679735349
3.1174549810284558
3.115640397221105
3.1138279246223726
3.1333076382827407
3.1321377943307525
3.130318898979805
3.128707388398532
3.1268925929296234
3.125083238737083
3.131759073574537
3.1299456635724674
3.12822070158654
3.1283055201054566
3.1266956917814457
3.125706696390343
3.124106222643839
3.1223332999819813
3.120545925785448
3.1188417169498592
3.1256247099100065
3.126721185765175
3.125103042220083
3.1240291191466873
3.123046771761995
3.121852313380546
3.1328852203439603
3.131087810578989
3.1293159344829062
3.1282432897167753
3.1394160683117365
3.137640034707431
3.135930407314515
3.1342227348986067
3.1324317504786645
3.1519079709178053
3.1532968899189435
3.1527759061790137
3.151818617956766
3.1514222278272155
3.150334388550537
3.1490912835051232
3.152732031649336
3.151258052721994
3.1502713973907785
3.1484824868868655
3.1467420721939785
3.1450017743232497
3.1432634495793583
3.1415263574866223
3.1400988727026493
3.1384062368674415
3.138531583221438
3.1396009284374453
3.1378271426021698
3.1360553599129535
3.1350707498375017
3.1341004587602
3.1324722259165134
3.1307915155649493
3.1296261253547986
3.1278649401407552
3.126149941257717
3.127573678603345
3.1272821972244382
3.125985979247444
3.1369343118721758
3.1478703636975527
3.146700626107104
3.153706631887935
3.152136292720477
3.150548296868029
3.148962077297295
3.147904832322609
3.1461687169326655
3.144587599672734
3.1517144355741737
3.150151338219591
3.148986849459344
3.1485782200498384
3.1594286301258236
3.157670461717295
3.1559972364059345
3.1595511715280162
3.157795865321612
3.1562170712289266
3.15637200584031
3.155318860422531
3.1563581533326834
3.154881628476609
3.155920012552944
3.155532759607754
3.1551604256234365
3.1541983384173333
3.1527487974851516
3.163507033773961
3.1622749009426756
3.1605512539140106
3.160177384929472
3.161207702221708
3.160245993503404
3.1586797533883204
3.156942305779196
3.1558981103486325
3.1542540694067043
3.1525219145086223
3.1507916609880358
3.1491145036587733
3.1475926949390978
3.158271227553662
3.1570527539884226
3.1560991097168265
3.1552432501127723
3.1537089896582584
3.153745576410283
3.1523620934242533
3.1506700291213368
3.1495621928789963
3.147887729810959
3.1463953435767835
3.148061730802451
3.146368340006137
3.147735375011101
3.146043667554102
3.147067667338223
3.1576536787717817
3.155953315719724
3.15432187678113
3.1526872124090217
3.1509784388521607
3.1523051195378073
3.15059840317639
3.148943203222429
3.1479202760263023
3.146298017199455
3.1448131975998748
3.143879035327835
3.1421823925672694
3.1404999999300665
3.14282159494244
3.1497036293929304
3.1600382942363634
3.159005537596828
3.160310695489951
3.158611603718182
3.159617295102717
3.157948596389171
3.156253508575758
3.1545884049179813
3.1535600650195867
3.151920072406898
3.162155370118196
3.161740609015487
3.1600489339972873
3.1585457425239234
3.1571837809246808
3.1555769580459234
3.1546475227612127
3.152992161377925
3.1513105655585236
3.1498168397127073
3.1599987278638464
3.1589857098072547
3.15796269159789
3.1589585642461557
3.157378398980467
3.1558650117459406
3.158154360109011
3.1566633444607617
3.155030417978872
3.153436664497383
3.155712033910942
3.1540900115676322
3.152420297427046
3.150939485718061
3.1492732035997544
3.148920708733138
3.1480046093993024
3.149291457050576
3.1478137733681257
3.1461535340361806
3.1445737015732678
3.1494563100444117
3.147797828575194
3.146885695333724
3.145410901448523
3.1554612747387187
3.154587753159168
3.1529430255804045
3.152030585498621
3.15045512944741
3.1488056163493416
3.1471552989403535
3.146093408368311
3.1482806825440823
3.146906253806398
3.148506136670465
3.147045174846511
3.145529276319454
3.144179132101248
3.1427203125535996
3.141080917502711
3.1408262591806775
3.1430702573509235
3.1464069533215904
3.14614992016309
3.1447890353197008
3.145057940419402
3.1435866980929865
3.142116984330027
3.14066680982041
3.1395200612649683
3.138535443213472
3.156211315839807
3.1545759731891128
3.1644706624310657
3.162908690787136
3.161272421417872
3.161563143730449
3.171433767893586
3.1706177317291293
3.1691610787332998
3.1677029473818203
3.1660958964804604
3.16559942092463
3.1641304813488813
3.1625854829527382
3.1609848215052487
3.1593858068287957
3.1577732827343814
3.156190972170848
3.1546102869905335
3.1531800060891473
3.152198988363078
3.1519428074746054
3.150366873644993
3.148931788606654
3.147822484862482
3.146400069614901
3.1473210608722053
3.148832223879637
3.147494307184332
3.14913825851571
3.1477188020749614
3.1461545944198313
3.1447305921623228
3.1432038239460782
3.1423113748794793
3.147031055737384
3.156229090847307
3.1546503885073447
3.155603897852454
3.1544746979538636
3.153052255835779
3.1627924202965976
3.161347263160169
3.171222804465118
3.1700341968573373
3.1701304402179633
3.1797968151340053
3.178361342312362
3.1767651278169744
3.1751707199885497
3.18500434504996
3.186611085791865
3.185270307480596
3.1865183944491378
3.185070017903473
3.1862697332295546
3.1846910080694797
3.1856202690273188
3.1846313464866314
3.1842574184257044
3.1826680614748586
3.1826683164726153
3.181701406628874
3.18167569517423
3.1801541375509066
3.180244340386003
3.178696242415011
3.188444347862959
3.187005160760572
3.1855674142859147
3.195297452956367
3.1938766473136115
3.1935079702987594
3.1924722551272375
3.191035368182289
3.190681734224095
3.1892445780591965
3.1876547253283594
3.1868594752178345
3.185446238865041
3.194797117418255
3.1955831702257664
3.1968081306976233
3.206469714487793
3.2053404888459345
3.203748959308275
3.202783104151092
3.2017998938715935
3.200368355850039
3.19882139280259
3.197412212403701
3.1960319880362236
3.1946233036674814
3.193069335807349
3.202534539419727
3.201505622254456
3.20038432680815
3.2000299184118783
3.198606315938264
3.1972673085891223
3.195863569589723
3.197040628945054
3.1955061513181224
3.1957660052662638
3.2053283017302348
3.211075002415601
3.2095357011495977
3.2188931103825307
3.218484906415852
3.2169056694647153
3.215482168746192
3.214026351699777
3.214097881459225
3.212677847092397
3.2112592028717915
3.2098611730110154
3.2110587854834454
3.220369715157892
3.221213177914358
3.219651563297795
3.219867396376735
3.2190156036781885
3.219898679088554
3.2183977541838393
3.216830098190569
3.217990371260854
3.218747924978253
3.2171823861042363
3.2233557916214695
3.222390475150522
3.220825448207758
3.219281812504264
3.2177452858075033
3.2161847885786927
3.2146512527095226
3.2131604736783577
3.2122134472105155
3.2108393532859076
3.209799304494931
3.2159434429042912
3.2145410476705996
3.2135956417623452
3.2229738740533915
3.2214563176113282
3.2200539690280117
3.2185124899895183
3.2174577406250413
3.215946689964166
3.217336776248925
3.218209185533857
3.2166864780326287
3.2151399941489593
3.2141914292589213
3.2131572635879695
3.21161470129148
3.2100846685380735
3.2264037136559995
3.224857019641783
3.223311807845117
3.2241771773194907
3.2227121540637316
3.2212415795172373
3.219848916697575
3.220970071720592
3.2196071730198605
3.2185697496499475
3.2170725191241094
3.215537656281016
3.214678909029467
3.2131466502549055
3.2116158514696487
3.2112685834051207
3.2104023567144053
3.2196437993213536
3.2182015852938517
3.2168214456166186
3.2260466680731046
3.224539760961237
3.2230342842310615
3.221516253945939
3.221033284322527
3.2195774445441234
3.225591797974018
3.2240645291302807
3.2227130660739434
3.221191326974948
3.2196790120614525
3.2181574246266407
3.2182244350971683
3.216704971246792
3.215479809971541
3.2142133238588984
3.2132830848839435
3.235165165578729
3.2338030070078325
3.2323175050865007
3.2308744335033963
3.2300570653356404
3.228549293533975
3.227196159880438
3.2259295244136874
3.2249977154623104
3.2238685367972404
3.2225222974119907
3.2211588962900892
3.2198412768401403
3.219382340595167
3.2179113263467145
3.2238532852651542
3.2224924501010435
3.2215738238118816
3.220215325625239
3.219361103757227
3.2181478577839466
3.2173338328220114
3.2158332106984937
3.2166790708661575
3.2152161709756797
3.213903958943728
3.2129291462053517
3.2120192447029687
3.211183303040215
3.2120289655075775
3.2111131418516634
3.2098118161889824
3.209881550067601
3.208975596131414
3.2075631508623546
3.223052892294711
3.222051041326241
3.2228885365689512
3.2214612737161947
3.2206143810889367
3.2208469967193034
3.220486578487516
3.2191596812140966
3.217831340723728
3.2170148434452948
3.2155407458179237
3.223845925384768
3.2227468745421213
3.2315203648761575
3.232638493993732
3.231234690716808
3.2297476982222304
3.2386741779914563
3.2373567808516763
3.2362968201727393
3.2450726030957875
3.2435826707711337
3.242671228892663
3.2424005752353007
3.2511574645834953
3.249734725803374
3.2484142589354055
3.2492300963948386
3.247743034565825
3.246325590978142
3.254544541346573
3.253093011357886
3.251682640128846
3.25035935406826
3.249037275936529
3.2482004636162034
3.2490130503953742
3.24817701193566
3.2466972046409284
3.2453798043507667
3.2439705333209714
3.24249727857915
3.2410227459376864
3.23969245728244
3.2382577364013576
3.236947758395474
3.235647888963143
3.234243330381315
3.232776553360734
3.2334755500548207
3.2322599894655535
3.230956287553407
3.229653765996092
3.2296496976611904
3.234925350215738
3.2335369317011913
3.232297751338072
3.2308733155543146
3.2294315230136457
3.228453015332835
3.2284325924603396
3.2275440073499357
3.226231183418906
3.2254505160880216
3.2341900317118086
3.2327698727983916
3.2313524647575553
3.230535644705858
3.229451681710574
3.228331912842859
3.227038468596658
3.225590067129604
3.2263623183231953
3.2250720575879863
3.226136584224906
3.2248320372357355
3.227664412732285
3.2268528998661483
3.227659768040856
3.2272180652795774
3.226214597917467
3.2252332274799254
3.223809408636912
3.222393645637735
3.220965583049528
3.2195455729045337
3.218670853887449
3.2194781321478994
3.2202846912294985
3.2289292281953443
3.2299844581714727
3.228614007501419
3.228282188430036
3.2269999752438743
3.2255663901815717
3.2241340782853984
3.22272634025264
3.2215319316061963
3.22127965414466
3.2199911382094877
3.2285936741325316
3.2275771749400133
3.2262875824342387
3.2252947390686653
3.2238682486931376
3.222508983928857
3.221547752666149
3.220141284064253
3.218821320732563
3.221615100609129
3.220194008813536
3.218930116467254
3.217577221463033
3.2161597865637104
3.2148093028848583
3.213574509613386
3.212314283642948
3.213113707119946
3.2117038798248596
3.211458248179876
3.210047858084057
3.209259753084803
3.2089407944024315
3.2076712535734813
3.2068852270132924
3.2056329025837544
3.2048381997382127
3.203470876444991
3.2025332780318148
3.2012870631977877
3.2005058903104175
3.199257112613414
3.1978594467712935
3.196463001598031
3.195220146022828
3.1943675964207148
3.195168222532323
3.1943921006697464
3.193210709519947
3.1918541704156693
3.1905367721660283
3.196074344299573
3.1957225858332654
3.196752839154577
3.201836439613773
3.2004796891734975
3.1994952596503765
3.198141536260184
3.2065744096572595
3.205797380281772
3.2044173664131907
3.2043853329740943
3.2031124353095684
3.2022631123756593
3.200877451141399
3.2000369119400336
3.2027137021064815
3.202297668697543
3.20091438676722
3.19968302514893
3.198302065707778
3.196944946736584
3.195795134017495
3.194553148056451
3.195850575519547
3.1968859675992354
3.195519691437201
3.1948295313950617
3.193590631684524
3.1923696925339486
3.1913144611156605
3.189943621570508
3.1888017519395926
3.188394546206495
3.189184682939284
3.1904782925477586
3.1895318644653283
3.1881653126810674
3.186870057127902
3.1861366762662704
3.1847733315181888
3.184905264635948
3.1837536295455173
3.1829976428105757
3.181637968465078
3.180359159639724
3.179152726437763
3.1778062561804057
3.1765147444941415
3.184809458889719
3.1834524885195066
3.1826322578249
3.183418792951555
3.1826661656651
3.1814168884334517
3.1800740353529924
3.1788708933400107
3.177694380212041
3.1764785387361107
3.1753679803998285
3.1750739561892054
3.1737274447574033
3.1723918360242265
3.1715143253560316
3.1702833852036503
3.1785245500348593
3.177179427499931
3.1781896329979644
3.1799946516511923
3.178650613336885
3.1779801178320977
3.176701076968102
3.1764798634513753
3.1755872805985845
3.174349812199319
3.1751322124767802
3.1739388582024817
3.1727136373799802
3.171377757953715
3.1700650990869335
3.170847656163606
3.169661042716442
3.1684608437511956
3.1680707393604695
3.169867878381268
3.1685466262429602
3.167348909532156
3.1755152542498517
3.176556538704728
3.1752581482551867
3.174447891996169
3.174158069979404
3.175167335777199
3.174044349773995
3.172716853182705
3.171390466538398
3.170167827561181
3.1689870149847423
3.1678976688818072
3.166575507918167
3.1666562100803763
3.165357562907899
3.1640381141530396
3.162850759815641
3.1638903799403035
3.162630510228582
3.1613167882562845
3.162094195278781
3.1609101177357943
3.16188535596426
3.1614869546191025
3.160304604432133
3.1590702180041763
3.157759400486332
3.165682860253613
3.164447779341188
3.1632042218677934
3.1620403784318274
3.1616585863056947
3.160352335488018
3.160399716367333
3.1595558811649114
3.1583114229055997
3.1570063355407627
3.1762091657694604
3.181047278209591
3.1798885031872057
3.1847211059069163
3.1849432948834253
3.1836919626727935
3.1824014555804867
3.18112311763589
3.1799571883485993
3.1879637552326203
3.1927791208190177
3.191466300456839
3.190263587068071
3.19549185902698
3.194179542041753
3.1938873307830993
3.193147666841954
3.191978739382038
3.190679455947766
3.1894047990267413
3.1901589155655823
3.189367511758055
3.1882048893131305
3.18728227622316
3.186107268218323
3.1849573206021136
3.1837320285624253
3.1844522924305143
3.1852059677991984
3.1840483657220586
3.182749284381495
3.1814726738619594
3.18031800945305
3.1790220363440636
3.178727589054553
3.177561326886532
3.1762680581332203
3.1750837605609874
3.1738089230350672
3.172584217431107
3.171860423074659
3.1711467286175945
3.1698685636620834
3.1687256324947874
3.1674646433645606
3.166182523318913
3.165042476153987
3.1637918904367845
3.1626513637806957
3.161512266418358
3.160805359256628
3.1633897933835593
3.1621318518134407
3.160919892130428
3.159674509113849
3.159041194592198
3.157980027073658
3.1567056202830712
3.1574613676207295
3.156197482570557
3.157491377585249
3.1563617219808413
3.1551564790787303
3.1553852926434898
3.1631059328652222
3.1618335652333376
3.1605833307038833
3.1594100856778526
3.158353886065756
3.157583935291424
3.1564662120733105
3.1552206398736344
3.155972738802822
3.1548472809600008
3.1558509408390267
3.1545958028191365
3.153363925015084
3.1521107875123526
3.1657495161845817
3.1644924269553854
3.1722778816893173
3.1769628695446634
3.1757263169791323
3.174581531558455
3.173345609560267
3.1722426619866595
3.1734747025594436
3.1726324313472336
3.171367930577466
3.1702453482017163
3.1719485793445603
3.170811015301985
3.169674356602858
3.169468697056016
3.1682176265773427
3.1673488841090047
3.1670663275164284
3.165839770963046
3.1665798914471166
3.1653324496025714
3.1643230310303334
3.163431338070175
3.1621775008374877
3.16095579696477
3.160295279702152
3.1590532888721805
3.1662009409330687
3.1655081180409996
3.164277193633107
3.1631644678169706
3.161970013572323
3.161691255249662
3.160830919805915
3.1596158609575387
3.1583999556498235
3.158133375586855
3.1568885457186693
3.155789859566333
3.163346136204412
3.1621007243397643
3.160993672058957
3.159759223896539
3.1585257465938636
3.15737913651499
3.1561385160291295
3.1553387782761377
3.1545791757643222
3.1533617193729233
3.152693197017594
3.1563242054030005
3.1550959428541137
3.1548061313794045
3.1544478102914466
3.1537666422646224
3.152532291328315
3.1522700928246503
3.153464309561873
3.1522315244525836
3.154731444341829
3.153501046241649
3.1526840050296596
3.1515107253424346
3.1507636413662614
3.14953479439225
3.14830690558352
3.14727141216284
3.148004926716083
3.1469014932182944
3.1471259493805066
3.1460372158900114
3.144933811147776
3.1438462908388356
3.1430368124911863
3.1423653703223016
3.1411450342561573
3.1399618777404297
3.1396698403917753
3.1384519700114835
3.1372919426661356
3.136096286986994
3.1349535405369737
3.1366236045212283
3.1378739829221187
3.136796510857306
3.1355830499246724
3.134917605848825
3.135004618212522
3.1339470031894012
3.1328559396978655
3.1338312766628973
3.132621770187921
3.1319817511270296
3.130895135605729
3.129807351676661
3.128735780781528
3.127561582317686
3.12638754894987
3.125184166521483
3.1243899665737396
3.123188278125057
3.1234190897728142
3.1226957067475287
3.1220305629132854
3.129524374032182
3.12832302110549
3.1272639651077863
3.126095805473307
3.1253265993350547
3.124128697227222
3.122961826816828
3.1218994442247143
3.121922903666822
3.1268191740959783
3.125756535115378
3.1332173986646725
3.1325604901291673
3.131503782090535
3.131320872416643
3.1362023373508303
3.136827742283336
3.135724647148569
3.1350682856011374
3.1348194425322697
3.133654723585458
3.1329909794264594
3.1319400824041987
3.1308807526730993
3.129809027768885
3.128736138683999
3.127748227319924
3.1265594214562524
3.1277293769533823
3.1266790902773307
3.1260291531397093
3.125379709313008
3.1242506621364443
3.123159029497811
3.1238819424018445
3.1248425701914346
3.123778003954391
3.124499861306297
3.1233172345609126
3.1223362326754063
3.121155318820385
3.1200941590417752
3.1197615506648972
3.1271344834816155
3.1259535414561315
3.125710581612607
3.1330729227955905
3.131899763052248
3.1307188053738724
3.131938417966653
3.13123216792883
3.130052796114168
3.1289349423269615
3.1277869039316935
3.1274529029873332
3.1263328422309975
3.1307568214240553
3.1300011842107844
3.1291759916161994
3.1291764828656783
3.128828793990041
3.1297560743617354
3.1291127842624933
3.1279920073559886
3.1269059625023266
3.125804337075943
3.13857942673974
3.1377950445993132
3.13662933778741
3.1354755296889034
3.136419248144192
3.1353025349119474
3.1376994796003332
3.136527384165294
3.1353855131951422
3.134765246995501
3.1339621486108897
3.1330680359788747
3.1320300094474907
3.130862648281092
3.130882138914002
3.129924642064669
3.1289117732441305
3.1300186746695733
3.1296737768434943
3.128641427416422
3.135783633667809
3.1346378576205445
3.133703961027443
3.1329051335544427
3.1318406790229023
3.1311452096865615
3.1299838056770337
3.1292316673208633
3.1364617203413223
3.135430680862665
3.136008568122889
3.135077275883299
3.1339361041489395
3.1328929859840295
3.131734371714065
3.130611118286349
3.1303715550186753
3.129331295007363
3.12817570737996
3.127407551945867
3.1263514106446264
3.1252119607838105
3.1241207286415564
3.1234906600610706
3.122341589187017
3.1266774182502135
3.1258879426088244
3.1247459251265224
3.1236638176399096
3.130731678039324
3.1299418728548383
3.1308713240883095
3.129734818399068
3.128713645450264
3.1276804861473813
3.1265865635639725
3.1272848822385044
3.1261380964364367
3.125333383917027
3.1243933581620023
3.123383845243661
3.122268947067482
3.12121599920767
3.1200739516411833
3.1189327395154915
3.1260687475509585
3.1250391842746623
3.12403381204766
3.1230381448184157
3.123734444608675
3.122623080550825
3.1215030065668516
3.121220862196015
3.1228050718632447
3.12204730570355
3.121059076808976
3.121754322327377
3.1206477032795767
3.1195204757467945
3.1188918128986556
3.1180970662384837
3.1177778787894046
3.124628744840816
3.1243074167075
3.123686660445
3.1226669512050553
3.1215529574965193
3.1224519339299825
3.1218327507305093
3.120760338008791
3.1196296277413964
3.1185014872211827
3.117498800541815
3.11841862677366
3.1174041438060853
3.1162766920361733
3.1152762597103494
3.1141503918897095
3.1262547217410694
3.125934663117769
3.1248061668494955
3.124056414583011
3.1230553411574062
3.1221062518847633
3.1222191945628666
3.1222411608015865
3.1211164341586466
3.120118221859276
3.127143346587375
3.1260366491793348
3.1283472570469075
3.12722235691852
3.1294740572096833
3.1283495606027087
3.128102762039764
3.1269815981471942
3.1260355282225607
3.126627106167409
3.1256308557271795
3.125017415000774
3.12389733707425
3.123306077678794
3.1222824238635742
3.1212874435899267
3.120614533430439
3.1195566189626787
3.1202101888334517
3.1191479797390853
3.123721507099812
3.1234923650522455
3.122894438577455
3.122172757827904
3.1244666028540298
3.123474393049075
3.122360457816176
3.121689803983793
3.121081484263835
3.1200939528760694
3.1189910086062396
3.1183283385489164
3.1172186131615325
3.116295286499017
3.1152057434705602
3.1142224072229014
3.1137680914296957
3.1207031346357663
3.119647917383371
3.118540481132969
3.117765036852022
3.1168441366491058
3.115747038176249
3.1146507175115974
3.114040042667055
3.112936946654775
3.111863623301859
3.1107765692401625
3.1096757990458097
3.109701798235044
3.109102449886935
3.1080034387699724
3.1149037607762438
3.114022688529057
3.1129231042463843
3.1118242962321783
3.1107262636647004
3.117613455358829
3.1166388688680273
3.115548282479611
3.114472121650166
3.11381227816173
3.1127239732902625
3.1117491681323166
3.1118833988827417
3.1109132275034113
3.110593965931915
3.109997885335729
3.1094022236296315
3.1083180097417853
3.1073576928138458
3.1142122231836966
3.1131718720007866
3.1140319678804254
3.1129581948375655
3.1120392577864897
3.1110711574434693
3.110008994840547
3.1092459953127616
3.108584947075229
3.1076194103123638
3.1065324500429297
3.1054482626865507
3.1043628211406973
3.105502579419132
3.104857119495334
3.103858780904051
3.102898860271081
3.102309832291148
3.101227757009567
3.100274454288514
3.0997485962540825
3.0986685444783846
3.097698749689084
3.096944287152105
3.0959150690830004
3.09526971813968
3.0941931025855447
3.0950592712080502
3.0939834772312658
3.0929594181517412
3.0919033364818307
3.0909509675729154
3.0918167583029876
3.0907439558191907
3.0896718975618827
3.0890309490738175
3.08801194748034
3.0947853025631664
3.0937133298224104
3.092650072590198
3.0916008354063713
3.0905523243382427
3.0894832989752756
3.0885237223519773
3.087578393089998
3.0868331629415513
3.08579404852468
3.0858887393196417
3.0848413601378413
3.083897343408603
3.084568714890814
3.0835565226966763
3.0826222858391352
3.0815600452168614
3.080519688276902
3.0796280598677566
3.081131478349001
3.0811665932934815
3.0809464679987006
3.0800694331923624
3.07913517919639
3.0785632236948737
3.0778209789882007
3.0768193348117947
3.0758692367303637
3.075906061119616
3.0748719265698368
3.074363255728594
3.0736292739808038
3.0725939316286786
3.0715413129470654
3.0706811971201846
3.074728932929375
3.0739246619454224
3.072873028465455
3.071941499002507
3.070919252950889
3.069995205206555
3.0689463513612503
3.0688041723668786
3.067877194557073
3.066830137494084
3.0662865899768073
3.0729610879735816
3.0738427850725096
3.072972950232618
3.0720615103648647
3.0714379119137805
3.070392138024807
3.0704907174845446
3.069447936230143
3.0685943835642333
3.067657897104129
3.0698611155351037
3.069661486517239
3.0762075173450687
3.0751807916313623
3.0758444109384593
3.0748006904053957
3.0738965378611938
3.073613769416284
3.0736819925184453
3.072640419494888
3.0717178044743294
3.0707397685691613
3.070179174426038
3.0691667946465704
3.069310254107394
3.0686920147444834
3.0676723420858405
3.0685480792730813
3.067869873334927
3.072208950559418
3.0720009643980526
3.0709641770324105
3.071061698764428
3.0700436342085142
3.0691973629557316
3.068341728270262
3.0674419827211064
3.066832386505163
3.06687155927301
3.0662625654185205
3.0652308485391737
3.064212372921762
3.0636693621156814
3.0626395572880796
3.061627793743844
3.060607101318399
3.0600544275670436
3.059449357540195
3.05953155573473
3.060587023944783
3.0595683919592864
3.0588984255195872
3.058347435655064
3.0577968149629795
3.0567727704837555
3.055749411672077
3.0547443082178627
3.0538257532882493
3.052854310344638
3.051833630200758
3.050821328333443
3.049802009480007
3.0488332083251675
3.0478699062843377
3.046860278960209
3.047707270545778
3.0470642748574406
3.0460554969977127
3.0450401451653804
3.0443986810040156
3.04341564808221
3.04240218965794
3.041389405972968
3.042051240869595
3.0410937200296653
3.0417275225762612
3.0412454282381387
3.040339194365144
3.0393291148985773
3.0384241194118613
3.0375327721502523
3.0365733326129836
3.035683190885987
3.03486206979397
3.0342727756122034
3.045608878019827
3.051975880014983
3.0513105997399403
3.0504026106749946
3.0495554832924867
3.048650397991727
3.049694801528581
3.0486863045704036
3.05014031198968
3.0491323343584873
3.053045444752081
3.052141000319995
3.053001626823399
3.052460947959689
3.058824760330421
3.0579196029900735
3.057326009589017
3.0563183213854606
3.056968695338987
3.056370608304284
3.0553844486863095
3.054727988532804
3.0558176966688646
3.0548297633115657
3.056913493270008
3.0560248583831493
3.0550205781142097
3.055669455476964
3.055122873161935
3.054576649732208
3.0609063509445202
3.0607580013622377
3.0597809970318535
3.059851518646201
3.059312316139199
3.060164107214884
3.0596251555485123
3.058624922134083
3.0576237355801927
3.056640383667529
3.06304511848364
3.0621557324146678
3.0612157232505846
3.0602228509368405
3.059589000347482
3.060981618924799
3.06028699172222
3.0596986313520707
3.0587003609992642
3.0578052818549057
3.0641887541192236
3.0631899963766815
3.0626528685413628
3.0624553118873084
3.0615604673391186
3.065744815342932
3.0650135993210825
3.0640336014977767
3.0646730062681313
3.0637022403122898
3.070063050346806
3.0706998730303643
3.069704438388522
3.068721071979633
3.0677553507130844
3.06859611104028
3.0676804507363613
3.066685742419002
3.0656991429703067
3.0650081641480305
3.0644735792778115
3.0638248049653307
3.062849950800719
3.062327765779631
3.0686602106035514
3.067713037435379
3.0683475315294313
3.067355822566429
3.0663814365977946
3.0654391981983413
3.0645096626805133
3.0639211109682156
3.065962908792019
3.0657661962216327
3.064837754268477
3.0639700874872715
3.0653889524218254
3.064427767771567
3.0634482504367595
3.0624693638278595
3.0615089929113073
3.06054084339315
3.06262800507782
3.076024888161784
3.0750887643134646
3.0741006252503817
3.0735865204444406
3.072711598915334
3.07371743220297
3.0750813826689165
3.0742083011112573
3.0733357795802547
3.0724623410099525
3.071477577439116
3.070891130428716
3.0699672920459666
3.068984273380566
3.0680270431157513
3.0690487843429
3.069676153020442
3.0759333447580492
3.0749499901081903
3.076347276384245
3.076971511526083
3.075988767510904
3.0750066510461815
3.0756307163571592
3.0747603273527546
3.0738271378868975
3.0729774988091587
3.0720225477116427
3.071069663470186
3.070150771477836
3.0692841887094695
3.068407112464862
3.067460240006962
3.066791687217828
3.067000573250501
3.066134532533908
3.065159918887203
3.064210899823718
3.064835420907109
3.063909532031588
3.062953253211782
3.0623802914740397
3.0621832362931674
3.061599172843877
3.0678053603973567
3.0676067730759518
3.066634781069274
3.0657629891539515
3.064851306034994
3.0710466410810473
3.0705224948875984
3.0698812333358023
3.0689221636345487
3.068728433560872
3.068156000686038
3.0675839295381384
3.0666739749487344
3.0661523679688907
3.065235983399301
3.064268726856733
3.063302080570658
3.0623360439637293
3.061496056856041
3.0608408301051373
3.0614612971625514
3.0606641532110572
3.059725819588713
3.059597686266791
3.058659674699715
3.0578644150509158
3.058682375511318
3.058221170034422
3.0572673061982054
3.056403943432703
3.055487987663602
3.0545451343834813
3.055362596261933
3.0544285624777587
3.054638443535307
3.0536805763532637
3.0527233097149087
3.0518651663099203
3.0511399097359444
3.0512099792664973
3.050254684971173
3.049316420684947
3.048362316673469
3.0474088095365675
3.046506253041182
3.0456630441089425
3.0448862753759256
3.043981659654749
3.043196696379144
3.043817054347911
3.043029891523467
3.0423316499618265
3.0414915842191084
3.040670838165438
3.0397229981286036
3.0403173312478042
3.0394212023583314
3.0385318085788717
3.03770204630938
3.0368544539216074
3.0366819269962924
3.035744553595421
3.037720830962753
3.0372713024960265
3.0432700299482183
3.042614568148739
3.041778067002981
3.040833708708351
3.0401788510530983
3.0392863796739444
3.038508229199842
3.0375820657953287
3.0366404718505686
3.0357968856195634
3.034856428096137
3.0339408940292447
3.03310966801834
3.0340916465456944
3.0332623131672602
3.032816388465849
3.0348314503497593
3.033904857270199
3.0329673094156657
3.0320815581279223
3.0311613662602115
3.031778544989473
3.030842810870649
3.0302956673984847
3.029368070475534
3.02843394526108
3.027524223300735
3.0265983380064028
3.026430671517787
3.025880855006073
3.0249492414423393
3.024018201355715
3.0231844688951126
3.0223749106221893
3.0214455210432773
3.0209516074708023
3.0200393606001845
3.019220204473255
3.01840155151348
3.017474808636135
3.0169828718224903
3.0167896833470182
3.0159607256847636
3.015086708409482
3.0211016771428074
3.0202827924359927
3.0242336486684125
3.0234217349625325
3.0229291822787663
3.0220109384039318
3.0210862104546035
3.0217008072915212
3.020938981127569
3.0200154290086063
3.0191164624734874
3.0186262786077096
3.017812307895687
3.016890838488696
3.0162648641252248
3.0153444293177407
3.0147482469117066
3.0139352955948095
3.013110676182617
3.012204801517218
3.011606092752716
3.0108593358248155
3.0100502087942496
3.009516723439239
3.0087129822242815
3.0079020876509146
3.006987275580461
3.006556932156297
3.0063975996285777
3.0083857883011405
3.0075286442887417
3.006710806165483
3.007730733368839
3.00762296873226
3.0067104617635914
3.005905783482027
3.0065195789601518
3.0124696835789937
3.0122356056124007
3.0135790842983354
3.012983585676931
3.012071389617083
3.011159745734027
3.010361614312919
3.0095566292144595
3.0086624482834843
3.007825957127999
3.0073445182378977
3.0065309361189128
3.0101212673057582
3.009257466002795
3.008472709445021
3.0076099268989878
3.006752048669468
3.00585225204538
3.0066521092739253
3.0059119288098715
3.0050512175785005
3.0045199300003085
3.01043122021004
3.0095250097283395
3.0086351437279637
3.0079785447058773
3.007177138382527
3.006288780941787
3.005430026078832
3.004904821989741
3.0044723609721684
3.0036763290822206
3.0031993156750456
3.002297995352214
3.001491541619554
3.000963552692248
3.0004879248413006
2.999644453550726
3.000621775673712
3.0008383447564766
2.999939621083294
2.9990526040823626
2.998301983963846
2.9978281487411707
2.996931400865388
2.99632898764032
2.9958561672164463
2.995690418918224
2.994802261172265
2.994858525582611
2.9940685053835137
2.993278956838267
2.9925058454943083
2.9927239312724847
2.9918758809953054
2.991300204973046
2.9904242586497993
2.9896268699268393
2.9888416626874945
2.987975002551524
2.9870871733190882
2.9866192142406547
2.986022916222802
2.9851590997093567
2.98449055587423
2.983603370810058
2.9827400702321354
2.982642003145269
2.9819137249296537
2.9810300678292587
2.9803027004155864
2.9794200457895874
2.97881308003807
2.9779313624346284
2.98375940374921
2.9895839903860715
2.990374922145699
2.989512428663458
2.9886424608876156
2.9987806051382155
2.997893129374635
2.9979750757626284
2.9977508927747727
2.9968755385303014
2.996361401752014
2.995894020921054
2.996494998542743
2.995900186545606
2.995433355864542
2.994652260092093
2.99386138828457
2.9972990616709705
2.9964702113724786
2.995679503086224
2.9952135629644134
2.994402230066056
3.000187653478855
2.999396781880185
2.998531903183286
2.999129805292514
2.998339942950385
2.9977874918486087
2.9969969585148113
2.9963629219742964
2.9959083040823375
2.995072024131635
2.9942847453299506
2.9934056247353147
2.9926192971977925
2.996334027728219
2.9955473024940353
2.9951010107233205
2.994387115117261
2.99367363797287
2.9927964994911904
2.9935774550212546
2.9927008584019217
2.9922389274333563
2.991369974408996
2.990549406160042
2.990042533218078
2.9908229239040174
2.9902311016005547
2.989770702292601
2.9889152051106618
2.988455459043101
2.987674709333715
2.986905886058208
2.9867510124236984
2.985879731498254
2.985421541045727
2.9849636177596444
2.985160915901377
2.98439989448036
2.983942668956125
2.9833998802339217
2.984178796914823
2.9833579484861636
2.9824899362811923
2.981676724461298
2.9808097059313585
2.9802687746787364
2.982131949276893
2.9812655541725124
2.9805010509266903
2.981484166479273
2.9806415286736474
2.9798933978885516
2.9791201151228157
2.9783748247733306
2.988307245450234
2.9878511403558377
2.9869853475014896
2.987759389602193
2.9869397375552307
2.986484556585985
2.9920864933984492
2.99137423725197
2.992320026705457
2.991556974692947
2.9906921128904917
2.9898429245025113
2.988979057722823
2.9881308547282406
2.989075942086955
2.988213044875036
2.98736579732687
2.986827032295013
2.9864245981217246
2.9865323241864914
2.985773360174747
2.9884897841573497
2.9877306935158305
2.9868928093662293
2.9860344344170304
2.9852638958992372
2.9847101677284282
2.983851505424709
2.983095058678094
2.9822524494865474
2.98302184478107
2.982797681411354
2.9837696875396533
2.9843574053980104
2.9835153938689394
2.9842833224812417
2.989922241102199
2.9891532397776155
2.989642649884782
2.9892418313938474
2.9884001169940437
2.9875588849520627
2.9868030906220295
2.987388256767424
2.9869380295738983
2.9860831532059606
2.985251254428534
2.9844207683140005
2.986298121975058
2.98721852911283
2.9873007392847875
2.9864622248708432
2.985708902578337
2.9911302767501518
2.9902997719032407
2.989488958997986
2.9887117195305355
2.987947450250465
2.9871836168239905
2.9865386525996445
2.98572936299969
2.9849781810953613
2.985895556233159
2.9851460660882876
2.9846496329519066
2.9842028757056998
2.9833688209161617
2.982546854200811
2.9832910919404627
2.982542311322744
2.9820967876962765
2.9813389157976116
2.980514507393835
2.9796914969709576
2.97884571454207
2.978000412125912
2.977155589313961
2.9766678965256093
2.9758239305781964
2.9764062376472893
2.9756672228707073
2.9812366980813723
2.9814469197397866
2.9806143854757066
2.979770735777015
2.9789379442166903
2.9780952460712258
2.978853414462928
2.9780639924343792
2.9835368901876897
2.9827687996918995
2.9828254117561137
2.98214119195569
2.9820000885463176
2.981158428910826
2.9824185587976695
2.9831267172614977
2.9829171531544927
2.9821648189428327
2.9816741232379393
2.9808557580034125
2.9804145999503926
2.9795752829692743
2.9787364385765467
2.9779211093785287
2.9781309034878602
2.9773152821158804
2.976478016850943
2.9756412223564674
2.974804898235513
2.9739706615714394
2.9734885211658253
2.9727279977466785
2.972246476921254
2.9735023883079963
2.9831156855445577
2.982367094245498
2.9816770718872774
2.980939029781003
2.9807805538924423
2.9800415575253014
2.9809901035915467
2.980155326189253
2.979343019806249
2.9787841389096443
2.9780520573259843
2.977225476734619
2.976407600563966
2.975581941867469
2.9747649822108486
2.9740216524321914
2.973542191305139
2.972799618144874
2.9719925472849846
2.9712605038385766
2.9718349856372654
2.9710060219034755
2.9705236377529114
2.9714703417886708
2.9707297947882827
2.969902062886698
2.975380060840356
2.974961879916801
2.9741400716103636
2.9736623122855583
2.9729223916934915
2.972240562756951
2.971435516968059
2.970781959201037
2.9699562832813036
2.969137464209315
2.96831270380259
2.967533873170054
2.9669959424886354
2.9668541600845573
2.9660455158366092
2.965244559223645
2.964507992131127
2.964617642976317
2.9638980768588317
2.9644706191679147
2.9642699382190654
2.9635224983651094
2.962799952315575
2.962053333072084
2.9621634507416084
2.9613440417649164
2.966785018168333
2.9675089631621794
2.972863763405542
2.9720640212565215
2.9716338225406447
2.970856652435397
2.9704270246102586
2.9696071441176803
2.9694058210629635
2.9748310648961924
2.9741053261909167
2.9732916843704045
2.972862095887883
2.9720880207983686
2.9712692637678457
2.9704509577188873
2.9697358928624036
2.9692267462353867
2.96852232472847
2.969089499679119
2.9682873574323647
2.9708838592806934
2.9700672337009024
2.969318552239061
2.9685460748542263
2.967752350836441
2.9669374819866787
2.966123060498348
2.9653090860031512
2.9646280956947497
2.9639685715594677
2.9635006752737603
2.963027329281199
2.9622377552797574
2.9618073685813826
2.9609961367630917
2.96023646303985
2.9595121682797507
2.9613156752181062
2.9605054657310426
2.959701997727066
2.9603193812793145
2.959764587119174
2.9605022788633693
2.959714873029281
2.9589064286498683
2.959643750400409
2.958842053073844
2.9580345088453854
2.9589644724211497
2.9585003661323235
2.9587089914412434
2.957940532276351
2.95722002182994
2.9564353013623847
2.955696859546176
2.9548919312075195
2.954756146293114
2.954152469111809
2.953690808798468
2.9590450590454
2.958240314672529
2.9594661079473346
2.9600289612124584
2.9612536022500113
2.961815664099533
2.961233616928457
2.960435841426493
2.9596702510174775
2.9588670840565503
2.9641037508539854
2.9634330502945234
2.9627241695538813
2.9619614932682583
2.9612439935964776
2.960693909161335
2.9602751796815467
2.959479823944615
2.95893132872899
2.9589920172752096
2.968265908433797
2.969185055067713
2.970060311215586
2.9692786233580253
2.9684970064073615
2.96803471346253
2.9672329752903357
2.9666969851744693
2.969917131100655
2.969137631685518
2.9698634387679372
2.969391566024995
2.968597545698596
2.9678192427199823
2.9677342904324138
2.9669345776082605
2.9676399546242367
2.9668406979706887
2.966380469139136
2.9657247891342986
2.9650680729612677
2.9642718914299984
2.9668129061390824
2.9668710837677117
2.9680807173418082
2.9674128911377067
2.9667581668926855
2.9663887953070316
2.9659721346933035
2.9652857955940832
2.9644899593633816
2.9637947206833726
2.9630106920294903
2.962216106164103
2.961421946350118
2.960728275337687
2.9599749213924973
2.9592648246076623
2.9584863659750624
2.9576942678851093
2.958895917906522
2.958213676288163
2.9574879945647203
2.9567110521458693
2.9560150561873932
2.955334314122146
2.954610177585518
2.9541200349243706
2.9533450296507477
2.9531939045774784
2.9538912113901516
2.9531028763991216
2.9525633298321754
2.9518688826593227
2.9512310517835347
2.9505935609935245
2.950799567340259
2.95009708616175
2.9552412320896244
2.955936322367324
2.9551592633991675
2.9583370537192013
2.958396883004271
2.9675155041419163
2.96771657166048
2.967011086718373
2.9761201464346665
2.9812663213209842
2.9804742739455
2.985595322185993
2.9848025459453704
2.9840101906106358
2.9832578554623552
2.9827634931225964
2.9822500923648505
2.981459254366345
2.986591735010375
2.987133376021594
2.9863418727423086
2.9875235195966505
2.9868312028274167
2.986132831018039
2.9853563269046086
2.985268285075801
2.9845708810000686
2.985465295211394
2.9846774293508935
2.9898720466618025
2.989180572917698
2.9900304280608903
2.989261428192438
2.988845659309837
2.988430109946181
2.9876413978559344
2.986892471722434
2.9862523004290376
2.9855580583053603
2.984770935168449
2.985310058082305
2.984615399537041
2.993638233662404
2.9928860727718907
2.9921808336017026
2.9927172964700195
2.992627804090907
2.991938697959594
2.9912215296081013
3.00348969600032
3.003030721531757
3.002613300756001
3.002196099329051
3.001696827083124
3.0068528716969465
3.0060700715110897
3.0052810767416642
3.004492496034044
3.003718101436574
3.0029784894971767
3.0035100114638364
3.002722721814698
3.0019418789743884
3.0011760039539865
3.0006678537440292
3.000298888019955
2.9995134694628813
2.9987978848400396
2.9980132700088413
3.006807651947226
3.009916258077932
3.0091293518666697
3.008586161326058
3.0078808039867
3.007338865035143
3.0065534539970034
3.005930486575331
3.005145853193296
3.00436162932764
3.003668561220994
3.002975854652223
3.002214158679177
3.0015698195479175
3.001064082952345
3.000282148589929
2.9995432742600125
3.004656912656434
3.003874653632051
3.0031316387174902
3.002350183698308
3.0019831799443555
3.001202430092614
3.0005140483290553
2.999824827333599
2.999412904215732
2.99863363352095
2.9979032527588627
2.998430985819777
2.9977010368877064
2.997060712001716
2.9963733147169607
2.9955960453746213
2.996123692476531
2.9966510659735137
2.996196044042982
2.9963845211950675
2.9959747699382246
2.995237457475638
2.9944618910702845
2.99376811054047
2.9930519723411173
2.9926436134012575
2.993795815970963
2.993021625172936
2.992296094168363
2.9918477237169325
2.991485899435224
2.9909669058100117
2.991493568094239
2.9908113030053447
2.9900407674626996
2.9892691440388384
2.9885879809157134
2.9878186150735373
2.9871378551358063
2.986641314957204
2.985952589799843
2.9860034073513018
2.9852342153349825
2.98610496393109
2.9857003912497952
2.985255565104708
2.9844873572907336
2.9840430720991447
2.9833653554856436
2.9829559857121097
2.9821891589805642
2.9817405713001297
2.982245503830023
2.981492936346501
2.980861260544879
2.980137995419204
2.985183112647412
2.9844305638092883
2.98366493257178
2.982909261349774
2.9822336004049546
2.981831783196387
2.982699163829607
2.9843816714794156
2.9894153633454605
2.9900989903149315
2.9907671756693195
2.9900016862463175
2.9892365885783936
2.988471882364892
2.98899406430555
2.989494689187508
2.9887514318022403
2.993772429319418
2.993022969686604
2.9923476332649233
2.991663782414855
2.9909000183652212
2.9901366441900388
2.989373659590858
2.9891824960026514
2.9884619045974072
2.9877208056411155
2.987117407074546
2.9863799494911287
2.98570770786745
2.9849472117625426
2.984200472032142
2.9834421881342807
2.9827628665553196
2.9821051398560376
2.981407974902103
2.9814592891269527
2.9807428600160737
2.9800267951294503
2.979534664998454
2.9787981258479586
2.9794788930700267
2.979126457534332
2.97838347043937
2.9789517674388266
2.9782166545310824
2.977648067399588
2.9825589292246573
2.982746802055468
2.98207920613069
2.981726826137627
2.9810091885713117
2.98031633300026
2.9795680016653994
2.9788136806523196
2.9780655694811076
2.977312010379518
2.9769614603524817
2.9774596840543763
2.978137691385622
2.977426267195696
2.9790471987852185
2.978651973285218
2.97790541467696
2.978761082757603
2.978048823173832
2.97761457329862
2.9769871739079616
2.976328790552543
2.9756710589763857
2.9806282560660335
2.979876900317088
2.984830538879639
2.986484531316563
2.9863575460230227
2.9856055043342735
2.9854722083715997
2.9847998991584173
2.984256693344415
2.9837728699001365
2.992232417825326
2.9930404766314807
2.992367109921517
2.991649672430304
2.9908980016583366
2.9902343952471706
2.989571122139074
2.988820539381821
2.9880703334231407
2.993000783707481
2.993847083313681
2.9937187928277633
2.993283444789839
2.9928877218580245
2.9921376246846267
2.9914252903642073
2.990675935331551
2.990059820459484
2.989311182547501
2.9886514516300786
2.987916679067228
2.987182274166406
2.9864351050132876
2.986036228094358
2.9865472698549187
2.9859002690222574
2.985294097815219
2.984813399440131
2.984067941548163
2.983401354722407
2.988233550151495
2.989036557074318
2.9889101390001875
2.99381086351441
2.993151329852388
2.9924050941680567
2.9953716226829115
2.9946452695670294
2.995309029758749
2.9945630001124828
2.9938173419949248
2.9931092001004505
2.99361619215377
2.992970330184679
2.9922461763209562
2.9915077481356476
2.9907639620222373
2.9900400825701063
2.9893823446071335
2.988871526260007
2.9881698054626353
2.9875204798091732
2.9871300190817585
2.9864902149047956
2.986304984676239
2.9858273745342547
2.994321785835068
2.9935923483207225
2.99311328688146
2.9923714992019357
2.991728666060007
2.990987588857614
2.9902815495276873
2.9895411975718744
2.988886187998111
3.000432382536893
2.999952577024721
2.999210565504309
3.0039736738954805
3.0032715156562086
3.0025491343049953
3.0033542786696232
3.0026985787190643
3.001969954790134
3.001313493695017
3.0006071711279763
2.999866646159781
2.9991356903719235
2.9984326996618886
2.9982952963725427
2.997654172517021
2.9987508953603452
2.998273396002774
2.9976108954429317
2.9969585481481937
2.996229748416557
2.9955122796941556
2.9948209568833732
2.9940991514925344
2.9947547184120022
2.9942791413790277
2.995378828823834
2.9947294451804276
2.994218445903045
2.993791746240068
2.993056351559095
2.992411795257408
2.991742228066229
3.000147616262436
2.999495629735639
2.998836869204398
2.9981880708963877
2.99745850698572
2.996809235686828
2.9973076165776744
2.996573162371211
2.996447189748376
2.9957498505767237
2.995101792552294
2.9943685974990375
2.993635761327354
2.993206972655138
2.9924747791686768
2.991782988710587
2.9911368512754026
2.9904812772769493
2.989878854552823
2.989148368636734
2.9902372573468576
2.9895526249761954
2.991154181103162
2.992241782901253
2.991601514796858
2.992098856039976
2.9936982286411937
2.993223599138092
2.992577592048972
2.9918482287557597
2.992498114343083
2.9919964920247106
2.9913539420187245
2.99153221702041
2.991142682962278
2.991964101392811
2.9912759698829925
2.990548342549039
2.9898975252732236
2.989210398132637
2.9885686554201123
2.988186195156288
2.987739682463228
2.9870903378001077
2.987739169354583
2.987090140108417
2.986423746799153
2.994734562133444
2.994013623725162
2.9932874501564677
3.001590555464241
3.0008717905687563
3.0002290879725946
2.9995148333572583
2.999026206114739
3.00731786693656
3.0081311921537717
3.0077882864557206
3.0072862414922574
3.0065713162682037
3.0066568139156313
3.006018482292684
3.005291688655766
3.0057003022875795
3.0049739368206176
3.0051475428696923
3.00442166182069
3.003732164039978
3.0030259508004944
3.00230110746214
3.0016710421668122
3.0009857254225727
3.001758734724184
3.0010404486640123
3.0004022243917805
2.9998815211918024
2.999158658174648
3.000736679823132
3.0054657689456503
3.00507710064256
3.004429366074374
3.0037076638468707
3.0038660338849357
3.003271052700736
3.002637371132287
3.001960292586568
3.0013142414836373
3.000611834053841
2.9999007153765116
2.999224944774568
2.9985101081607723
2.9978491490457424
2.998487922336689
2.997803557931607
2.997338887812702
2.996619929096508
2.9959013152046383
2.9954515681132228
2.998548506264455
2.9978878307791144
2.997184312814988
2.9966625244718466
2.9962837127250337
2.9955663836101847
2.9948619637697993
2.999491376136365
2.9987737944674326
2.999808239167175
2.9991101780312306
2.998527078083926
2.9978104129122998
2.997169212743001
2.9964532143644194
2.995959884803665
2.9955823262518453
2.995120515837924
2.9951653976973924
2.9945257466133315
2.993846408755446
2.9931673949318363
2.9924892938247685
2.9918154681029967
2.991324301962716
2.99061157279856
2.9899175957459403
2.989427817441982
2.9887909031293525
2.9894124789640166
2.9889915410063104
2.9882858628959577
2.9875750432330426
2.98713091271073
2.9867196953795068
2.9860938257508085
2.9853842026933584
2.984772174845272
2.984399246696801
2.9837734289889193
2.9836843889592797
2.982976179989672
2.9823037156260983
2.9818618894057622
2.9811546166615956
2.980460129033855
2.9797589830675584
2.9793880386937057
2.9840459834040907
2.984679703540486
2.9843078572511073
2.9836011776732594
2.9864209021803836
2.985719507042162
2.985012995090661
2.9860394379789983
2.98533318456415
2.9849207568681027
2.9848422049766072
2.9842621262827262
2.98356936592455
2.9828645302604997
2.9822411098517385
2.981546426776053
2.9809167859067474
2.9809931331315167
2.9803283739203104
2.979875609147585
2.979185190440352
2.978502022934476
2.9780963295810228
2.9774330364550408
2.976805551692539
2.976229279301367
2.9756023736077952
2.975026655895895
2.974618499069644
2.974164010067665
2.9734966028493863
2.9736730396339293
2.973535153601621
2.9741445516903227
2.9734638869922527
2.9728274124302296
2.972128909748738
2.971432065119065
2.9708172821463847
2.970125149993543
2.9694279375170187
2.968731052293476
2.9680468123212056
2.9726604336921176
2.972709804018881
2.9721441049085495
2.971677700190155
2.9710630770775737
2.9703669517080615
2.970913900773411
2.970218136393839
2.974822607613723
2.9742090457129344
2.974941305684312
2.9743762756873
2.9736927959246784
2.974154265798794
2.974634988035067
2.974013144350252
2.9733996990907188
2.9727233433026368
2.972552189144851
2.9719887727294636
2.971313984736302
2.9709506398915417
2.9703398430484973
2.9702259870225785
2.969656895178432
2.968964344596534
2.968306330397831
2.9687675498960235
2.9681104638559384
2.968590914183637
2.9679818052279563
2.9672906124461145
2.9666729400577445
2.966503791885902
2.965894663909854
2.96542118500794
2.9660259498462382
2.965700186158946
2.965097450798056
2.9649852368197114
2.9643083869599995
2.963654321663747
2.963038928721293
2.962575194372718
2.9622103815359035
2.9620894558116295
2.962569407961671
2.961964098625124
2.961277027389071
2.9609183696066945
2.9615439342506833
2.9613680857073175
2.9610042289797405
2.960439901653784
2.961064997502169
2.960706887190052
2.9600213796912813
2.959677322048843
2.9590139701691145
2.9585447125044495
2.9580876032894903
2.9574121211513504
2.9570554350354272
2.957680012761755
2.9575606650262807
2.9568773099742875
2.9562063982118727
2.955523671561015
2.9548601638552796
2.9541780631711028
2.9537865036867763
2.9531911065698595
2.952521973740312
2.951954332784218
2.9525569038914505
2.953035844962554
2.952484327851121
2.9519470246025357
2.951389222765762
2.952872424825681
2.9521925094619172
2.9515129071346933
2.9508336176278727
2.9506700600522158
2.95001011106164
2.9494119212658134
2.9490228982481814
2.9487108441919188
2.9480331354251543
2.947367601903605
2.946776278172171
2.9464244105542585
2.9458042477490936
2.9502568124864443
2.9495796821645515
2.948902862595445
2.948244824904702
2.947779146936277
2.9471032058340216
2.946461781750128
2.946394439204653
2.950820384772984
2.9552443024166557
2.9630958941337875
2.96274133694937
2.963214656989065
2.967649988091528
2.967004471262756
2.9714186136622387
2.9711030073355786
2.9705034138920547
2.970037108206091
2.969870245414232
2.969514869368612
2.9695516455439854
2.9688733559949805
2.973364573478544
2.972703667622978
2.9720251230743306
2.972113665627425
2.9714495748637666
2.971027256575
2.970491238552746
2.9700006381746444
2.969341553672234
2.9692305717584433
2.968571963044463
2.967895750752198
2.9675420383675544
2.9675997512582257
2.9670495881756587
2.966696309860139
2.9744934878873415
2.974611490497203
2.9745382666548887
2.973904371573677
2.9733076851693196
2.9737751614386765
2.9731180600154956
2.9725140776539285
2.972582748524503
2.9719130036776975
2.976377022227718
2.9762014789449083
2.975841852175512
2.9752459445136767
2.974604414802142
2.9740145578824526
2.9736610621018813
2.973307726564184
2.9726677772384025
2.972073115661446
2.9728180523006977
2.9724296312783434
2.971756679131801
2.9722226018550257
2.971768647616941
2.979520576370741
2.979688866078402
2.979237209070297
2.979843074200313
2.9792960940972963
2.9786346713168177
2.9779801835460775
2.9857184517990407
2.987847188503649
2.987172578616879
2.986498273294392
2.9869407106007224
2.9863037076416608
2.9856300546509904
2.985096666778717
2.9847373048033923
2.9848219038308788
2.984228905017179
2.9840855148046317
2.9834317158145924
2.9827597717344543
2.9832208038215073
2.9826199859242934
2.9820194384830314
2.981428004353635
2.980757266894838
2.980086831162293
2.979416696952452
2.978780409779551
2.9788263515860764
2.9782264318719234
2.977562491186981
2.981660336549863
2.984564944050088
2.9839827136009576
2.983312908278039
2.9826607500638613
2.982485805609768
2.9818219520067135
2.981165006130614
2.980504947348516
2.9798368225004217
2.9791689971255897
2.9790033783482417
2.978336038881766
2.9776807565193018
2.9770191680031073
2.9766694311555093
2.976281003900994
2.975632316253198
2.975560059863844
2.974899685536698
2.974312516751651
2.9786243674967103
2.977958604339022
2.977334852181513
2.976706257173438
2.9762915374816217
2.9789529546228195
2.9783211748499387
2.9784875159658077
2.9779050423159803
2.9775212060320153
2.976898664540481
2.9763048842193074
2.9758238169051445
2.9802063605742513
2.980961017283288
2.981956137098484
2.982710067790603
2.982136938374636
2.9825929763020382
2.982111258805132
2.981530627632233
2.9809371378851846
2.9806018220290045
2.9806468784536
2.9800539811500517
2.984423892385127
2.984250189212374
2.99186153222353
2.9912142839217917
2.9908641129724045
2.990254464134094
2.9907073834960403
2.990055173264516
2.989409044048545
2.9887457626986342
2.9883617354259826
2.988051960757115
2.9877364818510697
2.987387780496144
2.986767053527835
2.9863534127441835
2.986241759997887
2.9855803553998808
2.9861723390853836
2.98558954382932
2.9849612020636114
2.985124638260088
2.9852880021396633
2.984627686279867
2.9842805206415437
2.988542501711356
2.9879904876278913
2.988580761261373
2.987920447350356
2.9872604251618537
2.986677788336245
2.986295998322831
2.9858500607567025
2.9901868660217126
2.9902684705505544
2.9898862253149563
2.9894434761642996
2.98878428245401
2.98819354156802
2.9875349139414897
2.9868938963152574
2.991222827978664
2.991101691312009
2.990659356999066
2.990012470370594
2.990755666175932
2.9903742390525627
2.9897162909251582
2.990165144198236
2.989540346795046
2.9889158241488487
2.9888044671674927
2.999059028453657
2.998476469136606
2.9989228063073448
2.9987884902133297
2.998162759616421
2.9986088716934183
3.0011657121886968
3.000525094696011
2.99986679607936
2.9992087862535035
2.9990896952785784
2.9992350151309717
3.0034748093502874
3.004211797341668
3.003825505637163
3.0031674934782067
3.0030534298388027
3.0024367480498046
3.0018115958384013
3.001358876841156
3.0007102868982964
3.000130188581059
2.9995427558417362
3.0037722842667978
3.0033869331897787
3.0028109848089914
3.002187383490609
3.001840553096528
3.001706333148333
3.001050795621985
3.0036475350761647
3.003127330032269
3.0025520415606404
3.0018968916497606
3.001247050801494
3.0006039217370835
3.0002530107873397
2.999667472242236
2.9990821889449726
2.998437572189702
2.9980582940296574
2.997482303586054
2.9982159422425076
2.9975956494947713
2.99694314717664
2.9963265640316705
2.995989960827059
2.995569049045791
2.9951874934583476
2.9961555019937736
2.995581052138437
2.994941391029622
2.9943589152176635
2.9942846782723285
2.9937111338520794
2.9933305617183397
2.9937727833224694
2.9934300379103704
2.99278838324971
2.9921795482130937
2.9926216357883924
2.991972617866946
2.991377137115904
2.9912611121437553
2.990687215613071
2.990048049563969
2.990605947565548
2.9899582096518453
2.9893979291480735
2.988827305255087
2.9882201083873943
2.9875904561081716
2.986978911902457
2.987088419592039
2.991337733237568
2.990996848250875
2.9914376624363674
2.992400623552738
2.99248005699422
2.993896571676449
2.9933021123101993
2.992961244799396
2.9923473091575765
2.991718396922943
2.9911406388969337
2.9905300439667064
2.9899379571138365
2.989293157036822
2.9887824401484986
2.9881494843067937
2.9877729814993956
2.987137241326259
2.9864937391200277
2.9858505141062177
2.9854052165972735
2.984974012368994
2.984733311332077
2.984224564811237
2.9841165889831713
2.9834913317917144
2.982925782294006
2.98258861155384
2.9830287694770523
2.982398954630932
2.9817581297588585
2.9811175802143346
2.9804773058199587
2.9798693466286488
2.979229615124435
2.97865763789526
2.9783220342540337
2.9779528492686937
2.9773140777437543
2.976686839101836
2.976566515392637
2.980717557135028
2.980078740684721
2.9794401979933376
2.979483843089528
2.9789130364631218
2.9782751535859346
2.9776422763073818
2.978216192489493
2.979176708600539
2.9785393152097384
2.979229655952988
2.9788579593751496
2.9782871502377173
2.97796551817575
2.9773962559800293
2.9767999464594106
2.9762385879745454
2.9756029112150464
2.974975471523985
2.9750576754350027
2.977601765044465
2.977444362276385
2.9768265742319526
2.9762575377663745
2.9766955726848163
2.9763625341127686
2.976236978601395
2.975916743176364
2.9758478596290945
2.975326914037177
2.9746931915847727
2.975252249888216
2.9754115594739208
2.974779449012304
2.9742121802688675
2.973897060594098
2.9744682330294387
2.973866844942099
2.9732345109329685
2.9726024457733313
2.9720458216971726
2.9714309791779208
2.971100261882532
2.970469187060552
2.970359967428684
2.969927478793864
2.9692970547907236
2.9687336190202664
2.9681037158547623
2.9686745421091696
2.968357472718342
2.9690779972181938
2.96865683622159
2.968059242859078
2.967534379868033
2.9684834316409177
2.9681917782458456
2.967641213085499
2.9675384630755213
2.970223662584796
2.970717857050214
2.9703886202353034
2.9709449228298284
2.9723363317972993
2.971944635849977
2.9713274171723087
2.972011110867665
2.9713830442761884
2.971950886159741
2.971389508216825
2.971824315769543
2.9712021318827047
2.9708735573709673
2.9702465262275797
2.969619759710123
2.968993257651112
2.968414817838961
2.9677936899657755
2.9673916795952024
2.966844871778882
2.966484641208978
2.9658595917691954
2.9655328348865355
2.9649744639660445
2.9643513194845257
2.963740172648532
2.9631512545719887
2.9626062596528806
2.961993992459703
2.9613709394532957
2.96090311090287
2.9602968015662423
2.9599719009709546
2.9596140991459468
2.959384442263347
2.95883605916178
2.958234189342537
2.957685064674377
2.957068734697638
2.956478825527122
2.955874862903947
2.960004120112007
2.961386440733136
2.9627681815217892
2.9621547478158656
2.9615996603853794
2.9612754400981016
2.9606548878264967
2.9600658571254836
2.959462281731469
2.9588424990546667
2.9589543898548727
2.9583662083522637
2.957858080064866
2.95723915182045
2.9566252200491343
2.9567856266908183
2.9562330549797573
2.9556149840922434
2.955061800279432
2.9544442325050793
2.954294957152241
2.953693954634746
2.9531499669413814
2.952611271061663
2.952199966323704
2.951686301289639
2.9513819322177617
2.9508306703131897
2.950215144516295
2.9496777347674845
2.9502303522090583
2.950127355250206
2.949512489190337
2.9491565116885226
2.9488736848639006
2.948554141224017
2.9479687870364204
2.9483849788312586
2.9478878135772253
2.9472743093496336
2.946661060429669
2.9460983162327707
2.9455509554565986
2.9496454374198056
2.9490485458374103
2.9490862585048685
2.948731331281152
2.9481347313589867
2.947538379297197
2.9469987204185903
2.946496961807865
2.9459872532395264
2.9453921120342255
2.946068702650093
2.94854755094742
2.9479519791479913
2.9473406245276785
2.946729523423692
2.9461349685735003
2.94668499883588
2.947393591047895
2.946899000102672
2.9464887473735204
2.9459094809838984
2.9466176469327676
2.946024654622912
2.945486011796948
2.945917362357375
2.946591744841352
2.945982315318117
2.94652807870637
2.9459828348661583
2.945404750640657
2.9459655222729135
2.9453947810031287
2.9450177125081707
2.9444403051639703
2.944091990175827
2.9435572243164687
2.9429785748944455
2.9424433091709443
2.943127964642119
2.9425256334702032
2.94191880203414
2.9413770430449366
2.9408436085210035
2.943307185167179
2.9427018790525348
2.9421064522728537
2.941584774113806
2.940987441149411
2.9408734601300797
2.940272832913749
2.940702948253824
2.9400978653426604
2.939503652914004
2.9389708633677047
2.9383665099102982
2.9377930816294553
2.937193951796272
2.9368487723605528
2.9365003704056774
2.93666204439983
2.9360696924273673
2.9366095765202673
2.9364665674497075
2.935863844426832
2.9352774978398575
2.934876838028285
2.934274812010228
2.9341821290947134
2.9348858750214974
2.934284217400542
2.9367355052214816
2.936205248125905
2.9358935372923987
2.935835518594846
2.9352342825681013
2.9346332927477556
2.9355570236495234
2.9359857273430743
2.9353849526904563
2.9348681716015466
2.934339272584816
2.933739203203919
2.9331769129919607
2.9338787065530867
2.933295162351073
2.9327659444019956
2.9331422462030403
2.932553879790515
2.9322439330455676
2.9318326723166015
2.931264674496551
2.930738638066541
2.930397240837306
2.9298154782272
2.93383467040307
2.933236417003722
2.9333849709537816
2.932787053104015
2.9324776904825924
2.932905099932441
2.9323796937534863
2.9317984752672026
2.931201489220518
2.9306384983617577
2.930041991441676
2.9295097052619763
2.9289846943105102
2.9284598969517828
2.9281200740761744
2.9277244542108147
2.928390881906625
2.9277956805078635
2.927219687451419
2.9266249658570564
2.9260607949015482
2.925466550223461
2.9261652069673794
2.9256408743065188
2.925217566771178
2.9292173023940977
2.9361773503626547
2.9366021020705606
2.936017210200435
2.9354219106849846
2.934897616942459
2.934302785645957
2.933857505685781
2.933273762327757
2.9333754709521473
2.933235057206273
2.935656778696161
2.935062516190352
2.935594846226511
2.935000836747307
2.9348900499363646
2.9344037310045747
2.9340646303142974
2.933487301623595
2.940421161829334
2.9401286655777223
2.9405509881893126
2.9401649996176986
2.9405871442896276
2.9400568132234137
2.9395266963025923
2.9389820905314252
2.9386744745030198
2.9392114713775257
2.938648630925743
2.9399820068616256
2.9398408554978346
2.939258555174074
2.9387294540148767
2.9384223228612627
2.9378302571101322
2.9373453052555907
2.939703860917812
2.939365126917946
2.9388860928876537
2.938294529664448
2.937755704780719
2.9371946294582054
2.9368014021290523
2.9364952764789423
2.9359347930836903
2.9364703974647663
2.936555532779996
2.935966545858376
2.936078514195724
2.9357729027364203
2.9352464144459325
2.934667549762405
2.9340783773974657
2.933738573720345
2.9331685547109174
2.9328993771825855
2.9323156514184956
2.934216864601084
2.933698489628998
2.9331208636869066
2.933206431481464
2.9326885706492645
2.9321009752634404
2.931513615292434
2.9309787384783186
2.9303964492722145
2.929847154227212
2.9292653246213205
2.9289622386387633
2.928376211780292
2.927861170763222
2.9277720691122613
2.9371140579645116
2.9365373658878453
2.940474878850194
2.939950081253381
2.939432425069076
2.9388498429712184
2.93938133511054
2.938843442550426
2.9384658021419354
2.937949878063154
2.9376459057605633
2.9380634152107983
2.937481919704711
2.9378992953231062
2.9375955755572956
2.938012762099317
2.937489815107549
2.937186358522191
2.9368783569178256
2.9363676909899477
2.9363111840321405
2.9357264944295856
2.9354236909606133
2.939344967040541
2.9388225874857863
2.9382378635328443
2.937654349398042
2.9381809284973883
2.9378779982411314
2.9384043235020996
2.93783052642918
2.938246339772564
2.9376706770583256
2.9370975403108925
2.940877930323199
2.941292808269985
2.9407133666334277
2.940140080989094
2.9396258799170196
2.9463082826036344
2.9467762421809165
2.9464723882395445
2.9459504598866113
2.9454356165913933
2.9458488510123537
2.945450018203478
2.944876644165721
2.9445735276890206
2.9439903283371316
2.9434443238561707
2.9429306902301464
2.9427176550568728
2.942135284652151
2.941719350612387
2.9440838210664233
2.947978566101125
2.9474058258763955
2.947513739505293
2.947176452041066
2.9475881174201763
2.947016078726847
2.94755182795648
2.947963175268821
2.9475905637615276
2.947743759972817
2.9478968957039595
2.947943329217144
2.951828090737922
2.9513134871531572
2.9508098546977775
2.954691752718251
2.9541195540861063
2.953537232076627
2.953028717722448
2.952457185027425
2.9520845690536874
2.9527254588943115
2.9521485193480923
2.9560240393711616
2.955446677639631
2.954865011298824
2.95438023478895
2.9538265500633596
2.9534507963614707
2.957263525063002
2.9566820733278343
2.956195817644436
2.955644130445978
2.9555511276527997
2.954970469278015
2.9550648394944097
2.9545578227150453
2.9540580781965655
2.954727943319421
2.954330721415626
2.953803039685675
2.953295804066959
2.952784973363691
2.9531760604404274
2.9526014465628765
2.9522659388215353
2.951691803287308
2.951386029135422
2.9508089073841806
2.950299264283578
2.9497687610406587
2.9496586402004823
2.949081181578673
2.9485039490123044
2.9489113265702938
2.9484026530332628
2.947873143458323
2.947364871941669
2.947031241043358
2.9474385083022625
2.946866887492038
2.9465098695732217
2.946002360977918
2.94650271865216
2.9459272298399233
2.9454478905621024
2.944976410937074
2.9444015570602566
2.9440090779307413
2.943465369012402
2.9429601448216944
2.9424340389604184
2.941929212932432
2.9423899973541032
2.9418266660272274
2.9415290472401985
2.940955873224758
2.9404509297230206
2.9442872101645468
2.9437750583620605
2.943280277946342
2.9433614027882316
2.9432962753887297
2.9468529739237264
2.9463408211475537
2.9460429032033084
2.9454849983030162
2.9449412935302353
2.944586523876927
2.9440142038528494
2.9440950441923133
2.943570762154207
2.943179797037916
2.9428829558790004
2.9424145376839106
2.942117960345937
2.9415468970772367
2.9412200979156817
2.940653719430534
2.9444016471085113
2.9440713086311785
2.9438090469373397
2.9435126017304465
2.9429867075137484
2.946803166430222
2.9549193372336138
2.954423982255145
2.9540953219482167
2.953584146964183
2.953028152317727
2.9524684108729335
2.951897002239128
2.9515995656422906
2.951029659866542
2.950463314950358
2.949924797656999
2.9503109177614046
2.9498080702765885
2.9494278332271024
2.948893966534592
2.9483839761283073
2.947861903773262
2.947599973655404
2.9473039985050136
2.9467350208991245
2.9467806569705606
2.9462271672502074
2.9456947421165465
2.9453994199575315
2.952012707193685
2.951479474450201
2.9510869535153756
2.9512358437274853
2.9512805420630572
2.9507724702253566
2.954492456437874
2.9539245181008864
2.9535448795601846
2.952977342350181
2.952413347951883
2.951872083022449
2.9523816383238795
2.952051579235016
2.951512467823717
2.9511867059679013
2.9511293053814516
2.950593475756434
2.950042116602535
2.949535649574824
2.9490369272919947
2.9484704584239014
2.948870253471321
2.9483083823176077
2.9477574682350163
2.9472034656208668
2.946638978546526
2.947022765768149
2.9466986775371526
2.9461938231119245
2.9459001607622928
2.9453956530060874
2.944859677483543
2.9444026332943847
2.943870230105593
2.95281720100389
2.9522516355564656
2.9523134165379354
2.958877264962763
2.958489527832683
2.957982483640486
2.9576307851546977
2.961395522849621
2.9608290738207668
2.9603567849919847
2.959790751189883
2.9592249338029224
2.9587269332741846
2.9581715679688543
2.9576664506850228
2.957129974066342
2.9579874852912877
2.957896663338007
2.95733196370774
2.9570043906010928
2.9565066952744146
2.957022335797951
2.956462626547168
2.95589873895866
2.955436235242453
2.9548877434771255
2.9586393689008847
2.958153514054534
2.960427897435195
2.960942005033156
2.9603895184467657
2.960003487020176
2.9600796513582783
2.9595317343863883
2.9589784356722837
2.958684575773922
2.9591843112163
2.9629272692542115
2.9623680676596273
2.961804772723773
2.9655450978081443
2.9659217168691283
2.9660656939989405
2.9657149321716387
2.9651664675048317
2.9653105060435663
2.964782848845207
2.9642210258857213
2.9636583415603823
2.9630958708180097
2.962545265121178
2.9662776440723064
2.966788399200352
2.9662257615369345
2.9656916291118973
2.965157699201524
2.9645956905398103
2.964043843770801
2.967699997059098
2.967142188088864
2.9665948687172374
2.966241691627741
2.9657386514785506
2.966586904383416
2.966125879089469
2.9657994932008958
2.965305336309909
2.9650120583325066
2.9645182372487535
2.964908799743193
2.964804941191143
2.9642881427403007
2.9637379182784223
2.9674545585199184
2.9669249569025253
2.966364631131628
2.9658704310273367
2.965356117127943
2.9648273114425736
2.9645347878264836
2.964242374596664
2.963859257472127
2.9633354567256185
2.9628047902906127
2.9622610105273792
2.962635124941539
2.9620767692828616
2.9615686079593835
2.9610458308477643
2.9604924273089335
2.9599348957783667
2.9593921281282296
2.958844896984094
2.9583616418790006
2.9578148106122715
2.9572859162822143
2.956729617200897
2.956265916085779
2.9557691356774134
2.956277353301676
2.956667189000367
2.9561213955595624
2.955580710766353
2.9554918083063106
2.955041866775535
2.9555320570775208
2.9549916447322007
2.9545365175699017
2.9544300695805417
2.9540823564241343
2.9535281195842797
2.9539176666018663
2.953422630975046
2.9530433809680163
2.9527255158455223
2.9522374849857216
2.9516995603817175
2.9523393676617697
2.951878313225737
2.951439736203282
2.950887032132832
2.9503345350288943
2.9498410968352156
2.9534703940739977
2.9531824588710984
2.9537910088862587
2.953284429085506
2.952801006355377
2.9525464788211866
2.952258985493642
2.9526473862945473
2.952514208385283
2.9519772283250654
2.951690056167669
2.9512039506059655
2.950887675511097
2.9503377826144805
2.9498519685009725
2.949398794816077
2.9488526568220697
2.9483303356830897
2.9477901696608546
2.947305516678599
2.9467635868599023
2.9463058066960803
2.945756635063891
2.9481737280381717
2.9476591936561047
2.9471751067867213
2.946717676293395
2.9462274844922973
2.945942345260365
2.9454037298369133
2.9460404220543306
2.9455507211392473
2.947311877205976
2.9470268014605474
2.9465060119208224
2.9459622408857804
2.9495679694603787
2.9496113909357597
2.9532698751070257
2.9528124170826873
2.9533151416344334
2.9569161559550152
2.9566005820760237
2.9602543722977916
2.9597048541295536
2.9591624632579583
2.9588868146962763
2.9586331414010645
2.9582361992453974
2.9577135294707997
2.957169363498933
2.9566794151008793
2.9561960789495734
2.9556482294167807
2.955158835211663
2.9556597281060535
2.955116308907207
2.9547419056087842
2.954243133488215
2.953710803572001
2.953646954973181
2.95328219083944
2.9528048648834977
2.9564458396988202
2.956829371681554
2.956464288879142
2.9559219635240512
2.955440107500998
2.959007984195121
2.9612132889829206
2.9617116753472557
2.961436828780763
2.9609174888958343
2.9615462617032797
2.9637035494836894
2.9633856227410718
2.963127615077619
2.9626084423353336
2.9620661840805576
2.9615778627084284
2.9610661698883614
2.9605347411929728
2.9599958966025173
2.9604824493279045
2.9599671114150086
2.9594850435093623
2.963109362844969
2.964322331014064
2.9637833843204455
2.9632377688225957
2.9627375622378795
2.962256580146707
2.9619429268325286
2.9614558857687987
2.9609122589019656
2.9603822266598177
2.959902966490813
2.9595506855649254
2.95901639951547
2.9586531957625706
2.95814392045552
2.9576679857811214
2.9571815791030356
2.9568099589998997
2.9572411105608842
2.956794731408827
2.9562794839543365
2.9563535645243877
2.955845458513557
2.958222573714683
2.9579106955272394
2.9576601779361096
2.9571292418537225
2.956596868512195
2.9561198828605426
2.955578270569802
2.955267219561745
2.9547898960561123
2.9547345685263164
2.9541936065035177
2.953683190392313
2.953336809592888
2.952796400295616
2.952426942208739
2.9518868970391376
2.9516057810502465
2.9512930311283103
2.9510078452553827
2.9546058907445554
2.954100054086796
2.95379006884351
2.9532504652503713
2.953001759732244
2.9536250886683817
2.9531306556403356
2.9530447159288205
2.9525738801345223
2.9523075618550916
2.951773119031034
2.9512346708152313
2.9506964190058538
2.9502220179226666
2.950351766605278
2.949858000279965
2.9495782274841753
2.9492985566464016
2.9487761615364314
2.9484967386781884
2.9479895900454007
2.9474570038933883
2.946992856785157
2.955493050717161
2.9552126597470183
2.9560299534311767
2.955492200119656
2.9559839219237682
2.9555035443610245
2.954993309416939
2.9544704233265344
2.954022724374297
2.9535198432140413
2.954139907016877
2.954213636114736
2.9537514394845115
2.953272165154552
2.952783349162769
2.95269795609085
2.9521620762440097
2.9516834381798023
2.952014185607657
2.9515348040437166
2.951056540151869
2.950535695253582
2.9500049647872912
2.949497298734564
2.9489627758460655
2.949339880483589
2.94886859274737
2.9483439833827134
2.94781415746847
2.947856772233913
2.948427970483583
2.948006642023584
2.947499717449631
2.9469664263844146
2.9465073801766932
2.9459744614969723
2.9455430019376516
2.9456025443203773
2.945336472342799
2.9448670154666394
2.945243838064195
2.944774793265774
2.944242861402829
2.9437111216770924
2.943190661714441
2.942659303949192
2.942128138009851
2.9418211624314305
2.94129033941403
2.940763862073922
2.9402334212618597
2.9397031717720017
2.9391731135008565
2.9388451584050226
2.9383721127211713
2.9407108233757633
2.9402428218795813
2.9397226016433358
2.9391931127021174
2.938663814464642
2.938230228839273
2.9379517582861454
2.937434021081363
2.936961995471018
2.9364963817400604
2.935982278582003
2.9357086746955283
2.9352143317760513
2.93470073641365
2.934177336396893
2.933761522394843
2.93326115399044
2.932743590055206
2.932788575131002
2.932547698546658
2.932035227587339
2.932396969553238
2.9319270343054984
2.934257247963206
2.9346333373266327
2.934329523749427
2.933865802019392
2.9333406577437846
2.9330401754342708
2.9329593781486
2.9324604091530344
2.9319912204962684
2.931473081643702
2.9311123535535777
2.9305873468629895
2.930062528212047
2.929537897499744
2.9290697359900584
2.9291369151991624
2.9286461368856846
2.929117895534453
2.9288188674346407
2.928361796522735
2.9278648096764135
2.9274045596062845
2.9268879164669146
2.9263755839396617
2.9258536720431034
2.9262147734019743
2.9256961616959707
2.9292164722076373
2.92894184896371
2.928418917014243
2.928180282390268
2.9277189442209255
2.9274209127921895
2.9269252465012165
2.9330451837992744
2.9329601309647457
2.9324416974422625
2.9321055949175663
2.9317720749367138
2.932131220526218
2.9355754631632234
2.9352765099037224
2.9348156183943974
2.9343540844498155
2.9338648240536322
2.9342380372361645
2.942552885986962
2.9420292068828533
2.9415616550140835
2.9410424350867
2.9405203280386227
2.9400067196378474
2.940473522359258
2.9401162617052354
2.9398556104614837
2.9395537303917343
2.9390453869652426
2.938588487012509
2.938066535238617
2.937544768849834
2.9374470836334647
2.9375221007659165
2.9372518172318403
2.9368406968080176
2.9363823656282158
2.9368548950976012
2.9363433032911774
2.938463852004154
2.937946930477769
2.937611758647587
2.9371519377969872
2.936635523567924
2.936124514490481
2.935604386144247
2.935335016729376
2.9350657427171667
2.9345599939890117
2.934635309725734
2.9342806631830363
2.9338170473701206
2.933297971459404
2.932788366350439
2.9323687014640054
2.931854228916124
2.9317971006620986
2.931307785918485
2.9307897039485455
2.931255248306365
2.931737178241139
2.9312192949734763
2.9307026113485777
2.930407158091688
2.9305471867314914
2.9300339438817935
2.9295260840770987
2.92907155082906
2.9285640400209534
2.9281196574049853
2.9276124934954746
2.9275293585011353
2.9270132214492133
2.9265596118856654
2.926076726458736
2.926447497655895
2.925931914939606
2.9280401033456
2.9275867123741484
2.927085041342932
2.9265737634207225
2.9262064743667286
2.9259128003687027
2.925405150025335
2.9253571628870203
2.9252746293386838
2.9250193387539176
2.924936893633791
2.92455220820632
2.924922334953047
2.924409152171488
2.9241438799025743
2.924220456626192
2.923986373945159
2.9234866567959057
2.9229871151399447
2.922691853437494
2.9221788304686616
2.9255868679227124
2.9251347700127077
2.9255040802759225
2.925062728742827
2.924763810547797
2.924264745689924
2.9238450865920065
2.923332580880071
2.923378119423031
2.922875074420588
2.9223773513518414
2.9221132713585733
2.9216700484605456
2.921344254108221
2.9210763938232254
2.9212168546984425
2.9207317294791904
2.921334637490484
2.9214749794667694
2.921135813225169
2.920624946521212
2.92021217823164
2.91970249667101
2.9192064591428415
2.918696286745228
2.919487543509362
2.920089720915112
2.9197426901337167
2.9198830650348353
2.9194281156091955
2.9189319333100143
2.9223735431517337
2.9219183972810954
2.9216656968740247
2.9211559854823856
2.9206607327024336
2.9202062030497817
2.920574118841811
2.9210515254945806
2.9215287657165843
2.921235919375048
2.920726904578154
2.920218067138332
2.9197641687995857
2.9194404652700725
2.9191271387389284
2.919494665920613
2.922926592822371
2.923002661739516
2.9224980547761352
2.921989617397086
2.921482358220429
2.9210067382797797
2.9207448252092707
2.9202917033176132
2.9198437649926086
2.919336319082808
2.9188564171805242
2.9194274779645273
2.9191116952966656
2.918630642788259
2.9181329643106917
2.917687747852902
2.9188389088966757
2.9189154760056373
2.918664699828013
2.918158338846086
2.917833158688378
2.9183085568015312
2.917816149721472
2.917407374920628
2.917773607525138
2.917267927523834
2.916789714552757
2.9163456564191623
2.91976148338263
2.9193476918633694
2.9190973619365286
2.919143081836991
2.9186417633951276
2.9181437180741887
2.917677974241375
2.9171731856645167
2.9168138761094253
2.9163705817979992
2.9171540312474344
2.9169248531219605
2.9164367647894833
2.9161500579199346
2.924225210548464
2.9276308238010507
2.9271794085100837
2.9267645877987962
2.9266395953502333
2.9261343053648483
2.92562918982793
2.925285335721544
2.9286357914433605
2.9285587930176393
2.9280575141651144
2.927552502520726
2.9334686503456773
2.932962879888721
2.935200927579664
2.9348361425146208
2.9345471048918514
2.934095664609202
2.9335902217729215
2.9339513332177307
2.9334500546074285
2.933005880384432
2.932923791911409
2.940964090453114
2.940914474580698
2.940412429152035
2.9401229294768987
2.93967705893116
2.9391715254730464
2.9387269784720096
2.938464990796457
2.9383865940836977
2.9378906521171047
2.937601933932477
2.9373504462895332
2.9368715491589255
2.936381252103947
2.935877065762583
2.935585367467072
2.935094981534808
2.9352302886211996
2.93861063941528
2.9408369675840285
2.9404285912771457
2.9426086619946235
2.9421050865400287
2.9418432383629742
2.941381080693399
2.9410365222123
2.940602718659848
2.9401123972974075
2.9396087809223994
2.9397430368896913
2.9392396562326897
2.9387364479368103
2.938401584042305
2.944271324270847
2.9447232446569935
2.9442194425620993
2.943859501611897
2.9434155084658293
2.942996188233212
2.9450394642303968
2.944777875376645
2.944299660297339
2.943866485199903
2.943578373860826
2.943129246653879
2.9426355440140544
2.942314236459123
2.9420237912177916
2.941530530121728
2.941082135715562
2.9405802445661227
2.9400785246813648
2.9396651150126694
2.9392232619960903
2.9423409200426014
2.9456987331366298
2.94626390014052
2.9457935411494423
2.94529589142138
2.947331812635274
2.9473719904367006
2.947464966244979
2.946963013764351
2.9464716874974943
2.9460235969317634
2.94552606550134
2.9488770506359585
2.9483884372031293
2.947886839986865
2.947444791005545
2.9471340021289985
2.947043603056947
2.9465425755827788
2.9468391055129826
2.946428447821898
2.9485874949751807
2.948145852668662
2.947915419833744
2.9474400964526395
2.9472053880128426
2.9505481230431494
2.9500889594497046
2.9503852319079558
2.9508289651495883
2.9503283155117956
2.9498278357296903
2.949380847919084
2.9488806985468745
2.9484691805180994
2.9492351135235055
2.9487951899733225
2.9484619695676733
2.948052289337514
2.9475667429219086
2.947129681406005
2.9468701750534865
2.9463845209307373
2.9459456012839644
2.9455162535163297
2.9450177738660477
2.9446142180834065
2.944385318326246
2.9439703733786464
2.943481371166081
2.942992534324572
2.9487900493212056
2.948380410619521
2.9489580632481167
2.9484686313838435
2.947970495105522
2.947478723968104
2.94719054591271
2.94711205256081
2.952901041533772
2.9533322421168053
2.9540906769700994
2.9545471211149117
2.9541431150371897
2.953703664592482
2.954252185190443
2.954892987198728
2.9544080274851723
2.9539099816275383
2.95343531001971
2.9529375959465693
2.9524930214071334
2.9520552170179886
2.9521851604501803
2.9518451728006307
2.9513481454942156
2.9516981211044584
2.9514493404687494
2.9510154606401566
2.950681485099709
2.950188790601117
2.9502577274892805
2.949774770745017
2.949400611395273
2.948904747136464
2.9485741969312365
2.9483164104560853
2.9482312056083133
2.947795294143568
2.9473314729450704
2.946849656595247
2.9465329830177054
2.946127341021089
2.946674555214287
2.9461931725977855
2.9469484781146984
2.9465227080663734
2.946081148763627
2.945587005665881
2.945152341765458
2.944671698670946
2.944342744752684
2.9438492243462555
2.943364667796253
2.9431085317376042
2.9436551515664138
2.9431752423159168
2.9426954938121117
2.94221622741473
2.9417509385856815
2.9413169462757085
2.940877292846105
2.940443591973609
2.9410167737407242
2.940728987592671
2.940264531096342
2.939772848064386
2.9392813294474216
2.938789975162994
2.938548350515441
2.938082217995617
2.9377554643378465
2.9375010355382214
2.9370620314607305
2.936633067041831
2.9371617901736338
2.936730492073011
2.9362403017054475
2.935890462644362
2.935584368233623
2.9355087540440548
2.9350319879309366
2.9346981497904254
2.9342087887516075
2.935311709347186
2.9348224091789334
2.9344216936525984


==> data/Network_Wise_data/LeNet/RALeNet_H1.txt <==
0.9793773547491573
0.9854253420582987
0.9834093462885849
0.9854253420582987
0.9842157445964704
0.9854253420582987
0.9845613438712785
0.9854253420582987
0.984753343468394
0.9854253420582987
0.9848755250301949
0.9854253420582987
0.9849601122652878
0.9854253420582987
0.9850221429043559
0.9854253420582987
0.9850695780989375
0.9854253420582987
0.9851070269367649
0.9854253420582987
0.9851373426626253
0.9854253420582987
0.985162386088336
0.9875996256753325
0.9871715875053487
0.9892424791852542
0.9526038688450598
0.9185823021005932
0.9206786832264058
0.9230385047644403
0.9248558870220118
0.9269376820953065
0.928526763084817
0.9303781326813648
0.9261408763820411
0.9235648376687854
0.8986036258398993
0.8749561620020072
0.8776336284827033
0.8804796210048218
0.8828917608522446
0.8886961055442754
0.8908049718048541
0.8930928890221855
0.895010321593896
0.8971073435020165
0.8780199532147397
0.8597278708560993
0.8621696970579984
0.8647557697041872
0.8670032517638926
0.8693969071024222
0.8714720098882097
0.8736942565452325
0.8578089064262283
0.8424908902400456
0.8448924071612581
0.8474196644406751
0.8496562354628527
0.8520198536945959
0.8541076815807361
0.8563232565450379
0.8582764961990715
0.8624702109134226
0.8492014384378315
0.8363347499766521
0.838469714226988
0.8407197673908182
0.8427292976423885
0.8448542123813177
0.8467489045273436
0.848758965983456
0.8505482589802464
0.8524526518233168
0.8541449811956613
0.85595193314529
0.857554860698587
0.8592717641430595
0.8607920880747821
0.8624256035909403
0.8638694523706713
0.8654255972120953
0.8549987827878532
0.8448202258499026
0.8348811643693156
0.8251732438533932
0.826945704898172
0.8288153369944138
0.8305070450590737
0.832875368293709
0.8344852802327798
0.8361916720712
0.8377313030677371
0.8393668565390106
0.8408406512570121
0.8424097416539956
0.8438217789023994
0.8453284273765325
0.8466824569459528
0.8494823747556687
0.8507684636664955
0.8521479231341517
0.8533831603342973
0.8552127081789316
0.8470678252438941
0.8390766193453668
0.8403878411715704
0.8417867808770878
0.8430490797199507
0.8443983910803824
0.845614417780101
0.8469167294907023
0.8480889474133434
0.8493467051497828
0.850477406450647
0.8516928885447572
0.8527842087687264
0.8539595402992239
0.8467834097084742
0.8397268812942369
0.8408810174384924
0.8421153806510248
0.8432313316599526
0.8444268316414645
0.845506435826326
0.8466649032353825
0.8477098831685618
0.8488330350919905
0.849845006562201
0.8513358614053861
0.8523132773851095
0.8533675202031574
0.8543149625681649
0.8553385324696521
0.8562573385606113
0.8576352708960204
0.8585238992453134
0.859487300912865
0.8603498192857879
0.8612864157863711
0.8621239401761781
0.8630348513676658
0.8638484353073965
0.8647347192939245
0.865525358159133
0.8663880154961762
0.8671566504570808
0.8679966280172859
0.8687441496732045
0.8695623442044994
0.8702895959299606
0.8710868573341546
0.8717946383630107
0.8725717727201824
0.873260840991337
0.8740186133527224
0.8746896881386867
0.8754288251084891
0.8760800951733251
0.8771248040645999
0.8777599130750631
0.8784618477435344
0.8790809612834463
0.8797662806010316
0.874434363748904
0.8691666868588505
0.869826630977954
0.8705507184683677
0.871194663061745
0.8719021846282491
0.872530694395038
0.8735256097542311
0.8741374695518896
0.8748118135738181
0.8754093309519628
0.8760687854884145
0.8766524497215259
0.8772975108431322
0.8778677893007076
0.8784989311899674
0.8790562705466479
0.8796739466940149
0.8802187740604364
0.880823418382757
0.881356142363116
0.8819481702502359
0.8824691819320484
0.8830489912269175
0.8835586651079874
0.8841266370251425
0.8846253318823362
0.885453617321367
0.8859402688106301
0.8864842536588612
0.8869606285362472
0.8874938566017125
0.8879602702978924
0.8887466130548538
0.8892020439176392
0.8897134003448882
0.8901594896702826
0.8906610433321497
0.8910980694967655
0.891845903156959
0.8922728858476526
0.8927544413987195
0.8931729095791565
0.8936455077512154
0.894055707976086
0.894519601411283
0.8949217708583818
0.8953772027381416
0.8957715696489913
0.896218774133657
0.896605558229543
0.8970447608736999
0.897424173748702
0.8978555918937421
0.8982278373862325
0.8986516805316017
0.8990169550755724
0.8994334252300403
0.8997919181875251
0.9004341691606891
0.9007850277633045
0.9011863034341193
0.8972163197185504
0.8932811604215393
0.8936571263356337
0.8940824141749024
0.8944516563418904
0.8948698532083799
0.8952325463480398
0.8956438317455586
0.8960001446094037
0.8964046920024463
0.89675478762585
0.8971527646919911
0.8974968006336529
0.897888369503377
0.8982264980728616
0.8986118155575499
0.8989441840315895
0.8993234018403429
0.8996501526685421
0.9000234176144726
0.900321407055057
0.900874660128995
0.9011899319949394
0.9015510655844293
0.9018611304815
0.9024238090755268
0.9027279732876755
0.9030773644533439
0.9033765801015626
0.9042488365774064
0.9045411654418879
0.9048781118136924
0.905165753678308
0.905497705892497
0.9057807696812198
0.9061078405197167
0.906386431828574
0.9067087306828878
0.9069829519057794
0.9073005849037555
0.9075705353526148
0.9078836054795356
0.9081493814991253
0.9084579887134525
0.9087196837910749
0.9090239251351058
0.9092816300054868
0.9095815997111875
0.9088511398425353
0.9082945019405746
0.9085511187377173
0.9088494000709179
0.9091021884389402
0.9093963710851133
0.9096454137316045
0.9099355836452068
0.9101809609282596
0.9104672016622003
0.9107089916730318
0.9109913844621731
0.911229663104288
0.9115082869454794
0.9117431280105441
0.912018059739361
0.9122495349799443
0.9125208493442851
0.9094064437151238
0.9063132245188138
0.9065151909355966
0.9069299609345047
0.9071738915534092
0.9074567755729194
0.9076973126270205
0.9079765660161552
0.9082137779388562
0.9084894718177587
0.9084812832255416
0.9089213797286655
0.909152382925454
0.9094214056262447
0.9096492751673616
0.9099149376809983
0.9101397351472382
0.9104021015802066
0.910623886960171
0.9108830197883995
0.9110875971205995
0.9114946483373753
0.9117101489926507
0.9121276995850037
0.9117036742852271
0.9114428283922439
0.9116557892899143
0.9119052191026567
0.9121154126716489
0.9125239242353277
0.912730900800386
0.9129739329873213
0.9131782512081269
0.913578490119072
0.913779709888583
0.9141756746028745
0.9143738560014955
0.9146074907692711
0.9148031701166423
0.9151912814601952
0.915384032431033
0.9156118446973096
0.9158021895034345
0.9160274012292202
0.9162153832871429
0.9164380399323508
0.913734682882403
0.9110472279327488
0.9112476095363159
0.9114821876644771
0.9088248051931521
0.9061828726199161
0.9063950305391314
0.9066409215762075
0.9068505366573975
0.9070937056019666
0.9072008224728934
0.9077131786658807
0.9079173501077135
0.9081547250487922
0.908356488872306
0.908591282207038
0.9060318701444829
0.9034868368013804
0.903699415283027
0.903944593813989
0.904154712925229
0.9043972646375684
0.9046049657182099
0.9048449335735945
0.9050502570479074
0.9052876830707632
0.9054906684726218
0.9058681697505006
0.9060684672573088
0.906300545686956
0.9061487488890658
0.9061486005064524
0.90634598259336
0.9065748195470538
0.9067202940348364
0.9070336053503207
0.9072265220153841
0.9074505826732354
0.9075274950788438
0.9077665961354904
0.9079555427281385
0.9081753263771893
0.9083622083414202
0.9085797767210694
0.9087646267942497
0.9091159067665987
0.9092984040340858
0.9095112924416853
0.9096918249024281
0.9099026019757914
0.9100812003119698
0.9102898980787787
0.9104665923413627
0.9108063615858394
0.9109808424844739
0.9111851381364611
0.9113577766595311
0.9115600886613188
0.911730913009147
0.911931270839193
0.9121003086434786
0.9122987411952885
0.9124660195333281
0.9126625551299303
0.9128281005384147
0.9130227669464075
0.9131866054348092
0.913379429877993
0.9135415869415585
0.913732596114171
0.9138930967465304
0.9140823168260935
0.9142411855315025
0.9144286421912984
0.9145859029965233
0.9147716214177091
0.914927297883568
0.9151113027669426
0.9131531280575235
0.9112397822708731
0.9114024017755946
0.9115930468412895
0.9117540546985528
0.9119429629323653
0.9121023822983625
0.9122895779282423
0.9124474315207622
0.9126329383232191
0.912789248431945
0.912973089742542
0.9131278782390608
0.9136244976801736
0.9137770565132802
0.9139569089967389
0.9141079954765366
0.9142862566145341
0.9144358913228895
0.9146125826945515
0.9147607858342643
0.9149359286277192
0.9150635229393863
0.9153353683308849
0.9154805882547358
0.9156525175332714
0.9157963659242778
0.9160843383798003
0.9162265698772595
0.9163952845846366
0.9165361840704632
0.9167034544840725
0.9168430400080483
0.917124846888422
0.9172628790566275
0.9174270614688196
0.9175638170831251
0.9177266133656896
0.9178621095005983
0.9180235376143414
0.9181577910435204
0.918317868638114
0.9184508958409703
0.91860964026168
0.9187414574297657
0.918898885724003
0.9169142229038649
0.9149381146648479
0.9150766936757819
0.9152406349540901
0.915377972683844
0.9155405695998347
0.9156766821481275
0.9158379516102961
0.9159728548016738
0.9161328134342284
0.9162665228239005
0.9164251869727265
0.9165577178522558
0.9167151035907332
0.916846470993581
0.9170025941282542
0.9171328128351873
0.9172876889112961
0.9174167734556576
0.9175704177625285
0.9176983824353786
0.9178508100116844
0.9159583341147532
0.914073646184476
0.9141814771960074
0.9145867623539748
0.9147192584529424
0.9148758994139924
0.9150072669401333
0.9152687483816702
0.9153987861227806
0.9155527831738832
0.915681721702318
0.9158345273629332
0.9159623801343341
0.9161140085464488
0.9161748230387688
0.9163596310108202
0.9145305698710781
0.9127087958275102
0.9128413376941534
0.9129973535506481
0.9131287990975759
0.913386758261763
0.913464312431245
0.9138236196553543
0.9139524089187999
0.9141044107236012
0.9142321464261952
0.9143830081116273
0.914509702744449
0.914659437426595
0.9147851032854736
0.9150348533492154
0.9151593069302597
0.915306631297899
0.9154300816321018
0.9155763186469775
0.9156987774494769
0.9161029449982663
0.9162239285733158
0.9163675343000222
0.9164875530056396
0.9166301115158331
0.9167491764935053
0.916890699510312
0.9170088217319355
0.917149320802946
0.9172665110740311
0.9174059975745825
0.9175222665373867
0.9176607516737726
0.9177761098103621
0.9179136046229684
0.9180280622582128
0.9181645776245868
0.9164611182968975
0.9147639680778291
0.9148834013249111
0.9150247111552479
0.9151432243110377
0.915379461281378
0.9154968886088419
0.9156360395992422
0.915752568511765
0.9158907450826694
0.9160063855374353
0.9161435981625808
0.9162583599712679
0.9163946189737971
0.9147374858472623
0.9130863351507871
0.9132057784293427
0.91334654740585
0.9134387502820952
0.9136440916891445
0.9137616824996275
0.9139004532976057
0.914017167916949
0.9141549902682844
0.9142708381625665
0.9145002447193284
0.9146150714627441
0.9147508634378407
0.9148648431403298
0.9149997172358
0.9151114649666433
0.9153354990621025
0.915447656427579
0.9155805684432081
0.9156910414792312
0.9159130568480438
0.9143201645752645
0.9127328031784325
0.9128483050009121
0.9129843344548334
0.913074686957454
0.9132739602265171
0.913387735432236
0.9135219031194097
0.913634862727694
0.9137681477733101
0.9122061509395096
0.9106494851529233
0.909098123167995
0.907552037924512
0.9076739824352499
0.9078160152266604
0.9079371004035174
0.908078208898389
0.9081984435456921
0.9083386369561665
0.9084580297591799
0.9085973171746299
0.9087158767015554
0.9088542670906288
0.9073369811689416
0.9058247528669934
0.9059471365639686
0.9060892066516821
0.9062107458690908
0.9063519090868033
0.9048538067577343
0.9033606486607743
0.9034858821139676
0.9036305983101082
0.9037549772205172
0.9038987777978073
0.9040223106569747
0.904165204478397
0.9042878996664406
0.904429895480286
0.904551761267715
0.9046928677094354
0.9048139122589325
0.9049541378529591
0.9050743692211275
0.9052137223826537
0.9053331485217303
0.9054716375584596
0.9055902663179953
0.9058115257248195
0.9059292310512584
0.9060658829655015
0.9061828071629237
0.9063186200963703
0.9064347707079009
0.9065697525470431
0.9066821516007298
0.9068957062639901
0.9070102112379004
0.9071434338217009
0.9072571880278859
0.9073896033444574
0.907502613943209
0.9076342294846262
0.9062138316294077
0.9047978725174868
0.904914221163714
0.9050490484350594
0.9036415071466689
0.9022383371045157
0.902357932480709
0.9025766603502067
0.9026953631236209
0.9028323661579478
0.902950309129583
0.9030864983914872
0.903203688647029
0.9033390715315696
0.9034555160694219
0.9035900998818042
0.903705805614426
0.9038395975713667
0.9039545713265841
0.9040875785576491
0.9042018270799428
0.9043340566288631
0.9044475865806336
0.9045790454065956
0.9046918633694049
0.9048225583483176
0.9049346708241084
0.9050646087498491
0.9051760221621419
0.9053052097477786
0.9054159304428478
0.9055443743218399
0.9056544085698686
0.905782115297246
0.9058914692934597
0.906018445346982
0.906127125212763
0.9062533769940568
0.9063613887780377
0.9064869226137153
0.9065942722928545
0.9067190944356112
0.9068257879162479
0.9069499045459416
0.9070559476648337
0.907179364889545
0.9072847634148875
0.9074074872719612
0.907512246904388
0.9076342833614564
0.9063169621954745
0.905003459351713
0.9051110916171218
0.9052358925387263
0.9053355822187128
0.9055271271313512
0.9056333864516647
0.9057567197029803
0.9058623447173938
0.9059849965578666
0.906089992778455
0.9062119689735822
0.9063163418491536
0.9064376480991796
0.9065414030161781
0.9066620449570181
0.9067651872404112
0.9068851704445571
0.9069877053587079
0.9071070353361214
0.907208968085646
0.9073276502846345
0.9060515213812805
0.9047789771096777
0.9048836031652729
0.9050048772916065
0.9051088947425961
0.9052295154613459
0.9053329294631419
0.9054529021649586
0.9055557178152843
0.9056750478313289
0.9057772701710208
0.9058959627737858
0.9059975967875831
0.9061877328917111
0.9062886840942731
0.9064060183164124
0.9065063915439677
0.9066231043706484
0.9067229044397548
0.9068390009122583
0.9069382325864538
0.9070537176913459
0.9071523856818751
0.9072672643517464
0.9073421714934229
0.907502689663978
0.9076002129544599
0.9077845705740016
0.9065561746733602
0.9053310987616395
0.9054310262326078
0.9055469862098785
0.9056463541352341
0.9057617129729119
0.9058605259148934
0.9059752883860095
0.9060735508577138
0.9061877216845985
0.9062854381506392
0.9064685990813401
0.9052615836364913
0.9040577783391025
0.904157804336991
0.9042736074205858
0.9043730825826103
0.9044882945492568
0.9045872232945673
0.9047018487643204
0.9047973616294853
0.9049770121207388
0.9050747786682137
0.9051881625930159
0.9052853961345049
0.9053982075654381
0.9054949123329984
0.9056071556972732
0.9057033358785663
0.9058150155575884
0.905910675296459
0.9060217956264214
0.9061169390234677
0.906227504295934
0.9063221354090688
0.9064321498715473
0.9065262727165507
0.9066357405730596
0.9067293591241228
0.9068382845357466
0.9069283481226823
0.907206564116484
0.9072989722991124
0.9074066121419108
0.9074985287991357
0.9076056395141464
0.9076970684507516
0.9078700443638883
0.9079609049869954
0.9080668852209808
0.9081243425952503
0.9082608619477194
0.9083507690182648
0.9084557217459783
0.9085451563399295
0.9086495998827853
0.9087385656121769
0.9088425037575981
0.9089310041979889
0.9090344406956951
0.9091224793866256
0.9093944190847891
0.9094817885425475
0.909584022383975
0.9096709381154384
0.9097726823831648
0.9098591478146754
0.9099604061044432
0.9100464246281664
0.9101472005003685
0.910232775474718
0.9103330724548324
0.9104182072048871
0.9105180287839051
0.9106027266018205
0.9108681707189159
0.9109522310674193
0.9110509088839635
0.9111345397846552
0.9112327534638518
0.9113102683315408
0.9114656099189277
0.9115483282439341
0.9117090433387423
0.9117912648592896
0.9118879663938868
0.9119697717131053
0.9120660229935585
0.9121474151722231
0.9122432194164202
0.9123242014855791
0.9124195618806175
0.9125001368419514
0.9127575576365135
0.9116618102684024
0.9105686905918217
0.9105626353835815
0.9107194986492239
0.9108015271511354
0.9108977942182193
0.9109794146717723
0.9112361942232553
0.9113172181953432
0.9114124154770202
0.9114725736067251
0.9116074073297294
0.911687608450936
0.9117819178137214
0.911861723524389
0.9119556051350529
0.9120350182676962
0.9121284751042841
0.9122074984646188
0.9123005334774156
0.9123791698446743
0.9124717859565278
0.9125500380837706
0.9126422381904102
0.9127201088048312
0.912811895775184
0.9128893875784133
0.913041441937248
0.9131184871321515
0.9132093860210555
0.9132860580589791
0.9133765525859565
0.9134528540913476
0.913542947018918
0.9136188805918479
0.9137085746572576
0.9126571263550053
0.9116080951752868
0.9116680298805714
0.9118003697132978
0.9118777774853892
0.9119688479108836
0.9120454329594625
0.912195191047154
0.9122717955667686
0.9123620023250837
0.9124382427715275
0.912528055369932
0.912603934256855
0.9128466443517084
0.9129219905695991
0.9130108495501396
0.9130858399514945
0.9131743134158465
0.912144804607035
0.9111176145117568
0.9111329458501024
0.911304513057442
0.9113809135531677
0.9114707032569954
0.9115467465397414
0.9116361498762376
0.9117118383733024
0.9118590976342433
0.9119343688238919
0.9120229422766131
0.912097863758785
0.9121860587205723
0.9122606328560092
0.912348451810013
0.9124226809384063
0.9125101263459605
0.912584012786185
0.9126710870870474
0.9127446331373914
0.9128313387499796
0.9118271238558653
0.9108251160274522
0.9109003654662245
0.910988713014362
0.9110636184269959
0.9111515940407163
0.9101557999488684
0.9091621800799287
0.9092387506084665
0.90932833075962
0.9094045538542768
0.9094937590450519
0.9095696369991281
0.9096584696372716
0.9097340047240667
0.9098224671966245
0.9098976616696542
0.909985756343194
0.9100409327068892
0.9101639658503357
0.9102268359575572
0.9103579251498662
0.9093800970884809
0.9084043673705747
0.9084804370247854
0.9085692945112337
0.9086450250569427
0.9087892676970275
0.9088646018347565
0.9089526708406549
0.9090276705040292
0.9091153786517562
0.9091900460014878
0.9092773955592012
0.9093517327375573
0.9094387259543264
0.9095127350853262
0.9095993741913325
0.9096730573809396
0.9097593445876765
0.9098327039239898
0.9099186414244567
0.9099916789779001
0.9100772689467966
0.9101499867703038
0.9102899303231403
0.9103622731759424
0.9104471173769796
0.9105191447932514
0.9106036481174417
0.9106753620972453
0.910759526646485
0.9098118060152193
0.9088660556971161
0.9089392761530372
0.9090248923908114
0.9090977964968823
0.9091830713756303
0.9082428613742076
0.9073045939554326
0.9073789724495439
0.9074656676628613
0.9075397270728368
0.9076260785155268
0.9066932665129414
0.9057623699354127
0.9058317711096051
0.9059664894385832
0.9060410196139291
0.9061810821793319
0.9062558485455932
0.9063428051586767
0.9064172542408281
0.9065038693886148
0.906578003147883
0.906664278885911
0.9067380992674979
0.9068240376347393
0.9068975465679859
0.9069831495870136
0.9070563489855599
0.9071416186627133
0.9072145104246572
0.9072994487502043
0.9063857534342424
0.9054738965394393
0.9045638725228168
0.9036556758636572
0.9027493010633929
0.9018447426454936
0.9019223528678197
0.9020640866511281
0.902141322683194
0.9022304763824798
0.9023073925124565
0.9023962032065351
0.9024728013672741
0.9025612710770159
0.9026375531859256
0.9027256839162643
0.9028016518754645
0.9028894456155555
0.902965101312028
0.9030525600354029
0.903127905341142
0.9032150310058622
0.9032900677780231
0.9033768623268316
0.9034515924078761
0.9035893178929139
0.9036636928064136
0.9037497806853949
0.9038238527461822
0.9039096154434633
0.9039833864496272
0.9041197856192822
0.9032377175357511
0.9023573688831822
0.9024323640008706
0.9025189797259353
0.9025936720243057
0.9026799629537652
0.9027543542164183
0.9028908869508755
0.9029649299981148
0.903050528063269
0.9031242737895355
0.9032095528007111
0.9032830029472381
0.903367964726063
0.9034411210205991
0.9035257673747787
0.9035986315317186
0.9037330437242757
0.9038055694299564
0.903889542380088
0.9039617795211111
0.9040454425706774
0.9041173928210866
0.9042007477223712
0.9042724127433691
0.9043554612353921
0.9044268426754623
0.9045095864841048
0.9045806859791333
0.9046631268172627
0.9047339459906578
0.9048160855582494
0.9040533006607858
0.9033059672851496
0.9033778005122166
0.9034609095017028
0.9035324612879868
0.9036152681317529
0.9036865400852969
0.9037690464662012
0.9038400401828988
0.9039222477712521
0.9039929648349614
0.9040748752886435
0.90322915510596
0.9023850157086647
0.9024569039804111
0.9025399416906602
0.9016988047459346
0.9008592341642345
0.9009322742764064
0.901016420238387
0.9010891787662522
0.9012214301182094
0.9003861924628636
0.8995525015439165
0.8996263450713958
0.8997112313785087
0.8997847919725721
0.8998693754941541
0.899942654737707
0.9000269371268689
0.9000999365911028
0.9001839194888752
0.900256640733375
0.9003403257688191
0.90041277034167
0.9004961591319867
0.9005683285698798
0.9006514227205173
0.900723318548854
0.9008061196536155
0.9008777433866104
0.9009602530277587
0.9010316061685426
0.9011138259169051
0.9011849099576248
0.9012668413726972
0.9013376577946159
0.9014193024246638
0.9014898526982607
0.9015712120804209
0.9016414976654874
0.9017225733258684
0.9017925956716062
0.9018733891253862
0.9019431496705022
0.9020236624220281
0.9020931625948287
0.9021733961377126
0.9022426373561983
0.9023693519608756
0.9024382937717873
0.9025179315496009
0.9025866173612181
0.9026659804969379
0.9027344116960925
0.9028135016405411
0.9028816796041285
0.902960497797868
0.9030284238929359
0.9031069717663591
0.9031746473501949
0.9032529263236144
0.9032832932447182
0.9033680601490047
0.9034352655376875
0.9035130376788798
0.9035799964759411
0.90365750382417
0.9037242173492142
0.9038014612858499
0.9038679308491423
0.9039449127459069
0.9031512824449887
0.9023590444779317
0.9024265451880731
0.9025045196050427
0.9017149268494828
0.9009267145008382
0.9001398789423222
0.8993544165697721
0.8994241837347062
0.8995043659173132
0.8995738811382288
0.8996537937019062
0.8997230583075078
0.8998027026400252
0.899871717949747
0.8999510954293117
0.9000198627533982
0.900098974748739
0.9001674953883246
0.9002914061316647
0.9003596424980302
0.9004831739580975
0.9005511276021899
0.9006293739031926
0.9006904353725623
0.9008061781921709
0.9008736212621771
0.9009513225555779
0.9010185256679973
0.9012117240517729
0.9012785894330367
0.9013556789543481
0.9014223072001166
0.9014991425432628
0.9015655348810344
0.9016421173294895
0.9008747623360177
0.9001087123680448
0.9001760604074511
0.9002535623335632
0.9003206732686062
0.9003979212822493
0.9004647963317556
0.9005417917065743
0.9006084320810821
0.9006851760821685
0.9007515829839973
0.9008280768679631
0.9008942514912835
0.9009704965063308
0.9009498841654178
0.9010400784267851
0.9011058527981727
0.9011816644395898
0.9004262732707385
0.8996721474137278
0.8997388463320002
0.8998155474047723
0.8990638218012595
0.8983133511653654
0.8983809608430834
0.8984585378168537
0.8985259140174636
0.8986032413180874
0.8986703852195265
0.8987474640767923
0.8988143768491345
0.8988912084847219
0.8989578912902434
0.8990344769177908
0.8991009309110343
0.899177271736205
0.8992434980640439
0.8993195952845914
0.8993855950862933
0.8994614498921263
0.8995272242994161
0.8996028378726628
0.8996683880097842
0.8997437615248561
0.8998090885086334
0.899884223132288
0.8999493280721874
0.9000242249635909
0.900088460410134
0.9002050637099447
0.9002696941516094
0.9003440853711981
0.9004083355543376
0.9005248147818804
0.9005889747004868
0.9006628644197283
0.9007268079537084
0.9008428220188239
0.9009065158815412
0.9009799087611895
0.9010433884745401
0.9011165518571397
0.9011798184722505
0.9012949043508481
0.9005674669784907
0.8998412028922177
0.899905293264383
0.8999790195414386
0.9000428959173097
0.9001163930503082
0.8993934079956494
0.8986715834306448
0.8987363033755675
0.8988106118899841
0.89887511688827
0.8989491954582534
0.8990134865528105
0.8990873362675188
0.8991514144945593
0.8993328521527915
0.899396632632948
0.8994699421048704
0.8995335120433305
0.8996065961588504
0.899669956570757
0.899742816390437
0.8998059682844566
0.8998786048621769
0.8991661119050414
0.8984547463101799
0.8977445054040057
0.8970353865213802
0.8971003762358457
0.8971748028550347
0.8972395802796952
0.8973137800821265
0.8973783462305664
0.897452320273913
0.8967473302344205
0.896043446929684
0.8961088068573856
0.8961835439439921
0.8954817557341692
0.8947810657844554
0.8948472083090565
0.8949226974661334
0.8949886261603435
0.8951045914567677
0.8951702756058656
0.8952452779841845
0.894548589051901
0.8938529836171796
0.8939194361200017
0.893995176720349
0.8940614158033816
0.8941369289146716
0.8942029555806937
0.8942782422477114
0.8943440574932655
0.8944191187543739
0.8944847235698139
0.8945595604570034
0.893869846069604
0.8931811944162377
0.8932475501978643
0.8933231084895332
0.8933892531830456
0.8934645865748924
0.8935305211629003
0.8936056306783946
0.8929208754058441
0.8922371687631137
0.8923038406728201
0.8923796583247272
0.8924461195137452
0.8925217128037098
0.8925879642468415
0.8926633341897687
0.8927293768558461
0.8928045244604972
0.8928703593124279
0.8929452855814666
0.8930109135762789
0.8930856195063177
0.8931510415952054
0.8932255281768511
0.8932907453052178
0.8933650135231166
0.8934300266306194
0.8935434904595813
0.8936081210781651
0.8937837153458525
0.8938482169580632
0.8939217298439135
0.8932491025076879
0.8925774866411407
0.8926427006667667
0.8927168978354608
0.8927819094310452
0.8928558910052102
0.8929207010904119
0.892994468027745
0.8930590775166914
0.8931326307691958
0.8931970405705252
0.8932703810845527
0.893334592101454
0.8934077208177477
0.893471733948002
0.8935446518017367
0.8936084679377572
0.8936811758585816
0.8937447958874537
0.8938560060805462
0.8939194021877876
0.8939916643560688
0.8940548661994391
0.8941269212757468
0.8934660735881815
0.8928062020419568
0.892851506639847
0.89294292873513
0.8930066239643225
0.8930791325839125
0.8924219735459552
0.8917657809183478
0.8918301538601782
0.8919033133135608
0.8919674908934843
0.8920404423879666
0.8921044254739456
0.8921771699131062
0.8922409593679974
0.8923134976501608
0.8923770943317525
0.8924494273500267
0.8925128321110765
0.8925849607533917
0.8919348624571402
0.8912857104466182
0.89134977709702
0.891422541306519
0.8914864155355986
0.8915589749795986
0.8916174809780019
0.8917221415026522
0.8917856137787178
0.8918577467132972
0.8919210291486088
0.8919929600013681
0.8920560534271788
0.8921654329962618
0.892228311094137
0.8922998132686856
0.8923625040832863
0.8924338068352894
0.8924963111831787
0.8925674153629086
0.8926297340559355
0.8927006405088131
0.8927627743541469
0.8928334839207753
0.8928954337209388
0.8929659472371381
0.8930277137900416
0.8931353055203175
0.8931968630144138
0.8932669603513276
0.8933283362561015
0.8933982400973489
0.8927623694638277
0.8921274033404537
0.8921894146776312
0.8922599288215871
0.8923217580805848
0.8924290874267518
0.8917966075632318
0.891165023563541
0.8912274526726605
0.8912983479178478
0.8913605945657852
0.8914312956496846
0.8914933606172919
0.8915638683526588
0.8916257524163632
0.8916960676113992
0.8910685545448184
0.8904419240563902
0.889816174285444
0.8891913033765357
0.8892545918336393
0.8893262739777724
0.8893893791500019
0.8894608665100981
0.8895237891750661
0.8895950825598161
0.889657823490766
0.8897289237043671
0.8897914836702044
0.8898623915123921
0.8892422783475752
0.8886230288501187
0.8886861842613218
0.8887576634999214
0.8888206375730621
0.8888919241645858
0.8889547176625628
0.8890258124002223
0.8890884260816838
0.8891593297543193
0.889221764373693
0.8892924777658049
0.8893547340733263
0.889425257965104
0.889487336706846
0.8895576718741981
0.8896195737920997
0.8896897210066832
0.8897514468385775
0.8898214068678272
0.8892098457634506
0.8885991247155361
0.8886614296091764
0.8887319453154577
0.8887940737660636
0.8888644020233247
0.8889263547630413
0.8889964963325382
0.8890582740894873
0.8891282297283384
0.8891898332266462
0.8892596036878609
0.8893210336476848
0.8893906196801914
0.8894518768177468
0.8895212791664201
0.8895823641940087
0.8896515835996972
0.8897124972257322
0.8897815344252856
0.8898422773543189
0.889911133080615
0.8899665371950581
0.8900650177057493
0.890125404681438
0.8901938830089284
0.8902541014233379
0.8903224004975242
0.8903824510398383
0.8904505715777948
0.8898509415632644
0.8892521185877844
0.8893127273545373
0.8893813836730943
0.8894418242178063
0.8895103017380409
0.8895705747447553
0.8896388741781486
0.8896989803272249
0.8897671023814688
0.8898270423496077
0.8898949877286304
0.889954762188898
0.890022531592889
0.8900821412147412
0.8901845238780488
0.8902439461504481
0.8903113425440679
0.8903706013678903
0.8904378239264007
0.89049691996017
0.890563969368807
0.890622179564373
0.8907228902779107
0.8907816407513841
0.8908483239888781
0.8909069136849473
0.8909734258646316
0.8910318554276748
0.8910981972202374
0.8911506427944274
0.8912450374078874
0.8913031338596614
0.8913691221307469
0.8914270604010686
0.8914928803148622
0.8915506610344115
0.8916163132475081
0.8916739370436353
0.8917394222092022
0.8917968897059497
0.8918622084737489
0.8919195202918729
0.8919846733082836
0.8920418300652758
0.892195184580212
0.8922521291720925
0.8923168949685647
0.8923736858751404
0.8924382879895422
0.8924949258180501
0.8925593648828609
0.8926158502373609
0.8926801268817888
0.8927364603631841
0.8928005752131869
0.8928567574192453
0.8929207110975516
0.8929767426229254
0.8930405357490553
0.8930964171853013
0.8931600503755872
0.8925827006339095
0.8920060968221305
0.8920625017659182
0.8921266377837256
0.8921828922756441
0.8922468680727392
0.8923029727003481
0.8923667888886796
0.8924227442364998
0.8924864014248874
0.8925422080744213
0.8926392003260912
0.8926948373719047
0.8927581569180557
0.892813646474642
0.8928768088836643
0.8929321515233736
0.8929951573915603
0.8930503536838017
0.893146525958701
0.893201555204898
0.8932642285302567
0.8933191126132516
0.8933816312226491
0.8934363707029335
0.8934987351804554
0.8935533306156549
0.8936155415424349
0.8936699934873282
0.8937320514415669
0.893786360448103
0.8938482660050862
0.8939024326224035
0.8939641863545207
0.8940182111289638
0.8940798136057265
0.8941336970808645
0.8942280925600914
0.894281814492072
0.8943430953967852
0.8943966771607126
0.8944578085537899
0.8945112506848127
0.8945722331242357
0.8946255361547985
0.894686370195761
0.894739534655619
0.8948002208505448
0.8948446690022396
0.8949287737217951
0.8949816532340228
0.8950420360100763
0.8950947785483746
0.8951550151426366
0.8952076212260885
0.8952677121799846
0.8953201823250683
0.895380128177339
0.8954324628979446
0.8954922641846629
0.8955444639921082
0.8956041212466949
0.8956561866497418
0.8957481120842302
0.8951920921512171
0.8946367620692374
0.8946892980845381
0.8947492634075139
0.8941952390958064
0.8936419004577522
0.8936949217652917
0.8937553534139951
0.8938082391467532
0.893868526239482
0.893921276904818
0.8939814199704548
0.8940340360732143
0.8940940356380506
0.8941465176805806
0.8942063742683338
0.8942587227504979
0.8943184368823266
0.8943706523015205
0.8944302244960395
0.8944823073472064
0.8945417381205031
0.8945936888961483
0.894652978761798
0.8947047979520042
0.8947639474210847
0.8948156355135269
0.8948746450946343
0.8949262025745945
0.8949850727738584
0.8950365001242396
0.8950952314453378
0.8951465291466791
0.8952051220908523
0.8952562906213438
0.8953147456874107
0.8953657855229067
0.8954241032072783
0.8954750148213123
0.8955331956180069
0.8949907769653007
0.894449014993772
0.8945003932997342
0.8945590226443942
0.8946102723918896
0.8946687645760536
0.8941288317066656
0.8935895501435132
0.8936412606948126
0.8937001956759406
0.8937517773490733
0.8938105749134646
0.8938620281785493
0.893920688816283
0.8939720141411677
0.894030538339983
0.8940817361902584
0.8941401244355686
0.8941911952745821
0.894249448049488
0.8937142897921275
0.8931797716762231
0.8932312944395663
0.893289981437731
0.8933413768844842
0.8933999281687819
0.8934511967594679
0.8935096128098898
0.8935607550028257
0.8936190362970904
0.8936700525484004
0.8937281995619669
0.8937790903255959
0.8938371035316777
0.8938878692594033
0.8939457491289811
0.8939963902704275
0.8940541372722622
0.8935247979369915
0.8929960850388039
0.8924679974663386
0.891940534110862
0.8919921801951138
0.8920509057849441
0.891524622064717
0.8909989589620845
0.8910510381581876
0.8911101796724452
0.8911621321003892
0.8912211386870169
0.8912729647987525
0.8913318369283463
0.8908084477111248
0.8902856728004961
0.8897635111155692
0.8892419615779867
0.8892947649717602
0.8893545884872144
0.8894072641842664
0.8894669519416836
0.8895195003945227
0.889579052864717
0.8896115640260447
0.8896802334483559
0.8897325349768113
0.8897918244840319
0.8898440000986303
0.8899031557035597
0.8899552058484379
0.8900142280132746
0.8900661531304948
0.8901250423153014
0.8901768428448626
0.8902355995075788
0.890287275887429
0.8903459004838832
0.8903974531499315
0.8904559461338536
0.8899409340192591
0.8894265172943925
0.8894784819607442
0.8895373704407712
0.8895892111703202
0.8896479678705492
0.889699685096416
0.8897583104675398
0.8898099046208396
0.8898683991114879
0.8899198706213428
0.8900082247969491
0.8900595568646988
0.8901177737260666
0.8901689840422015
0.8902270713961724
0.8902781603837674
0.8903361186706996
0.8898264815106133
0.8893174274594059
0.889368919699137
0.8894272650760904
0.8894786357726484
0.8895368519219605
0.8890294150412292
0.8885225567658351
0.8885743258814952
0.8886329244028426
0.8886833867456739
0.8887702775322702
0.8888217880935078
0.8888801128328679
0.8889315025216337
0.8889896987911262
0.8884854505218176
0.8879817739625648
0.8880335561613107
0.8880921290793211
0.8881437902143918
0.8882022345238675
0.8882537750101452
0.8883884758366467
0.8884398529563037
0.8884979982590189
0.8885492556512863
0.8886072737311713
0.8886584118049844
0.8887456852984367
0.8882455470399683
0.8877459713667174
0.8877974786086412
0.8878557234686181
0.8879071112458671
0.8879652292133877
0.8874672116984054
0.8869697524990229
0.8870215214638689
0.8870800051189102
0.8871316544471868
0.887190011088641
0.8872415411857124
0.8872997712349759
0.8873511825043866
0.8874092863809842
0.887460579224469
0.8875185573460649
0.8875697321635596
0.8876275849459673
0.8876786421356185
0.8877363699928108
0.887242908975583
0.8867499962483744
0.8862576308978755
0.8857658120128046
0.8858177318923034
0.8858762992966688
0.8859281004354237
0.8859865418689409
0.8860382246652222
0.8860965405417167
0.8861481053920249
0.8862062961235031
0.8862577434225786
0.8863158094192369
0.8863671395600698
0.8864250812303054
0.8864762946041451
0.8865341123545654
0.88658520935093
0.8866429035863628
0.8861554693348034
0.8856685707252788
0.8857200307933863
0.8857780732185094
0.8858294167629585
0.8858873355746935
0.8859385629824603
0.8859963585828902
0.8860474702392483
0.8861051430287058
0.8861561393172354
0.886213689694312
0.8862645709969089
0.8863219993584649
0.8863727660553502
0.8864300727965236
0.8864807252662527
0.886537910780469
0.8865884493999403
0.8866455140789216
0.8866959392233861
0.88675288345716
0.8868031955002301
0.8868600196771397
0.8869102189907978
0.8869669234975097
0.8870170104521177
0.8870735956736319
0.8871235706379393
0.8871800369575981
0.8867002208207903
0.8862209234041304
0.8862712510277637
0.8863280556057008
0.8863782710936359
0.8864349566698353
0.8864850603884765
0.8865416273437453
0.886591619657911
0.8866480683714252
0.8866979496443558
0.8867542804936692
0.886804051087036
0.886860264448089
0.8869099247220026
0.8869660209691299
0.8870155712821488
0.8870715507880895
0.8871209914972277
0.8871768546331326
0.8872261860938688
0.8872819332293093
0.8873311557955946
0.887386787298571
0.8874359013228372
0.8874914175597874
0.8875404233929551
0.8875958247287624
0.8871229446942772
0.8866505682594028
0.8866999172676465
0.8867556478059974
0.8868048884795451
0.8868882313316687
0.8869373492941847
0.8869928354831833
0.8870418458382316
0.8871248862891
0.8866547618130591
0.8861851353502345
0.8862344695055543
0.8862901514419891
0.8863393778847746
0.886394945512408
0.8864440645875463
0.8864995182648325
0.8865485303157478
0.8866313929770665
0.8866802838372522
0.8867354961900079
0.8862685475348262
0.8858020904045447
0.8858513146361832
0.885906846715432
0.8859559641657913
0.8860113829500359
0.8860603939588544
0.8861156998011465
0.8856510350398453
0.8851868573485246
0.8852361975776502
0.8852918191126188
0.885341052778572
0.8853965612914322
0.8849337298427697
0.8844713820215352
0.8845209412762234
0.8845767619380663
0.8846262145164759
0.8846819220841772
0.8842209101393704
0.8837603784153395
0.8838101529995841
0.8838661692203791
0.8839158370235661
0.8840420108286047
0.8840915356825895
0.8841472894695493
0.8841967082891029
0.8842523496900773
0.883793950338242
0.8833360260116419
0.8832070303942336
0.8830997143715145
0.8831495217384974
0.883205531980291
0.8832552331806883
0.8833111309576444
0.8833607263235667
0.8834165119804521
0.883466001842633
0.8835216757228004
0.8832965024948207
0.8831061373647289
0.8831556850834033
0.8832114040362242
0.8832608466844057
0.8833164543322388
0.8833657922369214
0.8834212889192266
0.8834705224060558
0.8835259084609078
0.8835750378541873
0.8836303136182823
0.8836793392409811
0.8837345050496436
0.883783427223403
0.8838384834105931
0.883887302455733
0.8839422493540535
0.8839909655895796
0.8840458035302824
0.8840944172738924
0.884149146586886
0.8841976581549769
0.8842522791688324
0.884300688876507
0.8843552019184658
0.8844035100795389
0.8844579154755186
0.884506122402524
0.8845604204771255
0.8846085264813224
0.8846627175578367
0.8847107229492159
0.8847648073496305
0.8848127124369214
0.8848930987849676
0.8849408905178783
0.8849947491826151
0.8845475562825733
0.8841008150925317
0.8841489102665129
0.8842030598220633
0.8842510549279268
0.8843050984130273
0.8843529937562697
0.8844069314881988
0.8844547273730811
0.8845085596678468
0.8845562563974001
0.8846362060857311
0.8846837907912376
0.8847373999973502
0.8847848861763526
0.8848383909121557
0.8848857788639537
0.8849391794403583
0.8849864694630467
0.8850397661897256
0.8850869585802006
0.8851401517655941
0.8851872468195591
0.8852403367708818
0.8852873347828529
0.8853403218060987
0.885387223069412
0.8854401074693612
0.8854866158715945
0.8855650698520259
0.8856117658624277
0.8856644333069575
0.8857110334667996
0.8857895350089017
0.8858360267226326
0.8858884782135189
0.8859042693973644
0.8859885081404396
0.8860348090063835
0.8860870580253929
0.886133264214954
0.8861854127620592
0.886231524559183
0.8862835729295135
0.8863295906170171
0.886381539104542
0.8864274629641197
0.8864793118616533
0.8865251421738821
0.88657689177309
0.886622628817435
0.886674279408839
0.8862377091087854
0.8858015685039091
0.8858475969280336
0.8858995269833135
0.8859454620338129
0.8859972930099099
0.8860431349646175
0.8860948671502911
0.8861406162859453
0.8861922499688284
0.8862379065610776
0.886289442027682
0.8858556243859651
0.8854222312233496
0.8854681750490347
0.885519985974899
0.8855620107572498
0.885635129610785
0.8852029016314729
0.884771095337994
0.884817222231905
0.8848691988923024
0.8849152330646634
0.8849671113978195
0.8850130531220781
0.8850648334120806
0.885110682960616
0.8851877215676206
0.8852334668969949
0.8853103711053829
0.8848808173105719
0.8844516801537773
0.8844976935685109
0.8845495228494212
0.8841211695695911
0.8836932309589571
0.8837395222621939
0.8837916179135987
0.8838378169164192
0.8838898147485211
0.8839359217209986
0.8839878220142643
0.8840338372254244
0.8840856402592441
0.8836595748904444
0.8832339199892448
0.8832802095582193
0.883332275544653
0.8833734658328908
0.8834451912835499
0.8834912903529712
0.8835431549250242
0.8835891627021843
0.8836409305364766
0.8836868472866986
0.8837385186587411
0.883742110827936
0.8838098951798784
0.8838556431260581
0.8839071348419631
0.8839527925272367
0.8840041885773515
0.8840497562630525
0.8841010569187853
0.8841465348652437
0.8841977403969719
0.8842431288635204
0.8842942395405957
0.8843395387855735
0.8843905548763269
0.884435765157085
0.884486686928831
0.8845318085017367
0.8845826362207793
0.8846276693412204
0.8847031814337347
0.8847481145962004
0.8847987432559592
0.8848435884961172
0.8848941239183311
0.8849201416563647
0.8850130604906667
0.8850577194089151
0.8851080579188292
0.8851526296903802
0.8852028757677324
0.8852473606420741
0.8852975145460994
0.8853419127717733
0.8853919747607335
0.8854362865853391
0.8854862569165277
0.8850691649443578
0.884652465714158
0.8846970421325275
0.8847472661622712
0.8847917560957863
0.8848418884140532
0.8848862921089029
0.8849363329714656
0.88498065067291
0.8850306003345866
0.8850748322869609
0.8851246910016192
0.8851688374483393
0.8852186054689007
0.8848043712127149
0.8843905244534949
0.8844349315737827
0.884484949516677
0.8840718318382479
0.883659099890611
0.8837037654318421
0.883754031086663
0.8837986107247341
0.8838487853373355
0.8838932793147048
0.8839676568085882
0.8840120540621669
0.884062036050681
0.8841063481467751
0.8841562398666734
0.8842004670449746
0.8842502687452171
0.8842944112445229
0.8843441231731514
0.8843881812313692
0.8844378036355103
0.884481777489662
0.8845313106155314
0.8845752005017571
0.8846246445946644
0.8846684507482263
0.884717806052579
0.8847615287078663
0.8848107954671734
0.8848544348577052
0.8849036133145823
0.8849471696730123
0.8849962600691849
0.8850397336273056
0.8850887362036133
0.8851320359384865
0.8852048569095252
0.8852481546096814
0.8852969713260224
0.8853401869362305
0.8853889165700374
0.8854320503186281
0.8854806931071826
0.885074695540421
0.8846690701070844
0.884682887500992
0.8847596910626183
0.8848029943411935
0.8848517913837489
0.8848950129490737
0.8849437233313491
0.8849868634096578
0.8850354873667161
0.8846315460215008
0.8842279732359071
0.8842713610067751
0.884320222432646
0.8843635286432686
0.8844123035980609
0.8844555284734144
0.8845279582312408
0.884571091199189
0.8846196831256291
0.8846627352254127
0.8847349393130378
0.884777900010013
0.8848263099144402
0.8848691902068823
0.8849175148393212
0.8849274305584877
0.8849642917625693
0.8850070319449989
0.8850552067402127
0.8850978671418449
0.8851459573146413
0.88518853815397
0.8852365439313926
0.8852790454261186
0.8853269670343953
0.8853693894014295
0.8854172270659768
0.8854595705214446
0.8855073244668709
0.8855495892261156
0.8855972596762242
0.8856394459538098
0.8856870331316037
0.8857291411413195
0.8857766452690042
0.8853789009289643
0.8849815136305222
0.8850238625946849
0.8850715977815786
0.8851138684032585
0.8851848998852354
0.8847884892717625
0.8843924335469318
0.8844349323931073
0.8844828028747594
0.884525223327095
0.8845730106845751
0.8846153529552605
0.8846630574090159
0.8847053217094801
0.884752943479176
0.8847951300200899
0.884842669324612
0.8848847783158924
0.884955469036222
0.8845616303762147
0.8841681421064744
0.8842104761272137
0.8842581485064316
0.8843004049285742
0.8843479950371171
0.8843701949796643
0.8844547208371903
0.884496815131608
0.8845442337992657
0.8845862511324294
0.8846335881909921
0.8846755287693713
0.8847227844333527
0.8847646484626831
0.8848118229458416
0.8844208323037975
0.8840301870598472
0.8840722829396216
0.8841196796944442
0.8841616989600176
0.8842090144937069
0.8842509573497032
0.884357751746429
0.8843995921704727
0.8844467196956474
0.8840576098321649
0.8836688421937163
0.8837109118695649
0.8837582591531755
0.8838002526075436
0.8838475191030484
0.8838894365386106
0.8839366224565179
0.8839784640752347
0.8840255696253189
0.8840673356284393
0.8841143610197436
0.884156051607809
0.8842029970486488
0.8842446124214955
0.8842914781194614
0.8843330184762241
0.8843798046381853
0.8844212701772998
0.8844907443771247
0.8845321253672564
0.8845787431545277
0.8846200497391006
0.8846665886239561
0.8847078209992826
0.8847542811856917
0.8847954395473983
0.8848418212386243
0.8848829057816536
0.8849292091802573
0.8849702200988716
0.885016445406714
0.885057382894498
0.885103530312743
0.8851443945626071
0.8851904642917253
0.8852312554959078
0.885277247735679
0.8853179660857496
0.8853638810352659
0.8854045267221288
0.8854503645797975
0.8850678806210157
0.8846857269592623
0.8847265951628832
0.8847726463855771
0.88481344186137
0.8848594159508122
0.884900138888683
0.8849460360422053
0.8849866866314032
0.8850325070456614
0.8850730854747811
0.8851188293457583
0.8851593358027429
0.8852050033257518
0.8852454379978958
0.8852910293675822
0.885331392441534
0.8853769078518796
0.8854171995136443
0.885462639157969
0.8855028595929116
0.8855482236638768
0.885169298450499
0.8847906973818717
0.8848311363119133
0.8848767098986892
0.8849170775385227
0.8849625755111226
0.885002872045155
0.8850482945952072
0.885088520207213
0.8851561108363559
0.8851962562321433
0.8852415190401224
0.8852815938956817
0.8853267818682229
0.8853667863654074
0.8854118996915138
0.8854518340115552
0.8854968728795909
0.8855367372031023
0.8855817018007952
0.8856214963077736
0.885666386822218
0.885706111692047
0.885750928309706
0.8857905837211586
0.8858353266278675
0.8858749127591078
0.8859195821400758
0.8859590991686632
0.8860257504945328
0.8860651892796002
0.8861097028522724
0.8857356590773243
0.8853619309511312
0.885401583175424
0.8854463014495353
0.8854858846999776
0.8855525107536744
0.8855920159511461
0.8856365787934931
0.8856760153841349
0.8857205054236568
0.8857598735822636
0.8858042910006607
0.8854322606390477
0.8850605426454964
0.8851001216686201
0.8851447413027219
0.8851842518324688
0.8852287988054508
0.8852682410157329
0.8853127155083426
0.8853520895724868
0.8853964917648697
0.88543579785562
0.8854801279273223
0.8851100986218784
0.8847403784470154
0.8847798928421311
0.8848244226570414
0.8848638690200336
0.8849083266765587
0.8845394611798199
0.8841709030709949
0.8838026519660092
0.883434707481427
0.8834746336767111
0.8835195582589452
0.8835594159705835
0.8836042679711641
0.8836440573715704
0.8836888369695753
0.8837285582305879
0.8837732656045036
0.8838129188973881
0.883857554225112
0.8838971397205634
0.8839633199179353
0.8840028288350495
0.8840473116581176
0.884084004737052
0.8841470706068852
0.8841864382315823
0.8842307716576716
0.8842700721876556
0.884314334473857
0.8843535680769421
0.8843977593976065
0.8844369262410503
0.8844810467699565
0.884520147020463
0.88456419693082
0.8846032307545411
0.8846472102189907
0.8846861777815288
0.884730086972148
0.8847666248769843
0.8848293863989706
0.8848682151334059
0.8849119774955709
0.8849507404735164
0.8849944330858602
0.8846315817397815
0.884269027812839
0.8843079906669711
0.8844072397444691
0.8844461141263785
0.8844899059493085
0.8845287147218238
0.8845724369682039
0.8846111802938192
0.8846761496385425
0.8847148189750516
0.8847583938772525
0.8847969981044543
0.8848405039491781
0.8848790432279389
0.8849224801823559
0.8849609546730145
0.8850043229037532
0.8850427327661241
0.8850860324392735
0.8851243778326487
0.8851676091137605
0.8852058901969118
0.8852490532510022
0.8852872701821829
0.8853303651737353
0.8853685181106827
0.8854115452036498
0.8854484688100098
0.885544869968747
0.8855828742153166
0.8856257448449328
0.8856636856016726
0.8857064888556232
0.8857433238880685
0.8858060424784868
0.8858438490693032
0.8858865104102961
0.8859242539889552
0.8859668484503671
0.8860045291709393
0.8860680983673125
0.8861057079023312
0.8861481606104156
0.8861857076076523
0.8862280939288116
0.8862655785408117
0.8863078986336622
0.8863453210124782
0.886387575035129
0.8860314530684615
0.8856756171435345
0.8857132332565837
0.885755673102535
0.8857932269258991
0.8858356006638467
0.8858730923488508
0.8859154001361179
0.8859528298336
0.8859950718270083
0.8860324396873213
0.8860746160431933
0.8861119222162064
0.8861540330903677
0.886191277725469
0.8862333232732493
0.8862705065193474
0.8863664377768885
0.8864035382623181
0.8864454321184208
0.8864824715455353
0.886524300572556
0.8865612790887553
0.8866030434399809
0.8866399611921931
0.886681661020425
0.8867185181551084
0.886760153612665
0.8867969502758102
0.886838521514528
0.8868752578516597
0.8869167650228961
0.8869534411790746
0.8869948844337091
0.8870315005535329
0.8870728800419694
0.8871094362695762
0.8871507521417448
0.8867996833834775
0.8864488923694808
0.8864856375107933
0.8865271346221991
0.8865638198138732
0.886605253269463
0.8866418786549662
0.8866832486039451
0.8867198143262903
0.8867611209173948
0.8867976271191417
0.8868388705006421
0.8868753173238987
0.8869164976436009
0.8869528852300258
0.8869940026352725
0.8870303311260762
0.8870713857637498
0.8871076552996967
0.8871486473162198
0.8871848580376304
0.8872257875789686
0.8872614728669935
0.8873223069093905
0.886974473782417
0.886626913251938
0.8866632432329397
0.8867247126506935
0.8867609759157027
0.886801943190136
0.8868381478876561
0.8868790529625115
0.886915199231283
0.8869560422508674
0.8869921302291955
0.8870329113373682
0.8870689411631237
0.887109660503297
0.8871456323139192
0.8871862900290608
0.8872222039615579
0.8872831206018285
0.8873189688829289
0.8873594958714444
0.8873952865594559
0.8874357523614808
0.8874714855921016
0.8875118903488131
0.8871672255370272
0.8868228283221449
0.8868587439319341
0.8869195652632934
0.8869554155112522
0.8870161522246883
0.8870519372702228
0.8870923793275802
0.8867489444149487
0.8864057753188128
0.8864417411135633
0.8864823565769253
0.8865182649643131
0.8865588194714239
0.8862163865554443
0.8858742180664267
0.8859103057301406
0.8859510322053094
0.8859870624106867
0.8860277278952499
0.8860637007765038
0.8861043054100134
0.8857631023659587
0.8854221619878349
0.8854583125044801
0.8854990875109658
0.8855351806548482
0.8855758947781045
0.8856119306828185
0.8856525840617296
0.885688562860458
0.8857291556334844
0.8857650774589987
0.8858056097641783
0.885841474748841
0.8858819467237907
0.8859177549995567
0.885958166781474
0.8859939184798925
0.8860342702055571
0.8860699654577726
0.8861102572635485
0.8861458962003027
0.8861861282221389
0.8862217109737718
0.8862618833472046
0.886297410043657
0.8863375229038111
0.8863729936746251
0.8864130471562153
0.8864484621305363
0.8864884563678695
0.8865238156744478
0.8865637508014238
0.8865990545686158
0.8866389307187295
0.8866741790744992
0.8867139963808415
0.8867491894527626
0.8867889480480224
0.8868240859632791
0.886863785979745
0.8868988688651334
0.8869385104346945
0.886973538416625
0.887013121670773
0.8870480948752707
0.8871073711967321
0.8867717270910959
0.8864363368766135
0.8864714752576618
0.8865111584980659
0.8865462420629512
0.8865858670959211
0.8866208959700823
0.8866604629260814
0.8866954372345773
0.8867349462436772
0.8867698661111877
0.8868093173030703
0.8864753024942932
0.8861415392026915
0.886176629837071
0.886216244848181
0.8862512809933111
0.8862908381543539
0.8863258199343594
0.886365319374417
0.8864002469130481
0.8864396887608162
0.8864745621814497
0.8865139465652404
0.8865487659908812
0.8865880930386235
0.8866228585919057
0.8866621284311476
0.8866968402343366
0.8867360529922457
0.8867707111672388
0.8868098669706047
0.8868444716389331
0.8868835706141679
0.8869181218969976
0.886957164170138
0.8866260864679469
0.8862952558386679
0.8863299750102123
0.8863691783488987
0.8864038440874004
0.8864429906914542
0.8864776031175463
0.8865166931124271
0.886551252346382
0.8865902858571785
0.8862605758215305
0.8859311109234557
0.8859658363949627
0.8860244137722961
0.8860590788079354
0.8860982080768885
0.8861328200051527
0.886171892894382
0.8862064518346322
0.8862454684682619
0.8859171077908005
0.8855889903434706
0.8852611158561164
0.8849334840589824
0.8849684244476951
0.8850078123563191
0.8850426994329893
0.8850820307818195
0.8851168646658119
0.8851561395789217
0.8848293931265117
0.8845028878153948
0.8845378839300881
0.8846271672464552
0.8846620917534594
0.8847014474047542
0.884375590518049
0.8840499735848685
0.883724596340266
0.8833994585196847
0.8830745598589566
0.8827499000943025
0.8827854118380198
0.8828253412713517
0.8825011307163494
0.8821771582014022
0.8822119547740838
0.8822702484171536
0.8819467169729229
0.881623422721833
0.8816592431439758
0.8816994680839843
0.881735234428424
0.8817754021059274
0.8818111144925512
0.8818703116475197
0.8819059632172096
0.881946009769165
0.8819816076299541
0.8820215973018817
0.8820526529748144
0.8821068508992065
0.8821423381315487
0.8821822108489944
0.88186059866859
0.881539220899396
0.8815748632068093
0.8816338877053416
0.8816694696008799
0.8817094273373305
0.8817449558667637
0.8817848570934912
0.8818203323743548
0.8818601772133784
0.8818955993628647
0.8819353879358511
0.8819707570708105
0.8820104894990749
0.8820458057360171
0.8820854821405246
0.88212074559562
0.8821603660969867
0.8821955768860675
0.8822351416045618
0.88191583825979
0.8815967659594065
0.8816321296443215
0.8816718408517412
0.8817071518433919
0.8817468072543471
0.8817805260019738
0.8818373247248565
0.8818725250243962
0.8819120635541015
0.8819472115134217
0.8819866946128644
0.8820217903462468
0.8820612181340787
0.882096261755474
0.8821356343500067
0.8821706259730363
0.8822099434922429
0.8822448832301992
0.8822841457917152
0.882319033757564
0.8823582414786882
0.8820414162573315
0.8817248184769089
0.8817598570618648
0.8817992090964077
0.881834195882228
0.8818734930626886
0.8819084281618238
0.8819476706049489
0.8819825541295262
0.8820217419517302
0.8820565740135539
0.8820957073309194
0.8821304880414729
0.8821695669697524
0.8822042964401987
0.8822619578115329
0.8822966294991222
0.8823355933463273
0.8823698603060396
0.8824270035763224
0.882461566981375
0.8825190133709669
0.8825535193707454
0.8825923084768695
0.8826267638155212
0.8826840696419841
0.882718467822385
0.8827571430932047
0.8827914908399719
0.8828301126731373
0.8828644100948339
0.8829029786030982
0.8829372258079778
0.8829757411037762
0.8830099381997837
0.8830484003952332
0.8830825474900059
0.8831209566969079
0.8831550538977766
0.8832118885586401
0.8832459294316278
0.883284226459206
0.8833111682753962
0.8833891163737414
0.8834230464686071
0.8834612267805856
0.8834951074333472
0.8835332353365726
0.8835670666529907
0.8836051422573359
0.883638924342871
0.8836769477579007
0.8837106807177143
0.8837486520526859
0.883782335991642
0.8838202553555068
0.8838538903781726
0.8838917578795763
0.8839253440902233
0.8839631598375078
0.883996697340113
0.8840344614413173
0.8837239470537368
0.883413650724013
0.883447334017809
0.8834852378758264
0.8835188724310257
0.8835567246249024
0.88359031054503
0.883628111182319
0.8836616485706085
0.8836993977585627
0.8837328867179572
0.8837705845635309
0.8838040251966843
0.8838416718065341
0.8835327442735714
0.8832240326228818
0.8832576174367575
0.8833136225061499
0.883347152604664
0.8834030873511998
0.8834365628543033
0.8834742325776342
0.8835076599468122
0.8835634608096099
0.8835932077354132
0.8836450772324427
0.8836783985960057
0.8837159055308601
0.8837491790784143
0.8837866353198223
0.8838198611520882
0.8838572668046994
0.8838904450221167
0.8839278001902922
0.88396093089302
0.883998235680832
0.8840313189687502
0.8840685734799842
0.8841016094526944
0.8841388137908492
0.8841718025476758
0.8842089568159652
0.8842418984559558
0.8842790027573093
0.8843118973792367
0.8843489518163002
0.8843817995186621
0.8844368355714118
0.8841313306195737
0.8838260366518182
0.8838590195023869
0.8838961534947489
0.8839290894041156
0.8839841676961061
0.8836794506441599
0.8833749435970736
0.8834080136663647
0.8834452262406419
0.8831411142866864
0.8828372116320798
0.8828704211756357
0.8829077674301722
0.8829386122458063
0.8829913727307369
0.8830244836829934
0.8830617257316487
0.8830947897992826
0.8831319821601501
0.8831649994406265
0.88320214221495
0.8832351128054655
0.8832722060942119
0.882969611984553
0.8826672251311336
0.8827003336999861
0.8827375592289619
0.8824355621166702
0.8821337715687506
0.882167017238214
0.8822043741459821
0.8822375729777562
0.8822748802716052
0.8823077277104856
0.8823624708903723
0.8823955704754487
0.8824327729853026
0.8824658260305682
0.8825029792355228
0.8825359858370607
0.8825730898369006
0.882606050090531
0.8826608663213295
0.8823605393848472
0.8820604167524034
0.8820935064967069
0.882176640667822
0.8822096684333949
0.8822645075868403
0.8819649271088821
0.8816655500121038
0.8816987063761136
0.8817359433581323
0.8817690533653859
0.8818520720720138
0.8818851202870857
0.8819222436641454
0.8819552457335951
0.8819923202371949
0.8820252762556422
0.8820623019840291
0.8820952120458366
0.8821321890969934
0.8821650532962675
0.8822196110945378
0.8819478828779201
0.8816802799979098
0.8817132523484839
0.881750283413605
0.8817832099132122
0.881820192421457
0.8815229830542776
0.881225973962952
0.8812590326967971
0.8812961418875953
0.881329154749548
0.881383773518534
0.881414867137971
0.881467430894344
0.881171139320934
0.8808750468682054
0.8809081346437783
0.8809452619757876
0.8809783039673194
0.8810153828349034
0.8810483791354449
0.8810854096351873
0.8811183603375387
0.8811553425657657
0.881187483813178
0.881241080128171
0.8812739345890417
0.8813108152432513
0.8813436243899578
0.8813804570672079
0.881085779548964
0.880791299007671
0.8808242378836286
0.880861194828012
0.8808940883705566
0.8809309973295008
0.8809638456302747
0.8810181125717511
0.881050909918259
0.8810877173914088
0.8811204696864297
0.88115722946647
0.8811899368008964
0.8812266489821768
0.8812593114466583
0.8812959761232787
0.8813285938082225
0.8813652110740333
0.881072301399366
0.8807795863490672
0.8808123322037335
0.8808490722426323
0.8808817732988907
0.8809184659186878
0.8806262873230266
0.8803343024797498
0.8803671308033392
0.8804039453157859
0.8804367288233822
0.880473495909655
0.8805062346911311
0.8805429544444986
0.8805756485894886
0.8806123211029733
0.8806449707008728
0.880681596067253
0.8807142012072205
0.8807507795190304
0.8807833402899878
0.8808198716395182
0.8808523881301517
0.8808888726094516
0.8809213449082117
0.8809577826090881
0.8809902108041919
0.8810711343967852
0.8811035039128708
0.8811398336776683
0.8811721592851285
0.8812256079617374
0.8812578841033972
0.8812941153477312
0.881326347762914
0.8813625327108787
0.8813947214865891
0.8814308602285066
0.8814630054515197
0.8814990980774763
0.8815311998343381
0.881567246434185
0.8815993048112138
0.8816353054745677
0.8816673205578546
0.8817032753740986
0.8817352472495077
0.8817711563077923
0.8818030850609626
0.8818389484502062
0.8818708341665509
0.88190665197544
0.8819384947401488
0.8819742670571401
0.8820060669551786
0.8820417938684986
0.8820735509846096
0.8821092325822557
0.8821409470009604
0.8821935921082534
0.8822252583717402
0.8822608440626183
0.8819735562592764
0.881686455492265
0.8817182455668685
0.881753949888209
0.8814672006362129
0.8811806378271634
0.8812125509623346
0.881248373177541
0.8812802435840272
0.881316020559931
0.881347848321758
0.8813835801455886
0.8814153653465628
0.8814510521053244
0.8814827948290339
0.8815184366095065
0.8815501369393217
0.8816026324053958
0.8816342849539046
0.8816698315702197
0.8817014418980033
0.8817369438021007
0.8814518688121873
0.8811669780982855
0.8811987100455071
0.8812343284626007
0.8812660181707979
0.8813015918671169
0.8813332394188697
0.8813687684801434
0.881400373957818
0.8814358584695555
0.8814674219553046
0.8815028620027956
0.8812189641406369
0.880935249084571
0.8809669330580711
0.881002488526639
0.8810341304906861
0.8810696414871095
0.8811012415235164
0.8811367081327208
0.8808536574715795
0.8805707886027704
0.8802881013512125
0.8800055955420498
0.8800374761192736
0.8800732156488594
0.8801050541032038
0.8801407490632244
0.8800645349247115
0.8800018718760744
0.8797200909372732
0.879438490396
0.879470470832593
0.8795063002819004
0.8792250382734955
0.8789439561001344
0.8789760537027707
0.8790119953243888
0.8790440506930968
0.8790799476530822
0.8791119608695188
0.879147813252575
0.8791797843981879
0.8792155922888031
0.8789353195466006
0.8786552254358465
0.8786873127659877
0.878723231879555
0.8787552771272052
0.878791151745996
0.878511549088743
0.8782321242957758
0.878264284941389
0.8783002700159046
0.8783323885684096
0.8783683291468083
0.8784004056871709
0.8784363018534187
0.8784683364623985
0.8785041883002492
0.8785361810583997
0.8785719886513956
0.8786031225770506
0.8786545503318054
0.8786864549261726
0.8787221695792572
0.878754032569181
0.8788324883303673
0.8788642962602687
0.8788999094902205
0.8789316759920411
0.8789672454147262
0.8789989705677543
0.8790344962654169
0.8790661801487398
0.8791016622034175
0.8791333048959216
0.8791687433894457
0.8792003449698177
0.8792357399838144
0.8792673005305417
0.8793026521464322
0.8793341717378031
0.8793694800368049
0.8794009587509102
0.8794526438287659
0.8791759993984957
0.8788995289584333
0.8789311158260191
0.8789828835885428
0.8790142998253725
0.8790658762129202
0.8790973711826333
0.8791490217680048
0.8791804708840956
0.879215694490897
0.8792471029763966
0.8792986418582776
0.8793300046639468
0.879365137284468
0.8793964596200348
0.8794315494352343
0.8794628313774295
0.8794978784669132
0.8795291200922751
0.8795641245354507
0.8795953259203252
0.8796302877964024
0.8796614490169437
0.8796963684049357
0.8797274895371069
0.8797623665158304
0.879793447635404
0.87982828228348
0.8795539360775919
0.8792797609104853
0.8793109536788988
0.8793458952289575
0.8790720410105741
0.8787983573116294
0.8788296610767827
0.8788647088889452
0.878895972542401
0.8789309779394237
0.8789622015567098
0.8789971646169369
0.8790283482733929
0.8790632690749749
0.8787903528163364
0.8785176059656795
0.8785488997133628
0.8785839259012208
0.8783114967769103
0.8780392365485232
0.8780706397459824
0.8781057706907226
0.8781371338322704
0.8781722224376993
0.8782035455984272
0.878238591942415
0.8782698751972269
0.8783048793574526
0.8783361227810668
0.878371084835018
0.8784022885019671
0.878437208526941
0.8784683725115726
0.8785032505846763
0.878534374961154
0.8785692111593053
0.8786002960016086
0.8786350904015365
0.8786661357834618
0.8787008884617069
0.8787318944568677
0.8787666054897836
0.8787975721716116
0.8788322416353642
0.8788631690771095
0.8788977970476785
0.8788677278475026
0.8788534313536058
0.8788843142793802
0.8789188932152181
0.8789497370781391
0.8789842747062205
0.8787145648950189
0.8784450205499591
0.878475971894393
0.8785106124086397
0.8785415246802734
0.8785761238851408
0.878606997156462
0.8786575327164804
0.8786883621691992
0.8787228740930666
0.878753664695898
0.878804093586259
0.8788348405325025
0.8788852137891174
0.878915917162463
0.8789502963354028
0.8789809610860634
0.8790312282335269
0.8790618495721035
0.8790961422749087
0.8791267251393412
0.8791609771528254
0.8791915216141469
0.8792257330119999
0.8792561485404002
0.8793313848109693
0.8793618402051665
0.8793959581263967
0.879426375344718
0.8794604528854792
0.8794908319982381
0.879524869231481
0.8795552103088184
0.8795892073073174
0.8796195104192037
0.8796534672555572
0.8796837324717919
0.8797176492184229
0.8797478766086353
0.8797817533377921
0.879811942971442
0.8798457797551984
0.8795792405913828
0.8793128628686113
0.87934315790097
0.8793770956041983
0.87940735286869
0.8794412506232268
0.8794714701890345
0.8795053280666579
0.87953536018815
0.8795847839050653
0.8796149236123574
0.8796486972855926
0.8796787995063784
0.879712533522631
0.8794471602093511
0.879181946952352
0.8789168936068734
0.87865200002833
0.8786823481315903
0.8787163213187096
0.8787466317774358
0.8787805651602143
0.8788108380430277
0.878844731692644
0.8788749670679993
0.8789088210554615
0.8789390189916484
0.8789728333877949
0.8787087982921543
0.8784449217761506
0.8784752227167008
0.8785091357138949
0.8785393992059547
0.8785732726103223
0.878603498721908
0.8786373326039961
0.8786675214029608
0.8787013158331478
0.8787314673871808
0.8787652224356778
0.8787953368123056
0.8788290525491563
0.8785661662037931
0.8783034370871053
0.8783336535049415
0.8783674669167354
0.878397646148236
0.8784314202471665
0.8784615623595886
0.8784952972154119
0.8785254022758515
0.8785590979581581
0.8782970761573953
0.8780352106009977
0.8777735011492538
0.8775119476626181
0.8775422918410769
0.8775762200833421
0.8776065270600214
0.8776404159892796
0.8776706858312193
0.8777045355169827
0.8777347682910629
0.877768578802679
0.8777987745756199
0.8778325459822723
0.8778072859668817
0.8778174427428385
0.8778475881604716
0.8778813049976251
0.8779114135855074
0.8779450914964746
0.8779751633207417
0.8780242685290569
0.8780542990731222
0.878087894757451
0.878117888675127
0.878166893484926
0.8781968462701477
0.8782303600225433
0.8782602763179371
0.8782937514962487
0.8783236313671481
0.8783570680391339
0.878097582937793
0.8778382511058562
0.8778682301739529
0.877901761785285
0.8779317044211552
0.8779651975258591
0.8779951037945772
0.8780285584601353
0.8780584284266219
0.8780918447203581
0.8781216784493797
0.8781550564384605
0.8778965474433358
0.877638190601828
0.8776681226889559
0.8777015948085671
0.8777314906509489
0.8777649244659743
0.8777947841281204
0.8778281797054528
0.877858003251721
0.8778913606580968
0.8779211481526934
0.8779544674546931
0.877984218961673
0.8780175002257216
0.8780472158089885
0.8780804591013561
0.8781101388246634
0.8781586291578068
0.8781882686089316
0.8782214316829242
0.8782510354063852
0.8782841607118155
0.8783137287709081
0.8783468163734216
0.8783763488312922
0.8784246480093593
0.8784541404740802
0.8784871484147617
0.8782306558166844
0.877974312951589
0.87795975334019
0.877981532960295
0.8780111030453893
0.878044182411664
0.8780737169999291
0.8781067588450245
0.8781362579990891
0.8781844583130605
0.8782139176715571
0.8782620673276994
0.8782914869632599
0.8783244078016554
0.8783537922003025
0.8783866757866884
0.8784160250104496
0.8784640320154368
0.8784933417228818
0.8785261465973431
0.8785554212586354
0.8785881890787482
0.8783333041965089
0.878078567159329
0.8781079376399291
0.8781407971737631
0.8781701326004728
0.8782029550792583
0.8782322555135674
0.8782650410010758
0.8782943065043314
0.8783270550641875
0.8783562856975936
0.8783889973932761
0.8784181932178947
0.8784508681127355
0.878480029189487
0.8785126673466729
0.8785417937363358
0.8785894595395806
0.8786185469552253
0.8786511074810224
0.878680160335729
0.8787126843175721
0.8787417026716889
0.8787741901721777
0.8788031740859135
0.8788356251675037
0.8785825771902024
0.8783296748939473
0.8783587533629703
0.8783912949556069
0.8784203389762549
0.8784528441488804
0.8782003426127639
0.8779479861924729
0.8779771241897601
0.8780097193089955
0.877757634979593
0.8775056953599089
0.8775349268260176
0.8775676113935855
0.8773159430220933
0.8770644189558597
0.8770937433857231
0.8771265169060618
0.8771558067478958
0.877188543724591
0.8772177990383684
0.8772504995335971
0.8772797203791524
0.8773123844549499
0.8770615087373477
0.8768107764592639
0.8768400895710928
0.8768728419253204
0.8769021205636591
0.8769348364999252
0.8769640807243753
0.8769967603044675
0.8770259701744946
0.8770586134600601
0.8770877890349928
0.8771352714600616
0.8771572882612553
0.8772201868641177
0.8772492831808039
0.8772818071119504
0.8773108693230626
0.8773433572172129
0.8773723853815178
0.8774048372996026
0.8774338314757326
0.8774662474785444
0.877495207724998
0.8775424125342173
0.8775713346990042
0.8776036748451338
0.8776325632016208
0.8776648676188075
0.8774158846776391
0.8771670429633233
0.8771960223542462
0.8772284138811774
0.877242131956104
0.8772730524125245
0.8773019689524103
0.8773342937996399
0.8773631766360253
0.8773954658699618
0.8774243150605923
0.8774565687411089
0.8772084894171788
0.8769605503302886
0.876989489805965
0.8770218298736376
0.8770507356982283
0.8770830402136629
0.8768354864343195
0.8765880723580118
0.8766170679242716
0.8766494582969291
0.8766784202074033
0.8767254826978117
0.8767544068657608
0.8767867220551979
0.8768156126867647
0.8768859557681922
0.8769148022075339
0.8769470358955361
0.8769758489247494
0.8770080473163251
0.8767614889673466
0.8765150692121562
0.8765439712311326
0.8765762547586989
0.8766051233630209
0.8766373715960373
0.8766662068425017
0.8766984198398432
0.8764525016295095
0.8762067213430177
0.8762356449856883
0.8762679425429702
0.8762968328237789
0.8763290951477407
0.8760836935529079
0.8758384293609839
0.875867407509707
0.8758997538784417
0.875928698661902
0.8759610098002425
0.8757161227413103
0.875471372567263
0.8755004046941649
0.8755327993658614
0.8752883054257983
0.8750439479982646
0.8747997269689599
0.8745556422237118
0.8745848811951277
0.874617476969855
0.8746466823999579
0.8746792427809411
0.8747084147263209
0.8747409397721819
0.8747700782893016
0.8748025680585327
0.8748111704293423
0.8748576693923131
0.8748867430182816
0.8749191642046968
0.8749482045690405
0.8750181673353965
0.8750471640532107
0.8750795046546869
0.8751084682342744
0.8751407738592419
0.8751493410406231
0.875195712094767
0.8749529393590957
0.8747103012727511
0.8747393190308537
0.8747716732465789
0.8748006579186495
0.8748329772182197
0.8748619288597402
0.874894213300634
0.8749231319669634
0.8749553816065319
0.874984267352906
0.8750164822483746
0.8750453351299065
0.8750775153383745
0.8751063354100548
0.875138480988496
0.8751672683051932
0.8751993793104561
0.8752281339269172
0.8752746096449773
0.8750331545802476
0.8747918326953661
0.8748206679647496
0.8748528213995352
0.8748816239714144
0.8749137428985209
0.8749425128274249
0.8749745973033445
0.8747337565113534
0.8744930482679546
0.8745219022724886
0.8745540671314256
0.8745828884917823
0.8746150189043375
0.8746438076748362
0.8746759036972792
0.874435674116478
0.8741955764574674
0.8742244487545554
0.8742566246273911
0.8740167737015674
0.873777054345094
0.8738060097331949
0.8738382650291473
0.8738671877722879
0.8738994086329989
0.8739282987853176
0.8739604852668571
0.8739893428823737
0.8740214950406893
0.8740503201733045
0.8740824380642219
0.8741112307677178
0.8741433144469415
0.8741720747749824
0.8742041242980951
0.8742328523042275
0.8742648677266915
0.8742935634643445
0.8743255448415014
0.8743542083639865
0.8743861557510577
0.8744147871115698
0.874446700563657
0.8742083667668286
0.8739701628521782
0.8739988763340352
0.8740308682874757
0.8740595496069588
0.8740915076308458
0.8738536596015584
0.8736159409781629
0.873644703940842
0.8736909278212759
0.8737196547652627
0.8737516530464046
0.8735142850341671
0.873277045956211
0.8733058540769801
0.8733746294254711
0.8734033954296294
0.8734354274247291
0.8734641613350423
0.8734961594825565
0.8735247538457809
0.8735707453807217
0.873599411490006
0.8736313383366683
0.8736041031394225
0.8735906177065556
0.8736192474053491
0.8736511343322869
0.8734148207985212
0.873178635070885
0.8732073451870456
0.8732393089665538
0.8732679871740064
0.8732999173042587
0.8733285636551754
0.873360460190195
0.8731247353696309
0.8728891377615979
0.872653667263146
0.8724183237714354
0.8724471614718876
0.8724792439969269
0.872508049739517
0.8725400985756236
0.87256887241246
0.8726008876135788
0.8726296295966569
0.8726616112166168
0.8726903213978201
0.8727222694903347
0.8727509479214342
0.8727828625401025
0.8728115092727573
0.8728433904710633
0.8728720055568214
0.8729038533881348
0.8729324368784329
0.8729642513960092
0.8729928033421731
0.8730608509372846
0.8728267235972639
0.8725927217946908
0.8726213427094468
0.8726531894368471
0.8726817788194648
0.872713592303811
0.8727421502054026
0.87278789806032
0.8728116451667584
0.8728522622515783
0.8728807525143485
0.8729124617594964
0.8729409206990818
0.8729725969173258
0.8730010245843927
0.873068779181971
0.8730971659845256
0.8731287666688243
0.8731571223101587
0.8731886901348805
0.8732170146653191
0.8732485496825729
0.8732768431523321
0.8733083454141165
0.8733366078733051
0.8733680774315082
0.873396308930128
0.8734277458365277
0.8731952657338298
0.8729629093565722
0.8729912185998263
0.8730227297994986
0.8730488991263571
0.8730920024939995
0.8731202473391378
0.8731516907721952
0.8731799047599713
0.8732113156533882
0.8732394988333976
0.8732708772385287
0.873039178942631
0.872807603563601
0.8728358639059998
0.8728811502984363
0.8729093761676253
0.8729407921594642
0.872968987275382
0.8730003708405547
0.8730285352524976
0.8730598864420464
0.8730880201992062
0.8731193390640655
0.8731474422155293
0.8731925264815158
0.8732205954289828
0.8732518461514823
0.8732798845949692
0.8733111031487918
0.8733391111370676
0.8733702975727143
0.8731397960426082
0.8729094161491933
0.8729375005434427
0.8729687599919722
0.8729968139320611
0.8730280412687599
0.8730560648032738
0.8730872600784488
0.8731136081987269
0.8731567588801892
0.873184719026509
0.8732158476081776
0.8732437774969282
0.873274874170224
0.8733027738495768
0.8733338386643816
0.8733617081824065
0.8733927411884983
0.8734205805931634
0.8734515818402155
0.8734793911793882
0.8735103607169704
0.8735381400384168
0.8735690779159953
0.8735968272673807
0.8736277335343183
0.8736554529632082
0.8736863276687649
0.8737140172226241
0.8737448604159569
0.8737725201421503
0.8738033318723141
0.8738309618181075
0.8738617421340544
0.873889342346614
0.8739200912971947
0.8739476618235874
0.8740137168617719
0.8740412485152569
0.8740719256523656
0.8740994277231666
0.8741300736504888
0.8741575461853618
0.8741881609513279
0.8739600920337826
0.8737321420880252
0.8737596897314831
0.8737903762903036
0.8735626488010437
0.8733350399816584
0.8733626623611238
0.8733934203473234
0.8734210131446162
0.8734517399317642
0.8734793031934913
0.8735099988298528
0.8735375326025236
0.8735681971362639
0.8735957014662906
0.8736263349454748
0.8736538098791728
0.8736844123517673
0.8737118579353552
0.8737424294492265
0.8737698457288268
0.8738003863317428
0.8738277733533815
0.8738582830930117
0.8738856409026192
0.8739161198265344
0.8739434484699453
0.8739738966256182
0.8740011961485717
0.8740316135833772
0.8740588840315174
0.8740892707927327
0.8738631157420748
0.8736370776883392
0.8736644219544526
0.8736948792728116
0.8737221944641986
0.8737526211140445
0.8737799072761822
0.8738103033046148
0.873837560482886
0.873867925936909
0.8738951541766024
0.8739254891031222
0.8739526884494327
0.8739829928952599
0.8740101633932887
0.8740404374051377
0.8740675790998927
0.8740978227243821
0.8741249356607778
0.8741551489444304
0.8741822331672887
0.8742124161565321
0.8742394717105821
0.8742696244517492
0.8742966513816276
0.8743267739209555
0.8743537722712069
0.874383864654839
0.8744108344699159
0.8744408967439008
0.874467838068164
0.8745112642227092
0.8745381736634397
0.8745681724206752
0.8745950534625649
0.8746250222512586
0.8746518749383895
0.8746818138042093
0.8747086381805723
0.8747385471690936
0.8747653432785891
0.8747952224352938
0.8745713178480312
0.8743475278485818
0.8743743965686893
0.8744043451448528
0.8744311855973212
0.8744611043457288
0.874487916574301
0.8745178055402676
0.8745445895885967
0.8745744488173451
0.8746012047289948
0.874631034265656
0.8746528034524964
0.8746906338175923
0.8747173328027826
0.874747102307261
0.8747737732867263
0.874803513234759
0.8748301562517055
0.8748598666880568
0.8748864817856022
0.8749161627549459
0.8746934811151508
0.8744709127993454
0.8744975997599025
0.8745273494368119
0.8745540084770641
0.8745837286908136
0.8746103598537254
0.8746400506488254
0.8746666539772735
0.8746963153981446
0.8747228909349182
0.8747525230258908
0.8747790708136918
0.8748086736190072
0.8748351937004503
0.8748647672642604
0.8748912596818738
0.874934028277032
0.8749604897228065
0.8749900015869516
0.8750164354570864
0.8750459182150383
0.8750723245517971
0.8751017782473477
0.8751281570929084
0.8751575817697609
0.8751839331662157
0.8752133288679855
0.8752396528573414
0.8752690196275561
0.8752953162517343
0.8753378316103012
0.8751168425086576
0.8748959649613308
0.8749223291777799
0.8749517315491698
0.8749743925744556
0.8750130084386617
0.8750393165673005
0.8750686598164941
0.8750949406668173
0.8751242551224093
0.8751505087360146
0.8751797944411082
0.8752060208595093
0.8752352778571207
0.8752614771217476
0.8752907054548075
0.8750706172713891
0.8748506397406522
0.8748769093347735
0.8749062049176962
0.8749324473567395
0.8749617142783895
0.8749879296036396
0.8750171679067932
0.8750433561594512
0.8750725658867988
0.8750987271079833
0.8751279083021306
0.8751540425328769
0.8751831952363441
0.8752093025176052
0.8752384267728281
0.8752645071454742
0.8752936029948039
0.8753196564996234
0.875348723985326
0.8753747506630253
0.8754037898272834
0.8754297897184867
0.8754588006033989
0.875484773748649
0.87551375639623
0.8752950419929334
0.8750764368375905
0.8751024795137231
0.8751315286524785
0.8751575445811274
0.8751865654855152
0.8752125547070826
0.875241547418968
0.8752675099737748
0.8752964745349398
0.8753224104632263
0.8753513469153698
0.875377256257296
0.8754061646420346
0.8754320474376799
0.8754609277965474
0.8754867840859111
0.8755156364603592
0.8755414662833606
0.875570290714759
0.8755960941112378
0.875624890640874
0.8756506676505903
0.8756794363196705
0.8757051869823052
0.87574688284854
0.8757726039882521
0.8758013138456663
0.8755840473326806
0.8753668885907826
0.8753926784410574
0.8754214540114408
0.8754472175556136
0.8754759653533866
0.8755017026309184
0.875530422696975
0.8755561337472478
0.8755848261224013
0.8756105109847192
0.8756391757097026
0.8754225941673555
0.8752061197375415
0.8752318728240709
0.8752606027935577
0.8752863296905073
0.875315032012562
0.875340732759101
0.8753694074743129
0.8751533202347487
0.8749373396522624
0.874721465647907
0.8745056981428138
0.8742900370581916
0.8740744823153273
0.8741004381626118
0.8741293619899171
0.8741552915274287
0.8741841875958621
0.8742100908628291
0.8742389592130273
0.874264836248601
0.8742936769211204
0.8743195277643744
0.8743483407996925
0.8741333547311407
0.873918474358788
0.8739443919995818
0.87397326888837
0.8739991603366286
0.8740280095922845
0.8740538748869462
0.8740826965498034
0.8738681977285642
0.8736538041569919
0.8736797358593692
0.8737086209975516
0.8737345265463997
0.8737633840961108
0.873789263530233
0.8738180935316631
0.8738439468897863
0.8738727493830473
0.8736588270453769
0.8734450094176126
0.8734709287582858
0.8734997943161648
0.8735256875811276
0.873554525635354
0.873580392863199
0.8736092034537425
0.8736302241798704
0.8736666190618071
0.8736924336492765
0.8737211887507702
0.8737469774171109
0.8737757051750296
0.8738014679585314
0.8738301684125336
0.8738559053514111
0.8738845785410785
0.8739102896734714
0.8739389356383092
0.8739646210022824
0.8739932397817187
0.8740188994152632
0.8740601937766949
0.8740858246262866
0.8741143860629633
0.8741399912608923
0.874168525633
0.87419410521703
0.8742226125636878
0.8742481665715094
0.8742766469317611
0.8743021754009904
0.874330628813804
0.874118361120477
0.8739061964697197
0.8739317900533836
0.873960305710665
0.8739856573291569
0.874026568965299
0.8740521085497313
0.8740805674011171
0.8741060815245355
0.8741345135128695
0.8741600022126119
0.8741884073765719
0.8739767907202233
0.8737652764920721
0.8737908298620835
0.873819296843096
0.8738448247893852
0.8738732649500666
0.8738987675098439
0.8739271808887364
0.87395265809914
0.873981044734712
0.8737699891817696
0.8735590355387995
0.8735725874348674
0.8736198746260094
0.8736453890964854
0.8736738087636997
0.8734631326583794
0.8732525581326662
0.8732781365362855
0.8733066173056424
0.8733321703621212
0.8733606243984904
0.8733861521447824
0.8734145794864344
0.873204371404729
0.8729942644818693
0.8730198557953808
0.8730483438842629
0.8730739098883179
0.8731023712872311
0.8731279120186567
0.8731563467657372
0.8731818622612892
0.8732102703946001
0.8732357606909636
0.8732641422484952
0.8732896073822847
0.8733179624019548
0.8733434024097138
0.8733717309293679
0.8733971458475697
0.873425447904981
0.8732161439395113
0.8730069402634356
0.8727978368046899
0.8725888334912789
0.872614399333093
0.8726428480956671
0.8726683887768476
0.8726968110114386
0.8727223265684196
0.8727507223127522
0.8727762127818979
0.8728368958662993
0.8728623535625676
0.8728906887216228
0.8729161214099502
0.8729444301988609
0.8729698379153923
0.8729981203715862
0.8730235031523969
0.8730517593132305
0.8730771171943266
0.873105347097086
0.8731306801144048
0.8731588837963048
0.8731841919857146
0.8732123694838999
0.873004412263256
0.87279655406986
0.8728219244104168
0.872850161298793
0.8728755068123429
0.8729037175217994
0.8729290382440889
0.8729572228116408
0.8729825187783481
0.8730106772409405
0.8730359484876756
0.8730640808821839
0.8730861253458713
0.8731232101002081
0.8731484306424936
0.8731765096407672
0.8732017055708047
0.8732297586125022
0.8732549299656291
0.873282957087346
0.8733081038988325
0.8733361051370954
0.8733612274421444
0.8733892028334104
0.8734143006671579
0.8734422502478161
0.8734673236453312
0.8734952474517017
0.8735202964479869
0.8735481945163217
0.8735732191463128
0.8736010915127954
0.8736260918113622
0.8736539385121079
0.8736789145140539
0.8737067355851104
0.8737316873251728
0.8737594828025198
0.8737844103153701
0.8738121802349199
0.8738370835551638
0.8738648279527611
0.8738897071149389
0.873917426026361
0.8739422810649476
0.8739699745259049
0.8739926566991894
0.8740303258598822
0.8738245263953519
0.873618823823225
0.8736437140399644
0.87368371696282
0.8737085802038894
0.8737362765230718
0.873761115713814
0.8738010534243129
0.8735956947748594
0.8733904326285307
0.8734153297208775
0.8734430558833123
0.8734679289283617
0.8734956297265868
0.8732906319256653
0.8730857303226794
0.873110663849404
0.873138422448259
0.8731633319282827
0.873191065167251
0.8732158112196494
0.8732555971609236
0.873280455853261
0.8733081356831237
0.873332970433549
0.8733606250119511
0.873385435854389
0.8734130652164651
0.8734378521847768
0.8734654563655959
0.873490219493579
0.873517798528145
0.8735425378495334
0.8735700917727852
0.8735948073212497
0.8736539104110667
0.8736785948482224
0.8737060912848514
0.8737307520231162
0.8737582234597341
0.8737828605325797
0.8738103070038565
0.8738349204446925
0.8738623419852339
0.8738869318274067
0.8739143284717543
0.8739388947485486
0.8739662665311799
0.8739908092758173
0.8740181562311459
0.8740426754767866
0.8740699976391623
0.874094493418904
0.874121790822613
0.8741462631694918
0.8741735358487569
0.8741979847957475
0.8742252327847279
0.8742496583647428
0.8742768816975349
0.8743012839434257
0.8743284826540626
0.8743528615986192
0.8743921431008415
0.8744164959683081
0.8744436427293005
0.8744679723634344
0.874495094606597
0.874519401040002
0.8745464987991142
0.8743439167980025
0.8741414286282947
0.8741657944366116
0.8741929489585863
0.8742156853836002
0.8742531783564857
0.8742774957694842
0.8743045993387715
0.874328893617479
0.8743559727750727
0.8743802439518634
0.8744072987313033
0.8744315468384914
0.8744585772732557
0.8744828023430955
0.8745098084666005
0.8745340105312861
0.8745609923768874
0.8745851714685534
0.8746121290695449
0.8746362852202665
0.8746632186098809
0.8746873518516737
0.8747142610630828
0.8745127604270398
0.874311352605661
0.8743355446393113
0.8743625100593683
0.8743866791835777
0.874413620428443
0.8744377666751235
0.8744646837778586
0.8744888071788637
0.8745276962200125
0.8745517940500582
0.8745786602116661
0.8746027352620998
0.8746295773829325
0.8746536296854275
0.8746804477983021
0.8747044773844739
0.8747312715221479
0.8747552784235535
0.8747820486187241
0.8748060328668622
0.8748327791521673
0.8748525594561637
0.87488678565469
0.8749107239293966
0.8749493738176803
0.8749632290300552
0.8750092873856377
0.8750331757050159
0.8750598210491035
0.8748596243387284
0.8746595192096482
0.8744595055990355
0.8742595834441202
0.8742836103632756
0.8743103904635965
0.8743343947963097
0.874392032951431
0.8744160076766646
0.8744427330925757
0.8744666853002124
0.8744933869533541
0.8745173166745032
0.8745439945971064
0.8745679018628195
0.8746064536718285
0.8746303358010916
0.8746569636483037
0.8746808233865359
0.8747074276020211
0.8747312649801006
0.8747578455958537
0.8747816606446024
0.8748082176925593
0.874832010442743
0.8748585439547821
0.8748823144371097
0.874908824445052
0.8749325726901768
0.8749590592257853
0.8749827852643045
0.8750092483592847
0.8750329522217399
0.8750593919077403
0.8750830736246168
0.8751094899332285
0.8751331495349567
0.8751595424977134
0.8751831800146678
0.8752095496630471
0.8752058327390468
0.8752148930994639
0.8752384966484441
0.8752648298683623
0.8752884114142017
0.8753147214046803
0.8753382809775451
0.8753645677698471
0.8753881053998491
0.8754143690251812
0.8754378847423772
0.8754759259570841
0.87549941712344
0.8755256318413975
0.8755491011573089
0.8755752928039898
0.8755987402993468
0.8756249089057306
0.8756483346103691
0.8756744802073797
0.8756978841510813
0.8757240067695867
0.8757473889820794
0.8757734886528924
0.8757968491638498
0.875822925917728
0.8758462647567704
0.875872318624416
0.87589563582111
0.87592166683317
0.8759449624170285
0.8759709706040952
0.8759910535020324
0.8760253821417516
0.8760486334291774
0.876074594899249
0.8760978246631009
0.8761237634006693
0.8761469716702465
0.876172887705684
0.876196074510232
0.8762219678738568
0.8762451332425688
0.8762710039646444
0.8762941479266612
0.8763199960373974
0.8763431186218067
0.8763689441513592
0.8763920453871964
0.8764178483656673
0.8762213861714585
0.8760250120373995
0.8760481696315539
0.8760740265221757
0.8760971627658996
0.8761229971068314
0.8761461120290706
0.8761719238503191
0.8761950174799675
0.876220806811486
0.8762438791773856
0.8762696460490739
0.8762926971800151
0.8763184416217199
0.876341471546441
0.8763671935879561
0.8763902023351442
0.8764275551564575
0.8764371035754127
0.8764775061102351
0.8762819074701749
0.8760863961119709
0.8761094367005583
0.87613516459812
0.8761581840385104
0.8761838895992169
0.8759886179500973
0.8757934333204292
0.8758165083753254
0.8758422671327847
0.8758653210378429
0.8758910574599998
0.8759037187221429
0.8759475911778695
0.8759706011363947
0.875996291244987
0.8760191919508292
0.8760563672122402
0.8760793325350978
0.876104975645505
0.8761186242135132
0.8761635870610925
0.8759690137572814
0.8757745268536942
0.8757975241517841
0.8758231956576021
0.8758461719520532
0.8758718212771232
0.8758947765961457
0.875920403769709
0.8759427447080798
0.8759792829876176
0.8760021941490983
0.8760277748170686
0.8760506650894787
0.8760762236953862
0.8760990931067331
0.8761246296796106
0.8759307539040674
0.8757369639142656
0.8757598881325436
0.8757854771288361
0.8758083804844895
0.8758339474493178
0.8758568299702679
0.8758823749325739
0.8759049300280358
0.8759416508853131
0.8759642704990324
0.8760010553378139
0.8760238706764613
0.8760493449612562
0.8760721395806667
0.8760975919824724
0.8761203221849202
0.8761572103032605
0.8759640965253669
0.8757710678571154
0.8757938936528616
0.8758193737047811
0.8758421788096136
0.8758676370109693
0.8758904214524702
0.8759158578318529
0.8759386216375551
0.8759937768545107
0.8760165135111843
0.8760418997943541
0.8760646158759005
0.8760899804283161
0.8761048330616854
0.8761508585857218
0.8761735307790368
0.8761988491362147
0.876221500838874
0.8762764729058359
0.8762990976330344
0.8763243662227084
0.8763469705193802
0.8763722175278994
0.8763948014211731
0.8764200268766633
0.8764425903936198
0.8764677943241574
0.876490294053787
0.8765268587784746
0.8765493791410693
0.8765745376240436
0.8765970376934515
0.8766335932948702
0.8766560705999356
0.8766811837361489
0.876703640803941
0.8767401411308697
0.8767625754945022
0.8767876434040024
0.8768100575860747
0.8768351041723091
0.8768574981995152
0.8768939171161041
0.8769162885279428
0.876952678717303
0.8767613296711068
0.8765700641105327
0.8765924866384801
0.8766175369748798
0.8766399393768363
0.8766649684505047
0.8764739322839213
0.8762829793574979
0.8763054351134097
0.8763305152297542
0.8763529508577793
0.8763780097124834
0.8764004252391506
0.8764254628597181
0.8764478583115104
0.8764728747253981
0.8764952501287518
0.8765315894518058
0.8763410805212576
0.876150654384682
0.8761730803460906
0.8761981238406653
0.8762205297540004
0.8762455520726312
0.8762679379642475
0.8762929391342569
0.8763153050304632
0.8763402850791263
0.8763626310061855
0.876398904532892
0.8764212280642633
0.8764461635001765
0.8764684671169152
0.8764933815151497
0.8765156652433788
0.8765405586310193
0.8765628224968167
0.8765876949009013
0.8766099389302993
0.8766640419807075
0.8764744109960697
0.8762848620317539
0.8763071523004496
0.8763320477126992
0.8763543181486267
0.8763791926108607
0.8761898689572398
0.8760006270848948
0.8760229498505318
0.8760478743711527
0.8760701773023805
0.8760950808742547
0.8761173639969893
0.8761422466469828
0.8761645099870954
0.8761893717420287
0.8762116153253455
0.8762364562119925
0.8762586800642953
0.8762835001093843
0.8763057042564099
0.8763305034866232
0.8763526879540641
0.8763774663960385
0.8763996312095426
0.8764243888898692
0.8762358699849669
0.8760474321634648
0.8760696488744056
0.8760944562003928
0.8761166532557441
0.876141439821303
0.8761636172466367
0.8761883830782777
0.8760002386971142
0.8758121750992831
0.8756241922327669
0.8754362900455924
0.8754585902096567
0.8754834753960913
0.87550575587633
0.8755418087022947
0.8755640671258846
0.8755889083736861
0.8756050287967608
0.875651776918776
0.8756739927204102
0.8757099632008077
0.875732157033295
0.875756930400661
0.8757791046836374
0.8758038574060771
0.8758260121648671
0.8758507442686316
0.8756634766303445
0.8754762890551777
0.8752891814917978
0.8751021538889148
0.8751244301548537
0.8751492804109864
0.8751715370999332
0.8752252311009617
0.8752474620771941
0.8752722648657749
0.8752944763208386
0.8753192584993894
0.8753414504584959
0.8753662120531459
0.8753883845414631
0.8754131255782972
0.8754352786209503
0.8754599991260091
0.8754821327480801
0.8755068327473602
0.8753204357210143
0.8751341180463184
0.8751563021784109
0.8752098166328236
0.8752319752242118
0.8752566969073559
0.8752788361074072
0.875303537317709
0.8753256571513821
0.8753503379147088
0.8753724384069194
0.8753970987490944
0.8754191799247155
0.8754438198715186
0.8754658817553814
0.8754905013325487
0.8755125439494417
0.8755371431826657
0.8755591665573351
0.8755837454722651
0.8756057496294152
0.8756303082516572
0.87565229321595
0.8756878872504755
0.8757098507047222
0.8757343664774165
0.8757563107899872
0.8757808063485346
0.8758027315439633
0.8758272069137947
0.8758491130165735
0.8758735682230775
0.8756883549500338
0.8755032199912707
0.8755251760544196
0.8755496790453987
0.8753646907337475
0.8751797805751641
0.8749949485201324
0.874810194519178
0.8748322690727414
0.8748568872787976
0.8746722793684202
0.8744877493516758
0.8745098732929112
0.8745345387201728
0.8745566434673854
0.8745922883857472
0.8746143716452549
0.8746389942659296
0.8746610583823153
0.8746856607982767
0.87470770579595
0.8747322880324915
0.8747536878739414
0.8747885643070876
0.8748105691020469
0.8748351090179631
0.8748570947689055
0.8748925865774436
0.8749145510021171
0.8749390484334675
0.8747551990851941
0.8745714269845459
0.8745934404119277
0.8746179846977227
0.8744343571552708
0.8742508067024674
0.8740673332907776
0.8738839368717068
0.8739060668104267
0.8739307243738824
0.873747471967849
0.8735642963972058
0.8735864747787508
0.873611178646016
0.873633337911908
0.8736580216135116
0.8736801617879902
0.873715751397368
0.8737378702174123
0.8737625113767155
0.873782723227746
0.8738162501826356
0.8738383294766257
0.8738629290165443
0.873884989318809
0.8739095688213275
0.8739316101558997
0.8739561696459147
0.8739781920367864
0.8740027315391529
0.8740247350102762
0.8740492545498081
0.8740712391250949
0.8741066282939286
0.8741285917252775
0.874153069142391
0.8741725944912238
0.8742053555324072
0.8742272800684124
0.8742517165105339
0.8742736222488624
0.8742980388545121
0.8743199258188726
0.8743443226126144
0.8743661908266758
0.8743905678330331
0.8744124173204246
0.87443677456388
0.8744586053481915
0.8744829428531872
0.874504754957969
0.8745290727489066
0.8745508661976699
0.8745751642989105
0.8745969391151269
0.8746212175509916
0.8746399262388262
0.8746717741061801
0.8746935107847441
0.8747177490202325
0.8745362346502344
0.8743547955974025
0.8743765799905059
0.8744008638456235
0.8742195657191782
0.8740383427577936
0.8740601746773773
0.8740845039676155
0.8741063172783223
0.874130626932856
0.87415242165802
0.874176711701024
0.8741984878639402
0.8742227583195492
0.8742445159434743
0.8742687668357837
0.8740879459946596
0.8739071999346937
0.8739290048044093
0.873953300861574
0.8737726946824333
0.8735921631339453
0.8736140150636323
0.8736383561033482
0.8736601894708158
0.8736845109282675
0.8737063257567136
0.8737306276559317
0.8737524239685153
0.8737767063334904
0.8737984841533327
0.873822747008016
0.8738445063581997
0.8738795046331004
0.8738935411683567
0.8739367592308367
0.8739584771701813
0.8739934231460887
0.8740151204760461
0.874039298781705
0.8740310437742033
0.8740340540200041
0.8740557251372082
0.8740798751997811
0.8740990406336556
0.8741312501801964
0.8741528835007655
0.8741769937444702
0.8741986087765238
0.8742226997215916
0.8742442964878738
0.8742683681578696
0.8742899466810868
0.8743139990995363
0.874335559402358
0.8743595925927489
0.8743811346978065
0.8744051486835878
0.8744266726134761
0.8744783838814763
0.8744998839779853
0.8745238539463027
0.8745417405316076
0.8745725503496108
0.8745893841019127
0.8746190682754046
0.8744400265009368
0.8742610580141376
0.8742825673852721
0.874306542582077
0.8743280338506733
0.874351989943826
0.8743734631322957
0.8743974001450175
0.8744188552757357
0.8744427732312101
0.8744642103265151
0.8744881092478878
0.8745095283300811
0.8745334082404604
0.8745548093318073
0.8745786702542636
0.8746000533769926
0.8746345405419863
0.8746559035471275
0.8746797243925232
0.8747010694751647
0.8747248714033938
0.874746198585653
0.8747699816196345
0.8747912909235924
0.8748150550862083
0.87483634653391
0.8748600918480047
0.8748813654614591
0.8749050919498405
0.8749263477510203
0.8749606703279986
0.8749819061800266
0.8750055929273195
0.8750240496415318
0.8750553824477049
0.8750765817918018
0.8751002300542106
0.875121411676127
0.8751450412288669
0.8751662051503938
0.875189816016049
0.8750121846346778
0.8748346253439645
0.8748558350679257
0.8748794897320838
0.8749006817550036
0.8749243177338382
0.8747469562260876
0.8745696666119356
0.8745909042387111
0.8746251557038524
0.8744479984918402
0.8742709130324454
0.874292193947958
0.8743159148255732
0.8743371780192433
0.8743608801947488
0.8743821256882859
0.8744058091841758
0.8742289829335823
0.8740522281857187
0.8740735188925235
0.8740972456125063
0.8741185186189998
0.8741422266615754
0.8741634819894055
0.8741871713770021
0.8742084090477817
0.8742320798027918
0.8742532998380989
0.8742769519828787
0.8742981544042558
0.8743217879611263
0.8743429727900812
0.8743665877813266
0.8743877550393326
0.8744113514872021
0.8744325011956973
0.874456079122404
0.874477211302792
0.8745007707305134
0.874324708566082
0.8741487172801388
0.8741698943051879
0.8742039961647193
0.8742251535492666
0.8742487352419089
0.8742698751211584
0.8742934383407496
0.8743145607360074
0.8743381055046231
0.8743592104371617
0.8743932194620189
0.8744143048476961
0.8744378106759129
0.8744588786430024
0.8744823660879492
0.8745034166576182
0.8745268857412278
0.8745479189346096
0.8745713696787798
0.8745923855169732
0.874615817943567
0.874636816447637
0.8746602305784827
0.8746812117694606
0.8747150609129716
0.8747360227182662
0.8747593982302103
0.8745842712235576
0.8744092143237931
0.8742342274888274
0.8740593106766048
0.8740803784989837
0.8741142936505192
0.8741353420530584
0.8741588002672356
0.8741798313594766
0.8742032713071201
0.8742242851100056
0.8742477068128137
0.8742687033472528
0.8742921068268894
0.8743130861137575
0.874336471391852
0.8743569585894905
0.8743902314281164
0.874411174401051
0.8744345214602784
0.8744554472495683
0.8745057301025723
0.8745266333564385
0.874549938796058
0.8743756909501134
0.8742015125256214
0.874222459715867
0.8742458071610386
0.8742667371924119
0.8742900665300264
0.8743109794232042
0.8743446732466728
0.8743655669569379
0.8743888580791357
0.8744097346941028
0.8744330077745548
0.8744538673148001
0.8744771223748266
0.8744979648608933
0.8745212019217806
0.8745420273741792
0.8745652464571803
0.8745841849347786
0.8746157519781026
0.8746365421354296
0.8746597240376582
0.8746804972236751
0.874703661212597
0.8747220975219862
0.8747531179018206
0.8747738561053583
0.8747969832304598
0.8748177045245986
0.8748408138005184
0.8748615182055389
0.8748846096532937
0.8747113994751797
0.8745382578679993
0.8745590057597235
0.8745924638385553
0.8746131927981815
0.8746363059581043
0.8746570180500146
0.8746801134061469
0.8747008086505319
0.874723886223796
0.8747445646408135
0.8747676244520989
0.8747882860618751
0.8748113281320381
0.8748319729546673
0.8748549973045316
0.8748756253600762
0.8748986320104329
0.8749192433189235
0.8749422322905306
0.874962826871966
0.8749857981855494
0.8750063760598966
0.8750293297361497
0.8750498909233443
0.8750831072837172
0.8751016969063627
0.8751328093481305
0.8751533339682134
0.875176231605103
0.875196739600211
0.8752196196847776
0.8752401110747174
0.8752629736274894
0.8750908471823315
0.8749187884235463
0.8747467973112161
0.8745748738054552
0.8745954677297908
0.874618429981586
0.874639007260071
0.8746619519423388
0.874682512594765
0.8747054397280145
0.8745337605445547
0.8743621487391102
0.8743827520755846
0.8744057200193452
0.8744263067294316
0.8744492571260273
0.8744698272294624
0.8744927600993444
0.8743213917356173
0.8741500905225029
0.8741707031109901
0.8741936765983102
0.8742142725799336
0.8742372285424996
0.8740661114494203
0.8738950613297628
0.8739156996184381
0.8739386960248835
0.873959317706621
0.8739822965904029
0.8740029016848622
0.8740258630663482
0.8740464515931574
0.8740693954926835
0.8740899674714403
0.8741230858637655
0.8741436393238096
0.8741665463308466
0.874187083283495
0.8742099728709432
0.8742304933356998
0.8742533655237669
0.8742738695201049
0.8742967243289674
0.8743172118763296
0.8743400493261329
0.8743605204439311
0.8743833405547892
0.8744037952624054
0.874426598054401
0.8744470363711867
0.8744698218643714
0.8744902438096478
0.8745130120240421
0.8745334176170999
0.8745561685726935
0.8745718907146124
0.874615550785212
0.8746359205701554
0.874658633907791
0.8746789874006657
0.8747016835417398
0.874722020761714
0.8747446997260897
0.8747650206923012
0.8747876824998109
0.874617853790337
0.8744480910081572
0.8744684537606783
0.8744911555215643
0.8745115020199595
0.874534186625729
0.8745545168890844
0.8745873012278372
0.8744177747108324
0.8742483139017799
0.8742580025519902
0.8742794388511324
0.8741101033022556
0.8739408333364728
0.8739612469901828
0.8739839941993152
0.8740043915982989
0.8740271216559168
0.874047502819216
0.8740702157450473
0.8740905806916736
0.8741132765054159
0.8741336252543515
0.8741563039756721
0.8741760426198175
0.8742081532846098
0.8742284679845256
0.8742511108700766
0.874271409430393
0.8742940352836627
0.874314317723243
0.8743369265637764
0.8743571929014544
0.8743797847487665
0.8744000350033471
0.8744226098769229
0.8744428440671818
0.8744654019864764
0.8744856201311597
0.8745081611155983
0.8745283632334241
0.8745508873024022
0.8745710734120588
0.874593580584942
0.874613750705089
0.8746362410012134
0.8746563951504818
0.8746788685891537
0.8746990067861454
0.8747214633866419
0.8747415856499302
0.8747640254314983
0.8747841317796278
0.8748065547614856
0.8748266452129722
0.874849051414308
0.874869125987639
0.874891515427612
0.8749115741412464
0.8749339468389866
0.8749539897113547
0.8749763456859625
0.8749963727354663
0.8750187120060132
0.8750387232510263
0.8750610458365548
0.8750810412954224
0.8751033472149455
0.8751233269059848
0.8751456161784871
0.8751655801199868
0.8751878527644235
0.8750202885574992
0.8748527885022624
0.8748727932039365
0.8748951048258583
0.874915093777441
0.874937388772772
0.8749573619925036
0.874979640380147
0.8749995978862393
0.8750218596850697
0.8750418014957069
0.8750640467245704
0.8750839728579084
0.8751062015356222
0.8749391008670074
0.8747720640016261
0.8747920306538016
0.8748142980772203
0.8748342490515901
0.8748564999253626
0.8748764352400343
0.8748986695829267
0.8749185892559802
0.8749408070867296
0.8749607111362174
0.8749829124735329
0.8750028009174794
0.8750249857800413
0.8750448586364437
0.8750670270429043
0.875086884329732
0.8751090362987152
0.8751288780339104
0.8751510135840118
0.8751708397854889
0.8751929589352763
0.8752127696209226
0.8752348723889353
0.8752546675766105
0.8752767539813598
0.8752965336888969
0.8753186037488663
0.8751523514024752
0.8749861621978792
0.8750059820559676
0.875028090512177
0.8750478948895233
0.8750699870023273
0.8750897759167168
0.8751118517045487
0.87513162517374
0.8751536846550053
0.8751734426967293
0.8751954858898057
0.8752152285217668
0.875247142297374
0.8752668676643851
0.87528887646395
0.8753085864579446
0.8753305790257048
0.8753502736643047
0.8753722500185256
0.8753919293193261
0.8754138894782455
0.875433553458815
0.8754554974406433
0.8754751461185236
0.875497073941444
0.875331604829
0.8751661982521237
0.8751858867381425
0.8752078526321034
0.8750425631415214
0.8748773360714417
0.8748970642229761
0.8749190680480317
0.8749387808781318
0.8749862781341771
0.8750059708481207
0.8750279375321115
0.8750476149632291
0.8750794039001094
0.8750990642112968
0.8751209967904819
0.8751406418551058
0.8751625583373047
0.8751821881727562
0.8752040885759944
0.8752237031996383
0.875245587541914
0.8752651869710889
0.8752870552703732
0.8753066395223917
0.8753284917966289
0.8753480608887771
0.875369897155885
0.8753880717291047
0.8754182314328767
0.8754377689490046
0.8754595719479558
0.8754790943568982
0.875500881403294
0.8755203887222321
0.8755421598338816
0.8755616520799704
0.8755834072746566
0.8756028844650251
0.875624623760504
0.8756440859122557
0.8756658093262571
0.8755016117246583
0.8753374756894644
0.8753569770726057
0.8753885173947767
0.875408001906179
0.8754395208522768
0.8754589885117443
0.8754807140437397
0.8755001667006775
0.8755218763904319
0.8755413140618445
0.875563007926984
0.8755824306298507
0.875604108687976
0.8756235164392498
0.875645178707935
0.8756645715245438
0.875686218021337
0.8757055959201835
0.8757272266626063
0.8755636310663683
0.8754000965816715
0.87523662317428
0.875073210809983
0.8750926814360683
0.8751144023483363
0.8749511042698984
0.8747878671235794
0.874807302471144
0.8748387135519545
0.87467558867529
0.8745125246207271
0.8745320707214034
0.874553863725251
0.8745733948396582
0.8745951720256732
0.8746146881707137
0.874646167025091
0.8746656664083947
0.8746874102026908
0.8747056767615169
0.8747358176725389
0.8747552858654836
0.8747769968110753
0.87479645010435
0.874818145321766
0.8748375837321448
0.8748592632387684
0.8748768258128037
0.8749062030323858
0.8749256106399869
0.8749472576902705
0.8747847790908851
0.8746223608251795
0.8746418067123011
0.8746731753703307
0.874692604611262
0.8747142707939626
0.8747336852038967
0.8747804100838511
0.8746182034437466
0.8744560569470013
0.8744755048242584
0.874497187149044
0.8745166201984419
0.8745382868729823
0.8745577051111516
0.8745793561526806
0.8745987595962272
0.8746203950219532
0.8746397836874589
0.8746614035145647
0.8746807774185859
0.8747023816642294
0.8747217408232982
0.8747433295046118
0.8747626739352357
0.8747842470693267
0.8748035767879886
0.874825134391939
0.8748438632863973
0.8748744194972762
0.8748937182849496
0.8749248782587109
0.8749441606062263
0.8749656683893124
0.8749849360930141
0.8750064284164966
0.8750256814927431
0.8750567826463181
0.8750760193367297
0.8750974790177827
0.8751167011146916
0.8751381453882362
0.8749768890504089
0.874815692129066
0.8746545545913741
0.8744934764045248
0.8745127884793443
0.8745343202431307
0.8745536176910427
0.874575134016342
0.8745944168536434
0.8746159177573435
0.8746351860003068
0.874656671499271
0.8746759251641449
0.8746973952752117
0.8747166343782211
0.8747380891182044
0.8747573136755498
0.874778753061239
0.8747979630890972
0.8748193871372569
0.8748385826517809
0.8748599913791516
0.8748791723964703
0.8749005658197677
0.8749197323559867
0.8749411104919023
0.8749602625631028
0.8749816254283035
0.8750007630505439
0.8750221106616722
0.8750412338509864
0.8750625662246612
0.8750816749970597
0.8751029921498749
0.8751220865213452
0.8751433884698706
0.8751606354194685
0.8751895198239676
0.8750293753555644
0.8748692894837466
0.8748884056471389
0.874909726957256
0.8749288287359709
0.8749501348604007
0.8749692222703603
0.8749905132256047
0.8750095862827073
0.8750308620852439
0.8750499208053651
0.8750958711919817
0.8751149110830821
0.8751608328294924
0.875179853913982
0.8752105977611103
0.8752296028253299
0.8752508074452755
0.8752697982436166
0.8752909878007142
0.8751314087692101
0.8749718879145311
0.8749909157014518
0.8750121406310557
0.8750311541515727
0.8750523640195538
0.8750713632894007
0.875092558112066
0.8751115431469535
0.8751327229405866
0.8751516937562024
0.8751728585370633
0.875191815149072
0.875212964933397
0.8752319073574405
0.8752530421614423
0.8752719704131396
0.8752930902530078
0.8751340328133835
0.8749750331707938
0.8749939981701723
0.8750151531522277
0.8750341039787388
0.8750552439978726
0.875074180667096
0.8750953057394553
0.8751142282669474
0.8751448055361619
0.87516371222022
0.8751848057307654
0.8752036983053834
0.8752247769187015
0.8752436553993668
0.8752647191315102
0.8752835835336877
0.8753046324006866
0.8753234827398186
0.8753445167576795
0.8753633530491862
0.8753843722338926
0.8752259316235336
0.8750675483568626
0.8750864211280571
0.875131932672339
0.8751507869718644
0.8751718217896576
0.8751906620595833
0.8752116820645197
0.8750535017496697
0.87489537860154
0.8749142552006633
0.8749353099467195
0.8749541725157646
0.8749752124501906
0.8749940610044963
0.8750150861431899
0.8750339206980727
0.8750549310569088
0.8750737516276633
0.8750947472224937
0.875113553824392
0.8751345346710461
0.8751533273193385
0.8751742934336225
0.875193072143537
0.8752140235412351
0.8752327883279776
0.8752537250248507
0.8752724759036054
0.875293397915392
0.8751358293469105
0.8749783174985759
0.8749971044406759
0.875018060940303
0.8750368339739077
0.8750577757896261
0.8750765349298812
0.8750974620773888
0.8751162073394188
0.8751371198343914
0.8751558512332978
0.8751767490913888
0.8751954666422523
0.8752163498790925
0.8752350535969716
0.8752559222281693
0.8752746121281012
0.8752954661692425
0.8753141422662423
0.8753443435568613
0.8753630041866715
0.8753838274157212
0.875402474273769
0.8754232829605911
0.875441916061826
0.8754720619794092
0.8754906796631163
0.8755114576369079
0.8755300615948358
0.8755508250740215
0.8755694153210537
0.8755901643210621
0.8756087408720604
0.8756294754082979
0.875648038278103
0.8756687583659545
0.8756873075693855
0.8757080132242135
0.8757265487760685
0.8757472400132139
0.8757657619282694
0.8757864387630513
0.8758049470560628
0.8758256095037784
0.8758441041894803
0.8758888952847891
0.8759073720674108
0.8759280014778534
0.8759464646856476
0.8759670797578606
0.8759855294054952
0.8760061301546856
0.8760245662568069
0.8760451526981605
0.8760635752693944
0.876084147418075
0.8761025564730262
0.8761231143441762
0.8761415098974286
0.8761620535061692
0.8761804355722854
0.8762009649337161
0.876044974019539
0.875889038637905
0.8759074562061753
0.875928019528802
0.875911569467485
0.8759160842660068
0.8757603104647858
0.8756045920596534
0.8756230405507981
0.8756436324969084
0.8756620674928658
0.8756826451868732
0.8757010667021624
0.875721630159119
0.8757400382082381
0.875760587443174
0.8757789820406009
0.8757995170685255
0.8758178982287171
0.8758384190646183
0.8758567868020114
0.875877293460856
0.8758956477898661
0.8759161402865997
0.8759344812216222
0.8759549595711695
0.8757997309765264
0.8756445573884725
0.8754894387777747
0.8753343751152212
0.8753527995847862
0.8753733591686712
0.8753917702140918
0.8754123156227913
0.8754307132584533
0.8754512445068804
0.8754696287471496
0.8754901458501954
0.8755085167094171
0.8755290196819521
0.8755473771744511
0.8755678660313251
0.875586210171406
0.8756066849274476
0.8754520114271955
0.8752973925625845
0.8753157715069932
0.8753362795504008
0.8753546451417863
0.8753751390853488
0.8753934913379806
0.8754378245677935
0.8754561592882347
0.8754766208702593
0.8754949422833926
0.8755153898128503
0.8755336979328813
0.8755541314244982
0.8755724262656127
0.8755928457340943
0.8756111273104578
0.8756315327704889
0.8756498010962468
0.8756701925624916
0.8756884476517693
0.8757088251388717
0.8757270670057747
0.8757474305283577
0.8757630082820279
0.875789711347229
0.875807926160558
0.8758282611470571
0.8756743099673864
0.8755204129006083
0.8755386622314549
0.8755590302334113
0.8755772663698097
0.8755976204377756
0.8756129534100396
0.8756393762540021
0.875657585483157
0.8756779111665344
0.8756961072436675
0.8757164190370227
0.8757346019761056
0.8757548998939225
0.8757730697089067
0.875793353765649
0.8758115104704665
0.8758317806805781
0.8756783144495144
0.8755249019907811
0.8755430929966943
0.8755633960153232
0.8755815739103913
0.8756018630832654
0.8754485982726434
0.8752953871073874
0.8751422295593372
0.8749891256003519
0.8750073848673011
0.8750277531681931
0.8750459992954148
0.8750663537237491
0.8749133968361903
0.8747604934113674
0.8747787734849892
0.8748227803795443
0.8748410431872944
0.8748705253900518
0.8748887734831825
0.8749091269321846
0.8747564110782953
0.8746037485283689
0.8746220304348808
0.8746424162162718
0.8746606850002475
0.8746810569298545
0.87469931260515
0.874719670697333
0.8747379132777849
0.8747582575468839
0.8747764870463091
0.8747968175066438
0.8748150339388407
0.8748353506047113
0.8748535539834583
0.874873856869145
0.8748920472082015
0.8749123363279646
0.8749304273809935
0.8749596892870123
0.8749778520397453
0.8750071873935081
0.8750253355707566
0.8750455803541008
0.8750637155486768
0.8750839466251138
0.8751020688506784
0.8751222862343678
0.8751370716492121
0.8751627972009277
0.875180893147715
0.875201082806781
0.8752191658256911
0.8752393418346364
0.8750874696601031
0.874935650182369
0.8749537666966043
0.8749739747373033
0.8749920783232252
0.8750122727148765
0.8750303633860559
0.8750505441427251
0.8750686219127141
0.8750978297287682
0.8751158930450716
0.8751360450084111
0.8751540954516562
0.8751742338231792
0.8751922714068602
0.8752123962005537
0.8752304209381464
0.8752505321679784
0.8752685440729397
0.8752886417528593
0.8753066408386272
0.8753267249825637
0.8753447112625579
0.8753647818844219
0.8753827553720432
0.8754028124857259
0.8754207731943566
0.8754408168137302
0.8754587647567341
0.8754787948956517
0.8754967300863739
0.8755167467586694
0.8755346692104365
0.8755546724299254
0.8755725821560456
0.8755925719365236
0.8754415816671777
0.875290643463442
0.8753085863545444
0.8753286078545467
0.8751777671501085
0.8750269784238593
0.8750449543715468
0.8750650074847048
0.8750829706924308
0.8751030103547371
0.8751209608357827
0.8751499686112286
0.8751679048332451
0.8751879160900473
0.8752058396129544
0.8752258374612093
0.8752437482982323
0.8752637327516486
0.8751132662340705
0.8749628514409742
0.8749807951603947
0.8750008110597429
0.8748504931056011
0.8747002267893687
0.8747182032839522
0.8747382505240077
0.8745880808672654
0.8744379627620702
0.8744559719249304
0.8744760504008128
0.8744940468503493
0.8745141119073848
0.8745320956568003
0.8745521473086711
0.8744022155158871
0.8742523351224153
0.8742703514068414
0.8742904341652308
0.8743084377493637
0.8743285071038718
0.8743464980008824
0.8743665539651575
0.8743845321881988
0.8744045747758705
0.8744225403380772
0.8744657045573756
0.8744836535137814
0.8745036654323332
0.8745216017568272
0.8745416003422599
0.8745595240479201
0.8745795093137867
0.8745974204136732
0.8746173923735081
0.8746352908806626
0.8746552495479818
0.8746731354754286
0.8746930808637298
0.8747109542244752
0.8747308863472377
0.87474874715427
0.8747775709407926
0.8747954176877313
0.8748153218009486
0.8748331560211341
0.8748530469101768
0.8747038818552901
0.874554767657906
0.8744057042920192
0.8742566917316422
0.8742746029027135
0.8742945686142067
0.8743124672321824
0.87433241969508
0.874350305772903
0.8743702450006173
0.8743881185512128
0.874408044557138
0.8744259055934136
0.8744458183909254
0.8744636669257712
0.8744835665282271
0.8745014025745154
0.874544274528841
0.8745620941923155
0.8745819635388781
0.8745997707421425
0.8746196269362684
0.8746374216921394
0.8746572647471115
0.8746750470683887
0.8746948769974718
0.8747126468969373
0.8747413202657899
0.8745928829129533
0.8744444959290862
0.8744622962444076
0.8744821420777052
0.8744999299720027
0.874519762694857
0.8745375381808809
0.8745573578065057
0.8745751208969891
0.8745949274385801
0.874612678146239
0.8746413101682631
0.874659047009005
0.8746788259257606
0.87469277384838
0.8747173491830764
0.8747350611488178
0.8747548138168751
0.874606826198229
0.8744588886430535
0.8744766323376427
0.8744964153435659
0.8745141466942685
0.8745339166710556
0.8745516356905044
0.8745713926512474
0.8745890993520579
0.8746088433098308
0.8746265377046019
0.8746462686724611
0.874498599202822
0.8743509795878316
0.8743553018429335
0.8743824631191426
0.87440017779632
0.8744199269784338
0.8742724451219693
0.8741250130064344
0.8741427591439731
0.8741625384039569
0.874180272234455
0.8742000385063008
0.8742177600423148
0.8742375133390339
0.8742552225931034
0.8742749629276898
0.8742926599123372
0.8743123872977673
0.8741652214355728
0.8740181051074956
0.8740358334012263
0.8740555907188517
0.8740733067430788
0.8740930511128441
0.8741107548800606
0.8741304863149105
0.8741481778375922
0.8741678963504544
0.8741855756410609
0.8742052812448455
0.8740584300301227
0.8739116281439907
0.8739293385934626
0.8739578353694167
0.8739755321159971
0.8739952531292988
0.874012937657176
0.8740326457765905
0.8740503180981761
0.8740700133365642
0.8740876734642536
0.8741161054667205
0.8741337519460637
0.8741534199945755
0.874171054305746
0.8741994532805902
0.8742170739710692
0.8742367148848709
0.8742484121197291
0.8742838811153969
0.8743014758707348
0.8743210895054012
0.8743386721439357
0.8743582729901913
0.8743738695351368
0.8744000838826231
0.874417641546257
0.8744372160759929
0.8742910135653633
0.8741448599355462
0.8741624485190016
0.8741820526100526
0.874199629101638
0.874219220431452
0.8742367848433973
0.8742650779882425
0.8742826288776666
0.8743021932683995
0.8743197321035656
0.8743392837720008
0.8743519301273756
0.8743749758562923
0.8743924908486014
0.8744120173393484
0.8744295203137372
0.8744490341198482
0.8744665250884478
0.8744860262224943


==> data/Network_Wise_data/LeNet/RALeNet_H2.txt <==
0.9878
0.9878
0.6585333333333333
0.74085
0.59268
0.6585333333333333
0.7055714285714286
0.74085
0.7682888888888889
0.69146
0.7184
0.7392916666666666
0.7584076923076922
0.7747928571428571
0.7889933333333333
0.80141875
0.8123823529411764
0.8221277777777778
0.8308473684210526
0.8386949999999999
0.8457952380952379
0.8073499999999999
0.815195652173913
0.8223874999999999
0.8290039999999999
0.7971192307692306
0.8041814814814814
0.8107392857142857
0.8164034482758621
0.78919
0.7955967741935484
0.801603125
0.8072454545454545
0.8125558823529412
0.8175628571428571
0.7948527777777777
0.8000675675675676
0.8050078947368421
0.8096948717948718
0.8141475
0.8183829268292683
0.8223571428571429
0.8262046511627907
0.8298772727272727
0.8333866666666667
0.8367434782608696
0.8399574468085107
0.8430375
0.8459918367346939
0.848828
0.8515529411764706
0.854173076923077
0.8566943396226415
0.8591222222222222
0.8614618181818182
0.8460785714285715
0.8485649122807017
0.8509655172413794
0.8532847457627118
0.8555266666666667
0.8576950819672131
0.8597935483870968
0.8618253968253968
0.86379375
0.8657015384615385
0.8675515151515152
0.8693462686567165
0.8565617647058824
0.8441478260869566
0.84489
0.8329901408450704
0.8351402777777778
0.837231506849315
0.8392081081081081
0.8411893333333333
0.8301210526315789
0.8321688311688311
0.8341641025641024
0.8361088607594934
0.8379912499999997
0.8398407407407407
0.8416451219512193
0.8434060240963852
0.8451249999999997
0.8468035294117643
0.8484430232558134
0.847363218390804
0.8489590909090904
0.850519101123595
0.8520444444444438
0.853536263736263
0.8549956521739123
0.8564236559139776
0.847312765957446
0.8487915789473675
0.8502395833333324
0.8516577319587618
0.8530469387755091
0.8544080808080796
0.8557419999999988
0.8570495049504938
0.8583313725490183
0.8595883495145618
0.8608211538461524
0.8620304761904747
0.8632169811320739
0.8643813084112133
0.8655240740740724
0.8666458715596314
0.858767272727271
0.859929729729728
0.8610714285714268
0.8621929203539804
0.8632947368421033
0.8557878260869547
0.8569258620689636
0.8580444444444425
0.8507728813559302
0.8519243697478972
0.8530566666666647
0.8541702479338822
0.8552655737704897
0.8563430894308921
0.8574032258064495
0.8584463999999977
0.8516333333333311
0.844927559055116
0.8460437499999978
0.8471426356589125
0.848224615384613
0.8492900763358755
0.8503393939393915
0.8513729323308247
0.8450194029850723
0.8460770370370346
0.8471191176470564
0.8481459854014574
0.8491579710144902
0.8501553956834507
0.8511385714285689
0.8521078014184371
0.8530633802816875
0.8540055944055918
0.8549347222222194
0.8558510344827559
0.8567547945205451
0.8566482993197251
0.8575344594594567
0.858408724832212
0.8592713333333305
0.8601225165562886
0.854463815789471
0.8553352941176442
0.8561954545454517
0.8570445161290294
0.8578826923076894
0.8524184713375768
0.8532753164556933
0.8541213836477958
0.8549243749999971
0.8557496894409908
0.8565648148148118
0.8573699386503038
0.858165243902436
0.8529642424242394
0.8537765060240933
0.8545790419161645
0.8553720238095207
0.8503106508875709
0.8511194117647027
0.8519187134502892
0.8527087209302294
0.8534895953757193
0.8542614942528703
0.8493799999999968
0.8501664772727241
0.8509418079096014
0.8517106741573002
0.8524709497206672
0.8532227777777746
0.8485088397790023
0.8492741758241726
0.8500311475409803
0.8506396739130402
0.8513810810810778
0.8521145161290289
0.8475577540106919
0.848303723404252
0.8490417989417955
0.8497721052631545
0.8504947643979024
0.85120989583333
0.8519176165803074
0.8475262886597904
0.8482456410256376
0.8489576530612211
0.8496624365482198
0.8503601010100975
0.8460869346733634
0.8467954999999965
0.8474970149253697
0.8481915841584123
0.848879310344824
0.8447181372548984
0.8448765853658501
0.8407752427184431
0.8414855072463733
0.8421889423076887
0.8428856459330107
0.8435757142857107
0.8442592417061575
0.8449363207547134
0.8455934272300434
0.84625794392523
0.8469162790697639
0.8475685185185149
0.8482147465437752
0.8488550458715559
0.8494894977168913
0.8456281818181781
0.846271493212666
0.8469090090090053
0.8475408071748842
0.8481669642857106
0.8443973333333297
0.845031858407076
0.8456607929515381
0.8462842105263121
0.8469021834061098
0.8475147826086918
0.8481220779220742
0.8487241379310306
0.8450815450643739
0.8414700854700817
0.842092765957443
0.8427101694915217
0.8433223628691945
0.843929411764702
0.8445313807531343
0.8451283333333295
0.8457203319502036
0.8422256198347069
0.8428246913580208
0.8434188524590125
0.8440081632653023
0.8445926829268253
0.8411732793522229
0.8417645161290284
0.8423510040160603
0.842932799999996
0.8435099601593586
0.8440825396825358
0.8446505928853715
0.8452141732283425
0.8457733333333294
0.846328124999996
0.8468785992217859
0.8474248062015464
0.8479667953667913
0.8485046153846113
0.8490383141762411
0.8495679389312937
0.8500935361216689
0.8506151515151474
0.8474052830188639
0.8479330827067628
0.8484569288389472
0.8489768656716377
0.8494929368029699
0.8500051851851811
0.8505136531365272
0.851018382352937
0.8515194139194098
0.8520167883211637
0.8525105454545413
0.853000724637677
0.8534870036101041
0.8539701438848879
0.8544498207885262
0.8549110714285671
0.8553839857651203
0.8523507092198539
0.8528293286219039
0.8533045774647845
0.8537764912280659
0.8542451048951006
0.8547104529616681
0.8551725694444401
0.855631487889269
0.856087241379306
0.8531453608247379
0.8536065068493107
0.8540645051194496
0.8545193877550977
0.8549711864406736
0.8554199324324281
0.8525397306397263
0.8529936241610695
0.8501408026755809
0.8505996666666623
0.8510554817275705
0.8515082781456911
0.8519580858085766
0.852404934210522
0.8528488524590121
0.850061764705878
0.8505104234527644
0.8509561688311645
0.8513990291262092
0.8518390322580602
0.852199356913179
0.8526339743589701
0.8530658146964814
0.8534949044585944
0.8539212698412656
0.854319303797464
0.8547403785488916
0.8551588050314423
0.8555746081504659
0.8559878124999957
0.8563869158878462
0.8567950310558963
0.8572006191950421
0.8576037037036994
0.8580043076923034
0.8584024539877257
0.8587981651376103
0.8591914634146298
0.8595823708206644
0.8599709090909047
0.8603570996978808
0.8607409638554173
0.8611225225225181
0.8615017964071813
0.8618788059701449
0.862253571428567
0.8626261127596395
0.8629964497041376
0.863364601769907
0.8637305882352897
0.8640944281524882
0.8644561403508727
0.8648157434402287
0.865173255813949
0.8655286956521694
0.8658812138728279
0.8662325648414941
0.8665818965517197
0.8669292263610271
0.8644522857142812
0.8619894586894542
0.8623468749999955
0.8627022662889474
0.8630556497175097
0.8634070422535166
0.8637564606741528
0.8641039215686229
0.8644494413407776
0.8647696378830039
0.8651113888888844
0.8654512465373916
0.8657892265193325
0.8661253443526126
0.8664596153846108
0.866792054794516
0.8671226775956239
0.8674514986375976
0.8677785326086911
0.8681037940379358
0.8657575675675631
0.8660865229110467
0.8664137096774148
0.8667391420911482
0.8670628342245944
0.8673847999999954
0.8677050531914847
0.8680236074270511
0.8683404761904716
0.8686556728232144
0.8677960526315743
0.8681110236220426
0.865838481675388
0.8661569190600475
0.866473697916662
0.8667888311688264
0.8645432642487
0.8648617571059385
0.8626327319587582
0.8629544987146482
0.8632746153846107
0.8635930946291513
0.8639099489795872
0.86422519083969
0.8645388324873049
0.8648508860759446
0.8651613636363589
0.8654702770780809
0.8657776381909501
0.8660834586466118
0.8663877499999952
0.8666905236907684
0.8669917910447714
0.8672915632754294
0.8651448019801933
0.8654476543209829
0.8657490147783203
0.8636218673218626
0.8639262254901914
0.8618139364303131
0.8621212195121903
0.8624270072992654
0.8627313106796068
0.8630341404358306
0.8633355072463721
0.8612551807228868
0.8615593749999952
0.8618621103117459
0.8621633971291819
0.8624090692124058
0.8627076190476143
0.8630047505938194
0.8633004739336445
0.8635947990543688
0.8638877358490519
0.8641792941176423
0.8644694835680703
0.8624449648711896
0.8604299065420513
0.8607268065268018
0.8610223255813906
0.8613164733178607
0.8616092592592545
0.8596193995381015
0.859914746543774
0.8602087356321791
0.8605013761467842
0.8585322654462195
0.8588273972602692
0.8591211845102458
0.8594136363636316
0.8597047619047571
0.8599945701357418
0.8602830699774219
0.8605702702702654
0.8607777528089839
0.8610625560538069
0.8613460850111808
0.8616283482142809
0.8619093541202625
0.8621891111111063
0.8624676274944519
0.8627449115044199
0.8630209713024234
0.8631572687224621
0.8634312087912039
0.8637039473684162
0.8618140043763627
0.8620890829694274
0.8623629629629581
0.8604882608695603
0.8607644251626849
0.8610393939393891
0.8613131749459995
0.861554525862064
0.8618260215053715
0.8620963519313256
0.8623655246252627
0.8626335470085421
0.8629004264392275
0.863166170212761
0.8634307855626278
0.863694279661012
0.8639566596194453
0.8621339662447208
0.8623985263157845
0.862661974789911
0.860853459119492
0.8590525104602461
0.8593212943632519
0.8595889583333284
0.8598555093555045
0.8601209543568415
0.8583401656314651
0.8586076446280942
0.8588740206185518
0.8591393004115178
0.8594034907597486
0.8596665983606508
0.859914110429443
0.8601751020408114
0.8604350305498932
0.8606939024390194
0.8609517241379261
0.8612085020242866
0.8614642424242375
0.8617189516128982
0.8619726358148844
0.8622253012048143
0.8624769539078107
0.862727599999995
0.862977245508977
0.8632258964143377
0.8634735586481064
0.8637202380952331
0.8639659405940544
0.8641861660079001
0.8644299802761292
0.862728346456688
0.8629740667976374
0.8632188235294067
0.8615295499021477
0.861766992187495
0.8620126705652971
0.8622573929961039
0.8625011650485387
0.862743992248057
0.8629858800773644
0.8613198841698791
0.8615635838150238
0.8618063461538411
0.8620481765834882
0.862289080459765
0.8625290630975093
0.8627681297709873
0.8630062857142806
0.8632435361216679
0.8634798861480025
0.8637153409090859
0.8639499054820365
0.8641835849056553
0.8625561205273019
0.8627915413533784
0.8630260787992444
0.8632597378277103
0.8634925233644809
0.8637244402985024
0.863955493482304
0.864185687732337
0.8644150278293085
0.8628142592592541
0.8630452865064644
0.8632754612546074
0.8635047882136229
0.8619174632352891
0.8621484403669674
0.8623785714285663
0.8626078610603239
0.862836313868608
0.8630639344262244
0.8632907272727222
0.8635166969146955
0.8637418478260819
0.8639661844484579
0.8641897111913306
0.8644124324324273
0.8646343525179805
0.8630820466786304
0.8633055555555504
0.8635282647584922
0.8637501785714234
0.8639713012477667
0.864191637010671
0.8644111900532808
0.8628785460992856
0.8613513274336232
0.8615747349823271
0.8617973544973494
0.8620191901408399
0.862240246045689
0.8624605263157843
0.8626800350262646
0.8628987762237711
0.8631167539266964
0.8633339721254304
0.8635504347826035
0.8637661458333281
0.8622691507798909
0.8624863321799257
0.8627027633851416
0.862918448275857
0.8631333907056747
0.8633475945017131
0.8635610634648319
0.8637738013698578
0.8639858119658068
0.864197098976104
0.8644076660988023
0.8646175170067976
0.8648266553480424
0.8650350847457575
0.863571404399318
0.8637812499999948
0.8639903878583423
0.8641988215488164
0.8644065546218437
0.8646135906040218
0.8648199329983198
0.8650255852842759
0.8652305509181919
0.8654348333333282
0.8656384359400947
0.8658305647840481
0.8660328358208904
0.8662344370860876
0.8664353719008213
0.8666356435643513
0.8668352553541959
0.8654095394736792
0.8656105090311936
0.865810819672126
0.8660104746317462
0.866209477124178
0.8664078303425724
0.8666055374592783
0.8668026016260112
0.8669990259740209
0.8671948136142574
0.8673899676375354
0.8674878836833552
0.8675925806451562
0.867786151368755
0.8679790996784515
0.8681714285714235
0.8667801282051232
0.8653932799999949
0.8655888178913688
0.8657837320574112
0.865978025477702
0.8661717011128726
0.8663647619047569
0.8665572107765401
0.8667490506329063
0.8669402843601846
0.8671309148264934
0.8657653543307036
0.8659572327043974
0.8661485086342179
0.866339184952973
0.8665292644757383
0.8667187499999949
0.8669076443057672
0.8670959501557581
0.8672836702954848
0.8674708074534111
0.8676573643410802
0.8678433436532457
0.8680287480680011
0.8666891975308592
0.8668758089368208
0.8670618461538411
0.8672473118279519
0.8659171779141054
0.8661038284839153
0.8662899082568757
0.8664754198473231
0.8666603658536535
0.8668447488584424
0.8670285714285663
0.8672118361153212
0.8673945454545403
0.867524508320721
0.8677061933534692
0.867887330316737
0.8680679216867419
0.8682479699248069
0.8669442942942892
0.8671254872563667
0.8673061377245458
0.8674862481315345
0.8676658208955172
0.8663727272727222
0.8665534226190426
0.8667335809806784
0.8669132047477693
0.8670922962962911
0.8672708579881606
0.867448892171339
0.8675969026548621
0.8677739322533086
0.8679504411764655
0.8681264317180566
0.8683019061583527
0.8684768667642702
0.8686513157894685
0.8688252554744474
0.86755874635568
0.8677337700145509
0.8679082848837159
0.8680822931785145
0.8682557971014442
0.8684287988422524
0.8686013005780295
0.8687733044732994
0.8689448126801101
0.8676945323740956
0.8678670977011443
0.8680391678622618
0.8682107449856682
0.8683818311874054
0.8685524285714235
0.8687225392296668
0.8688921652421601
0.869061308677093
0.869229971590904
0.8693981560283637
0.8681667138810147
0.8683359264497826
0.868504661016944
0.8686729196050724
0.868840704225347
0.869008016877632
0.8677874999999948
0.8679558204768532
0.8680647058823477
0.8682321678321626
0.8683991620111681
0.8685656903765638
0.8687317548746466
0.8675235048678669
0.8676905555555504
0.8678571428571377
0.8680232686980558
0.8668226832641719
0.8669897790055197
0.8657939310344775
0.8659619834710692
0.8661295735900911
0.8662967032966982
0.8664633744855915
0.8666295890410907
0.8667953488372041
0.8669606557376998
0.8671255115961749
0.8672899182561256
0.8674538775510152
0.8676173913043427
0.8677804613297099
0.8679430894308892
0.8681052774018893
0.866932162162157
0.865762213225366
0.8659266846361134
0.8660907133243555
0.8649266129032206
0.8650915436241559
0.8639319034852495
0.8627753681392184
0.8629403743315457
0.8631070761014635
0.8632733333333282
0.8634391478029243
0.8636045212765906
0.863769455511283
0.8639339522546368
0.864098013245028
0.8642616402116351
0.8644248348744995
0.8645281002638471
0.8646905138339869
0.8648524999999948
0.8650140604467753
0.8651751968503885
0.8653279161205716
0.8654882198952828
0.8656481045751583
0.8658075718015614
0.8646787483702687
0.8635528645833283
0.8624299089726867
0.8625927272727222
0.8627551232165966
0.8629170984455907
0.8630786545924917
0.8632397932816486
0.8634005161290271
0.862287886597933
0.8624494208494157
0.8626105398457532
0.8627712451861309
0.8629315384615334
0.8630914212547964
0.8632508951406598
0.8634099616858186
0.8635686224489745
0.8637268789808866
0.8638847328244224
0.8627870393900838
0.8629456852791827
0.863103929024076
0.8632617721518936
0.8634192161820429
0.8635574494949443
0.8624684741487969
0.8626263224181309
0.86154125786163
0.8616998743718541
0.8618580928481755
0.8620159147869623
0.8621733416770913
0.8623303749999949
0.8624870162297077
0.8626432668329125
0.8615689912826847
0.8617259950248705
0.861882608695647
0.862038833746893
0.862194671623291
0.8623501237623711
0.862505191594556
0.8626598765432046
0.8628141800246557
0.8629681034482707
0.863121648216477
0.8632748157248106
0.863427607361958
0.8635800245097988
0.8637320685434464
0.8638837408312906
0.8640350427350375
0.8641859756097509
0.8643365408038924
0.8644867396593622
0.8646365735115379
0.8647860436893152
0.8649351515151463
0.8650838983050795
0.8652322853687977
0.8653803140096566
0.8655279855247233
0.8656753012048141
0.864633574007215
0.8647816105769178
0.8649292917166814
0.8650766187050307
0.865223592814366
0.8653702153109996
0.8655164874551919
0.8656624105011881
0.8658079856972534
0.8647772619047567
0.8649235434007082
0.8650694774346741
0.8652150652431739
0.8653603080568668
0.8655052071005864
0.8656497635933754
0.8657939787485189
0.8659378537735797
0.864917903415778
0.8650424705882301
0.8651867215041076
0.8653306338028117
0.8654742086752586
0.8656174473067864
0.8657603508771878
0.8659029205607425
0.8660451575262492
0.8661870629370577
0.8663286379511007
0.866469883720925
0.8654635307781597
0.8656054524361897
0.8657470451911883
0.86588831018518
0.866029248554908
0.8661698614318655
0.8663101499423247
0.866450115207368
0.8665897583429177
0.8667290804597649
0.8668623421354713
0.8658682339449489
0.8660079037800635
0.8661472540045715
0.8662862857142805
0.8664249999999948
0.8665633979475432
0.8667014806378079
0.8668392491467525
0.8669767045454493
0.8671138479001083
0.8672506802721036
0.8673872027180015
0.8675234162895875
0.8665431638418026
0.8666800225733582
0.8668165727170184
0.8669528153153101
0.867088751406069
0.8670877528089836
0.8672232323232272
0.8673584080717437
0.8674932810750228
0.8676278523489881
0.8677621229050227
0.8678960937499948
0.8680297658862824
0.8681631403117989
0.8682962180200171
0.8684289999999948
0.8685614872363988
0.8686855875831434
0.8688174972314455
0.8689491150442425
0.8690804419889451
0.8692114790286923
0.8693422271223763
0.8694726872246644
0.8696028602860234
0.8697327472527421
0.8698623490669541
0.8699855263157843
0.8701145673603453
0.8691625820568877
0.8692824043715796
0.869411790393008
0.8695408942202784
0.8696697167755939
0.8697982589771439
0.8698958695652123
0.8700238870792565
0.8701516268980426
0.8702790899241551
0.8704062770562719
0.870533189189184
0.8706598272138177
0.8697206040992397
0.869847521551719
0.869974488697519
0.8701011827956937
0.8702276047260957
0.8703537553648016
0.870479635584132
0.8706052462526714
0.8706573262032034
0.8707824786324735
0.8709073639274227
0.8710319829424256
0.8711563365282163
0.8712804255319097
0.8714042507970192
0.8715278131634767
0.8716511134676512
0.8717741525423677
0.870851640211635
0.8709752642706079
0.871098627243923
0.8712217299578007
0.8713445732349789
0.8714671578947316
0.8715894847528864
0.8717115546218436
0.8718333683105929
0.8719549266247327
0.872076230366487
0.8711640167363964
0.8712858934169226
0.8714068893528132
0.871528258602706
0.8716493749999948
0.8707423517169564
0.8708640332640281
0.8699597092419471
0.8700819502074637
0.870203937823829
0.8703256728778416
0.8704467425025801
0.8705679752066063
0.8706889576883333
0.8708096907216443
0.8709301750772348
0.8710504115226285
0.8711704008221942
0.8712901437371611
0.8714096410256358
0.8715288934426177
0.8716479017400153
0.8717666666666615
0.8718851889683298
0.8720034693877499
0.8721215086646227
0.8712334012219907
0.8713519837232908
0.8714703252032469
0.8715884263959338
0.8717062880324491
0.8718239108409269
0.8719412955465535
0.8710596562183972
0.8701797979797927
0.8702984863773914
0.8704169354838658
0.8705351460221499
0.8706531187122685
0.8706792964824068
0.8707968875501956
0.8699234704112285
0.8700415831663274
0.8701594594594543
0.8702720999999948
0.8703895104895053
0.869520858283428
0.8696387836490477
0.8697564741035805
0.8688910447761142
0.8690092445327979
0.869127209533262
0.8692449404761853
0.8693624380574775
0.8694797029702919
0.868619683481696
0.8687374505928802
0.8688549851924923
0.8689722879684366
0.8681161576354628
0.8682339566929081
0.8683515240904569
0.8684688605108003
0.8685859666339496
0.8687028431372497
0.8688194906953914
0.8679693737769029
0.8680865102639244
0.8682034179687448
0.8683200975609704
0.8684365497075971
0.868552775073023
0.868668774319061
0.8687845481049511
0.8689000970873734
0.8690154219204603
0.8691305232558088
0.8692454017424923
0.8693600580270741
0.869474492753618
0.8695887065637014
0.8697027000964268
0.8698164739884341
0.8689793070259813
0.8690856730769179
0.8682508165225692
0.8683655470249468
0.868480057526361
0.8685943486589986
0.8687084210526264
0.8688222753346028
0.8689359121298897
0.869042175572514
0.8682137273593847
0.8683276190476139
0.8684412940057037
0.8685547528517058
0.8686679962013244
0.8687810246679265
0.8679575355450185
0.8680710227272675
0.8681842951750185
0.8682973534971593
0.8684101983002781
0.868522830188674
0.868635249764368
0.8687469868173207
0.8688589840075207
0.8689383458646565
0.86904948356807
0.8691520637898635
0.869263261480782
0.8693742509363244
0.8694850327408742
0.8695956074766303
0.8697059757236176
0.8698161380596963
0.8699260950605726
0.8700358472998085
0.8701451162790645
0.8702544609665375
0.870363602599809
0.870472541743965
0.8705812789619967
0.8704966666666614
0.8706051803885239
0.8707134935304938
0.8708216066481942
0.8700182656826515
0.8701268202764925
0.8702351749539542
0.870343330266784
0.8704512867647006
0.8705343434343382
0.8706419266054993
0.8707493125572816
0.8705776556776504
0.870684903934121
0.8707919561243093
0.870898812785383
0.8710054744525495
0.8709222424794844
0.871028688524585
0.8702361237488574
0.8703429999999949
0.8704496821071701
0.8705561705989059
0.8706624660018081
0.8707685688405745
0.8708744796380039
0.8709801989150039
0.8701934056007175
0.8702995487364569
0.8704055004508514
0.8696213513513462
0.8697277227722721
0.8689455935251746
0.8690493261455474
0.8691559245960452
0.8692623318385599
0.8693685483870917
0.8694745747537997
0.869580411449011
0.8696860589812281
0.8697915178571377
0.8698967885816185
0.8700018716577489
0.8701067675868158
0.8702114768683222
0.8701696888888838
0.86939689165186
0.8695019520851768
0.8696068262411296
0.8697115146146982
0.86981601769911
0.8699203359858482
0.8700244699646592
0.8692565754633664
0.8693318342151625
0.8685659030836954
0.8686708626760513
0.8687756376429149
0.8680122144112428
0.8681173836698808
0.8682223684210476
0.8683271691498634
0.8684317863397497
0.8685362204724358
0.8686404720279669
0.868744541484711
0.8688484293193667
0.8689521360069696
0.8690556620209008
0.8691590078328931
0.8692621739130384
0.8693651607297951
0.8694679687499949
0.8687138768430132
0.8679610918544143
0.8680648484848434
0.8681684256055312
0.8682718236819309
0.8675220207253835
0.8676257981018068
0.8677293965517191
0.8678328165374626
0.8679360585197884
0.8680391229578625
0.8681420103092733
0.8682447210300378
0.8683201543739228
0.8684225364181611
0.8685247431506798
0.8686267750213806
0.8687286324786273
0.8688303159692519
0.8689318259385614
0.8690331628303444
0.8691343270868773
0.8683946382978672
0.8684961734693826
0.8685969413763756
0.8686937181663786
0.8687947413061866
0.868895593220334
0.8689962743437716
0.8682610829103167
0.8683621301775101
0.8684630067567521
0.8685637130801642
0.8686642495784104
0.8687646166807033
0.8688648148148105
0.8689648444070606
0.8690647058823489
0.8691643996641437
0.8692639261744928
0.869363285834028
0.8686351758793932
0.8687348953974858
0.8688344481605315
0.8681086048454433
0.8682085141903136
0.8683082568807305
0.8684078333333299
0.8685072439633607
0.868606489184689
0.8687055694098057
0.8688044850498309
0.86890323651452
0.8690018242122691
0.8691002485501216
0.8691985099337722
0.869296608767574
0.8685781818181793
0.8686766308835648
0.8679599009900966
0.8680586974443505
0.8681573311367358
0.8682558024691336
0.8683541118421032
0.868452259654887
0.8685502463054168
0.8686480721903181
0.8687457377049163
0.8688432432432416
0.8689405891980344
0.8690377759607508
0.8691348039215673
0.8692316734693865
0.868522675367046
0.8678148329258341
0.8679125407166112
0.8680100895036604
0.8681074796747957
0.868204711616571
0.8683017857142848
0.8683987023519862
0.8684954619124791
0.8677922267206472
0.867889320388349
0.8679862570735646
0.868083037156704
0.8681796610169489
0.8682761290322578
0.8683724415793713
0.8684685990338163
0.8685646017699116
0.8686604501607718
0.8687561445783134
0.8688516853932587
0.8689470729751407
0.8682508012820517
0.8683465172137714
0.8683786400000004
0.868474100719425
0.8685694089456876
0.8686645650438953
0.8687595693779913
0.8688544223107578
0.8689491242038226
0.8690436754176621
0.8691380763116069
0.8684477362986508
0.8685424603174615
0.867853687549565
0.8679487321711582
0.8680436262866206
0.868138370253166
0.868232964426879
0.8683274091627189
0.8684217048145242
0.8685158517350176
0.8686098502758096
0.8687037007874036
0.8687974036191995
0.8688693396226436
0.8689609583660665
0.8690542386185264
0.8691473725490217
0.8692403605015696
0.8693332028191096
0.8694258998435079
0.8695184519155615
0.8696108593750026
0.8689320062451236
0.8690247269890822
0.869117303195638
0.8684404205607504
0.8685333073929989
0.8686213841368613
0.868713986013989
0.8688064440993819
0.868898758727699
0.8689909302325612
0.8690829589465563
0.8691748452012417
0.8692665893271495
0.8693581916537901
0.8694496525096561
0.8695409722222258
0.8696321511179682
0.8697231895223458
0.8698140877598192
0.8699048461538501
0.8699954650269064
0.870085944700465
0.8701762854950157
0.8695089723926422
0.8688426819923414
0.8689337672281819
0.8690185921958727
0.8691094036697291
0.8691964858670784
0.869285801526722
0.8693762013730022
0.8694664634146386
0.8695565879664936
0.8696465753424705
0.869736425855518
0.869826139817634
0.8699157175398682
0.8700051593323267
0.8700944655041749
0.8701836363636415
0.8695249053747213
0.869614372163394
0.869703703703709
0.8697929003021202
0.8698819622641564
0.8699708898944248
0.8700596834966144
0.8701483433734997
0.8702368698269433
0.8703252631579006
0.8704135236664221
0.8704967717717776
0.8705847711928041
0.8706726386806657
0.8707603745318413
0.8708479790419223
0.8701966342558027
0.8702710014947745
0.8703587752053834
0.8704464179104541
0.8705339299030639
0.870618405365133
0.8707056589724562
0.8707927827381018
0.8708797769516795
0.870966196136708
0.8710529324424714
0.8711395400593539
0.8712260192735428
0.8713123703703772
0.8713917098445665
0.8714778106508945
0.8715637841833034
0.8716496307237884
0.8717353505535127
0.8718209439528096
0.8719064112011864
0.871991752577327
0.872076968359095
0.8721620588235369
0.8722344599559223
0.8723193098384805
0.872404035216442
0.8724886363636442
0.8725731135531214
0.8720065153733607
0.8720912216532632
0.8721758040935753
0.8722602629656765
0.8722770072992782
0.8723612691466164
0.8724454081632735
0.8725294246176339
0.8726133187773009
0.8726970909090993
0.8727807412790782
0.872864270152514
0.8722308417997182
0.8723146482958751
0.872398333333342
0.8724818971759682
0.8718505788712099
0.8719344179320406
0.8720181358381591
0.8721017328519945
0.8721852092352183
0.8722685652487474
0.8723518011527469
0.8724349172066327
0.872517913669074
0.8726007907979965
0.8726835488505842
0.872766188083283
0.8721401004304256
0.8722230107526977
0.871598209169064
0.8716813886900597
0.8717644492131714
0.8718473909935767
0.8719302142857241
0.8720129193433361
0.8720955064194108
0.8721779757662254
0.8715567663817765
0.8709364412811489
0.870316998577535
0.870400497512448
0.8704838778409193
0.8705671398154822
0.870649716312067
0.8707327427356588
0.870815651558084
0.8708984430290267
0.8709811173974646
0.8710636749116714
0.8711461158192197
0.8712284403669832
0.8713106488011392
0.8713927413671708
0.8714747183098701
0.8715565798733397
0.8716383263009956
0.8710257905832859
0.8711077949438314
0.8711896842105376
0.8712714586255372
0.8713531184302846
0.8714346638655577
0.8708248425472472
0.8709066433566548
0.8709883298392848
0.8710699022346485
0.8711513607815888
0.8712327057182824
0.8713139372822418
0.8713950557103183
0.8714760612387037
0.8715569541029328
0.8716377345378856
0.8710324305555677
0.871113462873017
0.8711943828016766
0.8712751905752029
0.8713558864266051
0.8714364705882477
0.871516943291852
0.8715973047684991
0.8716775552486313
0.8717576949620555
0.8718377241379438
0.8719176430048371
0.8719974517906465
0.8720771507226557
0.8721567400275233
0.8722362199312845
0.8716371565934197
0.8717168840082492
0.871118998628271
0.8711989718985739
0.8712788356164516
0.8713585900068579
0.871438235294131
0.8708425837320708
0.870922472677609
0.8710022525597404
0.8710819236016506
0.8704881390593182
0.8705680517711307
0.8706478556841525
0.8707275510204219
0.8708071380013734
0.8702155570652311
0.8702953835709575
0.8703751017639216
0.8704547118644207
0.8705335365853797
0.8699441435342048
0.8700236129905415
0.8701032454361194
0.8701827702702842
0.8702621877110202
0.8703414979757226
0.870420701281201
0.87049979784368
0.8705787878788022
0.8706576716016294
0.8707364492266452
0.8708151209677564
0.8708936870382953
0.8709721476510213
0.8710505030181233
0.8711287533512212
0.8712069658406042
0.8712850066934552
0.8713629431438276
0.8714407754010844
0.8708586506346174
0.8709367156208427
0.8710146764509824
0.870434000000015
0.8705121918721004
0.8705902796271789
0.8706682634730691
0.8707461436170366
0.8708239202657961
0.8709015936255134
0.8709791639018071
0.8710566312997503
0.8711339960238724
0.8712112582781614
0.8706346790205318
0.870712169312185
0.8707895571711989
0.8708668428005443
0.8709440264026561
0.8710211081794355
0.8704469347396336
0.8698735177865772
0.8699511520737487
0.8700286842105424
0.8701061143984382
0.8701834428383868
0.8702606697308107
0.8703377952756068
0.8704148196721475
0.8704917431192825
0.8705685658153406
0.8706452879581317
0.8707219097449479
0.8707984313725656
0.8708748530372472
0.8709511749347426
0.8710273972602908
0.8711035202086218
0.8705360260586488
0.8706119140625169
0.870045478204311
0.8701220416125007
0.8701985055230839
0.8702748701298871
0.8703511356262339
0.8704273022049458
0.8705033700583451
0.8705793393782556
0.8706552103560043
0.8700920439844934
0.8701681318681492
0.8702441214470459
0.8703200129115733
0.8703958064516305
0.8704715022566263
0.8705471005154816
0.8706226014166307
0.870698005148023
0.8707733118971239
0.8708485218509177
0.8709236351959075
0.8709986521181181
0.8710735728030969
0.8711483974359155
0.8712231262011713
0.8706653649167916
0.8707403071017457
0.8708151534527037
0.870889904153373
0.8709645593869916
0.8710391193363298
0.871113584183692
0.8711879541109172
0.8712563057325026
0.8713304901336913
0.8714045801526904
0.8714758423394974
0.8715497458704126
0.8716235555555744
0.8716972715736229
0.8717708941027456
0.871844423320678
0.8719178594047055
0.8719912025316646
0.8720644528779444
0.8715132111251771
0.8715866708780987
0.8716600378788071
0.8717333123028583
0.8718029003783294
0.8718759924385826
0.8713269521410771
0.8707786028949217
0.8708522012578809
0.8709257071024706
0.8709991206030345
0.8710724419334783
0.8711456712672717
0.8712188087774491
0.8712918546366111
0.8713648090169264
0.8714376720901323
0.870892682926849
0.8709657500000197
0.8710387257963971
0.8711116104869112
0.8711844042420661
0.8712546758104937
0.8713272897196461
0.8713945205479651
0.87146695706287
0.8715393034826071
0.8715975761342649
0.8716697515528151
0.8717418373681145
0.8718138337469185
0.8718857408555689
0.8719575588599955
0.872029287925717
0.8721009282178422
0.872171675943125
0.872243139678636
0.8717043854231211
0.8711662962963167
0.8712382479950852
0.8713101109741266
0.8713818853974328
0.870845320197065
0.870917292307713
0.8709891758917796
0.8710609711124977
0.8711326781326989
0.8705979128299778
0.8706698159509411
0.8707416309013084
0.8708133578431582
0.8708849969381717
0.8709565483476343
0.871028012232437
0.8710993887530774
0.8711706780696608
0.870638827838849
0.8707103111653659
0.870722073170753
0.8707934186471877
0.8708646772229203
0.8709358490566252
0.8710069343065908
0.8710779331307206
0.8711488456865344
0.8712196721311691
0.871290412621381
0.8713610673135451
0.8714316363636582
0.8715021199273386
0.8715725181598282
0.871642831215993
0.8717130592503243
0.8717832024169405
0.8718532608695874
0.8719232347616396
0.8719931242461019
0.8720629294756099
0.872132650602432
0.8722022877784691
0.872271841155257
0.8723413108839672
0.8724025841346379
0.8724718918919144
0.8725411164466013
0.8726102579484329
0.8726261390887518
0.8726951467945104
0.8727640718563102
0.8728329144225243
0.8728935406698793
0.872962223550531
0.8730308243727828
0.8730993432836052
0.8731677804296174
0.8732361359570894
0.8732590584028838
0.8733272781417742
0.87339541666669
0.8728758477097199
0.872944173602877
0.873012418300677
0.8730805819477669
0.8731486646884508
0.8732166666666902
0.8732752222881088
0.8733430687204027
0.8728259917110952
0.8728940236686626
0.8729619751626493
0.8730298463357211
0.8730976373302068
0.8725822314049824
0.8726502064896993
0.8721356721698351
0.8722038302887687
0.871690164899906
0.8711771041789526
0.8706646470588473
0.8701527924750384
0.8702219153936783
0.8702909571344924
0.8703599178403995
0.8698494428152731
0.8698516412661433
0.8699207381371065
0.8699897540983845
0.8700586892920076
0.8701275438596731
0.8701963179427475
0.8702650116822671
0.8703336252189383
0.8704016919486822
0.8704701457726189
0.8705385198135441
0.8706068142108572
0.8706750291036333
0.8707431646306236
0.870811220930257
0.8708791981406404
0.87094709639956
0.8704416134649113
0.8705096867749665
0.8705776811594449
0.8706455967555288
0.8707134337000826
0.8707811921296544
0.8708488721804759
0.8709164739884642
0.8709839976892219
0.8710514434180389
0.8711188113098923
0.8711861014994483
0.8712533141210625
0.8713204493087809
0.8708188255613377
0.8708861334867916
0.8709533640023254
0.8710205172414046
0.87052021826539
0.8705875430539862
0.8706547905909605
0.8701555619266308
0.8702229799427188
0.8702484536082729
0.8703157412707753
0.8703829519451056
0.8704500857633188
0.8705171428571684
0.8705841233581068
0.870651027397286
0.8707178551055591
0.8707846066134807
0.8708372079772337
0.8709038154897752
0.8709703471827236
0.8710368031854638
0.8711031836270867
0.8711694886363895
0.8712357183418772
0.8713018728717628
0.8713679523539682
0.8714339569161259
0.8714998866855785
0.8715657417893807
0.871072495755544
0.8711385180995738
0.8712044657999133
0.8712703389830772
0.8713361377752946
0.8714018623025095
0.8714675126903818
0.8715330890642881
0.8715985915493223
0.8716640202702969
0.871729375351743
0.8717946569179119
0.8718598650927755
0.8719250000000268
0.8719900617630812
0.8720550505050774
0.8721199663488772
0.8716311098654977
0.8716961904762174
0.8712081187010348
0.8707205931729425
0.8707860738255303
0.870851481274482
0.8709168156424851
0.8709820770519534
0.8710472656250271
0.8705614612381755
0.8700761984392691
0.8695914763231469
0.8696572939866641
0.8697230383973561
0.8697887096774466
0.8698543079488877
0.8699198333333606
0.8699852859522761
0.8700506659267755
0.8700886855241539
0.8701539356984753
0.8702191135734346
0.8702842192691305
0.8703492529053956
0.8704142146017975
0.8704791044776395
0.8705439226519613
0.8706086692435396
0.8706733443708887
0.8707379481522617
0.8707911797133685
0.870855647382948
0.8709200440528914
0.8709843698404242
0.8710486248625142
0.8711128092358719
0.8711767032967312
0.8711864909390724
0.8712504939627064
0.87131442676909
0.8713782894737122
0.871442082191809
0.8715058050383633
0.8710287903667495
0.8710926695842732
0.8711564789502743
0.8712202185792632
0.8712838885855008
0.8713474890829978
0.8714110201855166
0.8714744820065715
0.871537874659429
0.8716011982571091
0.8716644529123857
0.871727638737787
0.8717907558455968
0.8718538043478548
0.8719167843563568
0.8719796959826563
0.8720425393380646
0.8721053145336514
0.8721680216802457
0.8716955579631924
0.8717584190579607
0.8718212121212411
0.8718839372634146
0.8719465945946236
0.8720091842247725
0.872071706263528
0.871601079330844
0.8716637540453366
0.871726361186013
0.8717889008620981
0.8718513731825818
0.8719137782562187
0.8719761161915301
0.8720383870968036
0.872100591080094
0.8721627282492239
0.8722247987117847
0.8722868025751369
0.8723487399464103
0.8724106109325055
0.8724724156400939
0.8725341541756186
0.8725958266452947
0.87265743315511
0.8727189738108262
0.8727804487179787
0.8728418579818772
0.8729032017076074
0.8724376533333633
0.8724991471215652
0.8725605753862847
0.8726219382321919
0.8726832357637342
0.8722190425532216
0.8722804891015719
0.872341870350721
0.8724031864047036
0.8719401273885652
0.8720015915119665
0.8720629904560218
0.8721243243243546
0.8721855932203694
0.8722467972472512
0.872307936507967
0.8723690111052658
0.8724300211416796
0.8724909667195234
0.8725518479408965
0.8726126649076824
0.8726734177215497
0.8727341064839527
0.8727935194942351
0.8728540810953441
0.8729145789473992
0.872975013151004
0.8730353838065503
0.873095691014219
0.8731559348739806
0.8732161154855953
0.8732762329486145
0.8733362873623803
0.8733962788260269
0.8734562074384806
0.8735160732984605
0.8730589743590056
0.8726023535565165
0.8726625718766647
0.8727227272727586
0.8727828198433734
0.872842849686879
0.8729025560772353
0.8729624608967989
0.8730223032829912
0.8730820833333648
0.8731397188964395
0.8731993756503956
0.8732589703588458
0.8733185031185347
0.8728648311688627
0.872924506749772
0.872984120394427
0.8730436721992018
0.8731031622602701
0.8731625906736068
0.8732219575349877
0.8732812629399903
0.8733405069839946
0.8733996897621829
0.873458811369541
0.8735178719008584
0.8735768714507289
0.8736358101135511
0.8736946879835287
0.8737535051546712
0.8738122617207946
0.8738709577755214
0.8739295934122813
0.8739881687243121
0.8740466838046596
0.8740965570401145
0.8741538263996214
0.8742121663244675
0.8737636223704787
0.8738221025641348
0.8738805228088483
0.8739388831967536
0.8739971838197969
0.8740554247697356
0.8741136061381399
0.8736667177914434
0.8737250383239977
0.8737832992850172
0.8738415007657293
0.8738996428571755
0.8739577256502111
0.8740157492355067
0.8735705043301396
0.8736286659878127
0.8736867684478699
0.8737448118006431
0.8738027961362809
0.8738607215447483
0.8739185881158277
0.873970355329982
0.8740281075596472
0.8735848884381667
0.8736427774962315
0.8737006079027685
0.8737583797468684
0.8738160931174419
0.8738737481032197
0.873931344792753
0.8739888832744142
0.8740463636363968
0.8741037859667167
0.8741611503532118
0.874218456883543
0.8742757056451945
0.8743328967254741
0.8743900302115137
0.8744471061902699
0.8745041247485243
0.8745558069381933
0.8746127135678726
0.8746695630336849
0.8747263554217203
0.8747830908178961
0.8743443831494819
0.8743989974937679
0.8744558116232801
0.8745125688533136
0.874569269269303
0.8741317658829751
0.8736947000000337
0.8737517241379648
0.8738086913087251
0.8738656015976374
0.8739224550898542
0.8739792518703581
0.8740359920239621
0.8740926756353105
0.8741493027888786
0.8741982578397552
0.874254776119437
0.8743112381899893
0.8743676441352229
0.8744239940387822
0.8744731380337978
0.8745293796526397
0.8745855654762247
0.8746416955875405
0.87469777006941
0.8747508172362899
0.8748067821782521
0.8748626917367983
0.874430019782428
0.8744860603065099
0.8745420454545798
0.8745979753086764
0.8746538499506762
0.874709669462294
0.8747654339250839
0.8748211434204387
0.8748767980295913
0.8749323978336142
0.8749879429134205
0.8750434333497642
0.8750988692232403
0.87466884520888
0.8747244106090721
0.8747799214531522
0.8748353778214284
0.8748907797940516
0.8749461274510153
0.8750014208721565
0.8750566601371554
0.8751118453255368
0.8751669765166691
0.874739022004925
0.8747942815249617
0.8748494870542608
0.8749046386719102
0.8749597364568434
0.8750147804878401
0.8750697708435262
0.8746433235867799
0.8746984413054419
0.8747535053554394
0.8748085158151205
0.8748634727626813
0.8749183762761656
0.874973226433466
0.875028023312323
0.8750827669903268
0.8751374575449167
0.8751920950533818
0.8752466795928616
0.8753012112403458
0.8753518159806652
0.8749281219748662
0.8745048379294018
0.8745596228240202
0.8746143547607896
0.8746690338164609
0.8747236600676359
0.8747782335907694
0.874832754462168
0.874410945033787
0.8744655903614816
0.8745201830443519
0.8745747231584374
0.8746292107796317
0.874683645983682
0.8747380288461899
0.8747923594426118
0.874846637848259
0.8749008641382983
0.8749550383877521
0.875009160671499
0.875063231064274
0.8751172496406687
0.8751712164751321
0.8752251316419702
0.8752789952153474
0.8753328072692855
0.8753865678776654
0.8754402771142267
0.8754939350525676
0.875076038186194
0.8751298187023266
0.87471249403914
0.8747663965681967
0.8748202477370542
0.8748740476190842
0.8749277962875188
0.8745115604186855
0.8745654303376496
0.8741497623574511
0.8737344893112005
0.8733196106363139
0.8733739439962398
0.8734282258064883
0.8734824561403876
0.8735366350711268
0.8735907626717563
0.8736300662879155
0.8732166114529473
0.8732708136234993
0.8733249645390438
0.8733790642722485
0.8734331128956438
0.8734871104816233
0.8735410571024437
0.8735949528302256
0.8736487977369535
0.8732370876531944
0.8732910504004138
0.8733449623352536
0.8733988235294489
0.8734526340545996
0.8735063939821716
0.8735601033834958
0.8736137623297695
0.873667370892056
0.8737209291412855
0.873311116322739
0.8733647913736894
0.8734184161199998
0.8734696018735736
0.8735231273408613
0.873567945718334
0.873621375116969
0.8736747545582422
0.8737280841121869
0.8737813638487063
0.8738345938375724
0.8738877741484276
0.8734801772388434
0.8730729603729979
0.8726661230196088
0.8727197484862974
0.8727733240223838
0.8728268496975713
0.8728803255814329
0.8729337517434128
0.8729871282528258
0.8725816535067724
0.8726351439183292
0.872230208816743
0.8722838126159931
0.872337366713065
0.8723908711770535
0.8724443260769252
0.8724936111111489
0.872546968995873
0.8726002775208519
0.8726535367545455
0.8727067467652875
0.8727599076212851
0.8728130193906197
0.8728630364559677
0.8729160516605545
0.8729690179806742
0.8730219354839089
0.8729699677568321
0.8730228360958022
0.8730756557754638
0.8731284268629635
0.8731811494253254
0.8732338235294499
0.8732864492421144
0.8733390266299739
0.873391555759561
0.873444036697286
0.8734964695094376
0.8735488542621831
0.8736011910215683
0.8732011904762288
0.8732536384439743
0.8733060384263879
0.8733583904892931
0.8734106946983932
0.873462951119271
0.8735151598173901
0.8735630305796824
0.87361514598544
0.8736672138623276
0.8737192342753348
0.8737410022779428
0.8737929417122425
0.873844833864399
0.8738966787989467
0.8739484765803024
0.8740002272727659
0.8740519309405204
0.8741035876476319
0.8741551974580506
0.8742067604356105
0.8742582766440298
0.874309746146911
0.8743611690077416
0.874412545289894
0.8744638750566256
0.8745151583710797
0.8745663952962851
0.8746175858951566
0.8746687302304955
0.8742736675700481
0.8738789616253212
0.8739303700361402
0.8739700947226372
0.8740214156898497
0.8740726904011207
0.874119009009048
0.8741701936065226
0.8742213321332524
0.8742724246514112
0.8743234712230608
0.8743744719101516
0.8744254267745226
0.8740327795240626
0.8740838420108112
0.8741348586810621
0.8741858295964519
0.8742367548185064
0.8738450716846271
0.8738961038961433
0.8739470904208093
0.8739980313199499
0.8740489266547801
0.8736582029504194
0.87326782841827
0.8733189816882931
0.8733700892857538
0.8734211512717932
0.8734721677074436
0.8735231386536285
0.8735740641711626
0.8736249443207523
0.8732359750668249
0.8728473520249617
0.8728984875445236
0.8725103601601107
0.8725616000000396
0.872612794313678
0.8726639431616737
0.87271171770976
0.8727627772848666
0.8723757427938312
0.8724269060284084
0.8724780239256046
0.8724453498671788
0.8724964143426692
0.8725474336283584
0.872598407784206
0.8726493368700663
0.8727002209456872
0.8727510600707112
0.8728018543046757
0.8728526037070126
0.8729033083370492
0.872518430335137
0.8725692375496213
0.87262000000004
0.8726707177455266
0.8727213908451105
0.8727720193577172
0.8728226033421685
0.8728355164835566
0.8728860281195481
0.8729364953887094
0.8729869183494695
0.8730372970601543
0.8730876315789876
0.8731379219640911
0.8731881682734847
0.8732383705650864
0.8732885288967128
0.8733386433260798
0.8733887139108016
0.873438740708392
0.8734887237762643
0.8735386631717312
0.8735885589520056
0.8736384111742004
0.8736882198953285
0.873737985172304
0.8737308195292472
0.8737805228758576
0.8733999564460336
0.8734497605572892
0.8734995213229301
0.8735492387995187
0.873598913043519
0.8736485441112967
0.8736981320591198
0.8737476769431585
0.8737971788194853
0.8738466377440756
0.8738960537728075
0.8739454269614626
0.8739947573657255
0.8740440450411843
0.874093290043331
0.8741424924275616
0.8741916522491759
0.8742407695633787
0.8742898444252788
0.87433887688989
0.874387867012131
0.8740104876996527
0.8740595772217841
0.8741086244071132
0.8741576293103861
0.8742065919862541
0.8742555124892747
0.8743043908739113
0.8743532271945336
0.8744020215054177
0.8744450988822425
0.8744938117748587
0.8741181701031341
0.8741669815371818
0.8742157510730028
0.8742644787645202
0.8743131646655646
0.8743618088298744
0.8744104113110955
0.8744589721627825
0.8745074914383978
0.8745559691913125
0.8746044054748063
0.8742729799059844
0.874318803418845
0.8743672789406653
0.8744157130657975
0.874460990183567
0.8745093430034545
0.8745576545842633
0.8746059249787286
0.874654154239496
0.8747023424191214
0.8747504895700711
0.8747985957447221
0.8748466609953622
0.8748946853741907
0.8749426689333176
0.8749906117247648
0.8746190658174506
0.8746671052631987
0.8747151039457344
0.8747630619169194
0.8743922424756659
0.87444029661021
0.87448831003816
0.8745362828112174
0.8745842149809968
0.8742142554991943
0.873844608879533
0.8738927726120437
0.8739408956485404
0.8739889780405807
0.8740370198396349
0.8740850210970864
0.8741329818642323
0.8741809021922827
0.8738125158028212
0.8738605307498292
0.8739085052631976
0.8739455387205783
0.8739934371056348
0.874041295206095
0.874089113072759
0.8741354201681066
0.8741831583368727
0.8742308564232131
0.8742785144775885
0.8743261325503747
0.874373710691863
0.8744212489522604
0.8744687473816896
0.8745162060301896
0.8741501465048526
0.8741976987448087
0.874245211208738
0.8738797240803062
0.8739273297116976
0.8739748955723026
0.8740224217119383
0.8736576377295877
0.8737052565707518
0.873752835696452
0.8738003751563534
0.8738478750000382
0.8734839233653027
0.8735315154038683
0.8731679983354522
0.8732156821963775
0.8732633264033645
0.8729003740648759
0.8729481096801377
0.8729958056478784
0.8726334163553721
0.8726812033195399
0.8727250933223107
0.8723632669983794
0.8724111065064613
0.8724589063794909
0.8725066666667043
0.8725543874172561
0.8726020686802195
0.872241191067035
0.8718806118231048
0.8719285123967316
0.8719763733994591
0.8720241948803015
0.8720719768881924
0.8717122112211593
0.871760082474264
0.871807914262197
0.8718557066337411
0.8719034596375987
0.8719511733223917
0.8719988477366624
0.8720464829288725
0.8720940789474051
0.8721416358405627
0.872189153656569
0.8722366324435683
0.8722840722496259
0.8723314731227282
0.8719736669401512
0.8720211562115984
0.8720686065574133
0.8721160180254356
0.8721633906634267
0.8722092918543136
0.8722565875614108
0.872303844580813
0.8723510629599704
0.8719945647732276
0.8720418709150685
0.8720891384238822
0.8721363673469744
0.8721835577315737
0.8722307096248316
0.8722778230738227
0.8723248981255448
0.8723719348269193
0.8724040716612732
0.8724510378510733
0.87249796582591
0.8725448556324061
0.8725917073171083
0.8726385209264877
0.87268529650694
0.8727318717012125
0.8727786120130221
0.8727940365111913
0.8728406731549417
0.8728872719903066
0.872933833063244
0.8729803564196379
0.8730248178138
0.8730712666936812
0.8727180825243067
0.8727646178730635
0.8728111156022982
0.8724584646464993
0.8725050484653012
0.8725515946710075
0.8721994753834083
0.8722461073013656
0.8718943951613248
0.8719411124546897
0.871987792103177
0.8720344341522694
0.8720810386473772
0.8720971026157283
0.8721436444087227
0.8721901487736569
0.8722366157556609
0.8722830453997928
0.8723294377510378
0.8723757928543091
0.8724221107544479
0.8724683914962229
0.8725146351243319
0.8725608416834002
0.8726070112179821
0.8726528233880991
0.8726989191353416
0.8727449779912299
0.8727910000000333
0.8728369852059509
0.8728829336531106
0.8729288453855705
0.8729747204473174
0.8730205588822685
0.8730663607342707
0.8731121260471011
0.8731578548644666
0.8732035472300048
0.8732492031872836
0.8732948227798016
0.873340406050988
0.8729928770394276
0.873038544152777
0.8726914115308475
0.8727371621621945
0.8727828764402389
0.8728285544082928
0.8728741961095995
0.8729198015873337
0.8729653708846017
0.8730109040444413
0.8726648830757355
0.8727104992076389
0.8727560792079527
0.8728016231195884
0.8728471309853899
0.872892602848133
0.8729293001186558
0.872974703557344
0.8730200711181668
0.8730654028436335
0.8727207264114015
0.8727661404893764
0.872811518737704
0.8728568611987696
0.8729021679148914
0.8729474389283213
0.8729926742812443
0.8730378740157791
0.8730830381739784
0.873128166797828
0.8731732599292484
0.8732183176100938
0.8728752062868679
0.8725323644933538
0.8725776207303018
0.8726228414443008
0.872668026677159
0.8727131764706189
0.8727582908663575
0.8728033699059866
0.8728484136310528
0.8728934220830374
0.8729383953033572
0.8729833333333636
0.8730282362143439
0.8730731039875204
0.8727319265338325
0.8727733203125302
0.872432526356922
0.8724775565964392
0.8725225516972599
0.8725675117004981
0.8726124366472034
0.8726472330475746
0.8726920919361421
0.8727369158878803
0.8727817049435875
0.8728264591439985
0.8728711785297846
0.8729158631415537
0.8729605130198507
0.8730051282051576
0.8730497087378934
0.8730942546584144
0.8731387660070141
0.8728000775795483
0.8728425746413631
0.8728871317829748
0.8729316543975494
0.8729761425252033
0.8730205962059909
0.873065015479905
0.873109400386876
0.8731537509667727
0.8731980672594025
0.8732105486862728
0.8732548088065175
0.8732990347490632
0.8733432265534827
0.8733856095679298
0.8734297338989871
0.8734738242097431
0.8735178805395274
0.8735619029276092
0.8736058914131972
0.87364984603544
0.8736937668334256
0.8733577307692588
0.8734017301038343
0.8734456956187827
0.8734896273530821
0.87353352534565
0.8735773896353445
0.8732421719110024
0.873286114307661
0.872951265337451
0.8729952855500468
0.8730392720306789
0.8730832248181049
0.8731271439510229
0.8731710294680718
0.8732148814078315
0.8732586998088228
0.8732859327217398
0.8733296904853157
0.8733734148205009
0.8734171057655865
0.8734607633588057
0.873504387638333
0.8735479786422848
0.8735915364087192
0.8736350609756366
0.8736785523809792
0.8737220106626314
0.8737654358584203
0.8738088280061149
0.8738521871434272
0.8735199239543991
0.8735633599392132
0.8732314589665918
0.8732749715154081
0.8733184510250833
0.8733618975332331
0.8734053110774163
0.8730740993553543
0.8731175890826646
0.8731610458507272
0.8732044696969958
0.8732478606588674
0.8732912187736823
0.8733345440787244
0.873377836611221
0.8734210964083434
0.8734643235072064
0.8735075179448689
0.8735506797583338
0.8735938089845481
0.8736369056604029
0.8736799698227339
0.873723001508321
0.873766000753889
0.8738089675961067
0.8738519020715884
0.8738948042168927
0.8739376740685235
0.8739805116629296
0.8740233170365049
0.8736947368421303
0.8737180383314794
0.8733898196844728
0.873432782576067
0.8734757132132381
0.873518611632295
0.8735614778694922
0.8736043119610296
0.8732768740629933
0.8733180217310101
0.8729909363296127
0.8730339198802193
0.8730768712575097
0.8731197904975928
0.8727932685116176
0.8728362616822675
0.8728792227205028
0.8729221516623329
0.8725961911874777
0.8726391937290277
0.8726821641791287
0.8727251025736907
0.87276800894857
0.8728108833395694
0.8728537257824384
0.8728940409683666
0.8729368205510292
0.8729795682917991
0.8730222842262143
0.8730649683897598
0.8731076208178676
0.8731502415459174
0.8731928306092361
0.8732353880430982
0.8732779138827258
0.8733204081632888
0.8733628709199047
0.8734053021876392
0.8734477020015059
0.8731240829937247
0.8731665555555788
0.873208996667924
0.8732514063656782
0.8732937846837079
0.8729708210059403
0.8730132717190618
0.8730556910569336
0.8730980790543266
0.8731404357459608
0.873182761166505
0.8732250553505763
0.8732673183327413
0.8733095501475153
0.8733517508293628
0.8733939204126976
0.8734360589318826
0.8731144698085644
0.8731566801619658
0.8731988594555044
0.87324100772345
0.8732831250000223
0.8733252113193901
0.8733672667156724
0.873409291222938
0.8734512848752056
0.873493247706444
0.8735351797505723
0.8735770810414594
0.8736189516129251
0.8732988274093293
0.8733407692307911
0.8733826803368947
0.8734245607613687
0.8734664105378921
0.8735082297000948
0.8735500182815572
0.873591776315811
0.8736335038363385
0.8736734112491084
0.8737150784958228
0.8737567153284884
0.8737983217803934
0.8738136761488178
0.8738552314983806
0.8735367711370474
0.8732185428051213
0.8732602694829054
0.8733019657808729
0.8733436317321899
0.8733852673699737
0.8734268727272937
0.873468447837171
0.873509992732579
0.8735496185979139
0.8735911038489677
0.8736325589836867
0.8736739840348536
0.8737153790352037
0.8737567440174244
0.873798079014156
0.8738393840579914
0.8738806591814763
0.8739219044171094
0.873963119797342
0.8739977930535657
0.874038951175427
0.874080079537258
0.8741211781713247
0.8741622471098466
0.8742032863849964
0.8742442960289007
0.8742852760736395
0.8743262265512464
0.8743671474937088
0.8740519466474602
0.8740929369369566
0.8737780619596738
0.8738191213539988
0.8738601511879245
0.8739011514933624
0.8739421223021777
0.8739830636461898
0.8736689072609827
0.8737099173553913
0.873750897988525
0.8737918491921198
0.8738327709978656
0.873873663437407
0.8739145265423434
0.8739553603442284
0.873996164874571
0.8740369401648345
0.8737238896848327
0.8737647332617446
0.8738055476020231
0.8738463327370491
0.8738835121602477
0.8739242402574374
0.8739649392423346
0.8736526973919444
0.8736934642857329
0.8737342020707076
0.8737749107780343
0.8734631823046921
0.8735039586305463
0.8735447058823714
0.8735854240912515
0.8736261132882264
0.8736667735042918
0.8737074047703992
0.8733964768683457
0.8734371753824444
0.8734778449502315
0.8735184856025776
0.8735590973703095
0.8735996802842099
0.8736402343750179
0.8733301029464148
0.87337072391769
0.873411103228113
0.8731013829787413
0.8731420418291564
0.8728326364280831
0.8728733616719979
0.8725642705382614
0.8726050619469203
0.8726434890304495
0.8726842235585603
0.8727249292786599
0.8727656062212973
0.8728062544169787
0.8724979512539914
0.8725386652542548
0.8725793505118424
0.8726200070571805
0.8723122045855554
0.8723529266572811
0.8723936200211664
0.8724342847075578
0.872474920746759
0.8725155281690313
0.872556107004593
0.8725966572836202
0.8726371790362464
0.8726776722925627
0.872718137082618
0.8727585734364188
0.8727989813839298
0.8724925210674326
0.8725329940330109
0.872542491228087
0.8725829182743066
0.8726224403927236
0.872662811076077
0.8727031534688323
0.8727434676007171
0.8727837535014171
0.8724782639132121
0.8725186144156918
0.8725589366911672
0.8725992307692472
0.872639496679499
0.8726797344514489
0.8727199441145814
0.8727601256983403
0.8728002792321279
0.8728404047453057
0.8728805022671943
0.8729205718270732
0.8729606134541812
0.8730006271777163
0.8730406130268358
0.8730805710306565
0.8731205012182546
0.8731602644398209
0.8732001391304505
0.8732386648122549
0.8732784845325148
0.8729750521195431
0.8730149357415925
0.8730547916666822
0.8730946199236531
0.8727916724497032
0.8724889351370255
0.8725289181692248
0.8725688734835509
0.8726088011088164
0.8726487010737943
0.8726885734072175
0.8727284181377791
0.8727682352941328
0.8728080249048923
0.872847786998632
0.8728875216038864
0.8725859018659445
0.8726256994818803
0.8726654696132746
0.8727052122885892
0.8727449275362467
0.8724438771990489
0.8724836551724285
0.8725234057221795
0.872222742935921
0.8722625559765906
0.8723023415978107
0.8723420998278976
0.8723818306951281
0.8724215342277407
0.8724612104539347
0.8725008594018707
0.8725404810996708
0.872580075575418
0.8726196428571571
0.8723200823893036
0.872359711736459
0.8723993138936676
0.872438888888903
0.8721398011655952
0.8721794379712272
0.8722190476190617
0.8722586301370002
0.8722981855529067
0.8723377138946066
0.8723772151898872
0.8724166894664981
0.8724561367521505
0.8721579630895557
0.8721974718141579
0.8722369535519262
0.8722764083305018
0.8719787030716859
0.8720182190378846
0.8720577080491267
0.8717603818615887
0.8717999318336876
0.8718394548552093
0.8718789509536918
0.8719184201566357
0.8719578624915041
0.8719972779857227
0.8720284353741629
0.8720678340700575
0.8721071719918555
0.8721464831804413
0.8721857676630566
0.8722250254669061
0.8722612695180035
0.8723004750593953
0.8723396540027266
0.8723788063750553
0.8724179322034027
0.8724570315147535
0.8721614837398501
0.8722006434134906
0.8722397765741494
0.8722788832487436
0.8723179634641534
0.8723570172472226
0.872396044624759
0.8724350456235339
0.8724740202702826
0.8724957109084893
0.8725346387576086
0.8725735403307583
0.8726124156545333
0.8726512647554929
0.8726900876601605
0.872728884395024
0.8727676549865351
0.8728063994611102
0.8728451178451299
0.8728838101649397
0.8729224764468492
0.8729611167171327
0.8729997310020293
0.8730383193277429
0.873076881720442
0.8731154182062597
0.8728222296843636
0.872860825780475
0.872899395973166
0.8729379402885055
0.8726452045607092
0.8726317130405747
0.8726703083110035
0.8726914907872811
0.8727300401875533
0.8727685637763756
0.8728070615796633
0.8728455336232966
0.8728839799331216
0.8729224005349494
0.8729607954545566
0.8729991647176857
0.8730375083500445
0.8727460100167056
0.8727844125500778
0.8728227894561338
0.8728611407605179
0.8728994664888405
0.8729377666666776
0.8726468843718869
0.8726719187208636
0.8727102564102672
0.8727485685752437
0.8724581364392786
0.8724965069860386
0.8725348520119827
0.8725731715425638
0.872611465603201
0.8726497342192796
0.8726879774161512
0.8727136786188684
0.8727518752074449
0.8727900464499109
0.8728281923714862
0.8728663129973577
0.8729044083526785
0.872615175612999
0.8726533289168701
0.8726914569536526
0.8724025819265245
0.8724407677035177
0.872478928217013
0.8725170634920735
0.872555173553729
0.8725932584269762
0.872631318136779
0.872669352708068
0.8727073621657411
0.8727453465346632
0.8727833058396666
0.8724954485488223
0.8725334652159674
0.872571456822686
0.8726094233937493
0.8726473649538963
0.872685281527833
0.8727231731402333
0.8727610398157383
0.8727988815789567
0.8728366984544651
0.8728744904668074
0.8729122576404956
0.8729500000000092
0.8729877175697957
0.8730254103742704
0.8730630784378167
0.8727766404199566
0.8728143653657027
0.8728520655737795
0.8728704686987963
0.872908125819144
0.8729457582705625
0.8729833660772846
0.8730209492635113
0.873058507853412
0.8730960418711242
0.8731335513407543
0.8731710362863767
0.8732084967320348
0.87324593270174
0.873283344219473
0.8733207313091825
0.8733580939947865
0.8733954323001716
0.8731105675146855
0.8731479621780325
0.8731853324641543
0.8729008145975972
0.8729382410423535
0.8729756431130008
0.8730130208333415
0.8730503742271478
0.8730635979180303
0.8731009105691139
0.873138198959696
0.8731754631134302
0.8732127030539392
0.8732499188048147
0.8732871103896184
0.8733242778318806
0.873361421155102
0.8733985403827519
0.8734356355382698
0.8734727066450645
0.8735097537265145
0.8735467768059682
0.8735837759067433
0.873620751052128
0.8736577022653796
0.873694629569726
0.8737315329883645
0.8737684125444626
0.8734860051713067
0.8735229402261786
0.8732407945736508
0.8732777849531878
0.8733147514525573
0.8733516940948766
0.873388612903233
0.8731069654950088
0.8731439393939465
0.8731808894618183
0.8728995811855741
0.8729365861513758
0.8729735672891249
0.8730105246218287
0.8730474581724651
0.8730843679639825
0.8731212540192994
0.8731581163613055
0.8731949550128603
0.8732317699967944
0.8732684971098332
0.8729881540931046
0.8730250000000066
0.873061822265005
0.8730986209108469
0.8731353959602502
0.8731721474359039
0.8731937840435823
0.8732225496476683
0.8732592379122703
0.8732959026888669
0.8733325440000065
0.8730531669865708
0.8730898624880141
0.8731265345268606
0.8731631831256056
0.8731998083067155
0.8732364100926284
0.8729575989782948
0.8729942547079539
0.8730308870453157
0.8730674960127653
0.8731040816326592
0.8731406439273252
0.8731771829190628
0.872899012424345
0.8729356050955474
0.8729721744667363
0.8730087205601587
0.8730447025135281
0.8730812022900822
0.8728035930047754
0.8725261602034388
0.8725627899586966
0.8725993964421913
0.8726359796760934
0.8726725396825454
0.8727090764836617
0.8727455901015284
0.8727820805582042
0.8728185478757189
0.8728549920760752
0.8725784220532374
0.8723020272410571
0.8723386003799928
0.8723751503640447
0.8724116772151953
0.8724481809553992
0.8724846616065834
0.872521119190647
0.8725575537294616
0.8725939652448709
0.8726303537586911
0.8726667192927111
0.872703061868692
0.8727393815083673
0.8727756782334435
0.8728119520655994
0.8728482030264866
0.8728844311377294
0.8729206364209248
0.8729568188976425
0.8729929785894254
0.8730291155177887
0.8730652297042212
0.8731013211701839
0.8731373899371115
0.8728629047469395
0.8728990257699606
0.8729351240967685
0.8729706658291503
0.8730067189952949
0.8730427495291947
0.8730787574521538
0.8728048933500672
0.8725312010034537
0.8722576802507881
0.872293889062994
0.8723300751879742
0.8723662386470447
0.8720931120851639
0.8721293270735567
0.8721655193992532
0.8718927119174268
0.8719289555972525
0.8719651766176971
0.8720013750000041
0.8717289597000978
0.8717652092442264
0.87180143615361
0.8718371722846482
0.8718733541341693
0.8716014036182198
0.8716376364203344
0.8716738466334204
0.8717100342785953
0.8717461993769509
0.8717823419495522
0.8718184620174384
0.8718545596016222
0.8718906347230901
0.8716194401244205
0.8716555659204016
0.8716916692570754
0.8717277501553795
0.8717629388008734
0.871798975155283
0.8718349891338129
0.8718709807572971
0.871906950046544
0.8719428970223358
0.8719788217054297
0.8717085244885341
0.8717444995351753
0.8717804522924444
0.87181638278105
0.871852291021675
0.8718881770349769
0.8719240408415873
0.8716543458088494
0.8716902597402628
0.8717261514683183
0.8717620210136
0.8717978683966665
0.8718336936380511
0.8718694967582616
0.8719052777777806
0.8719410367170655
0.8719767735965481
0.8720124884366355
0.8720481812577092
0.872083852080126
0.8721195009242171
0.8718509085309543
0.8718866071428597
0.8719222837796271
0.871957938461541
0.871689726238083
0.8717254305043075
0.8717611128189388
0.871796773202215
0.8717172043010776
0.8717528562653586
0.8714852011053139
0.8715209023941091
0.8715565817735524
0.8715922392638059
0.8716278748850068
0.8716634886572676
0.8716990806006764
0.8716413602941198
0.8716769372128658
0.8717124923453786
0.8717480257116641
0.8714812729498185
0.8715168553074355
0.8715524159021426
0.8715879547538998
0.8716234718826424
0.8713571646807229
0.871091020158829
0.8708250381679408
0.8708607448107466
0.8708964296612773
0.870932092739477
0.8709677340652655
0.8710033536585383
0.8710389515391666
0.8710745277269973
0.8708091989034435
0.870844823386116
0.8705797260273989
0.8706150639074879
0.8706469120778841
0.8703821167883228
0.8704178169656446
0.870453495440731
0.8704891522333652
0.870224726609965
0.870260431217736
0.8702961141469352
0.8703317754173003
0.870367415048545
0.8704030330603592
0.8704386294724088
0.8704742043043359
0.8705097575757588
0.870545289306272
0.8705807995154463
0.8706162882228288
0.870352784503633
0.8703883207261734
0.8704238354506967
0.8704586936800736
0.8704941656590095
0.8705296161982482
0.8705650453172215
0.8706004530353376
0.8706358393719815
0.8706712043465146
0.8707065479782747
0.8707418702865769
0.8707771712907124
0.8708124510099494
0.8708477094635328
0.8708829466706846
0.870918162650603
0.8709533574224636
0.8706911800120415
0.870726421907915
0.8707616425992785
0.8707968421052635
0.8708320204449793
0.8708671776375116
0.8709023137019234
0.8709374286572547
0.8709725225225228
0.8710075953167219
0.8710426470588237
0.8710776777677769
0.8711126874625076
0.8711476761619191
0.8711826438848921
0.8712175906502847
0.8712525164769322
0.8709915843066786
0.8710265568862274
0.87106150853038
0.8710381508078994
0.8710730780735865
0.8711079844497606
0.8711428699551568
0.8711777346084875
0.8712125784284431
0.8712474014336914
0.8712822036428781
0.8713169850746265
0.8713517457475376
0.8713864856801905
0.8714212048911417
0.8714559033989261
0.871490581222056
0.8715252383790221
0.8712656240691087
0.8713003275759374
0.8713350104197671
0.8713696726190469
0.871404314192204
0.8714389351576435
0.8714735355337488
0.8715081153388814
0.871542674591381
0.8715772133095653
0.8713183546183537
0.8713529394299278
0.8713875037102988
0.8714220474777438
0.8714565707505181
0.8714910735468554
0.8715255558849677
0.8715600177830457
0.8715218370370358
0.8715562796208518
0.8715907018063357
0.8713326820603895
0.8713671500443905
0.8714015976331347
0.871436024844719
0.871469248965108
0.8715036358261883
0.8715380023640648
0.8715723485967488
0.8716066745422312
0.8716409802184808
0.8716752656434459
0.8717095308350529
0.8717437758112078
0.8717780005897948
0.8718122051886775
0.8715552608311211
0.8715895109015892
0.8716237407952854
0.8716579505300335
0.8716921401236366
0.8717263095938768
0.8717604589585153
0.8715040588235274
0.8715382534548642
0.8715724279835371
0.871606582427268
0.8716407168037582
0.871674831130688
0.8717089254257171
0.8717429997064844
0.8717770539906081
0.8718110882956855
0.8717915835777104
0.8718255936675439
0.8718595838218031
0.8716041312628162
0.8716381663737527
0.8716721815519741
0.8717061768149859
0.8717401814457102
0.8717741369221742
0.8718080725358267
0.871841988304091
0.8718758842443705
0.8719097603740477
0.8719436167104853
0.8719774532710254
0.87201127007299
0.8720450671336808
0.8720788444703794
0.8721126021003472
0.8721463400408254
0.872180058309035
0.8722137569221772
0.8722474358974329
0.8722810952519632
0.872314735002909
0.8723483551673914
0.8723819557625114
0.8724155368053503
0.8721617801047089
0.8719081709799329
0.8719418604651131
0.8719755303690756
0.872009180708887
0.8720428115015941
0.8720764227642244
0.8721100145137848
0.872143586767263
0.872177139541627
0.8722106728538249
0.8722441867207852
0.8719913623188371
0.8720249203129493
0.8720584588644229
0.8720919779901499
0.8718394904458563
0.8715871490593308
0.8716207754629594
0.8716543824124927
0.8716879699248083
0.8717215380167641
0.8717550867051985
0.8717886160069306
0.87182212593876
0.8718556165174666
0.8718887702078484
0.8719222222222184
0.8719556549336371
0.8719890683588077
0.8720224625144135
0.8717710867685172
0.8718045244956732
0.8718379429559164
0.8718682315668161
0.8719016124388096
0.87193497409326
0.8719683165467584
0.8717174626006863
0.8717508484325526
0.8717842150661257
0.8718175625179606
0.8718508908045933
0.8718841999425408
0.8719174899483012
0.8719507608383533
0.8719839265212356
0.8720171592539411
0.872050372920248
0.8720835675365599
0.8721167431192616
0.8718667813126926
0.8718999999999955
0.8719331996562544
0.871966380297819
0.8719995419410203
0.8720326846021704
0.8720658082975632
0.8720989130434735
0.8721319988561577
0.8721650657518534
0.8721981137467799
0.872231142857138
0.8722641530991097
0.8722971444888585
0.8723301170425299
0.8723630707762507
0.8723960057061291
0.872428921848255
0.8724618192187004
0.8724946978335182
0.8725275577087438
0.8725603988603936
0.8725932213044664
0.8726260250569423
0.8726588101337834
0.8726915765509338
0.8727243243243189
0.8727570534698467
0.8727897640034066
0.87282245594087
0.8728551292980905
0.8728877840909035
0.8729204203351265
0.8729530380465589
0.8729856372409821
0.87301821793416
0.8730507801418382
0.8730833238797447
0.8731158491635893
0.8731483560090645
0.8731808444318445
0.8732133144475862
0.8732457660719284
0.8732781993204923
0.8733106142088817
0.8733430107526822
0.873095954738325
0.8731283936651524
0.8731608142493578
0.8731932165064947
0.873225600452099
0.8732579661016887
0.8732903134707648
0.8733226425748103
0.8733549534292909
0.8733872460496551
0.8734195204513336
0.8734517766497398
0.8734840146602699
0.8735162344983025
0.873548436179199
0.8735806197183034
0.8736127851309425
0.8736449324324259
0.8736770616380458
0.8737091727630772
0.8734634036568147
0.8734955568053927
0.873527691875169
0.8735498594716067
0.8735819612250566
0.8736140449438136
0.8736461106430711
0.8736781583380056
0.8737101880437765
0.8737421997755263
0.8734971107994322
0.873252159282102
0.8732842724978905
0.8733163677129976
0.873348444942554
0.8733805042016737
0.8734125455054537
0.8734445688689739
0.8734765743072977
0.8735085618354714
0.8735405314685244
0.8735724832214694
0.8733282639082959
0.8733558133035144
0.8733877898854356
0.8731438268156353
0.8731758447361
0.8732078447794456
0.8732398269606403
0.8732717912946356
0.8733037377963665
0.8730602063580518
0.8730908837468563
0.8731228539576292
0.8731548063527371
0.8731867409470677
0.8732186577554923
0.8732505567928656
0.8732824380740253
0.8733143016137932
0.8733461474269744
0.8733779755283573
0.873409785932714
0.8734415786548005
0.873473353709356
0.8735051111111034
0.8735368508747492
0.8735685730149838
0.8736002775464812
0.8736319644838989
0.8736636338418784
0.8734213533000476
0.873453063487655
0.873484756097553
0.8735164311443533
0.8735480886426512
0.873579728607026
0.8733378737541447
0.8730961527816139
0.8731278915329194
0.8728863623789684
0.8729181415929123
0.8729499032347168
0.8729816473189526
0.8730133738601742
0.8730450828729199
0.8730767743717123
0.8731084483710574
0.872867457907803
0.8728991721854221
0.8729298206896469
0.8729615002757776
0.8729931623931539
0.8730248070562209
0.8730564342794074
0.8730880440771265
0.8728475901955299
0.872874807268714
0.8729043765482988
0.8729359933956987
0.8729675928473093
0.8729991749174832
0.8730307396205579
0.8730622869708545
0.873093816982679
0.8728539560439474
0.8728855259543995
0.8726458539264054
0.8726774636288687
0.8727090559824282
0.872740631001363
0.8727721886999363
0.8728037290923959
0.8728352521929736
0.8728667580158859
0.8728982465753335
0.8726591618734504
0.8726906900328498
0.8727222009307329
0.8727536945812718
0.872785170998623
0.8728166301969275
0.8725779600765564
0.8723394204483234
0.8723709756764052
0.8721326229508106
0.8721642174269234
0.8721957946477243
0.8722272727272636
0.8722588155021743
0.872290341064111
0.8723218494271594
0.8720839650940732
0.872115512540885
0.872147042790942
0.8721785558583014
0.8722100517570052
0.87224153050108
0.8722729921045373
0.8723044365813734
0.8720670748299226
0.8720985582154421
0.8721300244764659
0.8721614736269617
0.872192905680882
0.8722243206521644
0.872255718554731
0.8720188212927661
0.8720502579418856
0.8718135450597081
0.8718449118046037
0.8718763700488238
0.8719078112286315
0.8719392353579078
0.8719706424505189
0.8720020325203155
0.8720334055811335
0.8720647616467941
0.8720961007311031
0.8721274228478515
0.8721587280108155
0.8721900162337564
0.8722212875304202
0.8722525419145384
0.8722837793998278
0.87231499999999
0.8723462037287119
0.8723773905996658
0.872141803942739
0.8721730291576573
0.8719376248312989
0.8719688882892505
0.8720001348799467
0.872031364617034
0.8720625775141445
0.8720937735848954
0.8721249528428892
0.8721561153017138
0.8721872609749425
0.872218389876134
0.8722464064602856
0.8722775026910552
0.8723085821899276
0.8723396449704037
0.8723706910459695
0.8724017204300969
0.872432733136243
0.8724637291778508
0.8724947085683482
0.8725256713211493
0.8725566174496537
0.8725875469672464
0.8726183525623719
0.8726492489270279
0.8726801287208259
0.8727109919570937
0.8724770838917072
0.8724829581993461
0.872513849450833
0.8725447241563897
0.8723111111111003
0.8723207441113382
0.8723516457051002
0.8723825307651041
0.8724133993046159
0.8724442513368874
0.8724750868751561
0.8725059059326453
0.8722728025647766
0.8723036591880231
0.8723344993324321
0.8723653230112008
0.8723961302375122
0.8724269210245352
0.872457695385425
0.8724884533333221
0.8725191948813538
0.8725499200426327
0.8725806288302578
0.8726113212573142
0.8726378428761538
0.8726685037273582
0.8726991482565764
0.872729776476838
0.8724976057461977
0.8725282712765843
0.8725509970752345
0.872581632110568
0.8726122508636611
0.8726428533474911
0.8726734395750217
0.8724417153478377
0.8724723387310742
0.8725029458598611
0.8725335367471362
0.8725641114058239
0.8725946698488348
0.8726252120890657
0.8726557381393999
0.8726862480127069
0.8727167417218425
0.8724856197033781
0.8725161503838907
0.8725466649020528
0.8725771632706947
0.8726076455026336
0.8726381116106731
0.8726685616076031
0.8726989955062
0.8727294133192269
0.8727598150594331
0.8727902007395548
0.8728205703723143
0.8728509239704209
0.8728812615465701
0.8729115831134443
0.8729418886837125
0.8729721782700299
0.8730024518850391
0.8730327095413688
0.8728026613965622
0.8728329557428749
0.8728632341321974
0.8726334123222625
0.8724037115030148
0.872434078947356
0.8724644304130368
0.8724947396107189
0.8725250591638056
0.8725553627760129
0.8725856504599088
0.8726159222280485
0.8723867086944976
0.8724170168067102
0.8724453137306255
0.8724737795275466
0.8725040409341255
0.872534286463786
0.8725645161290196
0.8725947299423051
0.8726249279161079
0.8726551100628804
0.872685276395062
0.872715426925079
0.8727455616653447
0.8727756806282595
0.8728057838262107
0.8728358712715727
0.872865942976707
0.872895998953962
0.8729260392156734
0.8729560637741638
0.872986072641743
0.873016065830708
0.8730460433533429
0.8730760052219191
0.8731059514486949
0.873135882045916
0.8729080876597834
0.8729380542514215
0.8729680052151108
0.8729979405630733
0.8730278603075187
0.8730576862949321
0.8730875748892809
0.8731174479166535
0.8731473053892083
0.8731771473190914
0.873201899557624
0.8732317117585715
0.8732615084525225
0.8732912896515728
0.8733210553678057
0.8730941008315874
0.8731239023122755
0.8731536883116748
0.8731834588418458
0.873213213914836
0.8732429535426804
0.8732726777374021
0.8733023865110111
0.8733320798755051
0.8733617578428694
0.873135381026425
0.8729091215340625
0.8729388860103491
0.872712794612781
0.8727425945106025
0.8725166709810891
0.8725465062111665
0.8725763260025736
0.872606130367291
0.8726359193172865
0.8726656928645157
0.8724401395709348
0.8722147028423635
0.8722445621286351
0.8722744059917217
0.8723042344435699
0.8720790655652932
0.8721089290322441
0.8721387770897694
0.8721686097497926
0.8721984270242253
0.8722282289249667
0.8722580154639035
0.8722877866529104
0.8723175425038499
0.872347283028572
0.8723770082389147
0.872406718146704
0.8724364127637532
0.8724660921018638
0.8724957561728253
0.8725170480843262
0.8723183290488289
0.8723480082240926
0.8723776721479816
0.8724073208322487
0.8724369542886348
0.8724665725288687
0.8724961755646673
0.8722722863741195
0.8723019240636078
0.872331546550383
0.8723611538461393
0.8723907459625592
0.872420322911313
0.8724498847040592
0.8724794313524444
0.8725089628681031
0.8725384792626582
0.8725679805477201
0.872597466734888
0.8726269378357489
0.8726563938618778
0.8726846330861524
0.8727140593046886
0.8727434704829905
0.872772866632586
0.8728022477649915
0.8728316138917113
0.8726087822312845
0.872386064318515
0.872415514161761
0.8721929591836585
0.8722224432542569
0.8722365884752528
0.8722660463930516
0.872043756371035
0.8718215796178195
0.8718511207335561
0.8718786350903848
0.8719081466394961
0.8719376431661849
0.8719671246819187
0.8719965911981533
0.8720260427263328
0.8720554792778897
0.8720849008642451
0.8721143074968082
0.8718927337398221
0.8719221742443333
0.8719515997968359
0.8717302361005178
0.8717596954314568
0.8717759451915604
0.8718053779807051
0.8718347958407151
0.8718641987829461
0.8718935868187425
0.8719091485047997
0.8719385102609424
0.8719678571428418
0.8719971891617977
0.8720265063290985
0.872055808656021
0.8718351467611182
0.8718644826713733
0.8718938037430295
0.8719231099873422
0.8719465116278915
0.8719757897396863
0.872005053057084
0.8720343015912954
0.8720635353535198
0.8720926533703454
0.872121857647637
0.8721510471864592
0.8721802219979661
0.8722053720050285
0.8722345184064392
0.8722636501134201
0.872292767137081
0.8723218694885203
0.8723509571788255
0.8723800302190725
0.8724090886203265
0.8724374024666339
0.8724664318067279
0.8724954465408645
0.8725244466800645
0.8725337943173087
0.8725627702362837
0.872591731590836
0.8726206783919438
0.8726496106505742
0.8726785283776836
0.8727074315842169
0.8727363202811084
0.8727651944792812
0.8727940541896476
0.872822899423109
0.8728517301905555
0.8728805465028666
0.872909348370911
0.8729381358055462
0.872966908817619
0.8729956674179651
0.8730244116174097
0.873053141426767
0.8730817567567404
0.873110457843366
0.8731391445722697
0.8731678169542221
0.8731445249999835
0.8731731817045574
0.8732018240879396
0.8732304521608628
0.8732590659340493
0.8732876654182107
0.8733162506240473
0.8733448215622495
0.873126921157668
0.873155525068579
0.8731841147132002
0.8732126901022021
0.8732412512462445
0.8732697981559763
0.873298330842036
0.8733268493150517
0.8733553535856405
0.8733838436644094
0.8734123195619542
0.8734407812888609
0.8734692288557044
0.8734976622730495
0.87352608155145
0.8735544867014495
0.8735828777335813
0.8736112546583681
0.8736396174863217
0.8736679662279442
0.8736963008937266
0.8737246214941501
0.8737529280396851
0.8735361696849245
0.8735645089285542
0.873592834118505
0.8736211452652282
0.8736494423791649
0.8736777254707458
0.8737059945503913
0.8737342496285116
0.8735179252289997
0.8735462128712698
0.8733300420687775
0.8733583621969148
0.8733866683155898
0.8734149604351952
0.8734432385661135
0.8734715027187171
0.8734997529033677
0.8735279891304172
0.8733122499382389
0.8733405185185009
0.8733687731424163
0.8731532329713546
0.8731815198618131
0.8732097927972197
0.8732380517878985
0.8730227564102387
0.87305104757208
0.8730793247905195
0.873107588075863
0.8731358374384058
0.8731640728884333
0.8731922944362205
0.8732205020920324
0.8732486958661239
0.8732768757687398
0.8733050418101149
0.8733331940004738
0.8733613323500312
0.8733894568689916
0.8734175675675495
0.8734456644558896
0.8734737475441863
0.8735018168426041
0.8735298723612975
0.8733155092024358
0.8733435966633774
0.8733716703458243
0.8733997302599131
0.87342777641577
0.8734558088235111
0.8734838274932432
0.8735118324350626
0.8732978937055903
0.8733259304603147
0.8733539534883538
0.8733819627997859
0.8734099584046794
0.8734379403130931
0.8732243335778734
0.8732523471882456
0.8732803471033792
0.8733083333333148
0.8730949670168395
0.8728817049340314
0.8729097680097495
0.8727209472656065
0.8727490358798936
0.8727771107857305
0.8728051719931504
0.8728332195121765
0.8726203852718663
0.8726484641638038
0.8726765293687359
0.8727045808966675
0.8727326187575939
0.8727606429615009
0.8727886535183644
0.8728166504381506
0.8728446337308159
0.8728726034063071
0.8729005594745615
0.8729285019455064
0.8729564308290596
0.8729843461351293
0.8730122478736141
0.8730401360544028
0.8730680106873747
0.8730958717823996
0.8731237193493375
0.8731515533980392
0.8731793739383453
0.8732071809800875
0.8732349745330877
0.8730232298738897
0.8728115878787687
0.8728394571012895
0.8728673128180084
0.8728951550387405
0.8729229837732915
0.8729507990314577
0.8729786008230259
0.8730058083252469
0.8730335833534769
0.8730613449443444
0.8730890931075985
0.8731168278529786
0.8729057771331689
0.872694828419507
0.872722638318415
0.8727504347825893
0.8727782178217627
0.872805987445659
0.872833743663992
0.872860955598436
0.872650373944492
0.8726781476121368
0.8727059078851986
0.872721528447425
0.8727492648830848
0.8727753734939563
0.872803083594295
0.8728307803468012
0.8728584637611169
0.8726483389503896
0.8726760529482355
0.8727037536092199
0.872731440942968
0.8727591149590952
0.8727847799951713
0.8728124278845956
0.8728400624849597
0.8728676838058427
0.8726580110497039
0.8726855667627083
0.872713205282093
0.8727408305328653
0.8727684425245781
0.8725590451055463
0.8725866874550052
0.8726136690647283
0.8726412850635139
0.8726688878235658
0.8726964773544013
0.8727179683756388
0.8727455329341116
0.8725365421455737
0.8725641369403677
0.8725915988511048
0.8726191672648758
0.8726467224880181
0.8726742645299965
0.8724655906264743
0.8724931628017967
0.8725207217973029
0.8725481959378532
0.8723397515527748
0.8723673274420624
0.8723948901623484
0.8724187873000513
0.8724463245823186
0.8724738487234347
0.8725013597328041
0.8725288576198222
0.8723208154506233
0.8723483432657722
0.8723758579599414
0.8724033595425099
0.8724308480228475
0.8724583234103153
0.8724857857142652
0.8725123780052163
0.872539814374087
0.8725672376873456
0.8725946479543086
0.8726220451842838
0.8726487874464843
0.8724413596386767
0.8724687737642378
0.8724961748633673
0.8725235629453474
0.872550938019452
0.872578300094946
0.8726056491810853
0.8726329852871173
0.8726603084222805
0.8726876185958046
0.8727149158169105
0.8725080132764135
0.8725353401279715
0.872562654028415
0.8725899549869489
0.8726172430127691
0.872644518115063
0.8724379261363426
0.8724652307692098
0.8724925224798653
0.8725198012774807
0.8725470671712182
0.8723407424922939
0.8721345153664092
0.8721618529898159
0.8721891776937407
0.8722164894873401
0.8722437883797616
0.8722710743801441
0.872298347497618
0.8723256077413052
0.8721197734780345
0.8721470629865321
0.8721743396226203
0.8722016033954043
0.8722288543139814
0.8722560923874403
0.8722833176248608
0.8723105300353142
0.8723372821478825
0.8723644690369459
0.8723916431261556
0.872418804424549
0.8724432941176257
0.8724704304869229
0.8724975540921704
0.8725246649423721
0.8725517630465229
0.8725788484136096
0.87260592105261
0.8726329809724943
0.8726600281822237
0.8726870626907509
0.8727140845070206
0.872741093639969
0.8727680900985236
0.8727950738916039
0.8728220450281209
0.872849003516977
0.8728759493670668
0.8729028825872761
0.8729298031864824
0.8729567111735551
0.8729836065573552
0.8730104893467353
0.8730373595505398
0.8730642171776051
0.8730910622367586
0.8731169356724927
0.8731437558465637
0.8731705634790522
0.8731973585787531
0.8732241411544533
0.8732509112149313
0.8732776687689572
0.8733044138252932
0.8733240252159481
0.8733507469654308
0.873377456242685
0.8734036164255495
0.873430300909705
0.873456972947739
0.8734836325483574
0.8735102797202575
0.8735369144721288
0.8735635368126524
0.8735901467505018
0.8736167442943419
0.8736433294528299
0.8734399674115233
0.8732367000232497
0.8732633550488376
0.8732899976738553
0.8733166279069543
0.8731135782375967
0.8729106229660399
0.8729373227980255
0.8729640102230258
0.8729906852496871
0.8730173478866473
0.8730439981425361
0.8730706360259756
0.8730972615455797
0.8731238747099542
0.8731504755276972
0.8731770640073985
0.8732036401576402
0.8732302039869964
0.8732567555040329
0.8732832947173081
0.8733098216353722
0.8733363362667674
0.8733628386200282
0.8733893287036809
0.8734158065262443
0.873441346598774
0.8734678001387697
0.8732657955596441
0.8732922774566245
0.8730904068423258
0.8728886295354521
0.8726869454713265
0.8724853545853317
0.8725119861431642
0.8725386054028864
0.872565212373015
0.8725918070620587
0.8726183894785188
0.8726449596308882
0.8726715175276523
0.8726980631772885
0.8727245965882665
0.8725234616270799
0.8723224193548157
0.8723490209628887
0.8723756103178028
0.872402187428022
0.8724282228360726
0.8724547756041195
0.8724813161527609
0.87250784449043
0.8725343606255518
0.8725608645665438
0.8725873563218158
0.8726138358997698
0.8726403033088002
0.8726667585572935
0.8726932016536284
0.8727196326061764
0.8725192837465331
0.8725457424833367
0.8725721890775351
0.8725986235374852
0.8726250458715361
0.8726413207979586
0.8724412654745295
0.8724677057070588
0.872494133822158
0.8725205498281552
0.8725469537333709
0.8723471490725664
0.8723735805860571
0.8723999999999764
0.8724264073226309
0.872452802562319
0.8724791857273323
0.8725055568259539
0.8725302926382936
0.8725566399999763
0.8725829753199031
0.8726092986063276
0.8726356098674957
0.8726619091116455
0.8726881963470082
0.8727144715818068
0.8727407348242573
0.872766986082568
0.8727932253649396
0.8728194526795656
0.8728456680346318
0.8726467061773182
0.8726729489516625
0.8726991797675768
0.8727253986332334
0.8727516055567968
0.8725528916211053
0.8725676530844285
0.8725938780154516
0.8726200910124902
0.8726462920836884
0.8726724812371831
0.8726986584811036
0.8725002727892461
0.8725264772727032
0.8725526698477377
0.8725788505224655
0.8726050193049951
0.8726311762034271
0.8726573212258554
0.8726834543803661
0.872709575675038
0.872735685117943
0.8727617827171451
0.8727763038548509
0.8728023804125805
0.8728284451495676
0.8728544980738482
0.8728805391934509
0.8729065685163968
0.8729325860507001
0.8729585918043676
0.8729845857853987
0.8730105680017858
0.8730365384615139
0.8730624971725608
0.8730884441428971
0.8731143793804863
0.8729170207956354
0.8729429830508227
0.8729689335743088
0.8729948723740435
0.8730207994579698
0.8730467148340235
0.8728496388261604
0.8726526517715844
0.8724557536100835
0.8722589442815002
0.8722850022552752
0.8720883201803585
0.8721144048692268
0.8721404778002907
0.8721665389814984
0.8721878125703739
0.8719913738738491
0.8720174510245192
0.8720435164340139
0.872069570110261
0.8720956120611812
0.8721216422946882
0.8721476608186886
0.8721736676410815
0.8721996627697592
0.8722256462126071
0.8722516179775032
0.8722775780723183
0.8723020440251322
0.8723279811362876
0.8721321284238637
0.8721580920314004
0.8721840439856123
0.8719883553959813
0.8720090847913612
0.8720350527023746
0.8720561210762081
0.8720820668011405
0.8721080008964339
0.8721339233699054
0.8721598342293655
0.8721857334826176
0.872211621137458
0.8722374972016761
0.8722632721575397
0.8722891250838861
0.8723149664429277
0.8723407962424261
0.8723666144901357
0.8723924211938043
0.8724182163611727
0.8724439999999747
0.8724697721179371
0.87249553272278
0.8725212818222167
0.8725470194239531
0.8725727455356888
0.8725984601651162
0.872624163319921
0.8726471113093656
0.8726727921498406
0.872698461538436
0.8727241194828099
0.872749765990614
0.8727754010694931
0.8728010247270851
0.8728266369710211
0.8726322867957882
0.8726579252003305
0.8726835521922734
0.8727091677792356
0.8727347719688285
0.8727603647686575
0.8727859461863207
0.8728115162294096
0.8728370304511855
0.8728625777777519
0.8728881137524735
0.8726942247889569
0.8727125249833186
0.8727380772646278
0.8727404217535812
0.8727659565024153
0.8727914799200984
0.8728169920141711
0.8728424927921675
0.8728679822616149
0.8728934604300339
0.8729189273049386
0.8729443828938361
0.8729698272042274
0.8729952602436063
0.8730206820194601
0.8730460925392699
0.8730714918105095
0.8730968798406465
0.8731222566371419
0.87314762220745
0.8731729765590185
0.8731983196992884
0.8732236516356944
0.8732489723756643
0.8732742819266197
0.8732995802959754
0.8731067137808924
0.8731320379774522
0.8731573509933511
0.8731826528359922
0.8732079435127715
0.8732332230310789
0.8732584913982974
0.8732837486218038
0.8733089947089683
0.8733342296671545
0.8733594535037197
0.8731670411984753
0.8731922907488722
0.8729999999999735
0.8730252752091324
0.8730505392911907
0.8730757922534945
0.8731010341033838
0.8731262648481916
0.8731514844952449
0.8731766930518643
0.8732018905253636
0.8732270769230502
0.8732522522522256
0.8732774165201842
0.8733025697342144
0.8733277119015982
0.8733528430296109
0.8733779631255219
0.8734030721965937
0.8734281702500828
0.8734519631497868
0.8732604166666399
0.8732855294891203
0.8733106313020337
0.8733357221126183
0.8733608019281063
0.8733858707557234
0.8734109286026888
0.8734359754762157
0.8734610113835107
0.8734860363317742
0.8735110503282005
0.8735360533799773
0.8735610454942861
0.8735515853924943
0.873573764757297
0.8735987322404101
0.8736236888111617
0.8736486344767044
0.8736735692441844
0.8736984931207415
0.87372340611351
0.873748308229617
0.873773199476184
0.8737980798603262
0.8738229493891525
0.8738478080697656
0.8738726559092619
0.8738915195116361
0.8739163469921262
0.8739411636521844
0.8739659694988833
0.873775604443449
0.8738004355400423
0.8738252558240527
0.8736350457117706
0.8734449183895265
0.8734697998259082
0.8734946704372143
0.8733046976946225
0.87332959338984
0.8731397391304073
0.8731646598565255
0.8731895697522541
0.873214468824652
0.8731787141615711
0.8729890988056186
0.8730140251845144
0.873038940742321
0.8728494791666391
0.8728744196137715
0.8728993492407533
0.8729242680546243
0.8729491760624182
0.8729740732711625
0.8729989596878788
0.8728097941494848
0.8728347053725893
0.8728596058046074
0.8728844954525492
0.8729093743234189
0.8729342424242147
0.8729590997619285
0.8727702293379211
0.8727951113994964
0.8728199826989341
0.8728448432432154
0.872869693039315
0.8728945320942016
0.8727059204839825
0.8727307841866215
0.8725422894168188
0.8723538760526606
0.872378799654549
0.8724037124972741
0.8722154510142147
0.8722403883494867
0.872265314926633
0.8722902307526138
0.8723151358343834
0.8723400301788898
0.8723649137930755
0.8723897866838763
0.872201852649692
0.8722267499461275
0.8722516365202131
0.8722765123788739
0.8723013775290291
0.8723262319775918
0.8721385542168394
0.8721634329963152
0.8721883010752407
0.872213158460518
0.8722380051590432
0.8722628411777066
0.8722876665233925
0.8723106766917011
0.8723354810996281
0.8723602748550287
0.8723850579647635
0.8724098304356875
0.8722226180257228
0.8722474147178434
0.8720603174602892
0.8720851383229398
0.8721099485419956
0.8721347481243018
0.872148649807087
0.8719617741589603
0.8719865895458156
0.8720113943028202
0.8720361884368024
0.8720609719545851
0.8720857448629853
0.8721105071688138
0.8721352588788761
0.8721599999999715
0.8721847305388937
0.8719982467393343
0.8720230012825708
0.8720477452446819
0.8720724786324501
0.8720972014526525
0.8721219137120603
0.8721466154174388
0.8721713065755478
0.8719851440768124
0.8720098591549009
0.8720345636867646
0.8720592576791522
0.8720839411388068
0.8718979957355789
0.8719227030483618
0.8719473998294682
0.8719720860856307
0.8719967618235758
0.8720214270500244
0.8720460817716917
0.8720707259952873
0.8720953597275148
0.8721199829750723
0.871934425531886
0.8719590725377291
0.8717736282432719
0.871798298958083
0.8718229591836446
0.8716376620616078
0.8716623459413226
0.8716870193328795
0.8717116822429617
0.8717363346782467
0.8717609766454063
0.8717856081511067
0.8716005942274753
0.871625249310389
0.8716498939329367
0.8716745281017737
0.8716991518235503
0.8717237651049106
0.8717483679524932
0.8717729603729313
0.8715882627118353
0.8716128786273803
0.8714282930961166
0.8714529324581543
0.8712684589330785
0.8712931216930926
0.8713177740160521
0.871342415908581
0.8713670473772974
0.8713916684288141
0.8714162790697382
0.8714408793066712
0.8714654691462091
0.8714900485949422
0.8715146176594553
0.8715391763463276
0.8715637246621328
0.871588262613439
0.8716127902068089
0.8716373074487994
0.8716618143459621
0.8716863109048429
0.8717107971319823
0.8717352730339153
0.8717597386171712
0.871784193888274
0.871808638853742
0.8718011164945988
0.8718034962089006
0.8718279216676901
0.8718523368420757
0.8716688276152095
0.8716932659932365
0.871717694087915
0.871742111905734
0.8717665194531776
0.871790916736724
0.8718153037628462
0.8718396805380116
0.8718640470686823
0.8718884033613149
0.8719127494223606
0.8719370852582652
0.871961410875469
0.8717783795129845
0.871802728226623
0.8718270667225888
0.8716441787287305
0.8716685402684267
0.8716928915914989
0.8717172327043727
0.871740641374944
0.8717649622799367
0.8717892729938944
0.8718135735232211
0.8718378638743157
0.8718621440535715
0.8718864140673764
0.8717039347006817
0.871728227662661
0.8717525104602212
0.87177678309974
0.8718010455875903
0.8718252979301394
0.8718495401337493
0.8718737722047767
0.871897994149573
0.8717158554417916
0.8715337928153417
0.8715580705783789
0.8715823382045629
0.8716065957002412
0.8716308430717562
0.8716550803254446
0.8716793074676378
0.8717035245046623
0.8717277314428389
0.8717519282884835
0.8717761150479064
0.871800291727413
0.8718244583333031
0.8718486148718715
0.8718727613494075
0.8718968977721954
0.8719210241465143
0.8719451404786377
0.8719692467748344
0.8719933430413676
0.8720174292844954
0.8718360989810467
0.8718602079001775
0.8718826023695393
0.871906691604292
0.8718652399750372
0.8718893228084449
0.8719133956385988
0.8719374584717303
0.8717564459206671
0.8717805313407748
0.8715996264784921
0.8716237344398036
0.8716478323998865
0.8716719203649632
0.8714911880571953
0.8713105306799032
0.871334673575099
0.8713588064649508
0.871382929355677
0.8714037075393233
0.8714278111409924
0.8714519047618742
0.8714759884081664
0.8715000620860621
0.8715241258017488
0.8715481795614092
0.8715722233712206
0.8715962572373556
0.8716202811659813
0.8716442951632599
0.8714641661500003
0.8714882024793081
0.8715122288783002
0.8715362453531291
0.8715589304150012
0.871582927332752
0.8714030340556967
0.8714270532397546
0.8714510625128636
0.8714750618811572
0.8714990513507631
0.8713193608247114
0.8713433725004844
0.871367374278617
0.8713913661652276
0.8714153481664296
0.8714393202883315
0.8714632825370365
0.871487234918643
0.8715111774392443
0.8715351101049288
0.8715581687242486
0.871582081876126
0.8716059851912481
0.8716298786756833
0.8716537623354951
0.8716776361767417
0.8717015002054763
0.8717253544277477
0.8717491988495989
0.8717730334770687
0.8717968583161905
0.8718206733729926
0.871844478653499
0.8718682741637281
0.8718920599096937
0.8719158358974045
0.8719396021328644
0.871960098421129
0.8719838458384268
0.8718051240007882
0.8718288934425914
0.8716502765826359
0.8716740680048845
0.8716978496825406
0.87172162162159
0.8717453838280134
0.8717691363077866
0.8717928790668805
0.8716145253682172
0.8714362446307722
0.8712580368097843
0.8712818646493243
0.8713056827473109
0.8711276108726436
0.870949611769482
0.8709734831460357
0.8709973447712102
0.8710211966509791
0.8710450387913117
0.8708672382118482
0.8708911020407846
0.870713405427432
0.8705357813137178
0.8705596981439617
0.8705836052201966
0.8706075025483881
0.8706313901344973
0.8706552679844801
0.8706791361042876
0.8706994296190351
0.8707232790223713
0.8707471187130612
0.8707541530944307
0.870777976796223
0.8708017908017589
0.8708255951169569
0.8708493897477305
0.8708731746999884
0.8708969499796346
0.8709207155925682
0.8709415243902119
0.8709652712862919
0.8709890085330846
0.8710127361364701
0.8710364541023238
0.8710601624365161
0.8708833333333013
0.8709070631215429
0.8709307832791886
0.8709544938121001
0.8709781947261341
0.8710018860271428
0.8708252838604706
0.8706487532941093
0.870472294284524
0.870295906788215
0.8703197123176339
0.8703435082033302
0.8703672944511626
0.8703910710669854
0.8704148380566479
0.8702386763812671
0.8700625859975396
0.8700864050171638
0.8701102144012622
0.8701340141556806
0.8701578042862597
0.8701815847988357
0.8702053556992401
0.8702291169932996
0.8702528686868363
0.8702766107856674
0.8703003432956057
0.8702347466181788
0.8702584779975453
0.8702821997981512
0.8703059120257948
0.8703296146862697
0.8703533077853648
0.8703769913288645
0.8704006653225481
0.8704243297721908
0.8704474405481335
0.8704710860366388
0.8704947219983558
0.8705183484390409
0.8705419653644458
0.8705655727803177
0.8705891706923988
0.8706127591064273
0.8706363380281363
0.8706599074632543
0.8704847948511338
0.870508385280482
0.8705319662243339
0.8705555376884094
0.8705790996784238
0.8706026522000877
0.8706261952591073
0.8706497288611843
0.8706732530120154
0.870696767717293
0.8707148534724681
0.8705401163957126
0.8705636436596782
0.8705871614844204
0.8706106698756189
0.8706341688389484
0.8706576583800792
0.8706811385046773
0.8707046092184039
0.8707280705269155
0.8707515224358644
0.8707749649508982
0.8707983980776601
0.8708218218217887
0.8708452361889181
0.8708686411846777
0.8708920368146927
0.8709154230845837
0.8709387999999668
0.8709621675664535
0.8709855257896509
0.8708114331400827
0.8708348121502465
0.8708581818181486
0.8708815421493874
0.8709048931495573
0.8709262579871871
0.8709495907366407
0.8709729141716234
0.8709962282977116
0.8710195331204774
0.8710428286454882
0.8710661148783072
0.871089391824493
0.8711126594895997
0.8711359178791772
0.8711591669987708
0.8711824068539215
0.8712056374501657
0.8712288587930356
0.8712520708880588
0.8710786183555308
0.8711018511146161
0.8711250746268321
0.8711482888976981
0.8711714939327294
0.8711946897374365
0.8712178763173256
0.8712410536778987
0.8712642218246532
0.8712873807630823
0.8713105304986748
0.871333671036915
0.8713568023832831
0.8713799245432545
0.871403037522301
0.8714260619293033
0.8714491565786524
0.8714722420634582
0.8714953183891746
0.8713224712415369
0.8713455681141838
0.8713686558286735
0.8713917343904517
0.8714148038049602
0.871437864077636
0.8714609152139122
0.8714839572192173
0.8715069900989759
0.8715300138586078
0.8715530285035289
0.8715760340391506
0.8714035813216914
0.871231196834783
0.8712542523733837
0.8712715048447356
0.871294543297712
0.8713175726427806
0.8713405928853414
0.8713636040307898
0.8713866060845173
0.8712144973335625
0.8712375197472012
0.8710655083908839
0.8710885511251139
0.8711091375567056
0.8711321625887583
0.8711162951272098
0.87094447731752
0.8709675211989403
0.8709905559936566
0.8710135817070425
0.8710365983444671
0.870864965517207
0.8708880023640319
0.8709110301358727
0.8709340488380909
0.8709570584760437
0.8709800590550837
0.8710030505805599
0.8710260330578168
0.8710490064921946
0.8708776750589743
0.8708683775810865
0.8706971490365365
0.8707183605267987
0.8705472287735505
0.8705702692080615
0.8705933005893566
0.8706115301512128
0.8706345443833119
0.8706575495778175
0.8706805457400518
0.8705096565259713
0.8705326726844239
0.8705556798116194
0.8705786779128725
0.8706016669934936
0.870624647058789
0.8706476181140607
0.8706705801646066
0.8706935332157207
0.8707164772726926
0.8707394123408077
0.8707623384253472
0.8707852555315886
0.8708081636648047
0.8708310628302647
0.8708539530332333
0.8708768342789713
0.8708997065727352
0.8709225699197775
0.8709454243253465
0.8709682697946866
0.8709878811571192
0.8710107094000042
0.8710335287221223
0.8710563391287012
0.8708862109374651
0.8709090412028552
0.8709318625536551
0.8709546749950852
0.8709774785323616
0.8710002731706967
0.8710230589152986
0.8710458357713713
0.8710686037441148
0.871091362838725
0.8711140350876843
0.871136776456796
0.871159508963332
0.8711818429767817
0.8712045578495949
0.8712272638753301
0.871249961059155
0.8712726494062333
0.8712953289217245
0.8713179996107842
0.8713406614785641
0.871363314530212
0.8713859587708711
0.8712165273186505
0.8712391912907892
0.8712618464528318
0.8710925378934744
0.8711152127452534
0.8711378787878437
0.8711605360263778
0.8711831844659842
0.8710140555231642
0.8708449922359897
0.8708676887249793
0.8708903764066392
0.8709130552860948
0.8707441427462798
0.8707668411867012
0.8707895308258663
0.8708122116688928
0.8708348837208949
0.8708575469869827
0.8708802014722622
0.8709028471818356
0.8709254841208012
0.8707568635043209
0.8707795199380212
0.8708021676020548
0.8708248065015126
0.8708474366414813
0.8708700580270439
0.8708926706632792
0.8709152745552623
0.8709378697080643
0.8709604561267523
0.8709830338163896
0.8710056027820355
0.8710281630287456
0.870859945925032
0.870882525584054
0.870905096525061
0.8709276587531009
0.870950212273218
0.870782172486941
0.8708047453703348
0.8708273095467339
0.8708498650211753
0.8708724117986919
0.8708949498843128
0.8709174792830632
0.8709399999999643
0.8709625120400336
0.8709850154082848
0.8708172925091112
0.8708398151713158
0.8708623291626206
0.870884834488032
0.8709073311525523
0.8707397845324767
0.8707623004423569
0.8707848076922718
0.8708073062872166
0.8708297962321825
0.8708522775321571
0.870874750192124
0.870897214217063
0.8709196696119502
0.8709421163817578
0.870964554531454
0.8709869840660036
0.871009404990367
0.8710280176549247
0.8710504221028036
0.8710728179550762
0.8710952052166882
0.8711175838925813
0.8709505751533382
0.8709729729729369
0.8709953622077063
0.8710177428625813
0.8710401149424926
0.8708732809806189
0.8708956721562259
0.8709180547577658
0.870751339969336
0.8707737416267581
0.8707952927668984
0.8708176774440044
0.8708400535577296
0.8708624211129873
0.8708814340343807
0.8709037851270905
0.8708820909785572
0.8709044334033653
0.8709267672907548
0.870949092645618
0.8709714094728439
0.8709937177773173
0.8710160175639194
0.8710383088375282
0.8710605916030172
0.8710828658652566
0.8711051316291128
0.8711267404157562
0.8711489893210926
0.8711712297425758
0.8710051658406043
0.8710274251953134
0.8710496760670369
0.8708837302342941
0.8709059999999637
0.8709282612835287
0.8709505140898341
0.870784713497013
0.8708069851541319
0.8708292483348827
0.8708515030441036
0.870873749286629
0.8708959870672895
0.8707303860049075
0.8707526425855149
0.8707748907051527
0.8707971303686447
0.870819361580811
0.8708415843464681
0.8708637986704288
0.8708860045575024
0.8709046516042924
0.870926841305962
0.8709490225848943
0.8707837571157131
0.8708059571238489
0.8708281487101304
0.8706630001896088
0.8706852104664026
0.8707073744075465
0.8707295678543987
0.8705645631987508
0.8705867752936354
0.870608978973254
0.8706311742423878
0.8706533611058146
0.8706510412722088
0.8706732159757349
0.8705084405752852
0.8705306338694053
0.8705528187665166
0.8705749952713839
0.8705971633887682
0.8706193231234272
0.8706414744801146
0.8706636174635809
0.8706857520785726
0.870707878329833
0.8707299962221016
0.8707521057601144
0.8705876888217156
0.8706098168774411
0.8706319365798048
0.8706402340063796
0.8706623396226049
0.8706553669118667
0.8706774613353084
0.8706983028474082
0.8707203808446089
0.8707419227143837
0.8707639841688287
0.8707847936687028
0.8708068387339497
0.8708288754944067
0.8708509039547655
0.8708729241197147
0.8708949359939391
0.8709169395821201
0.8709389348889357
0.87096092191906
0.8709829006771641
0.871004871167915
0.8710268333959766
0.8710487873660093
0.8710707330826699
0.8710926705506115
0.8711145997744839
0.8711365207589336
0.8711584335086031
0.871180338028132
0.871202234322156
0.8712241223953074
0.8712460022522153
0.8712661474948026
0.8712510318948973
0.8712728943912591
0.8712947486871347
0.8711313707106324
0.8709680539932138
0.8708047985004316
0.870826724137894
0.8706635563050033
0.8706855001872991
0.8705224199287885
0.8705443820224349
0.870566335892118
0.8705882815424564
0.8706102189780651
0.8706321482035557
0.8706540692235363
0.8706759820426115
0.8706978866653827
0.8707197830964475
0.8707416713404003
0.8707635514018319
0.8707854232853299
0.8708071001494395
0.8708289557257239
0.8708508031378035
0.8708726423902521
0.87089447348764
0.8709162217658764
0.8709380365807764
0.8709524911363687
0.8709742910447388
0.870996082820332
0.8710178664676985
0.8710396419913853
0.8710614093959358
0.8710831686858899
0.8711049198657844
0.8711266629401526
0.8711483979135244
0.8711701247904263
0.8711918435753815
0.8712135542729098
0.8712352568875277
0.8710731062720637
0.8710948269445103
0.8711165395348461
0.8711382440475814
0.8709762320996463
0.8709979546299363
0.8710196690834352
0.8710413754646464
0.8708795019512726
0.8709012263098843
0.8709229425970272
0.8709446508171986
0.8709663509748927
0.8709880430746003
0.8710097271208088
0.8710314031180024
0.8710530710706619
0.8710747309832647
0.871096382860285
0.8711180267061936
0.8711396625254583
0.8711612903225429
0.8711829101019084
0.8712045218680126
0.8712261256253095
0.8712477213782504
0.8712693091312828
0.871290888888851
0.8713124606553962
0.8713340244353563
0.8713555802331658
0.871377128053256
0.8713986679000545
0.8714201997779865
0.8712590345847595
0.8710979289940449
0.8711195045294499
0.8711410720886866
0.8711626316761771
0.8711841832963404
0.8712057269535921
0.8712272626523446
0.8712474792243387
0.8712689992614095
0.8712905113531094
0.8711296973052406
0.8711512271636452
0.8711727490774527
0.8711942630510595
0.871215769088859
0.8712372671952412
0.8712587573745931
0.8712774009216208
0.8711168263914104
0.8709563110373674
0.8709778371407134
0.8709851353840105
0.8710066482504222
0.8710281531945853
0.8710496502208749
0.8710711393336632
0.8710926205373192
0.8711140938362083
0.8711355592346931
0.8709753356630112
0.8709968186833011
0.8710182938039698
0.8710397610293734
0.8710612203638654
0.8710826718117956
0.8711041153775108
0.8711255510653547
0.8711469788796677
0.8711683988247871
0.871189810905047
0.8710299008810188
0.8710505597356928
0.8710719816513376
0.870912181251108
0.8709336206896167
0.8709550522647699
0.8709764759808929
0.8709978918423079
0.8710192998533338
0.8708596848084643
0.8708811102967734
0.8709025279354807
0.8709239377288991
0.8709453396813384
0.8709667337971052
0.8709881200805032
0.8710094985358325
0.8710308691673904
0.871052231979471
0.8708929028717374
0.8709142831016438
0.8709356555128521
0.8709570201096505
0.8709783768963238
0.8709997258771542
0.8710210670564202
0.8710424004383974
0.8710637260273585
0.8710850438275726
0.871106353843306
0.8709473347936815
0.8709686621645897
0.870989981751786
0.8710112935595306
0.8710325975920807
0.8710538938536908
0.8710751823486117
0.8710964630810915
0.8711177360553748
0.8711390012757037
0.8711602587463168
0.8711815084714495
0.8712027504553344
0.871223984702201
0.8712452112162756
0.8712664300017814
0.8712876410629388
0.8713088444039645
0.871150309315827
0.8711715299253747
0.8711927428155302
0.8712139479905046
0.8712351454545063
0.8712563352117405
0.8710979825517602
0.8709396874431736
0.8709609193313562
0.8709821435058646
0.8710033599709016
0.8710245687306671
0.871045769789358
0.8710669631511679
0.8709088747731005
0.8709300852839382
0.8709512880986545
0.8709724832214373
0.8709936706564714
0.8710148504079389
0.8710360224800187
0.8710563712162014
0.8710775280898483
0.8710986772965723
0.8711198188405403
0.8711409527259161
0.8711620789568603
0.8711831975375307
0.8712043084720822
0.8712254117646664
0.8712465074194321
0.871267595440525
0.8711099855281805
0.8711310906130912
0.87115218806506
0.8711732778882266
0.8711943600867283
0.8712154346646993
0.8710580050595919
0.8709006323396172
0.8709217485548737
0.8709428571428176
0.8707855904658326
0.8708067160136813
0.8708278339349784
0.8708488359501498
0.8708685131721005
0.8708896085152048
0.870732521644982
0.8707536339043788
0.8707747385502669
0.870795835586764
0.8708169250179848
0.870838006848041
0.8708590810810414
0.8708801477210917
0.8709012067722945
0.8709222582387501
0.8709433021245552
0.8709643384338036
0.8709853671705866
0.871006388338992
0.8710274019431052
0.8710484079870082
0.8710694064747803
0.8710903974104979
0.8711113807982341
0.8711323566420597
0.871153324946042
0.8711742857142458
0.8711952389507326
0.8712161846595613
0.8712371228447876
0.8712580535104646
0.8712789766606422
0.8712998922993677
0.871320800430685
0.8713417010586357
0.8713625941872581
0.8712062959640855
0.871227205882313
0.8710709879863325
0.8710919146647144
0.8711128338411501
0.8711337455196732
0.871154649704314
0.8711755463991
0.8711964356080559
0.8712173173352035
0.8712381915845615
0.871259058360146
0.8712799176659702
0.8713007695060443
0.8713216138843756
0.8713424508049687
0.8713632802718253
0.871384102288944
0.8714049168603208
0.871425723989949
0.8714465236818185
0.8714673159399168
0.8714881007682284
0.871508878170735
0.8713532237899222
0.8713740178571026
0.8712184431351141
0.8712392538378747
0.8712600571122209
0.8712808529621295
0.8713016413915742
0.8713224224045262
0.8713431960049534
0.8713639621968212
0.8713847209840921
0.871405472370726
0.8712501693102429
0.8710949215965383
0.8711157135221402
0.8711364980405722
0.8711572751557921
0.8711780448717543
0.8711988071924109
0.8712195621217109
0.8712403096636007
0.8712610498220235
0.8712817826009202
0.8713025080042284
0.8713232260358833
0.8711682965860191
0.8711890311110705
0.8712097582651567
0.8712304780522074
0.8712511904761499
0.871271895540908
0.8711171403196751
0.8711378618362229
0.8711585759942775
0.8710039233090309
0.8710191870784116
0.8710360248446799
0.871056742370435
0.8710774525456397
0.8710981553742055
0.8711188508600409
0.8711395390070515
0.8711602198191403
0.8711808933002074
0.8712015594541503
0.8712222182848636
0.8712428697962392
0.8712635139921662
0.8712841508765309
0.871304780453217
0.8713254027261055
0.8713460176990743
0.8713659352326614
0.8713865357395204
0.8714071289580345
0.8714277148920709
0.8714482935454941
0.8714688649221657
0.8714894290259446
0.8715099858606873
0.8715305354302472
0.871551077738475
0.8715716127892189
0.8715921405863243
0.8714382306197719
0.8714587747174732
0.8714793115621833
0.8714998411577423
0.8713460561143053
0.8713666019759647
0.8712128946903807
0.8712334567900825
0.8712540116381181
0.8712745592383229
0.8712950995945298
0.8713116672541007
0.8713321938325581
0.8713527131782535
0.8713732252950092
0.8713937301866443
0.871414227856976
0.8712608098591138
0.8712813237105732
0.871301830341388
0.8713223297553697
0.8713428219563276
0.8713633069480679
0.8713837143861706
0.871404184983254
0.8714246483825185
0.8712714712602858
0.87129195079082
0.87131242312419
0.8713309381587783
0.8713513964517418
0.8711983667017502
0.8712188410886331
0.8712393082864757
0.8712580480954477
0.8712785012284601
0.8712989471836752
0.871319385964871
0.8713398175758227
0.8713602420203025
0.8713806593020804
0.8714010694249237
0.8714214723925967
0.8714418682088616
0.8712891711932301
0.8711365276804072
0.8711523734453956
0.8709998073554753
0.8710202591489693
0.8708677696078018
0.8708882373533632
0.8709086979348554
0.8709283814522771
0.8709488278516031
0.870969267098087
0.8709896991954815
0.871004633677175
0.871025052447511
0.8708728019576583
0.8708932366305073
0.8709136641621112
0.8709340845562129
0.8707819563318363
0.8706298812434095
0.870650340492363
0.870670792597724
0.8706912375632331
0.8707116753926287
0.8707305182341235
0.8707509420795119
0.8707571777428504
0.8707775026159333
0.8707979075849628
0.8706460948395679
0.8706665156004465
0.8706869292435973
0.8707073357727411
0.870727735191596
0.8707481275038775
0.8707685127132987
0.8707888908235697
0.8708092618383985
0.8708295039164075
0.8708498607726698
0.8708702105445904
0.8708892136394851
0.8707377283005323
0.87075808695648
0.8707784385323875
0.8707987830319471
0.8708191204588492
0.8708394508167814
0.8708597741094283
0.8708800903404724
0.8707288170921937
0.8707491490100312
0.870769473866949
0.8707897916666248
0.8708101024127337
0.8708304061089481
0.8708507027589378
0.8708709923663703
0.8708912749349105
0.8709115504682203
0.8709318189699599
0.8707808252426765
0.8708011267116933
0.8708214038127831
0.8708416738866328
0.8708619369368951
0.8707110860903791
0.8707313647384409
0.8707516363635944
0.8707719009694871
0.8707921585597642
0.8708124091380681
0.870832652708039
0.8708528892733144
0.8708731188375294
0.8708933414043163
0.8709135569773053
0.8709337655601239
0.870953967156397
0.8709741617697471
0.870994349403794
0.8710145300621556
0.8710347037484464
0.871054870466279
0.8710750302192637
0.8710951830110075
0.8711153288451158
0.8711207801173205
0.8711409145814936
0.8711610420979563
0.8711811626703044
0.8712012763021308
0.8712202276254104
0.8712403275861645
0.8712604206170926
0.8712805067217777
0.8711303636049895
0.871150465196374
0.8711705598621454
0.8711906476058825
0.8712107284311613
0.8712308023415554
0.8712505078326311
0.8712705679861883
0.8712906212355453
0.8713106675842659
0.8711607775674787
0.8711808393532428
0.8712008942389946
0.8712209422282932
0.8712409833246954
0.8712610175317554
0.871281044853025
0.8713010652920538
0.8713210788523884
0.8713410855375734
0.871361085351151
0.8713810782966608
0.8712314849784982
0.8712514933058277
0.8712714947657031
0.8711219972545903
0.8711420140675505
0.8711620240136796
0.8711820270965103
0.8712020233195733
0.8712220126863967
0.8712419952005059
0.8712619708654243
0.8712819396846729
0.8713019016617699
0.8711526550187995
0.8711726323000087
0.8711926027396834
0.8710434514637477
0.8710634371790056
0.8710834160533545
0.871103131416795
0.8711230966637724
0.8711430550803541
0.8711630066700444
0.8711829514363457
0.8712028893827577
0.8712228205127777
0.8712427448299007
0.8712626623376195
0.871282573039424
0.8713024769388024
0.8713223740392397
0.8711735826502303
0.8711934949632488
0.8712134004779359
0.8712332991977724
0.8712531911262369
0.8712730762668057
0.8711244455816698
0.8709758655977738
0.8709957878580743
0.8710157033247652
0.8710356120013207
0.8710555138912132
0.871075408997912
0.87092698926559
0.8709468994888837
0.8709668029296112
0.8709866995912376
0.8708383960496761
0.8708583077970288
0.8708782127659144
0.8708981109597935
0.8709180023821247
0.8709378870363639
0.8709574247320543
0.8709772959183243
0.8708291957149714
0.8708490819448736
0.8707010538840297
0.8707209551325198
0.870740849617629
0.8707607373428043
0.8707806183114908
0.8708004925271308
0.8708203599931645
0.8708402207130298
0.8708600746901622
0.8708799219279948
0.8708997624299585
0.8709195961994818
0.8709394232399907
0.8709592435549093
0.870979057147659
0.870998864021659
0.8708512120697991
0.8708710338982618
0.8708908490085994
0.8709106574042265
0.8709304590885557
0.8709502540649974
0.8709700423369592
0.870989823907847
0.8710095987810638
0.8710293669600108
0.8710491284480866
0.8710688832486876
0.8710886313652079
0.8709412889038808
0.8709606967697858
0.8708134257693175
0.8708250549450115
0.8707879986476916
0.8708077742098603
0.870827543088838
0.870847305288012
0.8708670608107674
0.8708868096604869
0.870906551840551
0.8709262873543377
0.8709460162052233
0.870965738396581
0.8709854539317824
0.8710051628141964
0.8710248650471899
0.8708779558103799
0.8708976728498722
0.8709173832405567
0.870937086985796
0.8709567840889502
0.8709764745533773
0.87097132266213
0.8709910040430832
0.8708442984671958
0.8708639946109366
0.8708836841218625
0.8709033670033234
0.8707567749536679
0.8707764725681153
0.8707961635537171
0.870815847913819
0.8708355256517646
0.8708551967708947
0.8708748612745486
0.8707284465366073
0.8707481257353741
0.8707677983192841
0.870787464291672
0.8708071236558702
0.8708267764152091
0.8708464225730164
0.8708660621326179
0.870885695097337
0.870905321470495
0.8709249412554111
0.8709445544554018
0.8709641610737817
0.8709837611138632
0.8710033545789565
0.8710229414723694
0.8710425217974075
0.8710610226319762
0.871080590010013
0.8711001508295186
0.8711197050937898
0.8711392528061213
0.8711587939698052
0.8711783285881322
0.87119785666439
0.8712173782018645
0.8712368932038395
0.8712564016735961
0.8712759036144138
0.871130132173287
0.8711496487118997
0.8711691587221503
0.8711886622073137
0.8712081591706631
0.8712276496154691
0.8712461975597086
0.8712656751336457
0.8712851461987863
0.8711395923821811
0.8711590780022943
0.8710135938543313
0.871033094005633
0.8708876794657322
0.870907194124476
0.8709267022696489
0.87094536959782
0.8709648648648207
0.8709599833193887
0.8708147264842787
0.8708342337835143
0.8706890463487388
0.8707085680946383
0.8707280833332891


==> data/Network_Wise_data/LeNet/RALeNet_mac.txt <==
0.9878
0.9878
0.6585333333333333
0.74085
0.59268
0.6585333333333333
0.7055714285714286
0.74085
0.7682888888888889
0.69146
0.7184
0.7392916666666666
0.7584076923076922
0.7747928571428571
0.7889933333333333
0.80141875
0.8123823529411764
0.8221277777777778
0.8308473684210526
0.8386949999999999
0.8457952380952379
0.8073499999999999
0.815195652173913
0.8223874999999999
0.8290039999999999
0.7971192307692306
0.8041814814814814
0.8107392857142857
0.8164034482758621
0.78919
0.7955967741935484
0.801603125
0.8072454545454545
0.8125558823529412
0.8175628571428571
0.7948527777777777
0.8000675675675676
0.8050078947368421
0.8096948717948718
0.8141475
0.8183829268292683
0.8223571428571429
0.8262046511627907
0.8298772727272727
0.8333866666666667
0.8367434782608696
0.8399574468085107
0.8430375
0.8459918367346939
0.848828
0.8515529411764706
0.854173076923077
0.8566943396226415
0.8591222222222222
0.8614618181818182
0.8460785714285715
0.8485649122807017
0.8509655172413794
0.8532847457627118
0.8555266666666667
0.8576950819672131
0.8597935483870968
0.8618253968253968
0.86379375
0.8657015384615385
0.8675515151515152
0.8693462686567165
0.8565617647058824
0.8441478260869566
0.84489
0.8329901408450704
0.8351402777777778
0.837231506849315
0.8392081081081081
0.8411893333333333
0.8301210526315789
0.8321688311688311
0.8341641025641024
0.8361088607594934
0.8379912499999997
0.8398407407407407
0.8416451219512193
0.8434060240963852
0.8451249999999997
0.8468035294117643
0.8484430232558134
0.847363218390804
0.8489590909090904
0.850519101123595
0.8520444444444438
0.853536263736263
0.8549956521739123
0.8564236559139776
0.847312765957446
0.8487915789473675
0.8502395833333324
0.8516577319587618
0.8530469387755091
0.8544080808080796
0.8557419999999988
0.8570495049504938
0.8583313725490183
0.8595883495145618
0.8608211538461524
0.8620304761904747
0.8632169811320739
0.8643813084112133
0.8655240740740724
0.8666458715596314
0.858767272727271
0.859929729729728
0.8610714285714268
0.8621929203539804
0.8632947368421033
0.8557878260869547
0.8569258620689636
0.8580444444444425
0.8507728813559302
0.8519243697478972
0.8530566666666647
0.8541702479338822
0.8552655737704897
0.8563430894308921
0.8574032258064495
0.8584463999999977
0.8516333333333311
0.844927559055116
0.8460437499999978
0.8471426356589125
0.848224615384613
0.8492900763358755
0.8503393939393915
0.8513729323308247
0.8450194029850723
0.8460770370370346
0.8471191176470564
0.8481459854014574
0.8491579710144902
0.8501553956834507
0.8511385714285689
0.8521078014184371
0.8530633802816875
0.8540055944055918
0.8549347222222194
0.8558510344827559
0.8567547945205451
0.8566482993197251
0.8575344594594567
0.858408724832212
0.8592713333333305
0.8601225165562886
0.854463815789471
0.8553352941176442
0.8561954545454517
0.8570445161290294
0.8578826923076894
0.8524184713375768
0.8532753164556933
0.8541213836477958
0.8549243749999971
0.8557496894409908
0.8565648148148118
0.8573699386503038
0.858165243902436
0.8529642424242394
0.8537765060240933
0.8545790419161645
0.8553720238095207
0.8503106508875709
0.8511194117647027
0.8519187134502892
0.8527087209302294
0.8534895953757193
0.8542614942528703
0.8493799999999968
0.8501664772727241
0.8509418079096014
0.8517106741573002
0.8524709497206672
0.8532227777777746
0.8485088397790023
0.8492741758241726
0.8500311475409803
0.8506396739130402
0.8513810810810778
0.8521145161290289
0.8475577540106919
0.848303723404252
0.8490417989417955
0.8497721052631545
0.8504947643979024
0.85120989583333
0.8519176165803074
0.8475262886597904
0.8482456410256376
0.8489576530612211
0.8496624365482198
0.8503601010100975
0.8460869346733634
0.8467954999999965
0.8474970149253697
0.8481915841584123
0.848879310344824
0.8447181372548984
0.8448765853658501
0.8407752427184431
0.8414855072463733
0.8421889423076887
0.8428856459330107
0.8435757142857107
0.8442592417061575
0.8449363207547134
0.8455934272300434
0.84625794392523
0.8469162790697639
0.8475685185185149
0.8482147465437752
0.8488550458715559
0.8494894977168913
0.8456281818181781
0.846271493212666
0.8469090090090053
0.8475408071748842
0.8481669642857106
0.8443973333333297
0.845031858407076
0.8456607929515381
0.8462842105263121
0.8469021834061098
0.8475147826086918
0.8481220779220742
0.8487241379310306
0.8450815450643739
0.8414700854700817
0.842092765957443
0.8427101694915217
0.8433223628691945
0.843929411764702
0.8445313807531343
0.8451283333333295
0.8457203319502036
0.8422256198347069
0.8428246913580208
0.8434188524590125
0.8440081632653023
0.8445926829268253
0.8411732793522229
0.8417645161290284
0.8423510040160603
0.842932799999996
0.8435099601593586
0.8440825396825358
0.8446505928853715
0.8452141732283425
0.8457733333333294
0.846328124999996
0.8468785992217859
0.8474248062015464
0.8479667953667913
0.8485046153846113
0.8490383141762411
0.8495679389312937
0.8500935361216689
0.8506151515151474
0.8474052830188639
0.8479330827067628
0.8484569288389472
0.8489768656716377
0.8494929368029699
0.8500051851851811
0.8505136531365272
0.851018382352937
0.8515194139194098
0.8520167883211637
0.8525105454545413
0.853000724637677
0.8534870036101041
0.8539701438848879
0.8544498207885262
0.8549110714285671
0.8553839857651203
0.8523507092198539
0.8528293286219039
0.8533045774647845
0.8537764912280659
0.8542451048951006
0.8547104529616681
0.8551725694444401
0.855631487889269
0.856087241379306
0.8531453608247379
0.8536065068493107
0.8540645051194496
0.8545193877550977
0.8549711864406736
0.8554199324324281
0.8525397306397263
0.8529936241610695
0.8501408026755809
0.8505996666666623
0.8510554817275705
0.8515082781456911
0.8519580858085766
0.852404934210522
0.8528488524590121
0.850061764705878
0.8505104234527644
0.8509561688311645
0.8513990291262092
0.8518390322580602
0.852199356913179
0.8526339743589701
0.8530658146964814
0.8534949044585944
0.8539212698412656
0.854319303797464
0.8547403785488916
0.8551588050314423
0.8555746081504659
0.8559878124999957
0.8563869158878462
0.8567950310558963
0.8572006191950421
0.8576037037036994
0.8580043076923034
0.8584024539877257
0.8587981651376103
0.8591914634146298
0.8595823708206644
0.8599709090909047
0.8603570996978808
0.8607409638554173
0.8611225225225181
0.8615017964071813
0.8618788059701449
0.862253571428567
0.8626261127596395
0.8629964497041376
0.863364601769907
0.8637305882352897
0.8640944281524882
0.8644561403508727
0.8648157434402287
0.865173255813949
0.8655286956521694
0.8658812138728279
0.8662325648414941
0.8665818965517197
0.8669292263610271
0.8644522857142812
0.8619894586894542
0.8623468749999955
0.8627022662889474
0.8630556497175097
0.8634070422535166
0.8637564606741528
0.8641039215686229
0.8644494413407776
0.8647696378830039
0.8651113888888844
0.8654512465373916
0.8657892265193325
0.8661253443526126
0.8664596153846108
0.866792054794516
0.8671226775956239
0.8674514986375976
0.8677785326086911
0.8681037940379358
0.8657575675675631
0.8660865229110467
0.8664137096774148
0.8667391420911482
0.8670628342245944
0.8673847999999954
0.8677050531914847
0.8680236074270511
0.8683404761904716
0.8686556728232144
0.8677960526315743
0.8681110236220426
0.865838481675388
0.8661569190600475
0.866473697916662
0.8667888311688264
0.8645432642487
0.8648617571059385
0.8626327319587582
0.8629544987146482
0.8632746153846107
0.8635930946291513
0.8639099489795872
0.86422519083969
0.8645388324873049
0.8648508860759446
0.8651613636363589
0.8654702770780809
0.8657776381909501
0.8660834586466118
0.8663877499999952
0.8666905236907684
0.8669917910447714
0.8672915632754294
0.8651448019801933
0.8654476543209829
0.8657490147783203
0.8636218673218626
0.8639262254901914
0.8618139364303131
0.8621212195121903
0.8624270072992654
0.8627313106796068
0.8630341404358306
0.8633355072463721
0.8612551807228868
0.8615593749999952
0.8618621103117459
0.8621633971291819
0.8624090692124058
0.8627076190476143
0.8630047505938194
0.8633004739336445
0.8635947990543688
0.8638877358490519
0.8641792941176423
0.8644694835680703
0.8624449648711896
0.8604299065420513
0.8607268065268018
0.8610223255813906
0.8613164733178607
0.8616092592592545
0.8596193995381015
0.859914746543774
0.8602087356321791
0.8605013761467842
0.8585322654462195
0.8588273972602692
0.8591211845102458
0.8594136363636316
0.8597047619047571
0.8599945701357418
0.8602830699774219
0.8605702702702654
0.8607777528089839
0.8610625560538069
0.8613460850111808
0.8616283482142809
0.8619093541202625
0.8621891111111063
0.8624676274944519
0.8627449115044199
0.8630209713024234
0.8631572687224621
0.8634312087912039
0.8637039473684162
0.8618140043763627
0.8620890829694274
0.8623629629629581
0.8604882608695603
0.8607644251626849
0.8610393939393891
0.8613131749459995
0.861554525862064
0.8618260215053715
0.8620963519313256
0.8623655246252627
0.8626335470085421
0.8629004264392275
0.863166170212761
0.8634307855626278
0.863694279661012
0.8639566596194453
0.8621339662447208
0.8623985263157845
0.862661974789911
0.860853459119492
0.8590525104602461
0.8593212943632519
0.8595889583333284
0.8598555093555045
0.8601209543568415
0.8583401656314651
0.8586076446280942
0.8588740206185518
0.8591393004115178
0.8594034907597486
0.8596665983606508
0.859914110429443
0.8601751020408114
0.8604350305498932
0.8606939024390194
0.8609517241379261
0.8612085020242866
0.8614642424242375
0.8617189516128982
0.8619726358148844
0.8622253012048143
0.8624769539078107
0.862727599999995
0.862977245508977
0.8632258964143377
0.8634735586481064
0.8637202380952331
0.8639659405940544
0.8641861660079001
0.8644299802761292
0.862728346456688
0.8629740667976374
0.8632188235294067
0.8615295499021477
0.861766992187495
0.8620126705652971
0.8622573929961039
0.8625011650485387
0.862743992248057
0.8629858800773644
0.8613198841698791
0.8615635838150238
0.8618063461538411
0.8620481765834882
0.862289080459765
0.8625290630975093
0.8627681297709873
0.8630062857142806
0.8632435361216679
0.8634798861480025
0.8637153409090859
0.8639499054820365
0.8641835849056553
0.8625561205273019
0.8627915413533784
0.8630260787992444
0.8632597378277103
0.8634925233644809
0.8637244402985024
0.863955493482304
0.864185687732337
0.8644150278293085
0.8628142592592541
0.8630452865064644
0.8632754612546074
0.8635047882136229
0.8619174632352891
0.8621484403669674
0.8623785714285663
0.8626078610603239
0.862836313868608
0.8630639344262244
0.8632907272727222
0.8635166969146955
0.8637418478260819
0.8639661844484579
0.8641897111913306
0.8644124324324273
0.8646343525179805
0.8630820466786304
0.8633055555555504
0.8635282647584922
0.8637501785714234
0.8639713012477667
0.864191637010671
0.8644111900532808
0.8628785460992856
0.8613513274336232
0.8615747349823271
0.8617973544973494
0.8620191901408399
0.862240246045689
0.8624605263157843
0.8626800350262646
0.8628987762237711
0.8631167539266964
0.8633339721254304
0.8635504347826035
0.8637661458333281
0.8622691507798909
0.8624863321799257
0.8627027633851416
0.862918448275857
0.8631333907056747
0.8633475945017131
0.8635610634648319
0.8637738013698578
0.8639858119658068
0.864197098976104
0.8644076660988023
0.8646175170067976
0.8648266553480424
0.8650350847457575
0.863571404399318
0.8637812499999948
0.8639903878583423
0.8641988215488164
0.8644065546218437
0.8646135906040218
0.8648199329983198
0.8650255852842759
0.8652305509181919
0.8654348333333282
0.8656384359400947
0.8658305647840481
0.8660328358208904
0.8662344370860876
0.8664353719008213
0.8666356435643513
0.8668352553541959
0.8654095394736792
0.8656105090311936
0.865810819672126
0.8660104746317462
0.866209477124178
0.8664078303425724
0.8666055374592783
0.8668026016260112
0.8669990259740209
0.8671948136142574
0.8673899676375354
0.8674878836833552
0.8675925806451562
0.867786151368755
0.8679790996784515
0.8681714285714235
0.8667801282051232
0.8653932799999949
0.8655888178913688
0.8657837320574112
0.865978025477702
0.8661717011128726
0.8663647619047569
0.8665572107765401
0.8667490506329063
0.8669402843601846
0.8671309148264934
0.8657653543307036
0.8659572327043974
0.8661485086342179
0.866339184952973
0.8665292644757383
0.8667187499999949
0.8669076443057672
0.8670959501557581
0.8672836702954848
0.8674708074534111
0.8676573643410802
0.8678433436532457
0.8680287480680011
0.8666891975308592
0.8668758089368208
0.8670618461538411
0.8672473118279519
0.8659171779141054
0.8661038284839153
0.8662899082568757
0.8664754198473231
0.8666603658536535
0.8668447488584424
0.8670285714285663
0.8672118361153212
0.8673945454545403
0.867524508320721
0.8677061933534692
0.867887330316737
0.8680679216867419
0.8682479699248069
0.8669442942942892
0.8671254872563667
0.8673061377245458
0.8674862481315345
0.8676658208955172
0.8663727272727222
0.8665534226190426
0.8667335809806784
0.8669132047477693
0.8670922962962911
0.8672708579881606
0.867448892171339
0.8675969026548621
0.8677739322533086
0.8679504411764655
0.8681264317180566
0.8683019061583527
0.8684768667642702
0.8686513157894685
0.8688252554744474
0.86755874635568
0.8677337700145509
0.8679082848837159
0.8680822931785145
0.8682557971014442
0.8684287988422524
0.8686013005780295
0.8687733044732994
0.8689448126801101
0.8676945323740956
0.8678670977011443
0.8680391678622618
0.8682107449856682
0.8683818311874054
0.8685524285714235
0.8687225392296668
0.8688921652421601
0.869061308677093
0.869229971590904
0.8693981560283637
0.8681667138810147
0.8683359264497826
0.868504661016944
0.8686729196050724
0.868840704225347
0.869008016877632
0.8677874999999948
0.8679558204768532
0.8680647058823477
0.8682321678321626
0.8683991620111681
0.8685656903765638
0.8687317548746466
0.8675235048678669
0.8676905555555504
0.8678571428571377
0.8680232686980558
0.8668226832641719
0.8669897790055197
0.8657939310344775
0.8659619834710692
0.8661295735900911
0.8662967032966982
0.8664633744855915
0.8666295890410907
0.8667953488372041
0.8669606557376998
0.8671255115961749
0.8672899182561256
0.8674538775510152
0.8676173913043427
0.8677804613297099
0.8679430894308892
0.8681052774018893
0.866932162162157
0.865762213225366
0.8659266846361134
0.8660907133243555
0.8649266129032206
0.8650915436241559
0.8639319034852495
0.8627753681392184
0.8629403743315457
0.8631070761014635
0.8632733333333282
0.8634391478029243
0.8636045212765906
0.863769455511283
0.8639339522546368
0.864098013245028
0.8642616402116351
0.8644248348744995
0.8645281002638471
0.8646905138339869
0.8648524999999948
0.8650140604467753
0.8651751968503885
0.8653279161205716
0.8654882198952828
0.8656481045751583
0.8658075718015614
0.8646787483702687
0.8635528645833283
0.8624299089726867
0.8625927272727222
0.8627551232165966
0.8629170984455907
0.8630786545924917
0.8632397932816486
0.8634005161290271
0.862287886597933
0.8624494208494157
0.8626105398457532
0.8627712451861309
0.8629315384615334
0.8630914212547964
0.8632508951406598
0.8634099616858186
0.8635686224489745
0.8637268789808866
0.8638847328244224
0.8627870393900838
0.8629456852791827
0.863103929024076
0.8632617721518936
0.8634192161820429
0.8635574494949443
0.8624684741487969
0.8626263224181309
0.86154125786163
0.8616998743718541
0.8618580928481755
0.8620159147869623
0.8621733416770913
0.8623303749999949
0.8624870162297077
0.8626432668329125
0.8615689912826847
0.8617259950248705
0.861882608695647
0.862038833746893
0.862194671623291
0.8623501237623711
0.862505191594556
0.8626598765432046
0.8628141800246557
0.8629681034482707
0.863121648216477
0.8632748157248106
0.863427607361958
0.8635800245097988
0.8637320685434464
0.8638837408312906
0.8640350427350375
0.8641859756097509
0.8643365408038924
0.8644867396593622
0.8646365735115379
0.8647860436893152
0.8649351515151463
0.8650838983050795
0.8652322853687977
0.8653803140096566
0.8655279855247233
0.8656753012048141
0.864633574007215
0.8647816105769178
0.8649292917166814
0.8650766187050307
0.865223592814366
0.8653702153109996
0.8655164874551919
0.8656624105011881
0.8658079856972534
0.8647772619047567
0.8649235434007082
0.8650694774346741
0.8652150652431739
0.8653603080568668
0.8655052071005864
0.8656497635933754
0.8657939787485189
0.8659378537735797
0.864917903415778
0.8650424705882301
0.8651867215041076
0.8653306338028117
0.8654742086752586
0.8656174473067864
0.8657603508771878
0.8659029205607425
0.8660451575262492
0.8661870629370577
0.8663286379511007
0.866469883720925
0.8654635307781597
0.8656054524361897
0.8657470451911883
0.86588831018518
0.866029248554908
0.8661698614318655
0.8663101499423247
0.866450115207368
0.8665897583429177
0.8667290804597649
0.8668623421354713
0.8658682339449489
0.8660079037800635
0.8661472540045715
0.8662862857142805
0.8664249999999948
0.8665633979475432
0.8667014806378079
0.8668392491467525
0.8669767045454493
0.8671138479001083
0.8672506802721036
0.8673872027180015
0.8675234162895875
0.8665431638418026
0.8666800225733582
0.8668165727170184
0.8669528153153101
0.867088751406069
0.8670877528089836
0.8672232323232272
0.8673584080717437
0.8674932810750228
0.8676278523489881
0.8677621229050227
0.8678960937499948
0.8680297658862824
0.8681631403117989
0.8682962180200171
0.8684289999999948
0.8685614872363988
0.8686855875831434
0.8688174972314455
0.8689491150442425
0.8690804419889451
0.8692114790286923
0.8693422271223763
0.8694726872246644
0.8696028602860234
0.8697327472527421
0.8698623490669541
0.8699855263157843
0.8701145673603453
0.8691625820568877
0.8692824043715796
0.869411790393008
0.8695408942202784
0.8696697167755939
0.8697982589771439
0.8698958695652123
0.8700238870792565
0.8701516268980426
0.8702790899241551
0.8704062770562719
0.870533189189184
0.8706598272138177
0.8697206040992397
0.869847521551719
0.869974488697519
0.8701011827956937
0.8702276047260957
0.8703537553648016
0.870479635584132
0.8706052462526714
0.8706573262032034
0.8707824786324735
0.8709073639274227
0.8710319829424256
0.8711563365282163
0.8712804255319097
0.8714042507970192
0.8715278131634767
0.8716511134676512
0.8717741525423677
0.870851640211635
0.8709752642706079
0.871098627243923
0.8712217299578007
0.8713445732349789
0.8714671578947316
0.8715894847528864
0.8717115546218436
0.8718333683105929
0.8719549266247327
0.872076230366487
0.8711640167363964
0.8712858934169226
0.8714068893528132
0.871528258602706
0.8716493749999948
0.8707423517169564
0.8708640332640281
0.8699597092419471
0.8700819502074637
0.870203937823829
0.8703256728778416
0.8704467425025801
0.8705679752066063
0.8706889576883333
0.8708096907216443
0.8709301750772348
0.8710504115226285
0.8711704008221942
0.8712901437371611
0.8714096410256358
0.8715288934426177
0.8716479017400153
0.8717666666666615
0.8718851889683298
0.8720034693877499
0.8721215086646227
0.8712334012219907
0.8713519837232908
0.8714703252032469
0.8715884263959338
0.8717062880324491
0.8718239108409269
0.8719412955465535
0.8710596562183972
0.8701797979797927
0.8702984863773914
0.8704169354838658
0.8705351460221499
0.8706531187122685
0.8706792964824068
0.8707968875501956
0.8699234704112285
0.8700415831663274
0.8701594594594543
0.8702720999999948
0.8703895104895053
0.869520858283428
0.8696387836490477
0.8697564741035805
0.8688910447761142
0.8690092445327979
0.869127209533262
0.8692449404761853
0.8693624380574775
0.8694797029702919
0.868619683481696
0.8687374505928802
0.8688549851924923
0.8689722879684366
0.8681161576354628
0.8682339566929081
0.8683515240904569
0.8684688605108003
0.8685859666339496
0.8687028431372497
0.8688194906953914
0.8679693737769029
0.8680865102639244
0.8682034179687448
0.8683200975609704
0.8684365497075971
0.868552775073023
0.868668774319061
0.8687845481049511
0.8689000970873734
0.8690154219204603
0.8691305232558088
0.8692454017424923
0.8693600580270741
0.869474492753618
0.8695887065637014
0.8697027000964268
0.8698164739884341
0.8689793070259813
0.8690856730769179
0.8682508165225692
0.8683655470249468
0.868480057526361
0.8685943486589986
0.8687084210526264
0.8688222753346028
0.8689359121298897
0.869042175572514
0.8682137273593847
0.8683276190476139
0.8684412940057037
0.8685547528517058
0.8686679962013244
0.8687810246679265
0.8679575355450185
0.8680710227272675
0.8681842951750185
0.8682973534971593
0.8684101983002781
0.868522830188674
0.868635249764368
0.8687469868173207
0.8688589840075207
0.8689383458646565
0.86904948356807
0.8691520637898635
0.869263261480782
0.8693742509363244
0.8694850327408742
0.8695956074766303
0.8697059757236176
0.8698161380596963
0.8699260950605726
0.8700358472998085
0.8701451162790645
0.8702544609665375
0.870363602599809
0.870472541743965
0.8705812789619967
0.8704966666666614
0.8706051803885239
0.8707134935304938
0.8708216066481942
0.8700182656826515
0.8701268202764925
0.8702351749539542
0.870343330266784
0.8704512867647006
0.8705343434343382
0.8706419266054993
0.8707493125572816
0.8705776556776504
0.870684903934121
0.8707919561243093
0.870898812785383
0.8710054744525495
0.8709222424794844
0.871028688524585
0.8702361237488574
0.8703429999999949
0.8704496821071701
0.8705561705989059
0.8706624660018081
0.8707685688405745
0.8708744796380039
0.8709801989150039
0.8701934056007175
0.8702995487364569
0.8704055004508514
0.8696213513513462
0.8697277227722721
0.8689455935251746
0.8690493261455474
0.8691559245960452
0.8692623318385599
0.8693685483870917
0.8694745747537997
0.869580411449011
0.8696860589812281
0.8697915178571377
0.8698967885816185
0.8700018716577489
0.8701067675868158
0.8702114768683222
0.8701696888888838
0.86939689165186
0.8695019520851768
0.8696068262411296
0.8697115146146982
0.86981601769911
0.8699203359858482
0.8700244699646592
0.8692565754633664
0.8693318342151625
0.8685659030836954
0.8686708626760513
0.8687756376429149
0.8680122144112428
0.8681173836698808
0.8682223684210476
0.8683271691498634
0.8684317863397497
0.8685362204724358
0.8686404720279669
0.868744541484711
0.8688484293193667
0.8689521360069696
0.8690556620209008
0.8691590078328931
0.8692621739130384
0.8693651607297951
0.8694679687499949
0.8687138768430132
0.8679610918544143
0.8680648484848434
0.8681684256055312
0.8682718236819309
0.8675220207253835
0.8676257981018068
0.8677293965517191
0.8678328165374626
0.8679360585197884
0.8680391229578625
0.8681420103092733
0.8682447210300378
0.8683201543739228
0.8684225364181611
0.8685247431506798
0.8686267750213806
0.8687286324786273
0.8688303159692519
0.8689318259385614
0.8690331628303444
0.8691343270868773
0.8683946382978672
0.8684961734693826
0.8685969413763756
0.8686937181663786
0.8687947413061866
0.868895593220334
0.8689962743437716
0.8682610829103167
0.8683621301775101
0.8684630067567521
0.8685637130801642
0.8686642495784104
0.8687646166807033
0.8688648148148105
0.8689648444070606
0.8690647058823489
0.8691643996641437
0.8692639261744928
0.869363285834028
0.8686351758793932
0.8687348953974858
0.8688344481605315
0.8681086048454433
0.8682085141903136
0.8683082568807305
0.8684078333333299
0.8685072439633607
0.868606489184689
0.8687055694098057
0.8688044850498309
0.86890323651452
0.8690018242122691
0.8691002485501216
0.8691985099337722
0.869296608767574
0.8685781818181793
0.8686766308835648
0.8679599009900966
0.8680586974443505
0.8681573311367358
0.8682558024691336
0.8683541118421032
0.868452259654887
0.8685502463054168
0.8686480721903181
0.8687457377049163
0.8688432432432416
0.8689405891980344
0.8690377759607508
0.8691348039215673
0.8692316734693865
0.868522675367046
0.8678148329258341
0.8679125407166112
0.8680100895036604
0.8681074796747957
0.868204711616571
0.8683017857142848
0.8683987023519862
0.8684954619124791
0.8677922267206472
0.867889320388349
0.8679862570735646
0.868083037156704
0.8681796610169489
0.8682761290322578
0.8683724415793713
0.8684685990338163
0.8685646017699116
0.8686604501607718
0.8687561445783134
0.8688516853932587
0.8689470729751407
0.8682508012820517
0.8683465172137714
0.8683786400000004
0.868474100719425
0.8685694089456876
0.8686645650438953
0.8687595693779913
0.8688544223107578
0.8689491242038226
0.8690436754176621
0.8691380763116069
0.8684477362986508
0.8685424603174615
0.867853687549565
0.8679487321711582
0.8680436262866206
0.868138370253166
0.868232964426879
0.8683274091627189
0.8684217048145242
0.8685158517350176
0.8686098502758096
0.8687037007874036
0.8687974036191995
0.8688693396226436
0.8689609583660665
0.8690542386185264
0.8691473725490217
0.8692403605015696
0.8693332028191096
0.8694258998435079
0.8695184519155615
0.8696108593750026
0.8689320062451236
0.8690247269890822
0.869117303195638
0.8684404205607504
0.8685333073929989
0.8686213841368613
0.868713986013989
0.8688064440993819
0.868898758727699
0.8689909302325612
0.8690829589465563
0.8691748452012417
0.8692665893271495
0.8693581916537901
0.8694496525096561
0.8695409722222258
0.8696321511179682
0.8697231895223458
0.8698140877598192
0.8699048461538501
0.8699954650269064
0.870085944700465
0.8701762854950157
0.8695089723926422
0.8688426819923414
0.8689337672281819
0.8690185921958727
0.8691094036697291
0.8691964858670784
0.869285801526722
0.8693762013730022
0.8694664634146386
0.8695565879664936
0.8696465753424705
0.869736425855518
0.869826139817634
0.8699157175398682
0.8700051593323267
0.8700944655041749
0.8701836363636415
0.8695249053747213
0.869614372163394
0.869703703703709
0.8697929003021202
0.8698819622641564
0.8699708898944248
0.8700596834966144
0.8701483433734997
0.8702368698269433
0.8703252631579006
0.8704135236664221
0.8704967717717776
0.8705847711928041
0.8706726386806657
0.8707603745318413
0.8708479790419223
0.8701966342558027
0.8702710014947745
0.8703587752053834
0.8704464179104541
0.8705339299030639
0.870618405365133
0.8707056589724562
0.8707927827381018
0.8708797769516795
0.870966196136708
0.8710529324424714
0.8711395400593539
0.8712260192735428
0.8713123703703772
0.8713917098445665
0.8714778106508945
0.8715637841833034
0.8716496307237884
0.8717353505535127
0.8718209439528096
0.8719064112011864
0.871991752577327
0.872076968359095
0.8721620588235369
0.8722344599559223
0.8723193098384805
0.872404035216442
0.8724886363636442
0.8725731135531214
0.8720065153733607
0.8720912216532632
0.8721758040935753
0.8722602629656765
0.8722770072992782
0.8723612691466164
0.8724454081632735
0.8725294246176339
0.8726133187773009
0.8726970909090993
0.8727807412790782
0.872864270152514
0.8722308417997182
0.8723146482958751
0.872398333333342
0.8724818971759682
0.8718505788712099
0.8719344179320406
0.8720181358381591
0.8721017328519945
0.8721852092352183
0.8722685652487474
0.8723518011527469
0.8724349172066327
0.872517913669074
0.8726007907979965
0.8726835488505842
0.872766188083283
0.8721401004304256
0.8722230107526977
0.871598209169064
0.8716813886900597
0.8717644492131714
0.8718473909935767
0.8719302142857241
0.8720129193433361
0.8720955064194108
0.8721779757662254
0.8715567663817765
0.8709364412811489
0.870316998577535
0.870400497512448
0.8704838778409193
0.8705671398154822
0.870649716312067
0.8707327427356588
0.870815651558084
0.8708984430290267
0.8709811173974646
0.8710636749116714
0.8711461158192197
0.8712284403669832
0.8713106488011392
0.8713927413671708
0.8714747183098701
0.8715565798733397
0.8716383263009956
0.8710257905832859
0.8711077949438314
0.8711896842105376
0.8712714586255372
0.8713531184302846
0.8714346638655577
0.8708248425472472
0.8709066433566548
0.8709883298392848
0.8710699022346485
0.8711513607815888
0.8712327057182824
0.8713139372822418
0.8713950557103183
0.8714760612387037
0.8715569541029328
0.8716377345378856
0.8710324305555677
0.871113462873017
0.8711943828016766
0.8712751905752029
0.8713558864266051
0.8714364705882477
0.871516943291852
0.8715973047684991
0.8716775552486313
0.8717576949620555
0.8718377241379438
0.8719176430048371
0.8719974517906465
0.8720771507226557
0.8721567400275233
0.8722362199312845
0.8716371565934197
0.8717168840082492
0.871118998628271
0.8711989718985739
0.8712788356164516
0.8713585900068579
0.871438235294131
0.8708425837320708
0.870922472677609
0.8710022525597404
0.8710819236016506
0.8704881390593182
0.8705680517711307
0.8706478556841525
0.8707275510204219
0.8708071380013734
0.8702155570652311
0.8702953835709575
0.8703751017639216
0.8704547118644207
0.8705335365853797
0.8699441435342048
0.8700236129905415
0.8701032454361194
0.8701827702702842
0.8702621877110202
0.8703414979757226
0.870420701281201
0.87049979784368
0.8705787878788022
0.8706576716016294
0.8707364492266452
0.8708151209677564
0.8708936870382953
0.8709721476510213
0.8710505030181233
0.8711287533512212
0.8712069658406042
0.8712850066934552
0.8713629431438276
0.8714407754010844
0.8708586506346174
0.8709367156208427
0.8710146764509824
0.870434000000015
0.8705121918721004
0.8705902796271789
0.8706682634730691
0.8707461436170366
0.8708239202657961
0.8709015936255134
0.8709791639018071
0.8710566312997503
0.8711339960238724
0.8712112582781614
0.8706346790205318
0.870712169312185
0.8707895571711989
0.8708668428005443
0.8709440264026561
0.8710211081794355
0.8704469347396336
0.8698735177865772
0.8699511520737487
0.8700286842105424
0.8701061143984382
0.8701834428383868
0.8702606697308107
0.8703377952756068
0.8704148196721475
0.8704917431192825
0.8705685658153406
0.8706452879581317
0.8707219097449479
0.8707984313725656
0.8708748530372472
0.8709511749347426
0.8710273972602908
0.8711035202086218
0.8705360260586488
0.8706119140625169
0.870045478204311
0.8701220416125007
0.8701985055230839
0.8702748701298871
0.8703511356262339
0.8704273022049458
0.8705033700583451
0.8705793393782556
0.8706552103560043
0.8700920439844934
0.8701681318681492
0.8702441214470459
0.8703200129115733
0.8703958064516305
0.8704715022566263
0.8705471005154816
0.8706226014166307
0.870698005148023
0.8707733118971239
0.8708485218509177
0.8709236351959075
0.8709986521181181
0.8710735728030969
0.8711483974359155
0.8712231262011713
0.8706653649167916
0.8707403071017457
0.8708151534527037
0.870889904153373
0.8709645593869916
0.8710391193363298
0.871113584183692
0.8711879541109172
0.8712563057325026
0.8713304901336913
0.8714045801526904
0.8714758423394974
0.8715497458704126
0.8716235555555744
0.8716972715736229
0.8717708941027456
0.871844423320678
0.8719178594047055
0.8719912025316646
0.8720644528779444
0.8715132111251771
0.8715866708780987
0.8716600378788071
0.8717333123028583
0.8718029003783294
0.8718759924385826
0.8713269521410771
0.8707786028949217
0.8708522012578809
0.8709257071024706
0.8709991206030345
0.8710724419334783
0.8711456712672717
0.8712188087774491
0.8712918546366111
0.8713648090169264
0.8714376720901323
0.870892682926849
0.8709657500000197
0.8710387257963971
0.8711116104869112
0.8711844042420661
0.8712546758104937
0.8713272897196461
0.8713945205479651
0.87146695706287
0.8715393034826071
0.8715975761342649
0.8716697515528151
0.8717418373681145
0.8718138337469185
0.8718857408555689
0.8719575588599955
0.872029287925717
0.8721009282178422
0.872171675943125
0.872243139678636
0.8717043854231211
0.8711662962963167
0.8712382479950852
0.8713101109741266
0.8713818853974328
0.870845320197065
0.870917292307713
0.8709891758917796
0.8710609711124977
0.8711326781326989
0.8705979128299778
0.8706698159509411
0.8707416309013084
0.8708133578431582
0.8708849969381717
0.8709565483476343
0.871028012232437
0.8710993887530774
0.8711706780696608
0.870638827838849
0.8707103111653659
0.870722073170753
0.8707934186471877
0.8708646772229203
0.8709358490566252
0.8710069343065908
0.8710779331307206
0.8711488456865344
0.8712196721311691
0.871290412621381
0.8713610673135451
0.8714316363636582
0.8715021199273386
0.8715725181598282
0.871642831215993
0.8717130592503243
0.8717832024169405
0.8718532608695874
0.8719232347616396
0.8719931242461019
0.8720629294756099
0.872132650602432
0.8722022877784691
0.872271841155257
0.8723413108839672
0.8724025841346379
0.8724718918919144
0.8725411164466013
0.8726102579484329
0.8726261390887518
0.8726951467945104
0.8727640718563102
0.8728329144225243
0.8728935406698793
0.872962223550531
0.8730308243727828
0.8730993432836052
0.8731677804296174
0.8732361359570894
0.8732590584028838
0.8733272781417742
0.87339541666669
0.8728758477097199
0.872944173602877
0.873012418300677
0.8730805819477669
0.8731486646884508
0.8732166666666902
0.8732752222881088
0.8733430687204027
0.8728259917110952
0.8728940236686626
0.8729619751626493
0.8730298463357211
0.8730976373302068
0.8725822314049824
0.8726502064896993
0.8721356721698351
0.8722038302887687
0.871690164899906
0.8711771041789526
0.8706646470588473
0.8701527924750384
0.8702219153936783
0.8702909571344924
0.8703599178403995
0.8698494428152731
0.8698516412661433
0.8699207381371065
0.8699897540983845
0.8700586892920076
0.8701275438596731
0.8701963179427475
0.8702650116822671
0.8703336252189383
0.8704016919486822
0.8704701457726189
0.8705385198135441
0.8706068142108572
0.8706750291036333
0.8707431646306236
0.870811220930257
0.8708791981406404
0.87094709639956
0.8704416134649113
0.8705096867749665
0.8705776811594449
0.8706455967555288
0.8707134337000826
0.8707811921296544
0.8708488721804759
0.8709164739884642
0.8709839976892219
0.8710514434180389
0.8711188113098923
0.8711861014994483
0.8712533141210625
0.8713204493087809
0.8708188255613377
0.8708861334867916
0.8709533640023254
0.8710205172414046
0.87052021826539
0.8705875430539862
0.8706547905909605
0.8701555619266308
0.8702229799427188
0.8702484536082729
0.8703157412707753
0.8703829519451056
0.8704500857633188
0.8705171428571684
0.8705841233581068
0.870651027397286
0.8707178551055591
0.8707846066134807
0.8708372079772337
0.8709038154897752
0.8709703471827236
0.8710368031854638
0.8711031836270867
0.8711694886363895
0.8712357183418772
0.8713018728717628
0.8713679523539682
0.8714339569161259
0.8714998866855785
0.8715657417893807
0.871072495755544
0.8711385180995738
0.8712044657999133
0.8712703389830772
0.8713361377752946
0.8714018623025095
0.8714675126903818
0.8715330890642881
0.8715985915493223
0.8716640202702969
0.871729375351743
0.8717946569179119
0.8718598650927755
0.8719250000000268
0.8719900617630812
0.8720550505050774
0.8721199663488772
0.8716311098654977
0.8716961904762174
0.8712081187010348
0.8707205931729425
0.8707860738255303
0.870851481274482
0.8709168156424851
0.8709820770519534
0.8710472656250271
0.8705614612381755
0.8700761984392691
0.8695914763231469
0.8696572939866641
0.8697230383973561
0.8697887096774466
0.8698543079488877
0.8699198333333606
0.8699852859522761
0.8700506659267755
0.8700886855241539
0.8701539356984753
0.8702191135734346
0.8702842192691305
0.8703492529053956
0.8704142146017975
0.8704791044776395
0.8705439226519613
0.8706086692435396
0.8706733443708887
0.8707379481522617
0.8707911797133685
0.870855647382948
0.8709200440528914
0.8709843698404242
0.8710486248625142
0.8711128092358719
0.8711767032967312
0.8711864909390724
0.8712504939627064
0.87131442676909
0.8713782894737122
0.871442082191809
0.8715058050383633
0.8710287903667495
0.8710926695842732
0.8711564789502743
0.8712202185792632
0.8712838885855008
0.8713474890829978
0.8714110201855166
0.8714744820065715
0.871537874659429
0.8716011982571091
0.8716644529123857
0.871727638737787
0.8717907558455968
0.8718538043478548
0.8719167843563568
0.8719796959826563
0.8720425393380646
0.8721053145336514
0.8721680216802457
0.8716955579631924
0.8717584190579607
0.8718212121212411
0.8718839372634146
0.8719465945946236
0.8720091842247725
0.872071706263528
0.871601079330844
0.8716637540453366
0.871726361186013
0.8717889008620981
0.8718513731825818
0.8719137782562187
0.8719761161915301
0.8720383870968036
0.872100591080094
0.8721627282492239
0.8722247987117847
0.8722868025751369
0.8723487399464103
0.8724106109325055
0.8724724156400939
0.8725341541756186
0.8725958266452947
0.87265743315511
0.8727189738108262
0.8727804487179787
0.8728418579818772
0.8729032017076074
0.8724376533333633
0.8724991471215652
0.8725605753862847
0.8726219382321919
0.8726832357637342
0.8722190425532216
0.8722804891015719
0.872341870350721
0.8724031864047036
0.8719401273885652
0.8720015915119665
0.8720629904560218
0.8721243243243546
0.8721855932203694
0.8722467972472512
0.872307936507967
0.8723690111052658
0.8724300211416796
0.8724909667195234
0.8725518479408965
0.8726126649076824
0.8726734177215497
0.8727341064839527
0.8727935194942351
0.8728540810953441
0.8729145789473992
0.872975013151004
0.8730353838065503
0.873095691014219
0.8731559348739806
0.8732161154855953
0.8732762329486145
0.8733362873623803
0.8733962788260269
0.8734562074384806
0.8735160732984605
0.8730589743590056
0.8726023535565165
0.8726625718766647
0.8727227272727586
0.8727828198433734
0.872842849686879
0.8729025560772353
0.8729624608967989
0.8730223032829912
0.8730820833333648
0.8731397188964395
0.8731993756503956
0.8732589703588458
0.8733185031185347
0.8728648311688627
0.872924506749772
0.872984120394427
0.8730436721992018
0.8731031622602701
0.8731625906736068
0.8732219575349877
0.8732812629399903
0.8733405069839946
0.8733996897621829
0.873458811369541
0.8735178719008584
0.8735768714507289
0.8736358101135511
0.8736946879835287
0.8737535051546712
0.8738122617207946
0.8738709577755214
0.8739295934122813
0.8739881687243121
0.8740466838046596
0.8740965570401145
0.8741538263996214
0.8742121663244675
0.8737636223704787
0.8738221025641348
0.8738805228088483
0.8739388831967536
0.8739971838197969
0.8740554247697356
0.8741136061381399
0.8736667177914434
0.8737250383239977
0.8737832992850172
0.8738415007657293
0.8738996428571755
0.8739577256502111
0.8740157492355067
0.8735705043301396
0.8736286659878127
0.8736867684478699
0.8737448118006431
0.8738027961362809
0.8738607215447483
0.8739185881158277
0.873970355329982
0.8740281075596472
0.8735848884381667
0.8736427774962315
0.8737006079027685
0.8737583797468684
0.8738160931174419
0.8738737481032197
0.873931344792753
0.8739888832744142
0.8740463636363968
0.8741037859667167
0.8741611503532118
0.874218456883543
0.8742757056451945
0.8743328967254741
0.8743900302115137
0.8744471061902699
0.8745041247485243
0.8745558069381933
0.8746127135678726
0.8746695630336849
0.8747263554217203
0.8747830908178961
0.8743443831494819
0.8743989974937679
0.8744558116232801
0.8745125688533136
0.874569269269303
0.8741317658829751
0.8736947000000337
0.8737517241379648
0.8738338550449888
0.8739159039441177
0.8739978709581177
0.8740797562095101
0.8741615598205722
0.8742432819133373
0.8743249226095956
0.8743984778994863
0.8744799601492876
0.8745613613625401
0.8746426816600736
0.8747239211624781
0.8747975653922881
0.8748786473945749
0.8749596489583673
0.8750405702033062
0.8751214112487952
0.875199048885621
0.8752797314356776
0.8753603341415482
0.874927416073229
0.8750081132476861
0.8750887306818523
0.8751692684938613
0.8752497268016136
0.8753301057227771
0.8754104053747876
0.8754906258748495
0.8755707673399358
0.8756508298867897
0.8757308136319241
0.8758107186916232
0.875890545181942
0.8754601321376265
0.8755400524067142
0.8756198942072019
0.8756996576545978
0.8757793428641836
0.8758589499510149
0.8759384790299218
0.8760179302155096
0.8760973036221589
0.8761765993640268
0.8757481511491788
0.8758275400293601
0.875906851343464
0.8759860852051128
0.8760652417277067
0.876144321024425
0.8762233232082258
0.8757963137914577
0.8758754085241458
0.8759544262415148
0.8760333670559959
0.8761122310798014
0.8761910184249254
0.8762697292031447
0.8763483635260184
0.8764269215048893
0.876505403250884
0.8765838088749137
0.8766621384876744
0.8767403921996474
0.8768144984503982
0.8763900964666371
0.87596610512824
0.8760445440522593
0.8761229071532491
0.8762011945410978
0.8762794063254816
0.8763575426158652
0.8764356035215015
0.8760130212632945
0.8760911729638905
0.8761692493738309
0.8762472506018647
0.8763251767565318
0.8764030279461631
0.8764808042788813
0.8765585058626013
0.8766361328050305
0.8767136852136694
0.8767911631958126
0.8768685668585485
0.8769458963087602
0.8770231516531259
0.8771003329981197
0.8771774404500114
0.877254474114868
0.877331434098553
0.8774083205067277
0.8774851334448516
0.8775618730181827
0.8771429890692479
0.8772198186546157
0.8768014973295539
0.8768784164442681
0.8769552622677821
0.8770320349047975
0.8771087344598166
0.8766914610371431
0.8767682495958511
0.8763515346483246
0.8759352156294893
0.8755192919753442
0.8755964910773968
0.8756736169355195
0.8757506696539
0.8758276493365286
0.8759045560871982
0.8759658638731418
0.8755513035968175
0.8756282319300263
0.8757050875177662
0.8757818704631738
0.8758585808691902
0.8759352188385627
0.8760117844738442
0.8760882778773943
0.8761646991513796
0.8757518034401867
0.875828311210587
0.8759047469397723
0.8759811107294477
0.8760574026811272
0.8761336228961337
0.8762097714755999
0.8762858485204681
0.8763618541314915
0.8764377884092336
0.8760267012664525
0.8761027214721411
0.8761786704311514
0.8762520376581157
0.876327845599287
0.8763944840898816
0.8764701544902138
0.8765457541374835
0.8766212831308772
0.8766967415693963
0.8767721295518569
0.876847447176891
0.8764384698227974
0.87602987379957
0.8756216585741274
0.8756973717280286
0.875773014385511
0.8758485866449873
0.8759240886046874
0.8759995203626583
0.8760748820167649
0.8756679731073284
0.8757434187094142
0.8753370412529364
0.8754125703618173
0.875488029439072
0.8755634185820567
0.8756387378879474
0.8757096569444808
0.8757848388709294
0.8758599512488799
0.8759349941747936
0.8760099677449532
0.8760848720554636
0.8761597072022524
0.8762312722658417
0.876305970848745
0.8763806005532868
0.8764551614746908
0.8764194705665956
0.8764939449355797
0.8765683507593555
0.8766426881325112
0.8767169571494619
0.8767911579044484
0.8768652904915387
0.8769393550046279
0.8770133515374391
0.8770872801835229
0.8771611410362586
0.8772349341888543
0.8773086597343474
0.8769069616300733
0.8769807697940871
0.8770545104300459
0.8771281836305809
0.8772017894881539
0.8772753280950574
0.8773487995434158
0.8774176948425745
0.8774910343066062
0.8775643068855818
0.8776375126709576
0.8776789062870528
0.8777519932149731
0.8778250136095044
0.8778979675614564
0.877970855161474
0.878043676500037
0.8781164316674609
0.8781891207538971
0.8782617438493334
0.8783343010435942
0.8784067924263409
0.8784792180870724
0.8785515781151255
0.8786238725996748
0.8786961016297339
0.8787682652941549
0.8788403636816292
0.8789123968806882
0.8789843649797029
0.8785873530714012
0.8781906996388634
0.8782628959837917
0.8783227963464513
0.8783948680343023
0.8784668747634442
0.8785336563063436
0.8786055357046748
0.8786773504050778
0.8787491004948641
0.8788207860611884
0.8788924071910486
0.8789639639712863
0.8785692787607019
0.8786409163375598
0.8787124896366457
0.878783998744432
0.878855443747236
0.8784616913082811
0.8785332166592403
0.8786046779767609
0.8786760753467937
0.8787474088551359
0.8783545848011104
0.8779621117962841
0.878033668602092
0.8781051615178946
0.8781765906292209
0.878247956021447
0.8783192577797968
0.8783904959893424
0.8784616707350043
0.8780705479964758
0.8776797733867755
0.8777511693060874
0.8773608842152444
0.8774323584000376
0.8775037690804464
0.8775751163410679
0.8776429015979071
0.87771412382435
0.8773248936142284
0.8773961936613852
0.8774674305272863
0.8774505865367959
0.8775217362550178
0.8775928230088873
0.8776638468819484
0.8777348079575975
0.8778057063190833
0.8778765420495078
0.8779473152318259
0.8780180259488464
0.8780886742832316
0.8777015099647645
0.8777722355222943
0.8778428987665577
0.8779134997798705
0.8779840386444041
0.8780545154421849
0.8781249302550952
0.8781557378461918
0.8782260463093525
0.8782962930171658
0.8783664780509599
0.8784366014919204
0.8785066634210906
0.8785766639193717
0.8786466030675227
0.8787164809461616
0.8787862976357649
0.8788560532166684
0.8789257477690671
0.8789953813730159
0.8790649541084298
0.879134466055084
0.8792039172926147
0.8792733079005184
0.8793426379581535
0.8794119075447395
0.8794213279424969
0.8794905028758553
0.8791074495209442
0.8791767008707393
0.8792458919495597
0.879315022836054
0.879384093608734
0.879453104345975
0.8795220551260159
0.8795909460269599
0.8796597771267746
0.8797285485032923
0.8797972602342102
0.879865912397091
0.8799345050693627
0.8800030383283192
0.8800715122511208
0.8801399269147941
0.8802082823962324
0.880276578772196
0.8803448161193127
0.8804129945140776
0.8804811140328539
0.8801011049201941
0.8801693002157419
0.8802374366968908
0.880305514439694
0.8803735335200732
0.88044149401382
0.880509395996595
0.8805772395439286
0.8806450247312216
0.8807067872313372
0.8807744584873616
0.8803961189433378
0.8804638654787851
0.8805315538626999
0.8805991841699231
0.8806667564751676
0.8807342708530179
0.880801727377931
0.880869126124236
0.8809364671661349
0.8810037505777027
0.8810709764328877
0.8807389535271875
0.8808034054701246
0.8808706307561263
0.8809377986336856
0.8810016346137822
0.881068689291848
0.881135686780423
0.8812026271526393
0.8812695104815049
0.881336336839903
0.8814031063005927
0.8814698189362095
0.8815364748192651
0.8816030740221481
0.8816696166171238
0.881736102676335
0.8813616924416529
0.8814282527589528
0.881494756597409
0.8815612040288774
0.8811875027978351
0.8812540241102089
0.8813204890724663
0.8813868977561783
0.8814532502327944
0.8810803850677214
0.8807078352220267
0.8807743905748492
0.8808408896916322
0.8809073326436205
0.880973719501939
0.8810400503375923
0.881106325221465
0.8811725442243228
0.8808012115044643
0.8808675032435105
0.8809337391579343
0.8809884627104773
0.8810545920067708
0.8811206656854896
0.8811866838167693
0.8812511008823926
0.881317008777864
0.8813828613350522
0.8814486586236233
0.8815144007131269
0.8815800876729957
0.881645719572546
0.8817112964809781
0.8817768184673764
0.8814077197572603
0.8814733139330941
0.8815388532413614
0.8811703169314778
0.8812359280819453
0.8813014844194216
0.8813669860125659
0.8809991366861833
0.8810647097622425
0.8811302281484968
0.881195691913337
0.8812611011250399
0.8808940619325679
0.8809595422564928
0.8805929340408222
0.8806584851497903
0.8807239817464017
0.8803579285536558
0.8804234955962177
0.880489008181103
0.880123508385262
0.8801890910788781
0.880250565325631
0.8798856189884312
0.879951218731909
0.880016764125972
0.8800822552381351
0.8801476921358015
0.8802130748862625
0.8798490496278315
0.8794853253410899
0.8795509007438416
0.8796164219744307
0.8796818890999574
0.879747302187411
0.8793843701320532
0.8794498519588029
0.8795152798021835
0.8795806537289235
0.8796459738056414
0.8797112400988462
0.8797764526749372
0.8798416116002047
0.8799067169408296
0.8799717687628844
0.8800367671323327
0.8801017121150299
0.8801666037767233
0.8802314421830522
0.8798703956522141
0.8799353023370636
0.8800001558197124
0.8800649561655461
0.8801297034398438
0.8801928919771176
0.8802575339198438
0.8803221229857253
0.8803866592396151
0.8800268771966074
0.8800914813317396
0.8801560327072677
0.8802205313877954
0.8802849774378209
0.8803493709217369
0.8804137119038317
0.8804780004482882
0.880542236619185
0.8805908009772391
0.8806549389499794
0.8807190247355978
0.880783058397763
0.8808470400000404
0.8809109696058918
0.8809748472786757
0.8810385023954931
0.8811023191153001
0.8811332109939553
0.8811968949311029
0.8812605272396027
0.8813241079822123
0.8813876372215877
0.8814489874899191
0.8815124147713882
0.8811558158980988
0.8812193104327134
0.881282753637874
0.8809266797980203
0.8809901899434978
0.8810536488090838
0.880698098506901
0.8807616240016541
0.8804064781855244
0.8804700700121325
0.880533610596334
0.8805971000000407
0.8806605382850647
0.8806918668410869
0.8807552159694695
0.8808185141536394
0.8808817614550246
0.8809449579349544
0.8810081036546592
0.8810711986752716
0.8811342430578257
0.8811972368632578
0.8812601801524065
0.8813230729860128
0.8813859154247203
0.8814483708050069
0.8815111127702572
0.8815738045218497
0.881636446120041
0.881699037624991
0.8817615790967637
0.8818240705953267
0.8818865121805523
0.8819489039122167
0.8820112458500012
0.8820735380534914
0.8821357805821783
0.8821979734954577
0.8822601168526308
0.8823222107129046
0.8823842551353915
0.8820331272980914
0.8820952373508766
0.8817445036580929
0.8818066790540953
0.8818688050457305
0.8819308816918602
0.881992909051252
0.882054887182581
0.8821168161444285
0.8821786959952832
0.8818290413397163
0.8818909861727829
0.8819528819406354
0.8820147287015457
0.882076526513694
0.882138275435168
0.8821907912218682
0.8822524461660494
0.882314052390401
0.8823756099526481
0.8820272579550356
0.8820888801105387
0.8821504536489566
0.8822119786278018
0.8822734551044956
0.8823348831363693
0.8823962627806639
0.8824575940945297
0.8825188771350279
0.8825801119591289
0.8826412986237144
0.8827024371855762
0.8823555992927724
0.8820090338570722
0.8820703486455068
0.8821316153061641
0.882192833895687
0.8822540044706298
0.8823151270874584
0.8823762018025495
0.8824372286721921
0.8824982077525868
0.8825591390998461
0.8826200227699948
0.8826808588189702
0.882741647302622
0.8823966915983223
0.8824538076172292
0.882109233697816
0.8821701503903617
0.8822310195474471
0.8822918412246907
0.8823526154776246
0.8824027340608368
0.8824634177639685
0.8825240542056493
0.8825846434410695
0.8826451855253337
0.8827056805134608
0.882766128460384
0.8828265294209513
0.8828868834499254
0.8829471906019837
0.883007450931719
0.8830676644936392
0.882725124670329
0.8827832003877891
0.8828434308527551
0.8829036146455281
0.8829637518203363
0.8830238424313234
0.8830838865325497
0.8831438841779917
0.8832038354215423
0.8832637403170115
0.8832901764683573
0.8833500017381648
0.8834097808108528
0.8834695137399108
0.8835273353781284
0.8835869768993865
0.8836465724364337
0.8837061220424314
0.8837656257704581
0.8838250836735115
0.8838844958045071
0.8839438622162792
0.8836038838077345
0.8836633124567895
0.8837226954266372
0.8837820327699231
0.8838413245392127
0.8839005707869905
0.8835613917498504
0.8836206999233257
0.883281888305257
0.8833412581449254
0.8834005824904637
0.8834598613941441
0.8835190949081587
0.8835782830846194
0.8836374259755587
0.8836965236329295
0.8837381799694612
0.8837971939625948
0.883856162872464
0.8839150867507105
0.8839739656488973
0.8840327996185086
0.8840915887109501
0.8841503329775491
0.8842090324695546
0.8842676872381376
0.8843262973343913
0.8843848628093306
0.8844433837138933
0.8845018600989394
0.8841655476046052
0.884224085138773
0.8838881337386443
0.8839467321686715
0.8840052861048261
0.8840637955977655
0.8841222606980699
0.8837869849071339
0.8838455106141442
0.8839039919666966
0.8839624290151941
0.8840208218099631
0.8840791704012538
0.8841374748392405
0.8841957351740215
0.8842539514556192
0.8843121237339807
0.8843702520589773
0.8844283364804052
0.8844863770479854
0.8845443738113635
0.8846023268201106
0.884660236123723
0.8847181017716221
0.8847759238131551
0.8848337022975946
0.8848914372741392
0.8849491287919133
0.8850067768999677
0.8850643816472787
0.8847316506767346
0.8847687378805389
0.8844363679564665
0.8844941003755592
0.8845517894519948
0.8846094352345645
0.8846670377719859
0.8847245971129037
0.8843929911919469
0.884448759310646
0.8841175050936757
0.8841751839760817
0.8842328196856716
0.8842904122708996
0.8839597127898707
0.8840173644112578
0.8840749729447364
0.8841325384385935
0.8838023918596395
0.8838600161254628
0.8839175973881026
0.8839751356956789
0.8840326310962398
0.8840900836377619
0.8841474933681502
0.8842022377281621
0.8842595629561114
0.8843168455154876
0.8843740854539119
0.8844312828189347
0.8844884376580355
0.8845455500186234
0.884602619948037
0.8846596474935446
0.8847166327023445
0.8847735756215643
0.8848304762982626
0.8848873347794276
0.8849441511119779
0.884616272582481
0.8846731472222653
0.8847299797482845
0.884786770207297
0.8848435186459921
0.884516283616907
0.8845730900924645
0.8846298545824526
0.8846865771334012
0.8847432577917714
0.8847998966039561
0.8848564936162794
0.8849130488749971
0.8849695624262969
0.8850260343162983
0.8850824645910529
0.8851388532965442
0.8848129553387767
0.8848694017298924
0.8849258065857681
0.8849821699522317
0.8850384918750434
0.8850947723998963
0.8851510115724166
0.8852072094381631
0.8852633660426278
0.8853194814312361
0.8853755556493464
0.885431588742251
0.8854875807551754
0.8851631074753091
0.8852191568132303
0.8852751651044009
0.8853311323938942
0.8853870587267175
0.8854429441478123
0.8854987887020545
0.885554592434254
0.8856103553891557
0.8856641967129727
0.885719878933961
0.8857755205109925
0.8858311214885514
0.8858591228665643
0.8859146528254173
0.885591797631239
0.8852691776685317
0.8853248617990239
0.8853805053877393
0.8854361084789374
0.8854916711168134
0.8855471933454981
0.8856026752090586
0.8856581167514972
0.8857115328369489
0.8857668945897315
0.8858222161524939
0.8858774975689843
0.8859327388828875
0.8859879401378248
0.8860431013773544
0.8860982226449714
0.8861533039841076
0.8862083454381322
0.8862633470503515
0.8863114644356443
0.8863663889693024
0.8864212737889087
0.8864761189375213
0.8865309244581364
0.8865856903936878
0.8866404167870475
0.8866951036810256
0.8867497511183701
0.8868043591417677
0.8864846748017743
0.886539338991035
0.8862199804395252
0.8862747005762053
0.8863293813175386
0.8863840227060533
0.8864386247842166
0.8864931875944345
0.8861745343997565
0.886229152892606
0.8862837321480326
0.8863382722083025
0.8863927731156219
0.886447234912136
0.8865016576399293
0.8865560413410265
0.8866103860573917
0.8866646918309291
0.8863471185172361
0.8864014796634885
0.8864558018969662
0.886510085259436
0.8865605708512602
0.8866147779406949
0.8866689462831036
0.8863521656663536
0.886406389107187
0.8864605738308189
0.8865147198787023
0.8861984463432478
0.8862526472539671
0.8863068095187608
0.8863609331789466
0.8864150182757835
0.8864690648504716
0.8865230729441524
0.886207584306094
0.8862616469939966
0.8863156712304853
0.8863696570565676
0.8864236045131929
0.8864775136412522
0.8865313844815784
0.8862166768548544
0.8862706020227554
0.8863242652359437
0.8860099658511081
0.8860639069479351
0.8857499225726878
0.8858039175700054
0.885490247627523
0.8855442963186284
0.885595852193958
0.8856498252918731
0.8857037602192805
0.885757657016658
0.885811515724426
0.885498618686021
0.8855525308263155
0.8856064049065039
0.8856602409668757
0.8853478387654764
0.8854017280324844
0.8854555793091737
0.8855093926357033
0.8855631680521754
0.8856169055986359
0.8856706053150744
0.8857242672414237
0.8857778914175611
0.8858314778833075
0.8858850266784276
0.8859385378426305
0.8859920114155696
0.8856809187149322
0.8857344451737896
0.8857554083860094
0.8858088711680557
0.8858613751753601
0.8859147633368829
0.8859681140855385
0.88602142746064
0.8860747035014451
0.885764561848137
0.8858178904828997
0.8858711818118669
0.8859244358741705
0.8859776527088876
0.8860308323550411
0.886083974851599
0.8861370802374748
0.8861901485515281
0.8862431798325638
0.8862961741193331
0.8863491314505328
0.8864020518648059
0.8864549354007416
0.8865077820968751
0.8865605919916882
0.886613365123609
0.8866659552540461
0.8867186550261317
0.8867699294854412
0.8868225564824918
0.8865144179986549
0.8865670971865679
0.8866197397917115
0.8866723458521795
0.8863646871617381
0.8860572419008426
0.8861099882802113
0.8861626980936324
0.8862153713791162
0.8862680081746205
0.8863206085180504
0.8863731724472584
0.8864257000000448
0.8864781912141576
0.8865306461272925
0.8865830647770929
0.8862767126469004
0.8863291827979723
0.8863816167127521
0.8864340144287643
0.8864863759834818
0.8861805855812799
0.8862329984138381
0.8862853751120753
0.8859799700896384
0.8860323978643233
0.8860847895317254
0.8861371451291328
0.8861894646937821
0.886241748262859
0.8862939958734976
0.8863462075627814
0.8863983833677427
0.8864505233253628
0.8865026274725726
0.8861983011328978
0.88625045607417
0.886302575231606
0.8863546586420205
0.8860508003428631
0.8861029343386332
0.886155032613954
0.8862070952055245
0.8862591221499938
0.8863111134839603
0.8863630692439727
0.8864149894665294
0.8864668741880793
0.8861639121668258
0.8862158472156243
0.8862677467896627
0.8863196109252757
0.8860171127645503
0.8860690270215396
0.8861209058663481
0.8858187848619613
0.8858707136333104
0.8859226070187846
0.8859744650545411
0.8860262877766881
0.8860780752212842
0.8861298274243393
0.8861728933333786
0.8862246138388755
0.8862762634602763
0.8863278779816967
0.886379457438904
0.8864310018676175
0.8864793718601947
0.8865308474041851
0.8865822880258255
0.8866336937606422
0.8866850646441131
0.8867364007116685
0.8864360157520779
0.8864874013884639
0.886538752234304
0.8865900683249185
0.8866413496955798
0.8866925963815131
0.8867438084178954
0.8867949858398562
0.8868461286824779
0.886879099155736
0.8869301790682427
0.8869812245022392
0.8870322354926231
0.8870832120742445
0.8871341542819066
0.8871850621503657
0.8872359357143312
0.8872867750084659
0.8873375800673856
0.8873883509256598
0.8874390876178114
0.8874897901783168
0.8875404586416058
0.8875910930420624
0.8876416934140241
0.8876922597917823
0.887394176427178
0.8874447919436509
0.8874953734899785
0.8875459211003476
0.8872482866532985
0.8872441311431901
0.8872947121314129
0.8873269855611847
0.8873775049230196
0.8874279904586998
0.8874784422021876
0.8875288601873993
0.8875792444482062
0.8876295950184342
0.8876799119318639
0.8877301952222308
0.8877804449232255
0.8874840240735015
0.8875343223965745
0.8875845871538662
0.8876348183789651
0.8876850161054143
0.8877351803667125
0.8874393672442977
0.8874755759161017
0.8875257598069055
0.8875759102863306
0.8872805439268344
0.8873307426148163
0.8873809079149111
0.8874310398604182
0.8874811384845922
0.8875312038206438
0.8875812359017397
0.8876180798141228
0.887668049850693
0.8877179867286457
0.8877678904809745
0.8878177611406294
0.8878675987405166
0.8875734080186012
0.8876232935409535
0.8876731460265359
0.8873793118173249
0.8874292120450492
0.8874790792590601
0.8875289134921094
0.8875787147769054
0.8876284831461133
0.8876782186323552
0.8877279212682098
0.887777591086213
0.8878272281188578
0.8878768323985943
0.8875839970317082
0.887633648796617
0.8876832678312919
0.8877328541680856
0.8877824078393082
0.8878319288772275
0.8878814173140684
0.8879308731820138
0.887980296513204
0.888029687339737
0.8880790456936687
0.888128371607013
0.8881776651117412
0.8882269262397834
0.8882761550230271
0.8883253514933183
0.8880339061680251
0.8880831498196592
0.8881323611803741
0.8881612850213507
0.8882104385321563
0.8882595598428238
0.8883086489849841
0.8883577059902263
0.8884067308900986
0.8884557237161078
0.8885046844997193
0.8885536132723575
0.8886025100654058
0.8886513749102064
0.8887002078380607
0.8887490088802292
0.8887977780679315
0.8888465154323466
0.8885566111546452
0.8886053953701148
0.8886541477836187
0.8883645895731972
0.8884133886645416
0.8884621559752988
0.8885108915365048
0.8885595953791547
0.8885829327586671
0.8886315814959813
0.888680198602127
0.8887287841079438
0.888777338044231
0.8888258604417483
0.8888743513312153
0.8889228107433116
0.8889712387086772
0.8890196352579122
0.889068000421577
0.8891163342301923
0.8891646367142396
0.8892129079041605
0.8892611478303574
0.8893093565231932
0.8893575340129916
0.8894056803300369
0.8894537955045744
0.8895018795668103
0.8892143870394777
0.8892625173829222
0.8889752878876435
0.8890234643526459
0.8890716097159924
0.889119724007791
0.8891678072581112
0.888881071428618
0.8889129601870227
0.8889448283919253
0.8886584415271084
0.8886903711755698
0.8887222802640515
0.8887541688124055
0.8887860368404581
0.8888178843680102
0.8888497114148372
0.888881518000689
0.8889133041452902
0.8889450698683402
0.8889767509634371
0.8886913651685853
0.8887231715340639
0.8887549574912232
0.8887867230596994
0.8888184682591032
0.88885019310902
0.8888668063121252
0.8888905517297062
0.8889222230227802
0.8889538740397384
0.8889855048000456
0.8887011204415043
0.8887328118004932
0.8887644828964649
0.8887961337488469
0.8888277643770421
0.8888593748004285
0.8885755755109009
0.8886072462496463
0.8886388967773267
0.8886705271132828
0.8887021372768308
0.8887337272872621
0.8887652971638436
0.8884821607200195
0.8885137906051405
0.8885454003502518
0.8885769899745833
0.8886080186128351
0.8886395682252356
0.8883570119237332
0.8880746352511573
0.888106324277134
0.8881379931703115
0.8881696419498699
0.8882012706349651
0.8882328792447287
0.8882644677982677
0.8882960363146654
0.8883275848129802
0.8883591133122472
0.8880776307034663
0.8877963264175291
0.8878279931919378
0.8878596399177396
0.8878912666139681
0.8879228732996328
0.8879544599937189
0.8879860267151878
0.8880175734829768
0.8880491003159996
0.8880806072331455
0.8881120942532802
0.8881435613952456
0.8881750086778599
0.8882064361199173
0.8882378437401885
0.8882692315574205
0.8883005995903365
0.8883319478576363
0.8883632763779961
0.8883945851700684
0.8884258742524827
0.8884571436438443
0.8884883933627358
0.888519623427716
0.8882403025778488
0.8882715909805584
0.8883028597235741
0.8883335749058219
0.8883648045526331
0.8883960145951464
0.8884272050518156
0.888148526505689
0.8878700227344423
0.8875916935737105
0.8876230969915814
0.8876544807331254
0.8876858448168293
0.8874079218848265
0.8874393435055199
0.8874707454631213
0.8871931506099893
0.8872246099124877
0.8872560495467757
0.8872874695312923
0.8870102788191613
0.8870417559338336
0.8870732133937356
0.8871041830524766
0.8871356014040983
0.8868588903618637
0.8868903656065279
0.8869218212282216
0.8869532572452897
0.8869846736760544
0.8870160705388148
0.8870474478518475
0.8870788056334062
0.8871101439017218
0.8868342153966202
0.8868656102301412
0.8868969855455809
0.8869283413611354
0.8869588078596253
0.8869901250000415
0.8870214226948567
0.8870527009621768
0.8870839598200848
0.8871151992866418
0.8871464193798863
0.8868714204898119
0.8869026967772337
0.8869339536865344
0.8869651912357178
0.8869964094427656
0.8870276083256368
0.8870587879022687
0.8867844115373128
0.8868156470315808
0.8868468632148786
0.8868780601051088
0.886909237720152
0.8869403960778666
0.8869715351960888
0.8870026550926332
0.887033755785292
0.8870648372918357
0.8870958996300127
0.8871269428175497
0.8871579668721513
0.8871889718115006
0.8869157383739239
0.8869467987993014
0.8869778401046878
0.8870088623077325
0.8867360204552847
0.8867670979397695
0.8867981563172856
0.8868291956054487
0.8867450084485806
0.8867760449938974
0.8865037772490421
0.8865348687845702
0.8865659412396838
0.8865969946319415
0.8866280289788805
0.8866590442980163
0.8866900406068431
0.8866277274816573
0.8866587143951391
0.8866896823331687
0.8867206313131708
0.8864492969706637
0.8864803005506665
0.8865112851682351
0.8865422508407608
0.8865731975856138
0.8863023227925844
0.886031613469801
0.8857610694656881
0.885792216880381
0.8858233452853611
0.8858544546980257
0.8858855451357511
0.8859166166158926
0.8859476691557842
0.8859787027727385
0.8857088341456374
0.8857399215895638
0.8854702899543767
0.8855010963177503
0.8855284157286667
0.8852590944343454
0.8852902713591144
0.8853214293313457
0.8853525683683158
0.885083627733939
0.8851148200729204
0.8851459934730197
0.8851771479514801
0.8852082835255238
0.8852394002123526
0.8852704980291469
0.8853015769930664
0.8853326371212503
0.8853636784308168
0.8853947009388631
0.8854257046624662
0.8851577186743722
0.8851887753404314
0.8852198132184288
0.8852501973087771
0.885281197853726
0.8853121796615671
0.8853431427492826
0.8853740871338343
0.8854050128321634
0.8854359198611907
0.8854668082378168
0.8854976779789215
0.8855285291013645
0.8855593616219851
0.8855901755576023
0.8856209709250148
0.8856517477410013
0.8856825060223198
0.8854158947923312
0.8854467055372025
0.8854774977437195
0.8855082714286087
0.885539026608576
0.8855697633003076
0.8856004815204698
0.8856311812857084
0.8856618626126496
0.8856925255178995
0.885723170018044
0.8857537961296498
0.8857844038692629
0.8858149932534101
0.8858455642985978
0.8858761170213132
0.8859066514380234
0.8856413304882067
0.8856719169162042
0.8857024850344573
0.8856747464093723
0.8857052953933957
0.8857358261064957
0.8857663385650588
0.8857968327854517
0.8858273087840219
0.8858577665770971
0.8858882061809857
0.8859186276119764
0.8859490308863387
0.8859794160203224
0.8860097830301583
0.8860401319320574
0.8860704627422118
0.8861007754767939
0.8858368193327734
0.8858671835914592
0.8858975297708008
0.8859278578869405
0.8859581679560011
0.8859884599940867
0.886018734017282
0.8860489900416526
0.886079228083245
0.8861094481580866
0.8858462733888088
0.8858765446853085
0.8859067980113147
0.8859370333828246
0.8859672508158168
0.8859974503262511
0.8860276319300677
0.8860577956431887
0.8860153192592942
0.886045468750035
0.886075600384992
0.8858132926288094
0.885843475140609
0.8858736397929342
0.8859037866016319
0.8859327328504192
0.885962844368938
0.8859929380910512
0.8860230140325309
0.8860530722091309
0.886083112636586
0.886113135330613
0.8861431403069097
0.8861731275811553
0.886203097169011
0.8862330490861192
0.8859718545535268
0.8860018569534815
0.8860318416789738
0.8860618087456171
0.8860917581690068
0.8861216899647192
0.886151604148313
0.8858909713235634
0.8859209357542239
0.8859508825691109
0.8859808117837541
0.8860107234136648
0.8860406174743363
0.8860704939812434
0.8861003529498429
0.8861301943955735
0.8861600183338558
0.8861363057185087
0.8861661103782218
0.8861958975674427
0.8859362445063329
0.8859660815758975
0.8859959011713364
0.8860257033079959
0.8860555172666414
0.8860852845231463
0.8861150343668072
0.8861447668128987
0.8861744818766775
0.886204179573382
0.8862338599182334
0.886263522926435
0.8862931686131716
0.8863227969936115
0.8863524080829043
0.8863820018961822
0.8864115784485601
0.8864411377551348
0.8864706798309858
0.8865002046911749
0.8865297123507463
0.8865592028247268
0.8865886761281258
0.8866181322759347
0.8866475712831282
0.8863896749564024
0.8861319286130013
0.8861614832849161
0.8861910207788757
0.8862205411098522
0.8862500442928002
0.886279530342657
0.8863089992743428
0.8863384511027599
0.8863678858427939
0.8863973035093128
0.8864267041171674
0.8861697688406117
0.8861992183425413
0.8862286507821872
0.886258066174373
0.8860014772727591
0.8857450369030709
0.8857745666956336
0.8858040794041393
0.8858335750434094
0.8858630536282479
0.885892515173442
0.8859219596937618
0.8859513872039599
0.8859807977187725
0.8860098737009552
0.8860392503607818
0.8860686100692754
0.8860979528411043
0.8861272786909193
0.8858718369847531
0.8859012110951321
0.8859305682800658
0.8859567979551003
0.8859861222286519
0.8860154296200656
0.8860447201439159
0.8857898165995707
0.8858191551625274
0.885848476854545
0.8858777816901717
0.8859070696839388
0.8859363408503611
0.8859655952039366
0.8859948327591464
0.8860239674225336
0.8860531714490981
0.8860823587206273
0.8861115292515362
0.8861406830562232
0.885886701777044
0.8859159032951595
0.8859450880836741
0.8859742561569606
0.8860034075293748
0.8860325422152564
0.8860616602289287
0.8860907615846985
0.886119846296856
0.8861489143796757
0.886177965847415
0.8862070007143158
0.886236018994603
0.8862650207024857
0.8862940058521567
0.8863229744577924
0.8863519265335534
0.8863808620935837
0.8864097811520115
0.8864386837229488
0.8864675698204914
0.8864964394587191
0.8865252926516958
0.8865541294134692
0.8865829497580711
0.8866117536995173
0.8866405412518075
0.8866693124289259
0.8866980672448402
0.8867268057135028
0.8867555278488499
0.886784233664802
0.8868129231752635
0.8868415963941234
0.8868702533352547
0.8868988940125149
0.8869275184397453
0.8869561266307721
0.8869847185994052
0.8870132943594393
0.8870418539246534
0.8870703973088107
0.8870989245256589
0.8871274355889301
0.8871559305123411
0.8871844093095929
0.8869334377652337
0.8869619633767254
0.8869904728583831
0.8870189662238838
0.8870474434868891
0.8870759046610454
0.8871043497599832
0.887132778797318
0.8871611917866498
0.8871895887415632
0.8872179696756276
0.887246334602397
0.8872746835354102
0.8873030164881904
0.8873313334742461
0.8873596345070702
0.8873879196001406
0.8874161887669197
0.8874444420208554
0.8874726793753795
0.8872230386779463
0.8872513224128512
0.8872795902446159
0.8872978927768687
0.8873261316381283
0.8873543546348591
0.8873825617804264
0.8874107530881803
0.8874389285714561
0.8874670882435741
0.8872181493688914
0.886969350112198
0.8869976177460325
0.8870258695347808
0.8870541054917618
0.8870823256302794
0.8871105299636229
0.8871387185050664
0.8871668912678693
0.8871950482652762
0.8872231895105166
0.8872513150168055
0.8870032715963369
0.8870269990218269
0.8870551557697951
0.886807375000027
0.8868355773527218
0.8868637639587093
0.886891934831174
0.8869200899832858
0.8869482294281997
0.886700893056357
0.8867277676331463
0.8867559371516432
0.8867840909724424
0.8868122291086618
0.8868403515734045
0.8868684583797593
0.8868965495408002
0.8869246250695868
0.8869526849791641
0.8869807292825626
0.8870087579927981
0.8870367711228724
0.8870647686857723
0.8870927506944707
0.8871207171619256
0.8871486681010812
0.8871766035248665
0.8872045234461969
0.8872324278779733
0.8869863844980848
0.8870143339340432
0.887042267876966
0.8870701863397322
0.887098089335206
0.8871259768762374
0.8868803716777667
0.8866349024356749
0.8866628949917247
0.8864176217151019
0.8864456588772381
0.8864736805363818
0.8865016867053878
0.8865296773970966
0.886557652624335
0.8865856123999151
0.8866135567366351
0.8863688386696362
0.8863968274006877
0.8864237524138185
0.8864517105626287
0.8864796532947593
0.886507580622958
0.8865354925599591
0.8865633891184825
0.8863192240429886
0.8863427319658842
0.886368594137102
0.8863965059163709
0.886424402338402
0.8864522834158667
0.8864801491614218
0.8865079995877105
0.8865358347073622
0.8862922809066184
0.886320159983546
0.8860767991488443
0.8861047220697477
0.886132629665228
0.8861605219478986
0.8861883989303594
0.8862162606251961
0.8862441070449808
0.8862719382022719
0.8862997541096137
0.8860569987674856
0.8860848582968482
0.886112702573252
0.8861405316092199
0.8861683454172611
0.8861961440098712
0.8859538152857778
0.8857116190541523
0.8857395196775318
0.8854975143442867
0.8855254582081642
0.8855533868105103
0.8855812182637426
0.8856091164028627
0.885636999317896
0.8856648670213008
0.8854233440142047
0.8854512547710165
0.885479150313461
0.8855070306539751
0.8855348958049818
0.885562745778891
0.8855905805880991
0.8856184002449885
0.8853774156462824
0.8854052781556278
0.8854331255099505
0.8854609577216116
0.8854887748029593
0.8855165767663281
0.8855443636240389
0.8853038572786766
0.8853316868042593
0.8850913687568097
0.8851191322931037
0.8851469892838
0.8851748311635711
0.885202657944709
0.8852304696394921
0.885258266260186
0.8852860478190426
0.8853138143283007
0.8853415658001857
0.8853693022469101
0.8853970236806727
0.8854247301136595
0.8854524215580432
0.885480098025983
0.8855077595296257
0.8855354060811041
0.8855630376925385
0.8855906543760359
0.8853514994599203
0.8853791583423555
0.8851401896086599
0.8851678905828615
0.8851955766118383
0.8852232477076819
0.8852509038824709
0.8852785451482706
0.885306171517134
0.8853337830011002
0.8853613796121961
0.8853889613624351
0.8854134327052715
0.8854409856028211
0.8854685236750292
0.8854960469338578
0.8855235553912565
0.885551049059162
0.8855785279494982
0.8856059920741759
0.8856334414450934
0.885660876074136
0.8856882959731764
0.8857157011540747
0.8857429843037516
0.885770360112683
0.8857977212389601
0.885825067694392
0.8855876447333374
0.8855900060289609
0.8856173861505711
0.8856447516068778
0.8854076311914543
0.8854137586991654
0.8854411566765004
0.8854685399946713
0.8854959086654404
0.8855232627005565
0.8855506021117565
0.8855779269107645
0.8853413311515044
0.8853686972489533
0.8853960487316638
0.8854233856113403
0.8854507078996746
0.8854780156083459
0.8855053087490211
0.8855325873333547
0.8855598513729885
0.8855871008795523
0.8856143358646629
0.8856415563399254
0.885664607856213
0.8856918004526304
0.885718978573351
0.8857461422299306
0.8855105087789518
0.8855377134308722
0.8855569801914596
0.885584158027666
0.8856113214191016
0.8856384703772793
0.8856656049136996
0.8854304308284862
0.8854576061853143
0.8854847671178553
0.8855119136375905
0.885539045755989
0.8855661634845077
0.8855932668345913
0.8856203558176724
0.8856474304451717
0.8856744907284975
0.8854399371027749
0.8854670379931369
0.8854941245368125
0.8855211967451913
0.8855482546296501
0.8855752982015545
0.8856023274722573
0.8856293424531
0.8856563431554114
0.8856833295905091
0.885710301769698
0.8857372597042716
0.8857642034055112
0.8857911328846862
0.8858180481530544
0.8858449492218613
0.8858718361023408
0.8858987088057148
0.8859255673431934
0.8856921218709027
0.8857190206796828
0.8857459053200093
0.8855126915482031
0.885279600552797
0.885306579605283
0.8853335444620035
0.8853604688322134
0.8853874053379109
0.8854143276814078
0.8854412358738699
0.8854681299264516
0.885235540451819
0.885262474396028
0.8852873989236216
0.8853124940945079
0.8853393866439451
0.885366265083965
0.8853931294256686
0.8854199796801453
0.885446815858473
0.8854736379717175
0.8855004460309337
0.8855272400471644
0.8855540200314411
0.8855807859947836
0.8856075379482004
0.885634275902688
0.8856609998692319
0.8856877098588057
0.885714405882372
0.8857410879508816
0.8857677560752738
0.8857944102664767
0.8858210505354067
0.8858476768929693
0.885874289350058
0.8859008879175554
0.8856697632403006
0.8856964012780574
0.8857230254237476
0.8857496356882356
0.8857762320823747
0.8858027364512954
0.8858293051576118
0.8858558600260603
0.885882401067449
0.8859089282925745
0.8859303675514107
0.8859568684963764
0.8859833556567155
0.8860098290431802
0.8860362886665117
0.8858060297557356
0.8858325285788701
0.885859013636382
0.8858854849389952
0.8859119424974222
0.8859383863223644
0.8859648164245122
0.8859912328145447
0.8860176355031302
0.8860440245009256
0.8858143604199248
0.8855848153666934
0.885611295984474
0.8853819224294405
0.8854084418695157
0.8851792395806548
0.8852057977484652
0.8852323421733685
0.8852588728660292
0.8852853898371008
0.8853118930972257
0.8850830712070481
0.8848543675710773
0.8848809616378375
0.8849075419679929
0.884934108572184
0.8847056795302191
0.8847322845161467
0.8847588757740115
0.8847854533144359
0.884812017148032
0.8848385672854003
0.8848651037371309
0.8848916265138026
0.8849181356259834
0.8849446310842306
0.8849711128990905
0.8849975810810984
0.885024035640779
0.885050476588646
0.8850769039352023
0.8850949607868519
0.8848930083547729
0.8849194557954425
0.8849458896454436
0.8849723099152496
0.8849987166153226
0.8850251097561146
0.8850514893480662
0.8848243783679923
0.884850795921002
0.8848771999230741
0.8849035903846322
0.8849299673160896
0.8849563307278486
0.8849826806303012
0.8850090170338282
0.8850353399488002
0.8850616493855773
0.8850879453545085
0.8851142278659326
0.8851404969301777
0.8851667525575613
0.8851917930197045
0.8852180221114684
0.885244237797103
0.885270440086884
0.8852966289910763
0.8853228045199346
0.885096783890749
0.884870878637076
0.8848971427660279
0.8846714036989959
0.8846977053047854
0.884708669683851
0.884734948381357
0.8845094807594454
0.8842841280254939
0.8843104947784166
0.8843348363891173
0.8843611768075518
0.8843875038177814
0.8844138174300414
0.8844401176545568
0.8844664045015419
0.8844926779812008
0.8845189381037271
0.8845451848793042
0.8843204528709508
0.8843467367284893
0.884373007237192
0.8841484900990256
0.8841747975888482
0.8841878971073489
0.8842141812531867
0.8842404520669698
0.8842667095588392
0.8842929537389257
0.8843053731627121
0.8843315942488121
0.8843578020516873
0.8843839965814286
0.8844101778481168
0.8844363458618226
0.8842125512398941
0.8842387560081105
0.8842649475215126
0.8842911257901545
0.8843114010364158
0.8843375543341069
0.8843636944163872
0.8843898212932712
0.8844159349747628
0.8844419344862561
0.8844680218324231
0.8844940960131366
0.8845201570383603
0.8845421948297756
0.8845682305849873
0.8845942532140307
0.8846202627268296
0.884646259133298
0.8846722424433399
0.8846982126668494
0.8847241698137108
0.8847493839667906
0.8847753151736434
0.8848012333333481
0.8848271384557492
0.8848333926326525
0.8848592766465708
0.8848851476501781
0.8849110056532811
0.8849368506656766
0.8849626826971517
0.8849885017574839
0.8850143078564403
0.8850401010037786
0.8850658812092468
0.8850916484825828
0.8851174028335149
0.8851431442717617
0.8851688728070319
0.8851945884490247
0.8852202912074292
0.8852459810919251
0.8852716581121824
0.8852973222778615
0.8853228734985127
0.8853485120090209
0.8853741376938611
0.8853997505626547
0.8853734006250141
0.8853990008747954
0.8854245883308487
0.885450163002762
0.885475724900114
0.8855012740324734
0.8855268104093998
0.8855523340404432
0.8853313878493153
0.8853569474931543
0.8853824943890413
0.8854080285465109
0.8854335499750885
0.8854590586842899
0.8854845546836211
0.8855100379825791
0.8855355085906511
0.8855609665173151
0.8855864117720395
0.8856118443642833
0.8856372643034961
0.8856626715991182
0.8856880662605803
0.885713448297304
0.8857388177187012
0.8857641745341748
0.8857895187531181
0.8858148503849151
0.8858401694389407
0.8858654759245602
0.8858907698511298
0.8856710003721293
0.8856963299851321
0.8857216470369583
0.8857469515369492
0.8857722434944368
0.8857975229187444
0.8858227898191856
0.8858480442050649
0.8856287205991711
0.8856540105198148
0.8854348434793496
0.8854601688520664
0.8854854816967727
0.8855107820227626
0.8855360698393205
0.885561345155722
0.8855866079812333
0.8856118583251115
0.885393134724636
0.885418420370383
0.8854436935324738
0.8852251733711873
0.8852504817419321
0.8852757776270476
0.8853010610357708
0.885082791543405
0.8851081100567046
0.8851334160916832
0.8851587096575635
0.8851839907635591
0.8852092594188746
0.8852345156327055
0.8852597594142382
0.88528499077265
0.8853102097171094
0.8853354162567756
0.8853606104007989
0.8853857921583208
0.8854109615384737
0.8854361185503806
0.8854612632031562
0.8854863955059059
0.8855115154677261
0.8855366230977045
0.8853193134969444
0.885344455961739
0.8853695860927271
0.8853947038989819
0.885419809389568
0.8854449025735411
0.885469983459948
0.8854950520578264
0.88527817842274
0.8853032817091203
0.88532837270503
0.8853534514194927
0.8853785178615237
0.8854035720401289
0.8851870390071037
0.8852121277506227
0.8852372042288064
0.8852622684506468
0.8850459815538839
0.8848298003175492
0.8848549456654571
0.8846632086181754
0.8846883823529524
0.8847135438018658
0.8847386929739073
0.88476382987806
0.8845480864423423
0.8845732575573003
0.8845984164026434
0.8846235629873406
0.8846486973203521
0.8846738194106296
0.8846989292671159
0.8847240268987452
0.8847491123144426
0.8847741855231253
0.884799246533701
0.8848242953550692
0.8848493319961207
0.8848743564657375
0.8848993687727933
0.8849243689261526
0.8849493569346718
0.8849743328071986
0.8849992965525719
0.8850242481796222
0.8850491876971714
0.8850741151140328
0.8850990304390112
0.8848844089476341
0.884669891515162
0.8846948866941452
0.8847198697601267
0.8847448407219096
0.8847697995882884
0.8847947463680491
0.8848196810699691
0.8848440228702911
0.8848689335833637
0.8848938322448094
0.8849187188633717
0.8849435934477858
0.8847296839497322
0.8845158778395462
0.8845408317226484
0.8845657735507347
0.8845907033325384
0.8846156210767845
0.8846405267921896
0.8846648895994308
0.8844514601930136
0.8844763874819203
0.8845013027489851
0.8845140796769627
0.8845389738491302
0.8845622415662749
0.8845871121416624
0.884611970737004
0.8846368173609537
0.8844238571256718
0.8844487370637883
0.8844736050288836
0.8844984610295983
0.8845233050745648
0.8845461415003703
0.8845709621394326
0.8845957708483634
0.8846205676357616
0.8844080717031083
0.8844328055955907
0.8844576236494693
0.8844824297887757
0.8845072240220877
0.8842950101967465
0.8843198374910144
0.8843440053956928
0.8843688090386091
0.8843936007909968
0.884418380661404
0.8844370633684807
0.884461820958093
0.8842500245450283
0.8842748150586637
0.8842994740306458
0.8843242408471017
0.8843489958134062
0.8843737389380621
0.8841622674557719
0.8841870433899206
0.8842118074808886
0.8842364880525777
0.8840252514333583
0.8840500364222683
0.8840748095749851
0.8840959184769724
0.8841206688544242
0.8841454074206722
0.8841701341841691
0.8841948491533597
0.8839840253934279
0.8840087729439897
0.8840335086987694
0.8840582326661989
0.8840829448547014
0.8841076452726926
0.88413233392858
0.884156153891939
0.8841808192527454
0.8842054728765253
0.8842301147716546
0.8842547449465007
0.884278721469338
0.8840685292369944
0.8840931802519095
0.8841178195533465
0.8841424471496521
0.8841670630491653
0.8841916672602171
0.8842162597911309
0.8842408406502218
0.884265409845797
0.8842899673861562
0.8843145132795908
0.8841048607159873
0.8841294388480764
0.8841540053317616
0.8841785601753219
0.8842031033870283
0.8842276349751441
0.884018300781258
0.8840428644970494
0.8840674165877977
0.8840919570617538
0.8841164859271602
0.8839074255143138
0.8836984639479983
0.8837230684235483
0.8837476612712744
0.8837722424994171
0.8837968121162099
0.8838213701298778
0.8838459165486384
0.8838704513807015
0.8836618929919849
0.8836864596603048
0.8837110147405736
0.8837355582409884
0.8837600901697388
0.8837846105350062
0.883809119344965
0.8838336166077813
0.8838576548516325
0.8838821291499956
0.8839065919256194
0.8839310431866395
0.8839528241176544
0.8839772529993016
0.8840016703904119
0.8840260762990902
0.8840504707334347
0.8840748537015348
0.8840992252114733
0.884123585271325
0.884147933889157
0.884172271073029
0.884196596830993
0.8842209111710937
0.8842452141013679
0.8842695056298452
0.8842937857645473
0.8843180545134888
0.8843423118846764
0.8843665578861095
0.88439079252578
0.8844150158116724
0.8844392277517632
0.8844634283540223
0.8844876176264113
0.8845117955768848
0.8845359622133899
0.8845591584795389
0.8845833027362088
0.8846074357026019
0.8846315573866359
0.8846556677962206
0.8846797669392589
0.8847038548236459
0.8847279314572695
0.884744875671265
0.8847689314892688
0.884792976079353
0.8848164728184852
0.8848404951014759
0.8848645061800436
0.8848885060620254
0.884912494755251
0.8849364722675429
0.8849604386067164
0.8849843937805792
0.8850083377969321
0.8850322706635684
0.8848262575651831
0.8846203403537413
0.8846443467892103
0.8846683420562982
0.8846923261627967
0.884486631597309
0.8842810326592343
0.8843050900534571
0.8843291362685933
0.8843531713124334
0.8843771951927603
0.8844012079173498
0.8844252094939706
0.8844491999303841
0.8844731792343445
0.8844971474135989
0.884521104475887
0.8845450504289415
0.8845689852804879
0.8845929090382444
0.8846168217099222
0.8846407233032254
0.8846646138258508
0.8846884932854883
0.8847123616898204
0.8847362190465224
0.8847591398658083
0.8847829753643358
0.8845783539546771
0.8846022202312193
0.8843977352057382
0.8841933446960997
0.8839890486367892
0.8837848469623524
0.8838088689376498
0.8838328798199083
0.8838568796168105
0.8838808683360312
0.8839048459852383
0.8839288125720929
0.8839527681042487
0.8839767125893526
0.8840006460350444
0.8837969123069883
0.883593272465443
0.8836172777009956
0.8836412718793234
0.883665255008064
0.8836886976289184
0.883712658803227
0.8837366089507642
0.88376054807914
0.883784476195957
0.8838083933088114
0.8838322994252922
0.8838561945529811
0.8838800786994533
0.8839039518722768
0.8839278140790126
0.8839516653272148
0.8837487379476631
0.88377261934818
0.8837964897888986
0.8838203492773617
0.8838441978211055
0.8838579001375877
0.8836552733837735
0.8836791433646619
0.883703002406054
0.8837268505154684
0.8837506877004168
0.8835483174948522
0.8835721846382828
0.8835960408560355
0.8836198861556108
0.8836437205445021
0.8836675440301964
0.8836913566201735
0.8837135350937401
0.8837373262857185
0.883761106604209
0.883784876056664
0.8838086346505295
0.8838323823932447
0.8838561192922416
0.8838798453549459
0.8839035605887763
0.8839272650011448
0.8839509585994566
0.88397464139111
0.8839983133834969
0.8837968093230038
0.8838205110528754
0.8838442019822322
0.8838678821184549
0.8838915514689175
0.8836903011156687
0.8837025273161887
0.8837262181383743
0.8837498981797535
0.8837735674476834
0.8837972259495147
0.8838208736925912
0.8836199596499241
0.8836436369318218
0.8836673034537641
0.883690959223084
0.8837146042471078
0.8837382385331553
0.8837618620885392
0.8837854749205664
0.8838090770365362
0.8838326684437421
0.8838562491494704
0.8838682545351507
0.8838918164815268
0.8839153677470568
0.8839389083390017
0.8839624382646158
0.8839859575311471
0.8840094661458365
0.8840329641159189
0.8840564514486224
0.8840799281511685
0.8841033942307723
0.8841268496946423
0.8841502945499804
0.8841737288039822
0.8839738703661875
0.883997333898308
0.8840207868278385
0.8840442291619636
0.8840676609078619
0.8840910820727055
0.8838915129796868
0.8836920339652478
0.8834926449684144
0.8832933459282681
0.8833169153134895
0.8831177457722689
0.8831413441163238
0.8831649318233068
0.8831885089004083
0.8832072995043957
0.8830083789414442
0.883031975343394
0.8830555611211194
0.8830791362817942
0.8831027008325859
0.8831262547806551
0.883149798133156
0.8831733308972367
0.8831968530800386
0.8832203646886966
0.8832438657303396
0.8832673562120896
0.8832893536612784
0.8833128233775008
0.8831145043780896
0.8831380028058387
0.883161490686717
0.8829633391294617
0.8829816066621827
0.8830051138147591
0.8830237225336346
0.8830472097063462
0.8830706863514142
0.8830941524759154
0.8831176080869199
0.8831410531914916
0.8831644877966882
0.8831879119095611
0.8832112360116404
0.883234639181027
0.8832580318791967
0.8832814141131758
0.8833047858899842
0.8833281472166351
0.8833514981001361
0.883374838547488
0.8833981685656855
0.8834214881617174
0.8834447973425655
0.8834680961152062
0.883491384486609
0.8835146624637376
0.8835379300535493
0.883558443564579
0.8835816910124906
0.8836049280936472
0.8836281548149816
0.8836513711834204
0.8836745772058839
0.8836977728892865
0.8837209582405361
0.8835241822533972
0.8835473959260924
0.8835705992655257
0.8835937922785951
0.8836169749721928
0.8836401473532043
0.8836633094285093
0.8836864612049814
0.8837095582351647
0.8837326894444458
0.8837558103754735
0.8835595074411386
0.8835753947368434
0.8835985351909427
0.8835984689234198
0.883621593985798
0.8836447087863336
0.8836678133318557
0.8836909076291872
0.8837139916851453
0.8837370655065407
0.8837601291001784
0.8837831824728573
0.8838062256313701
0.8838292585825038
0.8838522813330391
0.8838752938897508
0.8838982962594077
0.8839212884487728
0.8839442704646027
0.8839672423136483
0.8839902040026546
0.8840131555383604
0.8840360969274986
0.8840590281767964
0.8840819492929747
0.8841048602827487
0.8839096074425802
0.8839325463678523
0.8839554751655636
0.8839783938424195
0.8840013024051198
0.8840242008603579
0.8840470892148219
0.8840699674751935
0.8840928356481487
0.8841156937403576
0.8841385417584844
0.8839437546816484
0.8839666305066084
0.8837719670777366
0.8837948706516957
0.8838177641426374
0.8838406475572187
0.8838635209020905
0.8838863841838982
0.8839092374092811
0.8839320805848727
0.8839549137173007
0.883977736813187
0.8840005498791476
0.8840233529217928
0.8840461459477269
0.8840689289635486
0.8840917019758507
0.8841144649912204
0.8841372180162388
0.8841599610574813
0.8841813999780654
0.8839875005482456
0.8840102614558211
0.8840330123849188
0.8840557533420994
0.8840784843339176
0.8841012053669222
0.8841239164476564
0.884146617582658
0.8841693087784587
0.8841919900415843
0.8842146613785555
0.8842373227958868
0.8842599743000872
0.8842481746118519
0.8842680154132048
0.884290645355191
0.8843132654064682
0.8843358755735194
0.8843584758628218
0.8843810662808469
0.8844036468340607
0.8844262175289234
0.8844487783718895
0.8844713293694082
0.8844938705279226
0.8845164018538707
0.8845389233536846
0.8845554616306949
0.8845779647994763
0.8846004581608187
0.8846229417211322
0.8844302553909816
0.8844527662238668
0.884475267254517
0.8842827388985626
0.884090294341675
0.8841128595517834
0.8841354149445282
0.8839431279904298
0.8839657104805384
0.8837735440217382
0.8837961535535744
0.8838187532594515
0.8838413431457736
0.8838032802997384
0.8836113577632998
0.8836339779635248
0.8836565883438237
0.8834648225911449
0.8834874598611402
0.8835100873101942
0.8835327049446964
0.883555312771031
0.8835779107955766
0.8836004990247063
0.8834090362946901
0.8834316513214893
0.8834542565518724
0.8834768519922032
0.8834994376488405
0.8835220135281373
0.8835445796364411
0.8833534189744686
0.8833760117888804
0.8833985948313136
0.8834211681081068
0.8834437316255931
0.8834662853901002
0.8832753894770945
0.8832979698639001
0.8831071927645774
0.8829164980565738
0.8829391412996531
0.8829617747679674
0.8827712348942583
0.882793894822005
0.8828165449741141
0.8828391853569102
0.8828618159767125
0.8828844368398345
0.8829070479525846
0.8829296493212653
0.8827394447436433
0.8827620724746914
0.8827846904608079
0.8828072987082868
0.8828298972234162
0.8828524860124793
0.8826625435671238
0.8826851586362641
0.8827077639784928
0.8827303596000842
0.8827529455073068
0.882775521706424
0.8827980882036938
0.8828188404940904
0.8828413879939843
0.8828639258106057
0.8828864539501913
0.882908972418972
0.882719506974247
0.8827420515983674
0.8825527032389512
0.8825752739652564
0.8825978350128624
0.8826203863879936
0.8826320408272589
0.882442918898648
0.8824654889674357
0.8824880493681708
0.8825106001070642
0.882533141190321
0.8825556726241416
0.8825781944147206
0.8826007065682476
0.8826232090909067
0.882645701988877
0.882456981505236
0.8824795003206475
0.8825020095105768
0.8825245090811942
0.8825469990386645
0.8825694793891474
0.8825919501387974
0.8826144112937635
0.8824260197438608
0.8824485067221485
0.8824709841049686
0.8824934518984615
0.8825159101087625
0.8823277404051146
0.8823502243658042
0.8823726987425378
0.882395163541442
0.8824176187686381
0.8824400644302421
0.8824625005323652
0.8824849270811128
0.8825073440825855
0.8825297515428786
0.8823419792553163
0.8823644123590696
0.8821767551042081
0.8821992137996993
0.8822216629464257
0.8820341556854381
0.8820566303654879
0.8820790954960667
0.8821015510832595
0.8821239971331463
0.8821464336518016
0.8821688606452951
0.8819816431451581
0.882004095586672
0.8820265385023304
0.8820489718981941
0.8820713957803191
0.8820938101547562
0.8821162150275508
0.8821386104047435
0.8819517166313526
0.8819741373649618
0.8817873575815299
0.8818098036205768
0.8816231377010975
0.8816456089947057
0.8816680707786678
0.8816905230590193
0.8817129658417902
0.8817353991330057
0.8817578229386858
0.8817802372648453
0.8818026421174944
0.8818250375026375
0.8818474234262744
0.8818697998943998
0.8818921669130031
0.881914524488069
0.8819368726255767
0.8819592113315009
0.8819815406118107
0.8820038604724704
0.8820261709194395
0.8820484719586722
0.8820707635961176
0.8820930458377201
0.8821153186894188
0.8821056251316584
0.882105834561917
0.8821280906506596
0.8821503373684172
0.8819646605977651
0.8819869323442723
0.8820091947191209
0.882031447728225
0.8820536913774935
0.8820759256728303
0.8820981506201347
0.8821203662253008
0.8821425724942175
0.8821647694327691
0.8821869570468348
0.8822091353422891
0.8822313043250012
0.8820461172334132
0.8820683111227661
0.8820904956986949
0.8819054546884791
0.8819276641149287
0.8819498642272972
0.8819720550314423
0.881993314294693
0.8820154866932062
0.8820376498009594
0.8820598036237913
0.8820819481675349
0.8821040834380192
0.8821262094410675
0.8819415869610672
0.8819637377066288
0.881985879184096
0.8820080113992844
0.8820301343580047
0.8820522480660629
0.8820743525292597
0.8820964477533915
0.8821185337442495
0.8819342599749276
0.8817500631787757
0.8817722076633907
0.8817943429018743
0.8818164689000163
0.8818385856636014
0.8818606931984097
0.8818827915102164
0.881904880604792
0.8819269604879019
0.8819490311653069
0.8819710926427631
0.8819931449260214
0.8820151880208285
0.8820372219329258
0.8820592466680501
0.8820812622319335
0.8821032686303032
0.8821252658688816
0.8821472539533866
0.8821692328895311
0.8821912026830232
0.8820077568101427
0.882029751039496
0.8820500316981865
0.8820720080008261
0.8820284443174684
0.8820504159742367
0.8820723785046678
0.8820943319144466
0.8819112108158553
0.8819331885637143
0.8817501769039168
0.8817721789419035
0.8817941718523076
0.8818161556408077
0.8816333200290224
0.8814505602197295
0.8814726015543989
0.881494633754657
0.8815166568261807
0.8815353360604753
0.8815573415821027
0.8815793379917131
0.8816013252949646
0.8816233034975112
0.8816452726050018
0.881667232623081
0.8816891835573886
0.8817111254135594
0.8817330581972241
0.8817549819140085
0.8815727634841855
0.8815947112603251
0.8816166499690091
0.8816385796158556
0.8816591787115368
0.8816810905243544
0.8814991130030903
0.8815210488031309
0.881542975551882
0.8815648932549447
0.8815868019179154
0.8814050314432932
0.8814269640280297
0.8814488875721294
0.881470802081181
0.8814927075607687
0.881514604016472
0.8815364914538656
0.8815583698785199
0.8815802392960006
0.8816020997118689
0.8816230869341503
0.8816449295412405
0.8816667631633012
0.881688587805875
0.8817104034745004
0.8817322101747112
0.8817540079120365
0.8817757966920011
0.8817975765201252
0.8818193474019242
0.8818411093429095
0.8818628623485874
0.88188460642446
0.8819063415760248
0.8819280678087749
0.8819497851281987
0.8819714935397802
0.8819899328480558
0.8820116241287347
0.8818308469973289
0.8818525619876983
0.881671891518125
0.881693630172054
0.8817153599221723
0.8817370807739491
0.881758792732849
0.8817804958043323
0.8818021899938545
0.881621788563823
0.8814414609326994
0.8812612070552079
0.8812829896749064
0.8813047633892
0.8811246479664759
0.8809446061503815
0.8809664356486142
0.8809882562295683
0.8810100678987066
0.8810318706614876
0.8808520315370415
0.8808738576530544
0.8806941241583282
0.8805144639942811
0.8805363456047249
0.880558218291184
0.8805800820591164
0.8806019369139759
0.8806237828612117
0.8806456199062684
0.8806638831737554
0.8806857031568157
0.8807075142537091
0.8807125208672568
0.8807343176266976
0.8807561055148485
0.8807778845371241
0.8807996546989352
0.8808214160056874
0.8808431684627827
0.880864912075618
0.8808836996951147
0.880905426234498
0.8809271439455433
0.8809488528336307
0.8809705529041356
0.8809922441624292
0.8808133988022663
0.8808351131520121
0.880856818689116
0.8808785154189417
0.8809002033468485
0.8809218824781917
0.880743268957819
0.8805647278532258
0.8803862591203817
0.8802078627152914
0.8802296601499114
0.8802514487542967
0.8802732285338118
0.8802949994938171
0.8803167616396685
0.88013859593199
0.8799605023269855
0.8799823189358613
0.880004126719248
0.8800259256824999
0.8800477158309669
0.8800694971699944
0.8800912697049236
0.8801130334410915
0.8801347883838306
0.8801565345384693
0.8801782719103315
0.8801106809004565
0.8801324187525154
0.8801541478304664
0.8801758681396209
0.8801975796852857
0.8802192824727634
0.8802409765073524
0.8802626617943469
0.8802843383390365
0.8803054620112778
0.8803271211968487
0.8803487716559146
0.8803704133937482
0.8803920464156182
0.8804136707267888
0.88043528633252
0.8804568932380679
0.880478491448684
0.8805000809696156
0.8803229892397343
0.880344601347267
0.8803662047647686
0.8803877994974791
0.8804093855506347
0.8804309629294672
0.8804525316392042
0.880474091685069
0.8804956430722808
0.8805171858060546
0.8805333003813645
0.8803565929159056
0.8803781505818535
0.8803996995987879
0.8804212399719129
0.8804427717064282
0.8804642948075295
0.8804858092804083
0.8805073151302519
0.8805288123622435
0.8805503009815618
0.8805717809933821
0.8805932524028748
0.8806147152152065
0.8806361694355397
0.8806576150690326
0.8806790521208395
0.8807004805961104
0.8807219004999912
0.8807433118376237
0.8807647146141455
0.8805886672996114
0.8806100924260503
0.8806315089910001
0.8806529169995916
0.8806743164569513
0.8806937305311412
0.8807151132960581
0.880736487524941
0.8807578532229006
0.8807792103950428
0.88080055904647
0.8808218991822805
0.8808432308075681
0.880864553927423
0.8808858685469312
0.8809071746711745
0.8809284723052309
0.880949761454174
0.8809710421230738
0.8809923143169959
0.880816922655774
0.8808382170581117
0.8808595029850653
0.8808807804416938
0.8809020494330521
0.8809233099641911
0.8809445620401576
0.8809658056659945
0.8809870408467406
0.8810082675874309
0.8810294858930959
0.8810506957687628
0.8810718972194542
0.881093090250189
0.881114274865982
0.8811353716752583
0.881156539491953
0.8811776989087206
0.8811988499305596
0.8810240782427511
0.8810452513384793
0.8810664160388483
0.8810875723488505
0.8811087202734742
0.8811298598177038
0.8811509909865195
0.8811721137848981
0.881193228217812
0.8812143342902297
0.881235432007116
0.8812565213734316
0.8810821532449445
0.8809078541048367
0.8809289957476166
0.880944335080077
0.8809654611506424
0.8809865788693317
0.8810076882410967
0.881028789270885
0.8810498819636406
0.8808758646059548
0.8808969791666565
0.88072306071075
0.8807441970982923
0.880762877935652
0.8807839981254831
0.8807662265732784
0.880592505424053
0.8806136467166137
0.8806347796727028
0.8806559042972497
0.8806770205951809
0.8805034881773296
0.8805246261820228
0.8805457558597494
0.8805668772154288
0.8805879902539766
0.8806090949803046
0.8806301913993204
0.8806512795159281
0.880672359335028
0.8804991350314608
0.8804879454277181
0.8803148255013659
0.8803341463534395
0.8801611247051783
0.8801822759874134
0.8802034189587322
0.8802197608524742
0.8802408881578841
0.8802620071666888
0.8802831178837742
0.8801103439646607
0.8801314761577602
0.8801526000588475
0.8801737156728022
0.8801948230045
0.8802159220588128
0.8802370128406087
0.8802580953547521
0.8802791696061033
0.880300235599519
0.8803212933398521
0.8803423428319516
0.8803633840806627
0.880384417090827
0.8804054418672821
0.8804264584148619
0.8804474667383965
0.8804684668427121
0.8804894587326313
0.8805104424129729
0.880531417888552
0.8805491599882611
0.8805701196990314
0.8805910712192152
0.8806120145536127
0.8804400200195202
0.8804609846709516
0.8804819411362638
0.8805028894202505
0.8805238295277016
0.8805447614634034
0.8805656852321386
0.8805866008386859
0.8806075082878203
0.8806284075843132
0.8806492207602227
0.8806701037809281
0.8806909786632778
0.8807114557763379
0.8807323144721353
0.8807531650438057
0.8807740074960947
0.8807948418337438
0.8808156680614913
0.8808364861840712
0.8808572962062143
0.8808780981326476
0.8808988919680943
0.8807276108302433
0.880748425835914
0.8807692327502316
0.8805980766614732
0.8806189047017565
0.8806397246503381
0.8806605365119325
0.8806813402912506
0.8805103674043759
0.8803394608889636
0.8803603148651156
0.8803811607489213
0.8804019985450903
0.8802312456361405
0.8802521044211635
0.8802729551182512
0.880293797732107
0.8803146322674302
0.8803354587289168
0.8803562771212591
0.8803770874491458
0.8803978897172616
0.8802274351403561
0.8802482583236428
0.8802690734468626
0.880289880514694
0.8803106795318125
0.8803314705028895
0.880352253432593
0.8803730283255875
0.8803937951865336
0.8804145540200886
0.8804353048309059
0.8804560476236356
0.880476782402924
0.8803067405368749
0.8803274961382386
0.8803482437258566
0.8803689833043693
0.8803897148784132
0.8802198538491101
0.8802406061921175
0.8802613505303639
0.88028208686848
0.8803028152110925
0.8803235355628252
0.8803442479282977
0.8803649523121265
0.8803856487189243
0.8804063371533005
0.8802368000192444
0.8802575091451552
0.8802782102983515
0.8802989034834364
0.8803195887050098
0.8801502313389642
0.880170937199449
0.8801916350961414
0.880212325033635
0.8802330070165196
0.8802536810493822
0.8802743471368053
0.8802950052833689
0.8803156554936487
0.8803362977722171
0.8803569321236434
0.8803775585524927
0.8803981770633271
0.8804149880061283
0.8804355914236252
0.8804561869364922
0.8804767745492776
0.8804973542665261
0.8803285472584229
0.8803491474985496
0.880369739842839
0.8803903242958293
0.8804109008620562
0.8802422720743025
0.8802628691114387
0.8802834582615227
0.8801149507082567
0.8801355602870685
0.8801553200344303
0.880175914004196
0.880196500095626
0.8802170783132401
0.880234302581249
0.8802548657044413
0.8802313842698648
0.8802519400917127
0.8802724880588332
0.8802930281757273
0.8803135604468931
0.880334084876825
0.8803546014700138
0.8803751102309472
0.8803956111641091
0.8804161042739805
0.8804365895650385
0.8804564185580644
0.8804768883485758
0.8804973503336381
0.8803295086732619
0.8803499909471949
0.8803704654153832
0.8802027438559595
0.8802232385714155
0.8802437254808477
0.880264204588715
0.8800966309727644
0.880117130281677
0.8801376217887594
0.8801581054984647
0.8801785814152426
0.8801990495435394
0.8800316795017932
0.8800521677756522
0.8800726482607737
0.8800931209615983
0.8801135858825632
0.8801340430281022
0.8801544924026458
0.8801749340106209
0.8801918174482495
0.8802122442103132
0.8802326632188138
0.8800656361479943
0.8800860752229045
0.8801065065439927
0.8799395984259301
0.8799600497724553
0.8799804554502236
0.8800008913002141
0.8798341297138392
0.8798545855437532
0.879875033623779
0.8798954739583199
0.879915906551776
0.879911833112444
0.8799322548741111
0.8797657271952931
0.8797861688741587
0.8798066028187531
0.8798270290334649
0.8798474475226794
0.8798678582907786
0.8798882613421415
0.8799086566811432
0.8799290443121557
0.879949424239548
0.8799697964676857
0.8799901610009306
0.8798239997167537
0.8798443840853176
0.8798647607587632
0.8798713158142909
0.8798916797169675
0.8798829659498071
0.8799033199735812
0.8799224217423963
0.8799427606523241
0.8799625640904669
0.8799828877685502
0.880001960146962
0.8800222687452763
0.8800425696929605
0.8800628629943364
0.8800831486537237
0.880103426675438
0.8801236970637919
0.8801439598230949
0.8801642149576531
0.8801844624717694
0.8802047023697435
0.8802249346558717
0.8802451593344474
0.8802653764097604
0.8802855858860976
0.8803057877677425
0.8803259820589753
0.8803461687640731
0.8803663478873098
0.8803865194329562
0.8804066834052796
0.8804268398085444
0.8804452622443094
0.8804284244840384
0.8804485654661273
0.8804686988934591
0.8803036006937792
0.880138564398186
0.8799735899718696
0.8799937973200758
0.8798289118418445
0.8798491387223537
0.8796843421052489
0.8797045884831318
0.8797248272795214
0.8797450584986753
0.8797652821448482
0.879785498222291
0.8798057067352523
0.8798259076879766
0.8798461010847061
0.8798662869296789
0.8798864652271309
0.8799066359812939
0.8799267991963974
0.8799467680306282
0.8799669162151919
0.8799870568733511
0.8800071900093225
0.8800273156273193
0.8800473590628938
0.8800674696715046
0.8800802206568243
0.8801003176305824
0.8801204071068685
0.8801404890898772
0.8801605635838003
0.8801806305928265
0.880200690121141
0.880220742172926
0.880240786752361
0.8802608238636216
0.8802808535108811
0.8803008756983093
0.8803208904300727
0.8803408977103351
0.8801770523915727
0.8801970789914254
0.88021709813952
0.8802371098400149
0.8800734057094886
0.8800934366864857
0.8801134602156385
0.8801334763011003
0.8799699131202229
0.879989948439227
0.8800099763143079
0.8800299967496136
0.8800500097492886
0.8800700153174748
0.8800900134583105
0.8801100041759314
0.8801299874744699
0.8801499633580554
0.880169931830814
0.8801898928968691
0.8802098465603408
0.8802297928253463
0.8802497316959996
0.8802696631764118
0.8802895872706907
0.8803095039829414
0.8803294133172657
0.8803493152777625
0.8803692098685275
0.8803890970936536
0.8804089769572306
0.8804288494633451
0.8804487146160808
0.8804685724195184
0.8803057337710221
0.8801429553439195
0.8801628586614747
0.8801827546210567
0.8802026432267448
0.8802225244826157
0.8802423983927427
0.8802622649611961
0.8802808130193751
0.8803006651587733
0.8803205099686018
0.8801580292543218
0.8801778930614349
0.8801977495387298
0.880217598690263
0.8802374405200877
0.8802572750322543
0.8802771022308102
0.8802940834101225
0.8801318471249382
0.8799696706283241
0.8799895362011633
0.8799951745256797
0.8800150280846988
0.8800348743325197
0.8800547132731801
0.8800745449107149
0.8800943692491561
0.8801141862925325
0.8801339960448701
0.8799721174360702
0.8799919460279356
0.8800117673285371
0.8800315813418959
0.8800513880720297
0.8800711875229535
0.8800909796986796
0.8801107646032169
0.8801305422405716
0.8801503126147471
0.8801700757297435
0.8800085173457989
0.8800275284455702
0.880047303210993
0.8798858562648894
0.8799056497615393
0.8799254359985167
0.8799452149798151
0.8799649867094247
0.8799847511913328
0.8798234932197015
0.8798432763832743
0.8798630522989396
0.8798828209706797
0.8799025824024741
0.8799223365982993
0.879942083562129
0.8799618232979338
0.8799815558096817
0.8800012811013375
0.8798403150722353
0.8798600589795008
0.8798797956664673
0.879899525137095
0.8799192473953409
0.8799389624451589
0.8799586702905006
0.8799783709353142
0.8799980643835451
0.8800177506391361
0.8800374297060268
0.8798767803030138
0.8798964779156614
0.8799161683393995
0.8799358515781626
0.8799555276358827
0.8799751965164889
0.8799948582239074
0.8800145127620617
0.8800341601348721
0.8800538003462562
0.880073433400129
0.8800930593004023
0.880112678050985
0.8801322896557836
0.8801518941187013
0.8801714914436387
0.8801910816344934
0.8802106646951605
0.8800505099162859
0.8800701114243964
0.8800897058020929
0.8801092930532655
0.8801288731818012
0.8801484461915845
0.8799884773718478
0.8798285666908788
0.879848183593733
0.8798677933696469
0.8798873960225039
0.8799069915561841
0.8799265799745654
0.8799461612815221
0.8797864614337397
0.8798060610596816
0.8798256535740032
0.8798452389805742
0.8798648172832617
0.8798843884859302
0.879903952592441
0.8799226939459679
0.879942244019555
0.8799617870084988
0.8799813229166493
0.8800008517478545
0.8800203735059587
0.8800398881948043
0.8800593958182302
0.8800788963800731
0.8800983898841664
0.8801178763343411
0.879958665430518
0.8799781701030753
0.8799976677215016
0.8800171582896227
0.8800366418112623
0.8800561182902409
0.8798970911636977
0.8797381214995308
0.8797576413475259
0.8797771541448263
0.8796182922535036
0.8796378231630082
0.8796573470216431
0.8796767555495222
0.879694839859239
0.879714342864857
0.8795556642315842
0.8795751853020563
0.8795946993328349
0.879614206327727
0.8796337062905375
0.8796531992250679
0.8796726851351174
0.8796921640244824
0.8797116358969563
0.8797311007563301
0.879750558606392
0.8797700094509273
0.8797894532937187
0.8798088901385461
0.8798283199891869
0.8798477428494155
0.8798671587230037
0.8798865676137206
0.8799059695253326
0.8799253644616034
0.879944752426294
0.8799641334231626
0.8799835074559648
0.8800028745284533
0.8800222346443785
0.8800415878074878
0.8800609340215259
0.880080273290235
0.8800996056173545
0.880118931006621
0.8801382494617687
0.8799803771300266
0.879999713504286
0.8798419226286353
0.8798612768913407
0.879880624215791
0.8798999646057165
0.8799192980648447
0.8799386245969004
0.8799579442056059
0.8799772568946809
0.879996562667842
0.8800158615288037
0.8800351534812775
0.8800544385289724
0.8800737166755944
0.8800929879248474
0.8801122522804323
0.8801315097460474
0.8801507603253883
0.8801700040221481
0.8801892408400173
0.8802084707826834
0.8802276938538317
0.8802469100571447
0.880089695034809
0.8801089290178385
0.8799517947687727
0.8799710465012309
0.8799902913617519
0.8800095293540142
0.8800287604816941
0.8800479847484651
0.880067202157998
0.8800864127139614
0.8801056164200205
0.8801248132798386
0.8799679562466396
0.8798111551140226
0.8798303941742196
0.8798496263804586
0.8798688517364015
0.8798880702457077
0.8799072819120338
0.8799264867390342
0.8799456847303602
0.8799648758896609
0.8799840602205824
0.8800032377267687
0.8800224084118609
0.8798659321656994
0.8798851204444255
0.8799043019018652
0.879923476541655
0.8799426443674294
0.8799618053828199
0.879805506660727
0.8798246852246302
0.8798438569779639
0.879687662435628
0.8797013848952596
0.8797166818988276
0.8797358592086396
0.8797550297143681
0.8797741934196334
0.8797933503280533
0.8798125004432433
0.8798316437688163
0.8798507803083822
0.8798699100655488
0.8798890330439213
0.8799081492471023
0.8799272586786915
0.8799463613422864
0.8799654572414822
0.879984546379871
0.8800036287610428
0.8800220142452472
0.8800410832448499
0.8800601454979464
0.8800792010081165
0.8800982497789374
0.8801172918139836
0.8801363271168271
0.8801553556910375
0.8801743775401821
0.8801933926678251
0.8802124010775287
0.8802314027728524
0.8800759672434911
0.880094986317071
0.8801139986760618
0.8801330043240186
0.8799776958708116
0.8799967188602487
0.8798414892397054
0.8798605295414267
0.8798795631281766
0.8798985900035066
0.8799176101709658
0.8799326581776329
0.8799516656387469
0.8799706664023764
0.8799896604720607
0.8800086478513365
0.8800276285437381
0.879872694102093
0.8798916920436346
0.8799106832981148
0.8799296678690636
0.8799486457600084
0.8799676169744746
0.8799865111677608
0.8800054690522047
0.8800244202707257
0.879869731499365
0.8798886999121067
0.8799076616587397
0.879924666637366
0.8799436154048634
0.8797890766596219
0.8798080425811918
0.879827001843379
0.8798442342460746
0.8798631805019107
0.8798821201087712
0.8799010530701555
0.8799199793895609
0.8799388990704817
0.87995781211641
0.8799767185308356
0.8799956183172456
0.8800145114791248
0.879860312335708
0.8797061672214236
0.8797205119109976
0.8795664452714336
0.8795853970407784
0.8794314080006803
0.8794503767722537
0.8794693389044251
0.8794875244969178
0.8795064734954313
0.879525415864944
0.8795443516089341
0.879557790260515
0.8795767137237561
0.8794229684495517
0.8794419088605182
0.8794608426524348
0.8794797698287709
0.8793261489082768
0.8791725816451074
0.8791915492404199
0.8792105102129687
0.8792294645662218
0.8792484123036447
0.8792657655731781
0.879284700366344
0.8792894474969272
0.8793082843564499
0.8793272018308428
0.8791739021094637
0.8791928364127389
0.8792117641163966
0.8792306852238863
0.8792495997386556
0.8792685076641495
0.879287409003811
0.87930630376108
0.8793251919393946
0.8793439516971076
0.8793628267490223
0.8793816952322747
0.8793992175539114
0.8792462519568416
0.8792651308695447
0.8792840032168113
0.8793028690020657
0.8793217282287297
0.8793405809002227
0.8793594270199621
0.8793782665913623
0.8792255171964359
0.8792443734803546
0.8792632232158154
0.8792820664062293
0.8793009030550045
0.8793197331655468
0.8793385567412599
0.8793573737855449
0.8793761843018006
0.8793949882934236
0.8794137857638079
0.8792613215152358
0.8792801529727649
0.8792989605719029
0.8793177616530723
0.8793365562196604
0.8791842373982124
0.8792030485798199
0.8792218532467324
0.8792406514023338
0.8792594430500051
0.8792782281931255
0.8792970068350717
0.8793157789792179
0.879334544628936
0.8793533037875958
0.8793720564585645
0.8793908026452072
0.8794095423508865
0.8794282755789627
0.8794470023327939
0.8794657226157356
0.8794844364311415
0.8795031437823623
0.879521844672747
0.8795405391056419
0.879559227084391
0.8795632210044662
0.8795818986194783
0.8796005697894888
0.8796192345178329
0.8796378928078435
0.8796553892912359
0.8796740349137718
0.8796926741078911
0.8797113068769177
0.8795597109253621
0.8795783601826114
0.8795970030146212
0.8796156394247117
0.8796342694162004
0.8796528929924028
0.8796711486486273
0.8796897594664158
0.879708363878829
0.8797269618891733
0.8795756240323199
0.8795942384760708
0.8796128465176054
0.8796314481602261
0.8796500434072331
0.8796686322619242
0.8796872147275949
0.8797057908075386
0.8797243605050463
0.8797429238234068
0.8797614807659067
0.87978003133583
0.8796289961373175
0.879647563079278
0.879666123648511
0.8795151857412276
0.8795337626522343
0.8795523331903728
0.8795708973589219
0.879589455161158
0.8796080066003554
0.8796265516797863
0.8796450904027203
0.8796636227724252
0.879682148792166
0.879531466683774
0.8795500089912438
0.8795685449486084
0.8794179596815396
0.8794365118965889
0.8794550577614021
0.8794733406057276
0.879491873823759
0.8795104007013123
0.8795289212416404
0.8795474354479944
0.879565943323623
0.8795844448717729
0.8796029400956881
0.8796214289986108
0.8796399115837811
0.8796583878544364
0.8796768578138122
0.8795266397711528
0.8795451259176832
0.8795636057527946
0.8795820792797184
0.8796005465016843
0.8796190074219195
0.879468953002366
0.8793189497697202
0.87933744926669
0.8793559424552208
0.8793744293385389
0.8793929099198686
0.8794113842024317
0.8792615441301532
0.8792800344974223
0.8792985185658098
0.8793169963385336
0.8791672743912599
0.8791857682158443
0.8792042557446585
0.879222736980917
0.879241211927832
0.8792596805886133
0.8792778027725581
0.8792962589285491
0.8791467441761381
0.879165216337958
0.8790157746897618
0.8790342628313849
0.8790527446898672
0.8790712202684112
0.879089689570217
0.879108152598483
0.8791266093564047
0.8791450598471762
0.8791635040739887
0.8791819420400319
0.8792003737484927
0.8792187992025564
0.8792372184054058
0.8792556313602217
0.8792740380701826
0.8792924385384651
0.879143380657716
0.8791617970338756
0.879180207168254
0.8791986110640234
0.8792170087243548
0.8792354001524163
0.8792537853513744
0.8792721643243931
0.8792905370746344
0.8793089036052583
0.8793272639194222
0.8793456180202818
0.8793639659109905
0.8792152236975415
0.8792332322847735
0.8790845624788409
0.8790947933220398
0.8790563391649536
0.8790747173398454
0.879093089303796
0.8791114550599536
0.8791298146114637
0.8791481679614701
0.8791665151131146
0.8791848560695364
0.8792031908338731
0.8792215194092597
0.8792398417988296
0.8792581580057135
0.8792764680330405
0.8791281670601896
0.8791464928330293
0.879164812426212
0.8791831258428631
0.8792014330861054
0.8792197341590602
0.8792131933445431
0.8792314862701925
0.8790833927067312
0.8791017013303912
0.8791200037884935
0.879138300084152
0.8789903219154793
0.8790086338774592
0.8790269396769077
0.8790452393169351
0.8790635328006496
0.8790818201311574
0.8791001013115625
0.8789523037155115
0.8789706005210728
0.8789888911764474
0.8790071756847356
0.8790254540490359
0.8790437262724444
0.8790619923580554
0.8790802523089607
0.8790985061282507
0.8791167538190131
0.8791349953843338
0.8791532308272967
0.8791714601509834
0.8791896833584735
0.8792079004528448
0.8792261114371727
0.8792443163145306
0.8792614421625917
0.879279635015062
0.87929782176971
0.8793160024296012
0.8793341769977985
0.8793523454773634
0.8793705078713547
0.8793886641828297
0.8794068144148433
0.8794249585704484
0.879443096652696
0.8794612286646349
0.8793140877530297
0.8793322352793339
0.8793503767352163
0.8793685121237221
0.8793866414478947
0.8794047647107753
0.8794219459301117
0.8794400572359389
0.8794581624895335
0.8793112433177177
0.8793293640387269
0.8791825154475381
0.8792006516112636
0.8790538735392083
0.8790720251209911
0.8790901706441685
0.8791074758050822
0.8791256093593356
0.8791193665554391
0.8789727489159201
0.8789908958645751
0.8788443485328205
0.8788625108351154
0.8788806670833095
0.8788988172804294
0.8789169614294996
0.8789350995335427
0.8787887079446797
0.8788068613655048
0.8788250087412348
0.8788431500748887
0.8788612853694834
0.8788794146280339
0.8788975378535534
0.8789156550490527
0.8789337662175408
0.8789518713620248
0.8789699704855097
0.8789880635909983
0.8790061506814919
0.8790242317599892
0.8790423068294874
0.8790603758929814
0.8790784389534642
0.879096496013927
0.8791145470773587
0.8791325921467465
0.8791506312250754
0.8791686643153285
0.8791866914204869
0.8792047125435297
0.8792193600696505
0.8792373697959618
0.8792553735488977
0.8792733713314298
0.8792913631465273
0.8793093489971577
0.8793273288862865
0.879345302816877
0.8793632707918907
0.8793812328142873
0.8793991888870242
0.8794171390130572
0.8794350831953397
0.8794530214368237
0.8794709537404587
0.8794888801091927
0.8795068005459714
0.8795247150537389
0.8793792428878352
0.8793971725648836
0.8794150963128061
0.8794330141345431
0.8794509260330332
0.8794688320112132
0.8794867320720177
0.8795046262183794
0.8795225144532294
0.8795403967794964
0.8795582732001074
0.8795761437179874
0.8795940083360597
0.8796118670572454
0.8796297198844636
0.8796475668206318
0.8796654078686653
0.8796832430314777
0.8797010723119804
0.8797188957130831
0.8797367132376935
0.8797545248887174
0.8797723306690588
0.8797901305816195
0.8796451898681793
0.8796630048591416
0.8796808139821884
0.8796986172402187
0.879716414636129
0.8797342061728145
0.8797519918531679
0.8797697716800803
0.8797875456564409
0.8798052150846928
0.8798229773848433
0.8798407338430927
0.8798584844623227
0.8798762292454129
0.8797316079059577
0.8797493677074522
0.8797671216726662
0.8797848698044761
0.8798026121057566
0.8798203485793802
0.879837767241354
0.8798554921194952
0.8798732111785695
0.8798909244214419
0.8799086318509756
0.879926333470032
0.8799440292814706
0.8797997051828514
0.8798174159560257
0.8798351209214371
0.8798528200819418
0.8798705134403941
0.8798882009996467
0.8799058827625502
0.8799235587319535
0.8799412289107034
0.8799588933016449
0.8798148030947837
0.8798324824001054
0.8796884600589039
0.8797061542552935
0.8797238426607501
0.8797415252781158
0.8797592021102312
0.8797768731599351
0.8797945384300643
0.8798121979234538
0.8798298516429366
0.879847499591344
0.8798651417715055
0.8798827781862488
0.8799004088383994
0.8799180337307811
0.8799356528662162
0.8799532662475248
0.8799708738775253
0.8799884757590339
0.8800037706054906
0.880021361373995
0.8798777781856487
0.8798943560358632
0.8797508404012137
0.8797684609425703
0.8797860757377859
0.8798036847896709
0.8798212881010335
0.8798388856746806
0.879856477513417
0.8798740636200456
0.8798916439973676
0.8799092186481824
0.8799267875752874
0.8797835236893259
0.8796403064463356
0.8796579105631249
0.8796755089503401
0.8795323791896908
0.8795499922726272
0.8795675996258685
0.87958520125221
0.8796027971544453
0.8796203873353664
0.8796379717977632
0.8796555505444237
0.8796731235781343
0.8796906909016797
0.8797082525178425
0.8795653731524831
0.8794225401915944
0.8794401367916607
0.8794577276785451
0.8794753128550297
0.8794928923238945
0.8793501870030567
0.8793677810674624
0.8793853694241424
0.8794029520758737
0.8794205290254318
0.8794381002755897
0.8794556658291194
0.8794732256887905
0.8794907798573711
0.8795083283376275
0.879525871132324
0.8795434082442236
0.8795609396760868
0.8794185237208284
0.8794360696939998
0.8794536099870243
0.87947114460266
0.8794886735436628
0.8795061968127869
0.8795237144127849
0.8795412263464072
0.8795587326164029
0.879576233225519
0.879593728176501
0.8796112174720924
0.8796287011150348
0.8796461791080683
0.8796636514539313
0.8796811181553601
0.8796985792150895
0.879714985063755
0.8797306752502154
0.8797481198546948
0.8796061333924846
0.8796235924640688
0.8796410459018771
0.8796584937086359
0.8795166133064248
0.8795340755523035
0.8795515321670161
0.8795689831532861
0.8795864285138352
0.8796038682513834
0.8796213023686487
0.8796387308683475
0.8796561537531947
0.8796735710259032
0.879690982689184
0.8797083887457467
0.8795667743882538
0.8795841948333869
0.8796016096716821
0.8796190189058459
0.8794775100546706
0.8794949336496433
0.8793534902701564
0.8793709282038643
0.8793883605305196
0.8792470024915339
0.8792644491320849
0.879281890165488
0.879299325594446
0.8793167554216597
0.8793341796498284
0.8791929665167547
0.8792104050256634
0.879227837935436
0.879245265248769
0.8792626869683567
0.879280103096892
0.8792975136370658
0.8793149185915673
0.8793323179630843
0.8793497117543025
0.8793670999679061
0.8793844826065774
0.8794018596729972
0.8794192311698446
0.8794365970997965
0.8794539574655286
0.8794713122697148
0.8794886615150271
0.8793478306645043
0.8793651941242122
0.8793825520249446
0.8793999043693709
0.8794172511601582
0.8794345923999726
0.879451928091478
0.8794692582373366
0.8794865828402092
0.8795039019027547
0.8795212154276304
0.8795385234174917
0.8795558258749925
0.8795731228027849
0.8795904142035194
0.8796077000798447
0.8796249804344078
0.8796422552698543
0.8796595245888276
0.8796767883939699
0.8795363770949445
0.8793960106128036
0.8794133082016637
0.8794306002711912
0.8792903178337577
0.8793076240031622
0.8793249246531377
0.8793422197863244
0.8793595094053605
0.8793767935128828
0.8793940721115261
0.8794113452039238
0.8794286127927077
0.8792885317776085
0.8793058134256769
0.8793230895700359
0.8793403602133141
0.8792003824418697
0.8792176671175912
0.8790777534213599
0.8790950521081663
0.8791123452910953
0.8791296329727732
0.8791469151558245
0.8791641918428724
0.8791814630365381
0.8791987287394412
0.8792159889541997
0.8792332436834299
0.8792504929297464
0.8791108185067235
0.8789711884529581
0.87898847109732
0.8790057482533858
0.8790230199237694
0.8790402861110831
0.878900778051075
0.8789180581561129
0.8789353327780142
0.8789526019193882
0.8789668838223352
0.8789841424833211
0.8790013956714481
0.8788620485890651
0.87887931566014
0.8788965772582921
0.8789138333861231
0.878931084046233
0.8789483292412201
0.878965568973681
0.8788263820268919
0.8788436356079516
0.8788608837264242
0.8788780630737294
0.878895300284827
0.8789125320411111
0.8787734856035155
0.8787907311768146
0.878651747983524
0.878669007352913
0.8786862612647939
0.8787035097217549
0.8787207527263824
0.8787379902812612
0.878599147179621
0.8786163984991818
0.8786336443689498
0.8786508847915068
0.8786681197694333
0.878685349305308
0.8787025734017081
0.878719792061209
0.8787370052863848
0.8787542130798075
0.8787714154440479
0.878788612381675
0.8788058038952562
0.8788229899873572
0.8788401706605422
0.8788573143915227
0.8788744842395303
0.8788916486763031
0.8789088077043988
0.8789259613263736
0.8789431095447817
0.8789602523621762
0.8789773897811083
0.8789945218041276
0.8790116484337823
0.8790287696726187
0.8790458855231815
0.8790629959880142
0.8790801010696584
0.879097200770654
0.8791142950935396
0.8791313840408519
0.8789931775663917
0.8790102801791603
0.8790273774162845
0.8790444692802982
0.8790615557737341
0.879078636899123
0.8790957126589943
0.8791127830558758
0.8791298480922934
0.8791469077707719
0.8791639620938341
0.8790259890928777
0.8790430570374732
0.8790601196265793
0.8790771768627162
0.8790915624999712
0.8791086094558281
0.8791256510661362
0.8791426873334091
0.8791597182601593
0.8790219405265344
0.87903898503601
0.8790560242048905
0.8790730580356854
0.8790900865309029
0.8791071096930497
0.8789694696257735
0.8789865063399837
0.8788489282360018
0.8788659784819742
0.8788830233922414
0.8789000629693077
0.8789170972156757
0.8789341261338465
0.8789511497263197
0.8789681679955933
0.8789851809441636
0.8790021885745255
0.8790191908891724
0.8790361878905959
0.8790531795812864
0.8790701659637322
0.878932875605156
0.878795628123019
0.8788126467603143
0.8786754608960059
0.878692492976403
0.8787095197409197
0.8787265411920445
0.8785894543681456
0.8786064892372193
0.8786235187928592
0.8786405430375507
0.8786575619737781
0.8786745756040237
0.8786915839307687
0.8787085869564925
0.8787255846836728
0.8786994083969173
0.8787164022585376
0.8787333908269447
0.878750374104611
0.8787673520940077
0.8787843247976045
0.8788012922178694
0.878818254357269
0.8788352112182684
0.8788521628033309
0.8788691091149184
0.8788860501554915
0.878902985927509
0.8787663405627815
0.8787832896781922
0.878646705393194
0.8786636678321383
0.8786806249999705
0.8786975768991471
0.8787145235321233
0.878578055986925
0.8785950159161195
0.878611970579073
0.878628919978238
0.8786458641160654
0.8786628029950045
0.8786797366175033
0.8786966649860082
0.878713588102964
0.878730505970814
0.8787474185920001
0.8787643259689626
0.8787812281041402
0.8787981249999702
0.8788150166588886
0.8788319030833294
0.8788155852052375
0.8788324663103791
0.8788493421867443
0.8788662128367618
0.8788830782628593
0.8787470282507442
0.8787639069029264
0.878780780331137
0.8786448092990573
0.8786616959312821
0.8786785773394907
0.8786954535261069
0.878712324493553
0.8787291902442497
0.8787460507806163
0.8787629061050706
0.8787797562200288
0.8787966011279058
0.8788134408311148
0.8788302753320677
0.8788471046331747
0.8787113963094203
0.8787282387679182
0.8787450760265214
0.8787619080876379
0.8787787349536738
0.8787955566270337
0.8788088093952184
0.8788256212401366
0.8788424278994148
0.8788592293754519
0.8788760256706453
0.878892816787391
0.878757352419822
0.8787741566496848
0.8787909557010486
0.878655569634849
0.8786723817775424
0.8786891887416918
0.8787059905296897
0.8787227871439268
0.8787330360991079
0.8787498233799915
0.8787666054939681
0.8787833824434228
0.8788001542307391
0.8788169208582994
0.8788336823284841
0.8788504386436727
0.8788671898062429
0.8788835822443972
0.8787484940823553
0.8787652531888434
0.8787820071450221
0.8786469968504845
0.8786637638248546
0.8786805256488717
0.8786972823249083
0.878714033855336
0.8785791376266201
0.878595902148857
0.8784610654542362
0.8784778429491795
0.8784946152960729
0.8785113824972852
0.8783766414876998
0.8783934216377554
0.878410196642104
0.8784269665031124
0.8784437312231457
0.8784604908045673
0.8784772452497398
0.8784939945610237
0.8785107387407785
0.8785274777913619
0.8785439054364168
0.8785606342826217
0.8785773580067057
0.8785940766110212
0.8786107900979188
0.8786274984697477
0.8786442017288557
0.8786608998775892
0.8785265069592844
0.8785432179996637
0.8785599239296331
0.8785766247515365
0.8785933204677163
0.8786100110805136
0.8786266965922678
0.878643377005317
0.8786600523219982
0.8786767225446463
0.8786933876755956
0.8785592155290578
0.8784250843511144
0.8784417802625247
0.878458471077503
0.8784751567983823
0.8784918374274946
0.8785085129671699
0.8783745122787979
0.8783912006252553
0.8784078838822506
0.8784245620521114
0.8784412351371644
0.8784579031397346
0.8784724935232853
0.8784891516836505
0.8785058047684031
0.8785224527798626
0.8785390957203469
0.8785557335921726
0.8785723663976549
0.8785889941391075
0.8786056168188427
0.8786222344391716
0.8786388470024037
0.8786554545108469
0.8785217983723451
0.8785384186311478
0.8785550338351272
0.878571643986589
0.8785882490878377
0.8786048491411759
0.8786214441489052
0.8786380341133256
0.8785045430719836
0.8785211457541844
0.8785377433930431
0.8785543359908573
0.8785709235499234
0.8785875060725361
0.878604083560989
0.878620656017574
0.878637223444582
0.8786537858443021
0.8786703432190223
0.8786868955710291
0.8787026998028199
0.8785694620924632
0.8785860222103994
0.8786025773078361
0.8786191273870558
0.8786253981663577
0.8784922731060294
0.8783591883805173
0.8783757652983633
0.8783923371951832
0.8784089040732578
0.8782759125662065
0.8782924920526481
0.878309066520326
0.8783256359715184
0.8783422004085025
0.8783587598335543
0.8783753142489477
0.8782424686176336
0.8782590356116426
0.8781262477320522
0.8779934999999688
0.878010097113028
0.8780266892095803
0.8780358420217276
0.8780524252152581
0.8780690033987603
0.8780855765745043
0.8781021447447588
0.8781187079117911
0.8781352660778673
0.8780027173584593
0.8780192880319638
0.8780358537045106
0.8780524143783633
0.8779199581384511
0.8779365312971029
0.8779530994570641
0.8778207181091363
0.8778372987335733
0.8778538743593295
0.877870444988665
0.8778870106238383
0.8779035712671074
0.8779201269207279
0.8779366775869545
0.8779532232680408
0.8779697639662386
0.877967495106864
0.8779840286767712
0.8780005572696855
0.8778684277652056
0.8778508279415875
0.8777187607190899
0.8777353192689216
0.8777518728379893
0.87776842142854
0.8777849650428192
0.8778015036830713
0.8778180373515392
0.8778345660504644
0.8778490462058287
0.8778655652794155
0.877882079390084
0.8778985885400705
0.8779150927316097
0.8779315919669353
0.8779480862482794
0.8779645755778729
0.8779810599579452
0.8778493100990079
0.8778658068266749
0.8777341137863469
0.8777506228438261
0.8777671269495784
0.8777836261058312
0.8778001203148108
0.8778166095787421
0.8778330938998483
0.8778495732803518
0.8778655682498933
0.8778820378276835
0.877898502471508
0.8779149621835836
0.8779314169661256
0.8779478668213485
0.877964311751465
0.8779807517586868
0.877997186845224
0.8778658091425687
0.8778822565080471
0.8778986989528477
0.8779151364791783
0.8779315690892457
0.877800299416834
0.8778167442816245
0.8778331842301623
0.8778496192646519
0.8778660493872962
0.8778801886298798
0.8778935020166994
0.8779056613143817
0.8777745523446514
0.8777909814095544
0.8778052407434734
0.877821660322404
0.8778380749999679
0.8778544847783591
0.8778708896597709
0.8778872896463948
0.8779036847404214
0.8779200749440395
0.877936460259437
0.8779528406888004
0.8779692162343148
0.8779855868981642
0.8780019526825311
0.8780183135895967
0.8780346696215411
0.8780510207805428
0.8780673670687792
0.8780837084884264
0.8781000450416592
0.878116376730651
0.8781327035575741
0.8781490255245993
0.8781653426338962
0.8781547838862941
0.8781710952841093
0.878187401829508
0.8782037035246553
0.8782200003717149
0.878236292372849
0.8782525795302188
0.8782688618459842
0.8782851393223037
0.8783014119613346
0.8783176797652327
0.878333942736153
0.8782034906430687
0.8780730772942948
0.87808936933924
0.8781056565468797
0.8779753157933473
0.877991615093467
0.8780079095562815
0.8780241991839437
0.8778939478563687
0.8779102495549956
0.8779265464184756
0.8779428384489592
0.877959125648596
0.8779754080195346
0.8779916855639217
0.8780079582839033
0.8780242261816239
0.8780404892592266
0.8780567475188534
0.8780730009626451
0.8780892495927409
0.877959239339618
0.8779754999999673
0.8779873301509443
0.8780035818410211
0.8780198287214825
0.8780360707944636
0.8779206808431625
0.8779369327761839
0.877953179902363
0.8779568242643471
0.8778270257983115
0.8778432819659688
0.8778595333283741
0.8777298067828845
0.8777460701093054
0.8777623286304889
0.8777785823485641
0.8777948312656592
0.8778110753839011
0.8778273147054154
0.8778435492323262
0.8778597789667569
0.8777302246900499
0.8777464663567622
0.8776169670256385
0.8776332206077265
0.8776348676253359
0.8776511137737468
0.8776673551311969
0.8776835916998049
0.8776998234816888
0.877716050478965
0.8777322726937484
0.8777484901281534
0.8777647027842923
0.8777788632346114
0.8776495879970215
0.8776658080547455
0.877682023336245
0.8776982338436297
0.8777144395790074
0.877730640544485
0.8777468367421682
0.8776176993526226
0.8776339073992021
0.8776501106780079
0.8776663091911434
0.877673915968207
0.8776901062187261
0.8777062917095069
0.8777224724426477
0.8777386484202462
0.8777548196443983
0.8777705453944138
0.8777867071826931
0.8778028642237883
0.8778190165197907
0.8778351640727903
0.8778513068848759
0.8778674449581351
0.877883592970322
0.8778997215700329
0.8779158454371734
0.8779319645738263
0.877948078982073
0.8779641886639938
0.8779749710410225
0.8779900604749704
0.8780061569187589
0.8780222486442582
0.8780383356535424
0.8780544179486847
0.878070305083471
0.8780863779844401
0.8781024461774711
0.878114848806527
0.8781309081258818
0.8781469627433425
0.8781630126609737
0.8781790578808389
0.8781950984050003
0.878211134235519
0.8782271653744547
0.8780987132513928
0.8779702986984165
0.877986358020145
0.8780024126461655
0.878018462578537
0.8780345078193177
0.8780470995907894
0.8780631359584704
0.8780791676405802
0.878095194639172
0.8781112169562979
0.8781272345940087
0.8781431015476377
0.8781591098539812
0.8781751134870487
0.8781911124488866
0.8782071067415396
0.8780789761452831
0.8780949821297988
0.8781109834451241
0.8781269800933017
0.8781429720763736
0.8781589593963799
0.8781749420553601
0.8781909200553519
0.8782068933983925
0.8782228620865175
0.8782388261217613
0.8782547855061572
0.8782707402417375
0.8782866903305329
0.8783026357745732
0.8783160725723932
0.8783320090974918
0.8783479409838114
0.8783638682333772
0.878379790848213
0.8783957088303416
0.8782679421817844
0.8782838718004317
0.8782997967863556
0.8783157171415771
0.8783289725977276
0.8782013085028733
0.8782172362301653
0.8782331593286498
0.8782490778003439
0.8782649916472642
0.8782809008714259
0.8782968054748427
0.8783127054595277
0.8783286008274923
0.8783100453621377
0.8783259365021432
0.8783418230300053
0.8783577049477317
0.8783735822573286
0.8783894549608016
0.8784053230601546
0.878420142473864
0.8784360015223671
0.8784518559727118
0.8784677058268975
0.8784835510869226
0.8784993917547841
0.878513749999966
0.878386484499459
0.8784023323435349
0.8784181755973592
0.8784340142629258
0.8784498483422275
0.878465677837256
0.8784815027500021
0.8784973230824551
0.878512806033825
0.8785286172598039
0.8784015337045804
0.8784173564506457
0.8784331746203563
0.8784489882156975
0.8784647972386531
0.8784806016912061
0.878496401575338
0.8785121968930294
0.8785279876462597
0.8785437738370071
0.8784168716596509
0.8784326693384984
0.8783058198555614
0.8783216290066074
0.8783374335931519
0.8783532336171713
0.8783690290806412
0.8783848199855357
0.8783991491126479
0.8784149311165267
0.8784307085676853
0.87830402401208
0.8783198129055173
0.8783355972462172
0.8782089811877991
0.8782247769529782
0.8782405681654074
0.878256354827055
0.8782721369398879
0.8782879145058717
0.8783036875269713
0.8783189807747352
0.8783347447803832
0.8783505042470142
0.8782240683028302
0.8780976687535638
0.8781134555331358
0.8781292377697497
0.8781450154653663
0.8781607886219448
0.8781765572414441
0.8781923213258211
0.8782080808770324
0.8782238358970328
0.8782395863877763
0.8782553323512158
0.878271073789303
0.8782868107039884
0.8783025430972216
0.8783182709709507
0.8781921301881027
0.8782078693997357
0.8782236040918534
0.878097531223049
0.8779714945456809
0.8779872563863029
0.8780030137035096
0.8780183217359768
0.8780340700759947
0.8780498138984163
0.8780655532051855
0.8780812879982447
0.8780970182795352
0.8781127440509974
0.8781284653145704
0.8781441820721922
0.8781598943257999
0.8780340834526873
0.8779083086233717
0.8779240479088739
0.8779397826864896
0.8778140753865632
0.8778298214029717
0.8777041658316286
0.8777199230713836
0.8775943191900053
0.8776100876376817
0.8776258515736419
0.8776416109998222
0.8776573659181575
0.877531860789326
0.8775476268944462
0.8775634027876708
0.8775791598770378
0.8774537376732537
0.877469505930231
0.8774852696813482
0.8775010289285367
0.8775167836737261
0.8775325339188454
0.8774072258317516
0.8774229872215528
0.8774387441113142
0.8773135030687633
0.8773292710860219
0.8772040814069286
0.8772198605364182
0.8772356351640165
0.8772514052916496
0.8772671709212428
0.8771420793525959
0.8771578560735322
0.8771736282964725
0.8771893960233402
0.8772051592560574
0.8772209179965452
0.8772366722467239
0.8772515245726146
0.8772672699757519
0.877283010894297
0.8772987473301658
0.8773144792852725
0.8773302067615307
0.877345929760853
0.8773616482851506
0.8773773623363337
0.8773930719163114
0.8774087770269919
0.877424477670282
0.8774401738480877
0.8774558655623138
0.8774715528148639
0.8774872356076407
0.8775029139425458
0.8775164988631168
0.87753216858479
0.8775478338542054
0.8775634946732602
0.8775791510438505
0.8775948029678716
0.8776104504472173
0.8776260934837807
0.8776337973739888
0.8776494326567913
0.8776650635021642
0.8776806899119964
0.8776963118881758
0.8775718159574114
0.8775874489433769
0.8776030774957105
0.8776187016162981
0.8776343213070245
0.8776499365697732
0.8776655474064271
0.8776811538188678
0.8776967558089755
0.8777123533786301
0.8775880315155453
0.8776036400651112
0.8776192441942438
0.8776348439048208
0.8776504391987188
0.8776660300778131
0.8776804702094182
0.8776960524267368
0.8777115736417301
0.8777271470504666
0.8777427160537127
0.8777582806533374
0.8777738408512088
0.8777893966491939
0.8776653099377648
0.8776808766784097
0.8776964390191843
0.8777119969619539
0.8777275505085826
0.8777430996609334
0.8777586444208683
0.8777741847902482
0.877789720770933
0.8778052523647815
0.8778207795736515
0.8778363023993997
0.8778150299886744
0.8778302247071746
0.8778457396303254
0.8778612501762938
0.8778767563469317
0.8778922581440906
0.877906500634482
0.8779219938671572
0.8779374827318503
0.8779529672304082
0.8779684473646767
0.8779839231365008
0.8779993945477241
0.8780148616001895
0.8780303242957388
0.8780457826362126
0.8780612366234505
0.8780766862592911
0.8780921315455722
0.8781075724841302
0.8781230090768005
0.8781384413254179
0.8781538692318155
0.8781692927978259
0.8781847120252805
0.8782001269160096
0.8782155374718424
0.8782309436946076
0.8782463455861321
0.8781229096977855
0.8781262510539268
0.8781416611633754
0.8781570669429254
0.8781724683944013
0.8780491295645707
0.878064541848019
0.8780799498033899
0.8780950726519364
0.8781104719960335
0.8781258670175078
0.8781412577181789
0.8781566440998657
0.8781720261643859
0.8781874039135562
0.8780642359747185
0.8780796245266782
0.8780950087632841
0.8779719055796639
0.8779873006027112
0.8780026913104053
0.8780180777045602
0.8780334597869892
0.8780488375595042
0.8780642110239167
0.8780795801820366
0.8780949450356731
0.8779719969896025
0.8779873726025117
0.878002743910938
0.8780181109166887
0.8780334736215702
0.8780488320273878
0.8779259936345468
0.8779354878304296
0.8779508534964673
0.8779662148650176
0.8779815719378832
0.8779969247168657
0.8778741966032626
0.8778895600977974
0.8779049192984545
0.8779202742070337
0.8779356248253339
0.877950971155153
0.8779663131982877
0.877981650956534
0.8779969844316866
0.8780123136255396
0.8780276385398854
0.8780416891137109
0.8779191602706864
0.8779344917677884
0.8779498189871288
0.8779596739433309
0.8779749933751378
0.8779903085343381
0.877867889361369
0.8778832151818957
0.8778985367298213
0.8779138540069321
0.8779291670150137
0.8779444757558503
0.8779597802312257
0.877975080442922
0.877990376392721
0.8778681106391502
0.8778465054998242
0.8777242938187022
0.8777396161608766
0.8777549342379593
0.8777702480517308
0.8777855576039707
0.8778008628964575
0.8778161639309691
0.8778314607092819
0.8778467532331715
0.8778620415044127
0.8778773255247792
0.8778926052960434
0.8779078808199773
0.8779231520983514
0.8779384191329354
0.8779536819254982
0.8779689404778074
0.8779841947916299
0.8779994448687315
0.8780146907108769
0.8778927950159289
0.8779080514297245
0.8779233036085684
0.8779385515542235
0.8779537952684522
0.8778319925776547
0.8778472468441857
0.8778624968792974
0.8777407575231916
0.8777560180948051
0.8776343272563059
0.8776495983503929
0.8776648652113284
0.8776801278408722
0.8776894419425987
0.8777035885979128
0.8777188395206724
0.8777340862187998
0.8777493286940499
0.877763916158922
0.8777791502837788
0.8777943801909931
0.8778096058823162
0.8778248273594982
0.8778400446242887
0.8778552576784358
0.877870466523687
0.8778856711617888
0.8777642653159637
0.8777794804341446
0.8777946913451864
0.877809898050834
0.8776885697995485
0.8777037869679012
0.8775825069089033
0.8775977345260753
0.8774765026246351
0.8774917406767587
0.877506974520057
0.8775222041562735
0.8774010496340926
0.8774162896879808
0.8774315255348147
0.8774467571763362
0.8774619846142863
0.8774747657974243
0.8774899851703313
0.8775052003447905
0.8775204113225391
0.8775356181053132
0.8775508206948478
0.8775660190928771
0.8775812133011345
0.8775964033213521
0.8776115891552612
0.8776267708045923
0.8776419482710746
0.8776571215564367
0.8775362487948947
0.8775514324565864
0.8775666119371789
0.877581787238399
0.8775969583619725
0.8776118225295527
0.8776269853446718
0.8776409882360663
0.8776561428669322
0.8776712933287111
0.8776864396231233
0.877701581751888
0.8775809023098762
0.8775960547841255
0.8776112030927463
0.8774905858300892
0.8775057444688373
0.8775208989419798
0.8775360492512335
0.877551112980732
0.8774305868012262
0.8774457432710421
0.8774608955787077
0.8774760437259373
0.8774911877144445
0.8775063275459413
0.8775214632221391
0.8775365947447485
0.8775517221154792
0.8775668453360393
0.8775819644081371
0.8775970793334787
0.8776121901137703
0.8774918703728718
0.8775069914324506
0.877522108347002
0.8775372211182303
0.8775523297478386
0.8775674342375293
0.8775825345890036
0.8775976308039619
0.8774774448780781
0.8774925513487233
0.877507653682876
0.8775227518822348
0.8775358339036033
0.8775509241138258
0.8774308432539307
0.877445943699511
0.8774610400136423
0.8774761321980201
0.8774912202543388
0.8775063041842917
0.8775213839895714
0.8775364596718694
0.8775512988654627
0.8775663663386257
0.877579899221061
0.8775949586691795
0.8776100140026946
0.8776249969266117
0.8776400440453052
0.8776550870544482
0.8776701259557241
0.8776851607508155
0.8777001914414038
0.8777152180291693
0.877730240515792
0.8777452589029504
0.8777602731923224
0.877775283385585
0.877790289484414
0.8778052914904845
0.8778202894054707
0.877835283231046
0.8777156219328957
0.8777306259369937
0.8777456258516929
0.877760621678665
0.8777756134195807
0.8777906010761098
0.8778055846499213
0.8778205641426831
0.8778355395560623
0.8778505108917252
0.877865478151337
0.8778804413365621
0.8778954004490639
0.877910355490505
0.8779253064625471
0.8779336556250471
0.8778142413628565
0.8778291993063676
0.8778441531819038
0.8778591029911245
0.877874048735688
0.8778889904172517
0.8779039280374722
0.8779188615980051
0.8777995791439837
0.8777996742969325
0.8778146159331323
0.8778295535107592
0.8778444870314666
0.8778594164969069
0.8778743419087319
0.8778892632685923
0.8779041805781378
0.8777850457999348
0.8776659433513866
0.8776808848866801
0.877695822368383
0.8777106879831437
0.8775916602250771
0.8776066037287754
0.8776215431805475
0.8776364785820412
0.8776514099349035
0.8775324708632224
0.8775474122628344
0.8775623496138353
0.8775772829178702
0.8775922121765837
0.8776071373916193
0.8776220585646198
0.8776369756972268
0.8775181673886174
0.8775330945451701
0.8775480176613503
0.8775629367387979
0.8775778517791526
0.8774591318316717
0.8774740568780897
0.8774832570326909
0.8774981747802185
0.8775130884937421
0.8775279981748974
0.8775429038253199
0.8775578054466436
0.8775727030405022
0.877587596608528
0.8776024861523528
0.877483939281334
0.8774988388033111
0.8775137343011095
0.877528625776359
0.8775435132306892
0.8775583966657282
0.8775732760831036
0.8775881514844419
0.8776030228713688
0.8776178902455092
0.877632753608487
0.8776456032505684
0.8776604588671226
0.8776753104773077
0.8776901580827442
0.8777050016850517
0.877719841285849
0.8777346768867538
0.8777495084893833
0.8777643360953534
0.8777791597062795
0.877793979323776
0.8778087949494563
0.877823606584933
0.8778384142318181
0.8778532178917222
0.8778680175662555
0.8778828132570272
0.8777646753464826
0.8777794809606717
0.8777942825911088
0.8778090802394016
0.8778238739071569
0.8778386635959806
0.8778534493074777
0.8778682310432524
0.8778830088049081
0.8778977825940472
0.8779125524122713
0.8779021234210845
0.8779168886873183
0.8779316499865275
0.8779464073203104
0.8779611606902646
0.8779759100979871
0.8779906555450738
0.8780053970331199
0.8780193157717732
0.8780340494564098
0.8780487791867566
0.8780635049644049
0.8780782267909457
0.8779604429912421
0.8779751746914847
0.8779899024406208
0.8780019579645628
0.8778842475532523
0.8778989815683256
0.8777813165124928
0.8777960603725152
0.8778108002813492
0.8778255362405826
0.8778402682518028
0.8778549963165964
0.8778697204365485
0.8778844406132442
0.8777669035345707
0.8777816335340974
0.8777963595903772
0.877811081704993
0.8778257998795274
0.8778405141155616
0.877723077257486
0.8777378012974462
0.8777525213989177
0.8777672375634805
0.8777819497927138
0.8777966580881961
0.8778113624515047
0.8778260628842164
0.8778407593879068
0.877855451964151
0.8778701406145232
0.8778848253405966
0.8778995061439436
0.877914183026136
0.8779288559887443
0.8778116425233252
0.8778263252569357
0.8778410040709698
0.8778556789669966
0.8778703499465846
0.8778786794529294
0.8778933434498006
0.8779080035347079
0.8779226597092165
0.8779373119748907
0.877951960333294
0.8778349156778703
0.8778495737802859
0.8778642279754372
0.877878878264886
0.8778935246501938
0.877908167132921
0.8779228057146269
0.8779374403968706
0.8779520711812098
0.8779666980692016
0.8779813210624023
0.8779959401623674
0.8780105553706513
0.878025166688808
0.8780397741183903
0.8780543776609504
0.8780689773180396
0.8780835730912081
0.878098164982006
0.8781127529919818
0.8781273371226835
0.8780105959185991
0.878024737804028
0.8780393278176106
0.8780539139534489
0.878068456351276
0.8780830347415575
0.8780976092587277
0.8781121799043302
0.8781267466799073
0.8781413095870007
0.8781558686271511
0.8781704238018986
0.8781849751127823
0.8781976114797215
0.8780810778263936
0.878095635199642
0.8779791459935927
0.8779937130255606
0.8780062204906767
0.8780207800689168
0.8780353357862241
0.8780498876441338
0.8779334971500135
0.8779480586480718
0.8779626162867349
0.877977170067537
0.8779917199920112
0.8780062660616904
0.8780201725165167
0.8780347109653954
0.8780492455640494
0.8780637763140078
0.8780783032167991
0.8780928262739511
0.8781073454869905
0.8781218608574435
0.8780056764355253
0.8780202014154914
0.8780347225528704
0.8780488563020368
0.8780633698095346
0.8780760812507867
0.8780905873214833
0.8781050895571315
0.877989030200859
0.8780035420245407
0.8780180500131738
0.8780325541682784
0.8780470544913738
0.8780615509839782
0.8780760436476095
0.8780905324837843
0.8781050174940188
0.8781194986798282
0.8781339760427268
0.8781484495842283
0.8781629193058457
0.8780470513919644
0.8780615306727834
0.8779457067009231
0.8779601955288443
0.877844415468772
0.8778589138317112
0.8778734083717465
0.8778878990903899
0.8779023859891522
0.87778668983918
0.8778011862563839
0.877815678853715
0.8778301676326831
0.8778446525947967
0.8778591337415642
0.8778736110744926
0.8778880845950884
0.8779025543048573
0.8779170202053043
0.8779259282047508
0.8779403872219629
0.8779548424341705
0.8778393372582155
0.8778538019599705
0.8777383404576741
0.8777528146369932
0.8777672850098219
0.87765188042331
0.8776663602602466
0.8776808362907066
0.8776953085161907
0.8777097769381991
0.8777206940611871
0.8777351553467807
0.8777496128332714
0.8776343318229176
0.8776487987524222
0.877533561252586
0.8775480376131934
0.8775625101732337
0.8775769789342033
0.8775914438975977
0.877605905064912
0.8776203624376403
0.8776348160172759
0.8776492658053113
0.8776637118032385
0.8776738398242452
0.8775587652418636
0.8775732174226132
0.8775876658146143
0.8776021104193569
0.8776165512383296
0.8776302152122238
0.8776446485653993
0.8776590781372403
0.8776735039292328
0.8776879259428617
0.8777023441796113
0.8777167586409652
0.8777273468385511
0.8777417542538863
0.8777561578981405
0.877770557772794
0.8777849538793263
0.8777993462192165
0.8778137347939426
0.8778281196049819
0.8778425006538108
0.8777277199921144
0.8776129693423573
0.8776273728757765
0.8775126653378239
0.8773979877809319
0.8774124137592697
0.877297779265703
0.8773122145656029
0.8773266460945259
0.877341034674114
0.8773554586706308
0.8773698789005994
0.8773842953654948
0.8773987080667915
0.8774131170059631
0.8774275221844826
0.8773130352948447
0.877327449771649
0.8772130058048121
0.8772274295682392
0.8772418495695996
0.877256265810365
0.8772706782920064
0.8772850870159938
0.8771707380734736
0.877185156066687
0.877199570302279
0.8772139807817184
0.8770997006904232
0.8771141204246045
0.8771284843057683
0.8771428965359668
0.8771573050129803
0.8771717097382747
0.8771861107133153
0.8772005079395663
0.8770863485814274
0.8771007550422496
0.8771151577543179
0.8771295567190955
0.8771439519380447
0.8771583434126268
0.8771727311443026
0.8771871151345322
0.8772014953847747
0.8772158718964886
0.8772302446711316
0.8772446137101607
0.877258979015032
0.8772733405872011
0.8772876984281224
0.8773020525392501
0.8773164029220372
0.8773307495779361
0.8773450925083985
0.8773594317148755
0.8773737671988169
0.8773444649577788
0.8773587986633384
0.8773731286492391
0.8773874549169286
0.8774017774678539
0.87728797697791
0.8773023087147821
0.8773166367349177
0.877330961039762
0.8773452816307603
0.8773595985093564
0.8773708660575018
0.877385175910287
0.8773994820548956
0.877413784492769
0.8774280832253476
0.8774423782540712
0.8774566695803786
0.8774709572057081
0.8774852411314971
0.8774995213591823
0.8775137978901997
0.8775280707259846
0.8775423398679714
0.8775566053175938
0.877570867076285
0.8775851251454769
0.8775993795266015
0.8776136302210892
0.8776278772303701
0.8776421205558735
0.8776563601990282
0.8776705961612618
0.8776848284440012
0.8776990570486731
0.8777132819767031
0.8777275032295158
0.8777417208085354
0.8777559347151854
0.8777701449508886
0.8776568111684546
0.8776710305318463
0.8776852462243037
0.8776986838538565
0.8777128923086437
0.8777270970967329
0.8777412982195433
0.8777554956784933
0.8777696894750006
0.8777836216790921
0.8777978081882244
0.8778119910391542
0.8778261702332963
0.8778403457720649
0.8778545176568733
0.8778686858891339
0.8778828504702589
0.8778970114016592
0.8779111686847455
0.8779253223209272
0.8779394723116135
0.8779511334663506
0.877965276490238
0.8779794158727702
0.8779935516153531
0.8780076837193923
0.8780218121862924
0.8780359370174573
0.8780500582142902
0.8780641757781937
0.8780782897105694
0.8780924000128186
0.8781065066863414
0.8779936105039441
0.8780077262501192
0.8778948717865909
0.8778471022361749
0.8778612313672163
0.8778753568674903
0.8778894787383963
0.8779035969813329
0.8779177115976979
0.8779318225888887
0.8779459299563015
0.8779600337013321
0.8778473302310239
0.8778614430111251
0.8778755521688496
0.8778896577055917
0.8779037596227451
0.8779178579217031
0.8779319526038578
0.877819353918132
0.8778334576172961
0.8777209004359117
0.877735013140984
0.8777491222278778
0.8777632276979844
0.8776507372164135
0.8776648516785847
0.8775524026264798
0.8775665260696482
0.8775806458946682
0.8775947621029296
0.877608874695822
0.8776229836747342
0.8776370890410542
0.8776511907961692
0.877665288941466
0.8776793834783304
0.8775670764554925
0.87758117995134
0.8774689142253644
0.8774830266691831
0.8774971355032195
0.8775112407288584
0.8775253423474841
0.8775394403604798
0.8775535347692283
0.8775676255751116
0.8775817127795109
0.8775957963838068
0.8776098763893794
0.8776239527976076
0.87763802560987
0.8776520948275444
0.8776661604520076
0.8776802224846363
0.877694280926806
0.8775822443834148
0.8775963117421406
0.8776103755104225
0.8776244356896352
0.8776384922811522
0.8776525452863466
0.8776665947065907
0.877680640543256
0.8776946827977137
0.8777087214713337
0.8777227565654858
0.8777367880815385
0.8777508160208604
0.8777648403848184
0.8777788611747795
0.8777928783921098
0.87768105764327
0.8776950837472512
0.877709106278613
0.8777229596968891
0.8776112048000598
0.8774994783576918
0.8775135186481249
0.8775275553646009
0.8775415885084842
0.8775556180811387
0.8775696440839273
0.8775836665182125
0.8775946200075896
0.8776086356988005
0.8776226478254919
0.8776366563890233
0.8776506613907537
0.8776646628320413
0.8776786607142436
0.8776926550387175
0.8777066458068193
0.8777206330199044
0.8777346166793277
0.8777485967864432
0.8777625733426044
0.8777765463491641
0.8777905158074742
0.8778044817188863
0.8778184440847508
0.877832402906418
0.8778463581852369
0.8778603099225564
0.8778742581197243
0.8778882027780879
0.8779021438989937
0.8779160814837877
0.8779300155338151
0.8779439460504205
0.8779578730349475
0.8779717964887395
0.8779857164131388
0.8779996328094875
0.8780135456791264
0.8780274550233961
0.8780413608436364
0.8780540978466961
0.8779428954533518
0.877956806698704
0.8779707144213301
0.877984618622568
0.877998519303755
0.8778873943171327
0.8779013037838098
0.8779152097304397
0.8779291121583583
0.8779430110689013
0.8779569064634031
0.8779707983431977
0.8779846867096186
0.8779979267290003
0.8778869282553304
0.8779008219567266
0.8779147121460646
0.8779285988246763
0.8779424819938922
0.8779521670877655
0.8779660437720646
0.8779799169508227
0.8779937866253679
0.8780076527970277
0.8780215154671291
0.8780353746369982
0.8780492303079604
0.8780630824813407
0.8780769311584632
0.8780895145109984
0.8781033563587765
0.8781164504225636
0.8781302853808857
0.8781441168494969
0.8781579448297177
0.8781717693228673
0.8781855903302649
0.8781994078532284
0.8782132218930755
0.878227032451123
0.878240839528687
0.8782546431270833
0.8782684432476267
0.8782822398916312
0.8782960330604106
0.8783090419971867
0.8783228283177612
0.8783366111670226
0.8783440083710549
0.8783577850849162
0.878371558331193
0.8783853281111941
0.8783990944262279
0.8784128572776021
0.8784266166666238
0.8784403725945993
0.8784541250628344
0.878467874072634
0.8784816196253028
0.8784928727215159
0.878506611676679
0.8783962049138694
0.8782858258984241
0.878299585689114
0.8783014701632736
0.878315224532051
0.8783289754458249
0.8782186741805422
0.878232433764397
0.8781221723163412
0.8781359405598365
0.8781497053470136
0.8781634666791739
0.8781772245576179
0.8781909789836458
0.8782047299585569
0.8782184774836499
0.8782322215602228
0.8782459621895732
0.8782596993729976
0.8782734331117924
0.8782871634072529
0.8783008902606738
0.8783146136733495
0.8783283336465734
0.8783420501816384
0.8783557632798366
0.8782457349993306
0.8782594567259088
0.8782731750156112
0.8782868898697289
0.8783006012895525
0.8783143092763714
0.8783280138314752
0.878341714956152
0.8783554126516899
0.8782455083207776
0.8782592146252539
0.8782729175005822
0.8782866169480493
0.8783003129689413
0.8783140055645434
0.8783276947361408
0.8783413804850173
0.8783550628124567
0.8783687417197418
0.8783824172081547
0.878396089278977
0.8784097579334899
0.8784234231729735
0.8784370849987075
0.8784507434119712
0.8783410467656909
0.8783547137594772
0.8783678779650004
0.8783815381974351
0.8783951950199267
0.8784088484337517
0.8784224984401862
0.8784361450405056
0.8784497882359845
0.8784634280278972
0.878477064417517
0.878490697406117
0.878504326994969
0.8785179531853449
0.8784084396035466
0.8784220743487039
0.8784357056953703
0.8784493336448164
0.8784629581983119
0.8784765793571261
0.8784901971225275
0.878503811495784
0.8785174224781632
0.8785310300709315
0.8785446342753549
0.8785582350926989
0.8785718325242282
0.8784624894212383
0.8784760953832317
0.878489697959394
0.878503297150989
0.8785168929592797
0.8785304853855285
0.8784212290137606
0.8784348299551914
0.878448439947737
0.8784620341247699
0.8784756249222684
0.8784892123414926
0.8785027963837019
0.8785163770501552
0.8785299543421107
0.8785435282608259
0.8785570988075578
0.8784479883879345
0.8784615674282439
0.8783524959646943
0.8783660834884728
0.8783796676389831
0.8782706469529165
0.8782842395755334
0.8782978288248725
0.8783114147021895
0.8783249972087392
0.8783385763457762
0.8783521521145538
0.8783657245163253
0.8783792935523431
0.878392859223859
0.8784064215321243
0.8784199804783895
0.8784335360639046
0.878447088289919
0.8783382483582761
0.8783518090311752
0.8783653663445616
0.878256576975433
0.8782701427244144
0.8781613920876233
0.8781749662621823
0.8781885370759651
0.8782021045302197
0.8782156686261937
0.8782291674916032
0.878242724882411
0.8782562789186744
0.8781476376174722
0.878161200061799
0.8781747591515762
0.878188314888048
0.8782018672724585
0.8782154163060507
0.8782289619900673
0.8782425043257501
0.8782560433143406
0.8782695913134368
0.8782831236100376
0.8782966525632667
0.8781881673047979
0.8782017046436512
0.878093257903142
0.8781068036176866
0.878119037345635
0.8781325765337173
0.8781461123796154
0.8781596448845667
0.8781731740498079
0.8781866998765754
0.8782002223661045
0.8782137415196304
0.8782272573383871
0.8782407698236087
0.8782542789765281
0.8782677847983779
0.8782812872903899
0.8781730312461041
0.8781865420877055
0.878200049599463
0.8782023413626963
0.8782158435998081
0.8782293425104265
0.8782428380957805
0.8782563303570988
0.8781481840290164
0.8780400643314014
0.8780535765726507
0.8780670854874005
0.878080591076879
0.8780940933423138
0.878107592284932
0.8781210879059598
0.8781345802066234
0.8781480691881478
0.8781615548517576
0.878175037198677
0.8780670604327605
0.8780805510818344
0.8780940384142152
0.8781075224311259
0.8781210031337889
0.8781344805234259
0.8781479546012582
0.8781614253685062
0.8781748928263898
0.8781883569761287
0.8781882356010856
0.8782016948059479
0.8782151507059103
0.8781073413331254
0.8781208055111869
0.8781342663843446
0.8781477239538151
0.8781611782208146
0.8781729729480602
0.8780652480985818
0.8780787075309259
0.8780921636619621
0.8781056164929048
0.8781190660249679
0.8781325122593647
0.878145955197308
0.8781593948400096
0.8781728311886812
0.8781862642445335
0.878199694008777
0.8782131204826213
0.8782265436672756
0.8782399635639483
0.8782533801738474
0.8782667934981802
0.8782802035381534
0.8782936102949733
0.8783070137698454
0.8783204139639746
0.8783338108785654
0.8783472045148215
0.8783605948739462
0.8782531501528608
0.8782665487401707
0.8782799440503407
0.8782933360845727
0.8783067248440685
0.8783201103300288
0.8783334925436542
0.8783468714861447
0.8783602471586992
0.8783736195625165
0.8783869886987947
0.8784003545687313
0.8784137171735232
0.8784270765143667
0.8784404325924575
0.8784537854089908
0.878467134965161
0.8783599002074749
0.8783732579640711
0.8783866124602921
0.8783971815130731
0.8784105298315805
0.878423874893209
0.8784372166991503
0.8784505552505957
0.8784638905487359
0.8784772225947608
0.8784879666544299
0.8785012925148888
0.8785146151267227
0.8785279344911192
0.8785412506092655
0.8785545634823483
0.8785678731115537
0.878581179498067
0.8785944826430734
0.8785869446473794
0.878600243850418
0.8786135398148828
0.8786268325419567
0.8786401220328219
0.8786534082886602
0.8786666913106526
0.8786799710999795
0.8785730627204809
0.878586350669055
0.8785996353849448
0.8786129168693301
0.8786261951233895
0.8786394701483015
0.8785326446808063
0.8785459278506724
0.8785592077913736
0.8785724845040873
0.8785857579899904
0.8785990282502589
0.8784922855667149
0.8785055639576811
0.8785188391229966
0.8785321110638366
0.8785453797813758
0.8785586452767885
0.878571907551248
0.8784652588613292
0.8783586360601565
0.8783719177790813
0.878385196274679
0.878398471548123
0.878391653827445
0.8784049250969953
0.8784181931473171
0.8784314579795814
0.8784372017096675
0.8784504610208085
0.8784637171171813
0.878476969999955
0.878490219670298
0.8785034661293781
0.8785167093783628
0.8785299494184187
0.878543186250712
0.8785564198764084
0.8785696502966728
0.8785828775126698
0.8785961015255633
0.8784897339587926
0.8785029660452278
0.8785161949285436
0.8785294206099028
0.8785279165657826
0.878541137628509
0.8785543554923333
0.8785675701584162
0.878461308962219
0.87847453168456
0.8784877512091447
0.8785009675371329
0.878514180669684
0.8785273906079567
0.8785405973531093
0.8784344293050907
0.878328286913923
0.878341512927344
0.8782354074051252
0.8781293275153552
0.8780232732487471
0.878036529706512
0.8780497829630072
0.8780630330193921
0.8780762798768259
0.8780895235364665
0.8781027639994721
0.8781160012669995
0.8781292353402057
0.8781424662202467
0.8780485407116556
0.87806177813287
0.8780750123612668
0.8780882433980013
0.8781014712442277
0.8781146959011
0.8781279173697715
0.8780220805712455
0.878035310014416
0.8780485362693847
0.8780617593373041
0.8780749671725845
0.8779692004938116
0.8779824283391092
0.8779956529985096
0.8780088744731636
0.8780220927642214
0.8780353078728329
0.8780485198001472
0.8780617285473129
0.8780749341154781
0.8780881365057902
0.8781013357193963
0.8781145317574428
0.8781277246210756
0.8781409143114398
0.8781541008296804
0.8780485153901193
0.8780617098460713
0.8780749011298981
0.878088089242743
0.8779825624924434
0.8779957585315575
0.8780089513996902
0.8780219368692481
0.878035123423378
0.8780483068099473
0.8780614870300975
0.8780746640849689
0.8780878379757019
0.8779824252700625
0.8779956070699341
0.8780087857056674
0.8780219611784016
0.8780351334892753
0.8780483026394266
0.8780614686299928
0.8780746314621111
0.8780877911369177
0.8781009476555486
0.878114101019139
0.8781272512288238
0.8781403982857372
0.8781535421910127
0.8781666829457837
0.8781798205511826
0.8781929550083416
0.8780877443991397
0.8781008867392931
0.8781140259312036
0.8781271619760023
0.8781402948748196
0.8781534246287858
0.8781665512390301
0.8780614319487213
0.877956337821618
0.8779694833053636
0.8779826256431277
0.8779957648360395
0.8780089008852276
0.8779038758970834
0.8779170197942372
0.8779301605476701
0.8778251826497211
0.8778383312409872
0.8778514766885376
0.877864415790057
0.8778775549778436
0.8778906910252888
0.8777857931054627
0.8777989369772541
0.8778120777087106
0.8778252153009576
0.8778383497551197
0.877851481072321
0.8778646092536855
0.8778777343003362
0.8778908562133957
0.8779039749939862
0.877917090643229
0.8779073511336057
0.8778026014198325
0.8778157244690546
0.8778288443874049
0.8778419611760038
0.8778550748359708
0.8778681853684254
0.8778812927744861
0.8778943970552712
0.8779074982118983
0.8779205962454845
0.8779336911571463
0.8779467829479998
0.8779598716191606
0.8778552778770091
0.8778683743299124
0.8777638164006211
0.8777769206263683
0.8777900217313186
0.877803119716587
0.8778162145832874
0.8778293063325334
0.8778423949654384
0.8778554804831148
0.8778685628866746
0.8778816421772294
0.8778947183558902
0.8777902941001086
0.8778033780327799
0.8778164588535632
0.8778295365635687
0.8778426111639059
0.8778556826556838
0.8778687510400109
0.8778818163179952
0.8778948784907441
0.8779079375593646
0.877803635796556
0.877816702601522
0.8777124364532144
0.8777255109857021
0.8777354355183009
0.8777485042151046
0.8777615698088106
0.8776573720915968
0.8776704454005473
0.8776835156064101
0.8775793642458302
0.8775924421570492
0.8776055169651928
0.8776185886713654
0.8776316572766707
0.8775275738258551
0.8775406501244647
0.8775537233222208
0.8775667934202265
0.8775798604195839
0.877592924321395
0.877605985126761
0.8776190428367828
0.8776320974525604
0.8776451489751936
0.8776581974057818
0.8776712427454233
0.8776842849952167
0.8775803555357737
0.8775934054581588
0.8776064522907078
0.8775025689511847
0.8775156234465155
0.8775286748520247
0.8774248375931379
0.8774378966516337
0.8773340947000602
0.8773471614028399
0.8772433947367958
0.8772564690751665
0.8772695403215808
0.877282608477135
0.8772956735429256
0.8771919742907338
0.8772050469802161
0.8772181165799584
0.8772301314545206
0.8772431950023166
0.8772562554636276
0.8772693128395473
0.8772823671311689
0.8771787674184705
0.8771918293186454
0.8772048881345463
0.8772179438672656
0.8771144006727581
0.8770108819189906
0.877021867181922
0.8770349383480361
0.8770480064298734
0.877061071428525
0.8770741333450821
0.8770871921806352
0.8771002479362743
0.8771133006130888
0.8770098918297107
0.8769065074265715
0.8769195783238574
0.8768162289333654
0.8768292602521336
0.8768423356309185
0.8768554079287942
0.8768684771468495
0.8768815432861725
0.8768946063478512
0.8769076663329728
0.8768044156952319
0.8768168945725929
0.8767136789287351
0.8767267540606879
0.8766235733199488
0.8766366559778306
0.8766497355570778
0.8766628120587769
0.8766758854840141
0.8766889558338749
0.8767020231094441
0.8765989302092667
0.8766099356260557
0.8766230075828361
0.8766360764663927
0.876533039786037
0.8764300273239632
0.8764431142772742
0.8763401365878983
0.8763532310267391
0.8763663223892403
0.8763794106764862
0.8763924958895599
0.8764055780295447
0.8763026772924272
0.8763157669053302
0.8763288534451934
0.8763419369130988
0.8763550173101282
0.8763680946373623
0.8763811688958819
0.8762783555255281
0.876291437243355
0.8763045158925172
0.8763175914740943
0.8763306639891653
0.8763437334388089
0.8763554750878781
0.8762527490915017
0.8762658230777779
0.8762788939997188
0.8761762130887744
0.8761892914469362
0.8760866450913309
0.8760997308773106
0.8761128135979855
0.8761258932544327
0.8761389698477283
0.8761520433789486
0.8761631705103723
0.8760606113191619
0.876073689431133
0.8760867644821064
0.876099836473157
0.8761129054053586
0.8761259712797846
0.8761390340975084
0.8761520938596022
0.8761648348145946
0.8760623833605705
0.876075447503753
0.8760885085924245
0.8761015666276561
0.8761146216105188
0.8761276735420823
0.8761407224234165
0.8761537682555904
0.8761668110396726
0.8761798507767314
0.8761928874678344
0.8762059211140485
0.8762189517164406
0.8762314889083009
0.8762445134834925
0.8762575350180456
0.8762705535130249
0.8761682929746291
0.8761813188447604
0.87619434167537
0.8762073614675218
0.8762203782222788
0.876233391940704
0.8761312072885826
0.8760290464668372
0.8760420779409579
0.8760551063767307
0.876068131775218
0.876081154137482
0.8759790586760978
0.8759920883826142
0.8760051150529646
0.8760172416705027
0.8760302623761904
0.8760426045305841
0.876055619249982
0.8760686309384716
0.8760816395971119
0.8760946452269609
0.8759926670352223
0.8760056799929695
0.8759037358896304
0.8759167561670461
0.8759297734147288
0.8759427876337359
0.8759557988251243
0.8759688069899504
0.8758669383067326
0.8758799537790225
0.8757781191140093
0.8757911418855607
0.8758041616296168
0.875817178347233
0.8758301920394647
0.8758432027073662
0.8758562103519918
0.875754461256923
0.8757674761876633
0.8757804880951908
0.8757934969805589
0.8758065028448203
0.8758195056890273
0.8758325055142318
0.8758455023214848
0.8758584961118375
0.87587148688634
0.8758844746460422
0.8758959975054637
0.8759089794083053
0.8759219582994539
0.8758203667941998
0.8757187988518603
0.8757316329429025
0.8757446263767642
0.875757616798005
0.8757706042076725
0.8757835886068139
0.8757965699964759
0.8758095483777045
0.8758225237515457
0.8758354961190443
0.8757455464496224
0.8757585247277727
0.8757714999999525
0.8757844722672058
0.8757974415305766
0.8758104077911079
0.8758233131727734
0.8758362734374524
0.8758492307024174
0.875747882723859
0.8757608472173538
0.8756595329129557
0.8756725046269044
0.8756854733402254
0.8756984390539596
0.8757114017691476
0.8757243614868295
0.875623121676253
0.8756352216506287
0.875648185679564
0.8755469897722857
0.8755599610006457
0.8755729292316105
0.8755858944662186
0.8755988567055086
0.8756118159505183
0.8756247722022852
0.8756377254618462
0.8756506757302376
0.8756636230084954
0.8756765672976552
0.8756895085987519
0.8757024469128202
0.875712324313361
0.8757252570092982
0.8757381867212259
0.8757511134501772
0.8757640371971841
0.875663038000183
0.8756759689229228
0.8755750031707121
0.875585877622733
0.875598812968252
0.8756117453319024
0.8756246747147154
0.8756376011177214
0.8756505245419501
0.8756634449884315
0.8756763624581944
0.8756892769522674
0.8757021654381649
0.8757150739865944
0.8757279795624163
0.8757408821666574
0.8757537818003437
0.8757666784645011
0.8757795721601548
0.8757924628883297
0.87580535065005
0.8758182354463397
0.8757174856205665
0.8757303775591885
0.8757432665324422
0.8756425600850488
0.8756554561917425
0.8756683493331322
0.8756812395102407
0.8756676439654695
0.8756805312607269
0.8756934155940685
0.8757062969665155
0.8757191753790883
0.8756185758184473
0.875517999368204
0.875530894969517
0.8755437876090473
0.8754432543919605
0.875435821182501
0.8754487202961294
0.8754616164485288
0.8754745096407188
0.8754873998737185
0.8755002871485466
0.8755131714662211
0.8755260528277599
0.8755130078572589
0.8755258862827827
0.8755387617545393
0.8755516342735447
0.8755645038408143
0.8755773589934177
0.8755902226615752
0.8756030833810409
0.8756159411528286
0.8756287959779514
0.8756416478574223
0.8756544967922536
0.8756673427834573
0.8756801858320445
0.8756930259390266
0.8757058631054141
0.8757012253835106
0.8757140586719613
0.8757268890223879
0.8757397164357996
0.8757525409132045
0.8757653624556105
0.8757781810640253
0.8757909967394555
0.8758038094829078
0.8758166192953883
0.8758294261779026
0.8758422301314557
0.8758550311570523
0.8758678292556968
0.8758806244283928
0.8758930052005464
0.8759057945713805
0.875918581019264
0.8759313645451987
0.8759441451501861
0.8759569228352272
0.8759696976013226
0.8759824694494722
0.8759952383806758
0.8760080043959327
0.8760207674962414
0.8760335276826002
0.8760462849560071
0.8759463024993812
0.8759590668149695
0.8759718282176606
0.8759845867084516
0.8758846569130251
0.8757847499144038
0.8757884469091671
0.8758012204925963
0.8758139911630077
0.8758267589213975
0.8757269154696281
0.8757396902427422
0.8757524621038952
0.8757652310540829
0.8757725276321304
0.8756727472370488
0.875572989576165
0.8754732546417106
0.8754860481206808
0.8754988386857507
0.8755116263379158
0.875524411078171
0.875537192907511
0.8755499718269296
0.8754503189733185
0.8754631048707837
0.8754758878583951
0.875488667937146
0.8755014451080291
0.8755142193720368
0.875526990730161
0.8755397591833931
0.875552524732724
0.8755648780556652
0.8754653368007702
0.8754781064566983
0.8754908732097721
0.8755036370609813
0.8755121480113153
0.8755249065446625
0.8755376621790019
0.8754382031693257
0.8754509657541543
0.8754637254400425
0.8754764822279779
0.8754892361189479
0.8755019871139389
0.8755147352139373
0.8755274804199289
0.875540222732899
0.8755529621538326
0.8755656986837141
0.8755784323235277
0.8755911630742567
0.8756037094486812
0.8756164344447741
0.875629156554726
0.8756173491892021
0.8756300683106092
0.8756427845481887
0.8756554979029214
0.8756682083757874
0.8756809159677665
0.8756936206798382
0.8757063225129812
0.875719021468174
0.8757317175463947
0.8757444107486206
0.8757557647224883
0.8757684523269812
0.8756692937612739
0.8756819882825281
0.875694679929768
0.8757073687039695
0.875720054606108
0.8757327376371586
0.8757454177980958
0.8757580950898937
0.8757707695135261
0.8757834410699661
0.8757961097601866
0.87580877558516
0.8758214385458581
0.8758340986432527
0.8758467558783144
0.8758594102520142
0.8758720617653221
0.8758847104192077
0.8758973562146406
0.8757983959439124
0.8758110486330286
0.8758236984637489
0.8757247800428697
0.8757374367588445
0.8757500906164825
0.8756512140114676
0.8755523597312677
0.8755650301952329
0.8755776977990484
0.8755903625436822
0.8756030244301024
0.8756156834592765
0.8756283396321715
0.8755295659897989
0.8755422290209303
0.8754434873688471
0.8754561572507406
0.8754688242755178
0.8754814884441451
0.8754941497575884
0.8755068082168133
0.8755194638227844
0.8755321165764668
0.8755447664788244
0.875557413530821
0.8755700577334197
0.8755826990875835
0.8755953375942748
0.8756079732544556
0.8756206060690875
0.8756332360391315
0.8756450976583998
0.8756577220283167
0.8756703435565071
0.8756829622439304
0.8756955780915455
0.8757081911003111
0.8756096751602616
0.8756214176040005
0.8756340346979602
0.8755355603350837
0.8755481842459872
0.8755607153698634
0.8755733336143411
0.8755859490219834
0.8755985615937466
0.8756111713305871
0.8756237782334604
0.8755253935392768
0.8755380072463278
0.8755506181194747
0.8755632261596724
0.8755758313678755
0.8755884337450379
0.8756010332921135
0.8756136300100553
0.8756262238998163
0.8756388149623485
0.8756514031986041
0.8756639886095345
0.8756765711960909
0.8756891509592238
0.8757017278998835
0.8757143020190199
0.875726873317582
0.8757394417965192
0.8757520074567797
0.8757645702993118
0.875666390414749
0.8756669994955231
0.8756795676417352
0.8756921329709246
0.8757046954840386
0.8757172551820236
0.8757298120658258
0.8757423661363908
0.875754917394664
0.8757674658415904
0.8757800114781142
0.8757925543051797
0.8758050943237303
0.875707052781771
0.8757195995634162
0.8757321435366043
0.875634143072914
0.8756466938010025
0.8756592417206935
0.8756717868329298
0.8756843291386531
0.8756968686388054
0.8757094053343277
0.87561148412161
0.8755135848054069
0.8755253105086148
0.8755378607757164
0.8755504082373488
0.8755629528944523
0.8755693823331723
0.8755819220669898
0.8754841026141837
0.8754966490727836
0.8753988609962648
0.8754114141723877
0.8754239645448977
0.8754365121147341
0.8754490568828356
0.8754615988501404
0.8754741380175866
0.8754866743861114
0.8754992079566519
0.8755117387301448
0.8755242109226328
0.8755367361110618
0.875549258505249
0.8755617781061295
0.8755742949146378
0.8755868089317079
0.8755993201582737
0.8756118285952683
0.8756243342436246
0.8756368371042751
0.8756493371781519
0.8756616561733404
0.8756741506963294
0.8756866424353338
0.875699131391284
0.8757112611382887
0.8757237445706154
0.8756262252226676
0.8756387153434535
0.8755412271765259
0.8754437607146338
0.8754562669745721
0.8754687704507018
0.8754812711439522
0.8754937690552526
0.8755062641855312
0.8754088666703254
0.8754213684649116
0.8754338674785402
0.8754463637121391
0.8754588571666356
0.8754713478429569
0.8754838357420294
0.8754963208647792
0.8755088032121323
0.8755212383306906
0.8755337151349655
0.8755461891666171
0.8755586604265697
0.875571128915747
0.8755835946350721
0.875596057585468
0.8756085177678571
0.8755112927492287
0.8755237595758358
0.8755362236344975
0.8755486849261352
0.8755611434516707
0.8755735992120245
0.8755860522081172
0.875598502440869
0.8756109499111995
0.8756233946200279
0.8756358365682733
0.8756482757568539
0.875660712186688
0.8756731458586929
0.8756855767737862
0.8756980049328845
0.8757104303369044
0.8757228529867618
0.8757352728833723
0.8757476900276511
0.8757601044205131
0.8757725160628725
0.8757849249556436
0.8757951603167073
0.8758075639534386
0.8758199648432677
0.875832362987107
0.8758447583858685
0.8758571510404638
0.8758695188156669
0.8758819059871127
0.8758942904171241
0.875906672106611
0.8758097690562617
0.8758221573561449
0.875834542915557
0.875846925735407
0.875859305816604
0.8758716831600564
0.8758840577666721
0.875896429637359
0.8759087987730241
0.8759211651745744
0.8759335288429162
0.8759458897789557
0.8759522928405202
0.8758555239173165
0.8758678893736385
0.8758802520984701
0.8758926120927166
0.8759049693572822
0.8759173238930714
0.8759296757009879
0.8759420247819348
0.8759543711368154
0.8759667147665322
0.8759790556719872
0.8758824012467779
0.8758947487311946
0.8759070934914007
0.8759184428082448
0.875930782232221
0.8759127263453405
0.8759250636784152
0.8759373982910195
0.8759497301840532
0.8759620593584156
0.8759743858150056
0.8759867095547219
0.8759990305784624
0.8760113158329161
0.8760228161837113
0.876035129158355
0.8760474394205912
0.8760597469713157
0.8760720518114246
0.876084353941813
0.8760966533633762
0.87600020943412
0.8760125154099665
0.8760248186770356
0.8760371192362216
0.8759407243067282
0.8759530314115465
0.8759653358085309
0.875977637498575
0.8759899364825721
0.8760022327614149
0.8760145263359957
0.8760268172072067
0.8760391053759394
0.876051390843085
0.8760636736095344
0.8760759536761781
0.8759796815933565
0.8759919681902587
0.8758957264886338
0.8759080196088701
0.8759203100285088
0.8759325977484398
0.8759448827695524
0.8759571650927357
0.8759694447188783
0.8759817216488686
0.8759939958835942
0.8760062674239428
0.8760185362708015
0.8760308024250568
0.8760430658875952
0.8760553266593025
0.8760675847410644
0.8760798401337657
0.8760920928382916
0.8761042441604937
0.8761164915021428
0.8761287361582658
0.8761409781297459
0.876153217417466
0.8761654540223084
0.8761776879451553
0.8760816789940326
0.8760939194148725
0.8761061571537622
0.876118392211583
0.8761306245892159
0.8761428542875415
0.8761550813074399
0.876167305649791
0.8761795273154741
0.8761917463053684
0.8762039626203525
0.8761080663784109
0.8761202891770125
0.8761325093007485
0.8761447267504967
0.8761569415271349
0.8761504378144324
0.876162649294492
0.8761748581036243
0.8761870642427053
0.8761992677126109
0.8762114685142166
0.8762236666483973
0.8762358621160279
0.8762480549179824
0.8762602450551349
0.8762724325283587
0.8762846173385271
0.8762967557897683
0.8763080942107634
0.8763202711336324
0.8763324453969137
0.8762367550228803
0.8762489357462101
0.8762611138099933
0.8762732892151007
0.8762854619624032
0.8762976320527707
0.8763097994870731
0.8763219642661798
0.8763264676521424
0.8763386279589328
0.8763507856129512
0.8763629406150657
0.8763750929661436
0.8763872426670523
0.8763992915939312
0.8764114360077986
0.8763159039131825
0.8763280547683419
0.8763402029751021
0.8763523485343289
0.8763644914468878
0.8762690165050153
0.8762811658496227
0.8762933125476022
0.8763054565998187
0.8762100296743478
0.8762221801502107
0.8761267830701727
0.8761389399629366
0.876151094209158
0.87616072077705
0.8761728700075673
0.8761850165940734
0.8761971605374317
0.8761018388271905
0.8761139891764967
0.876126136882699
0.8761382819466595
0.8761504243692404
0.8760551595628503
0.8760673083822064
0.8760794545602276
0.8760915980977755
0.8761037389957107
0.8761158772548939
0.8760206783113695
0.8760328229573592
0.8760449649646425
0.8760571043340792
0.8760692410665291
0.8760813751628511
0.8759862419914793
0.8759983824646616
0.8760105203017624
0.8760226555036401
0.876034788071153
0.8760469180051588
0.8760590453065147
0.8760711699760777
0.8760832920147046
0.8760954114232515
0.8761075282025743
0.8761196423535285
0.8761317538769691
0.876143862773751
0.8761559690447286
0.8760609824912762
0.8759660165311145
0.8759781489810895
0.8759902679635344
0.8760023843194117
0.8760144980495754
0.8760266091548788
0.876038717636175
0.8760508234943166
0.8760629267301561
0.8760750273445452
0.8760871253383358
0.8760992207123788
0.8761113134675252
0.8761234036046255
0.8760285747915932
0.8760406712661829
0.875945871929394
0.8758510931075016
0.8758632048576793
0.8758753139874005
0.8758874204975154
0.8758995243888741
0.8759116256623262
0.8759237243187208
0.8759358203589068
0.8759479137837329
0.875960004594047
0.875972092790697
0.8759841783745304
0.8759962613463939
0.8760083417071344
0.8760204194575981
0.8760324945986311
0.8760445671310789
0.8760566370557866
0.8760687043735992
0.8760807690853609
0.8759861803605623
0.875998251376393
0.8760103197862185
0.8760223855908826
0.8760344487912289
0.8760465093881005
0.87605856738234
0.8760706227747899
0.876082675566292
0.8760947257576881
0.8761067733498196
0.8760122940256149
0.8759178350765071
0.8759269113207037
0.8759389718089183
0.8759510296970493
0.8759630849859373
0.8759751376764228
0.8759871877693455
0.8759992352655454
0.8760112801658615
0.8759169129052597
0.8759289640779325
0.8759410126547685
0.8758466834481505
0.8758587382900318
0.8758688740847896
0.8757745831090027
0.8757866418191094
0.875798697933433
0.8758107514528116
0.8758224149897262
0.875728179739566
0.8756339647659522
0.8755397700623414
0.8754455956221927
0.8754576793395918
0.8754697604580627
0.8753756239246802
0.8753877112675545
0.8753997960115594
0.8754118781575325
0.8754239577063118
0.875436013164914
0.875448087524127
0.8754601592886564
0.8754719813600693
0.8754840479642845
0.875390011009616
0.8754020838255315
0.8754118666773545
0.8754239345537984
0.8754359998389011
0.875448062533497
0.8754601226384204
0.8754721801545051
0.8754842350825847
0.8753902889257994
0.875402350053597
0.8754144085934474
0.8754264645461837
0.8754385179126379
0.875344627037701
0.8753566865951232
0.8753687435663224
0.8753807979521308
0.8753928497533794
0.8754048989708997
0.8754169134511814
0.8754289575071829
0.8754409989819463
0.8754530378763016
0.8754619351295825
0.875473969201877
0.8753801952120311
0.8753922354610177
0.875298490308366
0.8752047652317724
0.8752168203960945
0.8752260895513887
0.8752366412437939
0.8752486891254974
0.8752607344284591
0.8752702196361178
0.8751765677829576
0.875188616935864
0.8752006635108602
0.8752127075087732
0.8752247489304301
0.8752367877766571
0.8752484925683833
0.8752605263016702
0.8752725574619971
0.8752845860501892
0.875295853195759
0.8753078767232575
0.8752143409381834
0.8751208251415237
0.8750273293268719
0.8750393764020425
0.8750514209036019
0.8750634628323745
0.8750755021891844
0.8750875389748557
0.8749941066089605
0.8750061495142014
0.8750180937766358
0.8750301315508086
0.8750421667555524
0.8749487890832917
0.8749608303990105
0.8749728691453673
0.8749849053231842
0.8749969389332831
0.8750089699764857
0.8750209984536131
0.8750330243654864
0.8750450477129259
0.8750570684967519
0.8750690867177842
0.8750811023768423
0.8749878399765038
0.8749998617326871
0.8750118809269618
0.8750238975601466
0.8750359116330604
0.8750479231465209
0.8750599321013461
0.8750719384983535
0.8750839423383602
0.8750959436221829
0.8751079423506379
0.8751199385245415
0.8750267911122451
0.8750387933694704
0.8750507930722087
0.8750627902212753
0.8750747848174855
0.8750867768616539
0.8750965963726781
0.8751085835460058
0.875120568169685
0.8751325502445289
0.8751445297713504
0.8751565067509622
0.8751684811841768
0.8750754573235068
0.8750874378254386
0.8750994157810364
0.8751113911911118
0.8751225884508663
0.8751345588547279
0.8751465267154828
0.8751578016462618
0.8750648579544982
0.8749719340022889
0.8749839140475213
0.8749958915489495
0.8750078665073839
0.8750198389236342
0.8750318087985097
0.8750437761328196
0.8750557409273727
0.8750677031829772
0.8750796629004415
0.8750916200805731
0.8751035747241793
0.8750107649273055
0.8750227256097098
0.8749299440673909
0.8749419107823966
0.8749537583483054
0.8749657200020738
0.8749776791202507
0.8749896357036421
0.8750015897530536
0.875013541269291
0.8750254902531591
0.8750374367054629
0.8750493806270068
0.8750613220185948
0.875071767711487
0.875083704203682
0.8750956381682978
0.8751075696061374
0.8751194985180031
0.8750268736769237
0.8750387662715181
0.8750506986772038
0.8750626285577797
0.8750745559140475
0.8750864807468082
0.8749939181827352
0.8750058490216371
0.875017777337096
0.8750297031299122
0.8750416264008861
0.8750535471508174
0.8750654653805056
0.8750773810907497
0.8750892942823488
0.8751012049561011
0.8751131131128049
0.8751245327522015
0.875136435928543
0.8751483365902174
0.8750559043620182
0.8750678110148473
0.8750797151530718
0.8750916167774881
0.8751035158888927
0.8751154124880811
0.8751273065758489
0.8751391981529915
0.8751510872203033
0.8751629737785792
0.8750706375289719
0.8750825300664201
0.8749902217826578
0.8750021202931755
0.8750140162939883
0.8750259097858903
0.8750378007696752
0.875049689246136
0.8750615752160659
0.8750734586802573
0.8750853396395027
0.8750972180945941
0.8750050055320973
0.8750168899483304
0.8750287718604725
0.8750406512693149
0.8750525281756484
0.8750644025802641
0.875076274483952
0.8750881438875022
0.8749960099494218
0.875007885303675
0.8750197581578537
0.8750316285127472
0.8749395393074733
0.8749514156055573
0.8749632894044205
0.8748712364544569
0.8748831161897342
0.8748949934258561
0.8749068681636112
0.8749187404037876
0.8749306101471731
0.8749424773945554
0.8749542159902878
0.8749660782612865
0.8749742277170084
0.8749860853914471
0.8748941364543525
0.8749060000524975
0.8749178611577664
0.8748259483663852
0.8748378153886156
0.8748496799180361
0.8747578032450768
0.8746659458678591
0.8746778247059662
0.8746897010498292
0.8747015749002335
0.8746097619921931
0.8746216417400949
0.8746335189946086
0.8746453937565191
0.8746572660266108
0.8746691358056681
0.8746810030944748
0.8746928678938147
0.8747047302044709
0.8747165900272265
0.8747284473628638
0.8747403022121653
0.8747501522695914
0.874762002358452
0.8747738499632778
0.874785401645319
0.8747972443151666
0.8748090845033147
0.8748209222105434
0.8748327574376322
0.8747411231276461
0.8747529642333094
0.8747648028589003
0.8747766390051979
0.8746850489477165
0.8745934780673827
0.8746053284308218
0.8746171763135484
0.8746290217163414
0.8746408646399794
0.8746527050852405
0.8746645430529028
0.8746763785437436
0.8745848851987077
0.8745967265453034
0.8746085654151482
0.8746204018090189
0.8746322357276922
0.8745407948248456
0.874552634591224
0.8745644718824762
0.8745759304451977
0.8745877628278453
0.8745995927376857
0.874611420175494
0.8745200483179746
0.8745318815940305
0.8745437123981257
0.8745555407310345
0.8745673665935314
0.874575838206083
0.8745876594800227
0.8745994782857979
0.8746112946241815
0.8746231084959462
0.874634919901864
0.8745436504747637
0.874555467706559
0.8745672824725782
0.8744760486646842
0.8744878692499909
0.8743966627554925
0.8744084891542042
0.8744203130865135
0.8743291421644943
0.8743409719036348
0.874352799176448
0.8743643529809949
0.8743761753517109
0.8743879952584063
0.8743998127018514
0.8744116276828161
0.87442344020207
0.8744352502603823
0.8744470578585222
0.8744588629972581
0.8743678019889276
0.8743796129216652
0.8743738159812257
0.8742827922652168
0.8742946083584546
0.874306421992056
0.8743182331667889
0.874330041883421
0.8743418481427194
0.8743473681335494
0.8743591701341598
0.8743709696796004
0.8743827667706374
0.8742918367824125
0.8743036396485058
0.8743154400602704
0.8743272380184719
0.8743390335238755
0.8743508265772459
0.8743626171793477
0.8743744053309451
0.8743861910328019
0.8743979742856817
0.8744097550903477
0.8744215334475629
0.8744333093580898
0.874443026534395
0.8743522224817953
0.874364012303986
0.8742732353093531
0.8741824771618073
0.8741942705521788
0.8742060614945191
0.8741153385740651
0.8741271352599037
0.8741389294977893
0.8740482417781609
0.8739575728734121
0.8739693810289071
0.8739811867350855
0.8739691799750798
0.873980983253805
0.8739927840849866
0.874004582469386
0.8740163784077638
0.8739257879871163
0.8739375896465642
0.8739493888600725
0.8739611856284012
0.8739729799523105
0.87398477183256
0.8739958465402633
0.874007633609498
0.8740194182373346
0.8740312004245319
0.8740429801718477
0.8740547574800399
0.8740649692028681
0.8740767417968851
0.8740885119540165
0.874100279675019
0.8741120449606488
0.8741238078116617
0.8741355682288134
0.8740451435295036
0.8740569096503632
0.8740686733374405
0.8740804345914905
0.8740921934132679
0.8741039498035271
0.8741157037630224
0.8740253465474174
0.8740371062015211
0.8740488634249398
0.874060618218427
0.874072370582736
0.8740841205186196
0.8740958680268306
0.8741076131081211
0.8741193557632433
0.8741310959929487
0.8741428337979887
0.8741545691791145
0.8741663021370767
0.8741780326726257
0.8741897607865118
0.8740995358137813
0.874111269607815
0.874123000980263
0.8741347299318747
0.8741464564633994
0.874158180575586
0.8741699022691832
0.8741816215449394
0.8741933384036025
0.8742050528459202
0.8742167648726399
0.8742284744845088
0.8742401816822736
0.8742518864666807
0.8742635888384765
0.8742752887984067
0.8742869863472168
0.8742984960333546
0.8742084271659359
0.8742201279872003
0.8742318263981607
0.8742435223995615
0.8742552159921474
0.8742669071766622
0.8742391127869602
0.8742508032221274
0.8742624912506173
0.8742741768731729
0.8741842032005503
0.8741958944741457
0.8742075833418818
0.8742192698045009
0.8742309538627456
0.8742426355173577
0.8742543147690787
0.87426599161865
0.8742776660668127
0.8742893381143074
0.8743010077618747
0.8743126750102546
0.8743243398601868
0.8743360023124108
0.8743416814818371
0.8742518395499134
0.87426350585634
0.8742751697657447
0.8742868312788659
0.874298490396442
0.8743101471192114
0.8743218014479115
0.8743334533832798
0.8743423103182508
0.874353957755853
0.8743656028022752
0.8743772454582537
0.8742875105192698
0.8742991587993603
0.8743108046890793
0.8743224481891626
0.8743340893003455
0.8743457280233633
0.8743573643589507
0.8743689983078423
0.8743806298707723
0.8743922590484745
0.8744022864978237
0.8744139110712222
0.8744255332615595
0.8744371530695679
0.8744487704959802
0.8744348398913593
0.8744192523053048
0.8744308679950594
0.8744424813050375
0.8744540922359701
0.8744657007885884
0.874477306963623
0.8744889107618041
0.8745005121838619
0.8745121112305263
0.8744225921281381
0.874434196775822
0.8744457990481816
0.8744574091792655
0.8744690067021164
0.8744806018518297
0.874492194629134
0.8745037850347571
0.8745153730694268
0.8745269587338707
0.8744375296553623
0.8744491209099988
0.874460709794478
0.8744722963095266
0.8744838804558714
0.8744954622342387
0.8745070416453543
0.8745186186899441
0.8745301933687334
0.8745417656824473
0.8745533356318107
0.8745649032175481
0.8744755798692468
0.8744871530330675
0.8744987238333297
0.8744094346027974
0.8744210109749666
0.8744325849836463
0.8743433298458507
0.8743549094202694
0.8743469438207776
0.8743585206632449
0.8742693095092134
0.8742808919097941
0.8742924719473428
0.8743040496225829
0.874315624936237
0.8743271978890276
0.8743387684816769
0.8743495924245315
0.874361158374942
0.8743727219673605
0.8742836002955668
0.8742951694353656
0.8743067362172433
0.8743183006419206
0.8743298627101181
0.8743414224225561
0.8743529797799543
0.8743645347830324
0.8743760874325097
0.8742870470977406
0.8742986052845753
0.8743101611178797
0.8743217145983727
0.8743332657267728
0.8743448145037982
0.8743563609301667
0.874367905006596
0.8743794467338033
0.8743909861125059
0.8744025231434203
0.8744140578272629
0.8744255901647501
0.8744368557408544
0.8744483834146657
0.8744599087442626
0.8744714317303603
0.8744829523736734
0.8744944706749161
0.874505986634803
0.8745175002540475
0.8745290115333633
0.8745405204734635
0.8745520270750614
0.8745635313388693
0.8745750332655999
0.874586532855965
0.8745980301106766
0.8746095250304461
0.8746210176159848
0.8746325078680035
0.8745437217033636
0.8745552174685176
0.8745667109002169
0.8745782019991717
0.8745896907660922
0.8746011772016882
0.8746126613066694
0.8746241430817449
0.8746356225276236
0.8746470996450144
0.8746585744346256
0.8746700468971652
0.8746815170333412
0.874692984843861
0.8746043185504151
0.874615791860921
0.8746272628458343
0.874538630168205
0.8744500154524113
0.8744614997466917
0.8744729817140967
0.8744844613553332
0.8744959386711081
0.8745074136621279
0.8745188863290989
0.874530356672727
0.874541824693718
0.8745532903927773
0.8745647537706098
0.8745762148279206
0.874587673565414
0.8744991704614306
0.8745106346756912
0.8745220965702001
0.874533556145661
0.8745450134027776
0.8744565593708769
0.8744680220974778
0.8743795937405057
0.8743619921637877
0.8743734609746093
0.8743849274666258
0.8743963916405401
0.8744078534970552
0.8743194848408149
0.8743309521523711
0.8743424171465964
0.8743538798241934
0.8743653401858639
0.8743767982323098
0.8743882539642327
0.8743997073823337
0.8743114109360668
0.8743228698000677
0.874334326350315
0.8743457805875098
0.8743572325123521
0.8743686821255423
0.8743801294277802
0.8743915744197653
0.8744030171021971
0.8744144574757744
0.8744258955411961
0.8744373312991606
0.874448764750366
0.8744601958955103
0.8744716247352909
0.8744830512704055
0.8744944755015508
0.8744063208165204
0.8744177504787706
0.8744291778371178
0.8744406028922588
0.8744520256448897
0.8744634460957064
0.8744748642454047
0.8744862800946799
0.8744956489222289
0.8745070603786775
0.8745184695367462
0.8745298763971292
0.8745412809605206
0.8745526832276143
0.8745640831991034
0.8745754808756813
0.8745868762580409
0.8745982693468748
0.8746096601428754
0.874620978217114
0.8746323644366094
0.8746437483653453
0.8746551300040132
0.8746665093533038
0.8746778864139079
0.8746892611865159
0.8747006336718179
0.874712003870504
0.8747233717832633
0.8747254902502667
0.8747368545226034
0.8747482165108939
0.8746603197849583
0.8746716871797353
0.8746830522905271
0.8746944151180218
0.8747057756629076
0.8747171339258721
0.8747284899076029
0.8747398436087871
0.8747511950301116
0.8747625441722631
0.8746747342401037
0.8746860887784716
0.8746974410377272
0.8747087910185564
0.8747201387216451
0.874731484147679
0.8747428272973432
0.8747541681713229
0.8747655067703027
0.8747768430949674
0.8747881771460008
0.8747995089240871
0.8748108384299099
0.8748221656641526
0.8748334906274984
0.8748448133206299
0.8748561337442298
0.8748674518989804
0.8748787677855637
0.8748900814046616
0.8749013226307281
0.8749126317239235
0.8749239385516756
0.874935243114665
0.8749465454135721
0.874957845449077
0.8748702445434453
0.8747826611772882
0.8747939742242175
0.8748052850064991
0.8748165935248132
0.874798509206438
0.8748098161396773
0.8748211208103988
0.8747336036914702
0.8747449137241109
0.8747562214942927
0.8747675270026941
0.8747788302499939


==> data/Network_Wise_data/LeNet/x_axis.txt <==
0
1
2
3
4
5
6
7
8
9
10
11
12
13
14
15
16
17
18
19
20
21
22
23
24
25
26
27
28
29
30
31
32
33
34
35
36
37
38
39
40
41
42
43
44
45
46
47
48
49
50
51
52
53
54
55
56
57
58
59
60
61
62
63
64
65
66
67
68
69
70
71
72
73
74
75
76
77
78
79
80
81
82
83
84
85
86
87
88
89
90
91
92
93
94
95
96
97
98
99
100
101
102
103
104
105
106
107
108
109
110
111
112
113
114
115
116
117
118
119
120
121
122
123
124
125
126
127
128
129
130
131
132
133
134
135
136
137
138
139
140
141
142
143
144
145
146
147
148
149
150
151
152
153
154
155
156
157
158
159
160
161
162
163
164
165
166
167
168
169
170
171
172
173
174
175
176
177
178
179
180
181
182
183
184
185
186
187
188
189
190
191
192
193
194
195
196
197
198
199
200
201
202
203
204
205
206
207
208
209
210
211
212
213
214
215
216
217
218
219
220
221
222
223
224
225
226
227
228
229
230
231
232
233
234
235
236
237
238
239
240
241
242
243
244
245
246
247
248
249
250
251
252
253
254
255
256
257
258
259
260
261
262
263
264
265
266
267
268
269
270
271
272
273
274
275
276
277
278
279
280
281
282
283
284
285
286
287
288
289
290
291
292
293
294
295
296
297
298
299
300
301
302
303
304
305
306
307
308
309
310
311
312
313
314
315
316
317
318
319
320
321
322
323
324
325
326
327
328
329
330
331
332
333
334
335
336
337
338
339
340
341
342
343
344
345
346
347
348
349
350
351
352
353
354
355
356
357
358
359
360
361
362
363
364
365
366
367
368
369
370
371
372
373
374
375
376
377
378
379
380
381
382
383
384
385
386
387
388
389
390
391
392
393
394
395
396
397
398
399
400
401
402
403
404
405
406
407
408
409
410
411
412
413
414
415
416
417
418
419
420
421
422
423
424
425
426
427
428
429
430
431
432
433
434
435
436
437
438
439
440
441
442
443
444
445
446
447
448
449
450
451
452
453
454
455
456
457
458
459
460
461
462
463
464
465
466
467
468
469
470
471
472
473
474
475
476
477
478
479
480
481
482
483
484
485
486
487
488
489
490
491
492
493
494
495
496
497
498
499
500
501
502
503
504
505
506
507
508
509
510
511
512
513
514
515
516
517
518
519
520
521
522
523
524
525
526
527
528
529
530
531
532
533
534
535
536
537
538
539
540
541
542
543
544
545
546
547
548
549
550
551
552
553
554
555
556
557
558
559
560
561
562
563
564
565
566
567
568
569
570
571
572
573
574
575
576
577
578
579
580
581
582
583
584
585
586
587
588
589
590
591
592
593
594
595
596
597
598
599
600
601
602
603
604
605
606
607
608
609
610
611
612
613
614
615
616
617
618
619
620
621
622
623
624
625
626
627
628
629
630
631
632
633
634
635
636
637
638
639
640
641
642
643
644
645
646
647
648
649
650
651
652
653
654
655
656
657
658
659
660
661
662
663
664
665
666
667
668
669
670
671
672
673
674
675
676
677
678
679
680
681
682
683
684
685
686
687
688
689
690
691
692
693
694
695
696
697
698
699
700
701
702
703
704
705
706
707
708
709
710
711
712
713
714
715
716
717
718
719
720
721
722
723
724
725
726
727
728
729
730
731
732
733
734
735
736
737
738
739
740
741
742
743
744
745
746
747
748
749
750
751
752
753
754
755
756
757
758
759
760
761
762
763
764
765
766
767
768
769
770
771
772
773
774
775
776
777
778
779
780
781
782
783
784
785
786
787
788
789
790
791
792
793
794
795
796
797
798
799
800
801
802
803
804
805
806
807
808
809
810
811
812
813
814
815
816
817
818
819
820
821
822
823
824
825
826
827
828
829
830
831
832
833
834
835
836
837
838
839
840
841
842
843
844
845
846
847
848
849
850
851
852
853
854
855
856
857
858
859
860
861
862
863
864
865
866
867
868
869
870
871
872
873
874
875
876
877
878
879
880
881
882
883
884
885
886
887
888
889
890
891
892
893
894
895
896
897
898
899
900
901
902
903
904
905
906
907
908
909
910
911
912
913
914
915
916
917
918
919
920
921
922
923
924
925
926
927
928
929
930
931
932
933
934
935
936
937
938
939
940
941
942
943
944
945
946
947
948
949
950
951
952
953
954
955
956
957
958
959
960
961
962
963
964
965
966
967
968
969
970
971
972
973
974
975
976
977
978
979
980
981
982
983
984
985
986
987
988
989
990
991
992
993
994
995
996
997
998
999
1000
1001
1002
1003
1004
1005
1006
1007
1008
1009
1010
1011
1012
1013
1014
1015
1016
1017
1018
1019
1020
1021
1022
1023
1024
1025
1026
1027
1028
1029
1030
1031
1032
1033
1034
1035
1036
1037
1038
1039
1040
1041
1042
1043
1044
1045
1046
1047
1048
1049
1050
1051
1052
1053
1054
1055
1056
1057
1058
1059
1060
1061
1062
1063
1064
1065
1066
1067
1068
1069
1070
1071
1072
1073
1074
1075
1076
1077
1078
1079
1080
1081
1082
1083
1084
1085
1086
1087
1088
1089
1090
1091
1092
1093
1094
1095
1096
1097
1098
1099
1100
1101
1102
1103
1104
1105
1106
1107
1108
1109
1110
1111
1112
1113
1114
1115
1116
1117
1118
1119
1120
1121
1122
1123
1124
1125
1126
1127
1128
1129
1130
1131
1132
1133
1134
1135
1136
1137
1138
1139
1140
1141
1142
1143
1144
1145
1146
1147
1148
1149
1150
1151
1152
1153
1154
1155
1156
1157
1158
1159
1160
1161
1162
1163
1164
1165
1166
1167
1168
1169
1170
1171
1172
1173
1174
1175
1176
1177
1178
1179
1180
1181
1182
1183
1184
1185
1186
1187
1188
1189
1190
1191
1192
1193
1194
1195
1196
1197
1198
1199
1200
1201
1202
1203
1204
1205
1206
1207
1208
1209
1210
1211
1212
1213
1214
1215
1216
1217
1218
1219
1220
1221
1222
1223
1224
1225
1226
1227
1228
1229
1230
1231
1232
1233
1234
1235
1236
1237
1238
1239
1240
1241
1242
1243
1244
1245
1246
1247
1248
1249
1250
1251
1252
1253
1254
1255
1256
1257
1258
1259
1260
1261
1262
1263
1264
1265
1266
1267
1268
1269
1270
1271
1272
1273
1274
1275
1276
1277
1278
1279
1280
1281
1282
1283
1284
1285
1286
1287
1288
1289
1290
1291
1292
1293
1294
1295
1296
1297
1298
1299
1300
1301
1302
1303
1304
1305
1306
1307
1308
1309
1310
1311
1312
1313
1314
1315
1316
1317
1318
1319
1320
1321
1322
1323
1324
1325
1326
1327
1328
1329
1330
1331
1332
1333
1334
1335
1336
1337
1338
1339
1340
1341
1342
1343
1344
1345
1346
1347
1348
1349
1350
1351
1352
1353
1354
1355
1356
1357
1358
1359
1360
1361
1362
1363
1364
1365
1366
1367
1368
1369
1370
1371
1372
1373
1374
1375
1376
1377
1378
1379
1380
1381
1382
1383
1384
1385
1386
1387
1388
1389
1390
1391
1392
1393
1394
1395
1396
1397
1398
1399
1400
1401
1402
1403
1404
1405
1406
1407
1408
1409
1410
1411
1412
1413
1414
1415
1416
1417
1418
1419
1420
1421
1422
1423
1424
1425
1426
1427
1428
1429
1430
1431
1432
1433
1434
1435
1436
1437
1438
1439
1440
1441
1442
1443
1444
1445
1446
1447
1448
1449
1450
1451
1452
1453
1454
1455
1456
1457
1458
1459
1460
1461
1462
1463
1464
1465
1466
1467
1468
1469
1470
1471
1472
1473
1474
1475
1476
1477
1478
1479
1480
1481
1482
1483
1484
1485
1486
1487
1488
1489
1490
1491
1492
1493
1494
1495
1496
1497
1498
1499
1500
1501
1502
1503
1504
1505
1506
1507
1508
1509
1510
1511
1512
1513
1514
1515
1516
1517
1518
1519
1520
1521
1522
1523
1524
1525
1526
1527
1528
1529
1530
1531
1532
1533
1534
1535
1536
1537
1538
1539
1540
1541
1542
1543
1544
1545
1546
1547
1548
1549
1550
1551
1552
1553
1554
1555
1556
1557
1558
1559
1560
1561
1562
1563
1564
1565
1566
1567
1568
1569
1570
1571
1572
1573
1574
1575
1576
1577
1578
1579
1580
1581
1582
1583
1584
1585
1586
1587
1588
1589
1590
1591
1592
1593
1594
1595
1596
1597
1598
1599
1600
1601
1602
1603
1604
1605
1606
1607
1608
1609
1610
1611
1612
1613
1614
1615
1616
1617
1618
1619
1620
1621
1622
1623
1624
1625
1626
1627
1628
1629
1630
1631
1632
1633
1634
1635
1636
1637
1638
1639
1640
1641
1642
1643
1644
1645
1646
1647
1648
1649
1650
1651
1652
1653
1654
1655
1656
1657
1658
1659
1660
1661
1662
1663
1664
1665
1666
1667
1668
1669
1670
1671
1672
1673
1674
1675
1676
1677
1678
1679
1680
1681
1682
1683
1684
1685
1686
1687
1688
1689
1690
1691
1692
1693
1694
1695
1696
1697
1698
1699
1700
1701
1702
1703
1704
1705
1706
1707
1708
1709
1710
1711
1712
1713
1714
1715
1716
1717
1718
1719
1720
1721
1722
1723
1724
1725
1726
1727
1728
1729
1730
1731
1732
1733
1734
1735
1736
1737
1738
1739
1740
1741
1742
1743
1744
1745
1746
1747
1748
1749
1750
1751
1752
1753
1754
1755
1756
1757
1758
1759
1760
1761
1762
1763
1764
1765
1766
1767
1768
1769
1770
1771
1772
1773
1774
1775
1776
1777
1778
1779
1780
1781
1782
1783
1784
1785
1786
1787
1788
1789
1790
1791
1792
1793
1794
1795
1796
1797
1798
1799
1800
1801
1802
1803
1804
1805
1806
1807
1808
1809
1810
1811
1812
1813
1814
1815
1816
1817
1818
1819
1820
1821
1822
1823
1824
1825
1826
1827
1828
1829
1830
1831
1832
1833
1834
1835
1836
1837
1838
1839
1840
1841
1842
1843
1844
1845
1846
1847
1848
1849
1850
1851
1852
1853
1854
1855
1856
1857
1858
1859
1860
1861
1862
1863
1864
1865
1866
1867
1868
1869
1870
1871
1872
1873
1874
1875
1876
1877
1878
1879
1880
1881
1882
1883
1884
1885
1886
1887
1888
1889
1890
1891
1892
1893
1894
1895
1896
1897
1898
1899
1900
1901
1902
1903
1904
1905
1906
1907
1908
1909
1910
1911
1912
1913
1914
1915
1916
1917
1918
1919
1920
1921
1922
1923
1924
1925
1926
1927
1928
1929
1930
1931
1932
1933
1934
1935
1936
1937
1938
1939
1940
1941
1942
1943
1944
1945
1946
1947
1948
1949
1950
1951
1952
1953
1954
1955
1956
1957
1958
1959
1960
1961
1962
1963
1964
1965
1966
1967
1968
1969
1970
1971
1972
1973
1974
1975
1976
1977
1978
1979
1980
1981
1982
1983
1984
1985
1986
1987
1988
1989
1990
1991
1992
1993
1994
1995
1996
1997
1998
1999
2000
2001
2002
2003
2004
2005
2006
2007
2008
2009
2010
2011
2012
2013
2014
2015
2016
2017
2018
2019
2020
2021
2022
2023
2024
2025
2026
2027
2028
2029
2030
2031
2032
2033
2034
2035
2036
2037
2038
2039
2040
2041
2042
2043
2044
2045
2046
2047
2048
2049
2050
2051
2052
2053
2054
2055
2056
2057
2058
2059
2060
2061
2062
2063
2064
2065
2066
2067
2068
2069
2070
2071
2072
2073
2074
2075
2076
2077
2078
2079
2080
2081
2082
2083
2084
2085
2086
2087
2088
2089
2090
2091
2092
2093
2094
2095
2096
2097
2098
2099
2100
2101
2102
2103
2104
2105
2106
2107
2108
2109
2110
2111
2112
2113
2114
2115
2116
2117
2118
2119
2120
2121
2122
2123
2124
2125
2126
2127
2128
2129
2130
2131
2132
2133
2134
2135
2136
2137
2138
2139
2140
2141
2142
2143
2144
2145
2146
2147
2148
2149
2150
2151
2152
2153
2154
2155
2156
2157
2158
2159
2160
2161
2162
2163
2164
2165
2166
2167
2168
2169
2170
2171
2172
2173
2174
2175
2176
2177
2178
2179
2180
2181
2182
2183
2184
2185
2186
2187
2188
2189
2190
2191
2192
2193
2194
2195
2196
2197
2198
2199
2200
2201
2202
2203
2204
2205
2206
2207
2208
2209
2210
2211
2212
2213
2214
2215
2216
2217
2218
2219
2220
2221
2222
2223
2224
2225
2226
2227
2228
2229
2230
2231
2232
2233
2234
2235
2236
2237
2238
2239
2240
2241
2242
2243
2244
2245
2246
2247
2248
2249
2250
2251
2252
2253
2254
2255
2256
2257
2258
2259
2260
2261
2262
2263
2264
2265
2266
2267
2268
2269
2270
2271
2272
2273
2274
2275
2276
2277
2278
2279
2280
2281
2282
2283
2284
2285
2286
2287
2288
2289
2290
2291
2292
2293
2294
2295
2296
2297
2298
2299
2300
2301
2302
2303
2304
2305
2306
2307
2308
2309
2310
2311
2312
2313
2314
2315
2316
2317
2318
2319
2320
2321
2322
2323
2324
2325
2326
2327
2328
2329
2330
2331
2332
2333
2334
2335
2336
2337
2338
2339
2340
2341
2342
2343
2344
2345
2346
2347
2348
2349
2350
2351
2352
2353
2354
2355
2356
2357
2358
2359
2360
2361
2362
2363
2364
2365
2366
2367
2368
2369
2370
2371
2372
2373
2374
2375
2376
2377
2378
2379
2380
2381
2382
2383
2384
2385
2386
2387
2388
2389
2390
2391
2392
2393
2394
2395
2396
2397
2398
2399
2400
2401
2402
2403
2404
2405
2406
2407
2408
2409
2410
2411
2412
2413
2414
2415
2416
2417
2418
2419
2420
2421
2422
2423
2424
2425
2426
2427
2428
2429
2430
2431
2432
2433
2434
2435
2436
2437
2438
2439
2440
2441
2442
2443
2444
2445
2446
2447
2448
2449
2450
2451
2452
2453
2454
2455
2456
2457
2458
2459
2460
2461
2462
2463
2464
2465
2466
2467
2468
2469
2470
2471
2472
2473
2474
2475
2476
2477
2478
2479
2480
2481
2482
2483
2484
2485
2486
2487
2488
2489
2490
2491
2492
2493
2494
2495
2496
2497
2498
2499
2500
2501
2502
2503
2504
2505
2506
2507
2508
2509
2510
2511
2512
2513
2514
2515
2516
2517
2518
2519
2520
2521
2522
2523
2524
2525
2526
2527
2528
2529
2530
2531
2532
2533
2534
2535
2536
2537
2538
2539
2540
2541
2542
2543
2544
2545
2546
2547
2548
2549
2550
2551
2552
2553
2554
2555
2556
2557
2558
2559
2560
2561
2562
2563
2564
2565
2566
2567
2568
2569
2570
2571
2572
2573
2574
2575
2576
2577
2578
2579
2580
2581
2582
2583
2584
2585
2586
2587
2588
2589
2590
2591
2592
2593
2594
2595
2596
2597
2598
2599
2600
2601
2602
2603
2604
2605
2606
2607
2608
2609
2610
2611
2612
2613
2614
2615
2616
2617
2618
2619
2620
2621
2622
2623
2624
2625
2626
2627
2628
2629
2630
2631
2632
2633
2634
2635
2636
2637
2638
2639
2640
2641
2642
2643
2644
2645
2646
2647
2648
2649
2650
2651
2652
2653
2654
2655
2656
2657
2658
2659
2660
2661
2662
2663
2664
2665
2666
2667
2668
2669
2670
2671
2672
2673
2674
2675
2676
2677
2678
2679
2680
2681
2682
2683
2684
2685
2686
2687
2688
2689
2690
2691
2692
2693
2694
2695
2696
2697
2698
2699
2700
2701
2702
2703
2704
2705
2706
2707
2708
2709
2710
2711
2712
2713
2714
2715
2716
2717
2718
2719
2720
2721
2722
2723
2724
2725
2726
2727
2728
2729
2730
2731
2732
2733
2734
2735
2736
2737
2738
2739
2740
2741
2742
2743
2744
2745
2746
2747
2748
2749
2750
2751
2752
2753
2754
2755
2756
2757
2758
2759
2760
2761
2762
2763
2764
2765
2766
2767
2768
2769
2770
2771
2772
2773
2774
2775
2776
2777
2778
2779
2780
2781
2782
2783
2784
2785
2786
2787
2788
2789
2790
2791
2792
2793
2794
2795
2796
2797
2798
2799
2800
2801
2802
2803
2804
2805
2806
2807
2808
2809
2810
2811
2812
2813
2814
2815
2816
2817
2818
2819
2820
2821
2822
2823
2824
2825
2826
2827
2828
2829
2830
2831
2832
2833
2834
2835
2836
2837
2838
2839
2840
2841
2842
2843
2844
2845
2846
2847
2848
2849
2850
2851
2852
2853
2854
2855
2856
2857
2858
2859
2860
2861
2862
2863
2864
2865
2866
2867
2868
2869
2870
2871
2872
2873
2874
2875
2876
2877
2878
2879
2880
2881
2882
2883
2884
2885
2886
2887
2888
2889
2890
2891
2892
2893
2894
2895
2896
2897
2898
2899
2900
2901
2902
2903
2904
2905
2906
2907
2908
2909
2910
2911
2912
2913
2914
2915
2916
2917
2918
2919
2920
2921
2922
2923
2924
2925
2926
2927
2928
2929
2930
2931
2932
2933
2934
2935
2936
2937
2938
2939
2940
2941
2942
2943
2944
2945
2946
2947
2948
2949
2950
2951
2952
2953
2954
2955
2956
2957
2958
2959
2960
2961
2962
2963
2964
2965
2966
2967
2968
2969
2970
2971
2972
2973
2974
2975
2976
2977
2978
2979
2980
2981
2982
2983
2984
2985
2986
2987
2988
2989
2990
2991
2992
2993
2994
2995
2996
2997
2998
2999
3000
3001
3002
3003
3004
3005
3006
3007
3008
3009
3010
3011
3012
3013
3014
3015
3016
3017
3018
3019
3020
3021
3022
3023
3024
3025
3026
3027
3028
3029
3030
3031
3032
3033
3034
3035
3036
3037
3038
3039
3040
3041
3042
3043
3044
3045
3046
3047
3048
3049
3050
3051
3052
3053
3054
3055
3056
3057
3058
3059
3060
3061
3062
3063
3064
3065
3066
3067
3068
3069
3070
3071
3072
3073
3074
3075
3076
3077
3078
3079
3080
3081
3082
3083
3084
3085
3086
3087
3088
3089
3090
3091
3092
3093
3094
3095
3096
3097
3098
3099
3100
3101
3102
3103
3104
3105
3106
3107
3108
3109
3110
3111
3112
3113
3114
3115
3116
3117
3118
3119
3120
3121
3122
3123
3124
3125
3126
3127
3128
3129
3130
3131
3132
3133
3134
3135
3136
3137
3138
3139
3140
3141
3142
3143
3144
3145
3146
3147
3148
3149
3150
3151
3152
3153
3154
3155
3156
3157
3158
3159
3160
3161
3162
3163
3164
3165
3166
3167
3168
3169
3170
3171
3172
3173
3174
3175
3176
3177
3178
3179
3180
3181
3182
3183
3184
3185
3186
3187
3188
3189
3190
3191
3192
3193
3194
3195
3196
3197
3198
3199
3200
3201
3202
3203
3204
3205
3206
3207
3208
3209
3210
3211
3212
3213
3214
3215
3216
3217
3218
3219
3220
3221
3222
3223
3224
3225
3226
3227
3228
3229
3230
3231
3232
3233
3234
3235
3236
3237
3238
3239
3240
3241
3242
3243
3244
3245
3246
3247
3248
3249
3250
3251
3252
3253
3254
3255
3256
3257
3258
3259
3260
3261
3262
3263
3264
3265
3266
3267
3268
3269
3270
3271
3272
3273
3274
3275
3276
3277
3278
3279
3280
3281
3282
3283
3284
3285
3286
3287
3288
3289
3290
3291
3292
3293
3294
3295
3296
3297
3298
3299
3300
3301
3302
3303
3304
3305
3306
3307
3308
3309
3310
3311
3312
3313
3314
3315
3316
3317
3318
3319
3320
3321
3322
3323
3324
3325
3326
3327
3328
3329
3330
3331
3332
3333
3334
3335
3336
3337
3338
3339
3340
3341
3342
3343
3344
3345
3346
3347
3348
3349
3350
3351
3352
3353
3354
3355
3356
3357
3358
3359
3360
3361
3362
3363
3364
3365
3366
3367
3368
3369
3370
3371
3372
3373
3374
3375
3376
3377
3378
3379
3380
3381
3382
3383
3384
3385
3386
3387
3388
3389
3390
3391
3392
3393
3394
3395
3396
3397
3398
3399
3400
3401
3402
3403
3404
3405
3406
3407
3408
3409
3410
3411
3412
3413
3414
3415
3416
3417
3418
3419
3420
3421
3422
3423
3424
3425
3426
3427
3428
3429
3430
3431
3432
3433
3434
3435
3436
3437
3438
3439
3440
3441
3442
3443
3444
3445
3446
3447
3448
3449
3450
3451
3452
3453
3454
3455
3456
3457
3458
3459
3460
3461
3462
3463
3464
3465
3466
3467
3468
3469
3470
3471
3472
3473
3474
3475
3476
3477
3478
3479
3480
3481
3482
3483
3484
3485
3486
3487
3488
3489
3490
3491
3492
3493
3494
3495
3496
3497
3498
3499
3500
3501
3502
3503
3504
3505
3506
3507
3508
3509
3510
3511
3512
3513
3514
3515
3516
3517
3518
3519
3520
3521
3522
3523
3524
3525
3526
3527
3528
3529
3530
3531
3532
3533
3534
3535
3536
3537
3538
3539
3540
3541
3542
3543
3544
3545
3546
3547
3548
3549
3550
3551
3552
3553
3554
3555
3556
3557
3558
3559
3560
3561
3562
3563
3564
3565
3566
3567
3568
3569
3570
3571
3572
3573
3574
3575
3576
3577
3578
3579
3580
3581
3582
3583
3584
3585
3586
3587
3588
3589
3590
3591
3592
3593
3594
3595
3596
3597
3598
3599
3600
3601
3602
3603
3604
3605
3606
3607
3608
3609
3610
3611
3612
3613
3614
3615
3616
3617
3618
3619
3620
3621
3622
3623
3624
3625
3626
3627
3628
3629
3630
3631
3632
3633
3634
3635
3636
3637
3638
3639
3640
3641
3642
3643
3644
3645
3646
3647
3648
3649
3650
3651
3652
3653
3654
3655
3656
3657
3658
3659
3660
3661
3662
3663
3664
3665
3666
3667
3668
3669
3670
3671
3672
3673
3674
3675
3676
3677
3678
3679
3680
3681
3682
3683
3684
3685
3686
3687
3688
3689
3690
3691
3692
3693
3694
3695
3696
3697
3698
3699
3700
3701
3702
3703
3704
3705
3706
3707
3708
3709
3710
3711
3712
3713
3714
3715
3716
3717
3718
3719
3720
3721
3722
3723
3724
3725
3726
3727
3728
3729
3730
3731
3732
3733
3734
3735
3736
3737
3738
3739
3740
3741
3742
3743
3744
3745
3746
3747
3748
3749
3750
3751
3752
3753
3754
3755
3756
3757
3758
3759
3760
3761
3762
3763
3764
3765
3766
3767
3768
3769
3770
3771
3772
3773
3774
3775
3776
3777
3778
3779
3780
3781
3782
3783
3784
3785
3786
3787
3788
3789
3790
3791
3792
3793
3794
3795
3796
3797
3798
3799
3800
3801
3802
3803
3804
3805
3806
3807
3808
3809
3810
3811
3812
3813
3814
3815
3816
3817
3818
3819
3820
3821
3822
3823
3824
3825
3826
3827
3828
3829
3830
3831
3832
3833
3834
3835
3836
3837
3838
3839
3840
3841
3842
3843
3844
3845
3846
3847
3848
3849
3850
3851
3852
3853
3854
3855
3856
3857
3858
3859
3860
3861
3862
3863
3864
3865
3866
3867
3868
3869
3870
3871
3872
3873
3874
3875
3876
3877
3878
3879
3880
3881
3882
3883
3884
3885
3886
3887
3888
3889
3890
3891
3892
3893
3894
3895
3896
3897
3898
3899
3900
3901
3902
3903
3904
3905
3906
3907
3908
3909
3910
3911
3912
3913
3914
3915
3916
3917
3918
3919
3920
3921
3922
3923
3924
3925
3926
3927
3928
3929
3930
3931
3932
3933
3934
3935
3936
3937
3938
3939
3940
3941
3942
3943
3944
3945
3946
3947
3948
3949
3950
3951
3952
3953
3954
3955
3956
3957
3958
3959
3960
3961
3962
3963
3964
3965
3966
3967
3968
3969
3970
3971
3972
3973
3974
3975
3976
3977
3978
3979
3980
3981
3982
3983
3984
3985
3986
3987
3988
3989
3990
3991
3992
3993
3994
3995
3996
3997
3998
3999
4000
4001
4002
4003
4004
4005
4006
4007
4008
4009
4010
4011
4012
4013
4014
4015
4016
4017
4018
4019
4020
4021
4022
4023
4024
4025
4026
4027
4028
4029
4030
4031
4032
4033
4034
4035
4036
4037
4038
4039
4040
4041
4042
4043
4044
4045
4046
4047
4048
4049
4050
4051
4052
4053
4054
4055
4056
4057
4058
4059
4060
4061
4062
4063
4064
4065
4066
4067
4068
4069
4070
4071
4072
4073
4074
4075
4076
4077
4078
4079
4080
4081
4082
4083
4084
4085
4086
4087
4088
4089
4090
4091
4092
4093
4094
4095
4096
4097
4098
4099
4100
4101
4102
4103
4104
4105
4106
4107
4108
4109
4110
4111
4112
4113
4114
4115
4116
4117
4118
4119
4120
4121
4122
4123
4124
4125
4126
4127
4128
4129
4130
4131
4132
4133
4134
4135
4136
4137
4138
4139
4140
4141
4142
4143
4144
4145
4146
4147
4148
4149
4150
4151
4152
4153
4154
4155
4156
4157
4158
4159
4160
4161
4162
4163
4164
4165
4166
4167
4168
4169
4170
4171
4172
4173
4174
4175
4176
4177
4178
4179
4180
4181
4182
4183
4184
4185
4186
4187
4188
4189
4190
4191
4192
4193
4194
4195
4196
4197
4198
4199
4200
4201
4202
4203
4204
4205
4206
4207
4208
4209
4210
4211
4212
4213
4214
4215
4216
4217
4218
4219
4220
4221
4222
4223
4224
4225
4226
4227
4228
4229
4230
4231
4232
4233
4234
4235
4236
4237
4238
4239
4240
4241
4242
4243
4244
4245
4246
4247
4248
4249
4250
4251
4252
4253
4254
4255
4256
4257
4258
4259
4260
4261
4262
4263
4264
4265
4266
4267
4268
4269
4270
4271
4272
4273
4274
4275
4276
4277
4278
4279
4280
4281
4282
4283
4284
4285
4286
4287
4288
4289
4290
4291
4292
4293
4294
4295
4296
4297
4298
4299
4300
4301
4302
4303
4304
4305
4306
4307
4308
4309
4310
4311
4312
4313
4314
4315
4316
4317
4318
4319
4320
4321
4322
4323
4324
4325
4326
4327
4328
4329
4330
4331
4332
4333
4334
4335
4336
4337
4338
4339
4340
4341
4342
4343
4344
4345
4346
4347
4348
4349
4350
4351
4352
4353
4354
4355
4356
4357
4358
4359
4360
4361
4362
4363
4364
4365
4366
4367
4368
4369
4370
4371
4372
4373
4374
4375
4376
4377
4378
4379
4380
4381
4382
4383
4384
4385
4386
4387
4388
4389
4390
4391
4392
4393
4394
4395
4396
4397
4398
4399
4400
4401
4402
4403
4404
4405
4406
4407
4408
4409
4410
4411
4412
4413
4414
4415
4416
4417
4418
4419
4420
4421
4422
4423
4424
4425
4426
4427
4428
4429
4430
4431
4432
4433
4434
4435
4436
4437
4438
4439
4440
4441
4442
4443
4444
4445
4446
4447
4448
4449
4450
4451
4452
4453
4454
4455
4456
4457
4458
4459
4460
4461
4462
4463
4464
4465
4466
4467
4468
4469
4470
4471
4472
4473
4474
4475
4476
4477
4478
4479
4480
4481
4482
4483
4484
4485
4486
4487
4488
4489
4490
4491
4492
4493
4494
4495
4496
4497
4498
4499
4500
4501
4502
4503
4504
4505
4506
4507
4508
4509
4510
4511
4512
4513
4514
4515
4516
4517
4518
4519
4520
4521
4522
4523
4524
4525
4526
4527
4528
4529
4530
4531
4532
4533
4534
4535
4536
4537
4538
4539
4540
4541
4542
4543
4544
4545
4546
4547
4548
4549
4550
4551
4552
4553
4554
4555
4556
4557
4558
4559
4560
4561
4562
4563
4564
4565
4566
4567
4568
4569
4570
4571
4572
4573
4574
4575
4576
4577
4578
4579
4580
4581
4582
4583
4584
4585
4586
4587
4588
4589
4590
4591
4592
4593
4594
4595
4596
4597
4598
4599
4600
4601
4602
4603
4604
4605
4606
4607
4608
4609
4610
4611
4612
4613
4614
4615
4616
4617
4618
4619
4620
4621
4622
4623
4624
4625
4626
4627
4628
4629
4630
4631
4632
4633
4634
4635
4636
4637
4638
4639
4640
4641
4642
4643
4644
4645
4646
4647
4648
4649
4650
4651
4652
4653
4654
4655
4656
4657
4658
4659
4660
4661
4662
4663
4664
4665
4666
4667
4668
4669
4670
4671
4672
4673
4674
4675
4676
4677
4678
4679
4680
4681
4682
4683
4684
4685
4686
4687
4688
4689
4690
4691
4692
4693
4694
4695
4696
4697
4698
4699
4700
4701
4702
4703
4704
4705
4706
4707
4708
4709
4710
4711
4712
4713
4714
4715
4716
4717
4718
4719
4720
4721
4722
4723
4724
4725
4726
4727
4728
4729
4730
4731
4732
4733
4734
4735
4736
4737
4738
4739
4740
4741
4742
4743
4744
4745
4746
4747
4748
4749
4750
4751
4752
4753
4754
4755
4756
4757
4758
4759
4760
4761
4762
4763
4764
4765
4766
4767
4768
4769
4770
4771
4772
4773
4774
4775
4776
4777
4778
4779
4780
4781
4782
4783
4784
4785
4786
4787
4788
4789
4790
4791
4792
4793
4794
4795
4796
4797
4798
4799
4800
4801
4802
4803
4804
4805
4806
4807
4808
4809
4810
4811
4812
4813
4814
4815
4816
4817
4818
4819
4820
4821
4822
4823
4824
4825
4826
4827
4828
4829
4830
4831
4832
4833
4834
4835
4836
4837
4838
4839
4840
4841
4842
4843
4844
4845
4846
4847
4848
4849
4850
4851
4852
4853
4854
4855
4856
4857
4858
4859
4860
4861
4862
4863
4864
4865
4866
4867
4868
4869
4870
4871
4872
4873
4874
4875
4876
4877
4878
4879
4880
4881
4882
4883
4884
4885
4886
4887
4888
4889
4890
4891
4892
4893
4894
4895
4896
4897
4898
4899
4900
4901
4902
4903
4904
4905
4906
4907
4908
4909
4910
4911
4912
4913
4914
4915
4916
4917
4918
4919
4920
4921
4922
4923
4924
4925
4926
4927
4928
4929
4930
4931
4932
4933
4934
4935
4936
4937
4938
4939
4940
4941
4942
4943
4944
4945
4946
4947
4948
4949
4950
4951
4952
4953
4954
4955
4956
4957
4958
4959
4960
4961
4962
4963
4964
4965
4966
4967
4968
4969
4970
4971
4972
4973
4974
4975
4976
4977
4978
4979
4980
4981
4982
4983
4984
4985
4986
4987
4988
4989
4990
4991
4992
4993
4994
4995
4996
4997
4998
4999
5000
5001
5002
5003
5004
5005
5006
5007
5008
5009
5010
5011
5012
5013
5014
5015
5016
5017
5018
5019
5020
5021
5022
5023
5024
5025
5026
5027
5028
5029
5030
5031
5032
5033
5034
5035
5036
5037
5038
5039
5040
5041
5042
5043
5044
5045
5046
5047
5048
5049
5050
5051
5052
5053
5054
5055
5056
5057
5058
5059
5060
5061
5062
5063
5064
5065
5066
5067
5068
5069
5070
5071
5072
5073
5074
5075
5076
5077
5078
5079
5080
5081
5082
5083
5084
5085
5086
5087
5088
5089
5090
5091
5092
5093
5094
5095
5096
5097
5098
5099
5100
5101
5102
5103
5104
5105
5106
5107
5108
5109
5110
5111
5112
5113
5114
5115
5116
5117
5118
5119
5120
5121
5122
5123
5124
5125
5126
5127
5128
5129
5130
5131
5132
5133
5134
5135
5136
5137
5138
5139
5140
5141
5142
5143
5144
5145
5146
5147
5148
5149
5150
5151
5152
5153
5154
5155
5156
5157
5158
5159
5160
5161
5162
5163
5164
5165
5166
5167
5168
5169
5170
5171
5172
5173
5174
5175
5176
5177
5178
5179
5180
5181
5182
5183
5184
5185
5186
5187
5188
5189
5190
5191
5192
5193
5194
5195
5196
5197
5198
5199
5200
5201
5202
5203
5204
5205
5206
5207
5208
5209
5210
5211
5212
5213
5214
5215
5216
5217
5218
5219
5220
5221
5222
5223
5224
5225
5226
5227
5228
5229
5230
5231
5232
5233
5234
5235
5236
5237
5238
5239
5240
5241
5242
5243
5244
5245
5246
5247
5248
5249
5250
5251
5252
5253
5254
5255
5256
5257
5258
5259
5260
5261
5262
5263
5264
5265
5266
5267
5268
5269
5270
5271
5272
5273
5274
5275
5276
5277
5278
5279
5280
5281
5282
5283
5284
5285
5286
5287
5288
5289
5290
5291
5292
5293
5294
5295
5296
5297
5298
5299
5300
5301
5302
5303
5304
5305
5306
5307
5308
5309
5310
5311
5312
5313
5314
5315
5316
5317
5318
5319
5320
5321
5322
5323
5324
5325
5326
5327
5328
5329
5330
5331
5332
5333
5334
5335
5336
5337
5338
5339
5340
5341
5342
5343
5344
5345
5346
5347
5348
5349
5350
5351
5352
5353
5354
5355
5356
5357
5358
5359
5360
5361
5362
5363
5364
5365
5366
5367
5368
5369
5370
5371
5372
5373
5374
5375
5376
5377
5378
5379
5380
5381
5382
5383
5384
5385
5386
5387
5388
5389
5390
5391
5392
5393
5394
5395
5396
5397
5398
5399
5400
5401
5402
5403
5404
5405
5406
5407
5408
5409
5410
5411
5412
5413
5414
5415
5416
5417
5418
5419
5420
5421
5422
5423
5424
5425
5426
5427
5428
5429
5430
5431
5432
5433
5434
5435
5436
5437
5438
5439
5440
5441
5442
5443
5444
5445
5446
5447
5448
5449
5450
5451
5452
5453
5454
5455
5456
5457
5458
5459
5460
5461
5462
5463
5464
5465
5466
5467
5468
5469
5470
5471
5472
5473
5474
5475
5476
5477
5478
5479
5480
5481
5482
5483
5484
5485
5486
5487
5488
5489
5490
5491
5492
5493
5494
5495
5496
5497
5498
5499
5500
5501
5502
5503
5504
5505
5506
5507
5508
5509
5510
5511
5512
5513
5514
5515
5516
5517
5518
5519
5520
5521
5522
5523
5524
5525
5526
5527
5528
5529
5530
5531
5532
5533
5534
5535
5536
5537
5538
5539
5540
5541
5542
5543
5544
5545
5546
5547
5548
5549
5550
5551
5552
5553
5554
5555
5556
5557
5558
5559
5560
5561
5562
5563
5564
5565
5566
5567
5568
5569
5570
5571
5572
5573
5574
5575
5576
5577
5578
5579
5580
5581
5582
5583
5584
5585
5586
5587
5588
5589
5590
5591
5592
5593
5594
5595
5596
5597
5598
5599
5600
5601
5602
5603
5604
5605
5606
5607
5608
5609
5610
5611
5612
5613
5614
5615
5616
5617
5618
5619
5620
5621
5622
5623
5624
5625
5626
5627
5628
5629
5630
5631
5632
5633
5634
5635
5636
5637
5638
5639
5640
5641
5642
5643
5644
5645
5646
5647
5648
5649
5650
5651
5652
5653
5654
5655
5656
5657
5658
5659
5660
5661
5662
5663
5664
5665
5666
5667
5668
5669
5670
5671
5672
5673
5674
5675
5676
5677
5678
5679
5680
5681
5682
5683
5684
5685
5686
5687
5688
5689
5690
5691
5692
5693
5694
5695
5696
5697
5698
5699
5700
5701
5702
5703
5704
5705
5706
5707
5708
5709
5710
5711
5712
5713
5714
5715
5716
5717
5718
5719
5720
5721
5722
5723
5724
5725
5726
5727
5728
5729
5730
5731
5732
5733
5734
5735
5736
5737
5738
5739
5740
5741
5742
5743
5744
5745
5746
5747
5748
5749
5750
5751
5752
5753
5754
5755
5756
5757
5758
5759
5760
5761
5762
5763
5764
5765
5766
5767
5768
5769
5770
5771
5772
5773
5774
5775
5776
5777
5778
5779
5780
5781
5782
5783
5784
5785
5786
5787
5788
5789
5790
5791
5792
5793
5794
5795
5796
5797
5798
5799
5800
5801
5802
5803
5804
5805
5806
5807
5808
5809
5810
5811
5812
5813
5814
5815
5816
5817
5818
5819
5820
5821
5822
5823
5824
5825
5826
5827
5828
5829
5830
5831
5832
5833
5834
5835
5836
5837
5838
5839
5840
5841
5842
5843
5844
5845
5846
5847
5848
5849
5850
5851
5852
5853
5854
5855
5856
5857
5858
5859
5860
5861
5862
5863
5864
5865
5866
5867
5868
5869
5870
5871
5872
5873
5874
5875
5876
5877
5878
5879
5880
5881
5882
5883
5884
5885
5886
5887
5888
5889
5890
5891
5892
5893
5894
5895
5896
5897
5898
5899
5900
5901
5902
5903
5904
5905
5906
5907
5908
5909
5910
5911
5912
5913
5914
5915
5916
5917
5918
5919
5920
5921
5922
5923
5924
5925
5926
5927
5928
5929
5930
5931
5932
5933
5934
5935
5936
5937
5938
5939
5940
5941
5942
5943
5944
5945
5946
5947
5948
5949
5950
5951
5952
5953
5954
5955
5956
5957
5958
5959
5960
5961
5962
5963
5964
5965
5966
5967
5968
5969
5970
5971
5972
5973
5974
5975
5976
5977
5978
5979
5980
5981
5982
5983
5984
5985
5986
5987
5988
5989
5990
5991
5992
5993
5994
5995
5996
5997
5998
5999

==> data/Network_Wise_data/SimpleNet/RASimpleNet_H1.txt <==
0.9999957609179699
0.49999788045898497
0.6666638406119799
0.7499968206884775
0.799996608734376
0.8154727336057256
0.6989766288049076
0.7366040203190404
0.7538546505893999
0.7784687616222569
0.7986075797400489
0.8064613945919176
0.7444259027002317
0.6912526239359293
0.7118354997347321
0.7298455160586845
0.7457367069327602
0.7539098542121887
0.7668617440388088
0.7785184448827669
0.7414461379835875
0.753198393571514
0.7639287138909251
0.7737648408503852
0.7828140776530885
0.7911672193171224
0.7989016097467834
0.8060835437171828
0.8127701718965203
0.819011024863902
0.8213930356090171
0.8269743707749219
0.832217443203499
0.8371520996068658
0.8418047756443259
0.8461989696797049
0.8474598990927527
0.8514740007197321
0.851370924667335
0.8550865455736009
0.8586209166795611
0.8619869843995231
0.8623623811858452
0.8654904125433934
0.8684794202850507
0.871338471168375
0.8740758603119834
0.8766991915746081
0.8728624799887478
0.8723011522903589
0.8714359294238566
0.8739082338756664
0.8762872438198608
0.8785781422846406
0.8807857353507011
0.8829144858072595
0.8849685432653421
0.8869517711559046
0.8888677709823803
0.8907199041479734
0.8925113116360062
0.8942449317857152
0.893502219133184
0.8951661807235712
0.8967789434957928
0.898342834668856
0.8998600425233204
0.8979936593346641
0.8994719506619584
0.8993748183890822
0.9007920147627284
0.9021698445704401
0.9035099256162967
0.9048137882555085
0.9060828812243412
0.905906431360345
0.9071283707052491
0.9063633151151337
0.907548535948081
0.9087041262602046
0.9085084377627018
0.909624136825571
0.8986648098758653
0.8998711307216046
0.8997885686891443
0.9009537685987818
0.9020921823036
0.9032047229696724
0.8930563552958559
0.8831335069036796
0.8844177074972434
0.885673990686599
0.8869032570331729
0.8881063687766282
0.8892841518518002
0.8888659011941127
0.8900115698510597
0.8887169097651437
0.8898409385646672
0.8909424867882002
0.8920222221756237
0.8930807862809408
0.8941187957434362
0.8938729777739138
0.8948836709467143
0.8958752944370092
0.8968483829087939
0.8978034512236936
0.8987409953493292
0.8996614932181349
0.9005654055397551
0.9014531765699177
0.9023252348384846
0.9022405634062226
0.9030906086019769
0.9039259978460803
0.9047471069321648
0.9055542989150953
0.9063479246462119
0.9058571422297955
0.9066351473429209
0.907400398273864
0.9081532061002388
0.9088938718648979
0.9096226869773225
0.910339933595899
0.9110458849921358
0.9039283390156347
0.9046730477125521
0.9054062993525938
0.8984948008842533
0.8992637475511754
0.9000211311103242
0.8999656178808418
0.9007065819033391
0.9014366493960937
0.9021560589692461
0.9009673381417481
0.9009089641836239
0.9016167270174407
0.9023144506621252
0.9030023472132227
0.9036806228335358
0.9043494779591222
0.9050091074967695
0.9056597010133531
0.9063014429174663
0.906934512633686
0.9075590847698223
0.9081753292774767
0.908073859268768
0.9086786086217234
0.9092754527543787
0.9091688157752105
0.9033032105121447
0.9039230345532078
0.9045349627466139
0.9051391450135213
0.9057357275034865
0.9063248527123271
0.906233323770943
0.9068121042471593
0.9073837831224404
0.9079484903041206
0.9085063525502651
0.9090574935645286
0.9096020340876031
0.9041877362656531
0.9047546476541284
0.905314889496857
0.9058685788034133
0.9006019010196725
0.9011764320017437
0.9017443591794232
0.9023057957607864
0.9028608523809978
0.8977599436104836
0.898334302134683
0.8989022432452043
0.893908341893842
0.894494460230992
0.8944641007260009
0.8950407764647549
0.8901764244187508
0.890190894329798
0.8907812430748957
0.8913652779296716
0.8911317074868342
0.8917077077695388
0.8917137375073964
0.8917197041066376
0.8922836419025301
0.8928417357834391
0.8933940761191842
0.8939407514258447
0.8944818484130495
0.8950174520298257
0.8937635089607804
0.8942973393726257
0.8942901194655749
0.8948160181792685
0.8903862359110544
0.8909261843101032
0.8914608390973967
0.891990277740424
0.892514576202451
0.8882029115831155
0.8887403772049177
0.8892726996150281
0.8897999522878993
0.8855828909026486
0.8861225742517775
0.8866571901516189
0.8871868096411814
0.8877115024378176
0.8882313369678184
0.8887463803961602
0.8887652197427947
0.8892731217572932
0.8897764064807508
0.8902751365913266
0.890769373637843
0.8912591780651082
0.8910613227824619
0.891545475840842
0.8915512629298757
0.8915558052004917
0.892031419041358
0.8925028790495528
0.8929702394055025
0.8924551079169182
0.8929186452143366
0.8933782036508329
0.8938338342374447
0.8942855871169363
0.8947335115821949
0.8951776560941603
0.8956180682993025
0.896054795046661
0.8964878824044581
0.8969173756762985
0.8973433194169665
0.8936505485551683
0.8940863895894422
0.894518672737722
0.8941744388904571
0.8946028652954269
0.8945928968561512
0.8950162015310983
0.8954361197686459
0.8952367578372192
0.8916842310204048
0.8921123398342292
0.8925370777125118
0.8929584843133175
0.892771019823984
0.8931882367154004
0.8936022193673483
0.8940130052420612
0.8944206312254301
0.8944146263470281
0.8948176077766882
0.8952175247087844
0.8956144119671525
0.8960083038499859
0.8963992341397151
0.8967872361126674
0.8934410150823963
0.8938371293791829
0.8905266214925933
0.8909305666565246
0.891331541635427
0.8880665909334657
0.8878084457183345
0.8882163995917878
0.8886213972777522
0.8890234707926989
0.8894226516924302
0.8862347568834967
0.8866410461836199
0.8870444437449522
0.8874449803306721
0.8878426862691432
0.8847164796273504
0.8832593215605176
0.8836674909289003
0.8840728159114406
0.8844753261371578
0.8848750508249807
0.8847460128382608
0.8851420600825209
0.8855353946744231
0.8859260443885649
0.8863140366216581
0.8866993983989336
0.8870821563804168
0.8874623368670752
0.8878399658068432
0.8882150688005259
0.888230529764399
0.8886018428247098
0.8889706968581311
0.8893371162114638
0.8864116651712945
0.8835053974166346
0.8835214811868973
0.8839008762348812
0.8842778076786575
0.8841586368922418
0.8845323050342602
0.8849035701657191
0.885272455392489
0.8856389835251582
0.886003177083734
0.8853163099135376
0.8856792195686148
0.8860398395728715
0.8860612657313293
0.8864184271582466
0.8867733563262457
0.8871260740975594
0.8843710241780017
0.884728995499178
0.885084757120841
0.8854383294402167
0.8857897326042589
0.886138986513475
0.8864861108256838
0.8868311249597028
0.8871740480989703
0.8875148991951002
0.8878536969713738
0.8881904599261684
0.8885252063363234
0.8888579542604477
0.8891887215421664
0.8895175258133112
0.8898443844970527
0.8898532605249743
0.887236045052842
0.887252518111228
0.887582176715926
0.8879099131130165
0.8882357440659377
0.8885596861437698
0.8888817557240419
0.8892019689954942
0.8895203419607886
0.8898368904391759
0.8901516300691152
0.8904645763108499
0.8879348474008758
0.8882523004136721
0.8885679599066221
0.8888818410362314
0.8891939587887081
0.8892042092065617
0.8895136828146941
0.889518204665196
0.8898250867658981
0.890130268688757
0.8876713452945891
0.8879807789464441
0.8882885124133989
0.8885945596695757
0.8861667056814074
0.8864768665948586
0.8840679620660682
0.8843821295426315
0.8846945988166189
0.8850053836201266
0.8850264803253478
0.8826537551770225
0.8826774038528823
0.8827045397305078
0.8830164844677084
0.8833267743256666
0.8836354224383447
0.8839424418010877
0.8842478452724479
0.8845516455759794
0.8848538553020056
0.8851544869093578
0.8854535527270886
0.8853548526802032
0.8856518498518036
0.8859473121543001
0.885964179971322
0.8862573202822388
0.8865489573095099
0.8868391025872808
0.887127767532002
0.8874149634439255
0.8877007015085804
0.8879849927982243
0.8882678482732742
0.8885492787837141
0.8888292950704836
0.8891079077668432
0.889385127399721
0.8871672093762802
0.8874478774149411
0.8877271525601099
0.8877398411873434
0.8877524671546894
0.8855658847232739
0.8858470392102387
0.8861268154889341
0.8864052236684672
0.8866822737593195
0.8869579756745474
0.8869722848548578
0.8869508726547525
0.884808479242543
0.8850860389574235
0.8853622642505978
0.8832390933531143
0.8835184155243222
0.8837964044154764
0.8840730695500061
0.8843484203608564
0.8846224661915604
0.8848952162972965
0.8851666798459301
0.8854368659190408
0.8857057835129349
0.88363153109253
0.8836530774169924
0.8839242724834282
0.8839450377984958
0.8842142970168703
0.8844823096647895
0.884749084379
0.8850146297166473
0.8849103365508999
0.8851742939462371
0.8854370432985752
0.8834154975376195
0.8814031615523402
0.8814248733686827
0.881693741594418
0.8819613932218469
0.8822278364897839
0.8824930795628203
0.8827571305321577
0.8830199974164308
0.8832816881625192
0.8835422106463483
0.8838015726736792
0.8840597819808887
0.8843168462357381
0.8845727730381324
0.8848275699208693
0.8850812443503783
0.8831360108463115
0.8833922822280476
0.883647432072008
0.8839014677245101
0.881975756465851
0.8819007092445692
0.8821568807232534
0.8820808384159295
0.8801756962163271
0.880433929114391
0.8806910513333234
0.8788011563733806
0.8790606737278658
0.8793190820338275
0.8795763883853928
0.8777049492611686
0.8758414567998922
0.8758774989633722
0.874025749494105
0.8742915090118769
0.8745561495422054
0.8748196781375327
0.8750821017911604
0.8753434274378692
0.8751127547548024
0.8732896031823966
0.8724954254779564
0.8706852689935624
0.8688826079811534
0.8691535029252376
0.869423280776769
0.8696919484313805
0.8699595127280675
0.8702259804497681
0.8704913583239362
0.8707556530231076
0.8710188711654597
0.8712810193153632
0.8713247765945661
0.8709735882953907
0.8712342391491736
0.8714938389914494
0.8713596028708602
0.8696098847928063
0.8678671796128609
0.868131436775471
0.8683946390192684
0.8686567926485487
0.8689179039174739
0.86917797903057
0.8694370241432183
0.8677187691547931
0.8679796705192174
0.8682395447129158
0.8684983977899393
0.868756235756857
0.8690130645732193
0.8692688901520176
0.8689917420898526
0.8689498399353515
0.8692042980343467
0.8694577698616406
0.8697102611402795
0.8699617775491167
0.8702123247232377
0.8704619082543814
0.8687911560312445
0.8690425058490351
0.8690012277014771
0.8692512172686842
0.8692961737271484
0.8695446520297926
0.8697921873407758
0.8700387850180054
0.8702844503788748
0.8705291887006467
0.8707730052208299
0.8710159051375538
0.8712578936099373
0.871232530031645
0.8714732089678812
0.871712989848385
0.8700896881913116
0.870331149293034
0.8705717144351953
0.8708113885953486
0.8710501767142443
0.8694430730671701
0.8696835015899155
0.8680848186825811
0.8683268571087011
0.8685680089471796
0.8688082790604716
0.86904767227554
0.8692861933841783
0.8693290427743207
0.8695661874533472
0.8698024729125222
0.8700379038130746
0.8702724847825779
0.8703131710405597
0.8705464131086845
0.8707788176828484
0.871010389265707
0.8712411323276967
0.8712100399756151
0.8714396045405747
0.8716683521497871
0.8718962871564802
0.871504202213788
0.8715419883301574
0.8717689384584043
0.8719950880570985
0.8722204413543887
0.8724450025487007
0.8726687758089977
0.8728917652750379
0.8731139750576304
0.8715902159388562
0.8718139189788895
0.8720368439213921
0.8722589948189556
0.8722533559941702
0.8724743636151456
0.8726946078246496
0.8727000838735522
0.8729191814244033
0.8731375260627083
0.873355121662803
0.8735719720724866
0.873788081113248
0.8740034525804916
0.8742180902437581
0.8744319978469455
0.8746451791085261
0.87316272965241
0.8733773371503213
0.8735912196229018
0.8738043807380704
0.8740168241390467
0.8742285534445575
0.874439572249043
0.8746498841228603
0.8748594926124842
0.8750684012407071
0.8752766135068358
0.8738202464294533
0.8740298403073412
0.8742387390148215
0.8744469460047274
0.8746544647070633
0.8748612985291935
0.8750674508560283
0.8752729250502091
0.8754777244522908
0.875681852380923
0.8758853121330294
0.8760881069839852
0.8762902401877927
0.8764917149772555
0.8764500185618964
0.875027210090205
0.875229752311968
0.8738135229392949
0.8740173714659163
0.8742205624166454
0.8744230989681773
0.873017274050222
0.8732210918461574
0.8734242563799263
0.8730516790821533
0.8732544651553735
0.873456604383065
0.8736580998552543
0.8738589546423174
0.8740591717951359
0.8742587543452514
0.8744577053050182
0.8746560276677559
0.8748537244078982
0.8750507984811423
0.8752472528245965
0.8754430903569251
0.8756383139784941
0.8758329265715137
0.8760269310001799
0.8762203301108161
0.876413126732011
0.8766053236747574
0.8767969237325884
0.8769879296817131
0.8771783442811499
0.8773681702728606
0.8775574103818808
0.8774760308966446
0.8776645227889851
0.8775463372571842
0.8777341431216945
0.877921373776819
0.8781080318611326
0.8782941199970973
0.8782357576730471
0.8784210849230393
0.8770860984717884
0.8772726078229967
0.8772837599879286
0.8774694059802585
0.8776544911085631
0.8778390179106889
0.8777914496229525
0.8778088013725817
0.877992265275803
0.8780145457745836
0.8781971523840797
0.8783792130844292
0.8785607303200017
0.8787417065205948
0.8789221441015432
0.8791020454638262
0.8792814129941735
0.8794602490651717
0.8793519111497994
0.8795301147683638
0.8797077927125373
0.8796582704771421
0.8783646553734992
0.8785432619895703
0.8787213448325738
0.8774347835663475
0.8774566650113643
0.8776355542024689
0.8775035390792538
0.8775258823381814
0.8777038908826288
0.8778813827114174
0.878058360071137
0.8782348251953727
0.8784107803047984
0.8785862276072703
0.8787611692979198
0.8789356075592436
0.8789553447489007
0.8791290038825722
0.8793021654256029
0.8794748315135748
0.8782184388971268
0.8783921583293962
0.8783258994818283
0.878498971830955
0.8786715524972718
0.8788436435730459
0.8790152471386902
0.8791863652628475
0.8790278094868693
0.8791984271898751
0.8792176594867379
0.8779810664354205
0.8781524353883454
0.8783233236429451
0.8783436738310677
0.8785138166102102
0.8786834841301931
0.8788526783795484
0.8776286495795769
0.8764080255885066
0.8751907922196337
0.8753638920375232
0.875536512354532
0.8757086551602906
0.8758803224334365
0.8760515161416911
0.8762222382419338
0.8763924906802777
0.8765622753921427
0.8767315943023289
0.8769004493250901
0.8770688423642048
0.8772367753130488
0.8772579570994723
0.8774251748158463
0.877591937518026
0.877758247060689
0.8777000397281335
0.8778657520874692
0.8780310159695132
0.8781958331924165
0.8781523792405938
0.8783165886498624
0.878271704378522
0.8784353119813976
0.8785984803692318
0.8774207344169943
0.8775848241445726
0.8777484751295637
0.8779116891292812
0.8780744678916661
0.8782368131553495
0.8783987266497147
0.8785602100949581
0.8787212652021504
0.8788818936732972
0.8790420972013986
0.8792018774705089
0.8793612361557958
0.8795201749235984
0.8795377185854917
0.8796960077344174
0.8797085326979226
0.8798661830625623
0.8800234207299122
0.8801802473183934
0.880336664437975
0.8791888982522671
0.8793461988546963
0.8793637634309094
0.8795204283627107
0.8783796755373375
0.8785372093266908
0.8783907224818355
0.8785478349345953
0.8784994164838761
0.8784536561933696
0.8784721886280789
0.8786283885924617
0.8787841875299784
0.8776575411357092
0.8778141841828055
0.877970426608298
0.8781262699471354
0.8780813373296643
0.8782366423278659
0.8783915521479552
0.8785460682963288
0.8782385107298594
0.8771254074209495
0.8760151220951002
0.8761718612086563
0.8763282045163701
0.8764841535156154
0.8766397096962228
0.876794874540527
0.8769496495234131
0.8758493362868719
0.8760049082475625
0.8761600907915804
0.8763148853792384
0.8710565480738257
0.8699704426522874
0.8688870423501052
0.8690424318029392
0.8691974351950207
0.8692197211067711
0.8693741206623125
0.8695281380407361
0.8695501544717611
0.8697035742346708
0.8698566156504464
0.868785363660729
0.8689391580011568
0.8690925744685125
0.8692456144537397
0.8693982793409638
0.8695505705075338
0.8697024893240631
0.8686405815226907
0.8687932395481858
0.8689455256905492
0.8690974413070189
0.8692489877482359
0.869400166358285
0.8694219109211717
0.8695725141312292
0.8697227531255428
0.869872629223735
0.8688233256902926
0.8689739242887725
0.8691241604357519
0.8692740354381472
0.8694235505965991
0.8695727072055104
0.869721506553083
0.8698699499213552
0.8700180385862384
0.8701657738175539
0.8703131568790688
0.8704601890285326
0.8706068715177123
0.8706267439158384
0.8707728808298513
0.870373978538799
0.8705200686972485
0.8706658134888933
0.8696378727409725
0.8697843141203211
0.8699304105258667
0.8700761631751641
0.8700964490359923
0.8702416646620399
0.8703865398059633
0.8693673518202419
0.8695129106630588
0.8696581294151213
0.8686433591357572
0.8685041188420362
0.8686500048066306
0.8687955515015399
0.8689407601088883
0.8689621042743535
0.869106783368391
0.8691278859695154
0.8692720388902774
0.8682682605543763
0.8684130724365842
0.8685575506508607
0.868701696349109
0.8686694951898875
0.8688131813750065
0.8678168359835213
0.8679611696907895
0.8681051731149747
0.868248847388476
0.8683921936385218
0.8683603109278261
0.8685032036971891
0.867515145444974
0.8676586738733645
0.8666738172628385
0.866817974116768
0.8668394863204989
0.8658588986662902
0.8660034876648918
0.8661477502774919
0.8662916876079892
0.8664353007553096
0.8664565933003839
0.8665996984342358
0.8667424823444427
0.8668849461113532
0.8659141902926395
0.865938155885981
0.8660810408094923
0.8662236067934422
0.8663658549045182
0.8665077862046565
0.8665309582230494
0.8666723906721667
0.8668135091757809
0.8668354689527967
0.8658755182673562
0.8660170499533753
0.8661582688621877
0.8662991760294796
0.8664397724863695
0.8665800592594337
0.8656267258609085
0.8646754877006217
0.8637263378787768
0.8638689846162219
0.8640113188745049
0.8641533416792687
0.8642950540516724
0.8644364570084159
0.8644108363566011
0.8645518051213854
0.8646924670988688
0.8648328232894447
0.8648572604310847
0.8649971334267436
0.8651367033389883
0.8652759711518558
0.8652998235405998
0.8654386144033297
0.8655771058251478
0.8657152987740739
0.8658531942139605
0.8659907931045138
0.8661280964013174
0.8659906285384102
0.8661276376851307
0.8661260302255999
0.866262601489988
0.8663988809354353
0.8665348694962605
0.8666705681027982
0.8668059776814199
0.8658838436626098
0.8659066444990363
0.8659293969260436
0.8660650180983688
0.8660875545524381
0.8662227213332595
0.8653070524946408
0.865442757996155
0.8655781771991429
0.8646660821757507
0.8648020338391749
0.8649376995895318
0.8640291515857612
0.8640536114799419
0.8640307255943596
0.8631259813790776
0.8622231299341204
0.8623606398949297
0.8624978627785765
0.8626347994831125
0.8627714509028475
0.8629078179283686
0.8630439014465601
0.8631797023406225
0.8633152214900913
0.8634504597708568
0.8635854180551815
0.8636099827011843
0.863744497349663
0.8638787343621285
0.8629881377287655
0.8629670804680616
0.8631017029803666
0.8632360487763052
0.8633701187081865
0.8635039136248228
0.863637434371548
0.8637706817902349
0.863903656719313
0.8640363599937864
0.8641687924452505
0.8641924118522786
0.8643244156716028
0.8644561509175407
0.8645876184089138
0.864718818961218
0.8648497533866414
0.8649804224940801
0.8651108270891554
0.8652409679742308
0.8653708459484272
0.8653464535213978
0.8654759633086027
0.8656052122503146
0.8657342011337937
0.8658629307431354
0.8659914018592855
0.8661196152600572
0.8662475717201459
0.8663752720111454
0.8665027169015628
0.8665226359429898
0.8666348195673811
0.8667467794956122
0.8668585163960977
0.8669700309345922
0.8670813237742031
0.8671923955754035
0.8673032469960461
0.8674138786913752
0.8675242913140403
0.8676344855141086
0.8676312468371897
0.8677411178941946
0.8668853574228985
0.8669957468516277
0.8670157701625414
0.8671258142701329
0.8672356421810494
0.8673452545317873
0.8664949160469523
0.8666050391728448
0.8667149467935984
0.866670869508432
0.8667804981784267
0.8668005556736087
0.8669098442427212
0.8670189199811247
0.8671277835099204
0.8672364354477953
0.8673448764110333
0.8674531070135281
0.8675611278667932
0.8674281863984028
0.8674474429209768
0.8675551561428726
0.8676626614241856
0.8677699593664796
0.8678770505690004
0.8679839356286868
0.8680906151401814
0.8681970896958422
0.8683033598857531
0.8684094262977353
0.8685152895173572
0.8686209501279465
0.8687264087105996
0.8685129310966417
0.8686182914940525
0.8687234510136798
0.8686982100856996
0.8678716656422307
0.8678901711223617
0.8679956226479654
0.8681008740757975
0.8682059259748566
0.8683107789119856
0.8674892928392213
0.8675946249136484
0.867699758060645
0.8678046928432134
0.8679094298222331
0.8670921893045097
0.8671973995004444
0.8671121264647915
0.8672171203625552
0.8664035958594009
0.8665090569950369
0.8666143206379096
0.8665993599244164
0.8667043424175553
0.8658950946655315
0.866000538259671
0.8661057853140266
0.8662108363775918
0.8661885197638772
0.8662932986744899
0.8663978830095954
0.8662564132477022
0.866360837913444
0.8664650692001752
0.8665691076445626
0.8666729537812896
0.8667766081430641
0.8668800712606287
0.8660811034530153
0.8661850164586599
0.8661629699638814
0.8662666167080167
0.8663700731000048
0.8664733396637508
0.8665764169212388
0.8666793053925409
0.8666890904455529
0.8667916878286768
0.8668940978193201
0.8669963209304185
0.8670983576730371
0.8672002085563796
0.8673018740877961
0.8674033547727918
0.8675046511150355
0.8676057636163678
0.867706692776809
0.8669207265695836
0.8670220929958402
0.8671232761193368
0.8672242764368289
0.8673250944432785
0.8674257306318627
0.867526185493981
0.8676264595192638
0.8677265531955801
0.8678264670090459
0.8679262014440317
0.8680257569831699
0.8681251341073632
0.8682243332957927
0.8683233550259245
0.8684221997735181
0.8685208680126337
0.8686193602156405
0.8687176768532229
0.8679441081293998
0.8680428505844298
0.8681414174973175
0.8682398093357595
0.8674694102147873
0.8675682233507521
0.8676668614413034
0.8677653249511633
0.8669980700219404
0.8670969503731428
0.8671956561782708
0.8672941878990863
0.8673925459957241
0.867490730926699
0.8675887431489122
0.8676865831176592
0.8677842512866369
0.8678010112013459
0.8678181351448503
0.8670582243434976
0.8671561004618175
0.8672538054680423
0.8673513398105008
0.867448703935957
0.8666924278209299
0.8667901962876217
0.8668877945742147
0.8669852231246572
0.8670824823813544
0.8663298066153984
0.8655784364448733
0.8656766619137972
0.8657747172953292
0.8650257772284646
0.8651242256730236
0.8652225040857265
0.864475979060631
0.8645746468610814
0.8638299658560331
0.8639290197817879
0.8639491491119324
0.8640479304508252
0.8641465422080202
0.8641662792044679
0.8642646205484084
0.8643627934996367
0.8643824484502272
0.8644803528768366
0.8645780900883705
0.8645590136263791
0.8646565171335885
0.8647538545360157
0.8646985818744374
0.864795717967727
0.8648926890039338
0.8641584846838966
0.8642558317092565
0.8640293307402778
0.8640464837788401
0.8641436784859504
0.8642407088740293
0.8643375753594255
0.8644342783570828
0.8645308182805449
0.8646271955419624
0.8647234105520982
0.8648194637203329
0.8649153554546715
0.8650110861617484
0.8651066562468335
0.865202066113838
0.8652973161653198
0.8652686575697434
0.8653636926617279
0.8654585689649205
0.8655532868769558
0.8648313908912368
0.8649264735884802
0.8650213979465107
0.865116164360518
0.8650929215118113
0.8651874711015716
0.8651684113551258
0.8652627415510031
0.8653569154416678
0.8654509334152949
0.8655447958587754
0.8656385031577212
0.8657320556964706
0.8658254538580933
0.865918698024396
0.8660117885759271
0.8661047258919825
0.8661975103506101
0.8662148825119816
0.8663074241746016
0.8663246776664517
0.8664169776253998
0.8665091263968641
0.8658000354587324
0.8656604854986347
0.8649532465398941
0.8646683455328839
0.8647615447841485
0.8648545921213929
0.864947487915743
0.8642437063958767
0.864336947795216
0.8642746828552431
0.8643677477454444
0.8644606616788083
0.8644426388384159
0.8637426852847006
0.8638358794127737
0.8639289228631946
0.8632310804376184
0.8632505383474669
0.8633438287420118
0.8634369687894261
0.8635299588528672
0.8636227992943236
0.8629285687482671
0.8622354534320034
0.8623291092700061
0.8624226148981642
0.8625159706775591
0.8626091769681161
0.8619190896265416
0.8619033433331826
0.8620087082046647
0.8621139048959846
0.861426413743755
0.8615319067705954
0.8614400920367038
0.8615454063329583
0.8616505531978992
0.8617555330304891
0.8618603462284242
0.8619649931881389
0.8620694743048112
0.8621737899723677
0.8622779405834882
0.8623819265296108
0.862485748200937
0.8618050175393734
0.8619091304296647
0.8612299270171906
0.861334328777357
0.8614385662546594
0.8615426398365571
0.8616465499092925
0.8617502968578947
0.8618538810661855
0.8619573029167831
0.8620605627911071
0.862045038467041
0.8619786897991712
0.862081690949663
0.8614087153907639
0.861512000450856
0.8616151245053981
0.861718087930572
0.8618208911013877
0.8619235343916888
0.8619418874527677
0.8612726779128198
0.861375507613763
0.8614781778888133
0.8608108826309598
0.8609138309899365
0.8610166201093786
0.861119250358466
0.8612217221052384
0.8605571991715152
0.8606599462518985
0.8607625350162874
0.8608649658303076
0.8609672390584601
0.8609875097669007
0.8610895317735535
0.8610305126152825
0.8611323451688204
0.8604724736399554
0.8605745775364244
0.8605717016669747
0.860673573578872
0.8607752898423172
0.8601182094683918
0.8602201941769808
0.8603220234210751
0.8604236975558865
0.8604429515719583
0.8605443791087314
0.8606456525003119
0.8607467720978277
0.8608477382513412
0.8609485513098531
0.8610492116213068
0.8611497195325917
0.8612500753895478
0.8613502795369696
0.8614503323186099
0.8615502340771835
0.8616499851543715
0.8617495858908253
0.8618490366261702
0.8612005422419517
0.8605530230372586
0.8606531486115571
0.8605765333329496
0.8606764910441991
0.8607762988938126
0.8608759572185578
0.860975466354194
0.8610748266354763
0.8611740383961588
0.8612731019689986
0.8613720176857596
0.8614707858772158
0.8614602930455505
0.861558848421115
0.8616572571368944
0.861755519520011
0.8618536358966146
0.8619516065918871
0.8620494319300449
0.8621471122343433
0.8621644432060218
0.8622618937753945
0.8623592001871203
0.8624563627608391
0.8625533818152465
0.8626502576680978
0.8627469906362103
0.8628435810354678
0.8629400291808236
0.8629579831186888
0.863054205309358
0.8631502861007755
0.8632462258043935
0.8633420247307503
0.863437683189473
0.8635332014892819
0.863628579937993
0.8637238188425217
0.8638189185088858
0.8639138792422092
0.8640087013467248
0.864103385125778
0.8641979308818296
0.8642923389164595
0.8643866095303693
0.8644807430233863
0.8645747396944656
0.8646685998416945
0.8647623237622946
0.8648559117526256
0.8648722041576886
0.8649655770456474
0.8650588148064164
0.8650749251577784
0.8651679491731474
0.8652608388578085
0.8646365525382862
0.8647296914062677
0.8648226960683876
0.8649155668145072
0.8649128398112889
0.8648965261066326
0.8649891436614616
0.8649727986025765
0.864987813112437
0.865080166051015
0.8651723866787926
0.8651263690657264
0.8652184247119087
0.8645999697978902
0.8693511850144926
0.8687306631122695
0.8681110264053421
0.8682050283543888
0.8682988963975253
0.8683926308206715
0.8684862319089341
0.8684828771366208
0.868489663951872
0.8678732766815016
0.867966980571031
0.8680605516414399
0.8674457778796542
0.8675395853694194
0.8669260495947593
0.8670200917935743
0.8671140011644248
0.8672077779885276
0.8673014225463057
0.8673949351173922
0.867488315980632
0.8675815654140854
0.8676746836950304
0.8677676710999658
0.8677852874530995
0.8678780667327239
0.8679707158871316
0.8679881529173175
0.8680805952198389
0.8681729081419509
0.8682650919550811
0.8683571469298978
0.868449073336314
0.868540871443489
0.868632541519831
0.8687240838330005
0.8681191227718353
0.8682108949626121
0.8683025395147368
0.8683940566943081
0.8684854467666857
0.8685767099964923
0.8685860280712875
0.8686770951072172
0.8680755181715474
0.8681668124571851
0.8675664204707002
0.8676579404019007
0.8676439874283334
0.867735327506656
0.8671368893497549
0.8672284530103808
0.867319890550262
0.8673374634803461
0.867428700273632
0.8675198116555181
0.8669239876090514
0.8670153203292359
0.8671065277644819
0.8671976101724007
0.8672885678098977
0.8673794009331749
0.8674701097977336
0.8674564282699677
0.8668639033872697
0.8668418723565374
0.8669327003842056
0.867023404583615
0.867113985207821
0.8672044425091894
0.8672947767393994
0.867384988149446
0.8673714480995321
0.8673887474273413
0.8668002883042563
0.8668905903195876
0.8669807699744645
0.8667534606931263
0.8668436110992325
0.8669336395980957
0.8670235464368253
0.8671133318618632
0.8672029961189861
0.8672925394533078
0.8673819621092812
0.8674712643307012
0.8675604463607061
0.8676495084417802
0.8677384508157562
0.8671556848984856
0.867154865018746
0.8672439601870218
0.8673329359247771
0.8674217924719928
0.8675105300680076
0.8675991489515192
0.8676876493605877
0.8671080316923442
0.8671967417919607
0.8672138576132885
0.8673023788821583
0.8673907822013027
0.866813291667214
0.8668004112567077
0.866817733694677
0.866906224078214
0.8669945969446414
0.8670828525279017
0.8670430565385917
0.8664684753215349
0.8665569039874929
0.8666452156069041
0.866733410412004
0.8668214886344138
0.8669094505051427
0.8669972962545901
0.8664253983019156
0.8665134473214383
0.8666013803343477
0.866689197569755
0.8667768992561683
0.8668644856214949
0.8667414871943389
0.8668289817929755
0.8669163615693043
0.8670036267492051
0.866776465776924
0.8668637082753792
0.8669508365820824
0.8670378509210857
0.8671247515158548
0.8672115385892722
0.8670635959696132
0.8671503097106102
0.8671670652831341
0.8666021355989106
0.8666889804070611
0.8667757122096056
0.8666784884795345
0.8667651143875517
0.8668516277943896
0.8662891024032187
0.8663758122984941
0.86646240980246
0.8659012294852305
0.8653407756150135
0.8654278745705781
0.865514860922451
0.8655325214502546
0.865619327931512
0.8657060224044065
0.8655935878230331
0.8655745997559953
0.8655921649576735
0.8656786537581628
0.8656961294521848
0.8657824402693222
0.8658686402183579
0.8659547295127735
0.866040708365503
0.8660287938310868
0.8661146150784198
0.8662003264393927
0.8656461355715491
0.8657320368665277
0.8658178283834934
0.8659035103327491
0.8659890829240607
0.8660745463666588
0.866159900869241
0.8662451466399727
0.8663302838864895
0.8664153128158988
0.8665002336347812
0.8665850465491924
0.8666002336274078
0.8660503603827203
0.866135297225165
0.8655864155412454
0.8656715386225479
0.8656887423056744
0.8656772086512599
0.8657621129194436
0.8652152006560706
0.8653002893936097
0.8653021140653546
0.8652986964269933
0.8653835717039252
0.8648386198325752
0.8649236778194129
0.8650086288150725
0.8644649401734539
0.8645500725985447
0.8646350981404903
0.8647200170004511
0.8648048293790828
0.864782217822645
0.8648668850381085
0.8649514462870946
0.8650359017684147
0.8649868363176041
0.8650042420150712
0.8649932868294665
0.8650775054658286
0.8651616190914222
0.8652456279025291
0.8653295320949421
0.8654133318639671
0.8654303965568143
0.8655140294743787
0.8655975585001201
0.8656809838275055
0.8657643056495219
0.8658475241586777
0.8659306395470044
0.8660136520060577
0.8654777524689252
0.8655609423319116
0.8656440293644123
0.8651093511498573
0.8651926143657636
0.8646588743198871
0.8647423125976911
0.8647316605472158
0.8648149512494145
0.8648981394399798
0.8649812253080474
0.8650642090422883
0.8651470908309097
0.8652298708616568
0.8646990549899626
0.864168890026756
0.8642521172760765
0.8643352425936772
0.864418266166703
0.8645011881818414
0.8645840088253232
0.8640558573232918
0.8641388487174277
0.8636116133002726
0.863694774365893
0.8637125431554096
0.8631865306443527
0.8631769551751085
0.863260178292957
0.8633433002276835
0.8633595821606768
0.8628353808357461
0.8629186092217184
0.8623953110960533
0.8624787053080666
0.8619563075459175
0.8620398665370628
0.8621233244284003
0.8616020890448282
0.86168571059883
0.8617692311606169
0.8617879904405215
0.8618713485650554
0.8619546061975768
0.8620377635196975
0.8621208207125923
0.8621393120105766
0.8622222082516513
0.862305004857821
0.8623877020086078
0.8624059887168635
0.8624885260727129
0.8625709644629079
0.8626533040653375
0.8626380133281669
0.8627202142543129
0.8622042332649263
0.8622865952061415
0.8623688587459932
0.8624510240607227
0.8625330913261507
0.862018760323571
0.8621009873799443
0.8621831164886626
0.8622651478246324
0.8623470815623441
0.862428917875873
0.8625106569388807
0.8625922989246165
0.8626738440059183
0.8627552923552136
0.8628366441445218
0.8629178995454538
0.8629990587292149
0.8630801218666048
0.8631610891280189
0.8632419606834503
0.8633227367024902
0.8634034173543292
0.8634207919505582
0.8629116995024741
0.8629924797390184
0.8630731648280519
0.862565175914086
0.8626460174346765
0.8627267639035086
0.8628074154881233
0.8628879723556688
0.8623815827005304
0.8624622948285172
0.8625429123350175
0.8626234353863256
0.8627038641483464
0.8627215057480035
0.8628017830902083
0.8628819665956599
0.8629620564287921
0.8629769221466487
0.8630568631260951
0.8625536229726688
0.8620509693462279
0.8621313099353786
0.8621224173537892
0.8622026229056009
0.862282735195143
0.8623627543849877
0.8624426806373298
0.8625225141139871
0.8626022549764024
0.8626819033856439
0.8627614595024065
0.862840923487013
0.8629202954994152
0.8629995756991946
0.8630787642455638
0.8631578612973676
0.8626595022550482
0.8627387499519108
0.8626338115144098
0.8627129826668037
0.8627920626081926
0.8628710514961084
0.8629499494877205
0.8624537160492572
0.8625327632014806
0.862611719547096
0.8626905852424869
0.8626377693801035
0.8627165296963523
0.8627951997428975
0.8628124151828859
0.8627153370882842
0.8627938727998572
0.8628723187050134
0.8629506749577065
0.8630289417115387
0.8631071191197616
0.8631852073352768
0.8632632065106375
0.8632800669957952
0.8633579233135185
0.8634356910070896
0.8635133702277442
0.8635042404178799
0.8635034653208511
0.8635809737226666
0.8635975868805779
0.863674953967383
0.8636914950127317
0.8637687212257091
0.8637851904424343
0.8638622762208584
0.8639392747981758
0.8640161863222684
0.864093010940684
0.8641060371153669
0.8641827243184157
0.8642593250158774
0.8643358393540409
0.8644122674788657
0.8644886095359823
0.8640021218547578
0.8640786087158732
0.864155009588387
0.8642313246172239
0.8643075539469828
0.8643836977219385
0.8643996650019387
0.8644756717821607
0.8645515934007242
0.8646274300006778
0.8647031817247501
0.8642195669698706
0.8637364928687136
0.8632539585151556
0.8633303079302326
0.8633467828465451
0.8633632393859293
0.8634394002117554
0.8635154761787227
0.8635914674285775
0.8634439751202378
0.8635199216084457
0.8635957836647601
0.8631160082293907
0.8631920103130601
0.8632084204209671
0.8632842869437054
0.8633600693572165
0.8634357678012946
0.8635113824154234
0.8635869133387785
0.8636623607102271
0.8637377246683298
0.8638130053513405
0.8638882028972084
0.8639633174435775
0.8640383491277883
0.8635620325075415
0.8636372026058393
0.8637122899176851
0.8637872945797657
0.8633121640546942
0.8633873062189952
0.8634623658094891
0.863537342962212
0.8636122378129012
0.8636870504969961
0.8637030407971417
0.8637777217396736
0.8633046780804514
0.863379495312437
0.8633956188696853
0.8634117247959251
0.8634863608812376
0.8635023996562684
0.8635769047661274
0.8636513285829042
0.8637256712395753
0.8637415446383344
0.8638157571744344
0.8638898889129992
0.8639639399859073
0.8640379105247501
0.8641118006608334
0.8636424297750861
0.863716454384827
0.8632478073667126
0.8633219656929335
0.8633960436307249
0.8634700413107287
0.8630025426419087
0.8629989963948019
0.8629810905649056
0.8625146142997353
0.8625888882849424
0.8624570969990148
0.8625313218581184
0.8626054666472553
0.8626795314959188
0.8627535165333229
0.8628274218884034
0.8629012476898187
0.86297499406595
0.8630486611449028
0.8631222490545067
0.8626587032709114
0.8627324214983119
0.8628060606289017
0.8628796207899146
0.8629531021083112
0.8630265047107802
0.8630998287237391
0.8631730742733348
0.8632462414854442
0.8632620657059022
0.8633351072097548
0.8634080707194762
0.8633987795690878
0.863471631292474
0.8635444053487775
0.8636171018621335
0.8636897209564124
0.8637622627552212
0.8638347273819034
0.8639071149595409
0.8639794256109534
0.8640516594587001
0.8641238166250798
0.8641958972321316
0.8637376809557625
0.8632799503352243
0.8633523633704906
0.863367980625436
0.8634402704562786
0.8634392484926533
0.8635114242391783
0.8635835237302922
0.8636555470867799
0.8631997921806656
0.8632719419532063
0.8633440156585119
0.8634160134168151
0.8634879353480953
0.8635597815720795
0.863381362835036
0.863189653131255
0.8632615428358197
0.8633333570259889
0.8634050958206828
0.8629521025909763
0.8630239660720077
0.8630957542244427
0.8631674671666604
0.863239105016792
0.8633106678927214
0.8633821559120861
0.8634535691922773
0.8635249078504412
0.863596172003479
0.8636673617680483
0.8637384772605625
0.863809518597193
0.8638804858938688
0.8639513792662772
0.8639427913721648
0.8640135785571521
0.8640842921205223
0.863989150970401
0.8640598037547893
0.8641303831718002
0.864200889335654
0.8642713223603337
0.8643416823595859
0.8644119694469218
0.8644821837356174
0.8640347291891703
0.8641050659877885
0.8641199306682303
0.8641901507355428
0.8642049561111765
0.8637587997063695
0.863829097415973
0.8638993226163351
0.8639694754195834
0.8639667644111303
0.8639414843262092
0.8640115071139558
0.8640814578617975
0.8641513366808494
0.8640704608470221
0.8641402735332424
0.8642100145431935
0.8642796839872031
0.8643492819753726
0.864418808617578
0.8644882640234696
0.8645576483024734
0.8641151930065152
0.8636731903502458
0.8637428849159757
0.8638125082557826
0.863882060478797
0.8639515416939267
0.8640209520098573
0.8640902915350527
0.863949444094455
0.8640187494010385
0.8635788213208954
0.8636482446998252
0.8632089526119819
0.8632784934397938
0.8633479635960327
0.863417363188375
0.8634866923242783
0.8635015916980165
0.8635708078081686
0.8636399537550059
0.8637090296451594
0.8636729283454992
0.8637419176332383
0.8638108371290829
0.8638796869388852
0.8639484671682833
0.8640171779227024
0.8640858193073542
0.8641543914272385
0.8637186100901596
0.8637872981702139
0.863352140841161
0.863420944275238
0.8634896784557324
0.8635583434871521
0.8631241763964095
0.8631391156836286
0.8632078533256348
0.863222644911094
0.8632912716627282
0.8628583271934891
0.8629270677617721
0.8629957394517301
0.8630643423668358
0.8630668637474873
0.8631353624454216
0.8632037926446579
0.8632721544478928
0.8633404479576181
0.8634086732761206
0.8634007118796136
0.8634688390861166
0.8635368983691833
0.8636048898303437
0.8636728135709251
0.8637406696920535
0.8638084582946535
0.8638761794794487
0.8634468175612184
0.8635146511147985
0.8630858950814744
0.8631538404243213
0.8627256887177616
0.862793745273141
0.8628617343790106
0.8628765890712262
0.8624494224429731
0.8625174809973892
0.8625324839039001
0.862106120837215
0.8621213121599054
0.8621893983074402
0.8622574172425885
0.8618320312449356
0.8618473277571236
0.861915414712846
0.861983434587824
0.861998633959254
0.8620665459311826
0.8621343910934978
0.8622021695447389
0.8622698813832516
0.861846369653692
0.8619141896788585
0.8619819431485538
0.8620496301607017
0.8621172508130337
0.8621848052030899
0.8617625795394254
0.8618302414001099
0.8614086023387596
0.8614763711204609
0.8615440736570188
0.8611231923313437
0.8611910012027238
0.8612587438868211
0.8613264204804948
0.8613940310804156
0.8614615757830655
0.8614768664709268
0.8614669921521005
0.861534402745174
0.8615496357000462
0.8616169405737544
0.8616841800394222
0.86175135419235
0.8618184631276538
0.8618855069402642
0.8619524857249286
0.8620193995762097
0.8620277735966783
0.8620945861813375
0.8621613340877927
0.8622280174099167
0.8622946362414002
0.8623611906757533
0.8624276808063052
0.8624941067262045
0.8625604685284206
0.8625749944440174
0.862641253251382
0.8627074481948357
0.8627735793666677
0.862839646858989
0.8629056507637334
0.8629200556253008
0.8629859574066915
0.863051795851435
0.8630524860229144
0.8631182293137906
0.8631839095112973
0.8632495267062166
0.8632623326356637
0.8633278493717836
0.8633046539485033
0.8633700877000444
0.8634354588355554
0.8635007674448726
0.863514798319881
0.8635800066154367
0.8636451526299078
0.8637102364524797
0.8637752581721674
0.8638402178778163
0.8639051156581024
0.8639699516015326
0.8640347257964451
0.8640994383310103
0.8641640892932305
0.8637531696121591
0.8638179236954794
0.86388261625473
0.863947247377552
0.8640118171514203
0.8640763256636435
0.8641407730013648
0.8641543808615358
0.8642187301652102
0.8638095356907002
0.8638739872880628
0.8639383779094582
0.8640027076413771
0.8635943887814331
0.863658820227884
0.8637231908325536
0.8637875006815793
0.863851749860936
0.8634444647360605
0.8635088150170134
0.8635731046759398
0.8636373337984643
0.86370150247005
0.8637656107759991
0.8638296588014538
0.8638936466313957
0.8639034304375243
0.8639673235504258
0.8640311566979471
0.8636258888008091
0.8636898221679526
0.8637536956162891
0.8633491271405906
0.8634131002837448
0.8634770135549822
0.8630731421735252
0.863137154618006
0.8632011072377723
0.8632650001166514
0.8632748071678923
0.863338606026385
0.8634023453710173
0.8629998267950868
0.8630636646022269
0.8631274429423833
0.8631911618986103
0.8627894908135016
0.8628533076833177
0.8629170652162022
0.8628592384747347
0.8629229340262643
0.8629368293020007
0.863000429734305
0.8630639711680637
0.863127453685333
0.8631908773680173
0.863254242297869
0.8633175485564895
0.8633807962253286
0.863443985385686
0.8635071161187106
0.8635701885054016
0.8636332026266083
0.8636961585630308
0.8637590563952205
0.8638218962035797
0.8638846780683627
0.8634865745300824
0.8635494530129879
0.8636122735967379
0.8632148450308857
0.8632777617355256
0.8633406205857244
0.8629438647858229
0.8630068192626865
0.8626105810536586
0.8626736307002233
0.8622779088512782
0.8622486043675283
0.8623117332202095
0.862374804236104
0.862437817494658
0.862500773075172
0.8625636710568019
0.8621692660860397
0.8622322580855059
0.8622951925317519
0.8623580695036177
0.8623719467082083
0.8624347312949828
0.8624974586226722
0.8625601287695708
0.8626227418138297
0.8626852978334582
0.8627477969063232
0.8628102391101501
0.8628726245225229
0.8629349532208845
0.862997225282537
0.863059440784642
0.8631215998042214
0.8631837024181569
0.8632457487031908
0.8633077387359264
0.863369672592828
0.8634315503502217
0.8634933720842949
0.8635551378710975
0.8636168477865416
0.863678501906402
0.8637401003063169
0.8638016430617874
0.8634116648933622
0.863473300315756
0.8635348801356036
0.8635964044281115
0.8632072217312082
0.8632688381903014
0.8628801534365012
0.8628732109888143
0.8624850538988508
0.8625468842527263
0.8626086590287556
0.8626703783018416
0.8627320421467523
0.8627936506381217
0.86285520385045
0.8629167018581037
0.8629781447353155
0.8630395325561859
0.863100865394682
0.8631621433246387
0.8632233664197587
0.863284534753613
0.8633456483996409
0.8634067074311504
0.8633841938540678
0.8634451811607927
0.8635061140388638
0.8635669925611114
0.8631819872144502
0.8632429559193091
0.8633038703090635
0.8629194963685876
0.8629805004916624
0.8630414503406065
0.8626577058095525
0.8627187449451562
0.862779729847854
0.8623966127386853
0.8624576864839935
0.8625187060378684
0.8621362143722197
0.8621973223272488
0.8622583761325614
0.8623193758601014
0.8623803215816853
0.8624412133690023
0.8625020512936148
0.8625628354269589
0.8626235658403442
0.8626842426049545
0.8623033665596542
0.8623168484623033
0.862377580227833
0.8624382584380137
0.8624444969234071
0.8624560225624359
0.8625165860755823
0.8621369572964999
0.8617576625506589
0.861818453271137
0.8618791905492235
0.8619398744553609
0.862000505059868
0.86206108243294
0.8620745937429574
0.8621350854829464
0.8621955241832686
0.8622559099136519
0.862316242743702
0.8623765227429026
0.8624367499806159
0.8624969245260828
0.8621197942573788
0.862180054732318
0.862240262555029
0.8623004177944887
0.8623605205195536
0.8624205707989595
0.8624805687013228
0.8621045963522812
0.8621646796483883
0.8621503871562551
0.8622103982027339
0.8622703570202775
0.8622429921390172
0.8623028846471821
0.8623627250975388
0.8624225135579299
0.8624822500960801
0.8621079088416982
0.8621677300356575
0.8617938498404989
0.8618537553069391
0.8619136088622298
0.8615403244928654
0.8616002619112313
0.8616601474581836
0.8617199812010296
0.8617797632069599
0.8618394935430493
0.8618991722762567
0.8619587994734249
0.8619721333355264
0.8620316776097207
0.862091170530509
0.8617195795087286
0.8617329934589456
0.8617925381477738
0.861852031571265
0.861481183020675
0.8615407591832115
0.8611703633280167
0.8612300218572775
0.8612896291335063
0.8613491852227224
0.861343221638797
0.8614027036376297
0.8614621346227413
0.8615215146597303
0.8615808438140825
0.861640122151172
0.8616132671455415
0.8616724808784352
0.8617316439580073
0.8613632251277559
0.8614224698011704
0.8610544977935664
0.8611138236958398
0.8611730989571382
0.8612323236422751
0.8612914978159534
0.8609243658902006
0.8609836208518656
0.8610428253408206
0.8606762681567675
0.8607355530473041
0.8607947875040759
0.8608539715914117
0.860913105373531
0.860972188914544
0.8609664487216614
0.8606010130473314
0.8602358874584272
0.860295157973041
0.8603543782371126
0.8599898212971816
0.8600491207209939
0.8600457990854411
0.8601050246300168
0.8601642000683789
0.8600902862397806
0.8601494178858828
0.8597860256518796
0.8598452358441372
0.859904396048896
0.8599635063294315
0.8600225667489122
0.8600815773703999
0.8601405382568507
0.8601994494711139
0.8602583110759336
0.860317123133948
0.8603117116537387
0.8603704517922013
0.8604291425484543
0.8604877839847439
0.860500239078381
0.8605588014301189
0.8606173146317504
0.8606757787451255
0.8607341938319903
0.8607925599539878
0.8608508771726573
0.8608642785465224
0.8609225169234045
0.860845165943829
0.8609033635996107
0.8609615125951451
0.8609646097735472
0.860604975433625
0.8602456414146549
0.8603039678418265
0.8603622456028094
0.8604204747584872
0.8604786553696415
0.8605367874969534
0.8605948712010021
0.8606529065422664
0.8607108935811244
0.8607688323778535
0.8608267229926311
0.8608845654855344
0.8609423599165408
0.8610001063455281
0.8610578048322747
0.8611154554364596
0.8611097891482968
0.8611673703969576
0.8608104837950524
0.8608681413249294
0.8608813857210525
0.8609389661743626
0.8609964989814555
0.8610539842014457
0.8611114218933501
0.8611688121160875
0.8612261549284799
0.8612834503892517
0.8613406985570308
0.861397899490348
0.8614550532476377
0.8614679956650799
0.8615250734422751
0.8615821042031795
0.8616390880058615
0.8616960249082946
0.8617529149683562
0.8618097582438288
0.8618665547924002
0.8619233046716629
0.8619800079391152
0.8620366646521607
0.8620932748681089
0.8621498386441753
0.8621151278472825
0.862171636303459
0.8622280984602041
0.8622845143743965
0.862340884102822
0.8623972077021734
0.8624534852290511
0.8625097167399624
0.8625659022913224
0.8625462816093237
0.8626024063456685
0.8622503237308337
0.8623065234196085
0.8623626772685067
0.86241878533359
0.862067351435736
0.8621235340872563
0.8621796709874316
0.8622357621921246
0.8622918077571066
0.8623478077380585
0.8624037621905707
0.862459671170143
0.8625155347321851
0.8621653457209256
0.8622212833894309
0.8622771756724039
0.8623330226250583
0.862388824302518
0.8620393960916984
0.8620516203239642
0.8620640906630891
0.8621199108453047
0.8617711568360631
0.8618270503274024
0.8617575768543388
0.8618134306660817
0.8618133436869927
0.8618691298869244
0.8619248710616747
0.8619805672657312
0.8620362185534942
0.862091824979276
0.8621473865973013
0.8621597530779155
0.8622152426140829
0.8622706874906639
0.8623260877615518
0.8623814434805532
0.8623897335109314
0.862445019178833
0.8625002604405756
0.8624129738598365
0.8624681836459754
0.8625233491402682
0.862578470395993
0.862232747562167
0.8622879410771332
0.8619426115052161
0.8619978769773589
0.862053098219432
0.8621082752845114
0.8621634082255883
0.8621224565115877
0.862116596175257
0.8621716597394514
0.8622266793407203
0.8622816550316929
0.8623365868649143
0.8623914748928462
0.8624036159383104
0.8624584335259516
0.8621149614297645
0.8621698502830639
0.8622246954524371
0.8622794969900129
0.8623342549478371
0.8623889693778729
0.8624436403320009
0.8624982678620192
0.8625103183146196
0.8625223592033687
0.8625768905011532
0.8626313785544508
0.8626433571431975
0.86251433423648
0.8625687823262549
0.8626231873059033
0.8626775492266046
0.862336300196056
0.8619953210342545
0.862049866662667
0.8621043691890421
0.8621588286644485
0.8621474092474276
0.8618071774363592
0.8618616896980876
0.8619161589690734
0.8618531528510741
0.8619075825626844
0.8619619693993741
0.8616226142933113
0.8616770704706528
0.8617314838028508
0.8617258693910825
0.861780220763538
0.8618345294237166
0.8618887954219469
0.8619430188084785
0.8619971996334822
0.86205133794705
0.8621054337991955
0.861767485765562
0.8618216504501828
0.8617197709282733
0.8617739118797181
0.8618280104507702
0.8618820666911721
0.8619360806505881
0.861990052378605
0.8620439819247322
0.862039538085359
0.8620934061926736
0.862087692152269
0.8621414994362198
0.8621952647488101
0.8622489881391294
0.8623026696561906
0.8623563093489299
0.8624099072662076
0.8624634634568077
0.8625169779694385
0.8625088514574077
0.8625623067099196
0.8626157204115162
0.8626690926106252
0.8627224233555989
0.8627757126947146
0.862828960676175
0.8628821673481074
0.8625475872134242
0.8626008616993561
0.8626540949032379
0.8623199918455681
0.8623732925691734
0.8624265520383486
0.8624797703009712
0.8621462514416128
0.8618129904244339
0.8614799869505451
0.8614802419071681
0.861533722802539
0.8615871624158603
0.861640560794912
0.8616939179874007
0.8617059301076686
0.8617592209865936
0.8618124708093714
0.8618231364076459
0.861788522883979
0.8618416999667161
0.8618948361440051
0.8615634655803204
0.8612323497211427
0.8612444976305708
0.8609137585761811
0.8609671489801511
0.8610204984091372
0.8610738069102913
0.8607436405732859
0.8607970143258136
0.860850347178914
0.86090363917958
0.8609568903747326
0.8610101008112205
0.8610632705358214
0.861116399595241
0.8611694880361136
0.8612225359050023
0.861234617960792
0.8612876004514209
0.8613405424974006
0.861352565700554
0.8614054425866018
0.8614582791547799
0.8615110754511836
0.8615638315218376
0.8612357417154698
0.8612885624308114
0.8613413429477396
0.8613940833121253
0.8612753648845496
0.8612002613734611
0.8608730576267386
0.8609258957214182
0.8609786936960562
0.8610314515963301
0.8610841694678482
0.8611368473561494
0.8608104118567724
0.8608631535578187
0.8608752710594871
0.8609279482612511
0.8609805855862536
0.8610331830797578
0.8610857407869584
0.8610967608075061
0.8611492547606846
0.8612017090508838
0.861254123723039
0.8613064988220178
0.8613588343926201
0.861411130479578
0.8610863148195178
0.8611386742036484
0.861132936464651
0.8611852388467427
0.8612375018445104
0.8612897255024229
0.8613419098648818
0.8613940549762218
0.8614461608807111
0.8614982276225515
0.861402992469459
0.8614550363179188
0.8615070410944202
0.861559006842947
0.8616109336074161
0.8615874225070753
0.8616392996953853
0.8616911380098186
0.8617429374940538
0.8617946981917042
0.8618464201463173
0.8618981034013758
0.8619096797867764
0.8619613007516852
0.8620128831359029
0.8620644269826649
0.8621159323351426
0.8621673992364427
0.8622188277296073
0.8622702178576149
0.8623215696633795
0.8623728831897509
0.8624241584795155
0.8624753955753958
0.8621542952792024
0.8622055946709548
0.862256855893517
0.8623080789894725
0.8619875183653128
0.8620388034796022
0.8620900504920236
0.8621412594450224
0.8621924303809811
0.8622435633422194
0.8622946583709937
0.8623457155094983
0.8623967347998648
0.862447716284162
0.8624986600043967
0.8625495660025135
0.8626004343203949
0.8626512649998612
0.8627020580826712
0.8627528136105216
0.8627625351736824
0.8626803253288907
0.862731032653702
0.86241256420311
0.8624633329103849
0.8625140641637997
0.8625647580047857
0.862246820386649
0.862297575338945
0.8623482929026942
0.8623989731191947
0.8620815645902586
0.8619839445561014
0.8620347028556092
0.862085423832838
0.862136107528937
0.8621867539849947
0.8618701227863222
0.8619208297019358
0.8616045284800269
0.8616552956232543
0.86170602553352
0.8617567182517695
0.861807373818888
0.8618579922757008
0.8619085736629737
0.8619591180214126
0.8620096253916637
0.8620600958143142
0.8620713547767084
0.8621217657438652
0.8621721398743636
0.862183312586156
0.8621762719820172
0.861861609109031
0.8619120046405191
0.8615976676585204
0.8616481226688227
0.8616985409043363
0.861748922405252
0.8617992672117024
0.8618105719407707
0.8618608576718395
0.8619111068181641
0.8619613194196549
0.8620114955161646
0.862061635147488
0.8621117383533617
0.8621618051734651
0.8622118356474195
0.862261829814789
0.8623117877150804
0.8623617093877428
0.8623227324096921
0.8620102966370798
0.8616980871852012
0.8617481587542573
0.8617981940789636
0.8618481931986594
0.8618981561526265
0.8619480829800905
0.8619979737202198
0.8620091208966079
0.8620589535582263
0.8621087502395836
0.8621123148871148
0.8621620563900119
0.8621720818639184
0.8622217659587468
0.8622714142452186
0.8619607977415279
0.8616504049443577
0.8616526623200101
0.8617024439315962
0.8617521897290734
0.8618018997510759
0.8618515740361826
0.861901212622917
0.8619123304912142
0.8619619116152453
0.8619567041935156
0.862006233815591
0.8620557279070912
0.8621051865062346
0.862154609651185
0.8622039973800516
0.862253349730889
0.8623026667416971
0.8623519484504216
0.8620434146584894
0.8620927538381244
0.862103751551433
0.8621530338993124
0.8622022810329383
0.86225149299004
0.8623006698082935
0.8623498115253205
0.8620421590773986
0.8620913579368281
0.8621405217168571
0.86218965045499
0.8622387441886783
0.8622878029553197
0.8622852420001825
0.8623342493022885
0.8623832217361611
0.8624321593389995
0.8624810621479505
0.8621745656795254
0.8622235252515462
0.8622724500511437
0.862244504625084
0.8619385271571545
0.861632766771501
0.8616818316630424
0.8617308617691235
0.8617418902936427
0.8617908643887984
0.8618398037997506
0.8618887085633322
0.8619375787163239
0.8619864142954543
0.861681610047118
0.8617305015815367
0.8617793585636344
0.8618281810300259
0.8618769690172745
0.8619257225618917
0.8619744417003378
0.8620231264690212
0.8620717769042994
0.8621203930424783
0.8621689749198129
0.8622175225725068
0.862266036036713
0.8623145153485332
0.8623629605440186
0.8624113716591695
0.8624597487299356
0.8625080917922161
0.8625028022429834
0.8625510962221457
0.8625993562869967
0.8626475824732484
0.8626957748165623
0.8627439333525502
0.8627920581167736
0.8628401491447446
0.8625378225332714
0.8625859689214972
0.8626340815937649
0.8626821605854779
0.8627302059319902
0.8627782176686066
0.8628261958305818
0.862874140453122
0.8629220515713837
0.8629699292204743
0.8630177734354525
0.8630655842513277
0.8631133617030606
0.8631611058255633
0.8631273481201397
0.8630828921797522
0.8631305970120652
0.8631782686121717
0.8631886011641738
0.8631989265233101
0.8632465245867738
0.8632940895385411
0.8629939177410659
0.8630415374293443
0.8630340992415776
0.8627343305374298
0.8627819907563119
0.8628296178893079
0.8628772119708585
0.8629247730353563
0.8629723011171464
0.8630197962505262
0.8627207595920887
0.8627683089517444
0.8628158253824806
0.8625171698527532
0.8625269478889084
0.862574498498742
0.8626220162243365
0.8626695010997923
0.8623714121222181
0.8624189507573807
0.8624664565619942
0.8624766650199134
0.862524118124088
0.8625345800902275
0.8625450348412179
0.8625924153052223
0.8626397631155643
0.862650170829945
0.8626974661433362
0.86274472889541
0.8624478449556663
0.8624309899950168
0.8621344181277557
0.8621818094453185
0.8622291681915291
0.8622764943999545
0.8623237881041159
0.8623710493374883
0.8623809829834077
0.8620851404506519
0.8621324349021152
0.8621796969268035
0.8622269265580548
0.8622741238291614
0.8623212887733698
0.8623684214238815
0.8623708473778509
0.8624179308241526
0.8621229862513673
0.8618282433500848
0.8618754639644279
0.8619226523132333
0.8619698084295601
0.862016932346422
0.8620640240967876
0.8621110837135809
0.8621581112296807
0.8622051066779208
0.8622520700910905
0.8622624964242664
0.862309408299094
0.8623562882284842
0.8624031362450565
0.8624499523813861
0.862496736670004
0.862203470183547
0.8622503064482426
0.861957322993792
0.8619509107795453
0.8619977850919862
0.8620446275820833
0.8620914382822312
0.8621382172247807
0.8621849644420384
0.8622316799662676
0.8622783638296873
0.8623250160644733
0.8623716367027576
0.8624182257766286
0.8624285253137474
0.8624750636207853
0.8624852758723713
0.8624955422963368
0.8625420107717074
0.8625884478494595
0.8626348535614043
0.86268122793931
0.8627275710149018
0.8624365023337227
0.8624828966873768
0.8625292597569083
0.862539480214679
0.8625857929777192
0.8626320745432093
0.8626783249426621
0.8627245442075477
0.8627707323692941
0.862816889459287
0.8628630155088696
0.8629091105493433
0.8629551746119671
0.8630012077279584
0.8630472099284923
0.8627574995525512
0.862803552660392
0.862849574870475
0.8628955662138846
0.8626062951558177
0.8626523372019845
0.862363341444128
0.8624094340159544
0.8624554957256638
0.8625015266042422
0.8625116206708051
0.8625576019886135
0.8625502441927716
0.8625961818654739
0.8626420888414353
0.8626879651514141
0.8627338108261274
0.8627796258962516
0.8628254103924217
0.862871164345232
0.8629168877852362
0.8629268666086286
0.8629725410152629
0.8629664862364668
0.8630121170305665
0.862724829375097
0.8627705102175405
0.8627713823248803
0.8627813863074667
0.8628270027883878
0.8628725889492815
0.8629181448203675
0.8629280867709295
0.8629735939668614
0.8630190709555607
0.8627327341702403
0.8627427244268878
0.8627882327281117
0.8628337108614196
0.8625478149996364
0.8622621085355756
0.8621659574120301
0.8622115813125616
0.8619262697370115
0.8616411469220141
0.8616868991091821
0.8617326210469701
0.8617783127653676
0.8618239742943246
0.8618696056637511
0.8619152069035181
0.8619607780434568
0.8620063191133593
0.8617220162376623
0.8617676059985196
0.861813165706799
0.8618586953922063
0.8619041950844085
0.8619128688314057
0.8619583207379516
0.8620037427320879
0.8620491348433332
0.8620944971011677
0.8621398295350325
0.8621851321743302
0.8622304050484247
0.8619472423538276
0.8619925636008939
0.8620378550998493
0.8620831168799733
0.8621283489705073
0.862173551400654
0.862218724199578
0.8622638673964058
0.8623089810202256
0.8623540651000873
0.862399119665003
0.8624441447439471
0.8624891403658556
0.8625341065596267
0.8625790433541211
0.8625888778796788
0.8623070781809268
0.8623520450923366
0.862396982642394
0.8623921057011517
0.8624370008578293
0.8624818667286904
0.862526703342381
0.86257151072751
0.8625813777354067
0.8626261381208081
0.8626708693558447
0.8625484700390073
0.8625931974359741
0.8626378957324874
0.862682564956938
0.8627272051376795
0.8627357922327679
0.862731783448263
0.8627763641489676
0.8628209159011653
0.8628654387330436
0.8628751687522613
0.8625952870887024
0.8626398397715265
0.8626843635709256
0.8627288585149784
0.8624493869054821
0.8624939291250457
0.8625384425053607
0.8625829270744263
0.8625626480602347
0.862607096026877
0.8626515152525127
0.8626959057650095
0.8627402675921996
0.8627846007618784
0.8628289053018061
0.8628731812397067
0.8625947452341437
0.8626390681424289
0.8626833624645106
0.8627276282280353
0.8627718654606134
0.86281607418982
0.8628602544431946
0.8629044062482412
0.8629140454345026
0.8629581515205654
0.8630022292334627
0.8630462786005638
0.8630902996492033
0.8631342924066804
0.8631438391672187
0.8628666574590724
0.8629106796431684
0.8628943718115543
0.8629383568577866
0.862982313690391
0.8630262423365044
0.8630701428232291
0.862793606410918
0.8628375532893635
0.8625612684500138
0.8625709650215606
0.8622949423127537
0.8623047178775809
0.862314487190048
0.8623585029425186
0.8624024905609191
0.8624464500722153
0.8624261563574042
0.8624700802413635
0.8625139760858181
0.8622387642236338
0.8622827058493736
0.8623266194511174
0.8623705050556654
0.8624143626897833
0.8621396209367761
0.8621494023816887
0.8621932885193953
0.862157406896432
0.8622012625610905
0.8622110119553021
0.8622548226862918
0.8622645201440399
0.8623082860292556
0.8623178168655732
0.8623615380291338
0.8624052314332256
0.8624488971042775
0.8624925350686854
0.8625361453528114
0.8625797279829842
0.8625893234283026
0.8625842017018768
0.8626277276946598
0.8626712261218996
0.8623981424795691
0.8624416860297079
0.8624852020293562
0.8625286905046531
0.8625721514817043
0.8622995307005786
0.8623430366184989
0.8623865150532112
0.8624299660307498
0.8624395693741626
0.8624829761875245
0.8625263556148842
0.862569707682151
0.8624702823641806
0.8621984669584559
0.8622418813547884
0.8622852684034698
0.8620137680040983
0.8620571995410559
0.8621006037453909
0.8621439806428972
0.8621873302593359
0.8622306526204357
0.8622739477518933
0.8623172156793724
0.8622940208639579
0.8623372553192339
0.8623804626342366
0.8624236428345139
0.8621531209892082
0.8621362626305084
0.862145891813998
0.8620425697925147
0.8620520807956993
0.8620952826999029
0.8621384575521941
0.8621816053779737
0.8622247262026107
0.8622678200514425
0.8623108869497748
0.8623539269228815
0.862084441320718
0.8621275251443973
0.8621705820575059
0.8622136120852487
0.8622566152527995
0.8622995915853003
0.862342541107862
0.8623412386032466
0.8623507498623986
0.8623936432905867
0.8624365099938973
0.8624793499972994
0.8624746721282703
0.8625174735875887
0.8625269122572758
0.862536345055318
0.8625790874109966
0.862621803193871
0.8626311977105797
0.8626738707653194
0.8627165173150563
0.8627591373844766
0.8627684776143271
0.8628110551145763
0.8628536062019844
0.8628629084505922
0.8629054170843391
0.862947899372481
0.8629903553395024
0.8630327850098581
0.863075188407972
0.8628080651679819
0.8628505118560235
0.8628929322856745
0.8629353264812937
0.8626685767667708
0.8626293881629341
0.8626718244844526
0.8626801691019466
0.8627225635421492
0.8627649318129441
0.862807273938555
0.8628164302467661
0.8628587303795664
0.8625927443344432
0.8623269222252492
0.8623010949311529
0.8623435016653651
0.8623858822870561
0.8624282368203374
0.8624705652892906
0.8624744648541295
0.8625167530755514
0.8625590152974519
0.8626012515438012
0.8626014151331448
0.8626436124137913
0.8626857837826903
0.8627279292637018
0.8627700488806561
0.8625053954914289
0.8625475575170121
0.862589693692181
0.8626318040407025
0.8626271539888137
0.8626692270690371
0.8626738223394406
0.862683060030173
0.862725077380506
0.8627670690242922
0.8625032258839178
0.8625452596763464
0.8625530869293532
0.8625950798025548
0.8623316115436047
0.8623242988187985
0.8623663230746285
0.8624083216824537
0.8621452318954853
0.8621872723129975
0.8622292870961088
0.8622712762682581
0.8623132398528558
0.8623551778732838
0.8623970903528955
0.8624389773150157
0.862447435841437
0.862489282000572
0.8625311027058389
0.8624899232687928
0.8622277682769177
0.8622696303226914
0.8623114669358735
0.8623532781396336
0.8620914829732281
0.8621333355613752
0.8621046151546745
0.8621464383714665
0.862188236225483
0.861926887866518
0.8619687269189579
0.8620105406220778
0.8620523289989088
0.8620940920724538
0.8621358298656879
0.8621775424015585
0.8622192297029851
0.8622608917928596
0.8623025286940462
0.8623441404293813
0.8623857270216739
0.8624272884937054
0.8624688248682296
0.862510336167973
0.8625518224156344
0.8625932836338855
0.8626347198453704
0.8626761310727061
0.8627175173384823
0.8627588786652614
0.8628002150755784
0.8628415265919417
0.8625817910330639
0.8626231434164178
0.8626644709186745
0.8627057735622833
0.8627470513696662
0.8627883043632185
0.8628295325653083
0.8628707359982769
0.862911914684439
0.8629530686460822
0.8629941979054675
0.8630353024848292
0.8630763824063749
0.8630793791093893
0.8631204211902671
0.8628617695806806
0.8629028522623274
0.8629439103361985
0.8629849438243967
0.8630259527489982
0.8630348777655192
0.8630758472190497
0.8628177503747857
0.8628587602434085
0.8627985033009524
0.8628068351975282
0.8628478115791651
0.862888763489986
0.8628972227726295
0.8626397183790835
0.8626806957187431
0.8627216486162078
0.8624644268962864
0.8625054198423436
0.8625139243936253
0.8625548781727508
0.8625958075601079
0.8626367125774815
0.8626775932466304
0.8626865714569
0.8627274129766682
0.8627682302076946
0.8628090231716393
0.8628497918901374
0.8628905363847982
0.8629312566772047
0.8628529371328814
0.862893644412129
0.8629343275327539
0.8629749865162558
0.8629835525619961
0.863024172843157
0.862768386188491
0.8628090461513739
0.862849682026601
0.8628902938355708
0.8629308815996568
0.8626755010487247
0.8627161283445439
0.8626959462604885
0.862736543485402
0.8627390907844431
0.8627796512661611
0.8628201877830449
0.8628607003563276
0.8629011890072167
0.8629416537568951
0.8626870235846447
0.8627275276369554
0.862768007800117
0.8627088610887357
0.8624545997091045
0.8624951245061607
0.8625356254299934
0.8625445529130712
0.8625850154411857
0.862625454153804
0.8626658690719458
0.8627062602166063
0.8626994269840271
0.8627397845189871
0.8624862612205684
0.8625266576658379
0.8625670303833862
0.8626073793941128
0.8626477047188923
0.8626880063785751
0.8627282843939871
0.8624752848970973
0.8625156016593433
0.8625239901193331
0.8625642689856673
0.8625597174524963
0.8625999622675666
0.862640183520099
0.8626357392271976
0.862675926477546
0.8627160902197046
0.8624638340529737
0.8625040363116305
0.8625442150739351
0.8625843703604803
0.8625929995433057
0.8626331171378676
0.8626732113129348
0.8627132820890087
0.8627533294865667
0.8627933535260626
0.8628333542279261
0.8628733316125632
0.8629132857003562
0.8629532165116633
0.8628796416756809
0.8629195590320833
0.8629594531537031
0.862999324060821
0.8630391717736939
0.8630789963125554
0.863118797697615
0.863127438953141
0.8631360751876004
0.8631758253141558
0.8632155523570141
0.8632552563362771
0.8632949372720233
0.8632896452435229
0.8633292931889042
0.8633689181433052
0.8634085201267181
0.8634480991591119
0.863447510892855
0.8634870557089641
0.8635265776270907
0.8635660766671169
0.8636055528489025
0.8636008807290955
0.863351140740452
0.863390644822608
0.8631411099541622
0.8631806518931867
0.8632201709888033
0.8632596672608013
0.8632991407289472
0.8633385914129844
0.8633780193326338
0.8633726596775247
0.8634120550354372
0.8634514276805461
0.8634907776324876
0.8635301049108758
0.8635694095353018
0.8636086915253343
0.8633600995012913
0.8631116505517945
0.8631510303303809
0.8631903874573833
0.8632297219523404
0.8632690338347679
0.8633083231241597
0.8633475898399867
0.8633868340016978
0.8634260556287193
0.8634652547404557
0.8632174885267568
0.8629698644623487
0.8630091606758432
0.8630484343571053
0.8630569251158338
0.8630961626046023
0.8631353776141449
0.8631745701637737
0.8632137402727786
0.8632528879604275
0.8632483675446094
0.86328748293173
0.8630406177664649
0.8627938937476638
0.8625473107543091
0.8624688626097604
0.8624772575912351
0.8624859315205243
0.862525186396173
0.8625644188660708
0.8626036289493952
0.8626428166653018
0.8626819820329245
0.8627211250713751
0.8627602457997441
0.8625144451599152
0.8625536024700142
0.8625927374809618
0.8626318502118007
0.8626401934604465
0.862679270435541
0.8627183251825498
0.8627146933265188
0.8627537158016728
0.8627927160986651
0.8625476045315917
0.862586641213326
0.8625952348296658
0.8626342358305424
0.8626428110638376
0.8626817764396827
0.8627207197137832
0.8627596409049383
0.8627681708700906
0.8628070565572676
0.862845920212894
0.8628847618556877
0.8629235815043464
0.8629623791775458
0.863001154893941
0.8629881343322124
0.8630268808329438
0.8630353135378149
0.8630740248005001
0.8631127141862355
0.8631513817135609
0.863190027400995
0.8629463260945577
0.862985007843026
0.8630236677620653
0.8627802196188319
0.8628189154849626
0.8625756623370954
0.8626143940446999
0.8626531039254757
0.8626917919978679
0.862730458280301
0.8627691027911788
0.862807725548884
0.8625649546638112
0.8625578473458726
0.862596496927867
0.8626351247783
0.8626737309154949
0.8626621338559596
0.8627007107174939
0.8627392659127201
0.8627777994598861
0.8628163113772193
0.8628548016829265
0.8626127666754418
0.8626512924730421
0.8626897966694101
0.8627282792827085
0.8627667403310793
0.8628051798326443
0.8628435978055048
0.8628819942677424
0.8629203692374178
0.8626789253736132
0.862437616583299
0.8624461221038188
0.862484576014586
0.8625230084307133
0.8625614193702179
0.8625998088510972
0.8625955793693393
0.8625956035149237
0.8626339513121336
0.8626722777099031
0.8627105827261397
0.8624700053187982
0.8625083453677526
0.8625466640454422
0.862584961369731
0.8623446870072324
0.8623830192472521
0.8624213301441538
0.8624596197157579
0.862454251717871
0.862492510830305
0.8625307486640335
0.8622909569629871
0.8623292295599729
0.8623674808884969
0.8624057109662828
0.8624439198110347
0.8624821074404371
0.8625202738721544
0.8625584191238319
0.8625483802064827
0.8625864965072901
0.8623473541461847
0.8623855050349796
0.8624236347816914
0.8624617434038898
0.8624998309191249
0.8625082344426696
0.8622695108793031
0.8623076199689652
0.8623160696890187
0.8623541448248675
0.8623921989072819
0.8624302319537194
0.8621919257277029
0.8622299930854902
0.8622680394173965
0.8622568807820062
0.862294898689855
0.8620569585963974
0.8620950106797965
0.8621330417747326
0.8621710518985658
0.8622090410686374
0.861971452465422
0.8620094756908909
0.8620474779726941
0.8620185281964261
0.8620565070658788
0.8618192873336097
0.8618278249046217
0.8618658248870236
0.8619038039730921
0.8619417621800588
0.8619796995251365
0.8620176160255192
0.8620555116983817
0.8620933865608802
0.8621312406301519
0.8621319123714917
0.8621403407516264
0.8621781507955557
0.8622159401046103
0.8622537086958421
0.8620174100636975
0.8620552123516027
0.862092993931599
0.8621307548206971
0.8621684950358893
0.8622062145941494
0.8622439135124322
0.8622815918076744
0.862319249496794
0.8623568865966904
0.8623945031242447
0.8624320990963195
0.8624696745297589
0.8625072294413887
0.8625447638480161
0.862552912572937
0.8625904140322398
0.8626278950324814
0.8626653555903995
0.8624301687431829
0.862195110098118
0.8619601795504073
0.8619977811797638
0.86203536232893
0.8620729230146335
0.8621104632535838
0.86211882866711
0.86215633599362
0.8621938229190821
0.8621897454290862
0.862227202894563
0.8622355252193097
0.8622729498962177
0.862247398725872
0.8620132832225524
0.8620153773526563
0.8620528211473822
0.8620611527273102
0.8620695042882636
0.8621069029478703
0.8621442813317061
0.8621816394562553
0.8622189773379841
0.8619854402368634
0.8620228110250251
0.86206016157995
0.862097491918066
0.8621348020557823
0.8621720920094913
0.8622093617955672
0.8622466114303664
0.8622838409302279
0.8620508542128731
0.8620881164783256
0.8621253586183308
0.8621625806491893
0.8621997825871835
0.8622369644485788
0.8620043674794802
0.8617718959672149
0.8615395498103082
0.861547990189864
0.8615852975923777
0.8615176245514677
0.8615549200366189
0.861592195438041
0.8616006102866344
0.8616378533303996
0.8616750763348622
0.861683462101841
0.8617206528248355
0.8617578235528174
0.8617949743019078
0.8618321050882097
0.8618121703779745
0.8618492766052946
0.861886362909808
0.8619234293075558
0.8619148831186668
0.8619519219807374
0.8619889409775026
0.8620259401249396
0.861794895916919
0.861831927231228
0.8618689387055615
0.8619059303558594
0.8619429021980446
0.8619798542480233
0.8619881158224718
0.8620250360057504
0.8620619364403351
0.8618314385963671
0.8618103202003866
0.861847248431471
0.8618841569306658
0.861921045713782
0.861929305343221
0.8619661623788789
0.8620029997417129
0.8620398174474697
0.862076615511879
0.8621133939506539
0.8621501527794909
0.8621868920140694
0.8622236116700522
0.8619939303669969
0.8620306818531622
0.8620674137698461
0.8621041261326751
0.862112308472172
0.8621489893586965
0.8621856507341112
0.8622222926139793
0.8622589150138474
0.8620297736598709
0.8618007540600675
0.8618090017636273
0.8618456950082248
0.8616169066633859
0.8616536314123918
0.8616903366736032
0.8616975963624228
0.8617342704978128
0.861505814964807
0.861542520489841
0.8615792065630864
0.8616158732000017
0.8616525204160286
0.8616593461627828
0.8616959624716116
0.8616921937688343
0.8617287820141118
0.8616500833456525
0.8616866633767398
0.8614588847186968
0.8614954959439081
0.8615320878236898
0.8615403607423741
0.8615769214501047
0.8616134628543992
0.8616499849705416
0.8614226366895468
0.8614591898745186
0.8614674689272844
0.8615039910185026
0.8615404938571688
0.8615769774585024
0.861350007759488
0.8613865223112811
0.8614230176347689
0.8614594937451356
0.8614272242074085
0.8614354920668547
0.861471936114422
0.8615083609960427
0.8615447667268318
0.8615811533218887
0.8615591796942117
0.8615955433877299
0.8616318879826695
0.8616682134940729
0.8617045199369663
0.8616836805247624
0.8617199638616966
0.8617249306626343
0.8617611841577196
0.8617974186470408
0.8618336341455395
0.8618698306681416
0.8619060082297576
0.8619421668452821
0.8619783065295944
0.8620144272975578
0.8620505291640205
0.8620866121438149
0.8621226762517579
0.862158721502651
0.8621546092269913
0.8621906272964167
0.8622266265476239
0.8622626069953572
0.8622985686543447
0.8623345115393001
0.8623704356649208
0.8624063410458895
0.8621814045980424
0.8621894024998322
0.8622253269936848
0.8622612327622342
0.8622971198201174
0.8623329881819559
0.8623688378623559
0.8624046688759085
0.8621802012369507
0.8619558504169567
0.8617316163247566
0.8617675757901905
0.8618035165559543
0.8618394386366307
0.861875342046787
0.861651420160051
0.861687353755053
0.8616954467190124
0.8617313502273714
0.8617394275717096
0.8617753010365115
0.8618111558899177
0.8618469921464085
0.8616235420577005
0.8616594083663734
0.8616952560866512
0.8617310852329805
0.8617668958197935
0.8617749451367647
0.8618107258294339
0.8618464880020759
0.8618822316690657
0.8619179568447638
0.8616950662430455
0.8617308213347401
0.8617665579435753
0.8618022760838787
0.8618379757699635
0.8618736570161277
0.861909319836655
0.8619449642458138
0.8619805902578582
0.8620161978870274
0.8620517871475462
0.8620873580536241
0.8621229106194567
0.8621584448592243
0.8621939607870931
0.8622294584172144
0.8622373450768964
0.8622728132581119
0.8623082631802894
0.862343694857525
0.8623398642271722
0.8623752695503952
0.8624106566656864
0.862446025587088
0.8624813763286276
0.8625167089043186
0.8625520233281598
0.8625873196141357
0.8626225977762162
0.8626303572115823
0.8626264628511677
0.8624051630915855
0.8624129723234067
0.8624482499615079
0.8624835095131502
0.8622624732472576
0.8622977623294176
0.8623330333331544
0.8623682862723566
0.8624035211608988
0.8621827882402024
0.8619621682841532
0.8619974800244024
0.8620327737023802
0.8620680493319418
0.862103306926928
0.8621385465011655
0.8619182760498366
0.8619535448837748
0.8619887957050297
0.8620240285273971
0.8620592433646586
0.8620944402305819
0.8621022868932685
0.8621374548284955
0.8621726048300481
0.8622077369116408
0.8622428510869736
0.8622779473697331
0.8623130257735916
0.8623480863122074
0.8621285475936962
0.8621636372382174
0.8621987090254133
0.8622337629689117
0.8622300041366908
0.862265032297581
0.8623000426505603
0.8623350352092051
0.8623700099870782
0.8624049669977287
0.8624399062546917
0.8624748277714887
0.8624825380583392
0.8625174310354667
0.8625251266029266
0.862559991080308
0.862567671954264
0.8626025079717452
0.8626373263328568
0.8626334795399364
0.8626682724176917
0.862703047674339
0.8627378053232615
0.862732258279198
0.8627669909468698
0.8625487346880925
0.8623305888270181
0.8623653967087098
0.8623615407122533
0.8623963231788203
0.8624310880696084
0.8624658353979359
0.8625005651771076
0.862535277420415
0.8625699721411363
0.862552152610575
0.8625868255692802
0.8625944589948523
0.862629103801187
0.8626637311410198
0.8626713394139082
0.8627059386634683
0.8627135324718559
0.8627481036701551
0.862782657461003
0.8628171938575439
0.8628517128729088
0.8628862145202159
0.8629206988125694
0.8629551657630611
0.8629896153847691
0.8630240476907589
0.8630584626940823
0.8630659469682015
0.8631003341640703
0.8631078041675346
0.8631421635944297
0.8631765057769452
0.8632108307280593
0.8632451384607379
0.863028677794123
0.863063013989441
0.8630973329736336
0.8631316347596382
0.8631659193603792
0.8632001867887683
0.863234437057704
0.863268670180072
0.8631993945219735
0.8632336192821426
0.8632678269213712
0.863302017452503
0.8633361908883694
0.8633703472417884
0.863377714310934
0.8631620316443562
0.8631962059024165
0.8632303630946802
0.8632645032339271
0.8630490641265565
0.8630832324640793
0.8631173837557864
0.8630562820562447
0.8630904230382596
0.8630858417650901
0.8628707692901922
0.8629049309722121
0.8629390756372048
0.8629732032978823
0.8630073139669437
0.8630147420515618
0.8630488254103243
0.8630828918121919
0.8631169412698159
0.8631509737958347
0.8629364197382171
0.8629704802106772
0.8630045237586791
0.8627901659534732
0.8628242373701518
0.862858291869543
0.8628923294642435
0.8629263501668375
0.8629603539898966
0.8629943409459799
0.863001744619924
0.8630357044653126
0.8630696474780643
0.8631035736706906
0.8631374830556912
0.863171375645553
0.863205251452751
0.8632391104897473
0.8632729527689921
0.863306778302923
0.8633405871039656
0.8633743791845329
0.8634081545570257
0.8634419132338327
0.86347565522733
0.8635093805498821
0.8635430892138406
0.8635767812315454
0.8636104566153238
0.8635982113085464
0.8636318647873545
0.8636655016635584
0.8636991219494411
0.8637327256572735
0.8637663127993147
0.8637998833878111
0.8638334374349976
0.8638669749530969
0.8639004959543195
0.863934000450864
0.8639674884549169
0.8640009599786529
0.8637884136170345
0.8638219127186826
0.8638553953467129
0.8638888615132742
0.8638959798461444
0.8639294195957935
0.8639628429171696
0.8639699378373673
0.8637657737758327
0.8637992126533837
0.8638326351192154
0.8638660411854074
0.8638994308640272
0.863687586962393
0.8637210040190136
0.8637544046947242
0.8636631368002503
0.8636965352872953
0.8637299174145622
0.8637370485214544
0.8635256073835055
0.8635590068337097
0.863557090368221
0.8635904657768683
0.8636238248610308
0.863657167632683
0.8636904941037866
0.8636420638221342
0.8634310591644694
0.8632390899141942
0.8632724859266493
0.8630617260423898
0.8630951490433358
0.8631285557324219
0.8631619461215864
0.8631691879293525
0.8632025521266187
0.8632359000566019
0.8632692317311964
0.8633025471622848
0.8633358463617381
0.8633691293414156
0.8634023961131655
0.8634356466888239
0.8634688810802158
0.8635020992991544
0.8635353013574416
0.8633252976362944
0.863115396032201
0.8631486678758776
0.8631282892797368
0.8631240228719805
0.8631572683755138
0.8631904977326148
0.8632237109550439
0.8632214965627647
0.863012027624021
0.8630452599707686
0.8630784761970474
0.8628691943163013
0.8628763756086267
0.8629096086152456
0.8629428255167001
0.8629257811076441
0.8629589780027301
0.862992158821838
0.8627832524653088
0.8628164597519624
0.8628496509692781
0.8628828261289174
0.8629159852425302
0.8629206462809758
0.8629537802221497
0.8629868981488525
0.8630200000726914
0.8630530860052626
0.8630861559581515
0.8631192099429318
0.8631522479711662
0.8631852700544063
0.8632182762041923
0.8632512664320539
0.8632842407495088
0.8633171991680644
0.8631091207879323
0.863100702875959
0.8631336816902307
0.8631666446187538
0.8631995916730035
0.8632325228644443
0.8632654382045294
0.863057722747791
0.8630531559223674
0.8630603228781251
0.8630932479654152
0.8631261572233365
0.8631590506633016
0.8631919282967121
0.8632247901349588
0.8632576361894216
0.8631952082133354
0.8631713199926018
0.8632041552316047
0.8632369747147348
0.8630299137949183
0.8630627593218064
0.8630955890992209
0.8631284031384872
0.8630947109434265
0.8631275094700136
0.8631602922847317
0.8629535968124413
0.8629864055661175
0.8630191986143109
0.863051975968296
0.8630847376393366
0.8631174836386857
0.8631502139775855
0.8631829286672676
0.8632156277189528
0.863248311143851
0.8630420884226031
0.8630747976828121
0.863107491322553
0.8631401693530127
0.8629341693125944
0.8629668731044353
0.8629995612933221
0.8630322338904184
0.863064890906877
0.8630975323538403
0.8630596940400352
0.8628540567529158
0.8628867250959756
0.8626812269475841
0.8624758266554537
0.8624830576793306
0.8625157832155607
0.8625484931793252
0.8625557017580082
0.862588386671007
0.8626210560419644
0.8626537098819634
0.8626863482020766
0.8627189710133657
0.8627515783268822
0.8627841701536672
0.8627782909834026
0.8628108609976287
0.8628434155538509
0.8628759546630713
0.8626712876909027
0.8624667177863045
0.8624731722619194
0.8625057682772443
0.8625383488442209
0.8625709139738285
0.8626034636770364
0.8623992004841221
0.8624317754274067
0.8624643349505997
0.8624968790646478
0.8625294077804873
0.862561921109044
0.8625944190612332
0.862601572474685
0.8626340456934143
0.8626665035656318
0.862698946102214
0.8627313733140268
0.8627637852119263
0.8627700994811227
0.862566471890969
0.8625988997552981
0.8626313123198565
0.8626637095954692
0.8624602991475571
0.8622569846027321
0.862289447194369
0.8623218944878948
0.8623543264941209
0.8623867432238487
0.862419144687869
0.8622161269984414
0.8622485533655677
0.8622809644732271
0.8620781225620361
0.8620853603878593
0.8621177870044899
0.8621059431766868
0.8621383497143463
0.8621707410233697
0.8622031171144889
0.8622354779984259
0.8622678236858923
0.86230015418759
0.8623324695142106
0.8623647696764357
0.8623715613545663
0.8624038371987415
0.8624360979077026
0.8622339328589667
0.8620318625676944
0.8620390840989489
0.8620714000223079
0.8621037008094028
0.8621359864708659
0.8621682570173188
0.8619664858361774
0.8619987809403145
0.861797143798574
0.8618294634003325
0.8618367170581679
0.861635259200043
0.8616675939749245
0.8616999136400981
0.8617322182061523
0.8617645076836656
0.8617967820832066
0.8618290414153342
0.8618612856905974
0.8618591377199627
0.8618913599320452
0.861923567115111
0.8619305468599553
0.8619627298935353
0.8619948979268665
0.8620270509704339
0.8620591890347123
0.8620913121301672
0.862123420267254
0.8621555134564185
0.8621875917080968
0.8622196550327151
0.8622517034406904
0.8620511797887274
0.8620832524651117
0.8621153102309074
0.8621473530965098
0.8621793810723047
0.8619791071161904
0.8619862771698007
0.8617861410478668
0.8618182231323306
0.8618078368662021
0.8618398990295552
0.8618719463183254
0.8619039787428615
0.8619359963135026
0.8619679990405782
0.8619999869344085
0.8620319600053036
0.8620639182635647
0.8620958617194827
0.8621277903833398
0.8621597042654079
0.86219160337595
0.8622234877252194
0.8622553573234597
0.8622872121809052
0.8623190523077808
0.8623508777143019
0.8623546911726112
0.8623864936378943
0.8624182814104238
0.8624500545003794
0.8624818129179314
0.8625135566732407
0.862545285776459
0.8625770002377283
0.8626087000671816
0.8626403852749424
0.8626720558711248
0.8627037118658336
0.8625048863964015
0.8625365663214065
0.8625682316507307
0.8623695747572138
0.8621710093474148
0.8622027369605755
0.8622344499695416
0.8620360527192034
0.8618377467489436
0.8618695218211996
0.8619012822808678
0.8619083977005647
0.8619050460634685
0.861936776466698
0.8619404962621826
0.8619722039481394
0.8620038970725871
0.8619251899390135
0.8617273645568838
0.8615296299619878
0.8613319860918428
0.8613637897099221
0.8611662745093466
0.8611981015351166
0.86100071485129
0.8610325652284823
0.8610644010121453
0.861096222212307
0.8608990396562703
0.8609308841437386
0.860962714053735
0.8609065503592088
0.8609383712721712
0.8607414503272325
0.8607732944412482
0.8605765012783673
0.8606083685377135
0.8606402212324987
0.8606720593727055
0.8607038829683075
0.8607356920292688
0.8607674865655448
0.8605710091661918
0.8604953461613085
0.8605271737713374
0.8603308856386341
0.8603627362373295
0.8603945723122681
0.8604263938733817
0.8604582009305933
0.8604899934938167
0.8602939821057771
0.8600980599964385
0.8599022271048182
0.8599341172786887
0.8599659929372321
0.8599978540903562
0.8600297007479603
0.8600371657598354
0.8598667042313956
0.8596712355557349
0.8597031274933172
0.8597350049378581
0.8597668678992347
0.85957159947591
0.8596034850711511
0.859635356189391
0.8596672128404869
0.8594721442648481
0.8595040234882267
0.8595358882506285
0.859567738561891
0.8595995744318424
0.8594047422526875
0.8593254063774171
0.859357275510752
0.8591626306012365
0.8591008582150689
0.8591327565403356
0.8591646404254369
0.8589702152974836
0.8590021215295245
0.8590340133276219
0.859065890701568
0.8590632653667217
0.8590702498672113
0.8591020974403301
0.858907993938875
0.8589398637755542
0.8588962767144563
0.858702351160897
0.8587342458357856
0.8587661261145223
0.8585723611943702
0.8586042636080231
0.8586361516317736
0.8586214007153606
0.8586532704989951
0.8586851259171648
0.8587169669795806
0.8587487936959441
0.8587806060759492
0.85881240412928
0.8588441878656123
0.8588759572946135
0.8588836029743318
0.8586903783167448
0.8587221609039245
0.8587539291971591
0.8587856832060891
0.8585926542820149
0.8586244302610342
0.8586561919619232
0.85866385297558
0.8586955915580956
0.8587023479057299
0.8587340635988864
0.8587657650569921
0.858573087075153
0.8586048104205641
0.8586365195370694
0.85866821443424
0.8586998951216384
0.8587315616088181
0.8587632139053247
0.8587948520206949
0.8588264759644569
0.8588580857461304
0.8588179507682384
0.8588154073671435
0.8588469984062016
0.8588785753105667
0.8589101380897228
0.8587180741053557
0.8587496586541624
0.8587812290838146
0.8588127854037776
0.8588443276235082
0.8586524928395851
0.85846074373444
0.8584923434257068
0.8585239290099684
0.8583323369704661
0.8583639441601019
0.8583955372488277
0.8584271162460777
0.8584586811612777
0.8584902320038449
0.8585217687831884
0.8583304760539586
0.8583620343709254
0.8583935786307354
0.8584251088427789
0.8584566250164377
0.8582655596647759
0.858297097315255
0.8583286209334091
0.8583601305286014
0.8583678008037702
0.8583992876779618
0.8584307605548767
0.8582399981636423
0.858271492445525
0.8583029727361675
0.8583106454843856
0.8582581883268648
0.8582896506071293
0.8583210989227774
0.8583525332831048
0.8583839536973982
0.8584153601749366
0.8582250241748978
0.8582564519595892
0.8582540578068225
0.8582042778408343
0.8582356893346484
0.8582670869141796
0.8582984705886711
0.8583298403673582
0.8583611962594676
0.8583925382742184
0.8582026284206179
0.8582339916439086
0.8582653409958046
0.8582966764855067
0.8583043150092637
0.8583356280359838
0.858288914066982
0.8583202166618243
0.8583515054304321
0.8583827803819639
0.8583903897809882
0.8584216423457945
0.8584292398117294
0.8584604700171355
0.8584916864465357
0.8585228891090433
0.858554078013763
0.8585852531697922
0.8586164145862197
0.8586475622721267
0.8586428598221532
0.8586739879659752
0.8587051024029967
0.8587362031422692
0.858767290192836
0.8587983635637326
0.8588294232639866
0.8588604693026173
0.8586716257517593
0.8587026928291754
0.8587337462507334
0.858764786025435
0.8587958121622743
0.8588268246702373
0.8588578235583023
0.8588888088354394
0.8589197805106111
0.8589507385927722
0.858948216279495
0.8589791545432894
0.8590100792376698
0.8590409903715616
0.8588526867787577
0.8588836188572453
0.858914537380922
0.8589454423586957
0.8589763337994666
0.8589327005681484
0.8587446680154847
0.8587755831157041
0.8588064846863391
0.8587488544057151
0.858561026572293
0.8583732808853103
0.8584042433864105
0.8584351923519912
0.8584427138042662
0.8584736408409963
0.8582861192942858
0.8583170670212182
0.8583480012338595
0.8583789219410596
0.8584098291516613
0.8584173446499835
0.8584482299938465
0.8584791018653676
0.8585099602733598
0.8585075499996303
0.8585383887552794
0.8585692140706341
0.858382161954279
0.8581951913243607
0.8582260712393419
0.8582237259233038
0.8582545861834245
0.8580678060776175
0.858098686833675
0.8581295541545547
0.8581604080490226
0.858191248525837
0.8582220755937483
0.8582528892614997
0.8582836895378265
0.8583144764314569
0.8583452499511107
0.8583760101055009
0.8584067569033326
0.8584374903533032
0.8584682104641028
0.8584989172444139
0.8585296107029113
0.8585602908482627
0.8585909576891277
0.8586216112341589
0.858629030338348
0.8586596623493078
0.8586902810881659
0.8586976804983617
0.8587282777440134
0.8587350594610496
0.8585491860715558
0.858579795587861
0.8586103918590272
0.8586409748936495
0.8586715447003157
0.8586406443477647
0.8586712010093666
0.8587017444629884
0.8587322747171922
0.8587627917805322
0.8587932956615554
0.8587907360198129
0.8587553401047062
0.8587858258419852
0.8588162984218461
0.8588467578528054
0.858661501865348
0.8586919815416586
0.8587224480745125
0.8587529014724093
0.858760114430186
0.8587905465884467
0.8588209656350493
0.8588513715784658
0.8588817644271608
0.8589121441895915
0.858879504717189
0.8589098718908926
0.8589402259978262
0.8589705670464216
0.8590008950451036
0.8590312100022898
0.8590287213575507
0.8588441031066679
0.8588174823115745
0.8588478106206199
0.8588781259020412
0.8589084281642305
0.8589387174155731
0.8589689936644468
0.8589992569192222
0.8590003959043221
0.8589954889356125
0.8590257270381179
0.859055952174027
0.8590861643516784
0.8591163635794037
0.8591125235648381
0.8591427042069446
0.8591728719209543
0.859203026715172
0.8591977570548529
0.859227893613899
0.8592288840925746
0.8592590010966022
0.8592596366905598
0.859289734236374
0.8593198189117389
0.8593498907249083
0.8591662297095791
0.8591734278139067
0.8591805263535657
0.859210602225963
0.8592406652536573
0.8592707154448751
0.8593007528078362
0.8593307773507535
0.8593607890818324
0.8593907880092719
0.8594207741412635
0.859450747485992
0.8594807080516351
0.8594878207221192
0.8595177606198808
0.8595476877609755
0.8595547816204433
0.8595846881322188
0.8595797510275244
0.8596096394928054
0.859639515236884
0.85966937826788
0.8596764371871939
0.8597062796635296
0.85962170827761
0.8596287728289885
0.8596586064077534
0.8596884273075643
0.8597182355365022
0.859748031102641
0.859777814014048
0.8598075842787833
0.8598373419049008
0.8598670869004469
0.8598740858970652
0.8599038104781047
0.8599335224506265
0.8599405029076901
0.8599701945036218
0.8599998735130356
0.8599979342348026
0.8600275947913033
0.8598454241505934
0.8598751044421579
0.8599047721653159
0.8599344273280494
0.8599413942974958
0.8599710291613596
0.8597891017170691
0.8598187562558172
0.8598483982529967
0.8598553760457471
0.8598623508886802
0.859891964880656
0.8599215663587961
0.8599511553310308
0.8599807318052837
0.8600102957894713
0.860039847291504
0.860069386319285
0.860098912880711
0.8601284269836725
0.8601353295213183
0.8601648234967288
0.8601621435918542
0.8601916194808352
0.8601985028819904
0.8602279586885719
0.8602574020848706
0.8602868330787276
0.8603162516779778
0.8603231015950903
0.860329910601608
0.8603367547614061
0.8603661380995413
0.8603955090761544
0.8604248676990444
0.8604542139760037
0.8604835479148185
0.8605128695232681
0.8605024299229314
0.860531735244569
0.8605610282556325
0.8605903089638774
0.8605870877696952
0.8605938607063436
0.860623116089389
0.8606523591957316
0.8606815900330973
0.8606882616847594
0.8606854866319164
0.8607146921401525
0.8607438854054591
0.860773066435533
0.8608022352380643
0.8608089489210817
0.8606286747956532
0.8606578555088279
0.8606870240048314
0.8607161802913348
0.8607453243760025
0.8607117814119953
0.860740914225111
0.8607700348538632
0.8607991433058941
0.8608282395888398
0.8608573237103296
0.860886395677987
0.8608930735476934
0.8609221259051224
0.8607423551542548
0.860771426846481
0.8607781231376763
0.8608071752323716
0.8608362152043486
0.8606566498695125
0.8606857091210346
0.8607147562544368
0.8607437912772976
0.8607504835588078
0.8607794990364821
0.8608085024243741
0.8607751376678577
0.860804129884278
0.8608331100281534
0.8608620781070231
0.8608910341284198
0.86091997809987
0.8609266211994878
0.8609555457293794
0.8609844582299384
0.8608054593820735
0.8608343910597988
0.8608633107127203
0.8608922183483332
0.8609211139741266
0.8609499975975833
0.8609788692261797
0.8609854863091643
0.8609921006453315
0.8610209455634209
0.861015105556571
0.8610439337364842
0.8610727499594584
0.8608942152818803
0.8609230505939939
0.8609518739536465
0.8609806853682681
0.8610094848452828
0.8610382723921082
0.8610670480161557
0.8610958117248311
0.8610929879249866
0.8611217343597947
0.861150468898706
0.8611791915491029
0.8610010779624331
0.8610298196255752
0.8610363988148118
0.8610651212956103
0.8610938319051623
0.8611225306508261
0.8611512175399538
0.8611798925798915
0.8612085557779791
0.8612372071415505
0.8612658466779336
0.8612944743944503
0.8613230902984164
0.8613516943971415
0.8613802866979295
0.8613499254747737
0.8613785063520039
0.861200975744759
0.8610235183007563
0.8610298524254474
0.8610584756815736
0.8610870871488793
0.8609097992989413
0.8609384295915758
0.8609449606189414
0.8609735718947231
0.8610021713987394
0.8609969059258423
0.8610254888694968
0.8610540600602963
0.8610591666669624
0.8610877191935243
0.861116259986975
0.8611447890545451
0.8609679262923651
0.8609964741023498
0.8610250101907948
0.8610535345649177
0.8610600417453399
0.8608833778057122
0.8609119136791711
0.8607353525812057
0.8607639071041372
0.8607611892246769
0.8607897267470571
0.8608182525737316
0.8606418915303852
0.8606704359526276
0.8606989686835236
0.8607274897302547
0.8607340661618273
0.860740639901451
0.8607691349129133
0.8607976182652056
0.8608260899654824
0.8606500519102747
0.8606785421390638
0.8607070207201716
0.8607354876607393
0.8607327738370808
0.860761223885514
0.8607896623121954
0.8606138833327566
0.8606100762262142
0.8606385280908175
0.8606669683424149
0.8606953969881149
0.8607238140350202
0.8607522194902278
0.8607806133608289
0.8607257881863362
0.8607541758693226
0.8607825519820287
0.8607890863760753
0.8608174438163976
0.8608457897058276
0.8608741240514216
0.8608806344817781
0.8608864619588891
0.860914770729536
0.860943067980846
0.8607679371696213
0.8607962527733936
0.8608245568620768
0.8606495569521638
0.8606778793513439
0.8607061902396932
0.8605313210421638
0.8605596501991566
0.8605879678495869
0.8606162740004637
0.8606445686587905
0.8606728518315648
0.8607011235257788
0.8607293837484187
0.8605547936097273
0.860583072045604
0.8606113390141508
0.8606395945223413
0.8604651641221543
0.8604934377993166
0.8605217000203698
0.8605499507922754
0.8605781901219889
0.8606064180164607
0.8606346344826351
0.8606628395274509
0.8606910331578416
0.8607192153807346
0.860747386203052
0.8607755456317102
0.8607724015252352
0.8608005445127818
0.860828676124828
0.8608567963682697
0.860884905249997
0.8609130027768942
0.8607391512012122
0.8605653698260455
0.8605935148383773
0.860621648490462
0.8606497707891761
0.8606562673772684
0.8606627613447121
0.860690858339988
0.8607189440058304
0.8607470183490902
0.8605735505904547
0.8606016429157273
0.8606297239225771
0.860657793617843
0.8606858520083585
0.8606923282527624
0.8607203683962136
0.8606925124707189
0.860720541293344
0.8605473929245463
0.8605754396598628
0.8606034751155752
0.8606314992984868
0.8606595122153953
0.8606875138730927
0.860715504278366
0.8607434834379962
0.860740814338024
0.8607687771787027
0.8607752185721547
0.8608031632815777
0.8608310967749826
0.8608375217872595
0.8608654371812676
0.8608933413777652
0.8609212343834881
0.860949116205167
0.8609769868495272
0.8609698520739801
0.8609977073953273
0.860981451148574
0.8610092929891047
0.8610371236795189
0.8610649432265136
0.8610927516367801
0.8610642180223187
0.8610705783944557
0.8610983689890793
0.861126148467465
0.8609539576759299
0.8609817549176816
0.861009541047204
0.861006832113077
0.8610346021288222
0.861040741712806
0.8610684938636358
0.8610962349313384
0.8611239649225515
0.8611516838439078
0.860979831582115
0.860986191024729
0.8608144403383087
0.860842198878512
0.8608699463485099
0.8608976827549233
0.8609254081043678
0.8609227234942785
0.8609504328063772
0.8609781310789094
0.861005818318471
0.8610334945316529
0.860992531669816
0.8608211557678116
0.8608488522066475
0.860677573087625
0.860705287069688
0.8607068480163553
0.8607345451555285
0.8607622312819225
0.8607899064021046
0.8606188432251567
0.8606465358374541
0.8606742174475217
0.860701888061915
0.8607295476871843
0.8607359252552359
0.8607635671440137
0.8605927468290417
0.8606204061572339
0.8606480545116796
0.8604773587452156
0.8605050245001576
0.8605114377304238
0.8603408705475238
0.8603685469031264
0.8601980756237717
0.8602257693015241
0.8602534520093111
0.8602811237536494
0.8603087845410508
0.8601384938077687
0.8601269122386451
0.860154587119666
0.860182251051179
0.8601682914503586
0.8601959417310522
0.8601934225718875
0.8602210569538495
0.8602274703203726
0.8602550870543377
0.8602826928769105
0.860280159071222
0.8602865913774803
0.8601167420998145
0.8601142087031705
0.860141815088056
0.8601694105785512
0.8601969951811038
0.8602245689021565
0.8602521317481466
0.8602585594347031
0.8602861047139232
0.8603136391357213
0.8603411627065158
0.8603686754327199
0.8603961773207414
0.8604236683769835
0.860451148607844
0.8602817684604803
0.8603092658020386
0.8603367523221321
0.8601674946490411
0.8601949982419342
0.8602224910172884
0.8602499729814844
0.8602563821391375
0.8602838466396837
0.860311300346557
0.8603387432661191
0.8603661754047268
0.8603935967687318
0.8604210073644807
0.8604484071983153
0.8604757962765723
0.8605031746055836
0.8603343491838442
0.8603617445176485
0.8603891291060777
0.860395406079186
0.8604227733316538
0.8604501298560729
0.8602815133305279
0.8603088868116383
0.8603150317948975
0.8603423879893988
0.860369733470685
0.8603970682450481
0.8604243923187755
0.8604268847508385
0.8604541922985135
0.8602858718383612
0.8601176172184046
0.8601449692214745
0.8601723105297241
0.8601782041414924
0.8602055282682808
0.8602328417174112
0.8602601444951413
0.860287436607724
0.8601194445287145
0.8601467534542102
0.8599788544197666
0.860006180123611
0.8600334951637659
0.8600607995464726
0.8598930482690108
0.8599203693908223
0.8599476798590474
0.8599749796799167
0.8600022688596551
0.8600086700851234
0.8600359420685313
0.8600632034278709
0.8600904541693489
0.8601176942991676
0.860144923823524
0.8601721427486105
0.8601993510806146
0.8602057040002415
0.8602328952192491
0.8600655998292803
0.8600928077159397
0.8601200050241049
0.8601471917599444
0.8601743679296213
0.8602015335392946
0.860228688595118
0.8602558331032405
0.8602621627197181
0.8602892901897624
0.8603164071289565
0.8603435135434314
0.8601765862028138
0.860203709224097
0.8602308217244256
0.8602579237099197
0.8602850151866952
0.8603120961608629
0.860339166638529
0.8601724665481127
0.860199553586929
0.8602266301329935
0.8600600486786688
0.860066397818898
0.8600934844164783
0.8601205605296003
0.8601476261643503
0.8601746813268099
0.8602017260230558
0.86022876025916
0.8602557840411899
0.8602827973752082
0.8603098002672729
0.8601435568276078
0.8600790024752449
0.8601060290849499
0.8601330452556399
0.8601600509933619
0.8601870463041582
0.8602140311940663
0.8602410056691191
0.860267969735345
0.8602949233987677
0.8603218666654059
0.8603487995412741
0.8603463135638564
0.8603732313447651
0.8604001387507341
0.860234358377179
0.8600686418758542
0.8600955923995526
0.8600954468474669
0.8601223818328482
0.860149306448649
0.8601762207008563
0.8602031245954527
0.8602300181384158
0.8602569013357191
0.860283774193331
0.8602891505806646
0.8603160069071423
0.8601506569154246
0.8601775295334113
0.8602043918257042
0.8602312437982536
0.8602580854570052
0.8602849168079002
0.860311737856875
0.8603385486098618
0.8603653490727879
0.8603921392515763
0.8604189191521454
0.8604456887804088
0.8604724481422761
0.8604991972436518
0.8605259360904361
0.860552664688525
0.860558853746443
0.8605855657976254
0.8606122676162655
0.8606389592082421
0.8606656405794291
0.860692311735696
0.860718972682908
0.8607456234269254
0.8607722639736044
0.8607697164928665
0.8606051018980123
0.860631754031668
0.8606583959752517
0.8604938970463574
0.8605205551514351
0.8605472030699997
0.8605738408078885
0.8605546275494069
0.8605812536966989
0.8606078696774591
0.8606344754975087
0.8606610711626653
0.8606876566787415
0.8607142320515456
0.8605500675975972
0.860576659072296
0.8606032404072522
0.8606298116082646
0.8606563726811272
0.8606829236316296
0.8607094644655572
0.860735995188691
0.8607625158068074
0.8607890263256786
0.8608155267510721
0.8608420170887513
0.8608684973444752
0.8608949675239984
0.8607312058790443
0.8607373322550967
0.8607638122757589
0.860769912949844
0.8607963767111001
0.8608228304139139
0.8608492740640192
0.8608757076671449
0.8609021312290159
0.8609285447553526
0.8607650876555321
0.8606016926123172
0.8605982299829819
0.8606246811273718
0.8606511222352812
0.8606775533124214
0.8605143298052503
0.8605407767963601
0.8605672137601746
0.8605936407023955
0.8606200576287203
0.8606464645448418
0.8606728614564487
0.8606992483692255
0.8607256252888523
0.8607519922210047
0.8607783491713543
0.8608046961455683
0.8608310331493095
0.8608573601882366
0.8608836772680039
0.8609099843942615
0.860936281572655
0.8609625688088262
0.8609888461084121
0.8609944747645407
0.8610207361070975
0.8610469875284823
0.8610732290343159
0.8610994606302155
0.8611256823217933
0.8611518941146578
0.8611780960144131
0.861204288026659
0.8612304701569913
0.8610680351381008
0.861094233087522
0.8610916614060719
0.8610890906941528
0.8611152698630604
0.8611414391660669
0.861167598608748
0.8611937481966759
0.8612198879354181
0.8612460178305382
0.8612721378875954
0.8612982481121446
0.861324348509737
0.8613504390859191
0.8613765198462338
0.861402590796219
0.8614286519414093
0.8614547032873345
0.8614807448395208
0.8613188428014001
0.8613449000952965
0.8613709475987387
0.8613969853172434
0.8614028926172708
0.8614087976990105
0.8614348136485541
0.8614250615839629
0.8614510647176341
0.8612894416285689
0.8613154604466686
0.8613414695052716
0.8613345220064816
0.861360517739311
0.8613400573918657
0.86117863684138
0.8612046471700434
0.8612306477533608
0.8612566385968079
0.8610953545820894
0.8611213610240172
0.861127301120786
0.8611532918488034
0.8611792728497519
0.8611851987777431
0.8612111640905266
0.861237119691205
0.8612630655852265
0.8612890017780349
0.8613149282750705
0.8613408450817688
0.8613667522035618
0.8613926496458773
0.8613805401046237
0.8614064252999203
0.8612455951234267
0.8612714958450609
0.8611107508850301
0.8611166572619431
0.8611225782881933
0.8609619510585181
0.8609878805269738
0.8610138003256669
0.8610397104600055
0.8610656109353938
0.8610915017572317
0.8611173829309156
0.861143254461837
0.8611691163553845
0.8611949686169418
0.8612208112518889
0.8612466442656018
0.8612525267732694
0.8612783442712494
0.8613041521627185
0.8613299504530376
0.8613557391475634
0.8613815182516485
0.8614072877706421
0.8614330477098888
0.8614587980747296
0.8614845388705012
0.8614903662565485
0.8615160916270279
0.8615418074430523
0.8615675137099432
0.8615733213661996
0.8615990122421372
0.8616246935835133
0.8616503653956348
0.8616760276838044
0.8615162212988481
0.861541898943873
0.8615675670680802
0.8615932256767642
0.8615822781102999
0.8616079244847316
0.8614483083445899
0.8614449540580443
0.8614506700589145
0.861476321806898
0.8614821302178858
0.8615077666477766
0.8615333935897215
0.8615590110489867
0.8615846190308344
0.8616102175405231
0.8616358065833074
0.8616613861644379
0.8615021141891764
0.8615277090231681
0.8615330966159467
0.8615388827347988
0.8615644565948253
0.8615900210092894
0.8616155759834232
0.8614565182806387
0.8612975192923994
0.8613231140961687
0.8611641983924608
0.8611898083468098
0.8612154088544769
0.861203152924715
0.8612287415323834
0.8612543207064637
0.8612798904521717
0.8613054507747193
0.8613310016793145
0.8613565431711618
0.8613820752554614
0.8612234705647497
0.8612490177463317
0.8612543859303535
0.8612602009785745
0.8612319308616248
0.8612574576883459
0.8612192570723847
0.861244776841389
0.8612702872264003
0.8612957882325936
0.8612734306624701
0.8612989217191138
0.861324403409211
0.8613498757379231
0.861375338710408
0.8614007923318195
0.8614262366073081
0.8614516715420201
0.8614574343767458
0.8614828542531754
0.8615082648029213
0.8615336660311156
0.8615055988440331
0.8615309912463202
0.8613730570591073
0.8613984644461782
0.8612406124277714
0.861266034770844
0.8612914477999971
0.861297228369624
0.8611395105105561
0.8611649327460756
0.8611903456745347
0.8612157493010434
0.8610581617897348
0.8610835803040283
0.8611089895194324
0.8610809176697318
0.8610784260107459
0.8609210076513291
0.8607636468383787
0.8607695111861718
0.8606122355583287
0.8606376983872215
0.8606631519146244
0.860688596145633
0.8607140310853395
0.8607394567388321
0.8607648731111955
0.8607902802075106
0.8608156780328546
0.860841066592301
0.8608664458909195
0.8608918159337764
0.860917176725934
0.860942528272451
0.8609678705783823
0.8609932036487795
0.8610185274886901
0.8610438421031581
0.8608870320790999
0.8607302791599304
0.8607556324244048
0.8607809764594418
0.8608063112700803
0.8608316368613554
0.8608569532382986
0.8608822604059377
0.8607257078944982
0.8607275746245789
0.8605711071505515
0.8605151472907039
0.8605404935770253
0.8605658306532138
0.8605911585242881
0.8606164771952641
0.8604602003699154
0.8604855336234645
0.860510857679971
0.8603546851105192
0.8603800237198109
0.8604053531351227
0.8604306733614573
0.8602746286256282
0.8601186404790053
0.8601439989127324
0.8601693481536251
0.8601946882066814
0.8602200190768955
0.860245340769258
0.8602512469487895
0.8602765538147745
0.8602824194924399
0.8603077115527993
0.8603329944576618
0.8603582682119977
0.8602026036076532
0.8601837207003719
0.8602090077396588
0.8602342856335428
0.8602595543869842
0.8602654462531403
0.8602907002409705
0.8603159451019531
0.8603411808410345
0.8601857723907381
0.8602110225241185
0.8602362635386352
0.8602614954392273
0.8602867182308299
0.860311931918375
0.8603371365067907
0.8603623320010015
0.8603875184059289
0.8604126957264902
0.8604378639675992
0.8604630231341669
0.8604881732310997
0.8603331023763096
0.86035826681929
0.8603834221956363
0.8604085685102477
0.8604337057680197
0.8604395429398228
0.8604646655713221
0.8604897791593974
0.8605148837089311
0.8605399792248017
0.8605650657118845
0.860410287822368
0.8604161218576387
0.8604412170822091
0.860447043460221
0.8604721241067806
0.8604971957396308
0.8604829168426626
0.8604805764650505
0.8605056330714537
0.8605306806792552
0.8605557192933017
0.8605807489184362
0.8606057695594985
0.860630781221325
0.8606284172553139
0.8606534158819799
0.8606591906205167
0.8606841747643749
0.860709149950132
0.8607067740556574
0.8607317362396829
0.8607365529922486
0.8607615008976456
0.8607864398659458
0.8608113699019508
0.8606572407399272
0.8606821849791285
0.8607071202889439
0.8607320466741674
0.8607569641395895
0.8607818726899971
0.8608067723301738
0.8608316630648998
0.8608565448989518
0.8608814178371031
0.8609062818841239
0.8609311370447804
0.8609368404967936
0.860961681318591
0.8609865132670816
0.8610113363470192
0.8610361505631541
0.8610609559202327
0.8610857524229987
0.8611105400761919
0.8611353188845491
0.8611600888528034
0.8611848499856846
0.8610312863533761
0.8608777774772212
0.8609025756917382
0.8609273650671128
0.8607739567697024
0.8607987602267037
0.8608235548474181
0.8608483406365669
0.8608540395356635
0.8608443297460852
0.8608690986017583
0.8608938586413234
0.8609186098694864
0.8609433522909503
0.8609680859104144
0.8609737564194048
0.8609984758369899
0.8610041389271456
0.8610288441567919
0.8610535406054789
0.8610782282778869
0.8611029071786934
0.8611275773125725
0.8611522386841949
0.8611576589234822
0.8611823061988229
0.8612069447246872
0.8610541129687467
0.8610787654967718
0.861103409278113
0.8611280443174248
0.8611526706193579
0.8611772881885598
0.8612018970296748
0.8610492557859616
0.8610738785938885
0.8610984926765115
0.8611230980384675
0.8611287179924038
0.8610991638856821
0.8611237560593775
0.8611146771764339
0.8611202946420597
0.8611448700209795
0.8611694367037285
0.8611939946949215
0.8611894808015859
0.8611950800725251
0.8610428178589338
0.8610673808681364
0.8610919351947623
0.861097547745172
0.8610987852916673
0.8609466745717782
0.8609712328703205
0.8609957824956158
0.8610014070675557
0.8610259426993033
0.8610315599628514
0.8610560816146875
0.8610805946138589
0.8610861355259324
0.8609342684826298
0.8609037398121665
0.8607519584758103
0.8606002306495322
0.8606247980676267
0.8605772163353964
0.8606017791515668
0.8606263333142876
0.8606508788281312
0.8606754156976663
0.8606999439274585
0.8607244635220705
0.8607489744860614
0.8607734768239871
0.8607682343254831
0.8607927246555785
0.8608172063714179
0.8608416794775452
0.8608661439785017
0.8608717666211426
0.8608962172352546
0.8609206592566362
0.8609450926898163
0.8609695175393206
0.8609939338096717
0.8610183415053887
0.8610427406309877
0.8610483243798612
0.8610727096793589
0.8610970864211098
0.8611214546096181
0.8611458142493845
0.8611701653449069
0.8611945079006798
0.8612188419211948
0.86124316741094
0.8612674843744008
0.861291792816059
0.8611409007710668
0.8611652228695335
0.8611895364488764
0.8611943532050087
0.8612186531713449
0.861242944630779
0.8612672275877771
0.8612915020468025
0.8613157680123152
0.8611651093157939
0.8611893888980958
0.8612136599895489
0.8612379225946063
0.8610873828423611
0.8610929343934133
0.8609424725841536
0.8609399513441521
0.8609642405685318
0.8608138800654636
0.8608381828209818
0.8608437720624521
0.8608680611161884
0.8608923416920701
0.8609166137945349
0.8609408774280176
0.8609651325969502
0.8609893793057609
0.8610136175588755
0.8610378473607163
0.8610620687157028
0.8610862816282511
0.8610425027744143
0.8610667106591082
0.8610722474379453
0.8610964417105821
0.8609465032739269
0.8609520266353974
0.8609762292001115
0.8610004233406819
0.8610246090615062
0.8610222481404233
0.861046421651082
0.8610705867535632
0.8610947434522529
0.8611188917515342
0.8611244079111399
0.8611135792854684
0.8610970566033791
0.8611211877194865
0.861145310452368
0.8611694248063911
0.8611935307859209
0.8610440180201594
0.8610681373992426
0.8610922484064482
0.8611163510461344
0.8611404453226562
0.8611645312403657
0.86101517908441
0.8610392783703184
0.861063369300025
0.8610874518778752
0.8611115261082114
0.861135591995373
0.8611596495436964
0.861183698757515
0.8612077396411589
0.8612317721989557
0.8610826669752372
0.8611067128630583
0.861130750427623
0.861154779673252
0.8611788006042632
0.8612028132249714
0.8612268175396882
0.8612508135527227
0.8612748012683806
0.8612987806909648
0.8613227518247752
0.8613467146741087
0.8613521425093001
0.8613760920028929
0.8614000332237763
0.8614239661762361
0.8614478908645546
0.8614718072930121
0.8614772079173594
0.8613285492102123
0.8613524738499134
0.8613763902354694
0.8614002983711512
0.8613895397306043
0.8614134373549469
0.86143732674015
0.8614427414301229
0.8614401063020258
0.8614639787442409
0.8614878429616696
0.8615116989585617
0.8615355467391643
0.8615409389242924
0.8615647734607004
0.8615885997924486
0.8616124179237729
0.8614641707768487
0.8614880021186929
0.8615118252626213
0.861535640212863
0.861387508225206
0.861392637991773
0.8613940706869488
0.8614178895029363
0.8614417001337636
0.8614105348076074
0.8614343385221575
0.8614581340609512
0.8614819214281999
0.8613340275361092
0.8613578280396077
0.8613816203740643
0.861405404543684
0.8614291805526691
0.861426768736912
0.8614505329269619
0.8614742889674267
0.8614796685438018
0.8615034114461628
0.8615271462104253
0.8615508728407727
0.8615745913413856
0.8615983017164415
0.8616220039701153
0.861645698106579
0.8616693841300016
0.8616930620445493
0.8617167318543857
0.8617403935636709
0.8615929615031811
0.8616166362892596
0.8616219786394688
0.8616456403669446
0.8616692940035579
0.8616929395534577
0.861545666789904
0.8615693253842526
0.8614221240643509
0.8612749730353
0.8612986657403183
0.8613223503535659
0.8613460268791873
0.8613696953213242
0.861393355684116
0.8614170079716985
0.8614406521882053
0.8614642883377669
0.861487916424511
0.8615115364525623
0.8615351484260432
0.8613882791542351
0.86141190408721
0.861417262208184
0.8614408741520774
0.8614644780510153
0.8613177458966889
0.8613230548679527
0.861346666770907
0.8613702706343981
0.8613938664625315
0.8613881669935106
0.8612415976269981
0.8612652033029579
0.8611187047142007
0.8611423232611741
0.8611659337759943
0.8611895362627575
0.861043150144066
0.8610667654756047
0.8610903727815422
0.8611139720659691
0.861137563332973
0.8611611465866389
0.861184721831049
0.8612082890702828
0.8612136608354997
0.8612372151634159
0.8612607614973298
0.8612842998413102
0.8613078301994233
0.8611617467818182
0.8611852899417531
0.8612088251182496
0.8612323523153678
0.8612558715371648
0.8612612261357795
0.8612847324954512
0.8613082308909149
0.8613317213262176
0.8613552038054033
0.861360537051959
0.8613840067021817
0.8614074684073638
0.8614127442391378
0.8614361931421292
0.8614596341111319
0.8614830671501723
0.8614687872799244
0.8614922108466538
0.8615156264933269
0.8615390342239598
0.8615624340425663
0.8615600500615986
0.8615834384229529
0.8616068188828339
0.8616120961230095
0.8616354638475612
0.8616588236816098
0.8616821756291515
0.8617055196941791
0.8617288558806833
0.8617521841926518
0.8617755046340697
0.861751981066854
0.8617752936772842
0.8617985984264397
0.861821895318296
0.8618451843568261
0.8618684655460006
0.8618673241162498
0.8618905937316139
0.8619138555081318
0.8619371094497636
0.8619603555604671
0.8619835938441973
0.8620068243049066
0.8620300469465446
0.8620532617730584
0.8620764687883924
0.8620996679964882
0.8621228594012849
0.862146043006719
0.8621692188167243
0.8621508861015303
0.8621740533073818
0.8620291744545324
0.86205235432457
0.862075526406981
0.8619307371012358
0.861953921823959
0.8619770987613489
0.8620002679173262
0.862023429295809
0.8620465829007129
0.8620517518227031
0.8620748929079397
0.8620980262303165
0.8621031839247207
0.8621263047458128
0.8621494178147436
0.8621725231354113
0.8621604823530709
0.862183578076691
0.862206666061754
0.8622297463121487
0.8622528188317611
0.8622758836244748
0.8622989406941707
0.8623219900447271
0.8623450316800196
0.8622007303025632
0.8621978939349492
0.8622209447658262
0.8622439878861058
0.8622670232996563
0.8622900510103432
0.8623130710220296
0.8621689438164434
0.8621919763727772
0.8622150012323503
0.8622380183990201
0.8622431320351591
0.8622661368162017
0.8622891339148996
0.8623121233351004
0.8622481325899556
0.8622711211794629
0.8622941020971566
0.8623170753468765
0.8623400409324596
0.8621962217128245
0.8622191997917314
0.8622421702087248
0.8622651329676362
0.8622880880722946


==> data/Network_Wise_data/SimpleNet/RASimpleNet_H2.txt <==
0.9884
0.4942
0.6589333333333333
0.7413
0.79072
0.8236666666666667
0.8472000000000001
0.7413000000000001
0.7687555555555556
0.7907200000000001
0.8086909090909092
0.8236666666666669
0.7603076923076925
0.7766000000000002
0.7907200000000002
0.8030750000000002
0.8139764705882355
0.8236666666666669
0.8323368421052634
0.8401400000000002
0.8472000000000002
0.8536181818181819
0.816504347826087
0.8236666666666667
0.830256
0.8363384615384615
0.8419703703703703
0.8471999999999998
0.8520689655172412
0.8566133333333331
0.8608645161290319
0.8648468749999997
0.8685666666666664
0.8720911764705879
0.8753628571428568
0.8510472222222218
0.8547594594594591
0.8322657894736839
0.8362692307692304
0.8400724999999996
0.8436902439024386
0.8471357142857139
0.8504209302325577
0.8477318181818178
0.8508577777777774
0.8538478260869561
0.8567106382978719
0.8594541666666662
0.8620857142857138
0.8646119999999995
0.867039215686274
0.8693730769230764
0.8716188679245277
0.8737814814814809
0.8578945454545449
0.8602249999999995
0.8624736842105257
0.8646448275862063
0.8667423728813554
0.852296666666666
0.8545278688524583
0.8566870967741929
0.8430888888888882
0.8453562499999994
0.8475569230769224
0.8496909090909084
0.8517611940298501
0.8537705882352934
0.8557217391304341
0.857614285714285
0.8594563380281683
0.8612472222222215
0.8494493150684924
0.846279729729729
0.8349959999999993
0.8240092105263152
0.8261441558441551
0.8282243589743583
0.8177405063291132
0.8075187499999993
0.8097518518518512
0.799876829268292
0.8021481927710836
0.8043654761904755
0.8065305882352934
0.8086453488372086
0.8107114942528728
0.8127306818181811
0.8147044943820217
0.8166344444444437
0.8185219780219772
0.8203684782608688
0.8221752688172035
0.8239436170212758
0.8256747368421045
0.8273697916666659
0.8290298969072157
0.8306561224489788
0.8222656565656558
0.8239269999999992
0.8255554455445536
0.8271519607843129
0.8287174757281546
0.8302528846153838
0.8317590476190468
0.8332367924528293
0.8346869158878496
0.8361101851851843
0.8375073394495405
0.8388790909090901
0.8402261261261252
0.8415491071428562
0.8428486725663709
0.8441254385964904
0.8453799999999991
0.8466129310344819
0.8478247863247854
0.8490161016949144
0.8501873949579823
0.8513391666666658
0.8524719008264454
0.8535860655737696
0.8546821138211373
0.8557604838709668
0.8568215999999991
0.8578658730158721
0.8588937007874007
0.8599054687499991
0.860901550387596
0.8612015384615376
0.8621725190839685
0.863128787878787
0.8640706766917284
0.8649985074626857
0.8659125925925917
0.8668132352941167
0.8677007299270064
0.86141304347826
0.862326618705035
0.863227142857142
0.8641148936170203
0.8580295774647878
0.8589412587412578
0.8598402777777768
0.8607268965517232
0.8616013698630127
0.861865306122448
0.8627202702702693
0.8635637583892609
0.8643959999999993
0.8652172185430457
0.8660276315789468
0.8668274509803917
0.8676168831168828
0.8683961290322578
0.8691653846153844
0.8636292993630571
0.864418987341772
0.8651987421383648
0.8659687500000001
0.866729192546584
0.8674802469135805
0.8682220858895708
0.8689548780487808
0.8696787878787883
0.870393975903615
0.8711005988023958
0.8717988095238102
0.8666402366863912
0.8673564705882361
0.8680643274853809
0.8630174418604659
0.8637421965317927
0.8644586206896561
0.8651668571428581
0.8602511363636374
0.860975141242939
0.8616910112359562
0.8623988826815654
0.8630988888888902
0.8583303867403327
0.853614285714287
0.8543508196721324
0.8550793478260883
0.8558000000000014
0.856512903225808
0.8572181818181833
0.8579159574468102
0.8586063492063508
0.8592894736842123
0.8599654450261798
0.8606343750000018
0.8612963730569967
0.8619515463917545
0.862600000000002
0.8632418367346959
0.8638771573604082
0.8645060606060628
0.8651286432160826
0.8657450000000023
0.8663552238805994
0.8669594059405964
0.8675576354679827
0.8681500000000025
0.8687365853658562
0.8693174757281579
0.8698927536231911
0.8704625000000027
0.866297607655505
0.8668790476190503
0.8674549763033204
0.8680254716981161
0.8685906103286414
0.8691504672897226
0.8697051162790728
0.8702546296296326
0.8707990783410169
0.8713385321100948
0.8673598173516013
0.8679100000000031
0.8684552036199127
0.8689954954954987
0.8695309417040391
0.8686174107142889
0.864756888888892
0.8643805309734545
0.8635599118942763
0.864107456140354
0.8646502183406145
0.8651882608695685
0.8657216450216483
0.8619900862068998
0.8625326180257544
0.8630705128205162
0.8636038297872374
0.8641326271186475
0.8646569620253199
0.865176890756306
0.8656924686192504
0.8662037500000036
0.8667107883817463
0.86721363636364
0.867712345679016
0.8682069672131185
0.8686975510204119
0.8691841463414672
0.869666801619437
0.8701455645161329
0.8706204819277148
0.871091600000004
0.8715589641434303
0.872022619047623
0.8724822134387392
0.8729385826771694
0.8733913725490238
0.8736460937500041
0.8740926070038952
0.8745356589147328
0.8711590733590775
0.8716100000000042
0.872057471264372
0.8725015267175615
0.8729422053231982
0.8733795454545498
0.8738135849056647
0.8742443609022601
0.874671910112364
0.8734768656716462
0.8739040892193353
0.8743281481481526
0.8711018450184546
0.8715330882352985
0.8719611721611766
0.8723861313868658
0.8728080000000046
0.8696456521739175
0.8700743682310514
0.8705000000000046
0.8709225806451659
0.8713421428571475
0.8717587188612146
0.8721723404255366
0.8725830388692627
0.8729908450704273
0.873395789473689
0.8737979020979069
0.8741972125435589
0.8745937500000048
0.8744930795847798
0.8747937931034531
0.8751841924398673
0.8755719178082241
0.8759569965870355
0.8762251700680319
0.8766054237288183
0.8769831081081129
0.877358249158254
0.8777302013422866
0.8781003344481654
0.8784680000000048
0.878833222591367
0.8791960264900711
0.8795564356435693
0.8799144736842155
0.8802701639344312
0.8802565359477174
0.8806087947882786
0.8809587662337712
0.8813064724919144
0.8816519354838761
0.8819951768488797
0.8823362179487231
0.8826750798722096
0.8830117834394956
0.8833463492063545
0.8836787974683596
0.8840091482649894
0.8843374213836531
0.8846636363636416
0.8818990625000053
0.8822308411215006
0.8825605590062165
0.882888235294123
0.8832138888888943
0.8835375384615439
0.8838592024539932
0.8811562691131553
0.8814554878048835
0.8817805471124674
0.8791084848484904
0.8794386706948696
0.8797668674698851
0.8771249249249304
0.8774580838323408
0.8771107462686623
0.8774419642857199
0.8777712166172162
0.8751742603550351
0.8755082595870262
0.8758402941176526
0.8761703812316771
0.8764985380117015
0.8768247813411135
0.8771491279069824
0.8774713043478317
0.8777919075144565
0.8781106628242131
0.8755873563218447
0.8759106017192033
0.8762320000000057
0.8765515669515727
0.8767093750000057
0.8770257790368329
0.8773403954802317
0.8776532394366254
0.8779643258427023
0.8782736694677928
0.8785812849162069
0.8761339832869138
0.8764458333333391
0.8767559556786761
0.8770643646408898
0.874648209366397
0.8741335164835222
0.8744465753424715
0.8747579234972735
0.8750675749318859
0.8753755434782667
0.875681842818434
0.8759864864864924
0.8736253369272295
0.8739338709677478
0.8742407506702472
0.8719032085561556
0.8722138666666726
0.8698941489361761
0.8702084880636664
0.87052116402117
0.8708321899736207
0.8711415789473743
0.871449343832027
0.8717554973822049
0.8720600522193271
0.869789062500006
0.8700971428571489
0.8704036269430112
0.870708527131789
0.8710118556701092
0.8713136246786694
0.8716138461538523
0.8719125319693156
0.8722096938775571
0.8720033078880467
0.8722987309644731
0.8725926582278541
0.8728851010101071
0.8731760705289734
0.8734655778894533
0.8737531328320863
0.8740397500000061
0.8743249376558665
0.8746087064676679
0.8724384615384677
0.8727254950495111
0.8705706172839568
0.8708608374384298
0.8711496314496376
0.8714370098039278
0.8717229828850918
0.8695968292682988
0.8698759124087654
0.870163592233016
0.870449878934631
0.870734782608702
0.8710183132530184
0.8689245192307755
0.8692110311750663
0.8694961722488102
0.8697799522673094
0.8700623809523873
0.870343467933498
0.8706232227488215
0.8709016548463421
0.871178773584912
0.8714545882353005
0.871729107981227
0.8696875878220205
0.8699649532710345
0.8702410256410321
0.8705158139534949
0.8707893271461782
0.8710615740740806
0.8713325635103991
0.871602304147472
0.8718708045977077
0.872138073394502
0.8724041189931416
0.8726689497716961
0.8706810933940841
0.870948636363643
0.8689736961451313
0.8691579185520427
0.869427088036124
0.8696950450450517
0.8699617977528156
0.8702273542600963
0.8704917225950849
0.8707549107142923
0.8710169265033474
0.8712777777777845
0.8715374722838204
0.8717960176991217
0.8720534216335608
0.8701325991189495
0.8703925274725341
0.8706513157894804
0.8709089715536172
0.8690074235807927
0.8692675381263684
0.8695265217391371
0.8676403470715902
0.8679017316017383
0.8681619870410435
0.8684211206896619
0.868679139784953
0.8689360515021527
0.8691918629550389
0.869446581196588
0.8675927505330558
0.8678497872340494
0.8681057324840833
0.8683605932203459
0.86861437632136
0.8688670886076018
0.8691187368421122
0.8693693277310993
0.8696188679245352
0.8698673640167434
0.8701148225469798
0.870361250000007
0.8706066528066597
0.8708510373444053
0.8710944099378952
0.8713367768595112
0.8715781443299039
0.8718185185185255
0.8720579055441549
0.8722963114754169
0.8725337423312954
0.8707530612244968
0.868979633401229
0.8692223577235842
0.8694640973630902
0.8697048582996022
0.8699446464646535
0.8701834677419426
0.8704213279678139
0.8686734939759106
0.8689134268537145
0.8691524000000072
0.8693904191616838
0.8696274900398477
0.8698636182902656
0.8700988095238167
0.8683758415841656
0.8686130434782681
0.8688493096647014
0.8690846456692985
0.8693190569744669
0.869552549019615
0.8697851272015727
0.8700167968750072
0.8702475633528337
0.8685544747081784
0.8687869902912693
0.8690187984496196
0.8692497098646107
0.869479729729737
0.8697088631984657
0.8699371153846226
0.868267370441466
0.8684975095785513
0.8687267686424547
0.8689551526717629
0.8691826666666739
0.8675302281368894
0.8677595825427017
0.8679880681818254
0.8682156899811037
0.8684424528301959
0.8686672316384253
0.8670343984962479
0.867262101313328
0.8674889513108687
0.8658674766355212
0.8660960820895595
0.8644832402234709
0.8647135687732415
0.8649430426716214
0.8651716666666739
0.8648014787430757
0.8650295202952102
0.8652567219152927
0.8636661764705955
0.8638950458715668
0.8641230769230842
0.864350274223042
0.8645766423357737
0.864802185792357
0.8650269090909164
0.865250816696922
0.8654739130434855
0.8656962025316529
0.8659176895306933
0.8661383783783857
0.8663582733813023
0.8665773788150881
0.865024372759864
0.8652450805009019
0.865456428571436
0.8639137254902035
0.8641352313167334
0.8643559502664372
0.8645758865248301
0.8647950442477951
0.8650134275618448
0.8652310405643814
0.8654478873239511
0.8656639718804996
0.8641452631579022
0.864362872154123
0.8645797202797277
0.8647958115183321
0.8650111498257914
0.8651499130434858
0.8653638888888964
0.8655771230502675
0.8657896193771701
0.8642943005181422
0.8645082758620765
0.8647215146299558
0.8649340206185642
0.8651457975986353
0.865356849315076
0.865567179487187
0.8657767918088812
0.8643018739352716
0.8645125850340211
0.8647229202037426
0.8649325423728889
0.8634690355330025
0.8633554054054129
0.8635662731871913
0.8637764309764383
0.8623247058823602
0.86235385906041
0.8625649916247977
0.8627754180602077
0.8629851419031789
0.8631941666666736
0.8634024958402731
0.8636101328903721
0.8638170812603715
0.8640233443708675
0.8642289256198412
0.8628028052805345
0.8630097199341085
0.8632159539473747
0.8632730706075596
0.8634781967213178
0.8636826513911682
0.8622714052287643
0.8624771615008218
0.8626822475570093
0.8628866666666726
0.8630904220779279
0.863293517017834
0.8634959546925624
0.8636977382875661
0.8638988709677474
0.8640993558776222
0.8642991961414844
0.8644324237560247
0.8630471153846208
0.8632476800000053
0.8634476038338711
0.8636468899521582
0.863845541401279
0.8640435612082721
0.8642409523809573
0.8644377179080872
0.8646338607594984
0.8648293838862606
0.8650242902208248
0.8652185826771699
0.8638581761006334
0.8640536891679793
0.8641388714733587
0.8643333333333377
0.8645271875000043
0.8647204368174769
0.8649130841121537
0.8651051321928501
0.8652965838509357
0.8654874418604691
0.8656777089783321
0.8643397217928941
0.86453117283951
0.8644389830508513
0.8631090769230807
0.8633015360983141
0.8634934049079791
0.8636846860643221
0.8638753822630004
0.8625564885496219
0.8627483231707351
0.8629395738203991
0.8631302431610975
0.8633203338391534
0.8635098484848517
0.8636987897125599
0.8623941087613324
0.8625841628959307
0.8612850903614488
0.8614762406015067
0.8616668168168197
0.8618568215892082
0.8619944610778472
0.8621834080717516
0.8623717910447788
0.8625596125186314
0.8627468750000025
0.862933580980686
0.8631197329376878
0.8633053333333357
0.8634903846153869
0.8636748892171366
0.8638588495575242
0.8640422680412392
0.8642251470588255
0.862956093979444
0.8631400293255151
0.8618762811127398
0.8620612573099433
0.862237518248177
0.8624214285714303
0.8626048034934515
0.8627876453488388
0.8629699564586373
0.8617192753623204
0.8619026049204067
0.8606570809248569
0.8608386724386738
0.8595982708933733
0.8597835971223036
0.859968390804599
0.8601526542324259
0.860336389684815
0.860519599427755
0.8607022857142868
0.8608808844507857
0.8610625356125367
0.8612436699857762
0.8614242897727281
0.8616043971631214
0.8617839943342784
0.861963083451203
0.8621416666666673
0.862134978843442
0.862312816901409
0.8624901547116742
0.8626669943820229
0.8628433380084155
0.8630191876750704
0.8631945454545457
0.8619889664804472
0.8621652719665274
0.8623048746518107
0.8624802503477053
0.8612823611111112
0.8614586685159501
0.861634487534626
0.8618098201936376
0.861821546961326
0.8619961379310345
0.8621702479338842
0.8623438789546078
0.8611593406593405
0.8613338820301781
0.8601539726027395
0.8603294117647056
0.8605043715846991
0.8606788540245562
0.8608528610354219
0.8610263945578226
0.8611846467391299
0.861357259158751
0.8615294037940372
0.8617010825439776
0.8618722972972964
0.8620430499325227
0.8622133423180584
0.8623831763122466
0.8625525537634398
0.8622696644295291
0.8624387399463795
0.86260736278447
0.862775534759357
0.8629432576769013
0.863110533333332
0.8632773635153115
0.8634437499999985
0.8636096945551114
0.8637751989389905
0.8639402649006606
0.8641048941798924
0.8642690885072638
0.8644328496042198
0.8645961791831338
0.8647590789473665
0.8649215505913252
0.8650835958005229
0.8652452162516362
0.8654064136125633
0.8655671895424815
0.8657275456919037
0.8658874837027356
0.866047005208331
0.8662061118335477
0.8663648051948027
0.8652411154344982
0.8654006476683912
0.8655597671410065
0.8656290697674394
0.8657874838709652
0.865945489690719
0.8661030888030862
0.8662559125963983
0.8651439024390217
0.8653019230769203
0.864193982074261
0.86435281329923
0.8645112388250291
0.8646692602040787
0.8648268789808888
0.864984096692109
0.865140914866579
0.8652973350253776
0.8654533586818727
0.8656089873417689
0.8645146649810335
0.8634231060606029
0.8635807061790636
0.863737909319896
0.8638947169811287
0.864051130653263
0.8642071518193191
0.8643627819548837
0.8645180225281567
0.8646728749999965
0.8648273408239664
0.8649814214463803
0.8651351183063475
0.8652884328358171
0.8654413664596236
0.8655939205955296
0.8657460966542712
0.8658978960396
0.8660493201483273
0.8662003703703663
0.8663510480887752
0.8665013546797988
0.8666512915129109
0.8668008599508557
0.8669500613496889
0.8670988970588192
0.8672473684210482
0.8673954767726116
0.8675432234432189
0.867690609756093
0.866633739342261
0.8667818734793141
0.8669296476306151
0.8670770631067914
0.8672241212121164
0.8673708232445473
0.867517170495763
0.8676631642512028
0.8678088057901037
0.8679540963855372
0.8680990373044475
0.8682436298076872
0.8683878751500549
0.8685317745803306
0.8674916167664619
0.8676362440191335
0.8677178016726351
0.8678618138424767
0.8680054827175155
0.8681488095238041
0.8682917954815641
0.8684344418052201
0.8685767497034346
0.8687187203791413
0.8688603550295801
0.86900165484633
0.8691426210153426
0.8692832547169753
0.8694235571260248
0.8695635294117589
0.8697031727379494
0.8698424882629049
0.8699814771395016
0.8701201405152165
0.8702584795321576
0.8692418224299004
0.8693808634772401
0.8695195804195742
0.869657974388818
0.8686467441860403
0.8687858304297266
0.8689245939675111
0.8690630359211987
0.869201157407401
0.8693389595375658
0.8694764434180073
0.8696136101499358
0.8697504608294865
0.8698869965477495
0.870023218390798
0.8701591274397178
0.8702947247706355
0.870430011454747
0.8705649885583456
0.8706996571428502
0.8708340182648333
0.8709680729760478
0.8711018223234555
0.8712352673492535
0.8713684090909021
0.8715012485811506
0.8705131519274305
0.8706466591166406
0.8707798642533865
0.870912090395473
0.869929119638819
0.8700626832017966
0.8690828828828757
0.8691677165354258
0.869300449438195
0.869434118967445
0.8695674887892303
0.869700559910407
0.8698333333333259
0.8699658100558585
0.870097991071421
0.8702298773690003
0.8703614699331773
0.8704927697441526
0.8706237777777701
0.8707544950055417
0.8708849223946707
0.8710150609080763
0.871144911504417
0.8712744751381137
0.871403752759374
0.8715327453142148
0.8716612334801683
0.8717896589658887
0.8719178021977942
0.8720456641053707
0.872173245614027
0.8712179627601234
0.8713461706783289
0.8714740983606476
0.8716017467248827
0.8717291166848337
0.8718562091503186
0.8719351468987948
0.8720617391304265
0.8721880564603608
0.8723140997830718
0.8721188515709558
0.8722446969696885
0.8713017297297213
0.8714281857451319
0.8715543689320303
0.8716802801724053
0.8717792249730808
0.8719046236559055
0.8720297529538046
0.872154613733897
0.872279206859584
0.8724035331905695
0.872527593582879
0.8726513888888802
0.8717200640341428
0.8718444562899699
0.8719685835995652
0.8720924468085017
0.8722160467587584
0.8723393842887384
0.8724503711558765
0.8724680084745673
0.8725904761904673
0.8727128964059107
0.8725606124603923
0.8726828059071641
0.8728047418335
0.8729264210526225
0.8730478443743337
0.8721307773109153
0.8722527806925408
0.8723745283018777
0.8724960209423992
0.8726172594142168
0.8717054336468038
0.8718272442588634
0.871948800834193
0.8720701041666573
0.872188865764819
0.8723096673596581
0.8714038421599076
0.8715252074688704
0.8716463212435139
0.871767184265001
0.8718877973112625
0.8720081611570154
0.8721282765737779
0.8722481443298874
0.8713498455200729
0.8714702674897024
0.871590441932159
0.8717103696098466
0.8718300512820416
0.8719494877049083
0.8720686796315154
0.8721876278118512
0.8723063329928401
0.8724247959183575
0.872543017329246
0.8726609979633302
0.8727787385554326
0.8728962398373884
0.8729998984771474
0.8731169371196655
0.8722323201620974
0.8713494939271156
0.8714678463093934
0.8715859595959495
0.8717038345105853
0.8718214717741835
0.871938872104723
0.8710616700201106
0.8701862311557688
0.8703049196787047
0.8704233701103208
0.8702063126252404
0.8703246246246145
0.8694542999999899
0.8695731268731167
0.8696917165668561
0.8696432701894216
0.8697615537848503
0.8688961194029748
0.869014910536769
0.869133465739811
0.8692517857142754
0.8693698711595536
0.8694877227722668
0.8696053412462804
0.8697223320158
0.8698394866732374
0.8699564102563998
0.8700731034482654
0.8701895669291234
0.8703058013765873
0.8704217092337813
0.870537487733061
0.8696840196078326
0.8698002938295682
0.8699136986301264
0.8700295210166071
0.8701451171874893
0.8692961951219406
0.8694122807017437
0.8694628042843126
0.8695785019455146
0.8696939747327395
0.8698092233009601
0.869924248302608
0.870039050387586
0.8701536302032805
0.8701823984526004
0.870296618357477
0.8704106177606068
0.8705243972998926
0.870637957610779
0.8707512993262642
0.870864423076912
0.870977329490863
0.8710900191938468
0.871202492809193
0.8713147509578432
0.871426794258362
0.8715386233269485
0.8707062082139333
0.8708185114503704
0.870930600571962
0.870882095238084
0.8709207421503218
0.871032414448658
0.8702052231718787
0.8703173624288313
0.8704292890995148
0.8705410037878675
0.8706490066225052
0.8698260869565104
0.8699380547686383
0.8700498113207433
0.8692297832233628
0.8693419962335103
0.8693517403574674
0.8694636278195375
0.8695753051643077
0.8696867729831029
0.8697980318650306
0.8699090823969922
0.8700199251636928
0.8700793457943808
0.8701898225956932
0.8703000932835704
0.8704101584342846
0.8705200186219622
0.8706296744185928
0.8698205390334455
0.8699306406685119
0.8700240259740142
0.8701337349397472
0.8700787037036919
0.8701881591119215
0.8702905730129271
0.8703996306555745
0.870508487084859
0.8706171428571309
0.8707255985266915
0.8708338546458022
0.8709419117646938
0.8710497704315765
0.8709540366972357
0.8710616865261107
0.870264010988999
0.8703720951509486
0.8704799817184522
0.8705876712328645
0.8706951642335644
0.8708024612579641
0.8700093806921554
0.8701171064604063
0.8702246363636241
0.8703319709355009
0.8704391107077917
0.8705460562103231
0.8706528079710021
0.8707593665158248
0.8708657323688845
0.8709719060523814
0.8710778880866301
0.8711836789900687
0.8712892792792667
0.8713946894689343
0.8714999100719298
0.8716049415992686
0.8717097845601309
0.8718144394618708
0.871033243727586
0.8711383169203096
0.8712432021466778
0.8713478999106218
0.8714524107142729
0.8715567350579712
0.8707799465240513
0.8708846838824449
0.870109875444827
0.8702150222222094
0.8703199822379978
0.869547737355799
0.8696531028368666
0.8697582816651775
0.8698632743362702
0.8699680813439304
0.870072703180199
0.8701771403353797
0.8702813932980469
0.870385462555053
0.8704893485915361
0.870593051890928
0.8706965729349605
0.8707999122036743
0.8709030701754253
0.871006047326893
0.8711088441330865
0.8703467191600918
0.8704499125873993
0.8705529257641789
0.8697932809772991
0.8698966870095769
0.8699999128919728
0.8701029590948517
0.8702058260869431
0.8702551694178841
0.870357725694431
0.8704601040763092
0.8705623050259831
0.8706643290043156
0.8707661764705747
0.8708678478824411
0.8709693436960141
0.871070664365819
0.871171810344814
0.8712727820843964
0.8713735800344098
0.8714742046431505
0.8715746563573746
0.8708265236051365
0.8709273584905523
0.871028020565539
0.8711285102739588
0.8712288280581556
0.8713289743589605
0.8714289496156992
0.8715287542661977
0.8716283887467892
0.87172785349232
0.8718271489361562
0.8719262755101901
0.8720252336448457
0.8721240237690862
0.8722226463104185
0.8723211016949012
0.8724193903471493
0.8725175126903412
0.8726154691462242
0.872713260135121
0.8728108860759352
0.8729083473861577
0.8730056444818728
0.8731027777777635
0.8731997476871177
0.8732965546218344
0.873393198992429
0.8734304530201198
0.8735268231349395
0.8736230318257812
0.8737190794978935
0.8737112876254035
0.8738071010860339
0.8739027545909704
0.8739982485404357
0.8732699166666521
0.8733657785178871
0.8726391846921651
0.8727354114713071
0.872831478405301
0.8729273858921015
0.8730231343283436
0.8731187241093473
0.8732141556291243
0.8733094292803822
0.8734045454545306
0.8734995045416862
0.8735943069306782
0.8736889530090536
0.8737834431630823
0.8738777777777629
0.8739719572368272
0.8740659819227459
0.8741598522167338
0.8734427399507644
0.8735369672130997
0.8728215397215248
0.8729161211129146
0.873010547833182
0.8731048202614229
0.872392081632638
0.8724343393148299
0.8725288508557306
0.8726214169380957
0.8726654190398547
0.8727595121951068
0.8728534524776453
0.8729472402597251
0.8730408759123937
0.8731343598054954
0.8724273684210375
0.8725211974109881
0.872614874696832
0.8727084006461883
0.8728017756254892
0.8728683064515977
0.8729614020950694
0.8730543478260717
0.8731471440064208
0.8732397909967693
0.8733322891566112
0.8734246388442864
0.8735168404169854
0.8736088942307538
0.873700800640497
0.8737925599999846
0.873884172661855
0.8739756389776203
0.8740669592976701
0.8733699362041313
0.8734615936254825
0.8735531050955259
0.8733227525855056
0.8726285373608749
0.8727204924543134
0.8728123015872861
0.8729039651070424
0.8729954833597309
0.8730868566904041
0.872396123417706
0.872487826086941
0.8725793838862403
0.8718906866613894
0.8719825709779024
0.8720743104806779
0.8721659055117954
0.8722573564122581
0.8723486635219969
0.8724398271798743
0.8725308477236892
0.8718465098039059
0.871937852664561
0.8720290524667031
0.87212010954615
0.8722110242376698
0.8723017968749842
0.8723924277907726
0.8717119344773633
0.8718028838659233
0.8718936915887692
0.8719843579766378
0.8720748833592376
0.8721652680652521
0.8722555124223442
0.8723456167571602
0.8724355813953328
0.8725254066614867
0.8726150928792409
0.8727046403712136
0.8727940494590256
0.8728833204633043
0.8729724537036876
0.8722993831919653
0.8723888289676264
0.8724781370284673
0.8725673076922915
0.8726563412759254
0.8727452380952219
0.8728339984650644
0.8729226226993703
0.8730068965517078
0.8730952526799224
0.8731834736036562
0.8732715596330112
0.8733595110771417
0.8734473282442584
0.8735350114416311
0.8736225609755933
0.8737099771515449
0.8737972602739561
0.8738844106463713
0.8739714285714121
0.8740583143507807
0.8733951441577983
0.8727329795299305
0.8720718181818017
0.8721598788796201
0.8722478063539926
0.8723356009070129
0.8724232628398626
0.8725107924528136
0.8725981900452322
0.8726854559155824
0.8727725903614291
0.8728595936794415
0.8729464661653968
0.8730332081141832
0.873119819819803
0.873206301575377
0.8732901799100283
0.8733764044943653
0.8734624999999833
0.8735484667165128
0.8736343049327187
0.873720014936503
0.8738055970149086
0.8738910514541218
0.8739763785394764
0.8733256142963346
0.8734112351190307
0.8734967286245184
0.8735820950965656
0.8729335560504656
0.8729623145400426
0.8730478873239269
0.8724011851851684
0.8724870466321075
0.872572781065072
0.872658388765689
0.8727438700147542
0.872829225092234
0.872185545722697
0.872271186440661
0.8723567010309109
0.8724242825606894
0.8725095588235124
0.8725947097722093
0.8726797356828023
0.8727646368305039
0.872849413489719
0.8729340659340489
0.8730185944362933
0.8731029992684539
0.8731872807017372
0.8732714390065569
0.8733554744525376
0.8734393873085167
0.8735231778425484
0.8736067006554816
0.872970887918469
0.8730548363636191
0.8731386627906804
0.8732223674654874
0.8733059506531031
0.8733894126178217
0.8734727536231711
0.873555973931916
0.8736390738060608
0.8737220535068517
0.8738049132947803
0.8731740072201992
0.8732571428571254
0.8733401586156999
0.8734230547550258
0.8735058315334598
0.8735884892086156
0.8736710280373656
0.8737534482758446
0.8738357501794513
0.8739179340028519
0.8739999999999825
0.8740819484240512
0.8741637795275414
0.8742454935622141
0.8743270907791103
0.8744085714285538
0.8744899357601537
0.874421255349483
0.8744615110477372
0.8745426638176461
0.874623701067598
0.874704623044079
0.874082942430686
0.8741641335227096
0.8742452093683286
0.8743261702127482
0.8744070163004783
0.8744877478753363
0.8745683651804493
0.8746488684582566
0.8747292579505122
0.8748095338982872
0.8748896965419722
0.8749697461212798
0.8750496828752463
0.8751295070422356
0.8752092188599399
0.8752888185653829
0.8753683063949222
0.8754476825842517
0.875526947368403
0.8756061009817492
0.8756851436580058
0.8757640756302341
0.8758428971308426
0.8759216083915903
0.8760002096435877
0.8760787011173002
0.8761570830425499
0.8762353556485174
0.8763135191637449
0.8763915738161377
0.8764695198329672
0.8765473574408719
0.8766250868658608
0.876702708333315
0.8766058986814529
0.8766834257974851
0.8760758835758653
0.8761536703600925
0.8762313494809506
0.8756253803595945
0.8757033172079983
0.8757811464088214
0.8758588681849367
0.8759364827586024
0.8760139903514633
0.8760913911845546
0.8761686854783023
0.8762458734525262
0.8756436426116654
0.8757210851648167
0.8751200411804895
0.8751977366254959
0.8745978752570069
0.8746758219177898
0.8747375085557653
0.8748152530779569
0.8748928913191886
0.8749704234972493
0.875047849829333
0.8744509549795176
0.8745286298568322
0.8746061989100632
0.8746836623553252
0.8747610204081446
0.874838273283462
0.8749154211956336
0.8743214528173608
0.8743988466756937
0.8744761355932017
0.8745533197831792
0.8739612051455466
0.8740386332882086
0.8741159567274999
0.874193175675657
0.8736029034436005
0.8736803643724509
0.8730912339851465
0.8730157008086067
0.8730934006733819
0.8731709959622962
0.8732484868863296
0.8733258736558952
0.8734024848891686
0.8734796644295114
0.8735567404426371
0.8736337131367105
0.8737105827193382
0.8737873493975715
0.8738640133779075
0.8739405748662913
0.8739476285904955
0.8733642189585925
0.873440960640408
0.873517599999981
0.8735941372418198
0.873362982689728
0.8734395209580649
0.8735159574467894
0.873592292358785
0.8736685258963953
0.8737445255474262
0.8738205570291586
0.8738964877402062
0.8733177483443518
0.8733939113169895
0.8734699735449545
0.8735459352280047
0.8736217965653705
0.8736975577557564
0.8737732189973423
0.8738487804877857
0.8739242424242232
0.8739996050032725
0.8740748684210334
0.8741500328730906
0.8742250985545142
0.8743000656598625
0.8743749343831828
0.8744497049180134
0.8745243774573856
0.8745989521938248
0.8746734293193523
0.8747478090254875
0.8747715686274317
0.8748457870672569
0.8749199086161686
0.8749772994128965
0.8750295958278816
0.8751034527687104
0.8745337239583141
0.8746078074170269
0.8746817945383422
0.8747556855100521
0.8748294805194612
0.8749031797533875
0.8749767833981648
0.8750502916396435
0.875123704663193
0.8751970226537023
0.8746309184993337
0.8747044602456173
0.8741394056847351
0.8742131697869399
0.874286838709658
0.8743604126369889
0.8744338917525578
0.8745072762395169
0.8745805662805468
0.8746537620578583
0.8740916452441965
0.8741650610147524
0.8742383825417006
0.8743116100063948
0.874384743589724
0.8744577834721137
0.8745307298335271
0.8746035828534673
0.8746763427109778
0.8747490095846449
0.8748215836525984
0.8748940650925138
0.8749642219387558
0.8744065646908662
0.8744791719745025
0.8745274984086372
0.8745999363867487
0.8746722822631716
0.874744536213449
0.874189142857123
0.873634454314701
0.8737072289156429
0.8737799112800816
0.8738525015832608
0.8739249999999802
0.8739830487033324
0.8740553729456185
0.87412760581173
0.8735757575757377
0.8734422712933556
0.8735147540983408
0.8729643352236727
0.8730370277077887
0.873109628697274
0.87318213836476
0.8726333123821297
0.8727060301507339
0.8721581920903756
0.8722230865746351
0.8722959247648704
0.8723686716791781
0.871822417031915
0.8718953692114945
0.87196823014382
0.8720409999999801
0.8721136789506359
0.8719847066167092
0.8714407361197556
0.8715136533665636
0.8715864797507589
0.8716592154420723
0.871731860609812
0.8718044154228656
0.8718736482286935
0.8719460248447005
0.8714047796399552
0.8714773573200792
0.8715498450092795
0.871622242874825
0.8716945510835713
0.8717667698019601
0.8718367965367764
0.8719088380716733
0.8719807906114684
0.8720526543209675
0.8721244293645696
0.8721961159062683
0.8722677141096532
0.8723392241379108
0.8718023999999798
0.8718741082410622
0.8719457283343375
0.8720172604422401
0.872088704726806
0.8715536809815748
0.8716253218883917
0.8716968749999797
0.8717683404776282
0.8718397184822319
0.8713064831804078
0.8713780562346986
0.8714495418448178
0.8715209401709199
0.871592251372768
0.8716634756097357
0.8717346130408083
0.8718056638245837
0.8712750456481841
0.8713462895376924
0.8714174468084902
0.8714885176184486
0.8709593806921472
0.871030643203863
0.8711018192843943
0.8711729090908886
0.8712439127801128
0.871314830508454
0.8713856624319214
0.870858827085832
0.8709298489425776
0.871000785024134
0.8710716354857972
0.8711424004824885
0.8712130801687558
0.8712836746987745
0.8713540638169571
0.8714244885679698
0.8714948286229499
0.8715650841345948
0.8716352552552347
0.8717053421368341
0.8717753449309932
0.8718452637889481
0.871915098861573
0.8719848502993806
0.8720545182525227
0.8721241028707927
0.8721936043036254
0.8722630227000987
0.8723323582089345
0.8724016109784996
0.8724707811568069
0.8725398688915167
0.8726088743299375
0.8726777976190268
0.8721586555621446
0.8722277645659721
0.8722967914438294
0.8723657363420219
0.8722764985162996
0.8717591340450562
0.8718282750444367
0.8713117890995052
0.8713811130846446
0.8714503550295649
0.8715195150798135
0.8715885933805938
0.8710737743650115
0.8710113341204042
0.8710805899704805
0.8711497641509225
0.8712188568061076
0.8707057714958566
0.870775044143593
0.8702628235293909
0.8697512051734065
0.8698209165687217
0.8698905460951053
0.8699600938966927
0.8700295601172812
0.8700989449003308
0.8701682483889656
0.8702374707259743
0.8703066120538117
0.8703756725145989
0.8704446522501251
0.8705135514018482
0.8700053706946667
0.8700744457409358
0.8701434402332151
0.8696363636363426
0.8697054164239744
0.8697745052386285
0.8698435136707178
0.869912441860444
0.8699812899476838
0.8700500580719882
0.8701187463725848
0.870187354988378
0.8696828985507036
0.8691790266511956
0.8692451650260357
0.8693141203703493
0.8693829959513959
0.8694517919074933
0.8695205083766397
0.8695891454965147
0.8690873629543933
0.8691561707035544
0.8691108357348493
0.8691795506912232
0.8692481865284764
0.869316743383178
0.8693852213915833
0.869453620689634
0.8695219414129599
0.869590183696879
0.8696583476763988
0.8697264334862174
0.8697944412607238
0.8698623711339994
0.8699302232398185
0.8699979977116492
0.8695005717552675
0.869568514285693
0.8696363792118577
0.8691400114155039
0.8692080433542286
0.8692759977194771
0.8693438746438534
0.8694116742596598
0.8694793966988973
0.8689848122866681
0.8690527003979321
0.869120511363615
0.8686269733105977
0.8686949489216585
0.8682022121383791
0.8682703514739016
0.8683384135977124
0.8684063986409752
0.8683202037351231
0.8683881221719244
0.8684559638213467
0.868523728813538
0.8685559570863706
0.8686235891647642
0.8686911449520374
0.8687586245772053
0.8688260281689928
0.8688933558558345
0.8689606077658762
0.8690277840269752
0.8685392917369095
0.8686066292134618
0.8686738910724099
0.8681864197530651
0.8676994952327324
0.8677671524663464
0.867834733893536
0.8673488241881085
0.8674165640738455
0.867484228187898
0.8675518166573291
0.8676193296089171
0.8676867671691578
0.8677541294642642
0.8677239263803467
0.867240245261963
0.867307743732569
0.8673751670378405
0.8668924874791104
0.8669600667408016
0.8664781545302731
0.8665458888888674
0.8660647418100841
0.8661326304106334
0.8662004437049148
0.8662681818181603
0.8663358448753248
0.8658561461793804
0.8659239623685452
0.8659917035398015
0.8660593698175573
0.8661269613259454
0.8661944781888243
0.8657164459160932
0.8657841147269503
0.8653068357221394
0.8653746556473614
0.8654424008810357
0.8655100715464836
0.865577667766755
0.8656451896646293
0.8657126373626157
0.8657800109829548
0.8658473106476183
0.8659145364783107
0.8659816885964695
0.866048767123266
0.8661157721796059
0.8661827038861305
0.8662495623632168
0.8657759431383052
0.8658429508196505
0.8659098853085528
0.8659767467248691
0.8660435351881943
0.8655713195201528
0.8656382561307684
0.8657051198256863
0.8657719107239847
0.865838628944483
0.8659052746057422
0.8659718478260652
0.8660383487234979
0.8661047774158305
0.8661711340205968
0.8662374186550758
0.8663036314362925
0.8663697724810182
0.8664358419057713
0.8665018398268179
0.8665677663601727
0.8666336216215997
0.8666994057266123
0.8667651187904748
0.8668307609282025
0.8668963322545626
0.866961832884075
0.8670272629310125
0.8670926225094018
0.8666259418729597
0.866691447014502
0.8667568817204081
0.866822246104223
0.8668875402792475
0.8669527643585394
0.866487660944184
0.866023056300246
0.865558949624844
0.8656247455811242
0.865690471092055
0.865756126270711
0.8658217112299245
0.8658872260822869
0.8659526709401488
0.8660180459156213
0.8660833511205756
0.8661485866666445
0.866213752665223
0.8662788492274686
0.8662924387646211
0.8662160723789029
0.8662810638297651
0.866345986177543
0.8658856535600205
0.8659507169410294
0.8660157112526318
0.866061273209527
0.866126139978769
0.8661909379967982
0.8662556673728592
0.8663203282159652
0.8663849206348985
0.8664494447382116
0.8665139006342273
0.8665782884310396
0.8666426082365143
0.8667068601582891
0.8667710443037753
0.8666873484448908
0.8667514752370695
0.8668155344918156
0.8663593157894515
0.8664235139400094
0.8664758675078642
0.8665399369416488
0.866603939075608
0.8666678740157258
0.8667317418677637
0.8667955427372614
0.8668592767295374
0.8669229439496896
0.8664690575916008
0.8665328623756972
0.8665966004183877
0.8666602718243374
0.8667238766979923
0.8667874151435808
0.8663350208768044
0.8663986958789552
0.866462304483815
0.8665258467951834
0.8665893229166443
0.866138209265985
0.8662018210197486
0.8662653666146422
0.8658151247401024
0.8658788051947828
0.8659424195223037
0.8660055526725255
0.8655563796680273
0.8656200622083757
0.8656836787564542
0.8657472294147885
0.8658107142856918
0.8658741334712656
0.8659374870734005
0.8660007751937759
0.8660639979338618
0.8661271553949181
0.866190247677996
0.8662532748839382
0.8663162371133795
0.8663462132920949
0.8664090628218106
0.8664718476582379
0.8665345679012121
0.8665972236503631
0.8666598150051162
0.8667223420646923
0.866616991786425
0.8666794766546722
0.8667418974358748
0.8668042542285781
0.8668665471311249
0.8669287762416569
0.8669909416581145
0.8670530434782382
0.8666097648261533
0.8666719979560326
0.8667341675178527
0.8667962736089615
0.8668583163265079
0.8669202957674429
0.8669822120285195
0.8670440652062942
0.8671058553971259
0.8671675826971783
0.8672292472024188
0.8672908490086199
0.8673523882113593
0.8674138649060209
0.8674752791877944
0.8675366311516768
0.8675979208924721
0.8676589964520806
0.8677201621073733
0.8677812658227619
0.8678423076922849
0.86790328780979
0.8679642062689357
0.8680250631631908
0.8680858585858358
0.868146592629962
0.8682072653884736
0.868267876954087
0.8683284274193319
0.8683889168765514
0.8684493454179025
0.868509713135357
0.8685700201207014
0.8686302664655376
0.8686904522612835
0.8687505775991734
0.8688106425702581
0.868870647265406
0.868930591775303
0.8689904761904531
0.8690503006011794
0.8691100650976235
0.8691697697697467
0.8692294147073306
0.8692884999999769
0.8693480259869834
0.8694074925074694
0.8689734398402166
0.8685398203592584
0.8685996009974831
0.8686593220338752
0.8687189835575255
0.8687785856573474
0.8688381284220774
0.868405870646743
0.8683822476379679
0.8679506461232374
0.8680104818678358
0.8680702581926283
0.868129975186081
0.8681896329364848
0.868249231531955
0.8683087710604327
0.8678787023278619
0.8679383663366105
0.8679932706580669
0.8675639960434981
0.867135145823012
0.8671950592885144
0.8672549135802238
0.8673147087857617
0.8673744449925768
0.8674341222879453
0.8670066042385179
0.8670664039408635
0.8671241260462595
0.867183809055095
0.866757255287729
0.8668170599803112
0.8668767076166844
0.8669363948919219
0.8668920471281064
0.8669516683022339
0.8670112309955629
0.8670707352940945
0.8671301812836613
0.8671895690499278
0.8672488986783908
0.8673081702543799
0.8668840586796834
0.8664603616813062
0.8665199316072069
0.8665794433593518
0.8666388970229147
0.8666982926829035
0.8667576304241601
0.8668169103313608
0.8668761324890172
0.8669352969814762
0.8669944038929207
0.8670534533073697
0.8671124453086787
0.8671671525752925
0.8672260320543721
0.866805048543666
0.8668640465793072
0.8664436469446906
0.8665027629665303
0.8665618217054031
0.8666208232445288
0.8666797676669661
0.8667386550556129
0.8667974854932069
0.8663785403576374
0.866437487922682
0.8664963785610583
0.8665552123551891
0.8666139893873379
0.8666727097396102
0.8667313734939526
0.8667899807321539
0.8663726528646853
0.8664313763233645
0.8663521885521652
0.866410865384592
0.8659945218644649
0.8660533141210142
0.8661120499279651
0.8661707293665794
0.866201199040744
0.8662597794822393
0.8663183037853144
0.8663767720306279
0.866435184298684
0.8663723444975843
0.866430703012889
0.8664890057361143
0.8665472527472293
0.8666054441260511
0.8666635799522439
0.86672166030532
0.8667796852646403
0.8668376549094141
0.866424678418271
0.8664827619047385
0.8665407900999289
0.8665987630827549
0.8666566809319785
0.8667145437262123
0.8663028028503328
0.8658914529914296
0.8654804935927625
0.8655388045540562
0.8655970602180894
0.8656552606634836
0.8657134059687117
0.8657714962120977
0.8658295314718175
0.8658875118258988
0.8659454373522223
0.8660033081285209
0.8660611242323808
0.8661188857412417
0.8657101462953988
0.865768018867901
0.8658258368693776
0.8658836003769792
0.8659413094677108
0.8659989642184321
0.8660565647058588
0.8661141110065615
0.8657069111424306
0.8657645676691493
0.8658221700328557
0.8658797183098356
0.8659372125762316
0.8659946529080439
0.8660520393811296
0.8661093720712041
0.8661666510538405
0.8662238764044706
0.8662810481983853
0.866338166510734
0.8663952314165261
0.865990373831752
0.8660475478748011
0.8661046685340565
0.8657005132990897
0.8657577425372897
0.8658149184148947
0.8658587604845989
0.865915836050279
0.8659728584729744
0.8660298278268725
0.8660867441860227
0.8656841004183863
0.8657411245352923
0.8657980956804221
0.8658550139275528
0.8659118793503242
0.8659686920222397
0.866025452016666
0.8660821594068344
0.8656810097267016
0.8657378240740503
0.8657945858398651
0.8653941258094119
0.8654509939898052
0.8655078096118062
0.865564572748244
0.8656121883656271
0.8656688509459844
0.8657254612545887
0.8657820193637382
0.8653830414746305
0.8654397052049508
0.8650412523020019
0.865098021168867
0.8651547378104637
0.8652114022988266
0.864813786764682
0.8648705558107248
0.8649272727272488
0.8645303350160385
0.8645871559632788
0.8646439248051113
0.864700641613175
0.8647573064589774
0.8648139194138955
0.8644181235697701
0.8640226898444409
0.8640020118884078
0.8636071297988792
0.8636641388761753
0.863721095890387
0.8637780009128013
0.8638348540145746
0.863891655266734
0.8639484047401766
0.8640051025056708
0.864005510018191
0.8640621301774909
0.8636690172884202
0.8637257389722361
0.8637824090908851
0.8638390277146512
0.8638955949136908
0.8639521107580332
0.8640085753175804
0.8640649886621076
0.8641213508612634
0.8641776619845705
0.8642339221014252
0.8638426889995233
0.8638990497737317
0.8639553595657833
0.8640116184448222
0.8640678264798675
0.8641239837398134
0.8641800902934297
0.8642361462093622
0.8642921515561329
0.86434810640214
0.8644040108156587
0.8644598648648407
0.8645156686177157
0.8645714221421901
0.8646271255060487
0.8646827787769543
0.8646347865168298
0.8646903863431924
0.8647459362370661
0.8643578096947694
0.8644134589501777
0.86446905829594
0.8645246077991691
0.8645801075268575
0.8646355575458782
0.8646909579229839
0.8647463087248081
0.8648016100178649
0.8648568618685498
0.8649120643431394
0.8649672175077918
0.8650223214285472
0.8650773761713278
0.8651323818019383
0.8651873383860658
0.8652422459892806
0.8652777282850537
0.8653325467497531
0.8649474410324635
0.8650023576512212
0.8650572254335017
0.8651120444444201
0.8651668147489762
0.8652215364120539
0.8652762094984222
0.8653308340727353
0.8653854101995322
0.8650018173758622
0.8650564909171223
0.8651111160318623
0.8651656927843936
0.8652202212389137
0.8652747014595068
0.8648921750662887
0.8645099867432369
0.864564708480541
0.8646193818984304
0.8646740070608759
0.8647285840317357
0.8647831128747552
0.8648375936535675
0.8648920264316936
0.8649464112725428
0.8650007482394122
0.8650550373954881
0.8651092788038454
0.8651634725274481
0.8647833479788859
0.8648376372419606
0.8648918788410642
0.86494607283894
0.8650002192982211
0.8646209995615713
0.8646752410166276
0.8646523434077723
0.8647065236427076
0.8647606564551178
0.8648147419072372
0.8648687800611911
0.8644907779720035
0.8645449104412163
0.8645781222707178
0.8646321693583343
0.8646861692844432
0.8647401221107474
0.8647940278988421
0.8648478867102151
0.8649016986062472
0.8649554636482123
0.8650091818972774
0.8650628534145035
0.8651164782608449
0.8651700564971505
0.8647942224152665
0.8648478940512129
0.8649015190971976
0.8649550976138582
0.8650086296617273
0.8650600346770452
0.8651134748699927
0.8651668687743366
0.8652202164501919
0.8652734314149473
0.8653266868511864
0.8653798962386264
0.8654330596369676
0.8654861771058069
0.8655392487046386
0.865592274492854
0.8656452545297424
0.8656981888744902
0.8657510775861822
0.8658039207238012
0.8658567183462286
0.8659094705122439
0.865962177280526
0.8660148387096527
0.8660674548581008
0.8661200257842468
0.866172551546367
0.8662250322026374
0.8662641201716491
0.8663165165164918
0.8663688679245035
0.8664211744534686
0.8664734361610721
0.8661023554603606
0.8661547089040849
0.8662070175438349
0.866259281437101
0.8662839247541436
0.8663361111110863
0.8663882528833584
0.8664403501280709
0.8664924029022373
0.866122738907825
0.8661748827291863
0.8662269820971619
0.8662790370685733
0.8663310477001456
0.8663830140485065
0.866434936170188
0.8664868141216255
0.8665386479591588
0.8665904377390317
0.8662223024638663
0.866247600849232
0.8662994482172927
0.8663512515909806
0.8664030110262686
0.866454726579034
0.8665063983050598
0.8665580262600344
0.8661911515664442
0.8658245873888876
0.8658764382402458
0.8659282452431041
0.8659800084530606
0.8660317279256196
0.8660834037161915
0.8661350358800937
0.8661866244725493
0.8662381695486893
0.8658729763912066
0.8658887484196975
0.8659402695871702
0.865991831578923
0.8660433501683259
0.8660948254101567
0.8657306139612878
0.865782177385432
0.8658336974789675
0.8658851742964901
0.8659366078925035
0.8659879983214198
0.8656247483221239
0.8656358909853011
0.8656873428331698
0.865738751570986
0.8653762144053365
0.865013980745058
0.8650656066945371
0.8651171894604534
0.8651687290969666
0.8652202256581464
0.8652716791979718
0.8653230897703318
0.8653196994991421
0.8653710471422381
0.8653940366972247
0.865445310546038
0.8654965416666439
0.8655477301124305
0.8655988759366968
0.8656499791926533
0.8657010399334218
0.8657520582120358
0.8658030340814408
0.8658539675944938
0.8654943936876854
0.865545413034432
0.8655963900414717
0.8656473247614879
0.865698217247076
0.8657490675507449
0.8657998757249162
0.8658506418219246
0.8659013658940182
0.8659520479933588
0.8659773779983244
0.8660279867713718
0.866078553718987
0.8661290788929983
0.8661795623451483
0.8662300041270942
0.8662804042904082
0.8663307628865772
0.8663810799670032
0.8664313555830037
0.8664815897858115
0.8665317826265748
0.8665819341563582
0.8666320444261418
0.8666821134868219
0.8667321413892113
0.866782004930136
0.8668319507186658
0.8668818555008011
0.8669317193270216
0.8668681296144182
0.866917958179562
0.8669677459016196
0.8670174928307873
0.8670671990171794
0.8667122799836071
0.8667620703764126
0.8668118200408804
0.8668615290269635
0.8669111973845333
0.8669608251633796
0.8669501837484497
0.8669997551020218
0.867049286005693
0.8670987765089534
0.8671482266612124
0.8671976365117987
0.867247006109961
0.8672963355048675
0.8673456247456063
0.8669927583400955
0.8670421309475213
0.8670914634146158
0.8671407557903109
0.8671900081234587
0.8672364190011999
0.866884456168813
0.8669337525354789
0.8669830089213121
0.8670322253749314
0.8670814019448768
0.8667302146617886
0.8667438866396584
0.8667931201942357
0.86684231391584
0.8668914678527929
0.8669405820533375
0.8669896565656392
0.8670386914377857
0.8670876867177867
0.8671078288942524
0.8671567567567396
0.8668070967741764
0.8668561064086892
0.8669050765511515
0.8669540072492784
0.8669591384862956
0.8670080080482729
0.8670568382944323
0.8671056292721989
0.8671543810289224
0.8672030936118759
0.8672517670682567
0.8673004014451864
0.8673472712680416
0.8673958283192779
0.8674443464314193
0.8674928256512866
0.8675412660256251
0.8675896676011055
0.8676380304243237
0.867686354541801
0.8673392799999843
0.867387684926014
0.8674360511590572
0.86748437874549
0.8675326677316141
0.8675809181636573
0.8676291300877741
0.8676773035500447
0.8677232057416118
0.867771303308076
0.867819362549786
0.86786738351253
0.8679153662420235
0.867963310783909
0.8680112171837563
0.868059085487063
0.8681069157392542
0.8680641239570774
0.8681119142176188
0.8681596665343249
0.8682073809523668
0.8678629908766221
0.8679107850911835
0.8679585414189318
0.868006259904899
0.8680539405940456
0.868101583531261
0.8677580530272914
0.8678057753164421
0.8674626334519436
0.8675104347825952
0.8675581983405634
0.8676059241706027
0.8676536123173969
0.8677012628255589
0.8677488757396318
0.8677964511040879
0.8678439889633295
0.8678901891252825
0.8679361953524879
0.8679836220472311
0.8680310114128167
0.8680783634932995
0.8681256783326652
0.8681729559748301
0.8682201964636417
0.8682673998428783
0.867926501766772
0.8679737833594852
0.8680210278540481
0.8676806274509681
0.8677279498235864
0.8677752351097057
0.867822483352906
0.867869694596699
0.8679168688845281
0.867964006259769
0.8680111067657292
0.8676717748240695
0.8677189527158929
0.8677660937499884
0.8678131979695316
0.867860265417631
0.8679072961373276
0.8679542901715955
0.8680012475633415
0.8680481683554058
0.8680950525905615
0.8681419003115154
0.8681887115609077
0.8682354863813121
0.8682735122520311
0.8683202177293826
0.8683668869024377
0.8684135198135091
0.8684601165048438
0.8685066770186229
0.8685532013969628
0.8685996896819136
0.8686461419154607
0.8686925581395246
0.8687389383959604
0.8687852827265584
0.8688315524583716
0.8688778250773893
0.8689240618955413
0.8689702629543598
0.869016428295313
0.8690625579598048
0.8687268829663866
0.8687730888030791
0.868768544963325
0.8684333719135706
0.8684791747011088
0.8685254047802525
0.8685715992292776
0.8686177580893588
0.8686638814016079
0.8687099692070731
0.8687560215467396
0.8688020384615294
0.8688480199923015
0.8688939661798527
0.8689398770649162
0.8689857526881632
0.8690315163147704
0.869077321565609
0.8691230916762475
0.8691688266871078
0.8692145266385503
0.8692601915708726
0.8693058215243117
0.8693514165390421
0.8693969766551772
0.8694425019127691
0.8691100191204506
0.8691556192660469
0.8688235001910503
0.8688691749426962
0.8689148148148068
0.8689604198473203
0.8690059900801143
0.8690515255530051
0.869057491422028
0.8691029725609679
0.8691484190476114
0.8691938309215461
0.8692392082222993
0.8692845509893381
0.8693298592620695
0.8693751330798406
0.8694203724819388
0.8694655775075917
0.8694157235092977
0.8694608959756952
0.8695060341555907
0.8695511380880051
0.8695962078119005
0.8696412433661797
0.8696862447896863
0.8697312121212054
0.8697761453994632
0.8694469341407958
0.8694919409761569
0.8695369137670131
0.8695818525519785
0.8696267573696081
0.8696480166225854
0.8696928625377581
0.8693645526613755
0.8694094716981071
0.8690815164088962
0.8691265082956199
0.8691714662646002
0.8692163903541764
0.8692612806026307
0.869306137048187
0.869350959729012
0.8693957486832149
0.8694405039488474
0.8694852255639043
0.8691584742577924
0.8692032682193785
0.8692480285392361
0.86929275525525
0.8693374484052481
0.8693821080270017
0.8694267341582251
0.8694713268365767
0.869145560134877
0.8691902247190962
0.869234668663417
0.8692011601796359
0.869245753834638
0.8692903141361209
0.8693348411214907
0.869379334828097
0.8694237952932342
0.8694682225541405
0.8691436730123135
0.8691881716417866
0.8692326370757137
0.8692770693512262
0.8693214685054003
0.8693658345752567
0.8694101675977614
0.8694544676098248
0.8694987346483027
0.8695429687499961
0.8695871699516512
0.8696313382899592
0.8696754738015572
0.8697195765230277
0.8697636464908989
0.8698076837416447
0.869851688311685
0.8698956602373855
0.869939599555058
0.8699835063009606
0.8700273805112975
0.8700527407407378
0.8697306182895195
0.8697745373797159
0.8698184239733601
0.8698622781065061
0.8699060998151544
0.8699498891352524
0.8699936461026941
0.8696723781388453
0.8697162052417842
0.8697599999999975
0.8698037624492784
0.8698474926253664
0.8698911905639491
0.8699348563006611
0.8699784898710845
0.8696581737849758
0.8697018770702961
0.8693818984547441
0.8694256712026461
0.869469411764704
0.8695131201764039
0.8695567964731797
0.8692374586852719
0.8692812041115989
0.8693249174311911
0.8693685986793822
0.8694122478914543
0.8690935483870953
0.8691372663979465
0.869180952380951
0.8692246063712913
0.8689064421669095
0.8689501646542249
0.8689938551572776
0.8690375137111507
0.8690811403508762
0.8691016075995606
0.8691451789627456
0.8691887185104044
0.8692322262773715
0.8692754469171827
0.8693188913202036
0.8693623040466636
0.8694056851311948
0.8694490346083784
0.8694923525127454
0.8695356388787765
0.8695788937409021
0.8696221171335029
0.8696653090909089
0.8697084696474009
0.8697515988372093
0.8697946966945151
0.8698377632534496
0.8698807985480945
0.8695651669085633
0.8696082698585421
0.8696513415518494
0.8696943820224723
0.8693792753623192
0.8694223831944952
0.8693611513396095
0.8694042345276878
0.8694472865412451
0.8694903074141055
0.8695332971800441
0.8695762558727872
0.8696191835260124
0.8696620801733487
0.8697049458483764
0.8697477805846275
0.8697905844155855
0.8698333573746856
0.8698760994953149
0.8698781261261274
0.8699207492795401
0.8699115952466703
0.8699542476601885
0.8699968693774752
0.8700394604316561
0.8700820208558088
0.8701245506829635
0.8701670499461029
0.8702095186781627
0.8702519569120305
0.8702943646805474
0.8703366702547559
0.8703790172166446
0.8704212979562586
0.8704201075268835
0.870462379075602
0.8705046203438415
0.8705468313641266
0.8705890121689355
0.8706311627906997
0.8703197782546516
0.8703619949946393
0.8704041815582582
0.8704463379778515
0.8704884642857167
0.8705305605141045
0.8705726266952202
0.8706146628612227
0.8706563837375204
0.8706983600713039
0.8707403064861039
0.8707734235839
0.870815313390316
0.8708571733713092
0.8708990035587216
0.87094080398435
0.8706310810810839
0.8706729470316418
0.8707147832267265
0.8704054706927206
0.870447372159094
0.8701383741569075
0.8701803406671429
0.8702222774033377
0.8702637588652514
0.8703056362991879
0.8703474840538657
0.8700391781792453
0.8700810906515615
0.8701229734513308
0.870164826610053
0.8702066501591829
0.8702484441301309
0.8702902085542631
0.8703319434629012
0.8703736488873227
0.8704153248587609
0.870456971408405
0.8701498235709284
0.8701915343915384
0.870233215796901
0.8702748678181218
0.8699682170542676
0.8696617823177216
0.8697035915493
0.8697453713481211
0.8697871217452541
0.8698288427717243
0.8695229957805951
0.8695647803163489
0.8696065354884093
0.8696482613277179
0.8696899578651731
0.8697316251316298
0.8697732631578995
0.8698148368993383
0.8698564165497944
0.8698979320014069
0.8699390679747769
0.86998056042032
0.8700220238095286
0.8699514175708833
0.8699928621413624
0.8700342777194873
0.8700756643356693
0.8701170220202776
0.8701583508036389
0.8701996507160372
0.8702409217877147
0.8702821640488709
0.8703233775296634
0.8703645622602076
0.8704057182705772
0.8703806204252408
0.8700773519163818
0.8701185649599498
0.8701597493036268
0.8702009049773812
0.87024203201114
0.8702831304347884
0.8703242002781699
0.8703652415710869
0.8704062543433
0.8704472386245284
0.8704881944444506
0.8705291218327031
0.870570020818882
0.8706108914325419
0.8706517337031964
0.8706925476603183
0.8707023908523973
0.8704007966747553
0.8700994113573471
0.8701403599861609
0.8701812802768232
0.8702221722587407
0.8702630359612792
0.8702567231247906
0.8702975466482444
0.8702327461139963
0.8702735497237636
0.8703143251639694
0.870355072463775
0.8703957916523007
0.8704364827586276
0.870477145811796
0.8705177808408066
0.8702179125043129
0.8699182506887123
0.8699590361445855
0.8699997935306335
0.8700405228758242
0.8700812242090857
0.8701218975593061
0.8698228865979455
0.869863620748891
0.8695649038461613
0.8696056985925238
0.8696464653397468
0.8696872041166457
0.8693889574760021
0.8694297565992535
0.8694705277587466
0.8691726618705113
0.8692134931506927
0.8692187949332498
0.8692595824777628
0.8693003421142741
0.869341073871417
0.8693817777777858
0.8694224538619356
0.8694631021523826
0.8695037226776039
0.8692068624103871
0.8692475426621243
0.8692881951552455
0.869328819918153
0.8693694169792107
0.8694099863667434
0.8691137649063118
0.8691543937329786
0.8691949948927563
0.8692350578625001
0.8692756039469294
0.8692984013605528
0.8693388983339086
0.8693793677770312
0.8694198097179836
0.8694602241847914
0.8695006112054419
0.8695409708078841
0.8695813030200293
0.8695837177747715
0.8696184130213721
0.8696586779661107
0.8696989156218322
0.8697391260162692
0.8697793091771172
0.8698194651320336
0.8698595939086388
0.8698996955345154
0.8699346973283827
0.8699718728870951
0.87001189591079
0.8700518918919012
0.8700488686254737
0.8700888251181729
0.8701287546405765
0.8698351889338827
0.8698751770657768
0.8699151382333205
0.8699550050556213
0.8699949123989315
0.8700347928595583
0.8700746464646562
0.8701144732413426
0.8701542732166989
0.8701940464177698
0.8702337928715634
0.8702701176470689
0.8703098118279671
0.8703494793416292
0.8703891202149195
0.8704287344746662
0.8704683221476613
0.8705078832606611
0.8705469483568179
0.8705864565873386
0.8706259383378121
0.8706653936348514
0.870704822505034
0.870743923669244
0.8707832998661419
0.8708226497156347
0.870861973244158
0.8707768973587536
0.870816209893059
0.8708554961577122
0.8708947561790357
0.8709339899833165
0.8709731975968068
0.8710123790457235
0.8710515343562487
0.8710906635545295
0.8710620333333445
0.8711011329556927
0.8711402065289919
0.8711792540792654
0.8712182756325014
0.8712572712146537
0.8712962408516416
0.8712978716328682
0.8713368018617138
0.871375706214701
0.8714145847176197
0.8714534373962257
0.8714922642762403
0.8715310653833508
0.8715698407432104
0.8716085903814382
0.8716473143236195
0.8716860125953054
0.8717246852220135
0.871760384233202
0.8717990066225287
0.871837603442581
0.8718761747187417
0.8719147204763604
0.8719532407407532
0.8719917355372026
0.8720302048909577
0.8717421209118064
0.8717806472919545
0.8718191482337532
0.871857623762389
0.871896073903015
0.8719344986807517
0.8719728981206855
0.8716854976928277
0.8717239538715121
0.8717623847167455
0.8718007902535527
0.8718391705069256
0.871877525501823
0.8719158552631712
0.8719541598158633
0.8719924391847602
0.8720306933946897
0.8720689224704471
0.8721071264367951
0.871820814182548
0.871802133245829
0.871516108923898
0.8715048540505218
0.8715431803278824
0.8715814814814951
0.8716197575360556
0.8716580085162272
0.8716962344466411
0.8717344353518959
0.8717726112565584
0.8718107621851627
0.8718488881622114
0.8718869892121748
0.8719250653594911
0.8719631166285668
0.8720011430437764
0.8720391446294624
0.871754536553539
0.871792593800993
0.8718306262231063
0.8718686338441617
0.8715844524120091
0.8716225154773686
0.8715694462540862
0.8716074894171425
0.8716455078125146
0.8716835014643817
0.8713999349382059
0.871116552845543
0.871154681404436
0.8711927851803852
0.8712308641975456
0.8712689184800408
0.871306948051963
0.8712385913664543
0.8712766060999501
0.8709939993512961
0.8710320687419086
0.871070113452203
0.8711081335061719
0.8711461289277767
0.8711839702072689
0.8712219164778396
0.8712598381877175
0.87129773536074
0.8713356080207139
0.8713734561914153
0.8714112798965894
0.8711297253635049
0.8708483527131937
0.8708863093316267
0.8709242414461097
0.8709621490803641
0.8710000322580801
0.87071915511127
0.8707570921985972
0.8707950048340473
0.8708328930412529
0.8708707568438161
0.8709085962653088
0.8709464113292724
0.870984202059218
0.8710219684786265
0.8710597106109486
0.8710974284796047
0.8711351221079853
0.8711727915194508
0.8712104367373317
0.8709307544141415
0.8709684531450741
0.8710061276868948
0.8710437780628772
0.8710814042962652
0.871119006410273
0.8711565844280845
0.8711941383728545
0.871231668267708
0.8712691741357402
0.8709903680000167
0.8710279270633565
0.8710505916213791
0.8710881074168966
0.8708097155640948
0.8708472843450648
0.870884829128091
0.87092234993616
0.8709598467922289
0.8709417677090151
0.8709792344497778
0.8710166772959355
0.8710540962703391
0.8710914913958107
0.8711288626951431
0.8711662101911001
0.8712035339064166
0.8712408338637985
0.8709636334712233
0.8710009860051066
0.8710088076311779
0.8710461220597758
0.8710833492214981
0.8711206162643123
0.8708439822165941
0.870881301587319
0.8709185972707253
0.8709558692893576
0.8709931176657328
0.8710303424223386
0.8710675435816342
0.8711047211660508
0.8711418751979906
0.8711790056998279
0.8712161126939084
0.8712531962025497
0.8712902562480408
0.871014705882371
0.8710518178944221
0.8710889064475529
0.8711259715639993
0.871163013265969
0.871200031575642
0.8712370265151699
0.8709621016093588
0.870687350157747
0.8707244717754835
0.8707615699874082
0.8704871415064792
0.8705242911153304
0.870466141732302
0.8705032745592125
0.8705403840100909
0.8705774701070041
0.870614532871991
0.8706515723270628
0.870688588494203
0.8707255813953677
0.8707625510524851
0.8707994974874561
0.87075174254319
0.8707886691776712
0.8707385629118483
0.8707754705144481
0.8708123549702291
0.870715329153624
0.8707522093387843
0.8707890664160592
0.8708259004071598
0.8705532561052164
0.8702807824726326
0.8703177409261769
0.8703546762590121
0.8703915884928273
0.8704270396999255
0.8704620312500192
0.870498875351472
0.8705356964397445
0.8705724945363915
0.8703007802746761
0.8703376287051676
0.8700661572052596
0.8701030558154232
0.870139931421466
0.8701767840448934
0.8702136137071848
0.8702504204297924
0.8702872042341417
0.870323965141632
0.8703607031736352
0.8703974183514973
0.8704341106965373
0.870470780230048
0.8705074269732954
0.8702369990680536
0.8699667391304549
0.869696647004056
0.8694267225326084
0.8694636363636564
0.869491470223345
0.8695283410852913
0.8695651890886748
0.8692957235822947
0.869332620817864
0.8693694951997725
0.8694063467492462
0.8694209842154335
0.8694577970297234
0.8691888648314463
0.8692257266543185
0.8692625656878102
0.8692993819530489
0.8693361754711357
0.869372946263146
0.86910453843781
0.869141358024712
0.8691781548904866
0.8692148982110015
0.8692516497070821
0.8692883785450269
0.8693250847457835
0.8693617683302735
0.8693984293193927
0.8694350985221884
0.8694717143736744
0.8695083076923287
0.8695448784989445
0.8695814268142893
0.869617952659105
0.8696544560541085
0.8696909370199906
0.8694238329238542
0.8694603622966133
0.8691934929404755
0.869230070573817
0.8692666257668925
0.8693031585403465
0.8693396689147977
0.8693761569108398
0.8694126225490412
0.8694490658499451
0.8694854868340695
0.8695218855219072
0.8695582619339263
0.8695946160905694
0.8696309480122543
0.8696516355854698
0.8696879278728826
0.8697241979835234
0.869760445937713
0.8694948702290297
0.8695311660561882
0.8695674397314839
0.86960369127519
0.869639920707555
0.8696761280488028
0.8697123133191323
0.8697484765387183
0.8697846177277105
0.8698207369062344
0.8698568340943909
0.8695921180767116
0.869617158503217
0.8696532846715554
0.8696893888720202
0.8697254711246427
0.8694611972045198
0.8694973268529996
0.8695334345581764
0.8692694596235807
0.8693056145675494
0.8693417475728383
0.8693778586594102
0.869413947847203
0.8694476508032967
0.8694836969697199
0.8695197212965998
0.8692563900666492
0.8692924613987515
0.8690293583535339
0.8690654765507039
0.8691015728977848
0.8691376474145983
0.8691737001209422
0.8692097310365902
0.8689471299093888
0.8689832074902075
0.8690192632850475
0.8690552671295132
0.8690912794206631
0.8691272699849405
0.8691632388420018
0.8691991860114797
0.8692351115129832
0.8692710153660977
0.8693068975903852
0.8693427582053835
0.8693785972306077
0.8694144146855489
0.8694502105896749
0.8694859849624299
0.8692245640409139
0.8692603847310129
0.8692961838942548
0.8693319615500391
0.8693677177177418
0.8694034524167158
0.8694391656662908
0.8694748574857728
0.8695105278944454
0.8695461769115685
0.8695818045563793
0.8696174108480915
0.8693568903535295
0.8693925426774728
0.8694281736527192
0.8693422328644363
0.8693778575703418
0.8694134609632314
0.8691534688995461
0.8691891180867213
0.8692247459653565
0.8692603525545513
0.8690007168459029
0.8690363690654175
0.8690720000000248
0.8691076096687805
0.869143198090717
0.868883984491525
0.8689196183661549
0.8689552309985347
0.8689908224076532
0.8687319630622831
0.8684732578916272
0.8685089610003228
0.868544642857168
0.868580303481132
0.8686159428911615
0.8686515611061805
0.8686871581450908
0.8687227340267714
0.8687582887700789
0.8687938223938478
0.8688293349168902
0.8688648263579953
0.8689002967359307
0.8689357460694412
0.8689711743772499
0.8690065816780572
0.8690419679905416
0.8690773333333592
0.869109982227514
0.8691453064850718
0.8691806098283267
0.8692158626812926
0.869251124260381
0.869281603076039
0.8693168243643075
0.8693520248300586
0.8693872044917519
0.8694223633678252
0.8694575014766948
0.8694926188367549
0.8695277154663781
0.8695627913839153
0.869597846607696
0.8696328811560275
0.8693765035377622
0.8694115826702298
0.8694466411314349
0.8694816789396436
0.8695166961131008
0.8695516926700295
0.8695866686286318
0.8696216240070876
0.8696565588235562
0.869691473096175
0.8697263668430604
0.8697612400823073
0.8697960928319893
0.8695406461086906
0.869575543159158
0.8696104197241245
0.8696452758216233
0.8696801114696663
0.8694250733138101
0.8694586924655797
0.8694935521688432
0.8692387928508916
0.869273696543671
0.8693085797950493
0.8693434426229781
0.8690890254609579
0.8691239321240765
0.8688697279906679
0.8689046783626004
0.8689396083016936
0.8689745178258603
0.8690094069529928
0.8690442757009621
0.8690791240876189
0.8691139521307925
0.8691487598482915
0.8691832555426181
0.8692180227471843
0.8691573177842843
0.8691920722821613
0.8692268065268344
0.8692615205360023
0.8692159871869819
0.8692506841339435
0.8692853608847777
0.8690324410823672
0.8687796684118954
0.8688144518755732
0.8688492151163071
0.8688839581517281
0.868918680999447
0.8686663084519596
0.8687010743322
0.8687358200290558
0.8687705455600979
0.8685185088483021
0.8685532772622093
0.8685880255146703
0.8686227536232168
0.8686574616053602
0.8684058227115
0.8684405734144507
0.8684753039953962
0.8682239363241964
0.8682587094907693
0.868293462539803
0.8683281954887504
0.8683629083550446
0.8683976011560981
0.8684322739093036
0.8684669266320334
0.8685015593416402
0.86853449769056
0.8685690909091197
0.8683184939411713
0.8683531295068071
0.8683877450980682
0.8684223407322285
0.8681720749279829
0.8682067127629215
0.8682413306451904
0.8682759285920245
0.8683105066206394
0.8683450647482306
0.868379602991974
0.8684141213690255
0.8684486198965216
0.8684830985915787
0.8685175574712938
0.8685519965527442
0.8685864158529876
0.868620815389062
0.868655195177986
0.8686895552367585
0.8684403614458127
0.8684747634069697
0.8685090022936076
0.8685433648610215
0.8685777077364194
0.8686120309367241
0.8686463344788385
0.8686806183796463
0.8687148826560116
0.8687491273247796
0.868783352402776
0.8688175579068073
0.8688517438536607
0.8688859102601044
0.8688454285714586
0.868879577263669
0.8689137064534853
0.8689478161576094
0.8689819063927243
0.868733980028561
0.8687681118083589
0.8688022241232125
0.8688363169897682
0.8688703904246529
0.8689044444444749
0.8689384790658238
0.8689724943052698
0.8690064901793645
0.8690404667046407
0.8690744238976125
0.8691083617747748
0.869142280352604
0.8688952245594396
0.868929184427425
0.8689631250000308
0.8689970462936975
0.8690309483248464
0.8690648311098805
0.8690986946651843
0.8688521418440026
0.868886046511659
0.8689199319535327
0.8689537981859722
0.8689876452253075
0.8690214730878499
0.8687753610875418
0.868809229898106
0.8688430795358366
0.8688769100170093
0.8686311173974853
0.8686067307692621
0.8686405993780354
0.8686744488411846
0.8687082791749396
0.8687420903955118
0.868775882519094
0.8688096555618611
0.8688434095399695
0.8688770316027404
0.8689107475317664
0.8686657078398512
0.8686994643360904
0.8686958568207758
0.8687295857988483
0.8687632957746797
0.8687969867643236
0.8688306587838156
0.8688643118491735
0.8688979459763966
0.8686535302391318
0.8684092519685358
0.8684429856621068
0.8684767003935114
0.8685103961787339
0.8685440730337399
0.8685777309744775
0.8686113700168766
0.8686449901768495
0.8686785914702904
0.8687121739130758
0.8684685642176431
0.8685021867115547
0.8685357903587768
0.8685693751751515
0.868602941176503
0.8686364883786379
0.868670016797345
0.8687035264483953
0.8687370173475424
0.8687704895105222
0.8688039429530529
0.8688373776908351
0.8688707937395521
0.8689041911148694
0.8689375698324351
0.8689709299078799
0.8690042713568169
0.8690375941948418
0.869070898437533
0.868828479776881
0.8688618237590962
0.8688951491497404
0.8689284559643586
0.8689617442184785
0.8689950139276098
0.8690282651072457
0.8690614977728618
0.8690947119399165
0.8691279076238508
0.8691610848400891
0.869194243604038
0.8692273839310872
0.8689857976654032
0.8690173381495195
0.8690505000000336
0.8690836434324135
0.8691167684619993
0.8691498751041137
0.8691829633740626
0.869216033287135
0.8692490848586029
0.8692821181037211
0.8693151330377279
0.8693481296758444
0.869381108033275
0.8694140681252072
0.8691733665559587
0.8692063659009475
0.8692393469839854
0.8692723098202277
0.869305254424813
0.8693381808128625
0.8690978993919635
0.8688577507599127
0.8688907734806972
0.8689237779619233
0.868956764218698
0.8689897322661122
0.8690226821192397
0.8690252137931379
0.8690581356867416
0.8690910394265579
0.8691239250275979
0.8691567925048569
0.8691896418733129
0.8692224731479278
0.869255286343647
0.8692880814753995
0.8693208585580976
0.8690817056396497
0.86911452145218
0.8691473192191715
0.869180098955505
0.8692128606760449
0.8692456043956394
0.8690068662455719
0.8690396485447907
0.8690724128465901
0.869105159165787
0.8688667215363862
0.8688782227098542
0.8689109953386697
0.8689437500000352
0.8689764867087225
0.8690092054794873
0.869041906327069
0.8690745892661909
0.8691072543115602
0.869139901477868
0.8691725307797893
0.8692051148796853
0.869237708504274
0.8692702843084008
0.8693028423066768
0.8693060655738061
0.8693385960120542
0.8693711086838151
0.8694036036036393
0.8694360807860619
0.8694685402456019
0.8695009819967625
0.869533406054031
0.8695658124318789
0.869598201144762
0.8695841961853221
0.8696165077635881
0.8693796840958965
0.8694120882113074
0.8694444746870257
0.869476843537451
0.8695091947769675
0.8695415284199437
0.8695738444807322
0.8696061429736703
0.8696384239130798
0.8696706873132664
0.8697029331885209
0.8697351615531181
0.8697658523344555
0.869529823609263
0.8695620727075785
0.8695943043124856
0.8696265184382144
0.8696587150989794
0.8696908943089797
0.8697230560823992
0.8697552004334062
0.8697873273761537
0.8698194369247796
0.8698515290934062
0.8698836038961407
0.869915661347075
0.8699477014602857
0.8699797242498342
0.8700117297297667
0.8700437179141143
0.8700756888168928
0.870107642452103
0.8701395788337305
0.8701714979757457
0.8702033998921042
0.8702352845967462
0.8702671521035972
0.8702990024265674
0.8700644204852126
0.8700963082727402
0.8701281788793478
0.870160032318917
0.8701918686053148
0.869957631224802
0.8699895048439558
0.8700213613129243
0.8697873587950886
0.8698192524872653
0.8698511290322957
0.8698829884440044
0.869914830736201
0.8699466559226808
0.8699784640172236
0.8700102550335949
0.8700420289855452
0.8700737858868102
0.8701055257511109
0.8701372485921538
0.8701689544236305
0.8702006432592179
0.8702323151125783
0.8702639699973593
0.8702956079271941
0.8703272289157009
0.8703588329764836
0.8703904201231317
0.8704219903692197
0.870453543728308
0.8704850802139421
0.8702523924084854
0.8702839657937317
0.8703154688752721
0.8703470085470469
0.8703785313752054
0.8704100373732365
0.8704415265546155
0.8704729989328027
0.8705044545212443
0.870535893333372
0.8705673153826033
0.8703352878465206
0.8703667466027566
0.8703981885988666
0.8704296138482411
0.870461022364256
0.8704924141602731
0.8702607770090862
0.8702922053738085
0.8703236170213156
0.8703550119649419
0.8703863902180082
0.8704177517938206
0.8704490967056714
0.8702179017264667
0.8702492830589876
0.8702806477303285
0.8703119957537547
0.8703433271425174
0.8703746419098536
0.8704059400689865
0.870175185577982
0.870206520010641
0.8702378378378772
0.870269139072887
0.870300423728853
0.8703161768599812
0.8703474325040098
0.8703786716062846
0.8704098941799338
0.8704411002380719
0.8704722897937995
0.8702421887391355
0.870273414376361
0.8703045970938309
0.8703357897517565
0.8703669659361368
0.8703981256600186
0.8704195566112828
0.8704506860158708
0.8704817989976658
0.87051289556966
0.8705439757448329
0.8705750395361496
0.8706060869565616
0.8706371180190072
0.8706681327364107
0.8704388888889288
0.870469939457792
0.8705009736842506
0.870531991581203
0.8705629931615341
0.8705939784381154
0.8706249474238047
0.8706559001314463
0.870686836573871
0.8707177567638964
0.8707486607143261
0.8707447098976513
0.8707755905512214
0.8708064549987284
0.8705780167891275
0.8706089168634027
0.8706398007341779
0.8706706684141952
0.8707015199161832
0.870732355252857
0.8707631744369186
0.8707936894475399
0.8708244764398312
0.8708552473174969
0.8708860020931857
0.8706582003662452
0.8706888075314214
0.8707053071895832
0.8704777313121159
0.870250274366385
0.8702810867294032
0.8703119352311715
0.8703427676240615
0.870115583398631
0.8698885177453434
0.8699194364727774
0.8699503390715065
0.8699812255541476
0.8700120959333045
0.870042950221568
0.8700737884315155
0.8701046105757116
0.8701354166667076
0.8701662067170417
0.8701969807392393
0.8702277387458125
0.8702584807492606
0.8700321456437341
0.8700629225169417
0.8700936833896954
0.8701244282744695
0.8701406339309322
0.8701713506493918
0.870202051415258
0.870232736240955
0.8702634051388941
0.8700375973015462
0.8700683009079531
0.8700989885892529
0.8701296603578323
0.8701603162260653
0.8701909562063125
0.8702215803109223
0.8702521885522301
0.8700268513723874
0.8700574941755528
0.8698323240166047
0.8698630012937026
0.8698936627005072
0.8696687095940421
0.8696994053774977
0.8697300852933991
0.8697607493540469
0.8697913975717286
0.8698220299587195
0.8698526465272817
0.8698832472896649
0.8699138322581064
0.8699444014448303
0.8699749548620487
0.8700054925219605
0.8700360144367525
0.8700665206185988
0.8700970110796608
0.8701274858320874
0.8699033994334698
0.8699339083419577
0.8699324581725003
0.8697085949562954
0.8697391304348249
0.8697696502058035
0.8697994600154704
0.8698299485861606
0.8698604214855217
0.869636921891101
0.8696674287182545
0.8696979198767758
0.869728395378733
0.8697588552361821
0.8695356684629627
0.8695661621344705
0.8695966401641873
0.8696271025641451
0.8696575493463641
0.8696879805228515
0.8697183961056025
0.8697487961066002
0.8697791805378149
0.8698095494112051
0.869839902738717
0.8698702405322845
0.8696477104119129
0.8696780818414751
0.869708386601935
0.8697387269939079
0.8697690518783971
0.8697993612672887
0.8698296551724568
0.8698599336057632
0.8698901965790576
0.8699204441041779
0.8699506761929495
0.869980892857186
0.8700110941086889
0.8700383477817872
0.8700685189906117
0.8700986748216539
0.8701288152866675
0.8701589403973944
0.8701890501655641
0.8702191446028947
0.870249223721092
0.8702792875318501
0.8700578987535413
0.8700655391658624
0.870095626748073
0.8701256990341055
0.8701557560356217
0.8701857977642712
0.8702036576073588
0.8702336719147211
0.8702630870779822
0.8702930710660335
0.8700722405481279
0.8701022577372329
0.8698815876236805
0.8699116379310782
0.8699416730038461
0.8699716928535663
0.8700016974918098
0.8700316869301351
0.8700616611800895
0.8700916202532085
0.8701215641610159
0.8701514929150238
0.8701814065267326
0.869961330298476
0.8699912768647723
0.8700212082912473
0.8700511245893795
0.8700810257706354
0.87011091184647
0.8701407828283271
0.8701706387276383
0.8702004795558242
0.8702303053242937
0.870260116044444
0.8702899117276611
0.8703196923853193
0.8701003024956331
0.8701301159274638
0.8701599143361494
0.870189697733042
0.870219466129483
0.8702491691843346
0.8702789076265233
0.8703086311022087
0.8703383396226861
0.8703680331992398
0.8703977118431425
0.8704273755656556
0.8704570243780292
0.8704866582915021
0.8705162773173019
0.8705458814666446
0.8705754707507354
0.8705806726908079
0.8706102383940223
0.8706397892624633
0.8706693253072935
0.8706987963892123
0.8707283028328351
0.8707577944862605
0.8707872713606063
0.870701377755556
0.8707308539945354
0.8707603154732548
0.8707897622027986
0.8708191941942394
0.870601325994541
0.8706307903952427
0.8706602400600602
0.8706896750000452
0.8707190952262387
0.8705015242379263
0.8705309767674697
0.8705604145854599
0.8705898377029168
0.8706192461308492
0.8706486398802551
0.8706780189621213
0.8707073833874239
0.8707367331671279
0.8707660683121872
0.8707953888335451
0.8708095439821039
0.8708388390633242
0.8708681195517268
0.870897385458213
0.8709266367936728
0.8709558735689855
0.8709850957950196
0.8710143034826329
0.8707976871425477
0.8705811785181959
0.8706104648272892
0.8706396620278788
0.8704233540373129
0.8704526577248347
0.8704819468587496
0.8705112214498969
0.8702951600893981
0.8700792059553809
0.8701085586703511
0.8701378968254427
0.8701672204314866
0.8701965294993024
0.8702258240396991
0.8702551040634752
0.8702843695814184
0.8700688459633943
0.8698534290666468
0.8698827722772738
0.8696675080426098
0.8696968827313672
0.86972624288899
0.8697555885262579
0.86978491965394
0.8698142362827946
0.8698435384235699
0.8696286561265285
0.8696579896271147
0.8696873086420217
0.8697166131819768
0.869745903257697
0.8697751788798885
0.8697591267884037
0.8697883847102809
0.8698176282051748
0.8698468572837538
0.8698760719566755
0.8699052722345872
0.869933965517288
0.8699255109579387
0.8697113490891653
0.8697405611617498
0.869526550196897
0.8695557933579802
0.8695850221348228
0.8696142365380354
0.8696434365782179
0.8696726222659598
0.8697017936118404
0.8697309506264286
0.8695173624754888
0.8695465504542574
0.8695757241041215
0.8695664294478996
0.8693530912659939
0.8693822909002186
0.8694114762138773
0.8694406472175022
0.8694698039216157
0.8694989463367292
0.8692859382656032
0.8693151114377154
0.8691022526934848
0.8691314565483947
0.8691606461087109
0.8691898213849261
0.8692189823875227
0.8690064074346278
0.8690355990220521
0.8690647763383509
0.8690939393939867
0.8691230881994121
0.8691522227650693
0.8691813431013905
0.8692104492187974
0.8692395411277019
0.8692686188385053
0.8692976823615991
0.8693267317073646
0.8693557668861729
0.8691438322769857
0.8691728978796479
0.8692019493177864
0.8689902070646031
0.8690192888456395
0.8690483564646204
0.8690774099318881
0.8691064492577747
0.8688949878345976
0.8689240574070047
0.8689531128405148
0.8689821541454406
0.8690111813320849
0.8690238639125631
0.8690528668610781
0.8690192373087678
0.8690482272948512
0.8690772032047093
0.8691061650485917
0.8691351128367382
0.8691640465793785
0.8689532379335916
0.8689822017459259
0.8690111515151997
0.8690400872516235
0.8690690089653983
0.8690979166667149
0.8691268103657542
0.8689163680387891
0.8688576131687725
0.8688865440465149
0.8689154609243164
0.8687052733430575
0.8687342200725997
0.868761774661557
0.868790693739473
0.8688153455776221
0.8688442377386326
0.8688731159420774
0.8689019801980683
0.8689308305167072
0.8689596669080862
0.868988489382288
0.8690172979493852
0.8690460926194409
0.8688365324331327
0.8686270732883804
0.868655941190697
0.8686847951807716
0.8687136352686587
0.8685044075144995
0.8685332771490977
0.8685621328840161
0.8683530926594952
0.8683819778633789
0.8684108491701235
0.8684397065897554
0.8684413080067813
0.8684701442308181
0.8684989665946176
0.8685277751081701
0.8685565697814567
0.8685853506244486
0.8686141176471079
0.8686428708593866
0.8686716102712274
0.8684631957774004
0.8684919644999293
0.8682836930456127
0.8683124910093994
0.8683412751678344
0.8681331895519303
0.86792520364164
0.8679540598802887
0.8679829022988998
0.868011730907399
0.8680405457157028
0.8680693467337177
0.8680981339713413
0.8681269074384613
0.8681556671449562
0.8681844131006949
0.8682131453155371
0.8682418637993328
0.8680344481605846
0.868063195605495
0.8680919293219216
0.8681206493196963
0.8681493556086416
0.8681780481985704
0.8682041269084466
0.8682327927498709
0.8682614449213659
0.8680544696067244
0.8680831506196875
0.868111817965263
0.8681404716532181
0.8681691116933101
0.868197738095288
0.8682263508688907
0.8682549500238481
0.8680483702118035
0.8680769980971004
0.8681056123662807
0.8681342130290562
0.8679278583314025
0.8679564876426357
0.8679851033500144
0.868013705463233
0.8680422939919761
0.8680708689459191
0.8680994303347286
0.8681279781680616
0.8681565124555664
0.8681850332068815
0.8681841830685824
0.8679940730204391
0.8680226119934137
0.8680511374408086
0.868079649372237
0.8681081477973028
0.8681366327256009
0.8681651041667171
0.868193562130228
0.8682220066257013
0.8682504376626955
0.8682788552507601
0.8683072593994358
0.868335650118254
0.868364027416737
0.8683923913043985
0.8684207417907429
0.8684490788852657
0.8684774025974534
0.8685057129367836
0.8685340099127249
0.868562293534737
0.8685826374145355
0.8685841037736358
0.8686123555765659
0.8686405940594568
0.8686688192317267
0.8686970311027843
0.8684923910483431
0.8685206311823402
0.8685488580174751
0.8685770715631396
0.8686052718287167
0.8686334588235806
0.8686616325570966
0.8684573377234754
0.8684855396191435
0.8685102256700089
0.8685384018801923
0.8685665648496753
0.8685947145877891
0.868622851103856
0.8686509744071892
0.8686790845070936
0.8684752170852427
0.8685033552323367
0.8685314801783296
0.8685595919325092
0.8683559437280702
0.8683840834505906
0.8684121631123083
0.8684259372071742
0.8684540407590113
0.8682506557377564
0.8682787871693327
0.868306905430763
0.8683350105312942
0.8683631024801639
0.8683911812866013
0.8684192469598271
0.8684472995090533
0.8684753389434832
0.8685033652723115
0.8685313785047246
0.8683284980145344
0.8683565390005188
0.8681537940696291
0.8681654295051872
0.8681934889148709
0.8682215352310364
0.8682495684628464
0.8682775886194549
0.8683055957100076
0.8683335897436417
0.8681312281519978
0.8681585973905459
0.8681866061030102
0.8679844201211512
0.8680124563446387
0.8678104050279849
0.8678384686991444
0.8678665193113596
0.8676646429402707
0.8674628604651683
0.8674909788421817
0.8675190841469604
0.8675471763886182
0.8675752555762603
0.8676033217189836
0.8676313748258766
0.8676594149060193
0.867687441968483
0.8677154560223312
0.8677434570766184
0.867771445140391
0.8677994202226869
0.8678273823325355
0.8678553314789583
0.8678832676709679
0.8679111909175687
0.867939101227757
0.8679669986105204
0.8679948830748384
0.8680227546296823
0.867821869937567
0.8678497686256889
0.8678776544067147
0.8679055272895994
0.8679333872832897
0.867961234396724
0.8679890686388325
0.8677885166359123
0.8678163779164307
0.8678442263279974
0.8678720618795264
0.8678998845799236
0.8679276944380866
0.8679554914629048
0.8679832756632594
0.8680110470480235
0.8680388056260618
0.868066551406231
0.8680942843973797
0.8678942626728642
0.8679220225754966
0.8679260479042448
0.867953787704405
0.8679815147330182
0.8680092289989024
0.8680369305108678
0.868064619277716
0.868092295308241
0.8681199586112284
0.8681476091954556
0.8681752470696925
0.8682028722427004
0.8682304847232328
0.8682580845200351
0.8682856716418446
0.8683132460973906
0.8683408078953944
0.868333754015657
0.8683612984630038
0.8681621330275765
0.8681822059161278
0.8682097661623644
0.8682357781343647
0.8682633134739307
0.8682908361970754
0.8683183463124677
0.868345843828769
0.8683733287546324
0.8684008010987032
0.8684282608696189
0.8684340425532452
0.8684614821592486
0.8684889092156952
0.8685163237311924
0.8685437257143396
0.8685711151737284
0.8685984921179428
0.8686258565555587
0.8686532084951442
0.8686805479452595
0.8687078749144571
0.8687351894112818
0.8687624914442703
0.8685643248175723
0.8685916533637941
0.8686189694482985
0.8686462730796074
0.8686735642662347
0.8687008430166867
0.8687164236902593
0.8687436802551214
0.8685458788707282
0.8683481675393212
0.86837548930365
0.8684027986348666
0.8684300955414556
0.8684573800318942
0.8684846521146519
0.8685119117981903
0.8685391590909635
0.8685663940014178
0.8685936165379918
0.8686208267091166
0.8686480245232153
0.8686752099887038
0.8684780526555244
0.8685052643522216
0.8683082350272778
0.868335472896403
0.868362698412753
0.8683899115847293
0.8684171124207256
0.8684443009291279
0.8684714771183148
0.8684986409966573
0.8685257925725186
0.8685529318542545
0.8685800588502133
0.8686071735687356
0.8686342760181545
0.8686613662067955
0.8686884441429767
0.8687155098350087
0.8687425632911943
0.8687696045198291
0.868796633529201
0.8688236503275907
0.8688229674797299
0.868849966132365
0.8686538374718384
0.8686808621079315
0.8686548962094415
0.8686819084142217
0.868708908434877
0.8687358962796494
0.868762871956773
0.868789835474475
0.8688167868409746
0.8688437260644842
0.8688706531532085
0.8688975681153448
0.8689244709590829
0.8689513616926056
0.8689782403240879
0.8690051068616979
0.8690319613135958
0.8690588036879351
0.8690856339928614
0.8691124522365132
0.869139258427022
0.8691660525725113
0.869192834681098
0.8692196047608911
0.8692463628199929
0.869273108866498
0.8692998429084939
0.8693265649540608
0.8693532750112717
0.8693799730881923
0.8694066591928811
0.8694333333333893
0.8694599955177611
0.8694866457540332
0.8695132840502353
0.8693185442329788
0.8693452082400919
0.8693449070965414
0.8693715532677374
0.8693981875140414
0.8692036912752239
0.8692303511519237
0.8692569991056018
0.8692836351442548
0.869310259275872
0.8693368715084362
0.8693634718499222
0.8693900603082985
0.8694166368915257
0.8692225273499112
0.8692491294643421
0.8692757197054792
0.8693022980812701
0.869328864599655
0.8691349910794498
0.8691615830546829
0.8691881631743766
0.8692147314464572
0.8692412878788445
0.8692678324794506
0.8692943652561813
0.8693208862169348
0.8693473953696025
0.8693738927220687
0.8694003782822107
0.8694268520578988
0.8694533140569962
0.8694797642873594
0.8695062027568377
0.8695326294732731
0.8695590444445013
0.8695854476783507
0.8696118391826424
0.8696382189651913
0.8696645870338048
0.8696657269700903
0.8696920772304165
0.8697184157977051
0.8697447426797377
0.8697710578842887
0.8697973614191259
0.8698236532920102
0.8698499335106955
0.8698762020829289
0.8699024590164507
0.8699287043189942
0.8699549379982858
0.8699811600620454
0.8700073705179856
0.8700335693738126
0.8700597566372256
0.8700859323159168
0.8698935205661786
0.8699197214238912
0.8699459106985544
0.8699720883978476
0.8699982545294433
0.8700244091010074
0.8700505521201989
0.8700766835946702
0.8701028035320665
0.8701289119400267
0.870155008826183
0.8701810941981605
0.8702071680635778
0.8702332304300467
0.8702592813051725
0.8702853206965533
0.8700935434112522
0.8701196078431951
0.8701456607930094
0.8699540409601988
0.8699801188904146
0.8700061853401416
0.8700322403169594
0.8700582838284409
0.8700843158821522
0.870110336485653
0.870136345646496
0.8701623433722278
0.869971098901157
0.8699971215118137
0.8700231326889861
0.8700491324402075
0.869858080808139
0.8698841053787629
0.8699101185250802
0.8697192231731984
0.869745261079479
0.8697712875631203
0.8697973026316372
0.869823306292538
0.8696326391933945
0.8696586675433412
0.8696846844873501
0.8697106900329171
0.869736684187531
0.8697626669586745
0.8697886383538238
0.8698145983804481
0.8698405470460103
0.8696502515861447
0.8696762248469526
0.8694860485458709
0.8695120463489873
0.8695380327869439
0.8695640078671915
0.8695899715971747
0.8696159239843313
0.8696418650360928
0.869667794759884
0.8696937131631236
0.8697196202532234
0.8697455160375888
0.869771400523619
0.8697972737187066
0.8698231356302377
0.8698489862655919
0.8697992153444355
0.8698250599259687
0.8696355555556144
0.869661424526306
0.8696872822300241
0.8697131286741282
0.869738963865971
0.8697647878128991
0.8697906005222523
0.8698164020013643
0.8698421922575624
0.8698679712981675
0.869893739130494
0.8699194957618501
0.8699452411995378
0.8699709754508522
0.8699966985230828
0.8700224104235121
0.8700481111594167
0.8700738007380667
0.8698849826389483
0.8699106964635005
0.8699363991323805
0.8699620906528462
0.8697734605377871
0.8697991762411174
0.8698248807976321
0.8698505742145773
0.8696621317158307
0.869687849252821
0.8697135556518569
0.8695252652089792
0.8695509956710552
0.8695767149968135
0.8696024231934824
0.8696281202682837
0.8696538062284334
0.8696794810811408
0.8697051448336093
0.8697307974930357
0.8695428694901203
0.8695685461223324
0.8695942116631268
0.8696198661196884
0.8696455094991963
0.8696711418088231
0.8696967630557354
0.8697223732470933
0.8697479723900513
0.8697735604917572
0.8697991375593528
0.8698247035999738
0.8698502586207497
0.8698758026288039
0.8699013356312536
0.8699268576352098
0.8697395348837811
0.8697650807320301
0.8697906155833577
0.8698161394448634
0.8698416523236403
0.8698671542267757
0.8698926451613506
0.86991812513444
0.8699435941531128
0.8699690522244318
0.8699944993554536
0.8700199355532291
0.8700453608248028
0.8700707751772132
0.8700957921855479
0.869909036273939
0.8699344635193739
0.8699598798541691
0.8699852852853459
0.8700106798199191
0.8700360634648977
0.8700614362272847
0.870086798114077
0.8701121491322655
0.8701374892888354
0.8701628185907654
0.8701881370450286
0.8700018411475666
0.8700271832192389
0.8700525144447431
0.8700229567822603
0.8698368556150341
0.8698622112917632
0.8698875561257825
0.8699128901240455
0.8699382132934997
0.8698995940171549
0.8699249092074952
0.869739107219198
0.8695533845825935
0.8695787574723068
0.8696041195304771
0.8696294707640387
0.869443930019263
0.8694693046075695
0.8694946683728484
0.8695200213220227
0.8695444041782746
0.8695697357204362
0.8695950564671397
0.8696137622497415
0.869639062832862
0.8696643526406063
0.8696896316798568
0.8697148999574899
0.8697401574803761
0.8697654042553804
0.8697906402893614
0.8698158655891722
0.8698410801616603
0.8698662840136667
0.8696814027630794
0.8697066298343155
0.869731846186592
0.8697570518267393
0.8697822467615819
0.8698074309979382
0.8698326045426213
0.8698577674024383
0.8698829195841904
0.8699080610946732
0.8699331919406765
0.8699583121289843
0.8699834216663749
0.8700085205596206
0.8700336088154885
0.8700586864407396
0.870083753442129
0.8700860864041275
0.8701111369892633
0.8701361769687322
0.870161206349268
0.8701862251375987
0.8702112333404467
0.8702362309645287
0.8702612180165556
0.870286194503233
0.8701022405411736
0.8699183643280414
0.8697345658145557
0.8695508449514769
0.8695759450898188
0.8696010346284401
0.8696261135740537
0.8694425707050005
0.8694676725048096
0.869492763713142
0.8695178443366997
0.8695416912695684
0.8695667510015378
0.869591800168696
0.8696168387777227
0.8696418668352917
0.8696668843480713
0.8696918913227242
0.8697168877659075
0.8697418736842726
0.8697668490844653
0.8697918139731261
0.8698167683568894
0.8698417122423844
0.8698666456362346
0.869891568545058
0.8699164809754669
0.8699413829340682
0.869966274427463
0.8699911554622471
0.8700160260450109
0.8698333263335357
0.8698461473861636
0.8698710327456544
0.8698959076600834
0.8699207721360255
0.8699456261800499
0.8699704697987203
0.8699953029985947
0.8700201257862261
0.8700449381681615
0.8700606873428958
0.8700854808297295
0.8701102639296814
0.8701350366492774
0.8701597989950376
0.870184550973477
0.870209292591105
0.8702340238544256
0.8702587447699373
0.8702834553441331
0.8703080510247387
0.8703327409576209
0.8703574205686248
0.870175527690763
0.8702002298370876
0.8702218299561941
0.8702465121136803
0.8702474211735857
0.8702720876827352
0.8702967438948658
0.8701151293823668
0.8701398080534742
0.8699583020442849
0.8699830031283217
0.8700076939116561
0.8700323744007302
0.8700570446019806
0.8700817045218385
0.8701058541667298
0.87013049364722
0.8701551228655359
0.8701795960858428
0.8702025811824111
0.8702271800208747
0.8702517686226182
0.8702763469940302
0.8700953410982328
0.8701199417759001
0.8699390436591068
0.8699636665974442
0.8699882793018088
0.8700128817785797
0.8700374740341305
0.8698567808931058
0.8698813953489004
0.8697008096326145
0.8697254462433177
0.8697500726292394
0.8697746887967438
0.8697992947521894
0.8698238905019298
0.869848476052313
0.8696681592040434
0.8696927668394416
0.8697173642768972
0.8697419515227484
0.8697665285833277
0.869791095464963
0.8698156521739765
0.8698401987166853
0.8698647350994013
0.869889261328431
0.869913777410076
0.8699382833506324
0.8699627791563912
0.8699861484391788
0.87001062422495
0.87003508989467
0.8700595454546092
0.8700839909110326
0.8701084262702001
0.8701322527359712
0.8701566680430035
0.8701810732714776
0.8702054684276329
0.8702298535177035
0.8702542285479187
0.8700747576820601
0.8698953608248061
0.8697160379303874
0.8697404987634604
0.8697649495158273
0.8697893901937186
0.8698138208033594
0.86983824135097
0.8698626518427652
0.8698870522849549
0.8699025931262215
0.8699269753087059
0.8699513474594345
0.8697724187577768
0.8695935636439052
0.8696179893092745
0.8696424049332603
0.8696668105220533
0.8696912060818393
0.8697155916187986
0.8695369685767738
0.8695050513347663
0.8695105933073931
0.8695349958949737
0.8695593884671274
0.8693809807140567
0.869405394871859
0.8694297990156507
0.8694541931515917
0.869478577285837
0.8695029514245364
0.8695273155738347
0.8693491702520617
0.8693735559197692
0.86939735818151
0.8694150286650929
0.8694393858751922
0.8694637331150868
0.8694880703908971
0.8695123977087387
0.8695367150747217
0.8695610224949519
0.8695853199755296
0.8696096075225501
0.8696338851421042
0.869658152840277
0.8696824106231493
0.8697061070262083
0.8697303451093151
0.8697545732952872
0.869778791590185
0.8698030000000646
0.8698271985309767
0.8698513871889672
0.869875565980077
0.869899734910342
0.8699238939857936
0.8699480432124578
0.8699721825963558
0.8697949266504316
0.869819087390572
0.8698432382892706
0.8698673793525389
0.8698915105863841
0.8699156319968082
0.8699397435898085
0.8699638453713773
0.8699879373475019
0.8700120195241651
0.8700360919073444
0.8700601545030128
0.8700842073171382
0.8701082503556838
0.870131613165445
0.8701556368068902
0.8701796506905607
0.8702036548224001
0.8702276492083477
0.8702516338543376
0.870275608766299
0.8702995739501566
0.87032352941183
0.8703474751572342
0.8703714111922795
0.8703953375228709
0.8704192541549093
0.8704431610942903
0.870467058346905
0.8704909459186394
0.8705148238153753
0.8705386920429892
0.8705625506073529
0.8705863995143339
0.8706102387697944
0.8706340683795921
0.8706578883495801
0.8706816986856065
0.870505661140381
0.8705294926218566
0.8705533144705587
0.8705771266923267
0.8704012525253182
0.8704250858413098
0.8704489095315682
0.8704727236019232
0.8704965280582005
0.8705203229062212
0.870544108151801
0.8705678838007517
0.8705916498588798
0.8706154063319876
0.8706391532258724
0.8704636565209286
0.8704874244257007
0.8705111827524334
0.8705349315069153
0.87055867069493
0.8705824003222569
0.8706045298973882
0.8706282407408067
0.870651942040718
0.8706756338028829
0.8706993160330574
0.8707229887369928
0.8707466519204361
0.8707703055891292
0.8705952763819756
0.8706189509646963
0.8706426160338214
0.8706662715950843
0.8706899176542136
0.8707135542169336
0.8705387472395764
0.8705624046568305
0.870586052578834
0.8706096910113021
0.8706333199599459
0.8706569394304714
0.8706805494285804
0.8707041499599701
0.8707277410303329
0.8707513226453569
0.8707748948107256
0.8707984575321177
0.8708220108152076
0.8708455546656652
0.8706712112112777
0.870694775820723
0.8705205323194581
0.8705441176471254
0.8705676935387743
0.8705912600000666
0.8706148170366592
0.870638364654205
0.8706619028583517
0.8706854316547429
0.8707089510490177
0.8707324610468106
0.8707559616537516
0.8707794528754661
0.8708029347175752
0.8708264071856955
0.870849870285439
0.8708733240224132
0.8708967684022212
0.8709202034304617
0.8709436291127289
0.870769996012826
0.8707934422962599
0.8706199083300789
0.8706433751744044
0.8706668326693896
0.8706902808206206
0.870713719633679
0.8707371491141422
0.8707605692675829
0.8707839800995696
0.870807381615666
0.8708307738214317
0.870854156722422
0.8708634917479295
0.8706903578529498
0.8707137547207986
0.8707371422894153
0.8705641366978617
0.870587544696134
0.8706109433962936
0.8706343328038798
0.870657712924427
0.8706810837634654
0.8707044453265209
0.8706856349207022
0.8707089863123069
0.8707323284411621
0.8707549871109139
0.8707783108644606
0.8708016253717223
0.8708249306381964
0.8706523875570318
0.8706757131537916
0.8706990295108615
0.8707223366337307
0.8707301722431874
0.8707534639747307
0.8705811399169483
0.8706044519193391
0.8704322255193551
0.8704555577532318
0.8704788807594107
0.8705021945433651
0.8704935362720577
0.8705168379447312
0.8705401304090773
0.8705634136705532
0.8705344657318469
0.8705577409163391
0.8705810069102351
0.8706042637189777
0.870627511348005
0.8706507498027509
0.8706739790886451
0.8706971992111128
0.8707204101755752
0.8707436119874492
0.8707667258033398
0.8707899093418098
0.87081308374391
0.87083624901504
0.8706647232618363
0.8706879086255107
0.8707110848592919
0.8707342519685716
0.8707574099587372
0.870780558835172
0.8708036986032548
0.8708268292683604
0.8708397443461837
0.8708628588282235
0.8708859642225958
0.870909060534659
0.8709321477697671
0.8709552259332701
0.8709782950305137
0.8710013550668393
0.8710244060475841
0.8710474479780812
0.8710704808636597
0.8710935047096441
0.871116519521355
0.8711395253041088
0.8711625220632176
0.8711855098039896
0.8712084885317285
0.8712220109761558
0.871051283558759
0.8710742750784379
0.8710972575906656
0.871120231100734
0.8711431956139315
0.871166151135542
0.8711890976708452
0.8710186105675828
0.8710415769908724
0.8710645344288632
0.8708941717192155
0.8707238756355785
0.8707468817204983
0.8707698788116398
0.8707928669142758
0.8708158460336751
0.8708388161751025
0.8708617773438183
0.8708847295450791
0.8707147012886275
0.8707376732384052
0.8707606362217701
0.8707835902439708
0.8708065353102518
0.8708294714258535
0.8708523985960123
0.8708753168259604
0.8708982261209262
0.8709211264861336
0.8707514224474574
0.8707743424898406
0.8707972536034967
0.8708201557936421
0.8708430490654891
0.8708659334242461
0.8708888088751173
0.8709116754233027
0.8709345330739986
0.8707651235168942
0.8707880007779761
0.8708108691425925
0.8708337286159319
0.8708565792031786
0.870879420909513
0.8709022537401115
0.8709250777001465
0.8709478927947862
0.870778776699098
0.8708016113376732
0.8708244371118701
0.8708472540268494
0.8708700620877678
0.8708928612997779
0.870915612878269
0.8709383944154266
0.8709611671191073
0.8709839309944477
0.8710066860465806
0.8710294322806348
0.8708606935297086
0.8708580863839543
0.8706894461658319
0.8707122362052965
0.8707350174216718
0.8707577898200806
0.8707805534056418
0.8708033081834701
0.8708260541586764
0.8708487913363677
0.8708715197216469
0.870894239319613
0.870916950135361
0.8709396521739822
0.8709623454405638
0.8709849913077763
0.8710076670529854
0.8709535624638652
0.8707854247104938
0.8708081258445007
0.8708308182169738
0.8708535018329845
0.8708761766976001
0.8708988428158841
0.8709215001928962
0.8709441488336918
0.870966788743323
0.8709894199268375
0.8708215992293564
0.8708442496629474
0.8708668913714099
0.8708895243597844
0.8709121486331075
0.870744504331157
0.870767147806074
0.870789782566935
0.870812408618769
0.8708350259666015
0.8708576346154541
0.8708802345703445
0.8709028258362864
0.8709254084182898
0.870947982321361
0.8707806532181291
0.8708032462543915
0.8708258306127065
0.8708484062980727
0.8708709733154852
0.8708935316699353
0.8709160813664102
0.8709386224098932
0.8709611548053642
0.870983678557799
0.8710061936721695
0.871028700153444
0.8708617404639379
0.8708842660023696
0.8709067829086731
0.8709292911878094
0.8707624784524736
0.8707850057449952
0.8708075244113278
0.8708300344564252
0.8708364784689694
0.8708589743590442
0.8708814616415468
0.8709039403214165
0.8709260279212785
0.8709484894838174
0.8709709424584908
0.8709933868502228
0.8710158226639338
0.8710382499045407
0.8710606685769563
0.8710830786860898
0.8709167462288269
0.870939175257802
0.8709615957244449
0.870975610687093
0.8709980156459393
0.8710204120565371
0.871042799923778
0.8710651792525492
0.8710875500477346
0.8711099123142143
0.8711322660568646
0.871154611280558
0.8711769479901637
0.8711992761905465
0.8712215577985848
0.8712438690023551
0.8712661717114732
0.8712884659307898
0.8713107516651512
0.8713330289194007
0.8713552976983774
0.8713775580069171
0.8712118653737155
0.8712322243346711
0.8710666223152195
0.8710889205625941
0.8709234087023314
0.8709457256839609
0.8709680341881045
0.8709903342195918
0.8710126257832487
0.8710349088838973
0.8710571835263563
0.8710794497154405
0.8711017074559612
0.871123956752726
0.8711461976105389
0.8711684300342002
0.8711718293839569
0.8711940485216779
0.8712162592382742
0.8712384615385322
0.871260655427235
0.8712828409091616
0.871305017989088
0.871327186671786
0.8713493469620242
0.8713714988645673
0.8712066225166271
0.8712287930382849
0.8712509551731368
0.8712731089259407
0.871295254301451
0.8713173913044187
0.8713395199395908
0.8713616402117111
0.8713837521255197
0.8714058556857529
0.8714279508971436
0.8714500377644214
0.8714721162923119
0.8714941864855372
0.8715162483488161
0.8715383018868635
0.871560347104391
0.8715823840061065
0.8716044125967146
0.8716264328809158
0.8716484448634076
0.8716704485488839
0.8716924439420347
0.8717144310475468
0.8717364098701033
0.8717583804143839
0.871594238373259
0.8716162274097099
0.8716382081687143
0.8716601806549452
0.8714961806209556
0.8715181715576334
0.8715401542223772
0.8713762692742346
0.8713982703516412
0.8714202631579662
0.8714422476978726
0.8714642239760203
0.8713005072328349
0.8713225018783585
0.8713444882629823
0.8713664663913595
0.8712028909330544
0.8712248873874588
0.87106139988748
0.8710834146342179
0.8711054211218123
0.8711274193549102
0.8711494093381552
0.8711713910761871
0.8711933645736424
0.8712153298351542
0.8712372868653517
0.8712592356688615
0.8712811762503059
0.8713031086143039
0.8711399737877519
0.8711619243729658
0.8711838667416028
0.8712058008982754
0.8712274836296322
0.8712494014216955
0.8712684308959012
0.8712903328347764
0.8713122265844802
0.8713341121496045
0.8713559895347384
0.8713483557549299
0.8713695311041256
0.8713913896153128
0.8712286647993249
0.8712411501120958
0.8710785140937811
0.8710922732363541
0.8711141630902007
0.8711360447761913
0.8711579182988969
0.8711797836628844
0.8712016408727179
0.871223489932958
0.8712453308481616
0.8712671636228824
0.8712889882616708
0.8713108047690736
0.8713326131496345
0.8711703538175768
0.871192180227218
0.8710300074460885
0.871051851851924
0.871073688128096
0.871095516279142
0.8709334821429293
0.8709553282500258
0.8709771662328726
0.8709989960960008
0.8710208178439385
0.8710426314812096
0.8710644370123354
0.8710828905815325
0.8709210995543071
0.8709429155061076
0.8709647233569234
0.870986523111266
0.8710083147736433
0.87103009834856
0.8710518738405177
0.8710736412540142
0.8710954005935443
0.8711171518635993
0.8711388950686673
0.8711606302132329
0.8711823573017775
0.871020937557975
0.8708595776214137
0.870881348397924
0.8707200740741466
0.8707418626181063
0.8707611255091433
0.870782898389856
0.8708046632125078
0.8708264199815712
0.8708481687015155
0.8708630848900301
0.8708848187870549
0.8709065446478819
0.8709282624769673
0.8709499722787643
0.8709716740577225
0.8709933678182882
0.8708324898412253
0.8708538134811438
0.8708755169867788
0.8708972124793047
0.8709179586564034
0.8707572430338427
0.870778948339556
0.870800645637409
0.8708223349318323
0.8708440162272533
0.8708656895280964
0.8707051612903953
0.8707268521932169
0.8707485351023392
0.8707702100221804
0.8707898876405222
0.87080740331499
0.870829055422647
0.8708506995582467
0.870872335726191
0.8708939639308789
0.8709155841767059
0.8709371964680641
0.8707770093802458
0.8707986392056632
0.8708202610774769
0.870841875000073
0.8706818231943387
0.8705218302095548
0.870543487047657
0.8705651359295367
0.8705867768595772
0.870608409842159
0.8706300348816592
0.870651651982452
0.8706732611489078
0.8706948623853943
0.8707164556962756
0.8707380410859132
0.8707596185586648
0.870781188118885
0.8708027497709256
0.8708243035191349
0.8708458493678578
0.8708673873214364
0.8708889173842096
0.870910439560513
0.8709319538546787
0.8709534602710364
0.870974958813912
0.8708155563690338
0.870837072278207
0.870858580314746
0.8708792573624294
0.87071998902714
0.8707277747303716
0.8707492870201832
0.8707707914458787
0.8707922880117694
0.8708137767221638
0.8708352575813669
0.8708567305936809
0.8708781957634045
0.8708996530948335
0.8709211025922605
0.8709425442599751
0.8709639781022634
0.8709854041234089
0.8710068223276913
0.8710003647638892
0.8710217724289578
0.8710431722881321
0.8708843966460819
0.8709058137416448
0.8707471209913275
0.8705884860631089
0.870609945355265
0.8706313968312521
0.8706528404953396
0.8706742763517943
0.8706957044048791
0.8707171064604924
0.8707385189229269
0.870759923594762
0.8707813204802485
0.8708027095836346
0.8708240909091649
0.870845464461081
0.8706871864777185
0.870708577139816
0.8707299600291438
0.8707513351499377
0.870593189248167
0.8706145814418754
0.8706359658679027
0.8706573425304789
0.8706787114338309
0.8706976410815476
0.8707189949202483
0.8707214765101412
0.8707428182808141
0.8707639709882881
0.8707852973169704
0.8707535073410202
0.8707748278362466
0.8707961406052562
0.8708174456522481
0.8708387429814182
0.8708597971750108
0.8707021184139797
0.8707234250543827
0.8707447239819747
0.8707660152009429
0.8707872987154714
0.8708085745297415
0.8708298426479311
0.8708511030742153
0.8708723558127665
0.8708936008677534
0.870914838243342
0.8709360679436956
0.8709453477868856
0.8709665643064328
0.8709877731624367
0.8710089743590488
0.8710301679004175
0.8710513537906882
0.8710725320340035
0.8710937026345026
0.8711148655963221
0.8711360209235955
0.8711571686204533
0.8711603317707202
0.8711814674599629
0.8712025955299955
0.8710455938007595
0.8710667387388135
0.8710878760584426
0.870930979827164
0.8709248334234495
0.87094598487584
0.870967128712946
0.8709882649388797
0.8710093935577498
0.8710305145736624
0.8710516279907207
0.8710727338130245
0.8710938320446712
0.8711149226897549
0.8709583318354155
0.8709794392524114
0.8710005390836328
0.8710216313331687
0.8710427160051046
0.8710637931035232
0.8710848626325045
0.870928473967759
0.8709495602226562
0.8709079325198166
0.8709290148933103
0.8709500897022638
0.8709711569507477
0.8709922166428298
0.8710132687825747
0.8710343133740442
0.8710553504212976
0.8710763799283906
0.8710974018993763
0.8709413471874632
0.8709623858141536
0.8709834169055194
0.8710044404656079
0.8710254564984641
0.8710464650081297
0.8710674659986436
0.871088459474042
0.871109445438358
0.8711304238956218
0.8709746423462842
0.8709805471125374
0.8710015373615342
0.8708458623771979
0.8708668691923557
0.8708878685010581
0.870732297249093
0.870753313091699
0.8707743214286469
0.8707882520979151
0.8706328097108931
0.87065382830634
0.8706748394005037
0.8706958429973993
0.8705405280057836
0.8705615480649944
0.8704063124109171
0.8704273489036234
0.8704483778966887
0.8704693993941229
0.870490413399933
0.870511419918123
0.87035635910232
0.8703773820125422
0.8702224002849759
0.8702434395585588
0.8702644713421903
0.8702854956398692
0.8703065124555917
0.8703275217933509
0.8703485236571372
0.8703695180509383
0.8703905049787386
0.8704112888889646
0.8704322609314658
0.8702775724187712
0.8702985607676663
0.8703195416593402
0.8703405150977667
0.8703614810869165
0.8703819069603029
0.8703892952246453
0.870410241391627
0.8704311801242993
0.8704521114266195
0.8704730353025416
0.8704939517560176
0.8705148607909963
0.8705357624114234
0.8705566566212424
0.8705775434243935
0.8705984228248146
0.8705654677534422
0.8705863418955586
0.8704321466525732
0.8704530370108781
0.8702989199717472
0.8703198265180436
0.8703407256637927
0.8703616174129232
0.8703825017693612
0.8703801521316875
0.8704010258225026
0.8704218921309336
0.8704427510608964
0.8702888810324253
0.8703097560976369
0.8703306237851971
0.870351484099016
0.8703723370430013
0.870218615330348
0.8702394843723169
0.8702470692091155
0.8702679258606233
0.8702887751500937
0.8703096170814243
0.8702530875088975
0.8702739283825068
0.870294761904838
0.8703155880797799
0.8701621473907672
0.8701829895999351
0.8701894254494944
0.870210255506684
0.8702302677942974
0.8702510833187302
0.8702378654456554
0.8702586723015375
0.8702794718310619
0.8703002640380976
0.8703210489265104
0.870341826500164
0.8703625967629192
0.8703833597186337
0.870404115371163
0.8704248637243596
0.8704456047820733
0.8704663385481515
0.8704870650264382
0.8705077842207756
0.8705284961350025
0.8705492007729553
0.8705698981384675
0.8704170324847119
0.8704377457865932
0.870458451816822
0.8704791505792269
0.870484821898655
0.8705055087720062
0.8705261883880784
0.8705468607506902
0.8705675258636569
0.8705881837307917
0.8706088343559046
0.8706294777428034
0.8704769230769995
0.8704975823406511
0.8705182343668657
0.8705388791594459
0.8705595167221917
0.8705801470589001
0.8706007701733655
0.87062138606938
0.8706419947507327
0.8706625962212102
0.8705103026063385
0.8705309199021403
0.8705515299878367
0.8705695279721045
0.8705901241042542
0.8706107130374762
0.8706269264372598
0.8706404612160094
0.8706610305677621
0.87068159273497
0.8707021477213966
0.870550139664881
0.8705707104207433
0.8705912739965862
0.870611830396168
0.8706323796232448
0.8706529216815697
0.8705010812696964
0.8705216390584899
0.870369874477064
0.8703904479693986
0.8703689264552875
0.8703894929430981
0.870410052264885
0.870430604424393
0.8704511494253641
0.8704716872715377
0.8704922179666505
0.870512741514437
0.8705332579186288
0.8705537671829549
0.8705742693111416
0.8705947643069128
0.8706152521739899
0.8706357329160914
0.8706562065369337
0.8706766730402299
0.8706846715329236
0.8707051259774878
0.8707255733148789
0.8707460135488002
0.8705947898576664
0.8704436186838761
0.8704640972222991
0.8704845686513527
0.8705050329747385
0.8705254901961554
0.8705459403192998
0.8705663833478654
0.8705868192855435
0.870607248136023
0.8706276699029897
0.8706480845901273
0.870668492201117
0.870688892739637
0.8707092862093633
0.8707296726139694
0.870750051957126
0.8707704242425014
0.8707907894737614
0.8708111476545691
0.8708314987885853
0.8708518428794682
0.8708721799308731
0.8708925099464534
0.8709128329298594
0.8709331488847393
0.8709534578147384
0.8708029040623072
0.8708232284826214
0.870843545878771
0.8708638562543967
0.8708841596131367
0.8709044559586266
0.8709247452944998
0.8709450276243869
0.8709653029519159
0.8709855712807126
0.8710058326144002
0.8710260869565992
0.871046334310928
0.871066574681002
0.8710868080704346
0.8711070344828362
0.8711272539218152
0.8709771113409945
0.8709973462003189
0.8710175568574173
0.8710377777778554
0.871057991732768
0.8710781987257535
0.8710983987604083
0.8711185918403256
0.8711387779690967
0.8709888659439772
0.8710090674467398
0.8710292619990456
0.8708794461645084
0.8708996560619866
0.8709198590097064
0.8709400550112519
0.870960244070205
0.8709804261901448
0.8708307731959541
0.870850970623682
0.8707013912745539
0.8705518633007819
0.8705542239011766
0.8705744549357001
0.8704250257467306
0.8704452720096882
0.8704655113247174
0.8704857436953943
0.8705059691252922
0.8705261876179822
0.8705463991770326
0.8705666038060096
0.8705868015084769
0.8706069922879957
0.8706271761481246
0.8706473530924199
0.8706675231244356
0.8706876862477231
0.8707078424658314
0.8707279917823071
0.8707481342006943
0.8707146157796433
0.8707347535935072
0.870754884516759
0.8707750085529348
0.870795125705568
0.8708152359781903
0.8708353393743301
0.870855435897514
0.870875525551266
0.8707267088175764
0.870577942935325
0.8705980696960125
0.8704493766012736
0.8704610826503514
0.8704812190542015
0.8705013485832124
0.8705214712409043
0.870541587030795
0.8705616959563997
0.8705817980212315
0.8706018932288008
0.8706219815826158
0.8706420630861823
0.8706621377430037
0.8706822055565808
0.8707022665304124
0.8707223206679946
0.8707423679728212
0.8707624084483837
0.8707824420981711
0.8707952153925526
0.8708152366361017
0.8708184340426318
0.8708384445201603
0.8708584481879296
0.8708784450494151
0.8707303112775068
0.8707503231293303
0.8706022615202282
0.8706222883373789
0.8706423083461606
0.8706623215500447
0.8706823279525001
0.8707023275569934
0.8707223203669889
0.8707423063859483
0.8707622856173313
0.870782258064595
0.8708022237311941
0.870654429735313
0.8706744103174044
0.8706773498473811
0.8706973197625895
0.8707172829037423
0.870737239274286
0.8707571888776645
0.8707771317173191
0.8707970677966891
0.8708169971192112
0.8708369196883202
0.8708568355074481
0.8708767445800247
0.8708966469094778
0.8707491872672649
0.8707691044524236
0.8707890148951366
0.8708089185988267
0.8708288155669149
0.8708487058028197
0.8708685893099573
0.8708856756300468
0.8709055461617293
0.8709254099747198
0.8707781947262453
0.8707980733480595
0.8708179452518533
0.8708378104410319
0.870857668918998
0.8708775206891519
0.8708973657548916
0.8709172041196132
0.8709370357867098
0.8709568607595728
0.8709766790415912
0.8709964906361514
0.871016295546638
0.8710360937764328
0.8710558853289156
0.8709090204013606
0.8709288267027091
0.870948626327401
0.870968419278812
0.8709882055603152
0.8710079851752814
0.8708612767391731
0.8708810710677789
0.8709008587305054
0.8709206397307191
0.8709404140717845
0.8709601817570636
0.8709799427899162
0.8709996971736998
0.8709684777124428
0.870821997981916
0.8708417689592185
0.8708615332885798
0.8708805177341524
0.8709002689076425
0.8709200134431984
0.8709397513441656
0.8707934486814166
0.8708132012093506
0.8706669689337487
0.8706867360645524
0.87070649655875
0.8706562772743327
0.8706760362477721
0.8706957885906836
0.870715534306404
0.8707352733982682
0.8707550058696084
0.8707747317237551
0.8707944509640361
0.8708141635937773
0.8706682252388932
0.8706879524129483
0.8707076729771278
0.870727386934753
0.8705815608776547
0.8706012893503812
0.8706203080529844
0.8706400234349642
0.8706597322176529
0.8706794344043636
0.8706991299984067
0.8707188190030908
0.8707385014217223
0.8707581772576048
0.8707778465140407
0.8707975091943293
0.870817165301768
0.870836814839652
0.8708564578112745
0.8708760942199262
0.8708957240688957
0.8709153473614694
0.8709349641009315
0.8709545742905641
0.8709741779336471
0.8709937750334579
0.8710133655932721
0.8708680513847981
0.870887656380397
0.8709072548366378
0.8709268467567918
0.8709464321441281
0.8709660110019137
0.8709855833334135


==> data/Network_Wise_data/SimpleNet/RA_MAC.txt <==
0.9999957609179699
0.49999788045898497
0.6666638406119799
0.7499968206884775
0.799996608734376
0.8154727336057256
0.6989766288049076
0.7366040203190404
0.7538546505893999
0.7784687616222569
0.7986075797400489
0.8064613945919176
0.7444259027002317
0.6912526239359293
0.7118354997347321
0.7298455160586845
0.7457367069327602
0.7539098542121887
0.7668617440388088
0.7785184448827669
0.7414461379835875
0.753198393571514
0.7639287138909251
0.7737648408503852
0.7828140776530885
0.7911672193171224
0.7989016097467834
0.8060835437171828
0.8127701718965203
0.819011024863902
0.8213930356090171
0.8269743707749219
0.832217443203499
0.8371520996068658
0.8418047756443259
0.8461989696797049
0.8474598990927527
0.8514740007197321
0.851370924667335
0.8550865455736009
0.8586209166795611
0.8619869843995231
0.8623623811858452
0.8654904125433934
0.8684794202850507
0.871338471168375
0.8740758603119834
0.8766991915746081
0.8728624799887478
0.8723011522903589
0.8714359294238566
0.8739082338756664
0.8762872438198608
0.8785781422846406
0.8807857353507011
0.8829144858072595
0.8849685432653421
0.8869517711559046
0.8888677709823803
0.8907199041479734
0.8925113116360062
0.8942449317857152
0.893502219133184
0.8951661807235712
0.8967789434957928
0.898342834668856
0.8998600425233204
0.8979936593346641
0.8994719506619584
0.8993748183890822
0.9007920147627284
0.9021698445704401
0.9035099256162967
0.9048137882555085
0.9060828812243412
0.905906431360345
0.9071283707052491
0.9063633151151337
0.907548535948081
0.9087041262602046
0.9085084377627018
0.909624136825571
0.8986648098758653
0.8998711307216046
0.8997885686891443
0.9009537685987818
0.9020921823036
0.9032047229696724
0.8930563552958559
0.8831335069036796
0.8844177074972434
0.885673990686599
0.8869032570331729
0.8881063687766282
0.8892841518518002
0.8888659011941127
0.8900115698510597
0.8887169097651437
0.8898409385646672
0.8909424867882002
0.8920222221756237
0.8930807862809408
0.8941187957434362
0.8938729777739138
0.8948836709467143
0.8958752944370092
0.8968483829087939
0.8978034512236936
0.8987409953493292
0.8996614932181349
0.9005654055397551
0.9014531765699177
0.9023252348384846
0.9022405634062226
0.9030906086019769
0.9039259978460803
0.9047471069321648
0.9055542989150953
0.9063479246462119
0.9058571422297955
0.9066351473429209
0.907400398273864
0.9081532061002388
0.9088938718648979
0.9096226869773225
0.910339933595899
0.9110458849921358
0.9039283390156347
0.9046730477125521
0.9054062993525938
0.8984948008842533
0.8992637475511754
0.9000211311103242
0.8999656178808418
0.9007065819033391
0.9014366493960937
0.9021560589692461
0.9009673381417481
0.9009089641836239
0.9016167270174407
0.9023144506621252
0.9030023472132227
0.9036806228335358
0.9043494779591222
0.9050091074967695
0.9056597010133531
0.9063014429174663
0.906934512633686
0.9075590847698223
0.9081753292774767
0.908073859268768
0.9086786086217234
0.9092754527543787
0.9091688157752105
0.9033032105121447
0.9039230345532078
0.9045349627466139
0.9051391450135213
0.9057357275034865
0.9063248527123271
0.906233323770943
0.9068121042471593
0.9073837831224404
0.9079484903041206
0.9085063525502651
0.9090574935645286
0.9096020340876031
0.9041877362656531
0.9047546476541284
0.905314889496857
0.9058685788034133
0.9006019010196725
0.9011764320017437
0.9017443591794232
0.9023057957607864
0.9028608523809978
0.8977599436104836
0.898334302134683
0.8989022432452043
0.893908341893842
0.894494460230992
0.8944641007260009
0.8950407764647549
0.8901764244187508
0.890190894329798
0.8907812430748957
0.8913652779296716
0.8911317074868342
0.8917077077695388
0.8917137375073964
0.8917197041066376
0.8922836419025301
0.8928417357834391
0.8933940761191842
0.8939407514258447
0.8944818484130495
0.8950174520298257
0.8937635089607804
0.8942973393726257
0.8942901194655749
0.8948160181792685
0.8903862359110544
0.8909261843101032
0.8914608390973967
0.891990277740424
0.892514576202451
0.8882029115831155
0.8887403772049177
0.8892726996150281
0.8897999522878993
0.8855828909026486
0.8861225742517775
0.8866571901516189
0.8871868096411814
0.8877115024378176
0.8882313369678184
0.8887463803961602
0.8887652197427947
0.8892731217572932
0.8897764064807508
0.8902751365913266
0.890769373637843
0.8912591780651082
0.8910613227824619
0.891545475840842
0.8915512629298757
0.8915558052004917
0.892031419041358
0.8925028790495528
0.8929702394055025
0.8924551079169182
0.8929186452143366
0.8933782036508329
0.8938338342374447
0.8942855871169363
0.8947335115821949
0.8951776560941603
0.8956180682993025
0.896054795046661
0.8964878824044581
0.8969173756762985
0.8973433194169665
0.8936505485551683
0.8940863895894422
0.894518672737722
0.8941744388904571
0.8946028652954269
0.8945928968561512
0.8950162015310983
0.8954361197686459
0.8952367578372192
0.8916842310204048
0.8921123398342292
0.8925370777125118
0.8929584843133175
0.892771019823984
0.8931882367154004
0.8936022193673483
0.8940130052420612
0.8944206312254301
0.8944146263470281
0.8948176077766882
0.8952175247087844
0.8956144119671525
0.8960083038499859
0.8963992341397151
0.8967872361126674
0.8934410150823963
0.8938371293791829
0.8905266214925933
0.8909305666565246
0.891331541635427
0.8880665909334657
0.8878084457183345
0.8882163995917878
0.8886213972777522
0.8890234707926989
0.8894226516924302
0.8862347568834967
0.8866410461836199
0.8870444437449522
0.8874449803306721
0.8878426862691432
0.8847164796273504
0.8832593215605176
0.8836674909289003
0.8840728159114406
0.8844753261371578
0.8848750508249807
0.8847460128382608
0.8851420600825209
0.8855353946744231
0.8859260443885649
0.8863140366216581
0.8866993983989336
0.8870821563804168
0.8874623368670752
0.8878399658068432
0.8882150688005259
0.888230529764399
0.8886018428247098
0.8889706968581311
0.8893371162114638
0.8864116651712945
0.8835053974166346
0.8835214811868973
0.8839008762348812
0.8842778076786575
0.8841586368922418
0.8845323050342602
0.8849035701657191
0.885272455392489
0.8856389835251582
0.886003177083734
0.8853163099135376
0.8856792195686148
0.8860398395728715
0.8860612657313293
0.8864184271582466
0.8867733563262457
0.8871260740975594
0.8843710241780017
0.884728995499178
0.885084757120841
0.8854383294402167
0.8857897326042589
0.886138986513475
0.8864861108256838
0.8868311249597028
0.8871740480989703
0.8875148991951002
0.8878536969713738
0.8881904599261684
0.8885252063363234
0.8888579542604477
0.8891887215421664
0.8895175258133112
0.8898443844970527
0.8898532605249743
0.887236045052842
0.887252518111228
0.887582176715926
0.8879099131130165
0.8882357440659377
0.8885596861437698
0.8888817557240419
0.8892019689954942
0.8895203419607886
0.8898368904391759
0.8901516300691152
0.8904645763108499
0.8879348474008758
0.8882523004136721
0.8885679599066221
0.8888818410362314
0.8891939587887081
0.8892042092065617
0.8895136828146941
0.889518204665196
0.8898250867658981
0.890130268688757
0.8876713452945891
0.8879807789464441
0.8882885124133989
0.8885945596695757
0.8861667056814074
0.8864768665948586
0.8840679620660682
0.8843821295426315
0.8846945988166189
0.8850053836201266
0.8850264803253478
0.8826537551770225
0.8826774038528823
0.8827045397305078
0.8830164844677084
0.8833267743256666
0.8836354224383447
0.8839424418010877
0.8842478452724479
0.8845516455759794
0.8848538553020056
0.8851544869093578
0.8854535527270886
0.8853548526802032
0.8856518498518036
0.8859473121543001
0.885964179971322
0.8862573202822388
0.8865489573095099
0.8868391025872808
0.887127767532002
0.8874149634439255
0.8877007015085804
0.8879849927982243
0.8882678482732742
0.8885492787837141
0.8888292950704836
0.8891079077668432
0.889385127399721
0.894454400834097
0.8947373742800274
0.8950189433912387
0.8950317362428561
0.895044465919898
0.8928399229003908
0.8931233867903116
0.8934054611513602
0.8936861561756799
0.8939654819559785
0.8942434484867381
0.8942578752026555
0.8942362871227386
0.8920762960910412
0.8923561356814198
0.8926346298891522
0.8904940192659168
0.890775635789439
0.891055908081345
0.8913348457432898
0.8916124582857003
0.8918887551288578
0.8921637456039625
0.8924374389541845
0.8927098443356998
0.8929809708187101
0.890889680488924
0.8909114037948955
0.891184826457607
0.8912057623389725
0.8914772332525668
0.891747447356376
0.8920164133580891
0.8922841398851399
0.892178990055329
0.8924451155967115
0.8927100231722297
0.8906718724343935
0.888643007121331
0.888664897278533
0.8889359739878745
0.8892058241057711
0.8894744559387109
0.8897418777183492
0.8900080976023488
0.8902731236752093
0.8905369639490861
0.8907996263645973
0.8910611187916208
0.8913214490300797
0.8915806248107184
0.8918386537958676
0.8920955435801993
0.8923513016914723
0.8903900900394031
0.8906484664342686
0.8909057120790475
0.8911618343803991
0.8892203053294615
0.889144641670304
0.8894029173415141
0.889326250422678
0.8874054593850479
0.8876658134081366
0.8879250476289753
0.8860196290718315
0.8862812781018664
0.8865418089736533
0.8868012288395903
0.8849144177143998
0.8830356185260465
0.8830719567398573
0.8812049970004496
0.8814729394669004
0.881739753754545
0.8820054469737544
0.882270026175273
0.8825334983508438
0.8823009309223583
0.8804628039829367
0.8796621029028323
0.8778370777930754
0.8760196097231105
0.8762927297982654
0.8765647236050693
0.8768355980957958
0.8771053601656158
0.8773740166531824
0.8776415743412089
0.8779080399570394
0.8781734201732128
0.8784377216080195
0.8784818383095138
0.878127765349649
0.878390557189545
0.8786522893849251
0.8785169506488414
0.8767528603864944
0.8749958406262008
0.8752622683971447
0.8755276325841727
0.8757919395433638
0.876055195580252
0.8763174069503271
0.8765785798595307
0.8748462111246305
0.8751092555328622
0.8753712643331876
0.8756322436293859
0.8758921994773637
0.8761511378856236
0.8764090648157262
0.8761296402593787
0.8760873939205804
0.8763439421384008
0.876599495983284
0.8768540612252858
0.8771076435899051
0.8773602487585144
0.8776118823687828
0.8759274065868851
0.8761808209920791
0.876139203785817
0.876391246767329
0.8764365724981431
0.8766870918015652
0.8769366603675929
0.8771852835981432
0.8774329668542868
0.8776797154566337
0.8779255346857138
0.8781704297823536
0.8784144059480493
0.8783888340333249
0.8786314899063433
0.8788732403469995
0.877236604890115
0.8774800493533269
0.877722590497566
0.8779642333412707
0.8782049828657751
0.8765846784693437
0.876827081871975
0.8752152673832398
0.8754592939129919
0.8757024265726716
0.8759446702646743
0.8761860298556112
0.876426510176636
0.8764697115316689
0.876708804117089
0.8769470304250256
0.8771843951549951
0.8774209029725819
0.8774619234274869
0.8776970813459593
0.8779313948912952
0.8781648686031355
0.8783975069886364
0.8783661592439748
0.878597609452271
0.8788282359943455
0.8790580432591835
0.878662737730772
0.8787008342223013
0.8789296485189015
0.8791576557103994
0.8793848600596736
0.8796112657996357
0.8798368771334928
0.880061698235007
0.8802857332487538
0.878749457972578
0.878974998509382
0.8791997545573624
0.8794237302023985
0.8794180450603063
0.8796408680378804
0.8798629213333212
0.8798684423624895
0.8800893395806233
0.8803094777017874
0.8805288606321413
0.88074749225109
0.8809653764115122
0.8811825169399877
0.8813989176370203
0.8816145822772602
0.8818295146097235
0.8803348883137749
0.880551258597674
0.8807668979008842
0.8809818099214529
0.8811959983325248
0.881409466782551
0.8816222188954966
0.8818342582710454
0.8820455884848031
0.8822562130884982
0.882466135610181
0.8809978059336248
0.8812091214156257
0.8814197360170892
0.8816296532192102
0.8818388764801671
0.8820474092353122
0.8822552548973597
0.8824624168565716
0.8826688984809419
0.8828747031163798
0.8830798340868901
0.8832842946947516
0.8834880882206951
0.8836912179240787
0.8836491790143638
0.8822146835938859
0.8824188894974584
0.8809910272167183
0.8811965501551373
0.8814014101163357
0.8816056103031018
0.8801882379392705
0.8803937298945816
0.8805985632218309
0.8802229255741341
0.8804273773321597
0.8806311769314675
0.8808343274874654
0.8810368320957493
0.8812386938322612
0.8814399157534432
0.8816405008963936
0.8818404522790187
0.8820397729001846
0.8822384657398664
0.8824365337592976
0.8826339799011169
0.8828308070895134
0.883027018230372
0.8832226162114154
0.8834176039023464
0.8836119841549877
0.8838057598034218
0.8839989336641279
0.8841915085361187
0.8843834872010753
0.8845748724234819
0.8847656669507575
0.8846836190144296
0.8848736591791738
0.8847545028714147
0.884943851373296
0.8851326199410218
0.88532081123484
0.8855084278987534
0.8854495861865734
0.885636435714597
0.8842904836846357
0.8844785250236546
0.8844897687924694
0.8846769396809803
0.8848635450985288
0.8850495876038073
0.8850016285901554
0.885019122867056
0.8852040937427784
0.885226557253576
0.8854106637937624
0.8855942199407046
0.8857772281588502
0.8859596908979549
0.8861416105931933
0.886322989665266
0.8865038305205076
0.886684135550993
0.8865749077479838
0.8867545751310711
0.886933712521878
0.8868837835108413
0.8855795426527371
0.8857596163435526
0.8859391619590286
0.8846420328785615
0.8846640940577676
0.8848444526446879
0.8847113531492508
0.8847338799357072
0.8849133506423387
0.8850923003890089
0.8852707314407613
0.8854486460495274
0.8856260464542219
0.8858029348808364
0.8859793135425329
0.8861551846397352
0.8861750839506681
0.8863501695204636
0.8865247534124088
0.8866988377796272
0.8854321251542278
0.8856072715179139
0.885540468420172
0.8857149623855745
0.8858889606294843
0.8860624652613548
0.8862354783786873
0.8864080020671166
0.8862481439139944
0.8864201630708126
0.8864395533417619
0.885192802915121
0.8853655794926253
0.8855378714233482
0.885558388767916
0.8857299290998464
0.8859009902688385
0.8860715742797579
0.8848374913072234
0.8836068411106905
0.8823796093869257
0.8825541310467193
0.882728169267012
0.8829017260537771
0.8830748034019047
0.8832474032952788
0.883419527706853
0.8835911785987255
0.8837623579222137
0.8839330676179282
0.8841033096158464
0.8842730858353843
0.8844423981854701
0.8844637539590873
0.8846323452017836
0.884800477692799
0.8849681533020454
0.8849094678544603
0.8850765413751156
0.8852431627346867
0.885409333766259
0.885365522883676
0.8855310811090323
0.8854858281582871
0.8856507796340127
0.8858152882869846
0.8846278683294955
0.8847933058900961
0.8849583011042779
0.885122855743789
0.8852869715709282
0.8854506503386075
0.8856138937904154
0.8857767036606781
0.8859390816745208
0.8861010295479296
0.8862625489878109
0.8864236416920517
0.8865843093495794
0.8867445536404207
0.8867622414059528
0.8869218307419479
0.8869344585855032
0.887093403890238
0.8872519331077877
0.8874100478698667
0.8875677497996685
0.8864105558625112
0.8865691485320888
0.8865868573837308
0.886744809161282
0.8855946861922012
0.8857535139641002
0.8856058238763013
0.8857642268507481
0.8857154106908746
0.8856692745253418
0.8856879591854698
0.8858454421763602
0.8860025208463497
0.8848666201785979
0.8850245498916831
0.8851820756924585
0.8853391991284811
0.8852938974344902
0.885450478107947
0.8856066603572984
0.8857624457013148
0.8854523618569944
0.8843301155175051
0.8832107103079894
0.8833687368766242
0.8835263643882675
0.8836835943525926
0.8838404282716675
0.8839968676400028
0.8841529139445984
0.8830435627351322
0.8832004125639079
0.8833568697773424
0.8835129358477434
0.883668612240066
0.8825667810527343
0.881467694152295
0.8816253334955112
0.8817825811881853
0.8818051897785835
0.8819618248917427
0.8821180722942259
0.8821404075020758
0.8822960486361451
0.8824513059449761
0.8813645432529256
0.8815205643880365
0.8816762021788352
0.881831458036405
0.881986333364912
0.8821408295616479
0.8822949480170714
0.8812176648082594
0.881372533175686
0.8815270242754697
0.8816811394844998
0.8818348801729732
0.8819882477044358
0.8820103071077574
0.882163090907988
0.8823155052189796
0.8824675513794618
0.8814030549363019
0.8815558340581836
0.8817082454806144
0.8818602905294335
0.8820119705241138
0.8821632867777998
0.8823142405973451
0.8824648332833508
0.8826150661302024
0.8827649404261068
0.8829144574531295
0.8830636184872307
0.8832124247983019
0.8832325849297111
0.8833808377662098
0.882976159752213
0.8831243651561727
0.8832722201927471
0.8822293958477734
0.8823779575579743
0.882526169299482
0.8826740323074805
0.8826946118881355
0.882841930097302
0.8829889028944895
0.8819549580433249
0.8821026244387107
0.882249945819154
0.8812204826385015
0.881079226278748
0.8812272245323212
0.8813748786039094
0.8815221896927528
0.8815438429012818
0.8816906168099689
0.881712024956537
0.8818582650734637
0.8808399529890831
0.8809868616085862
0.8811334317289657
0.8812796645188037
0.8812469971176519
0.8813927637410508
0.8803819922229991
0.8805284157440474
0.8806745041998301
0.8808202587391424
0.880965680505534
0.8809333361637375
0.8810782978834806
0.8800759334945346
0.8802215400770387
0.8792224236864858
0.8793686677935286
0.8793904914733565
0.8783957058495178
0.8785423883582734
0.878688739755271
0.8788347611603925
0.8789804536884754
0.8790020545291998
0.879147231688266
0.8792920829726766
0.8794366094784226
0.878451798045636
0.8784761106378052
0.8786210643980961
0.8787656946008862
0.8789100023283078
0.879053988657673
0.8790774961846887
0.8792209764401481
0.8793641382044743
0.8793864159380194
0.8784125660864822
0.8785561470156986
0.8786994106389941
0.8788423580070507
0.8789849901659162
0.8791273081570311
0.8781601714043831
0.8771951602270156
0.8762322676252295
0.8763769797507481
0.8765213748727059
0.8766654540315958
0.8768092182633626
0.8769526685994267
0.8769266769851235
0.877069686842545
0.8772123854706796
0.8773547738844051
0.8773795648524403
0.8775214630750495
0.877663053825887
0.8778043381032379
0.8778285358517154
0.8779693362731478
0.8781098329180507
0.8782500267684603
0.8783899188021843
0.8785295099928251
0.8786688013098019
0.8785293430439621
0.8786683359518443
0.8786667052178397
0.8788052539032731
0.8789435065445069
0.879081464089388
0.8792191274817215
0.8793564976612916
0.8784210120254818
0.8784441429961719
0.8784672248565207
0.8786048096934684
0.8786276724537981
0.8787647963200885
0.8778358694740842
0.8779735398612267
0.8781109198045146
0.8771856185191569
0.877323538632398
0.8774611686928245
0.8765394657845338
0.8765642798345445
0.8765410625832684
0.8756232185386786
0.8747072946699144
0.8748467956431936
0.8749860053827081
0.8751249247995124
0.8752635548008653
0.8754018962902484
0.8755399501673876
0.875677717328271
0.8758151986651692
0.8759523950666542
0.8760893074176185
0.8761142277361574
0.8762506900278536
0.8763868706636331
0.8754833790443923
0.8754620168947306
0.875598588612018
0.8757348796063511
0.8758708907423797
0.876006622881206
0.8761420768804038
0.876277253594035
0.876412153872669
0.8765467785633999
0.8766811285098639
0.8767050899032737
0.876839005011415
0.876972647657485
0.8771060186721604
0.8772391188827452
0.8773719491131866
0.8775045101840935
0.8776368029127514
0.877768828113141
0.8779005865959542
0.8778758409899544
0.8780072259547811
0.8781383462973222
0.8782692028162365
0.8783997963069721
0.8785301275617825
0.8786601973697429
0.8787900065167652
0.8789195557856154
0.8790488459559279
0.8790690534059883
0.879182861341766
0.8792964423424774
0.8794097970862153
0.8795229262483735
0.8796358305016606
0.879748510516113
0.8798609669591083
0.879973200495378
0.8800852117870215
0.8801970014935182
0.8801937159236609
0.8803051778082923
0.8794370267453648
0.8795490145072465
0.8795693277365159
0.8796809651773406
0.8797923832911696
0.8799035827237153
0.8790409321524175
0.8791526497556524
0.8792641487334406
0.87921943325142
0.8793306492395098
0.8793509971480028
0.8794618681108752
0.8795725231614541
0.8796829629298332
0.8797931880436578
0.879903199128135
0.8800129968060468
0.8801225816977613
0.8799877153642937
0.8800072507028628
0.8801165235090004
0.8802255853637748
0.8803344368774599
0.880443078657978
0.8805515113109109
0.8806597354395113
0.8807677516447137
0.880875560525146
0.8809831626771405
0.881090558694744
0.88119774916973
0.8813047346916092
0.8810881661263563
0.8811950520413648
0.8813017341700721
0.8812761277776406
0.8804376157626286
0.8804563891843799
0.8805633675470301
0.880670142914685
0.8807767158645813
0.8808830869717694
0.8800497065678227
0.8801565637497578
0.880263219123984
0.880369673261655
0.8804759267317716
0.8796468533544347
0.8797535868931937
0.8796670791856935
0.8797735932944911
0.8789482897360537
0.8790552778478804
0.8791620656074379
0.8791468882771487
0.8792533908161937
0.878432425932145
0.8785393962484912
0.8786461671793456
0.8787527392816509
0.8787300995447537
0.8788363955535925
0.8789424941696571
0.8787989760611685
0.8789049126960101
0.8790106531518984
0.8791161979732706
0.8792215477025515
0.8793267028801625
0.8794316640445308
0.8786211279486371
0.8787265455150337
0.8787041798081359
0.8788093272578116
0.8789142815992232
0.8790190433638618
0.8791236130812692
0.8792279912790476
0.8792379180102512
0.8793420009051734
0.8794458936943516
0.879549596898148
0.8796531110350279
0.8797564366215672
0.8798595741724623
0.8799625242005376
0.8800652872167544
0.8801678637302195
0.8802702542481932
0.8794729080034032
0.8795757421183822
0.8796783902765529
0.8797808529818635
0.8798831307364423
0.8799852240406071
0.8800871333928726
0.8801888592899585
0.8802904022267978
0.8803917626965447
0.8804929411905832
0.8805939381985335
0.8806947542082617
0.8807953897058867
0.8808958451757877
0.880996121100613
0.8810962179612867
0.8811961362370173
0.8812958764053045
0.8805111071475973
0.8806112792987606
0.8807112733660998
0.880811089824083
0.8800295360620386
0.8801297799175289
0.8802298461931161
0.8803297353602506
0.8795513713148393
0.8796516833587796
0.8797518183293854
0.879851776695105
0.8799515589227349
0.8800511654774291
0.8801505968227042
0.8802498534204481
0.8803489357309265
0.8803659383131411
0.8803833101949392
0.8796123966133325
0.8797116898840603
0.879810809565154
0.8799097561114335
0.8800085299761315
0.8792413037076257
0.879340487768033
0.879439499184297
0.8795383384067934
0.8796370058843334
0.8788734320945032
0.8781111828038749
0.8782108304834687
0.8783103056129682
0.8775505216115729
0.8776503954952752
0.8777500968852234
0.8769927628930878
0.8770928593087448
0.8763373960362997
0.8764378841679856
0.8764583049515426
0.8765585165495698
0.8766585561105189
0.8766785788797631
0.8767783441121327
0.8768779385136252
0.8768978780490667
0.8769972000379609
0.8770963523906657
0.8770769997197838
0.8771759149843494
0.8772746617390946
0.8772185887823392
0.8773171313131835
0.8774155063970764
0.8766706715020025
0.8767694280190114
0.876539647533036
0.8765570489311606
0.8766556509244975
0.8767540862196209
0.8768523552389078
0.8769504584033099
0.8770483961323589
0.8771461688441726
0.8772437769554615
0.8773412208815338
0.8774385010363017
0.8775356178322875
0.877632571680629
0.8777293629910856
0.8778259921720439
0.8777969186274643
0.8778933297365178
0.8779895797576698
0.8780856690943123
0.8773533207464438
0.8774497801500345
0.8775460789218125
0.877642217462689
0.8776186380798044
0.8777145566570266
0.8776952209437154
0.8777909169504415
0.8778864543888052
0.877981833652602
0.8780770551343248
0.8781721192251686
0.8782670263150366
0.8783617767925451
0.8784563710450289
0.8785508094585465
0.8786450924178855
0.8787392203065676
0.8787568440001897
0.8788507255774106
0.8788682288832904
0.8789618652572019
0.8790553482545796
0.8783359903591176
0.878194419849315
0.877476940748131
0.8771879146475325
0.8772824633346514
0.877376857908181
0.8774710987446201
0.8767571271427124
0.8768517185881699
0.8767885521115287
0.876882964492165
0.8769772237302534
0.8769589399364017
0.8762488517259269
0.8763433952156756
0.8764377858461039
0.8757298393308808
0.8757495789726192
0.8758442201226859
0.8759387087487396
0.8760330452191959
0.8761272299012846
0.8754229475621356
0.8747197966002382
0.8748148084850338
0.8749096679850902
0.8750043754667169
0.8750989312950506
0.8743988521500144
0.8743828778654158
0.8744897683192758
0.8745964881578863
0.8738990427925291
0.8740060632573143
0.8739129191340532
0.8740197582804048
0.874126427571198
0.8742329274111718
0.8743392582037804
0.8744454203511987
0.8745514142543261
0.8746572403127931
0.8747628989249652
0.8748683904879478
0.8749737153975926
0.8742831284083284
0.8743887487535096
0.8736997111264383
0.8738056245240539
0.8739113712601467
0.8740169517277867
0.8741223663188081
0.8742276154238154
0.8743326994321875
0.8744376187320825
0.8745423737104427
0.8745266246090395
0.8744593152760346
0.8745638077844894
0.8738810881843453
0.8739858687131393
0.8740904859051774
0.8741949401420878
0.8742992318043105
0.8744033612711019
0.8744219800669193
0.8737430810140723
0.8738473995905534
0.8739515564328072
0.8732745993790251
0.8733790383315941
0.8734833157389928
0.8735874319757463
0.8736913874152231
0.8730172428261681
0.8731214775858227
0.8732255517372189
0.8733294656512767
0.8734332196977741
0.8734537839066495
0.8735572830942007
0.8734974093950704
0.8736007163864071
0.8729312905500957
0.8730348728131492
0.8730319553038656
0.873135302223433
0.873238491240908
0.8725718969727851
0.8726753583222324
0.8727786619562079
0.8728818082350669
0.8729013410308422
0.8730042371411595
0.8731069768744094
0.8732095605868041
0.8733119886334743
0.873414261368474
0.8735163791447844
0.8736183423143176
0.873720151227921
0.8738218062353815
0.8739233076854289
0.8740246559257404
0.8741258513029443
0.8742268941626241
0.8743277848493226
0.8736699008878107
0.873013006225489
0.8731145815221627
0.8730368569277339
0.8731382619308625
0.8732395149025022
0.8733406161842966
0.8734415661168669
0.8735423650398146
0.8736430132917268
0.8737435112101781
0.8738438591317363
0.8739440573919649
0.8739334126341513
0.8740333949971177
0.8741332285768061
0.8742329137050747
0.8743324507127961
0.8744318399298602
0.8745310816851779
0.8746301763066849
0.8746477582142267
0.8747466197744664
0.8748453350897946
0.8749439044844793
0.8750423282818305
0.8751406068042041
0.8752387403730051
0.8753367293086904
0.8754345739307741
0.875452787824456
0.8755504032202456
0.8756478751694577
0.8757452039880544
0.8758423899910699
0.8759394334926147
0.8760363348058788
0.8761330942431352
0.8762297121157432
0.8763261887341514
0.8764225244079015
0.8765187194456315
0.8766147741550792
0.8767106888430842
0.8768064638155934
0.8769020993776621
0.8769975958334589
0.8770929534862675
0.877188172638491
0.8772832535916548
0.8773781966464094
0.8773947249498864
0.8774894497877924
0.8775840375419967
0.8776003811558093
0.8776947520697849
0.8777889867080726
0.8771556613208372
0.877250148750381
0.877344500030891
0.8774387154564254
0.8774359489688134
0.8774193990573456
0.877513357625622
0.8774967759059461
0.8775120078115225
0.8776056979321581
0.8776992538262598
0.8776525699222506
0.8777459584459816
0.877118548897414
0.8693511850144926
0.8687306631122695
0.8681110264053421
0.8682050283543888
0.8682988963975253
0.8683926308206715
0.8684862319089341
0.8684828771366208
0.868489663951872
0.8678732766815016
0.867966980571031
0.8680605516414399
0.8674457778796542
0.8675395853694194
0.8669260495947593
0.8670200917935743
0.8671140011644248
0.8672077779885276
0.8673014225463057
0.8673949351173922
0.867488315980632
0.8675815654140854
0.8676746836950304
0.8677676710999658
0.8677852874530995
0.8678780667327239
0.8679707158871316
0.8679881529173175
0.8680805952198389
0.8681729081419509
0.8682650919550811
0.8683571469298978
0.868449073336314
0.868540871443489
0.868632541519831
0.8687240838330005
0.8681191227718353
0.8682108949626121
0.8683025395147368
0.8683940566943081
0.8684854467666857
0.8685767099964923
0.8685860280712875
0.8686770951072172
0.8680755181715474
0.8681668124571851
0.8675664204707002
0.8676579404019007
0.8676439874283334
0.867735327506656
0.8671368893497549
0.8672284530103808
0.867319890550262
0.8673374634803461
0.867428700273632
0.8675198116555181
0.8669239876090514
0.8670153203292359
0.8671065277644819
0.8671976101724007
0.8672885678098977
0.8673794009331749
0.8674701097977336
0.8674564282699677
0.8668639033872697
0.8668418723565374
0.8669327003842056
0.867023404583615
0.867113985207821
0.8672044425091894
0.8672947767393994
0.867384988149446
0.8673714480995321
0.8673887474273413
0.8668002883042563
0.8668905903195876
0.8669807699744645
0.8667534606931263
0.8668436110992325
0.8669336395980957
0.8670235464368253
0.8671133318618632
0.8672029961189861
0.8672925394533078
0.8673819621092812
0.8674712643307012
0.8675604463607061
0.8676495084417802
0.8677384508157562
0.8671556848984856
0.867154865018746
0.8672439601870218
0.8673329359247771
0.8674217924719928
0.8675105300680076
0.8675991489515192
0.8676876493605877
0.8671080316923442
0.8671967417919607
0.8672138576132885
0.8673023788821583
0.8673907822013027
0.866813291667214
0.8668004112567077
0.866817733694677
0.866906224078214
0.8669945969446414
0.8670828525279017
0.8670430565385917
0.8664684753215349
0.8665569039874929
0.8666452156069041
0.866733410412004
0.8668214886344138
0.8669094505051427
0.8669972962545901
0.8664253983019156
0.8665134473214383
0.8666013803343477
0.866689197569755
0.8667768992561683
0.8668644856214949
0.8667414871943389
0.8668289817929755
0.8669163615693043
0.8670036267492051
0.866776465776924
0.8668637082753792
0.8669508365820824
0.8670378509210857
0.8671247515158548
0.8672115385892722
0.8670635959696132
0.8671503097106102
0.8671670652831341
0.8666021355989106
0.8666889804070611
0.8667757122096056
0.8666784884795345
0.8667651143875517
0.8668516277943896
0.8662891024032187
0.8663758122984941
0.86646240980246
0.8659012294852305
0.8653407756150135
0.8654278745705781
0.865514860922451
0.8655325214502546
0.865619327931512
0.8657060224044065
0.8655935878230331
0.8655745997559953
0.8655921649576735
0.8656786537581628
0.8656961294521848
0.8657824402693222
0.8658686402183579
0.8659547295127735
0.866040708365503
0.8660287938310868
0.8661146150784198
0.8662003264393927
0.8656461355715491
0.8657320368665277
0.8658178283834934
0.8659035103327491
0.8659890829240607
0.8660745463666588
0.866159900869241
0.8662451466399727
0.8663302838864895
0.8664153128158988
0.8665002336347812
0.8665850465491924
0.8666002336274078
0.8660503603827203
0.866135297225165
0.8655864155412454
0.8656715386225479
0.8656887423056744
0.8656772086512599
0.8657621129194436
0.8652152006560706
0.8653002893936097
0.8653021140653546
0.8652986964269933
0.8653835717039252
0.8648386198325752
0.8649236778194129
0.8650086288150725
0.8644649401734539
0.8645500725985447
0.8646350981404903
0.8647200170004511
0.8648048293790828
0.864782217822645
0.8648668850381085
0.8649514462870946
0.8650359017684147
0.8649868363176041
0.8650042420150712
0.8649932868294665
0.8650775054658286
0.8651616190914222
0.8652456279025291
0.8653295320949421
0.8654133318639671
0.8654303965568143
0.8655140294743787
0.8655975585001201
0.8656809838275055
0.8657643056495219
0.8658475241586777
0.8659306395470044
0.8660136520060577
0.8654777524689252
0.8655609423319116
0.8656440293644123
0.8651093511498573
0.8651926143657636
0.8646588743198871
0.8647423125976911
0.8647316605472158
0.8648149512494145
0.8648981394399798
0.8649812253080474
0.8650642090422883
0.8651470908309097
0.8652298708616568
0.8646990549899626
0.864168890026756
0.8642521172760765
0.8643352425936772
0.864418266166703
0.8645011881818414
0.8645840088253232
0.8640558573232918
0.8641388487174277
0.8636116133002726
0.863694774365893
0.8637125431554096
0.8631865306443527
0.8631769551751085
0.863260178292957
0.8633433002276835
0.8633595821606768
0.8628353808357461
0.8629186092217184
0.8623953110960533
0.8624787053080666
0.8619563075459175
0.8620398665370628
0.8621233244284003
0.8616020890448282
0.86168571059883
0.8617692311606169
0.8617879904405215
0.8618713485650554
0.8619546061975768
0.8620377635196975
0.8621208207125923
0.8621393120105766
0.8622222082516513
0.862305004857821
0.8623877020086078
0.8624059887168635
0.8624885260727129
0.8625709644629079
0.8626533040653375
0.8626380133281669
0.8627202142543129
0.8622042332649263
0.8622865952061415
0.8623688587459932
0.8624510240607227
0.8625330913261507
0.862018760323571
0.8621009873799443
0.8621831164886626
0.8622651478246324
0.8623470815623441
0.862428917875873
0.8625106569388807
0.8625922989246165
0.8626738440059183
0.8627552923552136
0.8628366441445218
0.8629178995454538
0.8629990587292149
0.8630801218666048
0.8631610891280189
0.8632419606834503
0.8633227367024902
0.8634034173543292
0.8634207919505582
0.8629116995024741
0.8629924797390184
0.8630731648280519
0.862565175914086
0.8626460174346765
0.8627267639035086
0.8628074154881233
0.8628879723556688
0.8623815827005304
0.8624622948285172
0.8625429123350175
0.8626234353863256
0.8627038641483464
0.8627215057480035
0.8628017830902083
0.8628819665956599
0.8629620564287921
0.8629769221466487
0.8630568631260951
0.8625536229726688
0.8620509693462279
0.8621313099353786
0.8621224173537892
0.8622026229056009
0.862282735195143
0.8623627543849877
0.8624426806373298
0.8625225141139871
0.8626022549764024
0.8626819033856439
0.8627614595024065
0.862840923487013
0.8629202954994152
0.8629995756991946
0.8630787642455638
0.8631578612973676
0.8626595022550482
0.8627387499519108
0.8626338115144098
0.8627129826668037
0.8627920626081926
0.8628710514961084
0.8629499494877205
0.8624537160492572
0.8625327632014806
0.862611719547096
0.8626905852424869
0.8626377693801035
0.8627165296963523
0.8627951997428975
0.8628124151828859
0.8627153370882842
0.8627938727998572
0.8628723187050134
0.8629506749577065
0.8630289417115387
0.8631071191197616
0.8631852073352768
0.8632632065106375
0.8632800669957952
0.8633579233135185
0.8634356910070896
0.8635133702277442
0.8635042404178799
0.8635034653208511
0.8635809737226666
0.8635975868805779
0.863674953967383
0.8636914950127317
0.8637687212257091
0.8637851904424343
0.8638622762208584
0.8639392747981758
0.8640161863222684
0.864093010940684
0.8641060371153669
0.8641827243184157
0.8642593250158774
0.8643358393540409
0.8644122674788657
0.8644886095359823
0.8640021218547578
0.8640786087158732
0.864155009588387
0.8642313246172239
0.8643075539469828
0.8643836977219385
0.8643996650019387
0.8644756717821607
0.8645515934007242
0.8646274300006778
0.8647031817247501
0.8642195669698706
0.8637364928687136
0.8632539585151556
0.8633303079302326
0.8633467828465451
0.8633632393859293
0.8634394002117554
0.8635154761787227
0.8635914674285775
0.8634439751202378
0.8635199216084457
0.8635957836647601
0.8631160082293907
0.8631920103130601
0.8632084204209671
0.8632842869437054
0.8633600693572165
0.8634357678012946
0.8635113824154234
0.8635869133387785
0.8636623607102271
0.8637377246683298
0.8638130053513405
0.8638882028972084
0.8639633174435775
0.8640383491277883
0.8635620325075415
0.8636372026058393
0.8637122899176851
0.8637872945797657
0.8633121640546942
0.8633873062189952
0.8634623658094891
0.863537342962212
0.8636122378129012
0.8636870504969961
0.8637030407971417
0.8637777217396736
0.8633046780804514
0.863379495312437
0.8633956188696853
0.8634117247959251
0.8634863608812376
0.8635023996562684
0.8635769047661274
0.8636513285829042
0.8637256712395753
0.8637415446383344
0.8638157571744344
0.8638898889129992
0.8639639399859073
0.8640379105247501
0.8641118006608334
0.8636424297750861
0.863716454384827
0.8632478073667126
0.8633219656929335
0.8633960436307249
0.8634700413107287
0.8630025426419087
0.8629989963948019
0.8629810905649056
0.8625146142997353
0.8625888882849424
0.8624570969990148
0.8625313218581184
0.8626054666472553
0.8626795314959188
0.8627535165333229
0.8628274218884034
0.8629012476898187
0.86297499406595
0.8630486611449028
0.8631222490545067
0.8626587032709114
0.8627324214983119
0.8628060606289017
0.8628796207899146
0.8629531021083112
0.8630265047107802
0.8630998287237391
0.8631730742733348
0.8632462414854442
0.8632620657059022
0.8633351072097548
0.8634080707194762
0.8633987795690878
0.863471631292474
0.8635444053487775
0.8636171018621335
0.8636897209564124
0.8637622627552212
0.8638347273819034
0.8639071149595409
0.8639794256109534
0.8640516594587001
0.8641238166250798
0.8641958972321316
0.8637376809557625
0.8632799503352243
0.8633523633704906
0.863367980625436
0.8634402704562786
0.8634392484926533
0.8635114242391783
0.8635835237302922
0.8636555470867799
0.8631997921806656
0.8632719419532063
0.8633440156585119
0.8634160134168151
0.8634879353480953
0.8635597815720795
0.863381362835036
0.863189653131255
0.8632615428358197
0.8633333570259889
0.8634050958206828
0.8629521025909763
0.8630239660720077
0.8630957542244427
0.8631674671666604
0.863239105016792
0.8633106678927214
0.8633821559120861
0.8634535691922773
0.8635249078504412
0.863596172003479
0.8636673617680483
0.8637384772605625
0.863809518597193
0.8638804858938688
0.8639513792662772
0.8639427913721648
0.8640135785571521
0.8640842921205223
0.863989150970401
0.8640598037547893
0.8641303831718002
0.864200889335654
0.8642713223603337
0.8643416823595859
0.8644119694469218
0.8644821837356174
0.8640347291891703
0.8641050659877885
0.8641199306682303
0.8641901507355428
0.8642049561111765
0.8637587997063695
0.863829097415973
0.8638993226163351
0.8639694754195834
0.8639667644111303
0.8639414843262092
0.8640115071139558
0.8640814578617975
0.8641513366808494
0.8640704608470221
0.8641402735332424
0.8642100145431935
0.8642796839872031
0.8643492819753726
0.864418808617578
0.8644882640234696
0.8645576483024734
0.8641151930065152
0.8636731903502458
0.8637428849159757
0.8638125082557826
0.863882060478797
0.8639515416939267
0.8640209520098573
0.8640902915350527
0.863949444094455
0.8640187494010385
0.8635788213208954
0.8636482446998252
0.8632089526119819
0.8632784934397938
0.8633479635960327
0.863417363188375
0.8634866923242783
0.8635015916980165
0.8635708078081686
0.8636399537550059
0.8637090296451594
0.8636729283454992
0.8637419176332383
0.8638108371290829
0.8638796869388852
0.8639484671682833
0.8640171779227024
0.8640858193073542
0.8641543914272385
0.8637186100901596
0.8637872981702139
0.863352140841161
0.863420944275238
0.8634896784557324
0.8635583434871521
0.8631241763964095
0.8631391156836286
0.8632078533256348
0.863222644911094
0.8632912716627282
0.8628583271934891
0.8629270677617721
0.8629957394517301
0.8630643423668358
0.8630668637474873
0.8631353624454216
0.8632037926446579
0.8632721544478928
0.8633404479576181
0.8634086732761206
0.8634007118796136
0.8634688390861166
0.8635368983691833
0.8636048898303437
0.8636728135709251
0.8637406696920535
0.8638084582946535
0.8638761794794487
0.8634468175612184
0.8635146511147985
0.8630858950814744
0.8631538404243213
0.8627256887177616
0.862793745273141
0.8628617343790106
0.8628765890712262
0.8624494224429731
0.8625174809973892
0.8625324839039001
0.862106120837215
0.8621213121599054
0.8621893983074402
0.8622574172425885
0.8618320312449356
0.8618473277571236
0.861915414712846
0.861983434587824
0.861998633959254
0.8620665459311826
0.8621343910934978
0.8622021695447389
0.8622698813832516
0.861846369653692
0.8619141896788585
0.8619819431485538
0.8620496301607017
0.8621172508130337
0.8621848052030899
0.8617625795394254
0.8618302414001099
0.8614086023387596
0.8614763711204609
0.8615440736570188
0.8611231923313437
0.8611910012027238
0.8612587438868211
0.8613264204804948
0.8613940310804156
0.8614615757830655
0.8614768664709268
0.8614669921521005
0.861534402745174
0.8615496357000462
0.8616169405737544
0.8616841800394222
0.86175135419235
0.8618184631276538
0.8618855069402642
0.8619524857249286
0.8620193995762097
0.8620277735966783
0.8620945861813375
0.8621613340877927
0.8622280174099167
0.8622946362414002
0.8623611906757533
0.8624276808063052
0.8624941067262045
0.8625604685284206
0.8625749944440174
0.862641253251382
0.8627074481948357
0.8627735793666677
0.862839646858989
0.8629056507637334
0.8629200556253008
0.8629859574066915
0.863051795851435
0.8630524860229144
0.8631182293137906
0.8631839095112973
0.8632495267062166
0.8632623326356637
0.8633278493717836
0.8633046539485033
0.8633700877000444
0.8634354588355554
0.8635007674448726
0.863514798319881
0.8635800066154367
0.8636451526299078
0.8637102364524797
0.8637752581721674
0.8638402178778163
0.8639051156581024
0.8639699516015326
0.8640347257964451
0.8640994383310103
0.8641640892932305
0.8637531696121591
0.8638179236954794
0.86388261625473
0.863947247377552
0.8640118171514203
0.8640763256636435
0.8641407730013648
0.8641543808615358
0.8642187301652102
0.8638095356907002
0.8638739872880628
0.8639383779094582
0.8640027076413771
0.8635943887814331
0.863658820227884
0.8637231908325536
0.8637875006815793
0.863851749860936
0.8634444647360605
0.8635088150170134
0.8635731046759398
0.8636373337984643
0.86370150247005
0.8637656107759991
0.8638296588014538
0.8638936466313957
0.8639034304375243
0.8639673235504258
0.8640311566979471
0.8636258888008091
0.8636898221679526
0.8637536956162891
0.8633491271405906
0.8634131002837448
0.8634770135549822
0.8630731421735252
0.863137154618006
0.8632011072377723
0.8632650001166514
0.8632748071678923
0.863338606026385
0.8634023453710173
0.8629998267950868
0.8630636646022269
0.8631274429423833
0.8631911618986103
0.8627894908135016
0.8628533076833177
0.8629170652162022
0.8628592384747347
0.8629229340262643
0.8629368293020007
0.863000429734305
0.8630639711680637
0.863127453685333
0.8631908773680173
0.863254242297869
0.8633175485564895
0.8633807962253286
0.863443985385686
0.8635071161187106
0.8635701885054016
0.8636332026266083
0.8636961585630308
0.8637590563952205
0.8638218962035797
0.8638846780683627
0.8634865745300824
0.8635494530129879
0.8636122735967379
0.8632148450308857
0.8632777617355256
0.8633406205857244
0.8629438647858229
0.8630068192626865
0.8626105810536586
0.8626736307002233
0.8622779088512782
0.8622486043675283
0.8623117332202095
0.862374804236104
0.862437817494658
0.862500773075172
0.8625636710568019
0.8621692660860397
0.8622322580855059
0.8622951925317519
0.8623580695036177
0.8623719467082083
0.8624347312949828
0.8624974586226722
0.8625601287695708
0.8626227418138297
0.8626852978334582
0.8627477969063232
0.8628102391101501
0.8628726245225229
0.8629349532208845
0.862997225282537
0.863059440784642
0.8631215998042214
0.8631837024181569
0.8632457487031908
0.8633077387359264
0.863369672592828
0.8634315503502217
0.8634933720842949
0.8635551378710975
0.8636168477865416
0.863678501906402
0.8637401003063169
0.8638016430617874
0.8634116648933622
0.863473300315756
0.8635348801356036
0.8635964044281115
0.8632072217312082
0.8632688381903014
0.8628801534365012
0.8628732109888143
0.8624850538988508
0.8625468842527263
0.8626086590287556
0.8626703783018416
0.8627320421467523
0.8627936506381217
0.86285520385045
0.8629167018581037
0.8629781447353155
0.8630395325561859
0.863100865394682
0.8631621433246387
0.8632233664197587
0.863284534753613
0.8633456483996409
0.8634067074311504
0.8633841938540678
0.8634451811607927
0.8635061140388638
0.8635669925611114
0.8631819872144502
0.8632429559193091
0.8633038703090635
0.8629194963685876
0.8629805004916624
0.8630414503406065
0.8626577058095525
0.8627187449451562
0.862779729847854
0.8623966127386853
0.8624576864839935
0.8625187060378684
0.8621362143722197
0.8621973223272488
0.8622583761325614
0.8623193758601014
0.8623803215816853
0.8624412133690023
0.8625020512936148
0.8625628354269589
0.8626235658403442
0.8626842426049545
0.8623033665596542
0.8623168484623033
0.862377580227833
0.8624382584380137
0.8624444969234071
0.8624560225624359
0.8625165860755823
0.8621369572964999
0.8617576625506589
0.861818453271137
0.8618791905492235
0.8619398744553609
0.862000505059868
0.86206108243294
0.8620745937429574
0.8621350854829464
0.8621955241832686
0.8622559099136519
0.862316242743702
0.8623765227429026
0.8624367499806159
0.8624969245260828
0.8621197942573788
0.862180054732318
0.862240262555029
0.8623004177944887
0.8623605205195536
0.8624205707989595
0.8624805687013228
0.8621045963522812
0.8621646796483883
0.8621503871562551
0.8622103982027339
0.8622703570202775
0.8622429921390172
0.8623028846471821
0.8623627250975388
0.8624225135579299
0.8624822500960801
0.8621079088416982
0.8621677300356575
0.8617938498404989
0.8618537553069391
0.8619136088622298
0.8615403244928654
0.8616002619112313
0.8616601474581836
0.8617199812010296
0.8617797632069599
0.8618394935430493
0.8618991722762567
0.8619587994734249
0.8619721333355264
0.8620316776097207
0.862091170530509
0.8617195795087286
0.8617329934589456
0.8617925381477738
0.861852031571265
0.861481183020675
0.8615407591832115
0.8611703633280167
0.8612300218572775
0.8612896291335063
0.8613491852227224
0.861343221638797
0.8614027036376297
0.8614621346227413
0.8615215146597303
0.8615808438140825
0.861640122151172
0.8616132671455415
0.8616724808784352
0.8617316439580073
0.8613632251277559
0.8614224698011704
0.8610544977935664
0.8611138236958398
0.8611730989571382
0.8612323236422751
0.8612914978159534
0.8609243658902006
0.8609836208518656
0.8610428253408206
0.8606762681567675
0.8607355530473041
0.8607947875040759
0.8608539715914117
0.860913105373531
0.860972188914544
0.8609664487216614
0.8606010130473314
0.8602358874584272
0.860295157973041
0.8603543782371126
0.8599898212971816
0.8600491207209939
0.8600457990854411
0.8601050246300168
0.8601642000683789
0.8600902862397806
0.8601494178858828
0.8597860256518796
0.8598452358441372
0.859904396048896
0.8599635063294315
0.8600225667489122
0.8600815773703999
0.8601405382568507
0.8601994494711139
0.8602583110759336
0.860317123133948
0.8603117116537387
0.8603704517922013
0.8604291425484543
0.8604877839847439
0.860500239078381
0.8605588014301189
0.8606173146317504
0.8606757787451255
0.8607341938319903
0.8607925599539878
0.8608508771726573
0.8608642785465224
0.8609225169234045
0.860845165943829
0.8609033635996107
0.8609615125951451
0.8609646097735472
0.860604975433625
0.8602456414146549
0.8603039678418265
0.8603622456028094
0.8604204747584872
0.8604786553696415
0.8605367874969534
0.8605948712010021
0.8606529065422664
0.8607108935811244
0.8607688323778535
0.8608267229926311
0.8608845654855344
0.8609423599165408
0.8610001063455281
0.8610578048322747
0.8611154554364596
0.8611097891482968
0.8611673703969576
0.8608104837950524
0.8608681413249294
0.8608813857210525
0.8609389661743626
0.8609964989814555
0.8610539842014457
0.8611114218933501
0.8611688121160875
0.8612261549284799
0.8612834503892517
0.8613406985570308
0.861397899490348
0.8614550532476377
0.8614679956650799
0.8615250734422751
0.8615821042031795
0.8616390880058615
0.8616960249082946
0.8617529149683562
0.8618097582438288
0.8618665547924002
0.8619233046716629
0.8619800079391152
0.8620366646521607
0.8620932748681089
0.8621498386441753
0.8621151278472825
0.862171636303459
0.8622280984602041
0.8622845143743965
0.862340884102822
0.8623972077021734
0.8624534852290511
0.8625097167399624
0.8625659022913224
0.8625462816093237
0.8626024063456685
0.8622503237308337
0.8623065234196085
0.8623626772685067
0.86241878533359
0.862067351435736
0.8621235340872563
0.8621796709874316
0.8622357621921246
0.8622918077571066
0.8623478077380585
0.8624037621905707
0.862459671170143
0.8625155347321851
0.8621653457209256
0.8622212833894309
0.8622771756724039
0.8623330226250583
0.862388824302518
0.8620393960916984
0.8620516203239642
0.8620640906630891
0.8621199108453047
0.8617711568360631
0.8618270503274024
0.8617575768543388
0.8618134306660817
0.8618133436869927
0.8618691298869244
0.8619248710616747
0.8619805672657312
0.8620362185534942
0.862091824979276
0.8621473865973013
0.8621597530779155
0.8622152426140829
0.8622706874906639
0.8623260877615518
0.8623814434805532
0.8623897335109314
0.862445019178833
0.8625002604405756
0.8624129738598365
0.8624681836459754
0.8625233491402682
0.862578470395993
0.862232747562167
0.8622879410771332
0.8619426115052161
0.8619978769773589
0.862053098219432
0.8621082752845114
0.8621634082255883
0.8621224565115877
0.862116596175257
0.8621716597394514
0.8622266793407203
0.8622816550316929
0.8623365868649143
0.8623914748928462
0.8624036159383104
0.8624584335259516
0.8621149614297645
0.8621698502830639
0.8622246954524371
0.8622794969900129
0.8623342549478371
0.8623889693778729
0.8624436403320009
0.8624982678620192
0.8625103183146196
0.8625223592033687
0.8625768905011532
0.8626313785544508
0.8626433571431975
0.86251433423648
0.8625687823262549
0.8626231873059033
0.8626775492266046
0.862336300196056
0.8619953210342545
0.862049866662667
0.8621043691890421
0.8621588286644485
0.8621474092474276
0.8618071774363592
0.8618616896980876
0.8619161589690734
0.8618531528510741
0.8619075825626844
0.8619619693993741
0.8616226142933113
0.8616770704706528
0.8617314838028508
0.8617258693910825
0.861780220763538
0.8618345294237166
0.8618887954219469
0.8619430188084785
0.8619971996334822
0.86205133794705
0.8621054337991955
0.861767485765562
0.8618216504501828
0.8617197709282733
0.8617739118797181
0.8618280104507702
0.8618820666911721
0.8619360806505881
0.861990052378605
0.8620439819247322
0.862039538085359
0.8620934061926736
0.862087692152269
0.8621414994362198
0.8621952647488101
0.8622489881391294
0.8623026696561906
0.8623563093489299
0.8624099072662076
0.8624634634568077
0.8625169779694385
0.8625088514574077
0.8625623067099196
0.8626157204115162
0.8626690926106252
0.8627224233555989
0.8627757126947146
0.862828960676175
0.8628821673481074
0.8625475872134242
0.8626008616993561
0.8626540949032379
0.8623199918455681
0.8623732925691734
0.8624265520383486
0.8624797703009712
0.8621462514416128
0.8618129904244339
0.8614799869505451
0.8614802419071681
0.861533722802539
0.8615871624158603
0.861640560794912
0.8616939179874007
0.8617059301076686
0.8617592209865936
0.8618124708093714
0.8618231364076459
0.861788522883979
0.8618416999667161
0.8618948361440051
0.8615634655803204
0.8612323497211427
0.8612444976305708
0.8609137585761811
0.8609671489801511
0.8610204984091372
0.8610738069102913
0.8607436405732859
0.8607970143258136
0.860850347178914
0.86090363917958
0.8609568903747326
0.8610101008112205
0.8610632705358214
0.861116399595241
0.8611694880361136
0.8612225359050023
0.861234617960792
0.8612876004514209
0.8613405424974006
0.861352565700554
0.8614054425866018
0.8614582791547799
0.8615110754511836
0.8615638315218376
0.8612357417154698
0.8612885624308114
0.8613413429477396
0.8613940833121253
0.8612753648845496
0.8612002613734611
0.8608730576267386
0.8609258957214182
0.8609786936960562
0.8610314515963301
0.8610841694678482
0.8611368473561494
0.8608104118567724
0.8608631535578187
0.8608752710594871
0.8609279482612511
0.8609805855862536
0.8610331830797578
0.8610857407869584
0.8610967608075061
0.8611492547606846
0.8612017090508838
0.861254123723039
0.8613064988220178
0.8613588343926201
0.861411130479578
0.8610863148195178
0.8611386742036484
0.861132936464651
0.8611852388467427
0.8612375018445104
0.8612897255024229
0.8613419098648818
0.8613940549762218
0.8614461608807111
0.8614982276225515
0.861402992469459
0.8614550363179188
0.8615070410944202
0.861559006842947
0.8616109336074161
0.8615874225070753
0.8616392996953853
0.8616911380098186
0.8617429374940538
0.8617946981917042
0.8618464201463173
0.8618981034013758
0.8619096797867764
0.8619613007516852
0.8620128831359029
0.8620644269826649
0.8621159323351426
0.8621673992364427
0.8622188277296073
0.8622702178576149
0.8623215696633795
0.8623728831897509
0.8624241584795155
0.8624753955753958
0.8621542952792024
0.8622055946709548
0.862256855893517
0.8623080789894725
0.8619875183653128
0.8620388034796022
0.8620900504920236
0.8621412594450224
0.8621924303809811
0.8622435633422194
0.8622946583709937
0.8623457155094983
0.8623967347998648
0.862447716284162
0.8624986600043967
0.8625495660025135
0.8626004343203949
0.8626512649998612
0.8627020580826712
0.8627528136105216
0.8627625351736824
0.8626803253288907
0.862731032653702
0.86241256420311
0.8624633329103849
0.8625140641637997
0.8625647580047857
0.862246820386649
0.862297575338945
0.8623482929026942
0.8623989731191947
0.8620815645902586
0.8619839445561014
0.8620347028556092
0.862085423832838
0.862136107528937
0.8621867539849947
0.8618701227863222
0.8619208297019358
0.8616045284800269
0.8616552956232543
0.86170602553352
0.8617567182517695
0.861807373818888
0.8618579922757008
0.8619085736629737
0.8619591180214126
0.8620096253916637
0.8620600958143142
0.8620713547767084
0.8621217657438652
0.8621721398743636
0.862183312586156
0.8621762719820172
0.861861609109031
0.8619120046405191
0.8615976676585204
0.8616481226688227
0.8616985409043363
0.861748922405252
0.8617992672117024
0.8618105719407707
0.8618608576718395
0.8619111068181641
0.8619613194196549
0.8620114955161646
0.862061635147488
0.8621117383533617
0.8621618051734651
0.8622118356474195
0.862261829814789
0.8623117877150804
0.8623617093877428
0.8623227324096921
0.8620102966370798
0.8616980871852012
0.8617481587542573
0.8617981940789636
0.8618481931986594
0.8618981561526265
0.8619480829800905
0.8619979737202198
0.8620091208966079
0.8620589535582263
0.8621087502395836
0.8621123148871148
0.8621620563900119
0.8621720818639184
0.8622217659587468
0.8622714142452186
0.8619607977415279
0.8616504049443577
0.8616526623200101
0.8617024439315962
0.8617521897290734
0.8618018997510759
0.8618515740361826
0.861901212622917
0.8619123304912142
0.8619619116152453
0.8619567041935156
0.862006233815591
0.8620557279070912
0.8621051865062346
0.862154609651185
0.8622039973800516
0.862253349730889
0.8623026667416971
0.8623519484504216
0.8620434146584894
0.8620927538381244
0.862103751551433
0.8621530338993124
0.8622022810329383
0.86225149299004
0.8623006698082935
0.8623498115253205
0.8620421590773986
0.8620913579368281
0.8621405217168571
0.86218965045499
0.8622387441886783
0.8622878029553197
0.8622852420001825
0.8623342493022885
0.8623832217361611
0.8624321593389995
0.8624810621479505
0.8621745656795254
0.8622235252515462
0.8622724500511437
0.862244504625084
0.8619385271571545
0.861632766771501
0.8616818316630424
0.8617308617691235
0.8617418902936427
0.8617908643887984
0.8618398037997506
0.8618887085633322
0.8619375787163239
0.8619864142954543
0.861681610047118
0.8617305015815367
0.8617793585636344
0.8618281810300259
0.8618769690172745
0.8619257225618917
0.8619744417003378
0.8620231264690212
0.8620717769042994
0.8621203930424783
0.8621689749198129
0.8622175225725068
0.862266036036713
0.8623145153485332
0.8623629605440186
0.8624113716591695
0.8624597487299356
0.8625080917922161
0.8625028022429834
0.8625510962221457
0.8625993562869967
0.8626475824732484
0.8626957748165623
0.8627439333525502
0.8627920581167736
0.8628401491447446
0.8625378225332714
0.8625859689214972
0.8626340815937649
0.8626821605854779
0.8627302059319902
0.8627782176686066
0.8628261958305818
0.862874140453122
0.8629220515713837
0.8629699292204743
0.8630177734354525
0.8630655842513277
0.8631133617030606
0.8631611058255633
0.8631273481201397
0.8630828921797522
0.8631305970120652
0.8631782686121717
0.8631886011641738
0.8631989265233101
0.8632465245867738
0.8632940895385411
0.8629939177410659
0.8630415374293443
0.8630340992415776
0.8627343305374298
0.8627819907563119
0.8628296178893079
0.8628772119708585
0.8629247730353563
0.8629723011171464
0.8630197962505262
0.8627207595920887
0.8627683089517444
0.8628158253824806
0.8625171698527532
0.8625269478889084
0.862574498498742
0.8626220162243365
0.8626695010997923
0.8623714121222181
0.8624189507573807
0.8624664565619942
0.8624766650199134
0.862524118124088
0.8625345800902275
0.8625450348412179
0.8625924153052223
0.8626397631155643
0.862650170829945
0.8626974661433362
0.86274472889541
0.8624478449556663
0.8624309899950168
0.8621344181277557
0.8621818094453185
0.8622291681915291
0.8622764943999545
0.8623237881041159
0.8623710493374883
0.8623809829834077
0.8620851404506519
0.8621324349021152
0.8621796969268035
0.8622269265580548
0.8622741238291614
0.8623212887733698
0.8623684214238815
0.8623708473778509
0.8624179308241526
0.8621229862513673
0.8618282433500848
0.8618754639644279
0.8619226523132333
0.8619698084295601
0.862016932346422
0.8620640240967876
0.8621110837135809
0.8621581112296807
0.8622051066779208
0.8622520700910905
0.8622624964242664
0.862309408299094
0.8623562882284842
0.8624031362450565
0.8624499523813861
0.862496736670004
0.862203470183547
0.8622503064482426
0.861957322993792
0.8619509107795453
0.8619977850919862
0.8620446275820833
0.8620914382822312
0.8621382172247807
0.8621849644420384
0.8622316799662676
0.8622783638296873
0.8623250160644733
0.8623716367027576
0.8624182257766286
0.8624285253137474
0.8624750636207853
0.8624852758723713
0.8624955422963368
0.8625420107717074
0.8625884478494595
0.8626348535614043
0.86268122793931
0.8627275710149018
0.8624365023337227
0.8624828966873768
0.8625292597569083
0.862539480214679
0.8625857929777192
0.8626320745432093
0.8626783249426621
0.8627245442075477
0.8627707323692941
0.862816889459287
0.8628630155088696
0.8629091105493433
0.8629551746119671
0.8630012077279584
0.8630472099284923
0.8627574995525512
0.862803552660392
0.862849574870475
0.8628955662138846
0.8626062951558177
0.8626523372019845
0.862363341444128
0.8624094340159544
0.8624554957256638
0.8625015266042422
0.8625116206708051
0.8625576019886135
0.8625502441927716
0.8625961818654739
0.8626420888414353
0.8626879651514141
0.8627338108261274
0.8627796258962516
0.8628254103924217
0.862871164345232
0.8629168877852362
0.8629268666086286
0.8629725410152629
0.8629664862364668
0.8630121170305665
0.862724829375097
0.8627705102175405
0.8627713823248803
0.8627813863074667
0.8628270027883878
0.8628725889492815
0.8629181448203675
0.8629280867709295
0.8629735939668614
0.8630190709555607
0.8627327341702403
0.8627427244268878
0.8627882327281117
0.8628337108614196
0.8625478149996364
0.8622621085355756
0.8621659574120301
0.8622115813125616
0.8619262697370115
0.8616411469220141
0.8616868991091821
0.8617326210469701
0.8617783127653676
0.8618239742943246
0.8618696056637511
0.8619152069035181
0.8619607780434568
0.8620063191133593
0.8617220162376623
0.8617676059985196
0.861813165706799
0.8618586953922063
0.8619041950844085
0.8619128688314057
0.8619583207379516
0.8620037427320879
0.8620491348433332
0.8620944971011677
0.8621398295350325
0.8621851321743302
0.8622304050484247
0.8619472423538276
0.8619925636008939
0.8620378550998493
0.8620831168799733
0.8621283489705073
0.862173551400654
0.862218724199578
0.8622638673964058
0.8623089810202256
0.8623540651000873
0.862399119665003
0.8624441447439471
0.8624891403658556
0.8625341065596267
0.8625790433541211
0.8625888778796788
0.8623070781809268
0.8623520450923366
0.862396982642394
0.8623921057011517
0.8624370008578293
0.8624818667286904
0.862526703342381
0.86257151072751
0.8625813777354067
0.8626261381208081
0.8626708693558447
0.8625484700390073
0.8625931974359741
0.8626378957324874
0.862682564956938
0.8627272051376795
0.8627357922327679
0.862731783448263
0.8627763641489676
0.8628209159011653
0.8628654387330436
0.8628751687522613
0.8625952870887024
0.8626398397715265
0.8626843635709256
0.8627288585149784
0.8624493869054821
0.8624939291250457
0.8625384425053607
0.8625829270744263
0.8625626480602347
0.862607096026877
0.8626515152525127
0.8626959057650095
0.8627402675921996
0.8627846007618784
0.8628289053018061
0.8628731812397067
0.8625947452341437
0.8626390681424289
0.8626833624645106
0.8627276282280353
0.8627718654606134
0.86281607418982
0.8628602544431946
0.8629044062482412
0.8629140454345026
0.8629581515205654
0.8630022292334627
0.8630462786005638
0.8630902996492033
0.8631342924066804
0.8631438391672187
0.8628666574590724
0.8629106796431684
0.8628943718115543
0.8629383568577866
0.862982313690391
0.8630262423365044
0.8630701428232291
0.862793606410918
0.8628375532893635
0.8625612684500138
0.8625709650215606
0.8622949423127537
0.8623047178775809
0.862314487190048
0.8623585029425186
0.8624024905609191
0.8624464500722153
0.8624261563574042
0.8624700802413635
0.8625139760858181
0.8622387642236338
0.8622827058493736
0.8623266194511174
0.8623705050556654
0.8624143626897833
0.8621396209367761
0.8621494023816887
0.8621932885193953
0.862157406896432
0.8622012625610905
0.8622110119553021
0.8622548226862918
0.8622645201440399
0.8623082860292556
0.8623178168655732
0.8623615380291338
0.8624052314332256
0.8624488971042775
0.8624925350686854
0.8625361453528114
0.8625797279829842
0.8625893234283026
0.8625842017018768
0.8626277276946598
0.8626712261218996
0.8623981424795691
0.8624416860297079
0.8624852020293562
0.8625286905046531
0.8625721514817043
0.8622995307005786
0.8623430366184989
0.8623865150532112
0.8624299660307498
0.8624395693741626
0.8624829761875245
0.8625263556148842
0.862569707682151
0.8624702823641806
0.8621984669584559
0.8622418813547884
0.8622852684034698
0.8620137680040983
0.8620571995410559
0.8621006037453909
0.8621439806428972
0.8621873302593359
0.8622306526204357
0.8622739477518933
0.8623172156793724
0.8622940208639579
0.8623372553192339
0.8623804626342366
0.8624236428345139
0.8621531209892082
0.8621362626305084
0.862145891813998
0.8620425697925147
0.8620520807956993
0.8620952826999029
0.8621384575521941
0.8621816053779737
0.8622247262026107
0.8622678200514425
0.8623108869497748
0.8623539269228815
0.862084441320718
0.8621275251443973
0.8621705820575059
0.8622136120852487
0.8622566152527995
0.8622995915853003
0.862342541107862
0.8623412386032466
0.8623507498623986
0.8623936432905867
0.8624365099938973
0.8624793499972994
0.8624746721282703
0.8625174735875887
0.8625269122572758
0.862536345055318
0.8625790874109966
0.862621803193871
0.8626311977105797
0.8626738707653194
0.8627165173150563
0.8627591373844766
0.8627684776143271
0.8628110551145763
0.8628536062019844
0.8628629084505922
0.8629054170843391
0.862947899372481
0.8629903553395024
0.8630327850098581
0.863075188407972
0.8628080651679819
0.8628505118560235
0.8628929322856745
0.8629353264812937
0.8626685767667708
0.8626293881629341
0.8626718244844526
0.8626801691019466
0.8627225635421492
0.8627649318129441
0.862807273938555
0.8628164302467661
0.8628587303795664
0.8625927443344432
0.8623269222252492
0.8623010949311529
0.8623435016653651
0.8623858822870561
0.8624282368203374
0.8624705652892906
0.8624744648541295
0.8625167530755514
0.8625590152974519
0.8626012515438012
0.8626014151331448
0.8626436124137913
0.8626857837826903
0.8627279292637018
0.8627700488806561
0.8625053954914289
0.8625475575170121
0.862589693692181
0.8626318040407025
0.8626271539888137
0.8626692270690371
0.8626738223394406
0.862683060030173
0.862725077380506
0.8627670690242922
0.8625032258839178
0.8625452596763464
0.8625530869293532
0.8625950798025548
0.8623316115436047
0.8623242988187985
0.8623663230746285
0.8624083216824537
0.8621452318954853
0.8621872723129975
0.8622292870961088
0.8622712762682581
0.8623132398528558
0.8623551778732838
0.8623970903528955
0.8624389773150157
0.862447435841437
0.862489282000572
0.8625311027058389
0.8624899232687928
0.8622277682769177
0.8622696303226914
0.8623114669358735
0.8623532781396336
0.8620914829732281
0.8621333355613752
0.8621046151546745
0.8621464383714665
0.862188236225483
0.861926887866518
0.8619687269189579
0.8620105406220778
0.8620523289989088
0.8620940920724538
0.8621358298656879
0.8621775424015585
0.8622192297029851
0.8622608917928596
0.8623025286940462
0.8623441404293813
0.8623857270216739
0.8624272884937054
0.8624688248682296
0.862510336167973
0.8625518224156344
0.8625932836338855
0.8626347198453704
0.8626761310727061
0.8627175173384823
0.8627588786652614
0.8628002150755784
0.8628415265919417
0.8625817910330639
0.8626231434164178
0.8626644709186745
0.8627057735622833
0.8627470513696662
0.8627883043632185
0.8628295325653083
0.8628707359982769
0.862911914684439
0.8629530686460822
0.8629941979054675
0.8630353024848292
0.8630763824063749
0.8630793791093893
0.8631204211902671
0.8628617695806806
0.8629028522623274
0.8629439103361985
0.8629849438243967
0.8630259527489982
0.8630348777655192
0.8630758472190497
0.8628177503747857
0.8628587602434085
0.8627985033009524
0.8628068351975282
0.8628478115791651
0.862888763489986
0.8628972227726295
0.8626397183790835
0.8626806957187431
0.8627216486162078
0.8624644268962864
0.8625054198423436
0.8625139243936253
0.8625548781727508
0.8625958075601079
0.8626367125774815
0.8626775932466304
0.8626865714569
0.8627274129766682
0.8627682302076946
0.8628090231716393
0.8628497918901374
0.8628905363847982
0.8629312566772047
0.8628529371328814
0.862893644412129
0.8629343275327539
0.8629749865162558
0.8629835525619961
0.863024172843157
0.862768386188491
0.8628090461513739
0.862849682026601
0.8628902938355708
0.8629308815996568
0.8626755010487247
0.8627161283445439
0.8626959462604885
0.862736543485402
0.8627390907844431
0.8627796512661611
0.8628201877830449
0.8628607003563276
0.8629011890072167
0.8629416537568951
0.8626870235846447
0.8627275276369554
0.862768007800117
0.8627088610887357
0.8624545997091045
0.8624951245061607
0.8625356254299934
0.8625445529130712
0.8625850154411857
0.862625454153804
0.8626658690719458
0.8627062602166063
0.8626994269840271
0.8627397845189871
0.8624862612205684
0.8625266576658379
0.8625670303833862
0.8626073793941128
0.8626477047188923
0.8626880063785751
0.8627282843939871
0.8624752848970973
0.8625156016593433
0.8625239901193331
0.8625642689856673
0.8625597174524963
0.8625999622675666
0.862640183520099
0.8626357392271976
0.862675926477546
0.8627160902197046
0.8624638340529737
0.8625040363116305
0.8625442150739351
0.8625843703604803
0.8625929995433057
0.8626331171378676
0.8626732113129348
0.8627132820890087
0.8627533294865667
0.8627933535260626
0.8628333542279261
0.8628733316125632
0.8629132857003562
0.8629532165116633
0.8628796416756809
0.8629195590320833
0.8629594531537031
0.862999324060821
0.8630391717736939
0.8630789963125554
0.863118797697615
0.863127438953141
0.8631360751876004
0.8631758253141558
0.8632155523570141
0.8632552563362771
0.8632949372720233
0.8632896452435229
0.8633292931889042
0.8633689181433052
0.8634085201267181
0.8634480991591119
0.863447510892855
0.8634870557089641
0.8635265776270907
0.8635660766671169
0.8636055528489025
0.8636008807290955
0.863351140740452
0.863390644822608
0.8631411099541622
0.8631806518931867
0.8632201709888033
0.8632596672608013
0.8632991407289472
0.8633385914129844
0.8633780193326338
0.8633726596775247
0.8634120550354372
0.8634514276805461
0.8634907776324876
0.8635301049108758
0.8635694095353018
0.8636086915253343
0.8633600995012913
0.8631116505517945
0.8631510303303809
0.8631903874573833
0.8632297219523404
0.8632690338347679
0.8633083231241597
0.8633475898399867
0.8633868340016978
0.8634260556287193
0.8634652547404557
0.8632174885267568
0.8629698644623487
0.8630091606758432
0.8630484343571053
0.8630569251158338
0.8630961626046023
0.8631353776141449
0.8631745701637737
0.8632137402727786
0.8632528879604275
0.8632483675446094
0.86328748293173
0.8630406177664649
0.8627938937476638
0.8625473107543091
0.8624688626097604
0.8624772575912351
0.8624859315205243
0.862525186396173
0.8625644188660708
0.8626036289493952
0.8626428166653018
0.8626819820329245
0.8627211250713751
0.8627602457997441
0.8625144451599152
0.8625536024700142
0.8625927374809618
0.8626318502118007
0.8626401934604465
0.862679270435541
0.8627183251825498
0.8627146933265188
0.8627537158016728
0.8627927160986651
0.8625476045315917
0.862586641213326
0.8625952348296658
0.8626342358305424
0.8626428110638376
0.8626817764396827
0.8627207197137832
0.8627596409049383
0.8627681708700906
0.8628070565572676
0.862845920212894
0.8628847618556877
0.8629235815043464
0.8629623791775458
0.863001154893941
0.8629881343322124
0.8630268808329438
0.8630353135378149
0.8630740248005001
0.8631127141862355
0.8631513817135609
0.863190027400995
0.8629463260945577
0.862985007843026
0.8630236677620653
0.8627802196188319
0.8628189154849626
0.8625756623370954
0.8626143940446999
0.8626531039254757
0.8626917919978679
0.862730458280301
0.8627691027911788
0.862807725548884
0.8625649546638112
0.8625578473458726
0.862596496927867
0.8626351247783
0.8626737309154949
0.8626621338559596
0.8627007107174939
0.8627392659127201
0.8627777994598861
0.8628163113772193
0.8628548016829265
0.8626127666754418
0.8626512924730421
0.8626897966694101
0.8627282792827085
0.8627667403310793
0.8628051798326443
0.8628435978055048
0.8628819942677424
0.8629203692374178
0.8626789253736132
0.862437616583299
0.8624461221038188
0.862484576014586
0.8625230084307133
0.8625614193702179
0.8625998088510972
0.8625955793693393
0.8625956035149237
0.8626339513121336
0.8626722777099031
0.8627105827261397
0.8624700053187982
0.8625083453677526
0.8625466640454422
0.862584961369731
0.8623446870072324
0.8623830192472521
0.8624213301441538
0.8624596197157579
0.862454251717871
0.862492510830305
0.8625307486640335
0.8622909569629871
0.8623292295599729
0.8623674808884969
0.8624057109662828
0.8624439198110347
0.8624821074404371
0.8625202738721544
0.8625584191238319
0.8625483802064827
0.8625864965072901
0.8623473541461847
0.8623855050349796
0.8624236347816914
0.8624617434038898
0.8624998309191249
0.8625082344426696
0.8622695108793031
0.8623076199689652
0.8623160696890187
0.8623541448248675
0.8623921989072819
0.8624302319537194
0.8621919257277029
0.8622299930854902
0.8622680394173965
0.8622568807820062
0.862294898689855
0.8620569585963974
0.8620950106797965
0.8621330417747326
0.8621710518985658
0.8622090410686374
0.861971452465422
0.8620094756908909
0.8620474779726941
0.8620185281964261
0.8620565070658788
0.8618192873336097
0.8618278249046217
0.8618658248870236
0.8619038039730921
0.8619417621800588
0.8619796995251365
0.8620176160255192
0.8620555116983817
0.8620933865608802
0.8621312406301519
0.8621319123714917
0.8621403407516264
0.8621781507955557
0.8622159401046103
0.8622537086958421
0.8620174100636975
0.8620552123516027
0.862092993931599
0.8621307548206971
0.8621684950358893
0.8622062145941494
0.8622439135124322
0.8622815918076744
0.862319249496794
0.8623568865966904
0.8623945031242447
0.8624320990963195
0.8624696745297589
0.8625072294413887
0.8625447638480161
0.862552912572937
0.8625904140322398
0.8626278950324814
0.8626653555903995
0.8624301687431829
0.862195110098118
0.8619601795504073
0.8619977811797638
0.86203536232893
0.8620729230146335
0.8621104632535838
0.86211882866711
0.86215633599362
0.8621938229190821
0.8621897454290862
0.862227202894563
0.8622355252193097
0.8622729498962177
0.862247398725872
0.8620132832225524
0.8620153773526563
0.8620528211473822
0.8620611527273102
0.8620695042882636
0.8621069029478703
0.8621442813317061
0.8621816394562553
0.8622189773379841
0.8619854402368634
0.8620228110250251
0.86206016157995
0.862097491918066
0.8621348020557823
0.8621720920094913
0.8622093617955672
0.8622466114303664
0.8622838409302279
0.8620508542128731
0.8620881164783256
0.8621253586183308
0.8621625806491893
0.8621997825871835
0.8622369644485788
0.8620043674794802
0.8617718959672149
0.8615395498103082
0.861547990189864
0.8615852975923777
0.8615176245514677
0.8615549200366189
0.861592195438041
0.8616006102866344
0.8616378533303996
0.8616750763348622
0.861683462101841
0.8617206528248355
0.8617578235528174
0.8617949743019078
0.8618321050882097
0.8618121703779745
0.8618492766052946
0.861886362909808
0.8619234293075558
0.8619148831186668
0.8619519219807374
0.8619889409775026
0.8620259401249396
0.861794895916919
0.861831927231228
0.8618689387055615
0.8619059303558594
0.8619429021980446
0.8619798542480233
0.8619881158224718
0.8620250360057504
0.8620619364403351
0.8618314385963671
0.8618103202003866
0.861847248431471
0.8618841569306658
0.861921045713782
0.861929305343221
0.8619661623788789
0.8620029997417129
0.8620398174474697
0.862076615511879
0.8621133939506539
0.8621501527794909
0.8621868920140694
0.8622236116700522
0.8619939303669969
0.8620306818531622
0.8620674137698461
0.8621041261326751
0.862112308472172
0.8621489893586965
0.8621856507341112
0.8622222926139793
0.8622589150138474
0.8620297736598709
0.8618007540600675
0.8618090017636273
0.8618456950082248
0.8616169066633859
0.8616536314123918
0.8616903366736032
0.8616975963624228
0.8617342704978128
0.861505814964807
0.861542520489841
0.8615792065630864
0.8616158732000017
0.8616525204160286
0.8616593461627828
0.8616959624716116
0.8616921937688343
0.8617287820141118
0.8616500833456525
0.8616866633767398
0.8614588847186968
0.8614954959439081
0.8615320878236898
0.8615403607423741
0.8615769214501047
0.8616134628543992
0.8616499849705416
0.8614226366895468
0.8614591898745186
0.8614674689272844
0.8615039910185026
0.8615404938571688
0.8615769774585024
0.861350007759488
0.8613865223112811
0.8614230176347689
0.8614594937451356
0.8614272242074085
0.8614354920668547
0.861471936114422
0.8615083609960427
0.8615447667268318
0.8615811533218887
0.8615591796942117
0.8615955433877299
0.8616318879826695
0.8616682134940729
0.8617045199369663
0.8616836805247624
0.8617199638616966
0.8617249306626343
0.8617611841577196
0.8617974186470408
0.8618336341455395
0.8618698306681416
0.8619060082297576
0.8619421668452821
0.8619783065295944
0.8620144272975578
0.8620505291640205
0.8620866121438149
0.8621226762517579
0.862158721502651
0.8621546092269913
0.8621906272964167
0.8622266265476239
0.8622626069953572
0.8622985686543447
0.8623345115393001
0.8623704356649208
0.8624063410458895
0.8621814045980424
0.8621894024998322
0.8622253269936848
0.8622612327622342
0.8622971198201174
0.8623329881819559
0.8623688378623559
0.8624046688759085
0.8621802012369507
0.8619558504169567
0.8617316163247566
0.8617675757901905
0.8618035165559543
0.8618394386366307
0.861875342046787
0.861651420160051
0.861687353755053
0.8616954467190124
0.8617313502273714
0.8617394275717096
0.8617753010365115
0.8618111558899177
0.8618469921464085
0.8616235420577005
0.8616594083663734
0.8616952560866512
0.8617310852329805
0.8617668958197935
0.8617749451367647
0.8618107258294339
0.8618464880020759
0.8618822316690657
0.8619179568447638
0.8616950662430455
0.8617308213347401
0.8617665579435753
0.8618022760838787
0.8618379757699635
0.8618736570161277
0.861909319836655
0.8619449642458138
0.8619805902578582
0.8620161978870274
0.8620517871475462
0.8620873580536241
0.8621229106194567
0.8621584448592243
0.8621939607870931
0.8622294584172144
0.8622373450768964
0.8622728132581119
0.8623082631802894
0.862343694857525
0.8623398642271722
0.8623752695503952
0.8624106566656864
0.862446025587088
0.8624813763286276
0.8625167089043186
0.8625520233281598
0.8625873196141357
0.8626225977762162
0.8626303572115823
0.8626264628511677
0.8624051630915855
0.8624129723234067
0.8624482499615079
0.8624835095131502
0.8622624732472576
0.8622977623294176
0.8623330333331544
0.8623682862723566
0.8624035211608988
0.8621827882402024
0.8619621682841532
0.8619974800244024
0.8620327737023802
0.8620680493319418
0.862103306926928
0.8621385465011655
0.8619182760498366
0.8619535448837748
0.8619887957050297
0.8620240285273971
0.8620592433646586
0.8620944402305819
0.8621022868932685
0.8621374548284955
0.8621726048300481
0.8622077369116408
0.8622428510869736
0.8622779473697331
0.8623130257735916
0.8623480863122074
0.8621285475936962
0.8621636372382174
0.8621987090254133
0.8622337629689117
0.8622300041366908
0.862265032297581
0.8623000426505603
0.8623350352092051
0.8623700099870782
0.8624049669977287
0.8624399062546917
0.8624748277714887
0.8624825380583392
0.8625174310354667
0.8625251266029266
0.862559991080308
0.862567671954264
0.8626025079717452
0.8626373263328568
0.8626334795399364
0.8626682724176917
0.862703047674339
0.8627378053232615
0.862732258279198
0.8627669909468698
0.8625487346880925
0.8623305888270181
0.8623653967087098
0.8623615407122533
0.8623963231788203
0.8624310880696084
0.8624658353979359
0.8625005651771076
0.862535277420415
0.8625699721411363
0.862552152610575
0.8625868255692802
0.8625944589948523
0.862629103801187
0.8626637311410198
0.8626713394139082
0.8627059386634683
0.8627135324718559
0.8627481036701551
0.862782657461003
0.8628171938575439
0.8628517128729088
0.8628862145202159
0.8629206988125694
0.8629551657630611
0.8629896153847691
0.8630240476907589
0.8630584626940823
0.8630659469682015
0.8631003341640703
0.8631078041675346
0.8631421635944297
0.8631765057769452
0.8632108307280593
0.8632451384607379
0.863028677794123
0.863063013989441
0.8630973329736336
0.8631316347596382
0.8631659193603792
0.8632001867887683
0.863234437057704
0.863268670180072
0.8631993945219735
0.8632336192821426
0.8632678269213712
0.863302017452503
0.8633361908883694
0.8633703472417884
0.863377714310934
0.8631620316443562
0.8631962059024165
0.8632303630946802
0.8632645032339271
0.8630490641265565
0.8630832324640793
0.8631173837557864
0.8630562820562447
0.8630904230382596
0.8630858417650901
0.8628707692901922
0.8629049309722121
0.8629390756372048
0.8629732032978823
0.8630073139669437
0.8630147420515618
0.8630488254103243
0.8630828918121919
0.8631169412698159
0.8631509737958347
0.8629364197382171
0.8629704802106772
0.8630045237586791
0.8627901659534732
0.8628242373701518
0.862858291869543
0.8628923294642435
0.8629263501668375
0.8629603539898966
0.8629943409459799
0.863001744619924
0.8630357044653126
0.8630696474780643
0.8631035736706906
0.8631374830556912
0.863171375645553
0.863205251452751
0.8632391104897473
0.8632729527689921
0.863306778302923
0.8633405871039656
0.8633743791845329
0.8634081545570257
0.8634419132338327
0.86347565522733
0.8635093805498821
0.8635430892138406
0.8635767812315454
0.8636104566153238
0.8635982113085464
0.8636318647873545
0.8636655016635584
0.8636991219494411
0.8637327256572735
0.8637663127993147
0.8637998833878111
0.8638334374349976
0.8638669749530969
0.8639004959543195
0.863934000450864
0.8639674884549169
0.8640009599786529
0.8637884136170345
0.8638219127186826
0.8638553953467129
0.8638888615132742
0.8638959798461444
0.8639294195957935
0.8639628429171696
0.8639699378373673
0.8637657737758327
0.8637992126533837
0.8638326351192154
0.8638660411854074
0.8638994308640272
0.863687586962393
0.8637210040190136
0.8637544046947242
0.8636631368002503
0.8636965352872953
0.8637299174145622
0.8637370485214544
0.8635256073835055
0.8635590068337097
0.863557090368221
0.8635904657768683
0.8636238248610308
0.863657167632683
0.8636904941037866
0.8636420638221342
0.8634310591644694
0.8632390899141942
0.8632724859266493
0.8630617260423898
0.8630951490433358
0.8631285557324219
0.8631619461215864
0.8631691879293525
0.8632025521266187
0.8632359000566019
0.8632692317311964
0.8633025471622848
0.8633358463617381
0.8633691293414156
0.8634023961131655
0.8634356466888239
0.8634688810802158
0.8635020992991544
0.8635353013574416
0.8633252976362944
0.863115396032201
0.8631486678758776
0.8631282892797368
0.8631240228719805
0.8631572683755138
0.8631904977326148
0.8632237109550439
0.8632214965627647
0.863012027624021
0.8630452599707686
0.8630784761970474
0.8628691943163013
0.8628763756086267
0.8629096086152456
0.8629428255167001
0.8629257811076441
0.8629589780027301
0.862992158821838
0.8627832524653088
0.8628164597519624
0.8628496509692781
0.8628828261289174
0.8629159852425302
0.8629206462809758
0.8629537802221497
0.8629868981488525
0.8630200000726914
0.8630530860052626
0.8630861559581515
0.8631192099429318
0.8631522479711662
0.8631852700544063
0.8632182762041923
0.8632512664320539
0.8632842407495088
0.8633171991680644
0.8631091207879323
0.863100702875959
0.8631336816902307
0.8631666446187538
0.8631995916730035
0.8632325228644443
0.8632654382045294
0.863057722747791
0.8630531559223674
0.8630603228781251
0.8630932479654152
0.8631261572233365
0.8631590506633016
0.8631919282967121
0.8632247901349588
0.8632576361894216
0.8631952082133354
0.8631713199926018
0.8632041552316047
0.8632369747147348
0.8630299137949183
0.8630627593218064
0.8630955890992209
0.8631284031384872
0.8630947109434265
0.8631275094700136
0.8631602922847317
0.8629535968124413
0.8629864055661175
0.8630191986143109
0.863051975968296
0.8630847376393366
0.8631174836386857
0.8631502139775855
0.8631829286672676
0.8632156277189528
0.863248311143851
0.8630420884226031
0.8630747976828121
0.863107491322553
0.8631401693530127
0.8629341693125944
0.8629668731044353
0.8629995612933221
0.8630322338904184
0.863064890906877
0.8630975323538403
0.8630596940400352
0.8628540567529158
0.8628867250959756
0.8626812269475841
0.8624758266554537
0.8624830576793306
0.8625157832155607
0.8625484931793252
0.8625557017580082
0.862588386671007
0.8626210560419644
0.8626537098819634
0.8626863482020766
0.8627189710133657
0.8627515783268822
0.8627841701536672
0.8627782909834026
0.8628108609976287
0.8628434155538509
0.8628759546630713
0.8626712876909027
0.8624667177863045
0.8624731722619194
0.8625057682772443
0.8625383488442209
0.8625709139738285
0.8626034636770364
0.8623992004841221
0.8624317754274067
0.8624643349505997
0.8624968790646478
0.8625294077804873
0.862561921109044
0.8625944190612332
0.862601572474685
0.8626340456934143
0.8626665035656318
0.862698946102214
0.8627313733140268
0.8627637852119263
0.8627700994811227
0.862566471890969
0.8625988997552981
0.8626313123198565
0.8626637095954692
0.8624602991475571
0.8622569846027321
0.862289447194369
0.8623218944878948
0.8623543264941209
0.8623867432238487
0.862419144687869
0.8622161269984414
0.8622485533655677
0.8622809644732271
0.8620781225620361
0.8620853603878593
0.8621177870044899
0.8621059431766868
0.8621383497143463
0.8621707410233697
0.8622031171144889
0.8622354779984259
0.8622678236858923
0.86230015418759
0.8623324695142106
0.8623647696764357
0.8623715613545663
0.8624038371987415
0.8624360979077026
0.8622339328589667
0.8620318625676944
0.8620390840989489
0.8620714000223079
0.8621037008094028
0.8621359864708659
0.8621682570173188
0.8619664858361774
0.8619987809403145
0.861797143798574
0.8618294634003325
0.8618367170581679
0.861635259200043
0.8616675939749245
0.8616999136400981
0.8617322182061523
0.8617645076836656
0.8617967820832066
0.8618290414153342
0.8618612856905974
0.8618591377199627
0.8618913599320452
0.861923567115111
0.8619305468599553
0.8619627298935353
0.8619948979268665
0.8620270509704339
0.8620591890347123
0.8620913121301672
0.862123420267254
0.8621555134564185
0.8621875917080968
0.8622196550327151
0.8622517034406904
0.8620511797887274
0.8620832524651117
0.8621153102309074
0.8621473530965098
0.8621793810723047
0.8619791071161904
0.8619862771698007
0.8617861410478668
0.8618182231323306
0.8618078368662021
0.8618398990295552
0.8618719463183254
0.8619039787428615
0.8619359963135026
0.8619679990405782
0.8619999869344085
0.8620319600053036
0.8620639182635647
0.8620958617194827
0.8621277903833398
0.8621597042654079
0.86219160337595
0.8622234877252194
0.8622553573234597
0.8622872121809052
0.8623190523077808
0.8623508777143019
0.8623546911726112
0.8623864936378943
0.8624182814104238
0.8624500545003794
0.8624818129179314
0.8625135566732407
0.862545285776459
0.8625770002377283
0.8626087000671816
0.8626403852749424
0.8626720558711248
0.8627037118658336
0.8625048863964015
0.8625365663214065
0.8625682316507307
0.8623695747572138
0.8621710093474148
0.8622027369605755
0.8622344499695416
0.8620360527192034
0.8618377467489436
0.8618695218211996
0.8619012822808678
0.8619083977005647
0.8619050460634685
0.861936776466698
0.8619404962621826
0.8619722039481394
0.8620038970725871
0.8619251899390135
0.8617273645568838
0.8615296299619878
0.8613319860918428
0.8613637897099221
0.8611662745093466
0.8611981015351166
0.86100071485129
0.8610325652284823
0.8610644010121453
0.861096222212307
0.8608990396562703
0.8609308841437386
0.860962714053735
0.8609065503592088
0.8609383712721712
0.8607414503272325
0.8607732944412482
0.8605765012783673
0.8606083685377135
0.8606402212324987
0.8606720593727055
0.8607038829683075
0.8607356920292688
0.8607674865655448
0.8605710091661918
0.8604953461613085
0.8605271737713374
0.8603308856386341
0.8603627362373295
0.8603945723122681
0.8604263938733817
0.8604582009305933
0.8604899934938167
0.8602939821057771
0.8600980599964385
0.8599022271048182
0.8599341172786887
0.8599659929372321
0.8599978540903562
0.8600297007479603
0.8600371657598354
0.8598667042313956
0.8596712355557349
0.8597031274933172
0.8597350049378581
0.8597668678992347
0.85957159947591
0.8596034850711511
0.859635356189391
0.8596672128404869
0.8594721442648481
0.8595040234882267
0.8595358882506285
0.859567738561891
0.8595995744318424
0.8594047422526875
0.8593254063774171
0.859357275510752
0.8591626306012365
0.8591008582150689
0.8591327565403356
0.8591646404254369
0.8589702152974836
0.8590021215295245
0.8590340133276219
0.859065890701568
0.8590632653667217
0.8590702498672113
0.8591020974403301
0.858907993938875
0.8589398637755542
0.8588962767144563
0.858702351160897
0.8587342458357856
0.8587661261145223
0.8585723611943702
0.8586042636080231
0.8586361516317736
0.8586214007153606
0.8586532704989951
0.8586851259171648
0.8587169669795806
0.8587487936959441
0.8587806060759492
0.85881240412928
0.8588441878656123
0.8588759572946135
0.8588836029743318
0.8586903783167448
0.8587221609039245
0.8587539291971591
0.8587856832060891
0.8585926542820149
0.8586244302610342
0.8586561919619232
0.85866385297558
0.8586955915580956
0.8587023479057299
0.8587340635988864
0.8587657650569921
0.858573087075153
0.8586048104205641
0.8586365195370694
0.85866821443424
0.8586998951216384
0.8587315616088181
0.8587632139053247
0.8587948520206949
0.8588264759644569
0.8588580857461304
0.8588179507682384
0.8588154073671435
0.8588469984062016
0.8588785753105667
0.8589101380897228
0.8587180741053557
0.8587496586541624
0.8587812290838146
0.8588127854037776
0.8588443276235082
0.8586524928395851
0.85846074373444
0.8584923434257068
0.8585239290099684
0.8583323369704661
0.8583639441601019
0.8583955372488277
0.8584271162460777
0.8584586811612777
0.8584902320038449
0.8585217687831884
0.8583304760539586
0.8583620343709254
0.8583935786307354
0.8584251088427789
0.8584566250164377
0.8582655596647759
0.858297097315255
0.8583286209334091
0.8583601305286014
0.8583678008037702
0.8583992876779618
0.8584307605548767
0.8582399981636423
0.858271492445525
0.8583029727361675
0.8583106454843856
0.8582581883268648
0.8582896506071293
0.8583210989227774
0.8583525332831048
0.8583839536973982
0.8584153601749366
0.8582250241748978
0.8582564519595892
0.8582540578068225
0.8582042778408343
0.8582356893346484
0.8582670869141796
0.8582984705886711
0.8583298403673582
0.8583611962594676
0.8583925382742184
0.8582026284206179
0.8582339916439086
0.8582653409958046
0.8582966764855067
0.8583043150092637
0.8583356280359838
0.858288914066982
0.8583202166618243
0.8583515054304321
0.8583827803819639
0.8583903897809882
0.8584216423457945
0.8584292398117294
0.8584604700171355
0.8584916864465357
0.8585228891090433
0.858554078013763
0.8585852531697922
0.8586164145862197
0.8586475622721267
0.8586428598221532
0.8586739879659752
0.8587051024029967
0.8587362031422692
0.858767290192836
0.8587983635637326
0.8588294232639866
0.8588604693026173
0.8586716257517593
0.8587026928291754
0.8587337462507334
0.858764786025435
0.8587958121622743
0.8588268246702373
0.8588578235583023
0.8588888088354394
0.8589197805106111
0.8589507385927722
0.858948216279495
0.8589791545432894
0.8590100792376698
0.8590409903715616
0.8588526867787577
0.8588836188572453
0.858914537380922
0.8589454423586957
0.8589763337994666
0.8589327005681484
0.8587446680154847
0.8587755831157041
0.8588064846863391
0.8587488544057151
0.858561026572293
0.8583732808853103
0.8584042433864105
0.8584351923519912
0.8584427138042662
0.8584736408409963
0.8582861192942858
0.8583170670212182
0.8583480012338595
0.8583789219410596
0.8584098291516613
0.8584173446499835
0.8584482299938465
0.8584791018653676
0.8585099602733598
0.8585075499996303
0.8585383887552794
0.8585692140706341
0.858382161954279
0.8581951913243607
0.8582260712393419
0.8582237259233038
0.8582545861834245
0.8580678060776175
0.858098686833675
0.8581295541545547
0.8581604080490226
0.858191248525837
0.8582220755937483
0.8582528892614997
0.8582836895378265
0.8583144764314569
0.8583452499511107
0.8583760101055009
0.8584067569033326
0.8584374903533032
0.8584682104641028
0.8584989172444139
0.8585296107029113
0.8585602908482627
0.8585909576891277
0.8586216112341589
0.858629030338348
0.8586596623493078
0.8586902810881659
0.8586976804983617
0.8587282777440134
0.8587350594610496
0.8585491860715558
0.858579795587861
0.8586103918590272
0.8586409748936495
0.8586715447003157
0.8586406443477647
0.8586712010093666
0.8587017444629884
0.8587322747171922
0.8587627917805322
0.8587932956615554
0.8587907360198129
0.8587553401047062
0.8587858258419852
0.8588162984218461
0.8588467578528054
0.858661501865348
0.8586919815416586
0.8587224480745125
0.8587529014724093
0.858760114430186
0.8587905465884467
0.8588209656350493
0.8588513715784658
0.8588817644271608
0.8589121441895915
0.858879504717189
0.8589098718908926
0.8589402259978262
0.8589705670464216
0.8590008950451036
0.8590312100022898
0.8590287213575507
0.8588441031066679
0.8588174823115745
0.8588478106206199
0.8588781259020412
0.8589084281642305
0.8589387174155731
0.8589689936644468
0.8589992569192222
0.8590003959043221
0.8589954889356125
0.8590257270381179
0.859055952174027
0.8590861643516784
0.8591163635794037
0.8591125235648381
0.8591427042069446
0.8591728719209543
0.859203026715172
0.8591977570548529
0.859227893613899
0.8592288840925746
0.8592590010966022
0.8592596366905598
0.859289734236374
0.8593198189117389
0.8593498907249083
0.8591662297095791
0.8591734278139067
0.8591805263535657
0.859210602225963
0.8592406652536573
0.8592707154448751
0.8593007528078362
0.8593307773507535
0.8593607890818324
0.8593907880092719
0.8594207741412635
0.859450747485992
0.8594807080516351
0.8594878207221192
0.8595177606198808
0.8595476877609755
0.8595547816204433
0.8595846881322188
0.8595797510275244
0.8596096394928054
0.859639515236884
0.85966937826788
0.8596764371871939
0.8597062796635296
0.85962170827761
0.8596287728289885
0.8596586064077534
0.8596884273075643
0.8597182355365022
0.859748031102641
0.859777814014048
0.8598075842787833
0.8598373419049008
0.8598670869004469
0.8598740858970652
0.8599038104781047
0.8599335224506265
0.8599405029076901
0.8599701945036218
0.8599998735130356
0.8599979342348026
0.8600275947913033
0.8598454241505934
0.8598751044421579
0.8599047721653159
0.8599344273280494
0.8599413942974958
0.8599710291613596
0.8597891017170691
0.8598187562558172
0.8598483982529967
0.8598553760457471
0.8598623508886802
0.859891964880656
0.8599215663587961
0.8599511553310308
0.8599807318052837
0.8600102957894713
0.860039847291504
0.860069386319285
0.860098912880711
0.8601284269836725
0.8601353295213183
0.8601648234967288
0.8601621435918542
0.8601916194808352
0.8601985028819904
0.8602279586885719
0.8602574020848706
0.8602868330787276
0.8603162516779778
0.8603231015950903
0.860329910601608
0.8603367547614061
0.8603661380995413
0.8603955090761544
0.8604248676990444
0.8604542139760037
0.8604835479148185
0.8605128695232681
0.8605024299229314
0.860531735244569
0.8605610282556325
0.8605903089638774
0.8605870877696952
0.8605938607063436
0.860623116089389
0.8606523591957316
0.8606815900330973
0.8606882616847594
0.8606854866319164
0.8607146921401525
0.8607438854054591
0.860773066435533
0.8608022352380643
0.8608089489210817
0.8606286747956532
0.8606578555088279
0.8606870240048314
0.8607161802913348
0.8607453243760025
0.8607117814119953
0.860740914225111
0.8607700348538632
0.8607991433058941
0.8608282395888398
0.8608573237103296
0.860886395677987
0.8608930735476934
0.8609221259051224
0.8607423551542548
0.860771426846481
0.8607781231376763
0.8608071752323716
0.8608362152043486
0.8606566498695125
0.8606857091210346
0.8607147562544368
0.8607437912772976
0.8607504835588078
0.8607794990364821
0.8608085024243741
0.8607751376678577
0.860804129884278
0.8608331100281534
0.8608620781070231
0.8608910341284198
0.86091997809987
0.8609266211994878
0.8609555457293794
0.8609844582299384
0.8608054593820735
0.8608343910597988
0.8608633107127203
0.8608922183483332
0.8609211139741266
0.8609499975975833
0.8609788692261797
0.8609854863091643
0.8609921006453315
0.8610209455634209
0.861015105556571
0.8610439337364842
0.8610727499594584
0.8608942152818803
0.8609230505939939
0.8609518739536465
0.8609806853682681
0.8610094848452828
0.8610382723921082
0.8610670480161557
0.8610958117248311
0.8610929879249866
0.8611217343597947
0.861150468898706
0.8611791915491029
0.8610010779624331
0.8610298196255752
0.8610363988148118
0.8610651212956103
0.8610938319051623
0.8611225306508261
0.8611512175399538
0.8611798925798915
0.8612085557779791
0.8612372071415505
0.8612658466779336
0.8612944743944503
0.8613230902984164
0.8613516943971415
0.8613802866979295
0.8613499254747737
0.8613785063520039
0.861200975744759
0.8610235183007563
0.8610298524254474
0.8610584756815736
0.8610870871488793
0.8609097992989413
0.8609384295915758
0.8609449606189414
0.8609735718947231
0.8610021713987394
0.8609969059258423
0.8610254888694968
0.8610540600602963
0.8610591666669624
0.8610877191935243
0.861116259986975
0.8611447890545451
0.8609679262923651
0.8609964741023498
0.8610250101907948
0.8610535345649177
0.8610600417453399
0.8608833778057122
0.8609119136791711
0.8607353525812057
0.8607639071041372
0.8607611892246769
0.8607897267470571
0.8608182525737316
0.8606418915303852
0.8606704359526276
0.8606989686835236
0.8607274897302547
0.8607340661618273
0.860740639901451
0.8607691349129133
0.8607976182652056
0.8608260899654824
0.8606500519102747
0.8606785421390638
0.8607070207201716
0.8607354876607393
0.8607327738370808
0.860761223885514
0.8607896623121954
0.8606138833327566
0.8606100762262142
0.8606385280908175
0.8606669683424149
0.8606953969881149
0.8607238140350202
0.8607522194902278
0.8607806133608289
0.8607257881863362
0.8607541758693226
0.8607825519820287
0.8607890863760753
0.8608174438163976
0.8608457897058276
0.8608741240514216
0.8608806344817781
0.8608864619588891
0.860914770729536
0.860943067980846
0.8607679371696213
0.8607962527733936
0.8608245568620768
0.8606495569521638
0.8606778793513439
0.8607061902396932
0.8605313210421638
0.8605596501991566
0.8605879678495869
0.8606162740004637
0.8606445686587905
0.8606728518315648
0.8607011235257788
0.8607293837484187
0.8605547936097273
0.860583072045604
0.8606113390141508
0.8606395945223413
0.8604651641221543
0.8604934377993166
0.8605217000203698
0.8605499507922754
0.8605781901219889
0.8606064180164607
0.8606346344826351
0.8606628395274509
0.8606910331578416
0.8607192153807346
0.860747386203052
0.8607755456317102
0.8607724015252352
0.8608005445127818
0.860828676124828
0.8608567963682697
0.860884905249997
0.8609130027768942
0.8607391512012122
0.8605653698260455
0.8605935148383773
0.860621648490462
0.8606497707891761
0.8606562673772684
0.8606627613447121
0.860690858339988
0.8607189440058304
0.8607470183490902
0.8605735505904547
0.8606016429157273
0.8606297239225771
0.860657793617843
0.8606858520083585
0.8606923282527624
0.8607203683962136
0.8606925124707189
0.860720541293344
0.8605473929245463
0.8605754396598628
0.8606034751155752
0.8606314992984868
0.8606595122153953
0.8606875138730927
0.860715504278366
0.8607434834379962
0.860740814338024
0.8607687771787027
0.8607752185721547
0.8608031632815777
0.8608310967749826
0.8608375217872595
0.8608654371812676
0.8608933413777652
0.8609212343834881
0.860949116205167
0.8609769868495272
0.8609698520739801
0.8609977073953273
0.860981451148574
0.8610092929891047
0.8610371236795189
0.8610649432265136
0.8610927516367801
0.8610642180223187
0.8610705783944557
0.8610983689890793
0.861126148467465
0.8609539576759299
0.8609817549176816
0.861009541047204
0.861006832113077
0.8610346021288222
0.861040741712806
0.8610684938636358
0.8610962349313384
0.8611239649225515
0.8611516838439078
0.860979831582115
0.860986191024729
0.8608144403383087
0.860842198878512
0.8608699463485099
0.8608976827549233
0.8609254081043678
0.8609227234942785
0.8609504328063772
0.8609781310789094
0.861005818318471
0.8610334945316529
0.860992531669816
0.8608211557678116
0.8608488522066475
0.860677573087625
0.860705287069688
0.8607068480163553
0.8607345451555285
0.8607622312819225
0.8607899064021046
0.8606188432251567
0.8606465358374541
0.8606742174475217
0.860701888061915
0.8607295476871843
0.8607359252552359
0.8607635671440137
0.8605927468290417
0.8606204061572339
0.8606480545116796
0.8604773587452156
0.8605050245001576
0.8605114377304238
0.8603408705475238
0.8603685469031264
0.8601980756237717
0.8602257693015241
0.8602534520093111
0.8602811237536494
0.8603087845410508
0.8601384938077687
0.8601269122386451
0.860154587119666
0.860182251051179
0.8601682914503586
0.8601959417310522
0.8601934225718875
0.8602210569538495
0.8602274703203726
0.8602550870543377
0.8602826928769105
0.860280159071222
0.8602865913774803
0.8601167420998145
0.8601142087031705
0.860141815088056
0.8601694105785512
0.8601969951811038
0.8602245689021565
0.8602521317481466
0.8602585594347031
0.8602861047139232
0.8603136391357213
0.8603411627065158
0.8603686754327199
0.8603961773207414
0.8604236683769835
0.860451148607844
0.8602817684604803
0.8603092658020386
0.8603367523221321
0.8601674946490411
0.8601949982419342
0.8602224910172884
0.8602499729814844
0.8602563821391375
0.8602838466396837
0.860311300346557
0.8603387432661191
0.8603661754047268
0.8603935967687318
0.8604210073644807
0.8604484071983153
0.8604757962765723
0.8605031746055836
0.8603343491838442
0.8603617445176485
0.8603891291060777
0.860395406079186
0.8604227733316538
0.8604501298560729
0.8602815133305279
0.8603088868116383
0.8603150317948975
0.8603423879893988
0.860369733470685
0.8603970682450481
0.8604243923187755
0.8604268847508385
0.8604541922985135
0.8602858718383612
0.8601176172184046
0.8601449692214745
0.8601723105297241
0.8601782041414924
0.8602055282682808
0.8602328417174112
0.8602601444951413
0.860287436607724
0.8601194445287145
0.8601467534542102
0.8599788544197666
0.860006180123611
0.8600334951637659
0.8600607995464726
0.8598930482690108
0.8599203693908223
0.8599476798590474
0.8599749796799167
0.8600022688596551
0.8600086700851234
0.8600359420685313
0.8600632034278709
0.8600904541693489
0.8601176942991676
0.860144923823524
0.8601721427486105
0.8601993510806146
0.8602057040002415
0.8602328952192491
0.8600655998292803
0.8600928077159397
0.8601200050241049
0.8601471917599444
0.8601743679296213
0.8602015335392946
0.860228688595118
0.8602558331032405
0.8602621627197181
0.8602892901897624
0.8603164071289565
0.8603435135434314
0.8601765862028138
0.860203709224097
0.8602308217244256
0.8602579237099197
0.8602850151866952
0.8603120961608629
0.860339166638529
0.8601724665481127
0.860199553586929
0.8602266301329935
0.8600600486786688
0.860066397818898
0.8600934844164783
0.8601205605296003
0.8601476261643503
0.8601746813268099
0.8602017260230558
0.86022876025916
0.8602557840411899
0.8602827973752082
0.8603098002672729
0.8601435568276078
0.8600790024752449
0.8601060290849499
0.8601330452556399
0.8601600509933619
0.8601870463041582
0.8602140311940663
0.8602410056691191
0.860267969735345
0.8602949233987677
0.8603218666654059
0.8603487995412741
0.8603463135638564
0.8603732313447651
0.8604001387507341
0.860234358377179
0.8600686418758542
0.8600955923995526
0.8600954468474669
0.8601223818328482
0.860149306448649
0.8601762207008563
0.8602031245954527
0.8602300181384158
0.8602569013357191
0.860283774193331
0.8602891505806646
0.8603160069071423
0.8601506569154246
0.8601775295334113
0.8602043918257042
0.8602312437982536
0.8602580854570052
0.8602849168079002
0.860311737856875
0.8603385486098618
0.8603653490727879
0.8603921392515763
0.8604189191521454
0.8604456887804088
0.8604724481422761
0.8604991972436518
0.8605259360904361
0.860552664688525
0.860558853746443
0.8605855657976254
0.8606122676162655
0.8606389592082421
0.8606656405794291
0.860692311735696
0.860718972682908
0.8607456234269254
0.8607722639736044
0.8607697164928665
0.8606051018980123
0.860631754031668
0.8606583959752517
0.8604938970463574
0.8605205551514351
0.8605472030699997
0.8605738408078885
0.8605546275494069
0.8605812536966989
0.8606078696774591
0.8606344754975087
0.8606610711626653
0.8606876566787415
0.8607142320515456
0.8605500675975972
0.860576659072296
0.8606032404072522
0.8606298116082646
0.8606563726811272
0.8606829236316296
0.8607094644655572
0.860735995188691
0.8607625158068074
0.8607890263256786
0.8608155267510721
0.8608420170887513
0.8608684973444752
0.8608949675239984
0.8607312058790443
0.8607373322550967
0.8607638122757589
0.860769912949844
0.8607963767111001
0.8608228304139139
0.8608492740640192
0.8608757076671449
0.8609021312290159
0.8609285447553526
0.8607650876555321
0.8606016926123172
0.8605982299829819
0.8606246811273718
0.8606511222352812
0.8606775533124214
0.8605143298052503
0.8605407767963601
0.8605672137601746
0.8605936407023955
0.8606200576287203
0.8606464645448418
0.8606728614564487
0.8606992483692255
0.8607256252888523
0.8607519922210047
0.8607783491713543
0.8608046961455683
0.8608310331493095
0.8608573601882366
0.8608836772680039
0.8609099843942615
0.860936281572655
0.8609625688088262
0.8609888461084121
0.8609944747645407
0.8610207361070975
0.8610469875284823
0.8610732290343159
0.8610994606302155
0.8611256823217933
0.8611518941146578
0.8611780960144131
0.861204288026659
0.8612304701569913
0.8610680351381008
0.861094233087522
0.8610916614060719
0.8610890906941528
0.8611152698630604
0.8611414391660669
0.861167598608748
0.8611937481966759
0.8612198879354181
0.8612460178305382
0.8612721378875954
0.8612982481121446
0.861324348509737
0.8613504390859191
0.8613765198462338
0.861402590796219
0.8614286519414093
0.8614547032873345
0.8614807448395208
0.8613188428014001
0.8613449000952965
0.8613709475987387
0.8613969853172434
0.8614028926172708
0.8614087976990105
0.8614348136485541
0.8614250615839629
0.8614510647176341
0.8612894416285689
0.8613154604466686
0.8613414695052716
0.8613345220064816
0.861360517739311
0.8613400573918657
0.86117863684138
0.8612046471700434
0.8612306477533608
0.8612566385968079
0.8610953545820894
0.8611213610240172
0.861127301120786
0.8611532918488034
0.8611792728497519
0.8611851987777431
0.8612111640905266
0.861237119691205
0.8612630655852265
0.8612890017780349
0.8613149282750705
0.8613408450817688
0.8613667522035618
0.8613926496458773
0.8613805401046237
0.8614064252999203
0.8612455951234267
0.8612714958450609
0.8611107508850301
0.8611166572619431
0.8611225782881933
0.8609619510585181
0.8609878805269738
0.8610138003256669
0.8610397104600055
0.8610656109353938
0.8610915017572317
0.8611173829309156
0.861143254461837
0.8611691163553845
0.8611949686169418
0.8612208112518889
0.8612466442656018
0.8612525267732694
0.8612783442712494
0.8613041521627185
0.8613299504530376
0.8613557391475634
0.8613815182516485
0.8614072877706421
0.8614330477098888
0.8614587980747296
0.8614845388705012
0.8614903662565485
0.8615160916270279
0.8615418074430523
0.8615675137099432
0.8615733213661996
0.8615990122421372
0.8616246935835133
0.8616503653956348
0.8616760276838044
0.8615162212988481
0.861541898943873
0.8615675670680802
0.8615932256767642
0.8615822781102999
0.8616079244847316
0.8614483083445899
0.8614449540580443
0.8614506700589145
0.861476321806898
0.8614821302178858
0.8615077666477766
0.8615333935897215
0.8615590110489867
0.8615846190308344
0.8616102175405231
0.8616358065833074
0.8616613861644379
0.8615021141891764
0.8615277090231681
0.8615330966159467
0.8615388827347988
0.8615644565948253
0.8615900210092894
0.8616155759834232
0.8614565182806387
0.8612975192923994
0.8613231140961687
0.8611641983924608
0.8611898083468098
0.8612154088544769
0.861203152924715
0.8612287415323834
0.8612543207064637
0.8612798904521717
0.8613054507747193
0.8613310016793145
0.8613565431711618
0.8613820752554614
0.8612234705647497
0.8612490177463317
0.8612543859303535
0.8612602009785745
0.8612319308616248
0.8612574576883459
0.8612192570723847
0.861244776841389
0.8612702872264003
0.8612957882325936
0.8612734306624701
0.8612989217191138
0.861324403409211
0.8613498757379231
0.861375338710408
0.8614007923318195
0.8614262366073081
0.8614516715420201
0.8614574343767458
0.8614828542531754
0.8615082648029213
0.8615336660311156
0.8615055988440331
0.8615309912463202
0.8613730570591073
0.8613984644461782
0.8612406124277714
0.861266034770844
0.8612914477999971
0.861297228369624
0.8611395105105561
0.8611649327460756
0.8611903456745347
0.8612157493010434
0.8610581617897348
0.8610835803040283
0.8611089895194324
0.8610809176697318
0.8610784260107459
0.8609210076513291
0.8607636468383787
0.8607695111861718
0.8606122355583287
0.8606376983872215
0.8606631519146244
0.860688596145633
0.8607140310853395
0.8607394567388321
0.8607648731111955
0.8607902802075106
0.8608156780328546
0.860841066592301
0.8608664458909195
0.8608918159337764
0.860917176725934
0.860942528272451
0.8609678705783823
0.8609932036487795
0.8610185274886901
0.8610438421031581
0.8608870320790999
0.8607302791599304
0.8607556324244048
0.8607809764594418
0.8608063112700803
0.8608316368613554
0.8608569532382986
0.8608822604059377
0.8607257078944982
0.8607275746245789
0.8605711071505515
0.8605151472907039
0.8605404935770253
0.8605658306532138
0.8605911585242881
0.8606164771952641
0.8604602003699154
0.8604855336234645
0.860510857679971
0.8603546851105192
0.8603800237198109
0.8604053531351227
0.8604306733614573
0.8602746286256282
0.8601186404790053
0.8601439989127324
0.8601693481536251
0.8601946882066814
0.8602200190768955
0.860245340769258
0.8602512469487895
0.8602765538147745
0.8602824194924399
0.8603077115527993
0.8603329944576618
0.8603582682119977
0.8602026036076532
0.8601837207003719
0.8602090077396588
0.8602342856335428
0.8602595543869842
0.8602654462531403
0.8602907002409705
0.8603159451019531
0.8603411808410345
0.8601857723907381
0.8602110225241185
0.8602362635386352
0.8602614954392273
0.8602867182308299
0.860311931918375
0.8603371365067907
0.8603623320010015
0.8603875184059289
0.8604126957264902
0.8604378639675992
0.8604630231341669
0.8604881732310997
0.8603331023763096
0.86035826681929
0.8603834221956363
0.8604085685102477
0.8604337057680197
0.8604395429398228
0.8604646655713221
0.8604897791593974
0.8605148837089311
0.8605399792248017
0.8605650657118845
0.860410287822368
0.8604161218576387
0.8604412170822091
0.860447043460221
0.8604721241067806
0.8604971957396308
0.8604829168426626
0.8604805764650505
0.8605056330714537
0.8605306806792552
0.8605557192933017
0.8605807489184362
0.8606057695594985
0.860630781221325
0.8606284172553139
0.8606534158819799
0.8606591906205167
0.8606841747643749
0.860709149950132
0.8607067740556574
0.8607317362396829
0.8607365529922486
0.8607615008976456
0.8607864398659458
0.8608113699019508
0.8606572407399272
0.8606821849791285
0.8607071202889439
0.8607320466741674
0.8607569641395895
0.8607818726899971
0.8608067723301738
0.8608316630648998
0.8608565448989518
0.8608814178371031
0.8609062818841239
0.8609311370447804
0.8609368404967936
0.860961681318591
0.8609865132670816
0.8610113363470192
0.8610361505631541
0.8610609559202327
0.8610857524229987
0.8611105400761919
0.8611353188845491
0.8611600888528034
0.8611848499856846
0.8610312863533761
0.8608777774772212
0.8609025756917382
0.8609273650671128
0.8607739567697024
0.8607987602267037
0.8608235548474181
0.8608483406365669
0.8608540395356635
0.8608443297460852
0.8608690986017583
0.8608938586413234
0.8609186098694864
0.8609433522909503
0.8609680859104144
0.8609737564194048
0.8609984758369899
0.8610041389271456
0.8610288441567919
0.8610535406054789
0.8610782282778869
0.8611029071786934
0.8611275773125725
0.8611522386841949
0.8611576589234822
0.8611823061988229
0.8612069447246872
0.8610541129687467
0.8610787654967718
0.861103409278113
0.8611280443174248
0.8611526706193579
0.8611772881885598
0.8612018970296748
0.8610492557859616
0.8610738785938885
0.8610984926765115
0.8611230980384675
0.8611287179924038
0.8610991638856821
0.8611237560593775
0.8611146771764339
0.8611202946420597
0.8611448700209795
0.8611694367037285
0.8611939946949215
0.8611894808015859
0.8611950800725251
0.8610428178589338
0.8610673808681364
0.8610919351947623
0.861097547745172
0.8610987852916673
0.8609466745717782
0.8609712328703205
0.8609957824956158
0.8610014070675557
0.8610259426993033
0.8610315599628514
0.8610560816146875
0.8610805946138589
0.8610861355259324
0.8609342684826298
0.8609037398121665
0.8607519584758103
0.8606002306495322
0.8606247980676267
0.8605772163353964
0.8606017791515668
0.8606263333142876
0.8606508788281312
0.8606754156976663
0.8606999439274585
0.8607244635220705
0.8607489744860614
0.8607734768239871
0.8607682343254831
0.8607927246555785
0.8608172063714179
0.8608416794775452
0.8608661439785017
0.8608717666211426
0.8608962172352546
0.8609206592566362
0.8609450926898163
0.8609695175393206
0.8609939338096717
0.8610183415053887
0.8610427406309877
0.8610483243798612
0.8610727096793589
0.8610970864211098
0.8611214546096181
0.8611458142493845
0.8611701653449069
0.8611945079006798
0.8612188419211948
0.86124316741094
0.8612674843744008
0.861291792816059
0.8611409007710668
0.8611652228695335
0.8611895364488764
0.8611943532050087
0.8612186531713449
0.861242944630779
0.8612672275877771
0.8612915020468025
0.8613157680123152
0.8611651093157939
0.8611893888980958
0.8612136599895489
0.8612379225946063
0.8610873828423611
0.8610929343934133
0.8609424725841536
0.8609399513441521
0.8609642405685318
0.8608138800654636
0.8608381828209818
0.8608437720624521
0.8608680611161884
0.8608923416920701
0.8609166137945349
0.8609408774280176
0.8609651325969502
0.8609893793057609
0.8610136175588755
0.8610378473607163
0.8610620687157028
0.8610862816282511
0.8610425027744143
0.8610667106591082
0.8610722474379453
0.8610964417105821
0.8609465032739269
0.8609520266353974
0.8609762292001115
0.8610004233406819
0.8610246090615062
0.8610222481404233
0.861046421651082
0.8610705867535632
0.8610947434522529
0.8611188917515342
0.8611244079111399
0.8611135792854684
0.8610970566033791
0.8611211877194865
0.861145310452368
0.8611694248063911
0.8611935307859209
0.8610440180201594
0.8610681373992426
0.8610922484064482
0.8611163510461344
0.8611404453226562
0.8611645312403657
0.86101517908441
0.8610392783703184
0.861063369300025
0.8610874518778752
0.8611115261082114
0.861135591995373
0.8611596495436964
0.861183698757515
0.8612077396411589
0.8612317721989557
0.8610826669752372
0.8611067128630583
0.861130750427623
0.861154779673252
0.8611788006042632
0.8612028132249714
0.8612268175396882
0.8612508135527227
0.8612748012683806
0.8612987806909648
0.8613227518247752
0.8613467146741087
0.8613521425093001
0.8613760920028929
0.8614000332237763
0.8614239661762361
0.8614478908645546
0.8614718072930121
0.8614772079173594
0.8613285492102123
0.8613524738499134
0.8613763902354694
0.8614002983711512
0.8613895397306043
0.8614134373549469
0.86143732674015
0.8614427414301229
0.8614401063020258
0.8614639787442409
0.8614878429616696
0.8615116989585617
0.8615355467391643
0.8615409389242924
0.8615647734607004
0.8615885997924486
0.8616124179237729
0.8614641707768487
0.8614880021186929
0.8615118252626213
0.861535640212863
0.861387508225206
0.861392637991773
0.8613940706869488
0.8614178895029363
0.8614417001337636
0.8614105348076074
0.8614343385221575
0.8614581340609512
0.8614819214281999
0.8613340275361092
0.8613578280396077
0.8613816203740643
0.861405404543684
0.8614291805526691
0.861426768736912
0.8614505329269619
0.8614742889674267
0.8614796685438018
0.8615034114461628
0.8615271462104253
0.8615508728407727
0.8615745913413856
0.8615983017164415
0.8616220039701153
0.861645698106579
0.8616693841300016
0.8616930620445493
0.8617167318543857
0.8617403935636709
0.8615929615031811
0.8616166362892596
0.8616219786394688
0.8616456403669446
0.8616692940035579
0.8616929395534577
0.861545666789904
0.8615693253842526
0.8614221240643509
0.8612749730353
0.8612986657403183
0.8613223503535659
0.8613460268791873
0.8613696953213242
0.861393355684116
0.8614170079716985
0.8614406521882053
0.8614642883377669
0.861487916424511
0.8615115364525623
0.8615351484260432
0.8613882791542351
0.86141190408721
0.861417262208184
0.8614408741520774
0.8614644780510153
0.8613177458966889
0.8613230548679527
0.861346666770907
0.8613702706343981
0.8613938664625315
0.8613881669935106
0.8612415976269981
0.8612652033029579
0.8611187047142007
0.8611423232611741
0.8611659337759943
0.8611895362627575
0.861043150144066
0.8610667654756047
0.8610903727815422
0.8611139720659691
0.861137563332973
0.8611611465866389
0.861184721831049
0.8612082890702828
0.8612136608354997
0.8612372151634159
0.8612607614973298
0.8612842998413102
0.8613078301994233
0.8611617467818182
0.8611852899417531
0.8612088251182496
0.8612323523153678
0.8612558715371648
0.8612612261357795
0.8612847324954512
0.8613082308909149
0.8613317213262176
0.8613552038054033
0.861360537051959
0.8613840067021817
0.8614074684073638
0.8614127442391378
0.8614361931421292
0.8614596341111319
0.8614830671501723
0.8614687872799244
0.8614922108466538
0.8615156264933269
0.8615390342239598
0.8615624340425663
0.8615600500615986
0.8615834384229529
0.8616068188828339
0.8616120961230095
0.8616354638475612
0.8616588236816098
0.8616821756291515
0.8617055196941791
0.8617288558806833
0.8617521841926518
0.8617755046340697
0.861751981066854
0.8617752936772842
0.8617985984264397
0.861821895318296
0.8618451843568261
0.8618684655460006
0.8618673241162498
0.8618905937316139
0.8619138555081318
0.8619371094497636
0.8619603555604671
0.8619835938441973
0.8620068243049066
0.8620300469465446
0.8620532617730584
0.8620764687883924
0.8620996679964882
0.8621228594012849
0.862146043006719
0.8621692188167243
0.8621508861015303
0.8621740533073818
0.8620291744545324
0.86205235432457
0.862075526406981
0.8619307371012358
0.861953921823959
0.8619770987613489
0.8620002679173262
0.862023429295809
0.8620465829007129
0.8620517518227031
0.8620748929079397
0.8620980262303165
0.8621031839247207
0.8621263047458128
0.8621494178147436
0.8621725231354113
0.8621604823530709
0.862183578076691
0.862206666061754
0.8622297463121487
0.8622528188317611
0.8622758836244748
0.8622989406941707
0.8623219900447271
0.8623450316800196
0.8622007303025632
0.8621978939349492
0.8622209447658262
0.8622439878861058
0.8622670232996563
0.8622900510103432
0.8623130710220296
0.8621689438164434
0.8621919763727772
0.8622150012323503
0.8622380183990201
0.8622431320351591
0.8622661368162017
0.8622891339148996
0.8623121233351004
0.8622481325899556
0.8622711211794629
0.8622941020971566
0.8623170753468765
0.8623400409324596
0.8621962217128245
0.8622191997917314
0.8622421702087248
0.8622651329676362
0.8622880880722946
0.8621443973394047
0.8621673649108107
0.8621903248301855
0.8622132771013526
0.8622362217281332
0.862092659253653
0.8621156163206855
0.8621385657455518
0.8619950911964179
0.8620180530383017
0.8620410072402448
0.8620639538060594
0.8620868927395555
0.8619435460663364
0.8619664973905012
0.8619894410845717
0.8620123771523519
0.8620353055976436
0.862058226424246
0.8620633418946013
0.8620862504511573
0.8621091513994248
0.8621320447431934
0.8621549304862502
0.86217780863238
0.8621828991649606
0.8622057650786412
0.8622286234057546
0.8620856098672895
0.8621084805391055
0.8621133237181815
0.8621361822124123
0.8621412737383116
0.8619983931825048
0.8620035058527252
0.8618606954640816
0.8618835768729691
0.8619064507027215
0.861929316957104
0.8619521756398789
0.8619750267548065
0.8619978703056446
0.862020706296148
0.8618780820892823
0.8617355050699127
0.861592975214625
0.8614504925000203
0.8614734001171528
0.8614963001602676
0.8614316794578303
0.8614301543773623
0.8614343315990942
0.8614572229635943
0.8613149274196624
0.8613378309429487
0.8613607269023237
0.8613659113662265
0.8612237248506495
0.8612466283060162
0.8611045084003551
0.8611274239675086
0.8611503319742639
0.8611555609081232
0.8611784567194705
0.8612013449806738
0.8612242256954673
0.8612470988675824
0.8612523075457458
0.8612751685530571
0.8611332780804783
0.8611561511628103
0.8611790167111889
0.861201874729336
0.8612247252209706
0.8612475681898096
0.8612704036395673
0.8612932315739558
0.8612836658052602
0.8613064840475884
0.8613292947839156
0.8613520980179453
0.8613748937533777
0.8613976819939111
0.8614204627432411
0.8614181675208801
0.8612766265797823
0.8612994159890707
0.8613221979116936
0.86134497235134
0.8613677393116957
0.8612263228383232
0.8612315144067941
0.861254288778452
0.8612770556757509
0.8612998151023697
0.8613225670619852
0.8613453115582712
0.8613680485948996
0.8612268175654529
0.8610856328412619
0.8611084012608778
0.8611311622178849
0.8611363600215461
0.8611304568592338
0.8611532030187847
0.8611351763378003
0.8609941684490927
0.8610169257497589
0.8610396756000074
0.8610624180034964
0.8610851529638817
0.8610903506414012
0.861090064266426
0.8611127835494897
0.8611354954018803
0.8609946949611671
0.8610174186927279
0.8610401349958048
0.8610628438740402
0.8610855453310735
0.8610907353020965
0.8611134247868426
0.861118608509393
0.8611237905390229
0.8611464635137787
0.8611691290863226
0.8611917872602791
0.8612144380392702
0.8612370814269157
0.8612597174268326
0.8612823460426361
0.861280570831854
0.8613031886681636
0.8613257991298933
0.8613484022206492
0.8613112997112428
0.8613338977984526
0.8613316364978462
0.8613542239101968
0.861376803965084
0.8613993766661022
0.8612591292911973
0.8612522583817904
0.861274840332073
0.8612974149326565
0.8613199821871286
0.8613177264611629
0.8611776292382513
0.8612002049630324
0.8610601724093799
0.8609201853873657
0.8609253760851185
0.8609479781304351
0.8609705728302706
0.8609931601882052
0.8610157402078169
0.8610383128926813
0.8610434793501465
0.8610660402011885
0.8610390967007024
0.8610616509393354
0.860921913573068
0.8609444795064357
0.8609496561577102
0.8609722102704046
0.8609947570674606
0.8610172965524372
0.8610398287288907
0.8609002534608199
0.8609227973031954
0.8609453338391888
0.8609678630723512
0.8609903850062319
0.8610128996443777
0.8610354069903329
0.8610579070476398
0.8609185096205639
0.8609410213154972
0.8609635257239132
0.8609860228493491
0.8610085126953398
0.8610309952654179
0.8610534705631135
0.861075938591955
0.8610983993554676
0.8609591981916533
0.8609816705631946
0.861004135671526
0.8610092817730435
0.861031735162243
0.8610541812978844
0.8610766201834819
0.8610990518225476
0.8611214762185915
0.8611438933751209
0.861166303295641
0.8611887059836549
0.8612111014426633
0.8612334896761648
0.8612558706876554
0.8612782444806292
0.8613006110585778
0.8612965668589845
0.8613189232732429
0.8613412724815659
0.861363614487437
0.8613859492943374
0.8614082769057458
0.861430597325139
0.8614356573510066
0.8614579661746368
0.8614630201655878
0.8613243652452329
0.8613117329880697
0.8613094618829573
0.8613145365123137
0.8613368432879942
0.861359142888771
0.8613814353181052
0.8613860739450856
0.8613911321807418
0.8614134087202368
0.8614184609376949
0.8614407259280517
0.8614629837649979
0.8614852344519803
0.8614693242193437
0.8614670738517228
0.8614893131657485
0.8615115453403476
0.8615337703789574
0.8615559882850131
0.8615781990619477
0.8616004027131917
0.8616225992421741
0.8614844301274784
0.8615066381330565
0.8615288390184019
0.8613907513698976
0.861252707980255
0.8612749388812224
0.8612971626591841
0.8611592005956474
0.8611814357910866
0.861186507355886
0.8612087310596264
0.8612309476483663
0.8612531571255221
0.8612753594945078
0.8612803830676384
0.8612830784224846
0.8611453172135239
0.8611675226259187
0.8611897209371262
0.8612119121505524
0.8612340962696009
0.8612562732976732
0.8612539444548308
0.8612761112253154
0.8612982709137648
0.8613204235235722
0.861342569058129
0.8613647075208242
0.8613868389150446
0.8612493470014109
0.8612714897422211
0.8611340601124553
0.8609966743338796
0.8608593323855093
0.860881523203457
0.8609037069441227
0.8607664455112554
0.8607886405240732
0.8608108284616559
0.860833009327386
0.8608551831246439
0.8608773498568079
0.8608824000333772
0.8609045553703553
0.860909642759303
0.8607725770623187
0.8607947393010731
0.8608168944851599
0.8608219925856496
0.8608196008223551
0.86082196646807
0.8608441032255775
0.8608662329421316
0.8608883556210911
0.8609104712658123
0.8609325798796499
0.8609546814659561
0.860976776028081
0.8609988635693727
0.8610209440931771
0.861043017602838
0.8610650841016969
0.8610241915463853
0.8610462540276318
0.861068309504916
0.8610903579815725
0.8611123994609341
0.861134433946331
0.8611564614410917
0.8611784819485425
0.8612004954720074
0.8610639486992989
0.8610859734000311
0.8611079911187691
0.8611300018588324
0.8611520056235383
0.8611740024162021
0.8610375896168332
0.861059597562874
0.8610815985388605
0.8609452651635376
0.8609672772730445
0.8609892824144888
0.8610112805911786
0.8610332718064202
0.8608970539181421
0.8609190562444627
0.8609410516113256
0.860963040022032
0.8609850214798811
0.8610069959881703
0.861028963550195
0.861050924169248
0.8610728778486205
0.8610948245916015
0.8611167644014777
0.8611068541149003
0.8611287850965524
0.8611507091533603
0.8611726262886034
0.8611945365055588
0.8612164398075017
0.8612383361977053
0.8611024727592769
0.8611074807853343
0.8611293839993592
0.861151280306032
0.8610155162700386
0.861020534845337
0.8610424379542531
0.8610643341602039
0.8610693426719106
0.8610912277409475
0.8611131059159636
0.8611349772002158
0.8611568415969593
0.86102126904633
0.8610261800736415
0.8610480512698713
0.8610699155829552
0.8610917730161419
0.8611136235726784
0.8609781857583385
0.8610000473049905
0.8610219019769422
0.8610437497774359
0.861065590709712
0.8610704728567568
0.8610923027260309
0.8611141257359589
0.8611359418897733
0.8611577511907044
0.8611795536419806
0.8612013492468285
0.8610661528026767
0.8610879593649299
0.8611097590826878
0.8611315519591722
0.8611533379976032
0.8611511890872782
0.8611729652120949
0.8611947345073286
0.861216496976192
0.8612382526218954
0.8612430380618529
0.8612647827292806
0.8612865205823343
0.8613082516242168
0.8613131929002723
0.8613349129579101
0.8613566262131498
0.8613544495117974
0.8613761529105773
0.861397849515368
0.861419539329359
0.8614412223557381
0.8614628985976909
0.861467808727421
0.8614894740311732
0.8614862562506255
0.8615079118955078
0.8615295607698275
0.8615344566430992
0.8615560946028233
0.8615538911559598
0.8615516883975658
0.8615339309595897
0.8615388223272304
0.8615604427111453
0.8615652296873896
0.8615868391989773
0.861452363338325
0.8614739837187213
0.8614955973522366
0.8615172042420284
0.8615220921150155
0.8615436881332319
0.8615652774163731
0.8615701555081328
0.8615917339345411
0.8616133056345074
0.8616348706111762
0.8616564288676901
0.8616779804071901
0.8616995252328148
0.8617210633477012
0.8617425947549839
0.8617641194577962
0.8616299718675942
0.8616515073989639
0.8616563629623881
0.8616778876858914
0.8616994057122187
0.8617209170444953
0.8617424216858441
0.8616084234862351
0.8616299389304876
0.8616514476856543
0.8616729497548542
0.8616944451412043
0.8617159338478196
0.8617374158778135
0.8617588912342969
0.8616250569601496
0.8616465430943046
0.861668022556783
0.861689495350692
0.8617109614791363
0.8617324209452193
0.861753873752042
0.8617753199027038
0.8616416491535333
0.8616631060567226
0.8615294941624666
0.8615509618007232
0.8615724227833798
0.8615938771135309
0.8616153247942692
0.8616367658286856
0.8616416018615491
0.8616630321835839
0.8616844558677614
0.8617058729171653
0.8617272833348771
0.8617486871239767
0.8616153101409827
0.8616367246335201
0.8616581324992613
0.861524831426783
0.8615462499773617
0.8615428631621187
0.8615642723004758
0.861585674818815
0.8616070707202061
0.8616284600077174
0.8614953077190436
0.8615167076654588
0.8615381009998095
0.8615594877251599
0.8615643207553124
0.8615856968269867
0.8616070662980522
0.8616118897453607
0.8616332485771515
0.8616546008167103
0.8616759464670886
0.8616972855313358
0.8617186180124998
0.8617399439136265
0.8616070618868087
0.8616283984114821
0.8616497283579144
0.8615169216796841
0.8615382622312696
0.861559596206414
0.8615809236081566
0.8616022444395351
0.8616235587035854
0.8616448664033413
0.8616661675418347
0.8615335218879643
0.8615548336070701
0.8615761387667055
0.8614435681960382
0.8614648839179954
0.8614861930822778
0.8615074956919111
0.8615287917499191
0.8615500812593238
0.8615713642231453
0.8615926406444018
0.8616139105261097
0.8616351738712836
0.8616564306829362
0.861653998815691
0.8616752462065838
0.861696487071865
0.8616457498500574
0.861650346556121
0.8616193493220173
0.861584911052595
0.8616061494828336
0.8616273813962174
0.8616486067957452
0.8615164521014514
0.8615376880022053
0.8614055908405981
0.8614268372257089
0.8612947975510882
0.8613160544037114
0.8613373047418227
0.8613585485684162
0.8612266002613439
0.8612478545362185
0.8611159635937168
0.8611372283000902
0.8610997979204988
0.8611046584072648
0.8611259150804376
0.8609941437085814
0.8610154107858777
0.861016342862505
0.8610376000387141
0.8610588507132636
0.8610567704661631
0.8610780117122191
0.861099246464467
0.8611204747258843
0.8611416964994466
0.8610101240477278
0.861008053151093
0.8608765413054918
0.8608977873683525
0.8609190269428754
0.8609402600320318
0.8608088388352632
0.8608300822604894
0.8608513192021432
0.8608725496631924
0.8608774285050382
0.8608986485069315
0.8609198620363522
0.8607885842287833
0.8608098080703277
0.8608310254411886
0.8608522363443248
0.8608734407826932
0.860894638759249
0.8609158302769453
0.8609370153387337
0.8609581939475639
0.8609793661063839
0.8610005318181396
0.8610216910857754
0.861042843912234
0.8610639903004558
0.8610851302533798
0.8611062637739435
0.860975277119886
0.8609964209197032
0.8610175582889243
0.8610386892304827
0.8610598137473096
0.8610809318423348
0.8611020435184861
0.8610992661338701
0.8609684397488604
0.8609895588922858
0.8610106716204184
0.8610317779361812
0.8610528778424948
0.8610739713422786
0.8610950584384498
0.8611161391339239
0.861137213431615
0.861158281334435
0.8611630894467875
0.8610324716567911
0.8610535458589842
0.8610746136702138
0.8610794315513982
0.8609489056409008
0.8609699797323341
0.8609910474367114
0.8610121087569358
0.8610331636959089
0.8609027436468789
0.8609238087714088
0.8609281101878768
0.8609491650933622
0.8609451746722709
0.8609662206214529
0.8609710461567649
0.8609758702317848
0.8609969019852924
0.861017927376146
0.8610389464072322
0.8610599590814362
0.8610809654016413
0.8611019653707291
0.8611229589915796
0.861143946267071
0.8611649272000796
0.861149175117192
0.8611701489216936
0.8611689447129387
0.8611899091974154
0.86105987901333
0.8610808536331829
0.8611018219210749
0.8611227838798731
0.8611437395124426
0.8611416740771927
0.8611626205377207
0.8610327317563425
0.8610375305236787
0.8610584832122183
0.8610794295830468
0.8611003696390214
0.8611213033829971
0.8611422308178275
0.8611631519463645
0.8611840667714582
0.8612049752959569
0.8610782585733326
0.8610991767336014
0.8611200885951167
0.861140994160723
0.8611457400513611
0.8611505117019121
0.8610209374449603
0.8610257264355602
0.8610466304720348
0.8609171303020133
0.8609380443818052
0.860958952172594
0.860979853677216
0.8610007488985058
0.8610216378392962
0.8610425205024185
0.861063396890702
0.8610842670069747
0.8611051308540626
0.8611259884347899
0.8611468397519796
0.8610175578363886
0.8610179704015983
0.8610388285421531
0.8610596804227617
0.8610805260462419
0.8609513510498353
0.8609722066685346
0.8609930560317993
0.8610138991424435
0.8610347360032795
0.8609056646892331
0.8607766320656286
0.8607810058200819
0.8608018650881517
0.8608227181062535
0.860843564877196
0.860864405403786
0.8608852396888285
0.8609060677351271
0.8609268895454839
0.8609477051226987
0.8609685144695702
0.8609893175888951
0.8608605041063115
0.8608813171589386
0.8609021239857048
0.8609229245894033
0.8609437189728256
0.8609645071387615
0.860985289089999
0.8609900249146099
0.8608613653173423
0.8608821533638985
0.8609029351995056
0.8609077074807249
0.8609284792927675
0.8609492449014916
0.8609472300895737
0.8608187113210876
0.8608063427860221
0.8608271142258269
0.8608478794670522
0.8608686385124723
0.8608733825537982
0.8608941316035169
0.8609148744650311
0.8609356111411088
0.8609563416345162
0.8609770659480179
0.8609651230453154
0.860985839874085
0.8608575642721966
0.8608623305158568
0.8607341115211419
0.8607548504115956
0.860626685603613
0.8606474343121606
0.8606681768436589
0.8606889132008659
0.860673636164363
0.8606943655386754
0.8607150887453667
0.8607358057871892
0.8607405151694276
0.8606125240147556
0.8604845709187082
0.8604893021195167
0.8605100373244511
0.8605307663664474
0.860551489248253
0.8605722059726133
0.8605770011526476
0.8604491863596648
0.8604699090467094
0.8604906255800236
0.8605113359623482
0.860532040196422
0.8604043269224243
0.8602766515511642
0.8602973813893491
0.8603022109363857
0.8603229308340394
0.860343644586091
0.8602160728712948
0.8602209116088917
0.8602257489119386
0.8602464647874397
0.8602671745230844
0.8602878781216019
0.8601604280655839
0.8601811413425581
0.8601808963189009
0.8600535187243032
0.8600742386298693
0.8600949524007484
0.8601156600396644
0.8601363615493401
0.8601570569324962
0.8601777461918519
0.8601821121607481
0.8602027915940801
0.8602234649110461
0.8602215767800043
0.860242241206991
0.8602628995247605
0.8602835517360218
0.8603041978434818
0.8603248378498461
0.8603454717578191
0.8603660995701027
0.8603867212893979
0.8604073369184039
0.8604279464598182
0.860448549916337
0.8604691472906546
0.8604897385854638
0.8605103238034559
0.8605309029473206
0.860403962262419
0.8604245510232826
0.8604451337116612
0.8604657103302407
0.8604862808817058
0.8605068453687394
0.860527403794023
0.8604005945685892
0.8604211625907418
0.8604417245527817
0.8604622804573869
0.8604828303072339
0.8603561210110614
0.8603462757101091
0.8603668335616045
0.8603716152107657
0.8602449968715147
0.8602655605507445
0.860286118179164
0.8603066697594434
0.8603272152942512
0.8603477547862547
0.8603682882381194
0.8603888156525092
0.8603725087898775
0.8603727552959998
0.8603932730043939
0.8604137846834878
0.860434290335939
0.8604389991689034
0.8604594950951406
0.8604799850020163
0.8605004688921816
0.8605209467682864
0.8605414186329788
0.8605618844889056
0.8605823443387117
0.8606027981850408
0.8605950586166602
0.8606155045982239
0.8606359445830193
0.8605097516292681
0.8605302011248389
0.8605506446252483
0.8605710821331324
0.8605758128300594
0.860596240661281
0.860616662507202
0.8606370783704524
0.860657488253661
0.8606778921594546
0.8606759560163384
0.8606963512446946
0.8607167405025508
0.8607371237925282
0.8607575011172466
0.8607778724793241
0.8607982378813778
0.8608185973260226
0.8608389508158723
0.8608592983535389
0.8608796399416331
0.860899975582764
0.8609203052795391
0.8609406290345645
0.8609609468504446
0.8609812587297824
0.8608554945961672
0.8608532868760465
0.8608736055784475
0.8608939183475144
0.8609142251858459
0.8609345260960388
0.8609548210806889
0.8609751101423899
0.8609953932837344
0.8610156705073135
0.8610359418157164
0.8610562072115313
0.8610605671056012
0.8610808230020602
0.8611010729930101
0.8611213170810329
0.8611415552687095
0.861161787558619
0.8611820139533393
0.8610565686490489
0.8610768044766441
0.8610970344105952
0.8611172584534762
0.8611024679883343
0.8611226853526618
0.8610786932921178
0.8610989082321099
0.8611191172896809
0.8611393204673982
0.8611595177678274
0.8611797091935327
0.8610544831197806
0.8610587780521475
0.8610789753167013
0.8610991667099573
0.8611193522344753
0.8611125962701808
0.861132773978251
0.8611529458241167
0.8610278691435322
0.8610480503651086
0.8610682257260136
0.8610883952287999
0.8611085588760184
0.8611287166702191
0.8611488686139497
0.861169014709757
0.8611891549601862
0.8612092893677809
0.8612294179350832
0.8612008628312294
0.8612209867833952
0.86124110490084
0.8612612171861013
0.8612592891484078
0.8612793929698496
0.8612839675808309
0.8613040620025805
0.8613241506032344
0.8613442333853221
0.8613643103513707
0.8612396014603397
0.861211891715611
0.8612319791188824
0.8612520607081442
0.8611274402392239
0.8611475311420999
0.8611676162324768
0.8611876955128769
0.8612077689858204
0.8612278366538269
0.8612478985194136
0.8612679545850972
0.8612880048533922
0.8613080493268118
0.8613280880078682
0.8613326423664286
0.861352671706101
0.861372695260291
0.8613927130315051
0.8614127250222482
0.8612883692080396
0.8613083904828246
0.8611840856205815
0.8612041161653574
0.8612241409301464
0.8612441599174498
0.8612641731297679
0.8612687288241482
0.8612887327220708
0.8612863425292161
0.8613063381207382
0.86118219480305
0.8611715798226318
0.8611915833069395
0.8612115810273848
0.8612315729864587
0.8612515591866504
0.8611275310243252
0.8611475264497958
0.8611675161178736
0.8611658226634614
0.8611858039441543
0.861205779474011
0.8612257492555138
0.8612457132911435
0.8612656715833797
0.8612537797650577
0.861273731157228
0.8612936768121182
0.8613136167322024
0.8613335509199537
0.8613534793778437
0.8613734021083422
0.8613933191139184
0.8614132303970392
0.8614331359601706
0.861453035805777
0.8613293349103426
0.8613492439449453
0.8612255934649072
0.8612455116746751
0.8612654241673908
0.8612853309455155
0.8613052320115087
0.861181676534244
0.8610581565003178
0.8610780815834123
0.861098000952402
0.8611179146097447
0.8611378225578967
0.8611577247993127
0.8611776213364465
0.8610542257752863
0.8610741314393469
0.8609507860545254
0.8609707008317902
0.8608474055860746
0.8608673294628404
0.8608872476348454
0.8609071601045395
0.8609270668743711
0.8609469679467872
0.8609668633242333
0.8609867530091537
0.8610066370039913
0.8610265153111871
0.8610463879331816
0.8610662548724131
0.8610861161313187
0.8611059717123346
0.8611258216178949
0.8611223263743064
0.8611421682709407
0.8611466984408968
0.861166531188001
0.8611863582702246
0.8612061796899945
0.8612259954497358
0.8611030509821483
0.861122875805148
0.8611426949695711
0.86116250847784
0.8611670299287582
0.8611868343126368
0.8612066330469978
0.8610838140748006
0.8611036218527619
0.8611234239826543
0.8610006693961992
0.8610204805551961
0.861040286067575
0.8610600859357497
0.8610798801621327
0.8610996687491349
0.8609770224496407
0.8609968200483972
0.8610166120092216
0.8610363983345218
0.8610561790267045
0.8610156075857412
0.8610010227388079
0.8610055292369327
0.8610253030641742
0.8610450712658605
0.8610495952719331
0.8610693543967406
0.8610738736635636
0.8610936237186182
0.8609712223506412
0.8608488557755487
0.8608686293871932
0.8608275811953814
0.8607739985397882
0.8606517295059046
0.8605294952026089
0.860407295615105
0.8604045403694731
0.8604243574081654
0.860302224781138
0.8603220507158721
0.8603418710238333
0.8603616857074164
0.8603814947690153
0.8604012982110223
0.8604210960358283
0.8604408882458229
0.8604390469224754
0.8604588309760614
0.860336866577624
0.8603566595048263
0.8603764468225836
0.8602545459375138
0.8602743421147316
0.8601524902249137
0.8601722952483797
0.8601920946629463
0.860211888470996
0.8602316766749097
0.8602514592770673
0.8602712362798469
0.860275846739969
0.8602956146961346
0.8601739149345422
0.8601936917161523
0.8600720407910051
0.8599504242694
0.8599702242604432
0.8599900186535246
0.8600098074510178
0.8600144489929217
0.8600342287459137
0.8600540029098261
0.8600737714870275
0.860093534479885
0.8600981609201452
0.8601179148879506
0.85999648076189
0.8600162435061243
0.8600144704350121
0.8600342250625146
0.8600539741151257
0.860054905655134
0.859933583197008
0.8599533380880828
0.8599568185137759
0.8599765645575442
0.8598553215624
0.859875076346634
0.8598948255622183
0.8599145692115074
0.8599343072968543
0.8599540398206105
0.8599737667851263
0.8598526437193819
0.8598508614592769
0.859870594618874
0.8598903222221823
0.8597692791025001
0.8597890154123967
0.8598087461674637
0.8598133957540397
0.8597784248724771
0.8597981487908969
0.8597964126285741
0.8596755018688176
0.8596952319389876
0.859699893562216
0.8595790473584541
0.859598782666052
0.85960345587787
0.8596231822098976
0.8596429029992637
0.8595221496767467
0.8595418791165277
0.8595616030151095
0.859440911972844
0.8594606445081445
0.8593400015204258
0.8593444008691444
0.859364138640692
0.8593838708733674
0.8594035975695017
0.8594233187314245
0.8593027825015884
0.8593225122699822
0.8593422365056311
0.8593469345459308
0.8593666498285734
0.8593863595848578
0.8594060638171074
0.8594257625276441
0.8594454557187887
0.8594651433928606
0.8594848255521779
0.8595045021990573
0.8595241733358143
0.8595438389647633
0.8595634990882169
0.8594431962891843
0.8594628649940023
0.8594825281947751
0.8595021858938131
0.8595218380934248
0.8595414847959177
0.859561126003598
0.8595657809577311
0.8595854132770321
0.8596050401078458
0.8596246614524733
0.8596442773132147
0.859524164936896
0.8595437893565636
0.8595634082937841
0.8595830217508544
0.8596026297300706
0.8596222322337271
0.8596418292641173
0.8596614208235329
0.8596810069142649
0.8597005875386026
0.8597201626988341
0.8597397323972463
0.8597592966361249
0.8597271110364523
0.8597466715788985
0.8597512876812945
0.8596314283075761
0.8596509940076891
0.8596536071159548
0.8596731642722818
0.8596927159786557
0.8596967568416735
0.8597162998148001
0.8597358373442017
0.8597553694321524
0.859774896080925
0.8596552002858421
0.8596592681445331
0.8596637749073736
0.8596833034331196
0.859702826524463
0.8597223441836719
0.8597418564130132
0.8597613632147523
0.8597808645911538
0.859661317752362
0.8596808276151683
0.8597003320540483
0.8597198310712635
0.8597393246690743
0.8597588128497398
0.8597782956155174
0.8597977729686641
0.8597946229686672
0.8598140926448161
0.8598335569142237
0.8598530157791416
0.8598724692418205
0.8598765828518533
0.8598960276448128
0.8597767136406995
0.8597961668936513
0.8598156147496681
0.8598350572109952
0.8598544942798769
0.8598739259585567
0.8598933522492761
0.859912773154276
0.8599321886757956
0.859951598816073
0.8599710035773452
0.8599320946202332
0.8599514967072671
0.8599560537517624
0.8599754471470216
0.8599948351716368
0.8600142178278386
0.8600335951178566
0.860038137645586
0.8599191176984997
0.8599385001038159
0.8599578771459871
0.8599772488272394
0.8599966151497969
0.8600159761158829
0.8598970579775925
0.8599164273544679
0.859935791376249
0.8599403411435725
0.8599596965083839
0.8599790465241929
0.8598602320662592
0.8598795904761019
0.8597608225768648
0.8597801893685153
0.8597995508117008
0.859804114363703
0.8598082526733064
0.8598276022258592
0.8597089398463083
0.8597282977628353
0.8596096818277135
0.8596290480960388
0.8596484090219453
0.8596677646076433
0.8596871148553419
0.8595685863685288
0.8595879449533853
0.8596072982016231
0.8596266461154484
0.8596459886970664
0.8596653259486813
0.8596698979327031
0.8596892265639683
0.859708549871275
0.8597278678568226
0.8597471805228093
0.859766487871432
0.8597857899048864
0.8596674599035232
0.859686770251812
0.8597060752863009
0.8597106353747144
0.8597299318156418
0.8597492229487875
0.859768508776341
0.8596502950393995
0.8596695891644859
0.8596888779853454
0.8597081615041652
0.85971271629274
0.8597319912370414
0.8597512608853008
0.859770525239701
0.8597897843024228
0.8598090380756467
0.8598282865615511
0.8598475297623139
0.8598520604182097
0.859871295073782
0.8598247737519621
0.8598195881529891
0.8598241201559812
0.8598433480902421
0.8598625707500731
0.8598817881376442
0.8598821721059309
0.8597642831325136
0.8597835060904006
0.8598027237788364
0.8598219361999874
0.8597041200947257
0.8597233407606831
0.8597425561607046
0.8597617662969541
0.8596440229709753
0.8596632413384883
0.8596824544435786
0.8595647703293495
0.8595839916529997
0.8595885447344709
0.8596077575445671
0.8596269650973615
0.8596461673950113
0.8596447045657016
0.8596492462305535
0.8596537619484983
0.8596729500807063
0.8595554281463139
0.8595537271685365
0.8595729211050882
0.8594554610174816
0.8594746631352437
0.8594938600065255
0.8595130516334769
0.8593956638908338
0.8594148636855937
0.8594340582373731
0.8594532475483192
0.8594724316205783
0.8594916104562951
0.8595107840576136
0.8595299524266763
0.8595491155656246
0.8595682734765988
0.8595874261617381
0.8595750736611695
0.8595942201961104
0.8596133615104556
0.85963249760634
0.8596516284858972
0.8596707541512599
0.8596898746045597
0.8597089898479267
0.85972809988349
0.8596110026211795
0.8596301207960803
0.8595130687643815
0.8595321950669211
0.8595513161621908
0.8595704320523168
0.8595895427394242
0.8596086482256371
0.8596277485130782
0.8596468436038693
0.8596659335001308
0.8596850182039819
0.8597040977175411
0.8597231720429253
0.8597422411822503
0.8596253807444112
0.8596444579909691
0.8596635300527883
0.8595467279427268
0.8595658080993597
0.8595848830725761
0.8596039528644877
0.8596230174772054
0.8596420769128389
0.8596611311734967
0.8596801802612861
0.8595635027123907
0.8595825598786555
0.8596016118733691
0.8596206586986364
0.8595040525322366
0.8595077915774789
0.8595268433769555
0.8595458900098424
0.859564931478241
0.8595472922842606
0.8595663284009093
0.8595853593580196
0.859604385157689
0.8596027389917925
0.8596217572824897
0.8596407704212727
0.8596597784102349
0.8596787812514682
0.8596977789470635
0.8597167714991104
0.8597357589096977
0.8597547411809128
0.8597737183148421
0.8597926903135706
0.8598116571791827
0.8598306189137612
0.8598495755193879
0.8598685269981436
0.8598874733521079
0.8599064145833593
0.8599253506939749
0.8599442816860311
0.8599632075616029
0.8599821283227644
0.8600010439715885
0.8600054816744105
0.8600243890595055
0.8600432913379469
0.8600621885118033
0.8600810805831419
0.8600999675540295
0.860118849426531
0.8601377262027107
0.8601565978846315
0.8601754644743554
0.8601943259739431
0.8602131823854543
0.8601920473097401
0.8602108989431825
0.8602297454932667
0.8602485869620486
0.860267423351583
0.8602862546639235
0.8603050809011226
0.8603239020652316
0.8602080023074429
0.8600921337726494
0.8599762964482355
0.8599951517491337
0.8600140019725305
0.8600328471204769
0.8600372406922148
0.8600560776397552
0.8600749095174672
0.8600937363273974
0.8601125580715909
0.8601313747520921
0.8601501863709443
0.8601689929301894
0.8601877944318685
0.8602065908780216
0.8602109794742153
0.8602297677512911
0.8602485509784334
0.8602673291576782
0.86028610229106
0.8603048703806122
0.8603236334283674
0.8603423914363568
0.8602268627145311
0.8602456286783071
0.8602643896035641
0.8602286503072625
0.8602474084753756
0.8602661616090904
0.8602849097104333
0.8603036527814297
0.860322390824104
0.8603411238404792
0.8603598518325776
0.8603785748024201
0.8603972927520267
0.8604160056834163
0.8603006838759262
0.8601853929775242
0.8601897703009845
0.860208501007123
0.8602272266949877
0.8601120074039759
0.8601307409989288
0.8601494695768506
0.860168193139756
0.8601869116896594
0.8602056252285737
0.8602099945718197
0.8602287000135895
0.8602282910014919
0.8602469889907784
0.8602656819779275
0.8602843699649464
0.8603030529538409
0.8603217309466159
0.8603260800946128
0.8603447500158563
0.8603489017502498
0.8603675636317368
0.8603862205260829
0.860404872435287
0.8604235193613466
0.8604421613062587
0.8604607982720188
0.8604794302606216
0.8604980572740604
0.8603831863546539
0.8604018212418086
0.8602869938267224
0.8602909537548923
0.8603095934890035
0.8603282282498664
0.8603468580394714
0.8603654828598073
0.8603841027128621
0.8603884319468954
0.8604070437758478
0.8604256506429687
0.8604192573547499
0.8604213284890828
0.860439926015056
0.8604585185856533
0.8604771062028549
0.8604736099327908
0.8604779220579778
0.8604822330347961
0.860367670096035
0.8603862574350687
0.8602717377681667
0.8602903329269569
0.8601758565020831
0.8601944594696743
0.8602130574876933
0.8602316505581149
0.8602502386829134
0.8602688218640617
0.8602874001035318
0.8603059734032943
0.8603245417653194
0.8603431051915758
0.8603616636840311
0.8603802172446521
0.8602659113834531
0.8602844727343477
0.8603030291546139
0.8603215806462159
0.8603401272111172
0.8603586688512801
0.8603772055686658
0.8603957373652346
0.8604142642429456
0.8604327862037571
0.860451303249626
0.8604698153825086
0.8604883226043596
0.8605068249171334
0.8605108388237006
0.8605150912129257
0.860533582618163
0.8605520691211189
0.8605705507237428
0.8605890274279827
0.8606074992357858
0.8605918927720851
0.8604778919914821
0.8604963711794194
0.8604741341618491
0.8603601942606095
0.8603786816916511
0.8603971642279533
0.8604156418714596
0.8604199348460614
0.8604384045861794
0.860324559864747
0.8603430373354513
0.8602292353463857
0.8602275457285216
0.8601137891104671
0.8601120471834066
0.8601305405353017
0.8601490289980093
0.8601675125734679
0.8601859912636152
0.8602044650703877
0.8602229339957209
0.8602413980415495
0.8602598572098069
0.8602783115024255
0.8602967609213368
0.8602950652880855
0.8603135076241423
0.8603319450915781
0.8603503776923207
0.8603688054282966
0.8603872283014316
0.8602737207515236
0.8602780182897392
0.8602964458474585
0.860314868544949
0.8603332863841332
0.8603516993669327
0.8603701074952679
0.8603885107710584
0.8604069091962228
0.8604253027726784
0.8604295752437179
0.8604479609881092
0.8604663418890484
0.8604847179484489
0.8603714068188797
0.8603897905389718
0.8604081694186951
0.8604265434599614
0.8604449126646808
0.8604632770347628
0.8604816365721158
0.8604999912786473
0.8605183411562637
0.8605366862068702
0.8605406629307174
0.8605590002217085
0.8605773326909034
0.8605956603402036
0.8606139831715098
0.8606323011867216
0.8606506143877376
0.8606689227764552
0.8606731508945827
0.8606914515132644
0.860709747324849
0.8605967191242809
0.8606150225698946
0.8606333212095623
0.8605203475522756
0.860538653814694
0.8605569552723191
0.8605752519270423
0.860593543780754
0.8606118308353438
0.8606301130926998
0.860634339092027
0.8605214838154611
0.8605397707273664
0.8605580528445912
0.8605763301690208
0.8605946027025397
0.8605980842598194
0.8606163491545598
0.8606346092635292
0.8606528645886083
0.860671115131677
0.8606320610721813
0.8605193686456954
0.8605376294983104
0.8605558855699715
0.8605741368625563
0.8605923833779412
0.8606106251180013
0.8606288620846113
0.8606470942796445
0.8606513070021667
0.8606695314926083
0.8606877512166079
0.8607059661760355
0.8607241763727594
0.8607423818086477
0.8607218182841632
0.8607400192698706
0.8607582154990159
0.8606457568871136
0.8606639606760138
0.8606681651427441
0.8605557623524682
0.8605739707617873
0.860578185331209
0.8605963860590924
0.8605835227901929
0.8605877344627553
0.860605926819072
0.8605334974034556
0.8604212294977278
0.860439436454605
0.8604576386620477
0.8604618634559054
0.8604800579920199
0.86036787024
0.860386072285454
0.8604042695858494
0.8604224621430411
0.860426688217555
0.8604448731130209
0.8604630532703691
0.8604812286914512
0.8604993993781178
0.8605175653322187
0.8605049558680656
0.8605091673512182
0.8605273249395502
0.86054547780119
0.8605636259379829
0.8604516462859415
0.8604698019084541
0.8604879528072455
0.860506098984159
0.8605242404410368
0.8605423771797205
0.8605605092020502
0.8605786365098655
0.8605967591050051
0.8606148769893063
0.8606329901646056
0.8605211615536175
0.8605392821979418
0.8605573981343825
0.8605755093647739
0.8605797012931632
0.8605978049238118
0.8606159038534397
0.8606339980838777
0.860652087616956
0.8606701724545032
0.8606882525983474
0.8607063280503157
0.8607243988122341
0.8606127469249838
0.8606308251369155
0.8606488986599061
0.8606669674957799
0.8606850316463597
0.8607030911134678
0.8605915288203876
0.8605953938842441
0.8606134579463193
0.8606315173273729
0.8606495720292242
0.8606676220536916
0.8606856674025926
0.8607037080777434
0.8607217440809599
0.8607397754140563
0.8607578020788464
0.860775824077143
0.8607938414107578
0.8607850851559349
0.8608030966290571
0.8608072428465647
0.8608252467940581
0.8608432460845552
0.860731925349254
0.8607499320515515
0.8607679340979466
0.860785931490245
0.8608039242302511
0.8608219123197688
0.8608398957606007
0.8608578745545487
0.8608758487034136
0.8608938182089955
0.8609117830730932
0.8608006116135022
0.8608185838729346
0.8607074531494808
0.8607254327942166
0.8607434077978465
0.860761378162167
0.8607793438889743
0.860797304980063
0.860795583711964
0.8608135380750758
0.8608314878071938
0.8608356169974137
0.8607246273613903
0.8607425816134925
0.8607605312370171
0.8607784762337539
0.8607964166054917
0.8608143523540179
0.8608322834811196
0.8608502099885829
0.8608681318781926
0.8608860491517327
0.8607751959391199
0.8607931205644551
0.8608110405747993
0.8608289559719344
0.8608468667576418
0.8608647729337016
0.860882674501893
0.8607719215526454
0.8607898304591756
0.860807734758913
0.860825634453635
0.8608435295451182
0.860840850823837
0.8608587393583651
0.8608766232942983
0.8608945026334093
0.860783876251678
0.8608017629129482
0.8607979775436289
0.8606874061913432
0.8607052983509537
0.8607231859151718
0.860741068885768
0.8607589472645113
0.8607564138355462
0.8607742856552206
0.8607921528876722
0.860810015534667
0.8608278735979699
0.8608457270793451
0.8607353056161487
0.860753166390203
0.8607710225833972
0.8607888741974932
0.8608067212342522
0.8606963755450797
0.8607142298626103
0.8607320796038707
0.8607499247706203
0.8607677653646174
0.8607856013876194
0.8608034328413827
0.860821259727663
0.860839082048215
0.8608568998047924
0.8608747129991482
0.8607645139831474
0.8606543431762891
0.8605442005677434
0.8604340861466855
0.8604519420416152
0.8604697933680674
0.8604876401277949
0.86050548232255
0.8605233199540839
0.8605411530241471
0.8605445679495474
0.860562393744379
0.8605802149825147
0.8605980316657014
0.860615843795685
0.8606336513742109
0.8606514544030234
0.8606692528838658
0.8606870468184805
0.8607048362086095
0.8606962191249949
0.8607140028019761
0.8607162258098149
0.860606370516157
0.8606241588508177
0.8606419426459009
0.8606597219031441
0.8605499298733057
0.8605677163313471
0.8605854982526054
0.8606032756388162
0.8604935468009176
0.8605113313769143
0.8605291114189207
0.8604194339894765
0.8604372212109533
0.8603275834406665
0.8603453778319874
0.8603631676897053
0.8602535812462345
0.8602713782635131
0.8601618314179428
0.8600523124681825
0.860070128311397
0.8600455267015549
0.8600633388734037
0.8600811465117397
0.8600989496182935
0.8601167481947947
0.8601345422429721
0.8601523317645539
0.8601701167612668
0.860187897234837
0.86020567318699
0.8600963157406148
0.8601140988148716
0.8601318773687738
0.860149651404045
0.8601674209224076
0.8601851859255832
0.8601893358458116
0.8602070935525399
0.860205452132823
0.8602232032831449
0.8602409499258106
0.8602586920625368
0.8602594583363152
0.8602771936203084
0.8602949244029604
0.8603126506859847
0.8603303724710941
0.8603279559270268
0.8602188326449458
0.860236559585754
0.8602406498045687
0.8602583694839289
0.860255836657552
0.8602735499195954
0.860291258691585
0.860308962975228
0.8603266627722304
0.8603443580842974
0.8603620489131337
0.8603797352604428
0.8602707712615496
0.8602748972064276
0.8601659740743427
0.8601836762881474
0.8600747922784907
0.8600925015518281
0.86011020634294
0.8601279066535278
0.8600190848029896
0.860036792162397
0.8600544950423307
0.8600721934444902
0.8600352956754609
0.8600382230252887
0.8600171331088396
0.8599084215511215
0.8599261272310212
0.8599302883874387
0.85994798682976
0.8599656807999544
0.8599698353827188
0.859861212187647
0.8598789104130486
0.8598773414175016
0.8598950331371356
0.8599127203897274
0.859804172962261
0.859695652935382
0.8597133586531991
0.8597310599026962
0.8597487566855646
0.859746902839008
0.8597645931591492
0.8597822790171085
0.8596738575443447
0.8596915503829997
0.8597092387605255
0.8597269226786092
0.8597446021389368
0.8596362537328701
0.859653940162707
0.8596716221358398
0.8596892996539529
0.8597069727187299
0.8595986972813597
0.8596163773044849
0.8596340528753251
0.8596517239955622
0.8596693906668766
0.8596870528909486
0.8597047106694569
0.8595965308895815
0.8596141956140441
0.8595060544396053
0.8595237261007975
0.8595274408080573
0.8595316316930114
0.8595292677384451
0.8595469275942635
0.8595645830101433
0.8595687557655168
0.8594607290273284
0.8594783886191718
0.8594960437733745
0.8595136944916087
0.8595313407755463
0.8595489826268577
0.8595666200472133
0.8595703573328838
0.8595686961976055
0.8595863245009848
0.8595904774276899
0.8594825970966875
0.8595002295679914
0.8593923876320356
0.8594100269963921
0.859427661935419
0.859445292450781
0.8594629185441429
0.8594805402171678
0.8594981574715185
0.8595157703088566
0.8595333787308432
0.8595509827391384
0.8595685823354015
0.8595861775212907
0.859603768298464
0.8595656755525728
0.8595832644911205
0.8596008490241734
0.8596184291533863
0.8596360048804133
0.8596535762069076
0.859671143134522
0.859688705664908
0.8597062637997162
0.8596990857750458
0.8596870837893162
0.8597046355377687
0.8597221828955397
0.8597397258642769
0.8597572644456266
0.8597747986412345
0.8597923284527456
0.8598098538818038
0.8598273749300522
0.8598448915991335
0.859862403890689
0.8598799118063596
0.8598974153477851
0.8597900087258331
0.8598075191232594
0.8598250251474595
0.8598425268000717
0.859860024082733
0.8598641425865253
0.8598816328034913
0.8598991186549969
0.8599166001426763
0.859934077268163
0.8599515500330893
0.8599690184390872
0.8599864824877875
0.8598792388810426
0.8598967097690771
0.8599141763008248
0.859931638477915
0.859935741895525
0.8599398217745959
0.8599439231498218
0.8599480235030256
0.8599654705862964
0.8599829133230094
0.8600003517147885
0.8600177857632572
0.8600352154700377
0.8600526408367518
0.8600700618650204
0.8600874785564634
0.8601048909127
0.8601222989353488
0.8601397026260272
0.860032693456753
0.8599257109099864
0.8598187549757936
0.8598361877585249
0.8597292695556203
0.8597467091293319
0.8597641443669983
0.859768246154493
0.8596613895492041
0.8595545595020375
0.8594477560030934
0.8594652175517224
0.8594826747620785
0.8595001276357782
0.8595175761744371
0.8595217157226538
0.8595391572480071
0.8595565944427519
0.8594498967522799
0.8594673406971931
0.8594847803125096
0.8595022155998413
0.8593955776078314
0.8593940962106186
0.859287498084073
0.8593049491894722
0.8591983885558921
0.8592158463825955
0.8592200166666991
0.85921977395691
0.8591132767117492
0.8591307364321862
0.859148191825555
0.8591656428934639
0.8591830896375204
0.8592005320593314
0.8592179701605029
0.8592354039426401
0.8591290102571593
0.8591326711486367
0.8590263165223494
0.8590437653952786
0.85906120994918
0.8590786501856568
0.8590960861063116
0.8589898017952753
0.8589883748077544
0.8590058154244655
0.8588995817099684
0.8589170289931646
0.858934471961998
0.8589519106180687
0.858969344962976
0.8589867749983183
0.8590042007256935
0.8590216221466983
0.859039039262929
0.8590564520759809
0.8590738605874486
0.8590912647989257
0.8591086647120054
0.8591260603282798
0.8591434516493401
0.8591608386767774
0.8591481949327004
0.8591655770832601
0.8591482542430199
0.8590422519908
0.8590596407779856
0.8590770252753509
0.8590944054844829
0.8590985686306758
0.8591159418972957
0.8590100220425432
0.8590274019413198
0.8590447775556396
0.8590621488870868
0.8590795159372446
0.8590968787076957
0.8591142372000217
0.8591315914158036
0.8591489413566217
0.8591115367625953
0.859106804044169
0.8591241506283691
0.8591280694034663
0.8591454090996153
0.8591627445275314
0.8591800756887904
0.8591974025849672
0.8592147252176362
0.8592188633198314
0.8592361790513933
0.8592534905237665
0.8592707977385223
0.8592881006972312
0.8591824591800568
0.8591997687438844
0.8592039051240735
0.8592212077977609
0.8592385062191322
0.859255800389755
0.8591502407091175
0.859167541473177
0.8591848379874788
0.8592021302535884
0.8592194182730707
0.8591912675387026
0.8592085526471459
0.8591030894640543
0.8589976521678511
0.8590149546722995
0.8590133783508509
0.8590306746804506
0.8589252980029873
0.8589294594233184
0.8589245798558157
0.8589418785904647
0.8589591730831483
0.8589764633354267
0.8589937493488592
0.8590110311250044
0.8590150013450563
0.8590322762818989
0.8589270285146504
0.858944309996018
0.8589450555156262
0.8589623305560918
0.8589796013655899
0.8589968679456748
0.8590141302978995
0.858908974938578
0.8589262438230307
0.8589435084806119
0.8589607689128729
0.8588556715472896
0.8588526364081425
0.8588699016221498
0.8588871626127681
0.858904419381547
0.8589216719300352
0.8589389202597807
0.8589561643723306
0.8589734042692314
0.8589771255222328
0.858994358643997
0.8588893984339965
0.8589066380628888
0.8589238734798025
0.8589411046862808
0.8589583316838665
0.8589755544741015
0.8589927730585268
0.8590099874386831
0.8590271976161097
0.8590444035923457
0.859042102481561
0.8590593024398815
0.859009628961444
0.8590268286847521
0.8590254170241021
0.8590426106262358
0.8589378493322569
0.8589550494190251
0.8589722453116732
0.8589894370117348
0.8590066245207434
0.8590238078402311
0.8590409869717298
0.8589363152296837
0.8589535008346653
0.8589706822526313
0.8589878594851119
0.8590050325336361
0.8590222013997326
0.8590156407785787
0.8590328041728007
0.8590369210996163
0.8590540777256895
0.8589495317748893
0.8589666948594772
0.858983853767624
0.8590010085008539
0.8590181590606906
0.8590353054486567
0.8590524476662742
0.8590695857150645
0.8590867195965483
0.8591038493122449
0.8591209748636739
0.8591380962523533
0.8591552134798008
0.8591723265475333
0.8591894354570668
0.8592065402099167
0.8592236408075978
0.8592407372516239
0.8591363971499539
0.8591404910014367
0.8591262364696668
0.8591433364362179
0.859160432251788
0.8591775239178882
0.8591946114360293
0.8592116948077207
0.8591074594935382
0.8591245492923524
0.8590203498321592
0.8590374460498509
0.8590545381214973
0.8590716260486065
0.8590887098326857
0.8591057894752415
0.8591228649777797
0.8591399363418054
0.859157003568823
0.8590529137937359
0.8589488492372497
0.8589659334077536
0.8589830134401517
0.8589814823674223
0.8589985563810499
0.8590156262605338
0.8590326920073753
0.859036785527825
0.8590538445833
0.8590708995102524
0.8590879503101808
0.8591049969845829
0.8591220395349558
0.8591390779627961
0.8591561122695992
0.8591731424568602
0.8591772145419171
0.8591812856424274
0.8591983066112749
0.8592153234657959
0.859232336207482
0.859249344837824
0.8592663493583121
0.8592833497704357
0.8593003460756837
0.8593173382755439
0.8593343263715035
0.859230567095197
0.8592475615650536
0.859264551931948
0.8592815381973657
0.8591778353807838
0.8591948280108715
0.8591988673283848
0.8592158533210968
0.8592328352158612
0.8592498130141608
0.8592667867174777
0.8592837563272933
0.8593007218450882
0.8593176832723423
0.8593346406105349
0.8593515938611443
0.8593556311911157
0.859372577826822
0.8593895203790016
0.8594064588491305
0.8594233932386834
0.859440323549135
0.8594572497819588
0.8594741719386277
0.8593706956357215
0.8593652329871021
0.859382160108904
0.8593990831562995
0.8594160021307594
0.8594329170337539
0.8594314758785135
0.8594483848506103
0.8594652897551167
0.8594821905935007
0.8593788377567291
0.8593828625878227
0.8593997672401826
0.8594166678284358
0.8594335643540475
0.8594504568184825
0.8594673452232049
0.859484229569678
0.8595011098593641
0.8595179860937255
0.8595348582742233
0.8595517264023179
0.8595685904794691
0.8595631727281279
0.8595800313821722
0.8595968859890065
0.8596137365500877
0.8596305830668726
0.8596474255408167
0.8596642639733755
0.8596810983660031
0.8596979287201536
0.8597147550372798
0.8597187289673583
0.8597355487553621
0.859752364510327
0.8597691762337035
0.8597633970536597
0.8597322149268954
0.8597490230210825
0.8597658270874493
0.8597826271274434
0.8597994231425117
0.8598162151341006
0.8598330031036555
0.859730041422048
0.859746835689229
0.8597100949496809
0.8597268875838643
0.859743676198267
0.859760460794332
0.859777241373502
0.8597940179372188
0.8598107904869233
0.8598275590240563
0.8598443235500571
0.8598610840663652
0.8598778405744187
0.8598945930756554
0.8599113415715123
0.8599280860634255
0.8599320211981093
0.8599487592167183
0.859846005153005
0.8598627494487953
0.859879489744037
0.8598962260401639
0.8599129583386087
0.8599296866408035
0.859933617825439
0.8598309514431771
0.8598476835441052
0.8598644116507385
0.8597617902864169
0.8597621172091096
0.8597788495374366
0.8597955778733207
0.8598123022181906
0.8598068693902967
0.8598235883994234
0.8598403034211881
0.859857014457017
0.8598737215083356
0.8597712213627273
0.8597879346570724
0.8598046439677935
0.8598213492963147
0.8598380506440595
0.8598547480124504
0.8598714414029097
0.8598627923324805
0.8598794807889036
0.8598961652709386
0.8599128457800047
0.8599295223175212
0.8599461948849061
0.8598438447069859
0.8598605235022032
0.8598771983281689
0.8598938691862998
0.8599105360780118
0.8599271990047206
0.8599438579678406
0.8599477715723114
0.8599644241275249
0.8599629367432126
0.8599795835363859
0.8599962263721617
0.8600128652519509
0.8600295001771636
0.8600461311492099
0.8600627581694984
0.8600793812394376
0.8600960003604352
0.8601126155338981
0.8601292267612326
0.8601458340438445
0.8601624373831386
0.8601790367805192
0.8601829150382263
0.8601995080652711
0.8602160971542533
0.8602326823065746
0.8602492635236361
0.8601472173476546
0.860045195379045
0.8599431976091946
0.8599598052889418
0.8599764090304203
0.8599930088350305
0.8600096047041726
0.860026196639246
0.8600246965323545
0.8600412827468805
0.8600365545298746
0.8600403352989094
0.860056913766763
0.8600734883074654
0.8600900589224122
0.8600790701894048
0.8600956362195644
0.8600995142498407
0.8601160739381299
0.8600142730061927
0.8600308388627502
0.860047400798859
0.8600639588159105
0.8600676347970213
0.8600841865034468
0.8601007342946253
0.8600946940170954
0.8601112366524154
0.860127775376022
0.8601443101893028
0.8601481658293232
0.8601406501692292
0.8601571775990035
0.8601737011229688
0.8600720737953313
0.860088603468943
0.8601051292375999
0.8601216511026856
0.8601131953704925
0.8601138613525818
0.8600123130808754
0.859910788784679
0.8599273238380468
0.8599255380208901
0.8599420674311918
0.8599457589111817
0.8599622820355337
0.8599509768880294
0.8599674954990261
0.8599840102136644
0.860000521033323
0.8600170279593794
0.8600125070642689
0.8600290086856119
0.8600455064168983
0.860062000259503
0.8600784902148009
0.8599771495184164
0.8599936455847924
0.8600101377647116
0.860026626059547
0.8600431104706715
0.8600595909994572
0.8600760676472752
0.8600925404154963
0.8601090093054907
0.8601254743186278
0.8601419354562764
0.8601583927198044
0.8601748461105796
0.8601606240012003
0.860177073258572
0.8601935186464407
0.8601922496319364
0.8602086893675063
0.8602251252371771
0.8601239936682566
0.8601404356298471
0.8601568737263784
0.8601733079592132
0.8601897383297136
0.8602061648392411
0.8602100002707641
0.8602264205410152
0.8602428369540263
0.8602592495111565
0.8601582326899363
0.8601746513265722
0.8600736681554844
0.8600900928641076
0.8601065137171656
0.8601229307160156
0.8601393438620145
0.8601557531565183
0.8601721586008826
0.8601885601964623
0.8602049579446117
0.8602213518466844
0.8602377419040332
0.8602541281180107
0.8602705104899685
0.8602868890212576
0.8603032637132286
0.8603196345672314
0.8603360015846148
0.8603523647667277
0.8603687241149178
0.8602679429594634
0.8602843083633002
0.8603006699340409
0.8603170276730319
0.8603175584115874
0.8603339103435128
0.8603502584472906
0.8603666027242652
0.8603704045680615
0.8603867426626495
0.8604030769341197
0.8604194073838136
0.8604357340130725
0.8604520568232368
0.8604683758156464
0.8604721626470481
0.8604706405930354
0.8603700478129801
0.8603863687613267
0.8604026858945848
0.860418999214092
0.8604353087211852
0.8603347788334973
0.8603510943687875
0.8603674060924821
0.8603837140059165
0.860283237103662
0.8602995510368491
0.8601991074231845
0.8602029195000628
0.8602192370956526
0.8602355508822799
0.860251860861278
0.8602681670339801
0.8602844694017183
0.8603007679658242
0.860317062727629
0.8602167225057107
0.8602330232682077
0.8602493202292211
0.8602656133900801
0.8602819027521141
0.8602981883166515
0.8603144700850199
0.8603307480585467
0.8603345376891578
0.8603383264367138
0.8603545959421287
0.8603583814706111
0.8603746448504674
0.8603909044424166
0.8602907191950433
0.8603069847721445
0.8603232465621499
0.8603395045663818
0.860355758786162
0.8603720092228118
0.8603882558776518
0.860404498752002
0.8604207378471819
0.8604369731645101
0.8604532047053048
0.8604694324708837
0.860463513484167
0.8604797362777299
0.8604959552994272
0.8604937217530235
0.8604922062152415
0.8605084181332778
0.8605121765506413
0.8605283823812869
0.8605445844466374
0.8605607827480046
0.8605769772867004
0.8605931680640353
0.8606093550813197
0.8606125638366471
0.8605742777555773
0.8605904613287824
0.8606066411453549
0.8606103833661762
0.8606265571161823
0.8606427271131427
0.8606588933583637
0.8606750558531507
0.8606912145988089
0.8607073695966425
0.8607235208479553
0.8607272460464614
0.8607433912487419
0.860643618049339
0.8606597692017345
0.8606759166106714
0.8606920602774509
0.8607082002033738
0.8607243363897402
0.8607404688378496
0.8607565975490008
0.8607727225244923
0.8607888437656217
0.8608049612736861
0.860705308001948
0.8607214314482863
0.8607375511623453
0.8607536671454208
0.860769779398808
0.8607858879238015
0.8608019927216953
0.8608180937937828
0.8608341911413567
0.8608502847657094
0.8608663746681321
0.8607668410371149
0.8607829368660028
0.860799028973742
0.8608151173616228
0.8608312020309348
0.860847282982967
0.860863360219008
0.8607639074278551
0.8607799905806206
0.8607834029203937
0.8606839938196984
0.8607000806288322
0.8607161637231965
0.8606167968144314
0.8606328858094797
0.8606489710905402
0.860549646339116
0.8605657375131962
0.8605818249740713
0.8605979087230266
0.8606139887613464
0.8606175613916103
0.8606336354545242
0.8606497058103202
0.8606657724602808
0.8606818354056874
0.8606978946478214
0.8607139501879633
0.8606147553106799
0.8606308167310079
0.8606156592759959
0.8606317168913925
0.8606354286344027
0.860651480273689
0.8606675282157187
0.8606835724617692
0.8605844724534258
0.8605881874989599
0.8606042353375025
0.8605051786805806
0.8605212323786169
0.8605248282505585
0.8605408759933576
0.860556920043625
0.860560635267129
0.8605766733538153
0.860592707751465
0.8605947866771395
0.8606108153047399
0.8606268402467511
0.860642861504444
0.8605439370376045
0.8605599641406824
0.8605759875602155
0.8605920072974736
0.860608023353726
0.8605091597094578
0.8605251816025441
0.8605411998153976
0.8605572143492862
0.8605461420484816
0.8605621523376744
0.8605781589509887
0.8605941618896901
0.8605975740171372
0.8606135710548811
0.8606295644214748
0.8606328676720375
0.860648855155489
0.8606648389712451
0.8605661275549162
0.8605821171917698
0.8605981031616959
0.8606140854659561
0.8606300641058107
0.8605314132502278
0.8605473977026825
0.8605633784914992
0.8605618763322446
0.860577851800231
0.8605938236078972
0.8606097917565009
0.8606257562472993
0.8606116017386091
0.8606275623660199
0.8606435193386043
0.8606594726576173
0.8606754223243138
0.8606791052744842
0.8605806068646337
0.8605965600805683
0.8604980936549298
0.8605140526604512
0.8605300080148619
0.8605459597194144
0.8605619077753612
0.8605778521839539
0.8605937929464434
0.8606097300640805
0.860625663538115
0.8606415933697963
0.8606575195603733
0.8606734421110941
0.8606893610232064
0.8606930356486993
0.8607089486856274
0.8606106381260974
0.8606265569386593
0.860642472115544
0.8606458096229904
0.8606617189678123
0.8606776246803637
0.8606935267618884
0.8607094252136296
0.8607253200368299
0.8607289859471363
0.8607266837735685
0.8607425711882554
0.8607584549785747
0.8607743351457667
0.8607902116910708
0.8608060846157262
0.8608219539209709
0.8608378196080431
0.8608536816781799
0.860869540132618
0.8608853949725935
0.860901246199342
0.8609170938140986
0.8609329378180978
0.8608348705054405
0.860819905326281
0.8608235533678066
0.86072553201124
0.8607413888060603
0.8607572419904993
0.8607730915657898
0.8607889375331643
0.8608047798938545
0.8607068275975535
0.8607060656512531
0.8607219120329671
0.8607377548095437
0.8607535939822131
0.8607520814655173
0.8607557318267292
0.8607715635526065
0.8607873916787281
0.8608032162063215
0.8608068590958141
0.8608226778140574
0.8608384929371373
0.8608543044662796
0.8608701124027089
0.8608859167476499
0.8609017175023262
0.8608039433152164
0.8608197497900748
0.8608158892289638
0.860831690758447
0.8607339689181975
0.8607376147058302
0.8607534197388812
0.8606557400498505
0.8606715507863612
0.8606873579352301
0.8607031614976786
0.8607189614749268
0.8607347578681946
0.8607505506787015
0.8607663399076662
0.8607821255563068
0.8607979076258411
0.8608136861174861
0.8608294610324584
0.8608330902138874
0.8608488593550437
0.8608646249228619
0.8608803869185563
0.8608840086869121
0.8607865022865624
0.8606890179714677
0.8607047927130538
0.860720563882461
0.8607363314809027
0.8607520955095915
0.8607505903527343
0.8606531762976921
0.8606689443846696
0.8606847089033993
0.8605873353646616
0.8606031055485477
0.8606188721649224
0.8605215391099388
0.8605373113842584
0.8605409653922388
0.8605567319038867
0.86057249485087
0.8605882542343974
0.8604909906432768
0.8605067556755149
0.8605225171450339
0.8605382750530413
0.860554029400744
0.8605517902808555
0.8605675395434077
0.8605832852488141
0.86059902739828
0.8606026690749836
0.8606184054818298
0.8606341383360386
0.8606498676388131
0.8606655933913556
0.8605684747281429
0.8605842061155049
0.8605820573981579
0.8605977837042514
0.8606135064627912
0.8606292256749775
0.8606449413420099
0.8606606534650876
0.8606763620454092
0.8606920670841728
0.860695692116959
0.8607113914372341
0.8607270872192355
0.8607307070807277
0.8607286413606223
0.8607443298949872
0.8607477736169574
0.8607634564626947
0.8607791357762594
0.860794811558845
0.8606978970337876
0.8607135784324011
0.8607292563007584
0.8607449306400513
0.8607485440124711
0.8607642126539593
0.8607798777696506
0.8606830412438581
0.8606814470766558
0.8606971162155425
0.8607127818301064
0.8607284439215365
0.8607441024910212
0.8607597575397482
0.8607754090689049
0.8607910570796781
0.860806701573254
0.860709970850524
0.8607256209392957
0.8607412675115885
0.8607569105685877
0.8607605156957802
0.860776153077319
0.8607917869468126
0.860807417305444
0.8608230441543957
0.8608263558948741
0.8608419771099401
0.8608455698575106
0.8608611854103173
0.8608647751962859
0.860880385090342
0.860895991482066
0.8609115943726364
0.8608695138462806
0.8608851162066117
0.860900715067871
0.8609163104312357
0.8609319022978823
0.8609229446645359
0.8609265235048518
0.8609421089847815
0.8609576909717753
0.8609732694670074
0.8609888444716512
0.8608923967462707
0.8609079773202147
0.8609235544042776
0.8609391279996319
0.860942701421417
0.8609582693859823
0.8609738338650522
0.8609893948597974
0.8610049523713875
0.8610205064009921
0.8610360569497799
0.8609397226404323
0.8609552787471867
0.8609406965495593
0.8609562490676633
0.8608599667763339
0.8608634230429978
0.8608789789841734
0.860894531447218
0.8607982991052274
0.8607020882748815
0.8607176552923874
0.860716905759062
0.8607091777877977
0.8606130199084783
0.8606285899197618
0.860644156452879
0.8606597195089952
0.8606752790892754
0.8606908351948838
0.8607063878269842
0.8607219369867398
0.8607374826753135
0.8606962688499391
0.8607118139333079
0.8607273555475664
0.8607428936938757
0.8607464758518709
0.860762008399006
0.8607775374813749
0.8607760516441042
0.8607915756973239
0.8608070962888302
0.8608226134197811
0.8608381270913337
0.8608536373046447
0.8607576990858433
0.8607732148047905
0.8607887270661959
0.860804235871215
0.860819741221003
0.8608352431167144
0.8608507415595034
0.8608662365505232
0.8608817280909271
0.8608802331350804
0.8608785733547784
0.8608940583489416
0.8609095398962504
0.8608137342497006
0.860829221289499
0.8608447048831381
0.8608601850317681
0.8608756617365385
0.8608911349985985
0.8609066048190966
0.860810874072425
0.8608263493767218
0.8607306488376026
0.8607461296192923
0.8607616069596611
0.860665945523013
0.8606814283339248
0.8606969077042119


==> data/Network_Wise_data/Yolo/RAYolo_H0.txt <==
0.5405405405405406
0.5405405405405406
0.5405405405405406
0.40540540540540543
0.43243243243243246
0.45045045045045046
0.45876389058632927
0.46898597183060564
0.4769364794650428
0.4832968855725926
0.45602384383054917
0.43329630904551303
0.44154586531436124
0.44861691354480265
0.4472994823532703
0.451133547918791
0.4563927827788939
0.4610676582100965
0.46525044149064615
0.4704152744729876
0.4737545728571567
0.4767902986609469
0.4640295650848238
0.4448136449274506
0.4486427207519742
0.45217725228230365
0.45544996666223836
0.4391838964243013
0.4426789531179647
0.44594100603205056
0.4489926039194212
0.45185347693883116
0.45454096371464053
0.4570703630330493
0.45945522524754906
0.4466925801017838
0.44922901146499344
0.45163194644066573
0.4400544618546686
0.4425666138218154
0.44495622179056477
0.4472320389036594
0.4494020040580055
0.45147333443260856
0.4534526056794515
0.45534582165469256
0.45715847524800846
0.45889560160826953
0.46056182485178526
0.46152347898278157
0.46290856013525983
0.4644014828353614
0.4658380688297987
0.4672214479355532
0.4690618150433943
0.4703382208558433
0.4715698404994345
0.4732418622345731
0.47438251779908097
0.47548515151143866
0.47655163329880096
0.4775837124478613
0.47858302717949114
0.4795511133257575
0.48048941220598496
0.4813992777868115
0.47694993672148767
0.47788509266000323
0.47879314262928635
0.4796752483137328
0.4805325059507301
0.4738752561938388
0.4673838143281698
0.46837241873644503
0.46933466036049964
0.4702715798365528
0.47130135012982305
0.4721890320581656
0.4725797409062461
0.473781969465903
0.4746061493557133
0.4754102272969917
0.4718907477682342
0.4727080072059997
0.4738342852255387
0.47460993935710855
0.4753677623592169
0.47610836211127744
0.47683231917228036
0.4775401882985944
0.47229249392168676
0.46915119970960445
0.46942276879726746
0.4701793408370895
0.4709199850444943
0.47164519916424474
0.47235546041554677
0.4730512265392712
0.47373293678170825
0.4744010128192966
0.4750558596284178
0.47569786630402683
0.47107944041758
0.47174733561106996
0.47240250899135067
0.47304532060973925
0.47367611705769064
0.47429523208993923
0.4749029872133393
0.47549969224358657
0.47608564583184737
0.476661135963175
0.4772264404284614
0.47778182727154983
0.47529035665022545
0.4711930259894477
0.47178573978902966
0.47236840759200854
0.468398925175269
0.46900010530331293
0.4695913485697363
0.47017289932359535
0.4707449939676355
0.47130786127870733
0.471861722712802
0.47240679269556185
0.4729432788990656
0.47347138250563964
0.46980106171102226
0.47034521154817244
0.470881053754221
0.46870235960767476
0.4692424963064181
0.4697745712633892
0.4702987636284051
0.4708152472821709
0.47132419102858236
0.4718257587786691
0.47232010972659627
0.4728073985181245
0.47328777541190054
0.4737613864339333
0.47422837352558794
0.47453914755614945
0.47499432957673154
0.47544327622716864
0.4758861147599127
0.47632296898816023
0.47312617053857525
0.47357559967192175
0.4704393374224388
0.4710840894056255
0.4715380531385335
0.47198612123854655
0.4689410494886205
0.46940002058510716
0.4698531449160335
0.47030053349593554
0.47074229454653055
0.47097918352687473
0.4714112416449721
0.47183796571222875
0.47225945390135954
0.46937982308488785
0.46653509688437333
0.46698091281001297
0.46742138962277063
0.4678566226639479
0.465088240281321
0.4623524271031956
0.46280966753265373
0.4632615912129322
0.46370829034199357
0.4641498549983071
0.4645863732014056
0.465017930970378
0.46239071102139284
0.4628297550074555
0.4602441139180284
0.46069020517704234
0.46072286574477417
0.4612712674086335
0.4617044328355838
0.46213288994267604
0.4625567150810429
0.4629759829598575
0.4605001755643502
0.46092592218656403
0.4584871606935134
0.45784178213641513
0.45827475992910693
0.4587032275364582
0.4591272550649768
0.45954691117567564
0.45996226312113647
0.45761551688072255
0.45803645608711757
0.45845314338233695
0.4561493587422247
0.4565713146512163
0.4569890719939493
0.4574026931253681
0.4578122391717483
0.45821777006081105
0.45847867331539627
0.4588770318941591
0.4592715415977649
0.45966225793883597
0.46004923536755227
0.4604325272969475
0.46081218612748587
0.46118826327094375
0.4615608091736179
0.45940398296252627
0.4597813623000984
0.46015524738454494
0.45887938645839554
0.45925397890831365
0.4596251504226161
0.45999294765042487
0.46048509732476145
0.46084570742933706
0.46120308336257115
0.46155726843925854
0.46190830520415316
0.46225623544900446
0.46268916819401845
0.4614637482739136
0.4618090617772614
0.46215137255449307
0.46249071960205174
0.462827141244028
0.46316067514658815
0.4634913583320324
0.4638192271924942
0.46414431750329105
0.4644666644359377
0.462515123829064
0.46284159000777314
0.463165335634993
0.46348639457650986
0.46157116154106975
0.4618961384093803
0.4622184515328687
0.46253813352881845
0.4628552164841507
0.46316973196616035
0.4619931451026893
0.46230859648998995
0.4626215242661922
0.46293195859397845
0.4610949270122563
0.46140894129497684
0.45959237065995723
0.45990981446341056
0.46022477823714936
0.4584451000389809
0.45876329942077
0.45907904166447566
0.4573133530426892
0.45763223115570784
0.4579486750846576
0.45621872303050676
0.45653812385440845
0.45696079924038224
0.45727500879414223
0.4575868647182861
0.45789639335941396
0.458203620672355
0.45850857222742236
0.4588112732175077
0.45911174846501884
0.45941002242866547
0.4597061192100957
0.4600000625603882
0.4602918758864033
0.4605815822569959
0.4589248139754959
0.4588221661271964
0.458839649834241
0.4591304003349752
0.4594190887754205
0.4597057370148732
0.4580870548422857
0.4583763653184199
0.4586636526443714
0.4589489379680515
0.4579918007751419
0.4582774365528769
0.4585611024286964
0.45884281871086774
0.45912260542946254
0.4594004823411045
0.4596764689336196
0.4599505844305922
0.46022284779582856
0.46049327773772997
0.4607618927135783
0.46102871093373543
0.46129375036575815
0.4597612129891277
0.46002869420618536
0.46029440987065523
0.46055837740575356
0.4608206140061955
0.4610811366419287
0.4613399620617939
0.4615971067971145
0.46185258716521627
0.4621064192728786
0.46235861901972
0.4626092021015175
0.46113121743026664
0.46138411336373886
0.4616354036087446
0.4618851034091617
0.4621332278165163
0.46067997867243915
0.4609303252613674
0.4611791071841148
0.4614263390637299
0.4616720353416082
0.4619162102803046
0.462158877966293
0.46240005231267534
0.4626397470618406
0.46287797578807516
0.4631750583131904
0.46341021175461095
0.4636439400236592
0.4627969596199929
0.46140299287414954
0.461640643167442
0.46025848555316823
0.4604981334785037
0.4607363549280931
0.4609731626005336
0.46120856904414315
0.4603473437326966
0.4606119166285209
0.4608463114200518
0.46107933548180763
0.4613110008026786
0.46154131923214914
0.46177030248231843
0.46199796212988553
0.46222430961810074
0.46244935625868244
0.46267311323370214
0.462895591597436
0.4631168022781856
0.4633367560800673
0.4635554636847712
0.46377293565329036
0.46398918242762066
0.46414572424614164
0.4643597153281988
0.46306262115130437
0.4632583316849678
0.46347300448734435
0.46275560376248503
0.46297047927844653
0.46318417090726777
0.4619116869212588
0.46212710843802396
0.46234135278803085
0.4624609101351381
0.46267308304384847
0.46288410596389373
0.46309398821950626
0.4633027390343878
0.46351036753306024
0.46371688274219564
0.46392229359192383
0.46412660891712015
0.4628922296380853
0.4630981933274817
0.46330306726190784
0.46350686006739233
0.4637832817544189
0.4639847443759048
0.46418515221926776
0.46438451354647736
0.46458283653344107
0.4647801292711219
0.4635834125665539
0.46378226819439367
0.46398009879322394
0.4641233840657892
0.46431932549264754
0.464514264661568
0.4647082092428919
0.4635257456061415
0.4637212146288177
0.4639156939349233
0.4641091910223113
0.46430171331328923
0.46313512609390906
0.4633291246263568
0.4626290353808162
0.46282332841113966
0.4630166548094715
0.4632090217715834
0.4633958837932879
0.4622516964258971
0.46244452609120407
0.4626364081905882
0.46282734969144596
0.4616957424794864
0.46186246840599
0.46205389923843415
0.4622444007949927
0.4624339798258536
0.4626226430159857
0.4615078896593207
0.46083910489189467
0.4610302354330186
0.4599272922860496
0.46011968667329184
0.45902416360978404
0.4592177892081944
0.45941049714974025
0.4596022939426263
0.45979318603365915
0.45998317980896947
0.46017228159472434
0.4603604976578293
0.4605478342066207
0.459474296131547
0.45966282228133537
0.4596952311798518
0.4598823730996682
0.4600686506226263
0.4602540697238197
0.4604386363233984
0.46062235628719916
0.460805235427367
0.4609872795029679
0.46116849422059336
0.46139216311584486
0.46157163789458566
0.46175030057025523
0.4619281566424229
0.46210521156111245
0.46228147072735837
0.4624569394937556
0.4626316231650012
0.4628055269984288
0.462978656204536
0.4631510159475049
0.4633226113457156
0.46349344747225285
0.46366352935540583
0.4638328619791616
0.46400145028369216
0.4641692991658344
0.4643364134795646
0.4645027980364663
0.46470511895675143
0.46406744737168315
0.46423333260632277
0.464298643844972
0.4644633131682886
0.4646272727100391
0.4648194577317082
0.46498194932571857
0.46514374502425143
0.4653048492881751
0.46545167562423817
0.4656114391666133
0.4657705243075346
0.4659289353588757
0.4660866765960463
0.46624375225837644
0.4652621864641483
0.46542033426682977
0.4644446102956205
0.46460380680240904
0.4647623386056202
0.4649202098596513
0.463953639776783
0.4641125337617701
0.4642707698006495
0.4644283519715997
0.46458528431916457
0.46362934752015394
0.46378727604791653
0.4639445573276146
0.46299579545168895
0.46315405003350296
0.46331165999380247
0.4634686292632064
0.4636249617404424
0.4637806612926693
0.46376498088266677
0.4628299708405646
0.4629863301357356
0.46314206148193
0.46328270404957433
0.4623561386414752
0.4625121953318925
0.46266763028250735
0.46174781392011666
0.4619041486951572
0.46205986432257384
0.4622149644732022
0.4623694527889169
0.4625233328829162
0.46261394427489794
0.4627667415224776
0.4629189407377772
0.46307054542489196
0.463221559060595
0.4633719850946027
0.4635218269498375
0.4636092740514883
0.46375807727487134
0.4639063059684344
0.46405396345315914
0.464201053024481
0.46331007211656455
0.4634580232054994
0.46360540851589144
0.4630704619851552
0.4632180240395464
0.46233738140829256
0.4625389178783669
0.462686648224318
0.4628338200434413
0.46298043649720944
0.46312650072327977
0.4632720158357182
0.4634169849252207
0.4635614110593318
0.4626949411321181
0.4628401754593726
0.46300304687995664
0.4631437499127824
0.46328734321635895
0.4634304046928852
0.46357293729149457
0.46371494393955554
0.46385642754287226
0.4639973909858827
0.4641378371318546
0.4642777688230793
0.4644171888810637
0.4645561001067197
0.4646945052805518
0.4648324071628427
0.46496980849383673
0.4651067119939213
0.4652735499477249
0.46443370599475065
0.4645708354263647
0.46470747158664194
0.46484361713234007
0.46497927470117195
0.4651144469119758
0.4642889701876827
0.4644248909904507
0.46456032808929426
0.46469528406167654
0.46482976146678084
0.46501314532058624
0.4651465859481833
0.46527955588573594
0.4654120576192831
0.4645941102420963
0.46472734959349704
0.46486012225715206
0.4649924306807244
0.46512427729479033
0.4652556645129885
0.46509323721184126
0.46522422211345354
0.46501178311044933
0.4651424557011588
0.46527267691849794
0.46540244909715656
0.465531774555751
0.46473189178160024
0.46486192376917984
0.46493689398772853
0.46446907486265426
0.46459888965050045
0.46472826213923984
0.4648571945855005
0.4649856892305854
0.46419757789290644
0.4643267538026317
0.4644554933072565
0.4645837986145639
0.46471167191746954
0.4648391153941469
0.4649661312081509
0.46509272150854014
0.46521888842999826
0.4644422291838714
0.46456905970279916
0.46469546815677204
0.46482145664910385
0.46405568044545553
0.4632873763387578
0.46341506751925654
0.4635423372767174
0.46366918769395593
0.46379562084008513
0.46392163877062775
0.46404724352762755
0.46417243713976
0.4642972216224409
0.46442159897793533
0.46454557119546397
0.4646691402513096
0.46391480723142114
0.4631629193752924
0.4632881258820322
0.4634129278443238
0.46353732721964025
0.4636613259528462
0.46378492597629906
0.46390812920994945
0.46316468669518995
0.4632884880613425
0.46254841060437546
0.4626727999663151
0.4627967931837899
0.4629203921462013
0.46304359873095413
0.46316641480355253
0.4632888422176933
0.4634108828153597
0.46353253842691355
0.46309121699066663
0.4632427675077576
0.46336411409022665
0.4634850802758854
0.46360566785063445
0.4637258785892124
0.4638457142552831
0.46396517660152176
0.4640842673697006
0.4642029882907733
0.464321341084959
0.46443932746182515
0.46455694912037027
0.46467420774910506
0.46479110502613347
0.4649076426192325
0.46502382218593186
0.46513964537359226
0.46524013521379776
0.4653552734482423
0.46547006011555875
0.46503991280808094
0.4651548300496828
0.465269397998757
0.4653267358334426
0.4654406961436048
0.465554311641936
0.4656675838910275
0.46578051444404334
0.465893104844791
0.46519251370968606
0.4644940264518637
0.4637976336086076
0.46393628825891114
0.46405079386770276
0.46416495766870697
0.46427878119012544
0.46439226595106353
0.4645054134615977
0.46461822522284235
0.46473070272701666
0.46487897296549
0.4641922979684952
0.4643049059958876
0.4644171823354231
0.4645291284504306
0.46464074579564363
0.4647520358172637
0.4648629999530225
0.464973639632244
0.4650839562759057
0.4651939512966996
0.46530362609909237
0.4652746486905247
0.46538388801106173
0.46470941860814713
0.4647730005369365
0.4648363987029259
0.46494563988883875
0.4650545662586539
0.46516317917128963
0.4652714799778546
0.4653794700217035
0.4654871506384926
0.4655945231562352
0.46570158889535557
0.4658361153836844
0.4659425319437369
0.46604864575397414
0.4661544581045232
0.46625997027819127
0.46636518355051754
0.46647009918982446
0.46657471845726894
0.4666790426068927
0.4660217481806858
0.46612655660875874
0.4662310706311348
0.465746087240482
0.4650977698652263
0.4652032842298071
0.46530850386152595
0.46541342999357477
0.46551806385227523
0.4656224066571268
0.4657264596208537
0.4658302239494524
0.4659337008422378
0.4655427737683344
0.4656463618439866
0.46574966415943014
0.46588544783181524
0.46598813709276254
0.4660905442403556
0.46619267043555473
0.4662945168329588
0.46639608458084875
0.4664973748212308
0.4661399313942075
0.4657545819323763
0.46585633153592476
0.465456222647731
0.4655581009623752
0.46565970318402583
0.4657610304334933
0.46586208382552985
0.46523339005518505
0.46533488217174207
0.4654361010928306
0.46553704792004524
0.46563772374906603
0.46573812966969796
0.4658382667659106
0.46593813611587664
0.4653160558273374
0.46537382712810316
0.4647541549215411
0.46486833625159885
0.46496883054680327
0.4651063421288475
0.46520625497442586
0.46459090278530624
0.46421930770422937
0.4643199953464936
0.4644204176721774
0.4640609996302657
0.4641614983699638
0.46426173333344223
0.46423696981531787
0.4643368435989896
0.4644364562747301
0.4640798325796186
0.46417952059521295
0.4642789490066001
0.4643781188265402
0.4637750303605317
0.46317350632634163
0.46327372269190403
0.46337367976544686
0.46347337855197795
0.46311185603308525
0.4632116352656979
0.46261548129495694
0.46271564203948856
0.46281554563191607
0.46291519306128603
0.46232611788618566
0.46242613632947766
0.4625258992978187
0.4619359427936123
0.46203607603914976
0.46213595449271383
0.4622355791255573
0.4623349509040027
0.4624340707894735
0.4625329397385255
0.4626315587028769
0.4627299286294396
0.46214641043444665
0.4622451435957893
0.46166370316359334
0.4617627946678357
0.4618616375108378
0.46128286352899467
0.46138205962037326
0.46148100772152345
0.46157970876124754
0.4616781636637155
0.4617763733484936
0.4618743387305732
0.4619720607203992
0.4620695402238981
0.46216677814250606
0.4622637753731967
0.4623605328085086
0.4617897173359055
0.46188682069374104
0.4619836848807444
0.46208031077946493
0.4615126445500061
0.4611712712762149
0.4612685375375682
0.4613655656930185
0.461462356615815
0.46155891117494163
0.46165523023514354
0.4610929217939314
0.461189573398246
0.46128599012624394
0.4613821728330573
0.46147812236967245
0.46157383958295434
0.4612373457338941
0.4613331225392161
0.46142866827866275
0.461523983787412
0.4611891696389435
0.4612845438828156
0.46137968913690647
0.4614746062249204
0.4615692959666157
0.46166375917782854
0.46175799667049605
0.46185200925267983
0.46130153009981606
0.46098005530900593
0.4610746575506605
0.4607447511003748
0.4608394080273501
0.46095877672787905
0.4610529563300242
0.46114691328535573
0.46123175319402054
0.46132527770740084
0.4614185819039063
0.46151166656112586
0.4616045324529935
0.4610627430956543
0.4611559175358007
0.4612488737688273
0.46134161256037315
0.4614524377974172
0.46154472263142315
0.4616367923492659
0.46109938048390003
0.46077635030474445
0.4608689916406745
0.46096141803150964
0.46105363022445167
0.46114562896324346
0.46123741498818827
0.46132898903617015
0.46100830211272603
0.46109992911552306
0.4611913452391421
0.4612825512107529
0.4613735477541855
0.4614643355899496
0.46155491543525384
0.46164528800402416
0.461735454006923
0.4612083587397918
0.46129881732793404
0.46138906986006684
0.461479117039453
0.46156895956615873
0.4610450447425876
0.4607391690748741
0.46082954435399714
0.4609197151641629
0.46039890192668925
0.46048935524340917
0.46057960460676556
0.46066965070579
0.46075949422641405
0.46084913585148607
0.460970127352672
0.4610593318517615
0.4605430280087024
0.4606325106849125
0.46070277012723654
0.4607918747817156
0.4608807807636095
0.460969488736635
0.46105799936155595
0.4611463132961992
0.4612344311954715
0.4613223537113751
0.4614100814930242
0.4614976151866608
0.4615849554356706
0.4616721028805987
0.46116309284434664
0.4611266633506462
0.4612140273519552
0.46115500777666407
0.46064880030380273
0.4601437029350486
0.4602317608075628
0.4603196259932662
0.460407299123919
0.45990467106810684
0.4599926054950124
0.46008034834364586
0.4601679002393987
0.4596677177391385
0.45975552753588267
0.4598431468558443
0.45993057631812456
0.4600178165391445
0.46010486813265944
0.4601917317097738
0.46027840787895474
0.4597824182152921
0.4598693483792589
0.45995609159663664
0.46004264846983095
0.46012901959866215
0.46021520558037904
0.46030120700967253
0.46036881503593485
0.4604724467511179
0.4605578982919818
0.4600668984004125
0.46015259982974166
0.4596630757873696
0.4591745921786689
0.4592609679200297
0.4593471604678775
0.45943317040439513
0.4595189983093011
0.4596046447598626
0.45969011033090873
0.45977539559484293
0.45986050112165605
0.4599454274789391
0.4600301752318955
0.46011474494335414
0.4601991371737814
0.4602833524812937
0.4603673914216698
0.4604512545483632
0.46053494241251386
0.4606184555629606
0.46073110843871157
0.46081424326381765
0.46089720507159776
0.4604181019478227
0.45993999384611156
0.4600236043717282
0.4600969058294028
0.4601992382607463
0.4602823213034348
0.46036523268694424
0.46008752110090945
0.4601704623580637
0.460253232778437
0.46033583288930335
0.46040821077022676
0.46049048215602784
0.46057258478001195
0.4606545191609141
0.46073628581534565
0.4608178852578049
0.4608993180006882
0.46099086820183544
0.46107195859157923
0.4607890883958751
0.4608949549607464
0.4605489620320217
0.46067208145259075
0.46075308394659475
0.4602862621796782
0.45982038539609554
0.45935545072936546
0.45944313832779704
0.45952497223517613
0.4596066411548388
0.4596881455852373
0.45976948602281803
0.459307406137368
0.4593889655092587
0.4594703612715769
0.459551593916135
0.45963266393277596
0.4597135718093837
0.45971627549352917
0.4597969384326978
0.45987744052851814
0.45995778226159784
0.4600379641106316
0.4601179865524108
0.46019785006183295
0.46023178783445245
0.45977566118645
0.4598556264135333
0.4599354334502563
0.46001508276556285
0.4600945748265451
0.4601739100984523
0.4602530890447007
0.46033211212688163
0.46005970437298116
0.4601387621688235
0.460217664797255
0.4602964127146504
0.46037500637559636
0.4604534462329006
0.4605317327376001
0.4605348439401022
0.4606128982782489
0.46069080046368976
0.46076855094088237
0.4608461501525552
0.4609218111130874
0.4609991108503956
0.46110342509897667
0.4611803990480479
0.4607339514207023
0.4608111338086325
0.46088816705185165
0.46096505158224615
0.4610417878300362
0.4611183762237842
0.46119481719040284
0.46127111115516256
0.4613472585416999
0.4614232597720251
0.46149911526652987
0.46157482544399536
0.46113312704644127
0.46120904235570903
0.4612848126500594
0.4611716085515193
0.4612472700691446
0.4613227874695936
0.46139816116423765
0.4614733915628843
0.46154847907378427
0.4616234241036388
0.4616544987015143
0.4617292013926497
0.46180376273526835
0.46167692710492925
0.461751396994859
0.46182572637556246
0.4618999156443324
0.4614649816371344
0.4615393706859616
0.4611055930819335
0.4611801798870589
0.46125462675446366
0.4613289340775996
0.46140310224844505
0.46147713165751153
0.4615510226938508
0.4616247757450615
0.4616647322395045
0.46173824184649515
0.46181161456408737
0.46188485077429803
0.46195795085772384
0.46152902054123573
0.461100886013832
0.46117450941932475
0.4612479964851777
0.46132134758976173
0.46139456311004895
0.4614676434216191
0.46154058889866606
0.46161339991400413
0.4616860768390746
0.46175862004395174
0.4618310298973493
0.4619033067666268
0.4619754510177955
0.46204746301552485
0.4621193431231485
0.4621910917026703
0.46227589873047303
0.46234737328920367
0.4624187174199074
0.4619971871396705
0.46206872024841444
0.4621401231786165
0.46171999579390866
0.4617915857528066
0.4618630457843744
0.46193437624199557
0.4620055774777732
0.4620766498425359
0.4621475936858433
0.46188492755769467
0.46195591637807626
0.46202677717533724
0.46209751029548607
0.4621681160832854
0.4622385948822577
0.4623342996718323
0.46240450276058337
0.4624745799245116
0.4625445315021245
0.46261435783071747
0.46268405924637923
0.46275363608399683
0.4623404631946361
0.4624102224072551
0.46247985727190155
0.4625493681207605
0.462618755284835
0.4626880190939512
0.4627571598767634
0.46282617796075964
0.4628950736722665
0.4629787521725101
0.462569036462623
0.46265425396752535
0.4625468429510523
0.46261568116604745
0.46268439797325595
0.46275299369357953
0.46282146864678986
0.4628898231515337
0.462485676808556
0.46255420610068243
0.4626226151659805
0.4626909043205594
0.4622857459104714
0.4618812964389837
0.461950054519492
0.46201869249854965
0.46208721069055836
0.46168434477016557
0.46172525085608146
0.461753694610656
0.4618222049114646
0.4618905961674412
0.46195886868859837
0.46202702278387325
0.46209505876113205
0.4621629769271748
0.46223077758773995
0.4618312695690816
0.46189923957855605
0.4619670922972463
0.4620348280284905
0.4621024470745818
0.46216994973677283
0.4622373363152799
0.46229620416297107
0.4623633666834668
0.46243041400238366
0.46203415829201316
0.4621013726603766
0.46170607636212135
0.4617734562460345
0.4618407210490187
0.46144665900034204
0.46105326883921643
0.4609780370739491
0.4610457498428568
0.46081634249249653
0.46088407758004796
0.46049283472981023
0.46058448381073275
0.46065224318084275
0.4607198878018078
0.4607874179648693
0.46085483396028404
0.4609221360773281
0.4609893246043013
0.46105639982853086
0.46112336203637583
0.46073521105823073
0.4608023307634303
0.4608693376624026
0.4609362320392944
0.46070331022249145
0.4607702316225904
0.46083704092654176
0.46060478685581674
0.46067162277026885
0.4607383470123492
0.4608207668778319
0.4604364292907779
0.460495031858892
0.4605616809085853
0.4606282190613573
0.4606946465937589
0.46046424690922105
0.46008211890348727
0.460148834012639
0.4602154385747997
0.46028193286450636
0.4603483171553881
0.4604145917201692
0.46048075683067324
0.460545295214922
0.460634332153028
0.4607001527530177
0.46076586500634076
0.4608234255705031
0.4608889285408975
0.4609543239530483
0.4610196120716598
0.4610847931605687
0.4611498674827472
0.46121483530030677
0.46127969687450154
0.46134445246573197
0.4614091023335481
0.4614736467366533
0.46153808593290746
0.4616024201793306
0.46168943782046823
0.4617535444080455
0.4618175468419468
0.46188144537579306
0.46194524026238243
0.4615708924177614
0.4616348354526786
0.46169867501990175
0.46176241137036306
0.4618260447541839
0.4618895754206781
0.4615170838275969
0.4615807610691061
0.4616443357707739
0.46170780818008184
0.46177117854371563
0.4618344471075685
0.4618976141167442
0.4619606798155604
0.4620236444475515
0.46165600940900897
0.46171911703391416
0.4617821237673327
0.46170308604356114
0.4613346079222175
0.4609667174852779
0.4610301229219753
0.4610934273946016
0.461156631144121
0.4612197344107318
0.46128273743386905
0.46134564045220766
0.46140844370366546
0.46147114742540624
0.46110577042823647
0.4611686143919329
0.46123135899758394
0.46129400448063523
0.46107458808121105
0.4611372583907215
0.46119838055001977
0.4612608546917446
0.4613232305264014
0.46138550828584646
0.4614476882012075
0.46122935675553167
0.4613134448199327
0.4613755350203407
0.4613518787243139
0.46099088351404444
0.4606304527998036
0.46027058525855374
0.46033324720647095
0.4603958113978392
0.46045827806123957
0.4605206474245412
0.46016226559775164
0.46022476814436347
0.46028717356192067
0.4603494820766556
0.4604116939140985
0.4604738092990802
0.4605358284557351
0.4601793765761254
0.46024152751499964
0.4603035823936901
0.46036554143473013
0.4604274048599661
0.4604891728905602
0.4605508457469932
0.4606124236490667
0.46040523155842833
0.4600513459077301
0.4596980038601819
0.4597600472498061
0.4598219954808573
0.4598838487720907
0.45994560734159184
0.46000727140677844
0.4600688411844036
0.46013031689055806
0.4601916987406725
0.4602529869495206
0.4603141817312211
0.4603752832992403
0.460436291866395
0.46049720764485447
0.4602865664737035
0.4603475034319926
0.4604083479214528
0.46005928928011736
0.4601202599250116
0.46018113826007256
0.46018381334769703
0.4602445516146606
0.46003537402764816
0.46009613264388427
0.4601567996181653
0.4602173751576697
0.460277859468952
0.4603382527579449
0.46039855522996187
0.4604587670896993
0.46051888854123896
0.46057891978805016
0.460638861032992
0.460698712478316
0.46075847432566797
0.46081814677609045
0.46087773003002497
0.4609372242873144
0.46099662974720484
0.46105594660834825
0.4611151750688044
0.4611743153260432
0.46123336757694683
0.46129233201781195
0.4613512088443518
0.46140999825169865
0.4614687004344055
0.4615480765653937
0.46160658950167155
0.4616650158162821
0.46174407061311734
0.4618023089500925
0.46186046126293623
0.4619185277421079
0.46157787986029214
0.46163606899859744
0.46169417243861355
0.46175219036952003
0.4618101229799399
0.4618115245090506
0.4618693284855789
0.46153046617561144
0.4611921007312012
0.4608563171272281
0.46051894061395776
0.46018205770202364
0.4602407992830459
0.46029945504729536
0.46035802518269187
0.46041650987660715
0.46047490931586654
0.460499623238333
0.46055787718105656
0.4606160463907725
0.46067413105221855
0.4607398330823029
0.46079013318336504
0.4604562245608682
0.46051425667389695
0.4605722047433152
0.4606300689515621
0.4606878494805491
0.4607455465116618
0.460803160225762
0.46047069041318933
0.46052841921645343
0.46058606483700393
0.46064362745450105
0.4607011072480881
0.4607585043963932
0.4608158190775313
0.46087305146910557
0.46093020174820987
0.4608999514728981
0.460957000605468
0.4610139680642619
0.46068420127737764
0.4607412822918616
0.4607754988983686
0.4608254517978186
0.4608823099210302
0.46095904890265277
0.4610157308767538
0.4610723321647707
0.4611288529388644
0.4611852933707064
0.4612416536314804
0.4612979338918843
0.46110641954573345
0.4611605154434985
0.4612167335915842
0.46089032401367086
0.46094665372832916
0.46100290382501624
0.4610590744724142
0.461115165838729
0.46117117809169217
0.4612271113985624
0.46128296592612716
0.4613387418407045
0.46139443930814455
0.4614500584938314
0.46150559956268444
0.4615610626791601
0.4616164480072536
0.46167175571050045
0.4613484561616836
0.4614038739953987
0.461459214321654
0.4615071487437534
0.46156233965981264
0.46161745354737765
0.461672490567596
0.461727450881166
0.4617823346483383
0.4618565582420881
0.46191127589319964
0.4619659174947614
0.4620398589679364
0.46209433549921514
0.46214873647358495
0.4622030620481289
0.4620099113309281
0.46209046510585644
0.4617709004688538
0.4618253369858349
0.4618796983142566
0.4615609407584842
0.46161540944798907
0.46166980306004457
0.4617241217497694
0.4614063487822885
0.461089012916551
0.4607721132513163
0.46082689925906983
0.4608816100629693
0.46093624581775494
0.46100711104358993
0.4606913527483546
0.46073878452465306
0.4607933684890962
0.46084787783431247
0.46090623052757
0.4609797055245734
0.4610339762169444
0.46108817292064147
0.46114229578686755
0.4608283799966791
0.4608826059562327
0.460569293511667
0.46062362180448546
0.4606778763318012
0.4607320572437474
0.4605583347254893
0.4602463033333989
0.4603006663917652
0.4603478603741429
0.4604020812532277
0.4604309008139056
0.4604487398571801
0.46050278290757374
0.460555512843941
0.4606094111105829
0.4606632367869667
0.46071699001964067
0.46077067095475893
0.4608242797380827
0.4608778165149816
0.460931281430435
0.4609846746290333
0.4610379962549793
0.46109124645208954
0.46090530413613107
0.46059700627383265
0.4606691654281533
0.4607225197201455
0.46077580277810304
0.460829014744589
0.4605217954014259
0.46057510569132537
0.46062834499548594
0.46068151345559577
0.46073461121296605
0.46078763840853254
0.4608405951828566
0.4608934816761264
0.4609462980281585
0.4609990443783986
0.4610517208659232
0.4611043276294405
0.46115686480729173
0.4612093325374525
0.46126173095753376
0.46131406020478327
0.46136632041608655
0.46141851172796816
0.461470634276593
0.46152268819776743
0.46157467362694027
0.4616265906992043
0.4614437173980946
0.4614956522786871
0.46154751900326835
0.4615993177059157
0.46165104852035516
0.46170271157996234
0.46140055011950426
0.4614617466074044
0.4615134320936352
0.4615650500612687
0.46161660064252147
0.4616680839692651
0.4617195001730273
0.46177084938499313
0.46182213173600584
0.4618733473565683
0.46192449637684396
0.4616243505052541
0.46167559478449777
0.4617267725559163
0.46177788394890246
0.46182892909251333
0.4618799081154719
0.4615810279468449
0.461282463245715
0.46133369665055973
0.4613848638623749
0.4614359650093589
0.461487000219379
0.4615379696199729
0.4615888733383495
0.4616397115013902
0.4616904842356496
0.46174119166735694
0.4617918339224168
0.46184241112641045
0.4615459782566246
0.46124992567275247
0.46130075298997536
0.46135151518571565
0.4614022123850465
0.46145284471272113
0.46147391522432574
0.4615244370296396
0.461574894311575
0.4613973056275282
0.46144777962938593
0.46115367651936084
0.4608599480629791
0.46091066772719136
0.4606174675568815
0.46066827688490664
0.46072019821980403
0.46042767745902957
0.46047851049397975
0.46052927906090846
0.4605799832823784
0.46063062328064197
0.4606811991776419
0.4607025311989478
0.46075299770295636
0.4608034004463787
0.4608537395499735
0.46090401513419466
0.46095422731919233
0.4609842779203785
0.46103437632253225
0.4610844116681697
0.460794421472152
0.4608445447399511
0.4605550695234059
0.46026595774090534
0.4603163182069026
0.46036546238266013
0.46041569739403726
0.46046586949369067
0.4605159787997275
0.46056602542995934
0.46061600950190346
0.4606659311327833
0.4603783743717766
0.46042838196140146
0.4604783271974234
0.46052821019639106
0.46057803107456297
0.4606277899479083
0.4606774869321077
0.46039117401294544
0.4601052167620057
0.4598196145169641
0.45986968953310775
0.4595845874317233
0.4596277909936933
0.4596778917674065
0.4597279305352116
0.4597779074121475
0.4598278225129685
0.4598776759521455
0.45992746784386673
0.4599771983020386
0.46004406910386647
0.45976061619622394
0.4598275380082132
0.4595463195117822
0.45959613145583433
0.4596458821682404
0.45936367396330985
0.4594135062939282
0.4594632774805825
0.45950699068324785
0.45955664359369963
0.45927522495096007
0.4593249589262291
0.459356994386978
0.4590762138280618
0.4591259782304518
0.4589575822891696
0.459007358346675
0.45905707370167126
0.45910672846513184
0.45915632274775997
0.45920585665998925
0.45925533031198473
0.4593047438136434
0.4591370577155854
0.4591864830239187
0.4592358483500817
0.459285153803199
0.4590067991645304
0.4590561836232681
0.4591055082945255
0.45915477328680987
0.4591760866795399
0.4592252494915405
0.45927435292816426
0.4593233970969104
0.45937127277932494
0.4591669729844584
0.4592159932058777
0.4592649544023465
0.459313856680408
0.4593627001463491
0.45920158236129677
0.4589257856151338
0.45865031995750166
0.45869944426499
0.45842444459816445
0.4584882142069518
0.4585373473364929
0.45826293839134835
0.4583121474835428
0.4583612977483707
0.45841038929125727
0.45845942221737623
0.4582952420289471
0.45831677565019535
0.4583657767019774
0.4584147193844304
0.4581418534800349
0.45819087114039214
0.45823983051577866
0.45828873171008927
0.45801658875776735
0.45806556439680757
0.4581144819390043
0.45813599506462566
0.4581848129233199
0.45802205899406406
0.4580708864979377
0.4581196562519546
0.4581683683585081
0.4578977432147642
0.4579465288094075
0.4579952568399273
0.458043927408147
0.45777401348510155
0.4578227570228256
0.4576241785390545
0.4576729528696436
0.4577216698524013
0.4577703295884108
0.4578189321785177
0.4578674777233311
0.4579159663232239
0.45796439807833367
0.4580127730885634
0.45806109145358215
0.45810935327282554
0.4581575586454967
0.4578897868403269
0.45762232785268653
0.4576707331140338
0.4577190818931624
0.45776737428887515
0.4578156103997444
0.45786379032411295
0.4579119141600945
0.4579599820055747
0.4580079939582113
0.4578529996013612
0.45790101791781834
0.4579489804962413
0.45799688743362194
0.45773138199163144
0.45777935948789383
0.4578272814224929
0.45787514789188993
0.45791927238755786
0.4579670303460278
0.45780835119875113
0.45785611805171983
0.45790382977848776
0.45795148647442896
0.4579990882346976
0.4580466351542286
0.45809412732773824
0.4581415648497249
0.45818894781446945
0.45823627631603614
0.45828355044827307
0.45833077030481284
0.4581661377285194
0.45821337075765467
0.4582605496515131
0.4579980865646565
0.45804533467797987
0.45809252873167694
0.45813966881847445
0.45818675503088707
0.4582337874612181
0.45825200559138113
0.45829894714012565
0.45803765925692147
0.45808466944568704
0.4581316260920964
0.45817852928757075
0.45819913713488286
0.4582459486206166
0.4579855816043549
0.45803246119489216
0.4580792875736354
0.4581260608311323
0.45817278105772485
0.45821944834355083
0.4582660627785434
0.4583126244524325
0.45835913345474477
0.45820364125178004
0.4582501592739771
0.45809490420177845
0.4581414310845881
0.45818790548360444
0.4582343274875824
0.4579761673030823
0.4578259908044991
0.45787253810316875
0.45791903304267234
0.4579654757113052
0.4580118661971643
0.4580582045881488
0.45808659197693297
0.45813283647977293
0.45787603556246365
0.45792234620951017
0.45796860499692954
0.45801481201178323
0.45806096734093804
0.4581145318340485
0.45816057988360515
0.4582065765115543
0.4582525218039812
0.458298415846779
0.45834425872564954
0.4583266298055224
0.4583724059250853
0.45841813109738105
0.45846380540741616
0.4585094289400082
0.45855500177978625
0.45860052401119145
0.4586459957184774
0.4586914169857109
0.45873678789677236
0.45878210853535617
0.4585280763600874
0.4585890779922505
0.45859739767120494
0.4586426951520614
0.4586879425804528
0.4587331400392933
0.4587782876113138
0.458823385379063
0.4588684334249072
0.4589134318310315
0.4589583806794398
0.45880666634027123
0.45885162446689404
0.45889653316182183
0.4589413925065354
0.4587943970717812
0.4588392632317531
0.4585875686276764
0.4586324989850848
0.4586773801037453
0.4587034159849461
0.4587482091565693
0.45879295332034603
0.4585421097154689
0.458583434464751
0.45862819530913973
0.4586729072879778
0.4585226729830799
0.45857605153653047
0.4586207188329904
0.4583709254131467
0.4584156557425574
0.45839782661777406
0.458148561894219
0.4581933401434833
0.45821942681324584
0.45826411797162114
0.45801546679529365
0.4580602200890817
0.4579112949976568
0.45795605623576235
0.4580007690047417
0.4580415276268908
0.4580861458058598
0.45813071574895964
0.45817523753436834
0.4579278426976867
0.4579724259129284
0.45772540734447487
0.4577700516211304
0.4577897914235233
0.45783435294701114
0.4578788665033047
0.4579233321698121
0.45799100911372864
0.45803536673405465
0.4577893756670654
0.45754364868066333
0.4575881749102019
0.4576476703130047
0.4576920930730409
0.4577364682457605
0.45778079590758847
0.4578250761347864
0.4578693090034526
0.45762458997138233
0.4576688826800197
0.4577131280926521
0.45775732628499355
0.45780147733259646
0.4578455813108523
0.45788963829499174
0.4579336483600852
0.4576899369985311
0.45773400646850027
0.45777802908097875
0.45782200491065966
0.45786593403207754
0.4579098165196086
0.45795365244747116
0.4579974418897262
0.45804118492027773
0.458033522380809
0.458077199997622
0.45783483110873435
0.4578934338228007
0.4579371162259284
0.4579807524775473
0.45802434265075903
0.4580678868185109
0.45811138505359633
0.4581548374286553
0.45819824401617476
0.4582416048884888
0.4582849201177793
0.45808423185524594
0.4581275842783191
0.4581708911392031
0.458214152509687
0.4579751798757412
0.458018498532963
0.45777832102979943
0.4578216974551195
0.4578650284363062
0.45790831404473775
0.4579515543516429
0.45799474942810153
0.4577553376406326
0.45779859009773805
0.4578417973825646
0.45760284028580955
0.4576461046051913
0.45768932381057986
0.4575463348072446
0.457589560956064
0.4576327421010845
0.4573946397378686
0.45715695669211837
0.45720029535316226
0.45724358898702583
0.45728683766384487
0.4573300414536096
0.4570928370752623
0.45713609664159993
0.4571793113793714
0.45694255357958924
0.4569858237591756
0.45702904916878834
0.457072229877874
0.4570976286733771
0.4571407293509944
0.45718378552610517
0.4572267972675987
0.45726976464422214
0.45731268772458106
0.4573555665771395
0.4573984012702206
0.4574411918720066
0.4574839384505398
0.4575266410737223
0.45756929980931677
0.45761191472494656
0.4576544858880962
0.45769701336611185
0.4577394972262013
0.45778193753543467
0.4575474181002218
0.45758991329860393
0.45735573217613795
0.457410719485339
0.45735123802513183
0.45739374661098536
0.45725782677401305
0.45730033964474637
0.4573428091349993
0.45738523531113673
0.4574276182393882
0.4574699579858483
0.4572370303086661
0.45727942395254995
0.4573217744696344
0.45736408192569483
0.45713168147756184
0.45717404250298743
0.4572163605222958
0.4572586356009454
0.45730086780426155
0.45734305719743756
0.4573269997846683
0.4573691332230257
0.45741122401620254
0.45745327222891086
0.457222001616055
0.4572641029495186
0.45703316148338247
0.4570672673312799
0.45710938300898385
0.4571514562099579
0.45692103712920695
0.4569631628236207
0.45701722397542704
0.4567872203398078
0.45682934977652845
0.45687143685081905
0.45691348162654255
0.45695185893498547
0.45699382112454645
0.45703574120453444
0.4570776192383037
0.45711945528908177
0.4571612494199693
0.4572030016939405
0.4572447121738437
0.45701597544939454
0.45688309881457945
0.45692490663153396
0.45686782471882087
0.45690959841618567
0.45695133042323377
0.4569930208023446
0.45703466961577344
0.4570762769256512
0.4571178427939853
0.45715936728265955
0.4570231155707827
0.4570646458666403
0.4571061348798977
0.45687905781339005
0.4569205977750222
0.45696209650592323
0.4570035540674483
0.4570449705208311
0.45708543449903694
0.4568590425057239
0.4569004689898995
0.45694185447804925
0.45698319903099804
0.4567573052104192
0.4567987000895349
0.4568400540848193
0.4568813672568113
0.45692263966593
0.456787714018368
0.4565625845388124
0.45660395299004475
0.4566452807042498
0.4565211891993821
0.4565625169668888
0.456603804097456
0.45664505065099065
0.4566715230486441
0.4564473347702697
0.45648859738350345
0.4562647187187739
0.4563060303961375
0.45608246056252844
0.456123821032645
0.456165141012825
0.4562176457932227
0.4562588794825857
0.45612936033612267
0.45617059686773204
0.4562254682077075
0.45626661758415105
0.4563077268148614
0.45632630282561104
0.45636734290247016
0.45640834299873806
0.4564493031728091
0.45649022348296364
0.456268195164149
0.4560463827211912
0.4560874391632803
0.4560306539390379
0.4560716781558347
0.45585039155799106
0.45589146340521824
0.4559324954348524
0.455973487704768
0.4560144402727272
0.4557937169231276
0.4558347168377949
0.45587567710070726
0.4559165977693587
0.4559574789011322
0.4559983205533
0.4560391227830235
0.4560798856473542
0.4561206092032333
0.45616055959173873
0.4562012050546235
0.4559829317162765
0.4560236235395798
0.45580427595730966
0.4558415444317227
0.4558822455350907
0.4557513191089981
0.45579202444813943
0.4558326907226559
0.45587331798875563
0.45591390630253886
0.4559544557199983
0.4559949662970197
0.4560354380893813
0.4560624769397769
0.455844369585908
0.4556264707476739
0.45566704125402496
0.45570757301108633
0.45549005149652255
0.4552727375406559
0.45531339934466153
0.45535402238622297
0.45539460672074145
0.4554351524035128
0.45547388053548077
0.45551434992653933
0.4555547808303025
0.45559517330164767
0.4556136112833867
0.45565393746062177
0.4556942253595681
0.4557344750347014
0.45570571086281725
0.45574591694323324
0.45578608493167344
0.45582621488224584
0.45586630684895585
0.45573736981942
0.45577746588122664
0.4558175240450543
0.4558575443646081
0.45564231417369
0.4556823794055762
0.4557224068400738
0.4557623965306445
0.45580234853064916
0.4558422628933481
0.45571168611503343
0.4557516055759396
0.4557374447663511
0.4557773145810075
0.4558171469240336
0.45585694184823106
0.455895835903016
0.45593555655277557
0.45597523994113753
0.456014886120509
0.4558011959208274
0.45584088648036825
0.455627477825649
0.4556672125297739
0.45570691006392294
0.45574657048022804
0.4557861938307235
0.4558257801673465
0.45582828284215343
0.4558678125937626
0.45590730547060343
0.45594676152424907
0.45598618080617653
0.4560255633677668
0.4560649092603053
0.4558526873388254
0.455892077037989
0.4556801327901796
0.4557195660651565
0.45550789882592513
0.4555500893410246
0.45558952806547914
0.45537821566841724
0.45541769750655914
0.4552066605753698
0.45499581913925335
0.4550354231769391
0.45507499056118883
0.4551145213428629
0.4551540155727277
0.4552028089542138
0.4552551619760074
0.45529453657368263
0.45533387483116616
0.4553731767987443
0.4554124425266105
0.4552025750415752
0.4552418831786083
0.4550322874681209
0.45507163779167015
0.4551109519143697
0.45515022988615184
0.455189471756857
0.4552286775762339
0.4552678473939402
0.45505891309040924
0.45509812484612033
0.45488945995623215
0.4549287134303771
0.45472031731794904
0.45475961229195205
0.4547988712980155
0.4545908205792149
0.4546301208626906
0.4546785220727932
0.4545545453274014
0.4545938083389142
0.454633035510161
0.4546722268901931
0.4547113825279725
0.45450413030257236
0.4542970669174687
0.45409019211468293
0.4541295413857006
0.45416885485210406
0.45420813256274
0.45424737456636627
0.45428658091165214
0.4543257516471784
0.4543648868214378
0.4544039864828348
0.4544430506796864
0.4544820794602216
0.4545210728725824
0.45456003096482334
0.4543542545814079
0.45439325290084637
0.4544322159436504
0.45447114375766345
0.4545100363906426
0.4543060334299006
0.454100929125869
0.45413993617073123
0.45393519109134595
0.4539742376871301
0.45401324908994817
0.45405222534735834
0.45409116650683296
0.454130072615759
0.4541689437214382
0.45405073048497135
0.45384666274093316
0.4538856087776805
0.45392451983819365
0.45396339596956814
0.4540022372188149
0.45404104363286046
0.45407981525854746
0.45411855214263436
0.454157254331796
0.45419592187262353
0.45423455481162484
0.4542731531952245
0.4543117170697642
0.4543502464815027
0.4543887414766161
0.4541858893598855
0.4542244233407782
0.4542629229470226
0.4543013882245943
0.45433981921938754
0.45437821597721434
0.4544165785438053
0.4544549069648096
0.45449320128579523
0.45447113453189064
0.4542705066524761
0.45430883185633575
0.45434712302360225
0.45438538019959734
0.45442360342956223
0.45422217873825926
0.4542576150069487
0.45429584403908596
0.45433403921025584
0.45437220056542643
0.45441032814948623
0.4544484220072444
0.4544864821834307
0.4545245087226959
0.45455786952818317
0.4545912008760056
0.45462831918035873
0.45466621605788865
0.45470407951665526
0.4545036810682125
0.4543034591822794
0.45434143235769037
0.4543793721060103
0.45418072191208236
0.4542186989651292
0.4540190423941555
0.45405705711214606
0.4540950384399583
0.4541329864215653
0.4541709011008628
0.4539717033372221
0.4540096554797926
0.4540475743601874
0.45408546002211486
0.454123312509207
0.4541611318650195
0.45419891813303154
0.4542366713566466
0.454274391579192
0.4543120788439196
0.4543497331940055
0.45438735467255054
0.45442494332258027
0.45422676410612906
0.454264389989492
0.454301983083414
0.45433954343073857
0.4543770710742344
0.45441456605659575
0.4544520284204427
0.45448945820832104
0.4545268554627027
0.4545642202259859
0.4546015525404951
0.45440424283887165
0.4544416121654234
0.45447894908145775
0.454516253629121
0.4545535258504865
0.45459076578755453
0.45439397324825254
0.4544312499974055
0.4544684945002356
0.45450570679856694
0.45454288693415124
0.45434654011474124
0.4541503628521701
0.4541876482115523
0.4539917087602099
0.454029030378054
0.4538333282097876
0.4538706859057509
0.45390801142454285
0.4539453048077181
0.4539825660967598
0.4537885295011516
0.45382582615250133
0.4536320236837241
0.4536693555208619
0.45370665529974546
0.4537439230616514
0.4537811588477857
0.45381836269928344
0.45385553465720946
0.45389267476255796
0.4539297830562531
0.4537354637998078
0.4537726076067144
0.4538097196396203
0.45370312777265726
0.4537402377781136
0.45354641452404354
0.4535835597529148
0.4536206732743778
0.4534271490963597
0.4534642976641398
0.4535014145622116
0.45353849983105626
0.4535755535110859
0.4536244984015186
0.453661483951365
0.45369843803753657
0.4537353607001654
0.45377225197931564
0.45380911191498313
0.453845940547096
0.45388273791551426
0.4539195040600307
0.4539562390203702
0.45399294283619057
0.45402961554708227
0.4540662571925687
0.45410286781210646
0.45413944744508505
0.4541759961308277
0.45398395554049753
0.45402053905064127
0.45402882401831823
0.45406535768239015
0.4539510596953609
0.4539875953412872
0.4537961201850909
0.45383269034544316
0.4536414418455083
0.45367804635211956
0.45371462003388313
0.45375116292971934
0.4537876750784829
0.4538233830698461
0.45385983416588255
0.4538962546307459
0.4539326445030306
0.4537420766421981
0.45379029757663614
0.45360114371075155
0.4536375962880387
0.45367401830993836
0.4537104098148528
0.45374677084111986
0.45378310142701334
0.45359451368827786
0.4536308775640003
0.4536672110351444
0.453703514139827
0.45373978691610134
0.45355033397793176
0.45358664040804975
0.4536229165449428
0.4535101853146947
0.45354646307844043
0.4535827106107163
0.45361892794929604
0.4536551151318903
0.45369127219614697
0.45371575446038154
0.4535270992610217
0.45356326444858597
0.4535993995861398
0.4536355047111209
0.45367157986090484
0.4536499297715058
0.4536859690128036
0.45373358971434785
0.45376956441423444
0.45380550930906727
0.4538414244358712
0.45372944264860887
0.4537723216961052
0.45380820598843136
0.4538405972293453
0.45387642365220116
0.4539122204786731
0.45394798774542033
0.453983725489042
0.45401943374607645
0.4538322092373152
0.45364513907687115
0.4534582230739552
0.4534940889378212
0.4535299252703049
0.4535657321078647
0.4536015094868992
0.45363725744374694
0.4534508056322205
0.4533398124608063
0.4533756238481081
0.45341140583361406
0.45344715845351846
0.4534828817439562
0.45329695190314273
0.45333270747225646
0.45336843374553315
0.45340413075896274
0.4534397985484763
0.4534754371499461
0.4535110465991856
0.4535466269319499
0.4535821781839355
0.45361770039078053
0.4536531935880651
0.45368865781131107
0.45372409309598233
0.45377092140268765
0.45380629426006147
0.45384163828870067
0.45387695352383384
0.4539122400006322
0.45394749775420973
0.45398272681962326
0.45401792723187256
0.45404171938967103
0.45385722458293
0.4538924330784449
0.4539276129840325
0.4539627643345019
0.4537786009412627
0.4538137842095512
0.45363098473533076
0.45366619930413354
0.45370138534756677
0.4537365429002765
0.4537716719968529
0.45380677267183017
0.453851122910194
0.45388616309516994
0.4539211749648449
0.45395615855352656
0.45399111389546726
0.454026041024864
0.45406093997585867
0.4538778508871587
0.45369499440737404
0.45351220029198025
0.4535472499658621
0.4533646625061335
0.45339974334236466
0.45343479595587965
0.45325247396313506
0.45328755759118067
0.4533226130282837
0.4532173680856295
0.45325242355429873
0.45328745088856287
0.4533224501222781
0.45335742128924617
0.4533923644232147
0.4534272795578771
0.453462166726873
0.45346627218618957
0.4535011158309893
0.45353593160087313
0.45357071952927763
0.453605479649586
0.4536402119951277
0.45367491659917947
0.4537095934949645
0.45374424271565306
0.45377886429436265
0.45381345826415787
0.45363258402810197
0.4536672087119715
0.4537018058174389
0.4537363753774402
0.45377091742485887
0.45380543199252626
0.45383991911322136
0.453874378819671
0.45390881114455023
0.45394321612048194
0.4539775937800374
0.45401194415573604
0.4540462672800458
0.45408056318538303
0.45411483190411284
0.4541490734685489
0.45418328791095364
0.4540034845507355
0.4540377295273837
0.45407194741148704
0.4541061382351838
0.4541403020305615
0.45418546257455045
0.4542195680555797
0.45425364660768597
0.45428769826275023
0.4543172948853098
0.4543512945878553
0.45439489336174066
0.4542158567607313
0.45424985624233033
0.454283828952684
0.4543177749233994
0.45434321239743686
0.4543771083188459
0.454410977592518
0.4542324271101634
0.4542663266048336
0.4543001994803483
0.45433404576804853
0.4543678654992265
0.4542615617976229
0.4540834898408226
0.4541173679954855
0.4541512196102701
0.4541850447163509
0.4542188433448536
0.45425261552685503
0.45427792926107474
0.4541003382019422
0.4539945129140204
0.4538887703021047
0.45392260543300617
0.45395641415084675
0.45377929498808794
0.4536023139838024
0.4536362080292437
0.45367007565687867
0.4537039168975813
0.45352724091748103
0.45356111141169014
0.453594955547538
0.4534185281046957
0.4534524013599196
0.45348624828536876
0.4535200689117306
0.4535538632696447
0.4535876313897033
0.45362137330245106
0.4536550890383852
0.45368877862795565
0.4537224421015652
0.45375607948956953
0.4537896908222771
0.4538232761299497
0.4538568354428022
0.4538903687910025
0.45378572960214675
0.45361040465648433
0.45364399435350294
0.45367755810251303
0.45371109593357023
0.45374460787668375
0.4537780939618164
0.453811554218885
0.45384498867776
0.4538783973682659
0.4539117803201813
0.45394513756323884
0.4537704088728758
0.45380379484119737
0.4538371551280048
0.4538704897629193
0.45390379877551645
0.45393708219532636
0.4537627591990916
0.4537960712072841
0.45382935764985255
0.4538626185562165
0.4538958539557504
0.4539290638777837
0.45396224835160087
0.45399540740644156
0.4540285410715006
0.45406164937592813
0.4540947323488297
0.45392108235557965
0.45395419376925894
0.4539872798780749
0.4540203407110247
0.4540533762970612
0.4540863866650931
0.454119371843985
0.4541523318625573
0.4539791895324534
0.4540121778521974
0.4538392208320632
0.45387223732852494
0.45391588973195435
0.45394885192784806
0.45398178904789854
0.45401470112070946
0.4540475881748409
0.4538750776930116
0.45390799279473876
0.4539408829039817
0.4539737480491948
0.4540065882587895
0.45403940356113376
0.45407219398455284
0.4541049595573289
0.45413770030770134
0.4541704162638668
0.4542031074539791
0.4540312561079882
0.45406397520194913
0.45409597418241726
0.45412864408655873
0.454161289306224
0.454193909869379
0.45422650580394724
0.45423674038461165
0.4542692955713925
0.4543018262067504
0.4543343323184481
0.45423520962572045
0.45426771634169594
0.45430019857972265
0.4543364096652607
0.45436884161818597
0.4544012491770135
0.4544336323692555
0.4544659912223826
0.4544983257638245
0.4545055104171396
0.45453780584886766
0.45443602559391877
0.45446832286134065
0.4545005959088394
0.45453284476364897
0.45456506945296216
0.45439485986225725
0.45442711208265346
0.4544593401621662
0.4544915441278895
0.4545237240068771
0.4545465050059271
0.45457864029573825
0.4546107515771147
0.4546428388769517
0.45447313270342543
0.4545052474078423
0.4543357191544265
0.4543678611459948
0.4543999791778228
0.4544320732766913
0.4544641434693408
0.4544961897824723
0.45452821224274703
0.4545602108767864
0.4545921857111724
0.45462413677244723
0.454656064087114
0.4546879676816361
0.45471984758243783
0.45475170381590413
0.4545829647792377
0.45441442915600405
0.4544463631980451
0.45447827356770504
0.45430988591540133
0.4543418231948922
0.4543737368258976
0.45440562683467434
0.45443749324744015
0.45446933609037404
0.4545011553896163
0.45433319487395124
0.45436504095657654
0.4543927182444254
0.4544245188432796
0.45445629597305726
0.45449651309447836
0.4545282402432417
0.45455994400302696
0.4543924569197539
0.45442418733729384
0.4544558943892833
0.4544875781015215
0.45451923849976994
0.4543520743811602
0.4543837613172483
0.45441542496268134
0.4544470653431288
0.45447868248422224
0.4544976766900564
0.45452925205293737
0.4545608042497413
0.4545923333059536
0.45462383924702204
0.4546637297097918
0.45469518641705586
0.4547266200875515
0.4547580307465753
0.4547894184193869
0.45462307261894086
0.4544568484607621
0.4544883117985106
0.45432225834151446
0.454156326179958
0.4541878647759276
0.4542193803510242
0.45412053833937116
0.4541520554809471
0.4540533100820879
0.45407320484204394
0.4541047047821892
0.4541361817799162
0.45416763586028047
0.454199067048301
0.4542304753689603
0.4542618608472045
0.45429322350794366
0.4543245633760515
0.45435588047636555
0.45438717483368735
0.4544184464727824
0.4544496954183803
0.4544809216951748
0.4545121253278236
0.4545433063409489
0.4545744647591372
0.4546056006069393
0.4546367139088704
0.4546678046894103
0.4545033083780176
0.4545344249176786
0.4543700957691183
0.45440123796094034
0.4544323576511787
0.45426824340139493
0.4542993886350192
0.4543305113892255
0.4541666114933419
0.4541977596826846
0.4542288854147891
0.4542599887139336
0.45429106960436105
0.4543221281102798
0.4543531642558631
0.45438417806524944
0.4543985748087016
0.45442342778847733
0.4542600836375828
0.4542910863170305
0.4543220667244384
0.4543530248837979
0.4542557314170091
0.4540927404835979
0.4539298664733814
0.45396092085633843
0.4539795001141296
0.4540105144603949
0.4540415065900798
0.45406215157062435
0.45409310303410677
0.45412403234985155
0.45415493954162217
0.45399256737875426
0.45402349946351545
0.45405440944603676
0.4538922471569489
0.453923181927882
0.453954094618322
0.4539849852519011
0.45402241929229176
0.45405326354229114
0.4540840858077931
0.45411488611229356
0.4541456644792552
0.45418642877221665
0.454217159772846
0.4542478689086581
0.4542785562029796
0.45430922167910387
0.4543398653602913
0.4542511092243953
0.4542817517781298
0.45418132381861515
0.4542119693887791
0.4542425932167862
0.45427319532576627
0.4541121626439776
0.4541427892839126
0.453981916882466
0.45401256795316647
0.4540431973239939
0.4538825309413598
0.4539131846412534
0.45394085417205887
0.4539714655847024
0.4540020553638388
0.45403262353239293
0.4540631701132575
0.4539028936677533
0.4539334644676379
0.45396401370082057
0.4539945413901153
0.4540250475583037
0.453865066921391
0.45389559720445516
0.45392610598732
0.453956593292689
0.453861356428902
0.45389184506207536
0.45392231225457835
0.45395275802901985
0.45398318240797686
0.453890902648023
0.4539213273804291
0.4539517307546517
0.4539821127931731
0.45382287669608673
0.4536637522652677
0.4536840954776706
0.4535251311835299
0.45355560943549383
0.45355647191760373
0.4535869178639191
0.4536173425044638
0.45364774586159434
0.45367812795763596
0.4537078459410622
0.45373818580640096
0.4537782498836138
0.45368380685865795
0.4537141233451089
0.45374441867560283
0.45377469287227706
0.45380494595723814
0.45383517795256173
0.45386538888029276
0.4538955787624454
0.4537386020309297
0.45376881502727834
0.4537889730377946
0.45381914749605645
0.4538493009706895
0.4538794334835744
0.45390954505656156
0.45393963571147095
0.4539697054700922
0.45399975435418466
0.4540297823854777
0.4540597895856702
0.45408977597643135
0.4541197415793999
0.45396238893158997
0.4539923778999339
0.4540223461002943
0.45405229355423693
0.454082220283298
0.4541121263089837
0.4541420116527705
0.4539850320427972
0.45382816091907824
0.45385811338181453
0.4537013944200114
0.45373136996233815
0.45376132481761017
0.45365635182624287
0.45368631189131675
0.45371625130139925
0.45374617007784285
0.45377606824197053
0.45380594581507616
0.453835802818424
0.4538656392732493
0.45370951074236754
0.45355348959011776
0.4535833923233424
0.4536196007914468
0.45364946026920333
0.45366794755840495
0.4536977699384194
0.453727571850088
0.45357195691895136
0.4536017815361056
0.45363158570443074
0.45366136944495034
0.4536911327786591
0.45372087572652275
0.4537505983094786
0.4537803005484352
0.453625055833913
0.4536547806918838
0.45368448522516547
0.4537141694545966
0.4535591594889476
0.45358886624477124
0.4536185527160228
0.4534637340973484
0.4534934430043574
0.4534040055087281
0.453433714521695
0.4534634032831193
0.4534930718137011
0.453531001939672
0.45356062725073804
0.4535902323948122
0.45361981739248003
0.45364938226429913
0.4536789270307991
0.4537084517124816
0.4537379563298204
0.4537409801404463
0.45377045367538693
0.45361739088775366
0.4536468863576053
0.45367636181696186
0.45370581728617976
0.4537352527855881
0.4537608644032315
0.4537902613124921
0.4536365903807913
0.4536660094566748
0.4536954086211702
0.45372478789448534
0.4537541472968006
0.4537834868482691
0.45381280656901674
0.45384210647914225
0.4538548151640694
0.4538840811078157
0.45373089714524134
0.45376018514908595
0.4537894533971101
0.453818701909296
0.45384793070559915
0.45387713980594785
0.4539063292302438
0.4537554626285162
0.4537846733582072
0.45381386443061045
0.453661219336621
0.4536866577754625
0.45371585235790457
0.45375440268939277
0.45378355490230887
0.45381268753684156
0.4536603502801994
0.4536895047064613
0.453718639572558
0.45360054945955436
0.4536296946124478
0.4536588202310564
0.4536879263350127
0.45371701294392286
0.45374608007736666
0.4535952183654408
0.4534434635249037
0.4534725929820996
0.45350170296122316
0.4535307934818045
0.4535598645633477
0.45340837496262515
0.4534374675053891
0.45346654062722996
0.4534955943475881
0.453524628685878
0.4535536436614881
0.4535826392937812
0.453611615602094
0.45364057260573776
0.45366951032399777
0.4536984287761338
0.45372732798137994
0.45375620795894456
0.4537850687280106
0.45381391030773555
0.4538427327172513
0.4538715359756644
0.45372174386185904
0.45357110583268845
0.45359997056375645
0.4536288161410547
0.4534783588222683
0.45350722559339507
0.4535360732284455
0.4535649017464416
0.45359371116638003
0.45362250150723243
0.45365127278794526
0.45368002502743987
0.4537087582446126
0.45373747245833485
0.4537661676874529
0.45379484395078845
0.45364492824416447
0.45367362560621743
0.45370230401986367
0.45373096350386394
0.45375960407695426
0.4536099472154513
0.45363860880243617
0.4536765171592607
0.45352703560500723
0.4535556961797555
0.4535843378802365
0.4534350342798809
0.4534636968354126
0.45349234053399984
0.45352096539424536
0.4535495714347274
0.4535873622759048
0.4536159277089747
0.45364447437985533
0.4536730023070257
0.4535842659841189
0.45361279494558754
0.45346402066059394
0.4534925703392431
0.4534040094923309
0.45344716775229266
0.45347569489699896
0.4535042033598816
0.4535326931592861
0.45356116431353394
0.4535896168409226
0.4535575612935181
0.4535859963962468
0.45361441291394106
0.4536428108648155
0.45367119026706104
0.45369955113884475
0.4537278934983101
0.4537562173635768
0.45378452275274084
0.45381280968387483
0.4538410781750276
0.4538693282442246
0.45389755990946773
0.45392577318873545
0.45395396809998284
0.45397960636860946
0.45400776542331733
0.4540359061631929
0.45406402860609846
0.4540921327698731
0.45410523055807717
0.4541023926036915
0.4541304569374373
0.4541585030535045
0.45418653096962625
0.4542145407035124
0.45424253227285
0.4542705056953031
0.45429846098851284
0.45432639817009757
0.4543543172576528
0.45438221826875125
0.4544101012209428
0.4544379661317547
0.4544658130186916
0.4544936418992354
0.4545214527908454
0.45454924571095845
0.45455299646414915
0.4545807612507415
0.4544340276286464
0.45446181288612036
0.4543152123013184
0.4541687062670387
0.45419655018524424
0.4542308867443558
0.4542550762577923
0.4542828654572393
0.4543106367628038
0.45433839019176353
0.45436612576137386
0.4543871460071312
0.45441484806325133
0.4542687809311191
0.45412280767246516
0.454150567946435
0.45417831039107026
0.45420603502354207
0.4542337418609994
0.45426143092056936
0.4542891022193571
0.45431675577444564
0.45434439160289636
0.45437200972174857
0.454287733839653
0.45431476347292243
0.45434236455393
0.45436994797024577
0.4543827557683558
0.45441030862565424
0.45443784386603625
0.4544731324815039
0.4545006300559637
0.4545281100657001
0.4545555725275376
0.45458301745827906
0.4546104448747061
0.4546378547935788
0.4546652472316359
0.45452031090800454
0.45454772334574595
0.45457511831777364
0.45460249584077456
0.45463507901668154
0.45466242002926077
0.45468974364380466
0.4545451222240706
0.45457246575930643
0.45459979191149374
0.4546271006972037
0.4546543921329862
0.4546816662353703
0.45469427749207725
0.45472152162506635
0.454748748471169
0.45477595804683324
0.4546317678255121
0.45465899723049313
0.45468620937983095
0.45454218460650825
0.4545694165114906
0.454596631175634
0.454452771482224
0.45448000582865183
0.45433627401150173
0.45419263307757457
0.454049082940698
0.4540764104154531
0.4541037206271161
0.4541244387670574
0.45415171657696063
0.4541789771714585
0.4542062205668431
0.4542334467793861
0.45426679205379794
0.4542939820155019
0.454150918670362
0.4541745924397418
0.4542017857483378
0.4542289619380741
0.4542561210251108
0.4541132282534766
0.4541404066535669
0.4541675679656974
0.4541947122059786
0.454221839390501
0.45424894953533457
0.45423238624330126
0.4540898148728545
0.45411694092420934
0.45414404995796603
0.4541711419901337
0.45419821703670127
0.45422527511363764
0.45425231623689166
0.4542793404223924
0.4543063476860487
0.4541641547759748
0.45402294179929514
0.453880926490631
0.4539080245563127
0.45393510568040907
0.4539621698788029
0.453989217167357
0.4538474341513772
0.4538745003725415
0.45390154969843666
0.45386683686463997
0.45389387170670986
0.45392088968888444
0.4539478908269305
0.4539748751365951
0.4540018426336057
0.4540287933336702
0.45405572725247684
0.45408264440569446
0.45410954480897225
0.4539682976721732
0.45399521690192085
0.45402211939605785
0.45388103110538164
0.4539079523571478
0.45393485688763957
0.45396174471243095
0.45398861584707656
0.45401547030711176
0.4540423081080527
0.45406912926539617
0.4540959337946197
0.45395552303988973
0.4539823461555963
0.4538985155827423
0.453925339739076
0.4539521472911656
0.4538116918000483
0.4538471806368369
0.45387398748900254
0.453900777768153
0.4539275514896525
0.4539543086688465
0.4539810493210614
0.45400777346160465
0.45403448110576483
0.4540611722688117
0.4540964531036661
0.45412310869646194
0.453983120068627
0.45400979415814074
0.4540158389096453
0.45404248649253137
0.45406911766680724
0.4540957324476241
0.4541223308501142
0.4541489128893915
0.4540092607021562
0.4540358611570712
0.45406244526259776
0.45408901303380456
0.45411556448574153
0.45414209963344027
0.4541686184919139
0.45419512107615717
0.4542216074011463
0.4540823183464388
0.4541088230129606
0.45413531143390073
0.4541617836241908
0.4541882395987441
0.454185861629397
0.4542122940380016
0.45423871027010154
0.45409975685613085
0.45396088842895777
0.4539873572923364
0.45401380997670326
0.4538750950943395
0.4539015659084648
0.45392802055720743
0.4539544590553709
0.4539799339629806
0.45400404207218176
0.45403043319705777
0.4538920092844977
0.4539184184680564
0.4539098039969786
0.4537715433195504
0.4537979650604825
0.4538243707151188
0.45385076029814536
0.4537126858350185
0.45372769263101037
0.4535897395472065
0.45345187032545964
0.4534783330025229
0.4535047796026256
0.45353121014041425
0.4535576246305175
0.45342083854756676
0.45328327154558024
0.4533102988996803
0.45333674833619964
0.45336318173789847
0.4533895991193539
0.4534160004951252
0.4534423858797544
0.4533051038979561
0.4533315068751482
0.4533578938747444
0.45338426491124345
0.4534106199991266
0.4534256273785272
0.4533439917783554
0.45320702984730454
0.45323340662492256
0.45326819171919847
0.4532945341124437
0.4531577524183844
0.4530210532472175
0.45304744633747485
0.4530738235139003
0.45310018479088243
0.4531265301827926
0.45315285970398467
0.4531791733687955
0.45320547119154436
0.4532317531865336
0.45325801936804805
0.4532842697503556
0.45331050434770687
0.4533367231743353
0.4533629262444574
0.4533891135722724
0.4534152851719626
0.45344144105769324
0.45346758124361247
0.4534997670557531
0.4535258740663965
0.4535519654206616
0.453578041132628
0.4536041012163583
0.45363014568589827
0.45365617455527674
0.4536821878385059
0.45370818554958103
0.4537244974875731
0.45375046698893506
0.4537764209582986
0.4538023594095938
0.45382828235673395
0.45383923360020884
0.45386513004792106
0.453891011030451
0.45391687656164803
0.45394272665534513
0.4539685613253587
0.4539924795596493
0.45401828399047245
0.4540440730386245
0.45406984671785633
0.45398563651324136
0.4540161407727703
0.45404189974858683
0.4540676433916797
0.4540933717157348
0.45411908473442153
0.45414478246139334
0.45414270613712
0.4541683815708209
0.45419404174876793
0.45421968668455404
0.45424531639175597
0.45411048548751387
0.45413613238812306
0.454161764072535
0.4541873805542871
0.4542129818469009
0.45423856796388185
0.45426413891871936
0.454289694724887
0.45431523539584223
0.45434076094502657
0.45436627138586577
0.45439176673176956
0.45441724699613184
0.4542828835286581
0.45414859949569075
0.45417412902909643
0.4541996434785829
0.45422514285751436
0.4540910344598594
0.45411655084300007
0.4539825536311845
0.4540080869606563
0.45403953176864137
0.454065033245284
0.45393120918597213
0.4539567275511326
0.4538230142293208
0.4537433529843799
0.45376890411406967
0.4536353641187448
0.4536609319847118
0.45368648481075763
0.453712022610149
0.45373754539613675
0.4537630531819565
0.453788545980828
0.45375544067608187
0.453780920740634
0.45380638584770766
0.45383183601046967
0.45385636047373806
0.4538817810544028
0.45390718673000713
0.4539325775136562
0.4539579534184399
0.45382498389488446
0.45385037644441467
0.4538757541271126
0.4537429254018779
0.45361017439971235
0.4534775010524179
0.45350295808150803
0.45352840022779833
0.45345175917157143
0.4534772014097745
0.4535026287868571
0.4535280413158363
0.4535616137209214
0.4535869942073001
0.4536123598859271
0.45363771076975756
0.4536537477437027
0.45367907178707106
0.45370132537115
0.4537266208023092
0.45375190150112643
0.4537771674804683
0.45380241875318666
0.4538276553321181
0.45369565194196915
0.45372090489009326
0.4537461431562707
0.45366754602847464
0.4536927851320517
0.45371800957451713
0.45374321936864204
0.45376841452718253
0.4536922375948819
0.4535614442220107
0.45358667017801957
0.45345515766129646
0.4534803998012615
0.45334899429566855
0.45337425256514857
0.453399496204875
0.4532682282557711
0.4532934879698912
0.45331873306612114
0.45334396355714646
0.4533691794556379
0.4533943807742517
0.4534195675256293
0.4534511253547118
0.45347628116499084
0.45350142244693586
0.4535173413582969
0.4535424562786959
0.4535675567069307
0.4535926426555415
0.45361771413705393
0.45364277116397916
0.45366781374881393
0.45369284190404063
0.4537178556421272
0.4537428549755273
0.4537678399166802
0.4537928104780108
0.45366226018730943
0.4536872467505402
0.4537122189454194
0.45358180439556445
0.45358756567520425
0.4535099172582938
0.4535349116934697
0.45355989177640027
0.45358485751944394
0.4536167860887825
0.4534866607915683
0.4535116260567673
0.4535365770070207
0.4535615136546371
0.45343155333553836
0.45345650578102825
0.4534814439353122
0.4533516181569167
0.45337657205571
0.45340151167473286
0.45342643702623914
0.4534513481224686
0.45347624497564704
0.4535011275979863
0.4535259960016842
0.45355085019892466
0.45357569020187777
0.4534462081321655
0.4534710638206383
0.4534959053261219
0.4535264948833901
0.45355808944153875
0.45342879694169796
0.45345362217498353
0.453478433262837
0.4534941456234575
0.45351893104342256
0.4533898337103615
0.45341463470832116
0.45343942159476
0.4533686172492589
0.4533934031245195
0.45341817490889014
0.4534429326143837
0.4534676762529991
0.4534924058367218
0.4535171213775236
0.45354182288736267
0.4535665103781837
0.4535911838619177
0.45361584335048233
0.45363751545963893
0.45350893339743387
0.45353359523000486
0.4535628906000147
0.45343443891760177
0.45345910089427877
0.45349167604294655
0.45351630786651687
0.4535350353805068
0.45355964100979423
0.45358423272580517
0.45360881054033736
0.453633374465175
0.4536579245120889
0.4536824606928369
0.4535544363095734
0.453578987849012
0.45345180627267423
0.45347637291139575
0.45350092569414513
0.4535254646326415
0.45340917721371493
0.4534337281754864
0.45345826530573013
0.4534827886161314
0.4535072981183624
0.4535317938240821
0.4535562757449365
0.45358074389255837
0.4536051982785674
0.45362963891457025
0.4535536590909321
0.4535781004737502
0.4536025281254544
0.45362694205761256
0.45355104831374743
0.4535754629902074
0.45359986396595103
0.45362425125250777
0.45364862486139396
0.4536729848041131
0.4536973310921559
0.4537216637369999
0.4537459827501102
0.4537622126449578
0.4537865066897214
0.4538107871358034
0.4538350539946184
0.45385930727756835
0.45388354699604233
0.45390777316141684
0.453939872169946
0.45396406905968356
0.4539882524316056
0.4540124222970368
0.454036578667289
0.45406072155366173
0.4540848509674416
0.4541089669199027
0.45413306942230675
0.4541571584859026
0.45403058179736133
0.4540546859931661
0.45407877676044955
0.4541028541104301
0.45412691805431377
0.4541509686032941
0.45417500576855213
0.45419902956125646
0.4542230399925633
0.4542470370736164
0.4542710208155472
0.4542949912294747
0.4543189483265056
0.45434289211773415
0.4543668226142425
0.4543907398271002
0.4544146437673648
0.4542885925485666
0.4543125115579931
0.4541865585467489
0.454210492577235
0.45423441334419634
0.45415936043922844
0.454183282117462
0.45420719055002656
0.45408147585571434
0.4541053992272375
0.4541293093631472
0.4541532062744242
0.45417708997203715
0.4542009604669428
0.45422481777008555
0.4542486618923979
0.45427249284480004
0.4542963106382003
0.4541709183360645
0.45404559523497834
0.45406945590954545
0.4539442299150861
0.45396810537982984
0.45399196768279587
0.45401581683486475
0.4540396528469049
0.4540634757297729
0.4540872854943133
0.45410642474241164
0.4541302095844035
0.4541539813398247
0.45417774001947286
0.45420148563413365
0.4542252181945807
0.45423939017366816
0.45411459913241164
0.45413833600179043
0.4541620598360954
0.4541731070677798
0.4541968083393146
0.4542204966060365
0.4542441718786461
0.4542678341678323
0.4542914834842722
0.45431511983863127
0.4543387432415633
0.4543623537037104
0.454385951235703
0.4544095358481599
0.4544331075516882
0.45445666635688353
0.4544802122743299
0.4544980514478455
0.4545215731780513
0.4543973530159365
0.4542732007336917
0.45429676460689766
0.4543203156107026
0.4541962860405113
0.45421985161215434
0.45424340432400384
0.4542669441865834
0.45429047121040506
0.45431398540596946
0.4543374867837658
0.4543609753542717
0.45423720499868625
0.4542607080857075
0.4542841983749683
0.45430767587691867
0.45420494631424246
0.45422843260211687
0.45425837553867077
0.45428183452861154
0.4543052807656357
0.4541818282436885
0.45420528890989254
0.45422873683266024
0.4542521720223719
0.45412886795830504
0.4541523175302405
0.4541757543785884
0.45405257136953536
0.45392945516254796
0.4538064057033009
0.4536834229375276
0.45356050681102056
0.45358406586674366
0.4536076121637038
0.4536283067387396
0.4536518283175764
0.4536753371682861
0.4536988333011972
0.453722316726627
0.4537457874548817
0.4537692454962562
0.45379269086103446
0.45367011044751177
0.45369356992093685
0.45371701672725967
0.45359455599399995
0.4536180168640881
0.45364146507657166
0.4536649006416914
0.4536883235696771
0.4537117338707474
0.45358947255738963
0.4535819446079913
0.4536053646446012
0.45362877206945207
0.4536521668927283
0.4535300861158465
0.453457383221118
0.4534612207109415
0.4533392897561927
0.4532666967821749
0.4532901511879149
0.45316836447346354
0.45319183269158525
0.4532152883059379
0.4531576984877941
0.4531876765401764
0.45306608070531185
0.45294455010426427
0.4529680405817211
0.4529915184637476
0.4530149837604715
0.4530384364820096
0.4530669494499653
0.4530903756928926
0.45296909581923633
0.45299253571343373
0.4530159630628657
0.45303937787760024
0.4529182119567985
0.45294164038690116
0.4529650562917805
0.4529884596814782
0.45301185056602516
0.45303522895544146
0.4529142582668018
0.4529376502268322
0.45296102970116203
0.4529905466020999
0.4530138994945882
0.45303723993220046
0.453060567924898
0.4530838834826314
0.4531071866153407
0.4531304773329553
0.4531537556453941
0.4531815017435842
0.4531843061360133
0.4532075515416558
0.45323078457943156
0.45325400525920845
0.45327721359084405
0.45330040958418527
0.45332359324906873
0.45320315658773797
0.45322635376807074
0.4532495386291362
0.4532727111807453
0.45315241587523025
0.4531756018992858
0.4531987756230634
0.45322193705634833
0.45324508620891574
0.4532682230905303
0.4532913477109463
0.45331446007990783
0.4533375602071485
0.45336064810239163
0.4533837237753504
0.453263749251991
0.4532868383502155
0.4533099152352169
0.4532988226821072
0.45332188419885544
0.4533449335266413
0.45336797067512585
0.4532483093365324
0.4532713598332855
0.4532943981597658
0.45331742432560923
0.45334043834044174
0.45336344021387887
0.4533864299555262
0.45340940757497916
0.45343237308182305
0.4533131815410552
0.4533361602973775
0.4533591269500621
0.4533820815086694
0.45340502398274996
0.45342795438184413
0.4534508727154823
0.45347377899318486
0.45349667322446213
0.45351955541881445
0.45354242558573216
0.45356528373469557
0.4535881298751752
0.4536109640166315
0.4536061405043417
0.45348708377455055
0.4535099264554128
0.45353275715165764
0.4535555758727143
0.45357838262800215
0.45360117742693074
0.45362396027889973
0.45364673119329896
0.45352865910061024
0.453551443044428
0.4534327123001755
0.45345550942873886
0.4533368659150212
0.45335967618826883
0.4533824745314572
0.4534052609539433
0.45342803546507415
0.4533095541388486
0.45319113471509237
0.45321394730475695
0.453236747981842
0.4532595367556762
0.45328231363557836
0.4533050786308575
0.4532401819861476
0.4532629460952883
0.4532856983357589
0.4533084387168391
0.4533267311276907
0.45333048169795825
0.45335319265078183
0.4532351626605057
0.45325788660060984
0.45328059871456766
0.4533032990116088
0.45332948627006775
0.4533521620512093
0.4533743479406008
0.4533970002775551
0.45327920422656065
0.45330186950872015
0.4533245230197645
0.45334716476886133
0.45336979476516853
0.45339241301783473
0.4534150195359989
0.4532974326533391
0.4533200520746218
0.45334265976992144
0.45336525574835385
0.45338784001902543
0.4534104125910331
0.4532930095841478
0.45331559501799623
0.4533381687616615
0.4533607308242175
0.4533905255397667
0.4534130623939175
0.45343558759509295
0.4534581011523288
0.4534806030746514
0.4535030933710776
0.45352557205061517
0.4534557987106615
0.45347827799352936
0.4535007456741867
0.45343103274352
0.45331407864686185
0.45333657128788657
0.4533590523317774
0.4532422072151971
0.4531726507140878
0.45319515661048826
0.45321022428513164
0.4532327089185651
0.4532551819768977
0.45313854399903436
0.45316102971978084
0.4531907072072854
0.45321316795126415
0.45309666071014554
0.4531191340794158
0.45314159590019204
0.4531640461813738
0.45318648493185126
0.45320891216050563
0.45323132787620896
0.45325373208782416
0.45327612480420504
0.45329850603419647
0.453320875786634
0.4533432340703443
0.453365580894145
0.4533879162668446
0.4534102401972426
0.4534325526941295
0.45345485376628686
0.4534771434224871
0.45349942167149376
0.4533834074935271
0.4534056983203934
0.45328976743358174
0.45331207080094044
0.45333436276867356
0.4533566433455187
0.45337891254020457
0.45340117036145083
0.4534116390759008
0.4534338771824513
0.45346217387373183
0.45348438774277955
0.45350659028111107
0.45352878149739345
0.4535509614002849
0.45357312999843485
0.4535952873004838
0.45361743331506355
0.4536395680507971
0.4536616915162986
0.4536838037201734
0.45370590467101835
0.4537279943774212
0.4536592165117123
0.4536813068559861
0.45370338596978493
0.4537136554179835
0.45359838263967606
0.4536204659919496
0.45364253812870653
0.45366459905848866
0.4535494557592353
0.4535715291123896
0.453593591266481
0.45361564223003015
0.453637682011549
0.4536597106195412
0.45368172806250145
0.453703734348916
0.4537257294872624
0.4537477134860098
0.45376968635361853
0.45379164809854056
0.4538135987292192
0.45383553825408934
0.45385746668157706
0.4538793840201002
0.453901290278068
0.453786581839787
0.45371824097181584
0.4537401713329092
0.4537620906180627
0.45378399883566495
0.4538058959940963
0.4538277821017285
0.45384965716692505
0.45373519319286026
0.4537570805724235
0.45377895691726045
0.45366459730110187
0.45368648592373717
0.45370836351935856
0.45373023009629665
0.45361599791349294
0.45363787673116907
0.45365974453786495
0.4536816013418908
0.4537034471515484
0.4537252819751313
0.45366957488004617
0.45368858607923473
0.4537104081783456
0.4537322193143321
0.4537469893836696
0.4537687803832069
0.45379056044348737
0.45381232957274636
0.45383408777921097
0.45385583507109994
0.4538775714566239
0.4538992969439852
0.4539210115413778
0.4539427152569877
0.45396440809899263
0.45385071803936355
0.4538724230525086
0.45389411719956446
0.45391580048868885
0.45380223636547423
0.4538239317892299
0.4537104474351941
0.45373215495847047
0.4537538516306979
0.4536404698586763
0.4536621785947947
0.45367962428234965
0.4537013124012656
0.4537229896923638
0.4537446561637509
0.4537663118235256
0.45378795667977834
0.4538095907405915
0.45383121401403953
0.45385752026268755
0.453871172645229
0.4538927644160051
0.4539143454312292
0.4538518179414512
0.4538733984051303
0.45376043837566166
0.4536482955459711
0.45366991053228817
0.4536915147675551
0.45371310825979105
0.4537346910170073
0.453756263047207
0.4537778243583855
0.4537993749585301
0.45382091485562026
0.45384244405762747
0.45386396257251527
0.4538854704082394
0.45390696757274757
0.4539284540739797
0.45394992991986777
0.45397139511833595
0.4539928496773006
0.4540142936046701
0.4540357269083451
0.4539232861636922
0.4539447313863654
0.4539661659925917
0.4539875899902527
0.4538752724271675
0.45389670830847184
0.4539181335884501
0.4538564705993833
0.4538778952335754
0.45389930927985833
0.45392071274607887
0.4538086058770381
0.4538300211695476
0.4538514258892147
0.45387282004386703
0.4538942036413249
0.4539155766894007
0.45393693919589917
0.4539582911686173
0.4539796326153444
0.45400096354386227
0.4540222839619447
0.4539104558131856
0.45390520750188523
0.453793463236129
0.45381481373509636
0.4538361537269284
0.4538574832193795
0.4538788022201964
0.453883094084457
0.45390439630826623
0.4539256880615797
0.4539469693521151
0.4539682401875827
0.4539895005756851
0.45401075052411743
0.45403199004056727
0.4540578662015047
0.45407908373691663
0.4541002908639227
0.4541136661068206
0.4541348543574786
0.4541560322217391
0.4541771997072375
0.4541983568216014
0.45421950357245106
0.4541082843012531
0.4541294427483129
0.4541505908388152
0.454171728580362
0.454192855980548
0.4542139730469603
0.45418630825729606
0.4542074166005577
0.45422851462693603
0.45424960234399286
0.4542706797592827
0.4542917468803526
0.45431280371474236
0.45433385026998424
0.45435488655360323
0.454375912573117
0.4543969283360359
0.45441793384986295
0.4544389291220937
0.4544599141602167
0.4544808889717129
0.45450185356405615
0.4545228079447129
0.45453124201222717
0.45454382420725253
0.454564753074698
0.45458567175777975
0.4546065802639298
0.45462747860057295
0.4546483667751268
0.45466924479500176
0.45469011266760095
0.4545796437383814
0.45446922847393195
0.4544901297153275
0.454511020808026
0.45453190175941743
0.45455277257688437
0.45457363326780226
0.4545944838395396
0.4546153242994574
0.45450511452386966
0.45452596654180877
0.454546808454578
0.45456764026952134
0.4545884619939755
0.454527905790784
0.45454872705312965
0.4545695382374199
0.4545903393509702
0.45461113040108864
0.4546319113950764
0.45465268234022765
0.4546734432438294
0.45469419411316164
0.45458433806239745
0.4546051004301458
0.45462585277018697
0.4546465950897839
0.4546673273961925
0.4545576103770332
0.45457835414788084
0.4544687115154284
0.45448946671895507
0.45451021191515123
0.45453094711125286
0.45455167231448884
0.4544428541523576
0.4543746781734735
0.4543954260334222
0.4544161639040306
0.4544368917925111
0.45445760970606935
0.454478317651904
0.45449901563720674
0.45451970366916233
0.45454038175494876
0.45456104990173696
0.4545817081166911
0.4546023564069682
0.4546229947797189
0.45455784962524837
0.45457848877333173
0.4545991180154165
0.45461973735863276
0.4546403468101036
0.45454113754283054
0.4545617559563999
0.4545823644857825
0.4546004500376301
0.4546210394220343
0.45464161894326033
0.4545327488237816
0.4545533396285977
0.45457392057663787
0.4545944916749782
0.45461505293068766
0.4546356043508287
0.4546561459424571
0.4546766777126216
0.45469719966836447
0.45471771181672105
0.45473821416472004
0.4547587067193835
0.45477918948772666
0.4547996624767582
0.45482012569347985
0.4548277158397544
0.45484816260137195
0.4547396846231699
0.4547601426241039
0.45478059087152145
0.4548010293723959
0.45481252663274474
0.45483294778898764
0.45485335921855463
0.4548737609283932
0.45489415292544444
0.4549145352166427
0.4549349078089159
0.45495527070918507
0.45489256141908047
0.45491292470465383
0.454933278309559
0.4549536222406975
0.4549739565049646
0.45499428110924856
0.45501459606043154
0.45502705328986265
0.4549190478179211
0.4549393661598107
0.4548314327396067
0.45485176222437923
0.45487208206747054
0.45476424136522603
0.45465645178443315
0.45467680346423317
0.45469714550097245
0.4547174779015029
0.4547378006726701
0.4547581138213131
0.45465047876478737
0.4546708029630306
0.45469111754490366
0.45471142251723
0.45460390030807485
0.45462421629867356
0.45464452268587324
0.45466481947648163
0.45466513935336916
0.4546854216871404
0.45470569444247766
0.45473840474603644
0.45463107918437823
0.4546513504116921
0.45467161207485063
0.45469186418062085
0.4547121067357635
0.45471032642479464
0.4547305550870892
0.4547326726763947
0.4547560556293063
0.4547762592291441
0.4546691774633732
0.454689392002704
0.4547095970270716
0.4547297925431924
0.45474997855777666
0.4546430288920763
0.45466322581463653
0.45468341324169953
0.4547035911799601
0.4547237596361069
0.45461694174565914
0.4546371210783963
0.45461082612566134
0.45463099742012497
0.4546511592467198
0.45467131161211016
0.4546914545229543
0.45471158798590405
0.45473171200760504
0.4546251176072282
0.4546518159863072
0.4545901034487798
0.45461023707189807
0.4545037709742232
0.4544402705423421
0.45446042509992596
0.4543969645338857
0.45441711979266125
0.454437265622076
0.45445740202874546
0.45447752901927896
0.45449764660027975
0.45451775477834483
0.454537853560065
0.4544316779343794
0.45445178743055087
0.45447188753634354
0.454498491119754
0.45451857094458964
0.45454517582797577
0.45448190273503947
0.45450197238005013
0.4545220326664014
0.4545420836006378
0.4545621251892978
0.45458215743891367
0.45460218035601163
0.4544963111943079
0.45439049133139886
0.45441054488102856
0.454430589096914
0.45445062398557
0.4543924803984166
0.4544125148310078
0.45430686207238635
0.45432690709295076
0.454221323335783
0.4542413789159886
0.4542614251788515
0.454281462130863
0.45430148977850865
0.4541966954404235
0.45421673346435026
0.45423676218988995
0.45425678162351346
0.45427679177168534
0.4541721735509753
0.4540668948830219
0.4540869351253527
0.454106966081195
0.45412698775700217
0.4540218170789667
0.4540418491983142
0.4540618720435323
0.45408188562106
0.45410188993733014
0.4541218849987697
0.45414187081179974
0.4541618473828353
0.45418181471828556
0.45419111106913923
0.45421106241605963
0.45423100454544857
0.4542509374636922
0.4541460538484847
0.45416599717412925
0.4541859312944539
0.4542058562158305
0.4541433619990356
0.45413703289043283
0.4541569553040022
0.454176868532503
0.45419677258228597
0.4542166674596957
0.4542365531710712
0.45413193858029016
0.4540273721656965
0.4540511614677871
0.45407106696354615
0.45409096329892973
0.4541108504802598
0.45413072851385233
0.4541505974060176
0.45417045716306004
0.45406607415750655
0.45408594420952475
0.45410580513218296
0.4541256569317715
0.4541454996145749
0.45416533318687197
0.4541851576549357
0.4540809389404669
0.4541007736735709
0.45412059930817344
0.4541417310718641
0.4541615382267171
0.45405744436051804
0.4539533982000321
0.4539732348878535
0.4539112376802315
0.45393107493758444
0.45395090311194414
0.45397072220954743
0.45399053223662544
0.45401033319940376
0.4540301251041021
0.4540499079569346
0.4540696817641097
0.45408944653183003
0.45410920226629276
0.4541289489736892
0.4541486866602052
0.4541684153320208
0.4541881349953104
0.45420784565624295
0.4542275473209815
0.4542455932154409
0.4542652772818928
0.45428495237043526
0.45430461848720916
0.45432427563834965
0.4542207377450866
0.45424040505034874
0.45426312780723616
0.45428277650063936
0.45422107582894294
0.45424072514938724
0.45426036552612625
0.45427999696526494
0.4541766575665012
0.4541962991136866
0.45421593172883595
0.4542355554180407
0.4542551701873868
0.45427859961939315
0.45429819569865737
0.4543177828766819
0.4542146226171731
0.45423421987436347
0.4541311254077556
0.45415073271774714
0.45417033113150007
0.4541899206550676
0.45420950129449744
0.4542290730558318
0.4542486359451076
0.4542681899683561
0.45428773513160314
0.4541848387023547
0.4542043938884594
0.45422394022005375
0.4542434777031503
0.4542630063437562
0.4542825261478731
0.45430508004555203
0.4543245815065414
0.45434407414932554
0.45436355797988415
0.45438303300419164
0.45440249922821707
0.4542998557903973
0.4543193320064655
0.4543387994276744
0.4543582580599798
0.45425571726601455
0.45427281962501276
0.45429227997261384
0.4543117315424307
0.454331174340401
0.4542700747579099
0.4542873137563931
0.45430674891339723
0.4543242879692309
0.45433901629847684
0.45435842668448045
0.4543778283310037
0.4543186081818901
0.4543380100568583
0.454357403202074
0.4543767876234277
0.45439616332680466
0.45441553031808474
0.45443488860314263
0.45433276840345654
0.4543521365841209
0.4543714960638955
0.4543908468486421
0.45441018894421736
0.45442952235647244
0.45444884709125344
0.45446816315440114
0.45448747055175115
0.4545067692891337
0.45452605937237395
0.45446704494656065
0.45448633528622767
0.45450561698133285
0.4545248900376857
0.45454415446109064
0.4544834176209538
0.45442270797438766
0.45444198233261646
0.4544612480650416
0.4543595788820293
0.4543788544270212
0.4543981213514652
0.4544173796611431
0.4544366293618314
0.4544558704593015
0.4544751029593197
0.45449432686764696
0.4545135421900393
0.45453274893224754
0.4545519471000173
0.45457113669908905
0.45459031773519826
0.45460949021407526
0.4546286541414451
0.45464780952302797
0.45466695636453885
0.4546860946716875
0.4547052244501788
0.4546447629224354
0.4546638933851566
0.454683015328411
0.454693666420213
0.45471277322504733
0.4547318715266307
0.45475096133063825
0.4547700426427401
0.45478911546860135
0.4548081798138819
0.45482723568423683
0.454846283085316
0.4548653220227644
0.454884352502222
0.4549033745293235
0.454922388109699
0.45482140644752145
0.45484042977954386
0.4548594446698835
0.45487845112415826
0.45489744914798086
0.45491643874695925
0.45481559271753186
0.4548345920410742
0.4548535829447966
0.45475281786217703
0.45477181846520653
0.45467111611390776
0.45469012639162004
0.45470912825398146
0.45472812170657856
0.45474710675499314
0.4547660834048019
0.4547850516615767
0.4548040115308844
0.4547034801401835
0.45472244965629405
0.45474141078994057
0.45476036354667804
0.4547793079320565
0.45479824395162116
0.4548171716109123
0.45483609091546523
0.45477617417572447
0.45479509417712854
0.45481400583270054
0.4547541335990903
0.4547730459462996
0.45479194995656935
0.45469173136909546
0.45471064496441854
0.45472955022776124
0.45474844716462814
0.4547673357805189
0.4547862160809283
0.45480508807134634
0.4548239517572581
0.454842807144144
0.45486165423747943
0.4548804930427351
0.4549054802065282
0.4548055009801092
0.4548243397055674
0.4547244222319941
0.45462454864925045
0.45456671776588853
0.4545855923702298
0.45460445868896776
0.4545046990974187
0.45452357488536144
0.4544238767991835
0.4544427620324601
0.45446163898455566
0.45448050766091597
0.45449936806698205
0.4545182202081901
0.4545370640899715
0.454555899717753
0.45457472709695657
0.45459354623299936
0.45461235713129383
0.4546311597972477
0.4546499542362639
0.4546687404537408
0.45468751845507177
0.45470628824564574
0.4547250498308468
0.4547438032160543
0.45476254840664293
0.4547812854079828
0.4548000142254391
0.45481873486437246
0.4548374473301389
0.4548561516280897
0.4548748477635713
0.4547762839673421
0.4547949893668128
0.4548136866086736
0.45471453385379923
0.4547332404812375
0.4547519389558636
0.45477062928300616
0.4547893114679893
0.4548079855161322
0.4547089635293009
0.4547276469374444
0.45474632221352773
0.4547649893628591
0.4547836483907419
0.45480229930247523
0.4548209421033532
0.45483957679866566
0.45485820339369754
0.4548768218937294
0.4548954323040372
0.45491403462989216
0.4549326288765611
0.4549512150493062
0.45496979315338504
0.4549883631940506
0.45500692517655145
0.45502547910613145
0.45504402498803004
0.4549453597614498
0.45496391497081007
0.4549824621371667
0.45500100126574816
0.4549438655864919
0.4549624050439218
0.4548638856837997
0.45488243442916815
0.4549009751447766
0.45491950783583823
0.4549380325075614
0.45495654916515016
0.454975057813804
0.45499355845871786
0.45501205110508225
0.455032485909775
0.4550509621532129
0.45506943041382797
0.4550878906967927
0.455106343007275
0.45512478735043843
0.4551432237314421
0.4551616521554406
0.4551861150354799
0.4550879299373273
0.4551063583631636
0.45512477884228764
0.45514319137983844
0.45504510017479965
0.45505664928732426
0.4550771674861665
0.45509557441553417
0.4550370468212178
0.4550554544624921
0.45507385417968493
0.4550922459779119
0.45511062986228423
0.4551290058379087
0.45514737390988774
0.45516573408331934
0.4550678910622352
0.4550862604259744
0.45498847652816043
0.45489073464276236
0.4549091302196304
0.45492751789631514
0.45494589767790466
0.45496426956948277
0.4549826335761289
0.4550009897029181
0.454903391893029
0.45492175714043354
0.4549401145125176
0.45495846401434564
0.45497680565097787
0.45499513942747016
0.45493864147682567
0.4549569755738622
0.45497530181903706
0.45499362021739315
0.4550119307739692
0.45503023349379934
0.45504852838191373
0.455066815443338
0.45508509468309355
0.45510336610619756
0.45511176793577346
0.45513002584827716
0.4551482759582541
0.45516939217953756
0.45518762608563773
0.45520585220446214
0.4552240705409984
0.45524228110022985
0.4551451316591073
0.4551633512897626
0.45518156314753794
0.4551997672374063
0.4552179635643366
0.4552361521332933
0.45525433294923684
0.4552725060171233
0.45517551570906684
0.4551697690944645
0.45518794856027495
0.4552061202852015
0.4551092266878654
0.45512740743139646
0.45503057181279405
0.45493440944585734
0.4549526157689314
0.45497081434957604
0.4549105263766755
0.45481383976108003
0.4548320562295839
0.45485026495792696
0.45486846595104136
0.45488665921385496
0.4549048447512916
0.45492302256827083
0.45494119266970806
0.4549593550605145
0.4549695577919519
0.45487306371818903
0.45488987740291836
0.454793441134654
0.45481161559404476
0.45482978235076155
0.45484794140970003
0.454751595732638
0.4547697636582644
0.4547879238905071
0.45480607643425175
0.45482422129438005
0.45472798256791064
0.45473637671690464
0.4547545248056998
0.4547726652192618
0.45479079796245864
0.4548131932478414
0.4548313097624848
0.4548494186217238
0.4547533372067213
0.4547714548842997
0.4546754305061569
0.45469355698072605
0.45471167580376526
0.4547230564443218
0.4547411613987725
0.4547592587156132
0.45477734839967576
0.4547954304557881
0.45469956295358405
0.4547109317562074
0.4547290163766845
0.4547470933777723
0.4547651627642851
0.45478322454103304
0.4548012787128224
0.4548193252844552
0.4548373642607296
0.45483552711379893
0.45485355509306413
0.45475789714246617
0.4547759338631134
0.45479396300052716
0.45481198455948885
0.45482999854477585
0.4548480049611615
0.4548660038134151
0.45480897471274245
0.4548269742016838
0.45484496613416464
0.4548629505149424
0.45488092734877067
0.4548988966403989
0.4548750220780414
0.45477964044204267
0.45479761966638194
0.45482057732528874
0.4548385404357697
0.45485649601928213
0.45487444408055594
0.4548959087206328
0.45491384101372734
0.4549376065146386
0.45495552257450167
0.45497840876151496
0.45499630878908376
0.4550142013286678
0.4550320863849647
0.4550499639626681
0.4549548448230438
0.4548598095209996
0.45487771188853393
0.4547826883431217
0.4546883432548815
0.45470627021192583
0.4547181693073411
0.45473908859327616
0.4547569937376725
0.45466211433150977
0.454680028062467
0.4546979343215865
0.454715833113542
0.45473372444300353
0.454751608314637
0.45469504274224604
0.45471292722095397
0.454730804249348
0.45474867383208245
0.4547665359738081
0.4547843906791717
0.45480223795281605
0.4548200777993803
0.45483791022349945
0.454855735229805
0.45487355282292424
0.4548913630074809
0.4549091657880947
0.4549269611693815
0.45494474915595357
0.45495590407540626
0.4549736786624187
0.4549914458679582
0.4550025841460428
0.4550203379767597
0.4550380844392133
0.45505582353798946
0.45496143319915144
0.4549791808365097
0.45499692111428364
0.45490260168619195
0.45480832135423627
0.4548260860080254
0.4548342859332075
0.4547400783346298
0.45475784608410297
0.45466369332093853
0.4546814695261175
0.4546992383735956
0.45471699986794006
0.45473475401371427
0.4547525008154778
0.45477371992210147
0.4547914513301268
0.45469744730959555
0.4547151871511394
0.45462126046941126
0.45463900871978746
0.45454511383983703
0.4545628704837975
0.45458061979636083
0.4544867951070324
0.45450455279284196
0.4545223031513622
0.45442854855087716
0.45444630726236196
0.4544640586506667
0.4544818027203203
0.4544995394758479
0.454517268921771
0.45453499106260714
0.45455270590287034
0.45457041344707083
0.4544768226681029
0.45449453854251054
0.4545122471249345
0.45452994841987593
0.45454764243183243
0.4544934908611593
0.45451118509304894
0.4545288720493498
0.4545493169487818
0.45456698879908836
0.45458465338748805
0.4546023107184562
0.4545509426823286
0.45456859968394214
0.454586249435709
0.4546038919420934
0.45462152720755583
0.4546391552365531
0.45465677603353855
0.45456353223205503
0.4545811613090098
0.4545987831579707
0.45461639778338214
0.45463400518968483
0.45465160538131577
0.45466919836270847
0.45468678413829267
0.4547043627124946
0.4547219340897367
0.45473949827443805
0.45475705527101384
0.45477460508387585
0.4547921477174321
0.4548096831760871
0.45482721146424177
0.4547342377905982
0.45464130211968246
0.4545484044281991
0.45456597176959074
0.4544731274126117
0.45438032097450415
0.45428755243204305
0.45430515867578836
0.4542124433372831
0.45423005772153185
0.4542476649191693
0.4542652649345928
0.454276267670601
0.45422102142365695
0.4542386161075373
0.4542562036201586
0.4542737839659044
0.4542913571491544
0.454308923174285
0.4542164147395112
0.4541245666106654
0.4541379176188499
0.4541555005701974
0.45417307636673254
0.4541179747292312
0.4541355510086315
0.4541531201402972
0.45417068212858747
0.4541882369778582
0.4542057846924614
0.45422332527674586
0.45424085873505654
0.45425838507173516
0.45427590429111964
0.4542934163975446
0.4543136518128863
0.45433608327998276
0.45435357251862357
0.45437105466223854
0.4542789088389446
0.4542963990319092
0.45431388213377594
0.45433135814885633
0.45434882708145846
0.4542567791019039
0.4542742560639129
0.454291725947363
0.45430789818363637
0.4543253541841134
0.45423340410231133
0.454216736065535
0.4542341999143059
0.45425165669841316
0.4542691064221426
0.45428654908977667
0.45430398470559447
0.4543214132738715
0.4543388347988799
0.45435624928488827
0.45437365673616187
0.45439105715696243
0.4544084505515482
0.45431672498623704
0.4542620280541329
0.4542794369549574
0.4541877929289427
0.45409618587107076
0.45411361768286135
0.4541310424656955
0.4541484602238238
0.45416587096149347
0.454183274682948
0.45420067139242776
0.4542180610941695
0.4542354437924068
0.45425281949136953
0.4541613837386539
0.45417876734839463
0.454196143962719
0.45421351358584866
0.45423087622200203
0.45424823187539404
0.45426558055023625
0.45428292225073674
0.45430025698110044
0.4543175847455287
0.4543349055482195
0.45435221939336756
0.45436952628516414
0.4543868262277972
0.45440411922545126
0.45442140528230757
0.4544386844025439
0.4544559565903349
0.45447322184985156
0.4544904801852617
0.4545077316007299
0.45452497610041714
0.45454221368848124
0.4545594443690767
0.4545766681463546
0.4545938850244628
0.45461109500754565
0.4546282980997444
0.45464549430519696
0.4546626836280377
0.45457171470374236
0.4544807821742957
0.45439049769903067
0.4544077242622863
0.4544232690230814
0.454440482149509
0.45445768839618983
0.4544748877672476
0.4544223084260674
0.45436815845961726
0.4543853654049209
0.4544025654798132
0.45441975868840817
0.45443694503481646
0.4544541245231456
0.45447129715749973
0.4543807225355617
0.4543979029578957
0.45441507652998153
0.4544322432559154
0.4544494031397904
0.4544665561856961
0.4544837023977189
0.4543931858268371
0.45441033982020895
0.4544274869834023
0.4544446273204957
0.4543541905787403
0.45437133867861335
0.45438847995608733
0.454405614415233
0.4543152573632514
0.4543323995666664
0.45434953495545066
0.4542592429175024
0.454269042857795
0.4542861806205448
0.45419595496401644
0.45421310043374963
0.4542302390956727
0.4542473709538396
0.4542644960123009
0.4542724608196124
0.454182345274915
0.4540922654761695
0.4541094077079887
0.45401996716023596
0.45403711692701104
0.4540542598964152
0.4540713960724889
0.45398144532049356
0.45399179141949453
0.4540021334210306
0.4540192663466135
0.45403639248956557
0.4540535118539136
0.45407062444368146
0.4540786039689868
0.45409570482669476
0.45411279892116063
0.4541298862563957
0.4541469668364084
0.45416404066520366
0.4541811077467834
0.45419816808514646
0.4542200450782039
0.45423709098963005
0.4542541301701929
0.45416446295144636
0.45418150973999755
0.45419854980132357
0.45421558313940585
0.4542326097582226
0.454249629661749
0.4542666428539569
0.45428364933881527
0.4543006491202898
0.454317642202343
0.4542358788741864
0.4542584359249654
0.45427542728073844
0.45429115694673977
0.45430813517185664
0.45432510671394843
0.4543420715769603
0.45435902976483433
0.45437790134204675
0.45428854482260883
0.45430550353195165
0.4543218452319242
0.45433879073021594
0.45424951213113357
0.45426079964098026
0.45427811090760223
0.45429505168325673
0.4543119858063388
0.4543289132807664
0.45434583411045426
0.45436274829931417
0.4543796558512547
0.4542905268485377
0.45423737974117584
0.45425430192956784
0.4542712174831085
0.4542881264056991
0.4541991242346588
0.4542160406563488
0.45416297060458655
0.4541798874807981
0.4541998655751762
0.45421676860473087
0.4542336650173235
0.45425055481683874
0.4541617190449203
0.4541723768720636
0.4541892687483922
0.4542061540185901
0.4542230326865318
0.4541700753749063
0.45411713876185866
0.45413402492867744
0.45415090449804874
0.4541677774738383
0.4541846438599087
0.45420150366011963
0.4542183568783278
0.45423520351838675
0.4542520435841471
0.4542598771934484
0.4542805639823761
0.45429738535065967
0.45431420015962626
0.4543291017796785
0.4543459038531068
0.45425737191548926
0.45427418141648773
0.4542909843691803
0.4543077807773928
0.4543245706449479
0.4543413539756654
0.4543581307733619
0.4543749010418513
0.4542865012556564
0.45419813585957475
0.45414700100347977
0.4541637992806598
0.4541805910266279
0.45419677278372517
0.4542135515959592
0.4542303238883518
0.45414208955970214
0.4541588692161366
0.4541756423561995
0.45419240898368624
0.45420297810682636
0.45421973292196965
0.4542364812354385
0.45425322305101656
0.45426268810299597
0.4542794183439185
0.4543015513839578
0.45421349138175116
0.4541254655113284
0.4541422093739575
0.4541589467492319
0.45407098259142653
0.45408772727731905
0.45410446547930605
0.4540165629501773
0.4540333084461305
0.45405004746162864
0.45406678000043277
0.45408350606630127
0.45410022566298935
0.45411693879424947
0.45413364546383117
0.45415034567548107
0.45416374941768195
0.45418043736032543
0.4541971188560141
0.45421050579937233
0.45422717504724663
0.4542438378591179
0.45426049423871284
0.45427714418975523
0.454293787715966
0.4543104248210633
0.45432705550876235
0.45423944905764224
0.45425608701628556
0.4542727185609124
0.4542204966892318
0.454132978289099
0.454080803457298
0.45409745594903206
0.4541141020273281
0.4541307416958905
0.4541473749584207
0.45416400181861744
0.45418062228017636
0.4541972363467905
0.4542138440221499
0.4542304453099419
0.4542470402138508
0.4542636287375584
0.45427483054549195
0.4542914073537154
0.4542041275444256
0.4542207115653622
0.45423728921640405
0.4542538605012205
0.45427042542347795
0.45421841448316835
0.4542349798499036
0.454251538860013
0.45425924183066374
0.45417211884603953
0.454188680384236
0.45414080896215564
0.4541573701527974
0.45417392499572334
0.45408690182557665
0.45410346382533046
0.45412001948070585
0.4541365687953477
0.45415311177289797
0.4540661758786076
0.4540827259962462
0.45409926978012377
0.4541158072338755
0.45413233836113387
0.4541514358882758
0.4541618552182018
0.45417836806188794
0.45419487459332497
0.45421137481613155
0.45422786873392373
0.4542443563503147
0.45419413067221476
0.45421061843426713
0.4542303124934525
0.45424678705501903
0.45426325532858497
0.4542115533959541
0.45422994465153
0.4542464067144499
0.45426286249893233
0.45427931200856847
0.4542957552469466
0.45431219221765246
0.4543286229242688
0.4543450473703759
0.45436146555955115
0.45437787749536923
0.4542919044572528
0.45430832338664234
0.4542567408025205
0.45427316017449726
0.4542895732986156
0.4543059801784409
0.45425443728118564
0.4542708446025888
0.4542872456854667
0.4543036405333768
0.45432002914987374
0.4542337057546334
0.45425010142993466
0.45416382410772577
0.454135278259451
0.45408385584596145
0.4539976592142519
0.4540101322472006
0.45392398231698294
0.4538378650750332
0.45385431095429446
0.45387075059578624
0.4538871840030568
0.45380167884614775
0.45381811911561215
0.4538345531541615
0.4538509809653373
0.4538692516884568
0.45388566670528485
0.4538960357385543
0.45391243946911125
0.45392883698966235
0.45394522830373324
0.4539616134148471
0.45397799232652425
0.4539943650422825
0.4540107315656369
0.45402709190009993
0.4540434460491813
0.4540597940163881
0.4540761358052248
0.4540924714191933
0.45410880086179267
0.45412512413651956
0.4541414412468677
0.4541577521963284
0.45417405698839036
0.4540883475985077
0.454104659333025
0.454120964913332
0.45413726434291085
0.4541535576252411
0.45410249048134693
0.4541187841759858
0.45413507172901335
0.4541513531439015
0.4541676284241194
0.45418389757313354
0.45419623922515767
0.45421249686050225
0.45422874837474925
0.45417775358424206
0.4541940055200637
0.4542102513403874
0.4542264910486643
0.4541410619549933
0.4541573085662354
0.4541735490685806
0.4541897834654738
0.45410442549075747
0.45412066677505847
0.4541369019570546
0.4541531310401844
0.4541731082866684
0.45418932447747834
0.45420553457998686
0.45422173859762205
0.4542379365338095
0.4542541283919721
0.4542703141755302
0.4542864938879017
0.45430266753250187
0.4543188351127433
0.45433499663203625
0.4543511520937882
0.4542660197812355
0.4542821821118385
0.4542983383880005
0.4543144886131226
0.4543286692691295
0.4543492607968423
0.4543653924232214
0.4543815180123152
0.45440056880697516
0.4544166817833563
0.45443278873281523
0.4544488896587329
0.454363930060741
0.45438003783840075
0.4543958549992144
0.4544119507924769
0.4543275935218839
0.45434369605214514
0.45435979256838943
0.4543672696655317
0.4543833557717245
0.45439943587339837
0.45441493061036775
0.4544309988211756
0.45444706103750077
0.4543623077624098
0.4543783767970505
0.45439443984025396
0.4544104968953705
0.45442111487031334
0.454437160971612
0.4544532010944825
0.45440664459266067
0.4543220251057719
0.4543380777059273
0.4543481868745229
0.45436422863027687
0.4542796800205578
0.4541951628707865
0.4542112241389542
0.454227279433059
0.45424332875643336
0.45425937211240736
0.45427540950430845
0.4542914409354618
0.45430746640918995
0.45432348592881305
0.4543394994976488
0.45435550711901235
0.45437150879621646
0.45428716286920773
0.4543031712911957
0.4542528818599689
0.4541686048874532
0.4540843591807406
0.45410039333900465
0.45411642155098336
0.454132443819984
0.45414846014931126
0.45416447054226733
0.45418047500215214
0.45419647353226295
0.4542124661358948
0.454162295943353
0.45417828895290624
0.45416679714667435
0.45418278340308627
0.4541987637430451
0.4542147381698346
0.4542307066867363
0.45424666929702917
0.45426262600398987
0.4542785768108925
0.45429452172100887
0.4543104607376083
0.45426185620048365
0.4541784617103871
0.4541944133318925
0.45421035906175555
0.45419413639877926
0.4541102903333558
0.4541262427604889
0.45414218930003125
0.45415812995524163
0.4541740647293765
0.45418999362568985
0.4542059166474333
0.4542218337978561
0.4542377450802049
0.45415403005162397
0.45416994796400445
0.4541858600112735
0.4541022007996302
0.4541181194625659
0.4541340322633536
0.4541499392052308
0.45416584029143275
0.45408226174150795
0.45409816942849945
0.45411407126277314
0.45412996724755844
0.4541458573860823
0.4541617416815694
0.454177620137242
0.45419349275632
0.45420935954202085
0.45412591119376766
0.45414178456433096
0.4540583986465544
0.45407427858447097
0.45409015269167785
0.4541060209713858
0.4541218834268031
0.4541377400611359
0.4541535908775878
0.45416943587936015
0.4541852750696519
0.4541025215321085
0.45405287733501926
0.4540687291794484
0.45408457521414897
0.4541004154423143
0.45411624986713534
0.45412362914827
0.4541394535231816
0.4541552721037413
0.4541710848931311
0.4541868918945307
0.45420269311111733
0.45421848854606595
0.4542342782025493
0.45425006208373764
0.454265840192799
0.4541827934212829
0.4540997770086671
0.4540167909383073
0.45393383519357167
0.4539465463511112
0.45395393641111326
0.45396974842793747
0.45398555467079166
0.45400135514283796
0.4540171498472361
0.4540329387871436
0.45404872196571566
0.45406449938610505
0.4540802710514624
0.453997470126763
0.4540132482617518
0.45393104723324057
0.453946831722635
0.45396261045966446
0.45397838344747293
0.45399415068920207
0.45391149104558487
0.4539272647253909
0.4538779958671504
0.45389554667392973
0.45391131464369616
0.45392707687548234
0.45394283337241975
0.4538602682881396
0.45387603120362463
0.45382683436638943
0.453842597628737
0.45385835516107287
0.45387410696652064
0.45388985304820195
0.453905593409236
0.4539213280527396
0.4539370569818276
0.45395278019961244
0.4538703781701698
0.45388610778221516
0.45390183168581855
0.4539175498840868
0.4539332623801246
0.4539489691770343
0.45396467027791615
0.4539854238980374
0.45400111269931387
0.4540167958141818
0.4540324732457321
0.4540481449970536
0.45406381107123284
0.454079471471354
0.45409512620049924
0.4541050011833379
0.4540228102328975
0.45403846671684744
0.45405411753534275
0.454069762691458
0.4539876375761222
0.4540032890956456
0.4540189349556067
0.4539373782937037
0.4539530304105023
0.4539711078007039
0.45398674816795587
0.4540023828847861
0.4539203885949388
0.45393602964801666
0.4539516650534856
0.45386972431972145
0.453787813162111
0.4538034668480327
0.4538191148858628
0.45383475727865763
0.4537529115153973
0.45376856020436684
0.4537842032511193
0.4537998406587057
0.4538154724301747
0.45383109856857295
0.4538467190769448
0.4538623339583323
0.45387794321577546
0.45389354685231215
0.4539091448709779
0.45392473727480603
0.45394540189391785
0.45396098216355557
0.45387931981742075
0.45389490636791047
0.4539104873127356
0.45392606265491964
0.4538774139696339
0.4538929896573713
0.4539085597473772
0.4539241242426688
0.453939683146261
0.4539552364611666
0.4539707841903961
0.453986326336958
0.4540068901091355
0.45402242019715255
0.4540379447118382
0.45405587714152507
0.45407139008563246
0.45408689746555625
0.4540383420646139
0.454053849809052
0.4540693519941625
0.45408484862293425
0.4540040339942344
0.45401953677218965
0.4540350339965794
0.4540505256703874
0.4540660117965951
0.4540814923781819
0.454096967418125
0.45411243691939956
0.45412790088497856
0.45414335931783284
0.4541588122209312
0.45417425959724006
0.4541897014497241
0.4541085091541485
0.4541239572383999
0.4541393998015346
0.45409243237362995
0.4540113154689544
0.45402676987600415
0.4540422187636228
0.45405766213476667
0.45397660935680617
0.4539920589251059
0.4540075029796411
0.4540229415233629
0.4540383745592204
0.45405380209016055
0.45406922411912815
0.45408464064906595
0.4540036986453852
0.4540191213582519
0.4540345385747847
0.4539536487585412
0.453969072145036
0.4538882228000413
0.45390365234379854
0.4539190763936822
0.4538382791212732
0.45385370931551045
0.45386913401857537
0.4538845532333987
0.453899966962909
0.4539153752100329
0.45393077797769477
0.45395113546407506
0.45387044738454
0.45388584992464237
0.4539012469912052
0.4539166385871457
0.45393202471537897
0.453947405378818
0.45396278058037365
0.4539781503229549
0.45399351460946846
0.4540088734428191
0.45402422682590954
0.4540395747616403
0.4540549172529101
0.4540702543026152
0.45408558591365034
0.4541009120889077
0.454052913598004
0.45406824013122077
0.45408356123334853
0.45409887690727363
0.4540184484841586
0.4540337702642288
0.45404908661873944
0.45406439755057193
0.45407970306260553
0.4540950031577175
0.4541102978387831
0.4540299669882898
0.45404526776182214
0.4540605631239404
0.45407585307751475
0.4540911376254134
0.4541064167705027
0.45412169051564666
0.4541369588637076
0.45415222181754555
0.45416747938001867
0.4541827315539831
0.4541979783422928
0.4542132197478
0.45422845577335463
0.4542436864218048
0.4542589116959965
0.4541787813534853
0.4541940127043119
0.4542092386834754
0.4542244592938169
0.45423967453817554
0.4542548844193885
0.45427008894029086
0.4542852881037158
0.4543004819124945
0.45425275259662584
0.4542679467836207
0.4542831356205497
0.45429831911023816
0.4543134972555092
0.4543286700591842
0.45434383752408236
0.4542639177637439
0.4542525010286498
0.454267673885958
0.45428284140822495
0.454298003598264
0.45431316045888653
0.4543283119929019
0.45434345820311756
0.45435859909233894
0.4543737346633695
0.45438886491901076
0.45440398986206226
0.4544191094953216
0.4544342238215843
0.4543544845298101
0.4543696048905137
0.45438471994675816
0.4543998297013344
0.4543201523684041
0.45433526814473163
0.4543503786219263
0.45436548380277425
0.4543805836900596
0.45439567828656463
0.4544107675950694
0.4544258516183523
0.45444093035918964
0.45445600382035584
0.4544710720046233
0.45448613491476253
0.45448775021995674
0.45450280494184625
0.4545178543970848
0.4545328985884355
0.45445342090027524
0.45437397100151644
0.4543890324539791
0.45440408864204035
0.4544191395684598
0.45443418523599505
0.45445093072823556
0.454371564516093
0.4543866106093398
0.4544016514490624
0.45441668703801186
0.4544317173789372
0.4544467424745857
0.4543994372903456
0.4544144627749523
0.4544029426268816
0.45441796226034514
0.45443297665683746
0.4544479858190971
0.45446298974986066
0.45438380121705885
0.45439881110195834
0.45441381575784384
0.4544288151874472
0.45444380939349854
0.45445847817294605
0.45447346199581246
0.4544884406032863
0.45450341399809
0.45451838218294427
0.4545277970636572
0.45454275580165315
0.4544637186331952
0.454478683310161
0.4544971360735066
0.4545120897412972
0.4545270382123309
0.45454198148931635
0.4545569195749601
0.4544779760321371
0.45449292004403297
0.45450785886703576
0.4545227925038477
0.4545377209571689
0.4545526442296976
0.4545675623241304
0.45458247524316187
0.4545041521092042
0.4545190708517794
0.4545339844214203
0.4545488928208169
0.45455219995508395
0.45456710003142864
0.4545819949448917
0.4545968846981562
0.454611769293903
0.4545330486412114
0.4545479391349613
0.45455483876898023
0.4545697203373034
0.45452277860102946
0.4545376605667629
0.45455253738391804
0.45456147310889083
0.45457634066334895
0.45459120307688233
0.45451262205647147
0.45452749034518286
0.45454235349538075
0.4545572115097285
0.4544786906578526
0.4544935545352071
0.4544150717939646
0.4544299415226847
0.4544448061177162
0.45445966558171735
0.4544745199173444
0.4543961081644256
0.4544109683390635
0.4544258233877357
0.4544403561442717
0.4543620043587296
0.4542836795863871
0.4542985463325012
0.45431340795480135
0.45432826445593605
0.4543431158385518
0.4543579621052934
0.45431493358466446
0.4543297795913717
0.45428312158600404
0.45429796795759686
0.45421978899219373
0.45417317399519064
0.4541861005326852
0.45410798114834866
0.4541228448730937
0.4540447632285144
0.4540644473161728
0.4540793108591814
0.45408267084314474
0.45409752614721643
0.4541123763472496
0.45412722144587436
0.45414206144571884
0.4541568963494096
0.45417172615957113
0.4541810761089775
0.4541958966794995
0.4542107121640329
0.45422552256519544
0.45424032788560287
0.45416242695473585
0.4541738248810201
0.4541886314497942
0.4541107794389183
0.4541255917373076
0.45413847548383157
0.4541532779619979
0.45416807536908566
0.45418286770770033
0.4542024686829915
0.45412470760292256
0.4541394997687797
0.4541542868714276
0.4541690689134654
0.45418384589749056
0.45419861782609866
0.45421338470188355
0.4542281465274373
0.45418182498185394
0.4541965871554537
0.45421134428301907
0.45422609636713684
0.45424084341039217
0.4542537939619698
0.4542666140033855
0.45428134657280783
0.4542037844511461
0.45412624881023606
0.4541409977932929
0.4541557417425672
0.45417048066063537
0.45409300360832205
0.4541077481993049
0.4541224877614367
0.45413722229728987
0.45415195180943496
0.4541666763004408
0.4541813957728743
0.45419611022930084
0.45421081967228405
0.45422552410438555
0.4542402235281655
0.4542549179461823
0.4542696073609923
0.4542871560406666
0.45430183496927445
0.45430624977848455
0.4543209204642215
0.45433558615908054
0.454350246865608
0.45436490258634843
0.4543795533238449
0.45439419908063844
0.4544088398592686
0.45442347566227304
0.45441448337357904
0.45442911324569846
0.4543519343881499
0.45436656991305263
0.4543205473080437
0.45433518319214355
0.4543498141081905
0.4543644400587135
0.45428735074075305
0.4542413806093993
0.45416433831282377
0.4541789857949719
0.45419362831018817
0.4542082658609985
0.4542228984499272
0.45423752607949686
0.4542521487522283
0.4542667664706406
0.45428137923725137
0.4542959870545762
0.4543105899251292
0.4543251878514226
0.4543397808359671
0.4543543688812716
0.4543689519898434
0.454292083616981
0.45430667232755667
0.45432125610367924
0.45433583494785185
0.4543504088625758
0.454364977850351
0.45438295620344515
0.454397514767882
0.45441206841305387
0.45442661714145377
0.4544411609555728
0.4544556998579006
0.4544702338509248
0.45448476293713164
0.454504013964676
0.45451853244705465
0.4545330460303334
0.4544872903590075
0.4545018043158605
0.45451631337761844
0.45453081754675734
0.4545453168257515
0.45450094085895454
0.4545154402859315
0.4545299348268337
0.45454442448413046
0.4545589092602895
0.4544823939378377
0.45440586886729756
0.4544203696537745
0.4544348655586536
0.4543892342158148
0.4543127763268335
0.4543272830166406
0.45425086127012815
0.45426537349334883
0.45428457246179904
0.4542990741376697
0.4542227085175423
0.45414636856653096
0.4541608861555032
0.45417539886625335
0.4541899067012398
0.4542044096629192
0.4542189077537467
0.4542334009761756
0.45424788933265775
0.45417164765938944
0.4541861415162246
0.4541099357877823
0.45412443513432693
0.45413892961695124
0.45415341923810226
0.4541679040002254
0.4541224933585506
0.4540463749386112
0.45406087035768306
0.45407536091904077
0.4540921003974906
0.45401603806911583
0.4540305288583423
0.4540450147946588
0.4540594958805027
0.45407397211830985
0.45408844351051436
0.45410291005954884
0.4540269350034907
0.45395098536565137
0.4539654676461623
0.45397994508310113
0.4539040413972487
0.45391852426236795
0.45393300228614836
0.45394747547101705
0.4539619438193995
0.4539764073337198
0.4539010559179814
0.45391552476978875
0.4539299887897872
0.4539444479803966
0.453868676915803
0.4538831415125361
0.45389760128210527
0.45391205622692643
0.4538661705342303
0.4538806258994748
0.4538950764438538
0.45390952216977853
0.4539239630796586
0.453933733525048
0.4539481655875402
0.45396259284094787
0.4539770152876744
0.4539014028600782
0.4538563390838168
0.45387077201779225
0.45388520014639594
0.45389962347202745
0.45391404199708457
0.4539284557239637
0.4539428646550594
0.4539572687927649
0.45397166813947165
0.4539900181464838
0.45400769579002154
0.4540220795740559
0.4540364585770418
0.4540508328013627
0.45406520224940045
0.4540795669235352
0.4540939268261455
0.45401852099306245
0.4539431401992731
0.4539575155977361
0.45397188622428264
0.4539909172029059
0.45400527751870773
0.4540196330699721
0.4540339838590699
0.45405145283083287
0.4539761665677205
0.4539905174254746
0.45391526622086237
0.45392962241481655
0.4538544062387743
0.453868767758705
0.4538831245208024
0.4538974765274303
0.45391182378095124
0.4538366728167491
0.4538510253854834
0.4537759093600968
0.45378185605078025
0.45379621056509023
0.45381056033018125
0.45373600655008184
0.45375036152510917
0.453764711753121
0.4537790572364715
0.45379339797751345
0.4538077339785981
0.4538220652420749
0.4537470905080187
0.4536721405426226
0.4536737995787179
0.4536291528856584
0.4536435018022268
0.45365784598161574
0.4536721854261707
0.4536865201382358
0.4537008501201533
0.4537151753742642
0.45372188689487913
0.4536470646839796
0.4536613917203945
0.4536757140330915
0.4536946304538651
0.45370894256824984
0.45372324996616914
0.453737552649954
0.45375185062193396
0.4537645330429494
0.45377882186354834
0.4537931059792344
0.45380738539233084
0.45382005032413386
0.45383432060391277
0.45375965223921977
0.4537164712972194
0.453730751571766
0.45374502714962633
0.4537592980331171
0.45377356422455345
0.45378782572624904
0.4538020825405159
0.45381633466966476
0.45383058211600463
0.4537560370138174
0.4537702896831435
0.45378453767179
0.4537987809820623
0.45381301961626425
0.45382725357669823
0.453841482865665
0.453855707485464
0.4537812560898791
0.4537954859216735
0.45380971108641915
0.4538239315864116
0.453838147423945
0.4538589805764076
0.453784601851305
0.4537988171452078
0.4538130277814128
0.4538272337622087
0.45378292753761784
0.4537971337948641
0.4537228382588793
0.45373704970138734
0.45366278831845747
0.45367700493639596
0.45369121690229974
0.4537054242184519
0.4537196268871339
0.45373382491062586
0.4537480182912063
0.4537622070311522
0.4537763911327392
0.4537951303462927
0.4538093044329258
0.45382347388826105
0.45383763871456817
0.45385020148972954
0.4538643573256294
0.45379025702239256
0.45371664573024195
0.4537308164328387
0.4537449825105325
0.4537021562294603
0.4537144911365112
0.4537286529452543
0.45365465936192984
0.4536688263081517
0.4536867291587936
0.4537008862592633
0.45371503874529345
0.45372918661913986
0.453655265278863
0.4535813680211209
0.45359553075280157
0.4536096888719658
0.45353583512906903
0.4534620054310177
0.45347617836967485
0.453490346695496
0.4535045104107327
0.4535186695176352
0.4535328240184522
0.45345906685077964
0.4534718641761306
0.45348465734042637
0.4534109439695973
0.4534251044761097
0.45343926038057253
0.4534534116852289
0.45346755839232034
0.45348170050408715
0.45349583802276794
0.45350997095059997
0.45351661009896227
0.45353380872512067
0.45354792861019294
0.4535620439131185
0.45357615463612744
0.4535902607814485
0.45360436235130885
0.4536184593479343
0.4535449154991425
0.45355901756188216
0.4535731150534508
0.45358720797607066
0.4536012963319625
0.4536153801233457
0.45362079885333495
0.45362243396349633
0.4536365074911156
0.4535630678752032
0.4535697384615218
0.4535838136843862
0.45359788435216225
0.4536119504670608
0.45362601203129144
0.45364006904706194
0.45356671198544374
0.4535807740434154
0.45350745028427486
0.45352151737499025
0.4535355799191346
0.45354963791891184
0.45356369137652436
0.45349042959468355
0.45350448807513344
0.4535185420154637
0.4535325914178733
0.4535466362845597
0.4535588648998223
0.45357290099400344
0.4535869325589512
0.45351376157450873
0.4535277981517613
0.45354183020181593
0.4534687018834989
0.4533955971435532
0.4534096437172793
0.45342368576350384
0.45343772328441534
0.453394200761961
0.45340823850999235
0.4533352141520426
0.453349256877709
0.4533632950814866
0.4532903132245836
0.45330435639653205
0.45331839504863114
0.45333242918306266
0.45334645880200686
0.4533604839076428
0.4532875729259915
0.45330160298992694
0.4532287249187067
0.45324726187035735
0.45326129164834994
0.4532753169173347
0.4532893376794849
0.45330335393697263
0.4533173656919684
0.45333137294664133
0.45334537570315925
0.4533593739636886
0.4533733677303943
0.4533873570054401
0.45331460550399505
0.4533285997178626
0.4533425894420882
0.4533560259705627
0.45337000680997414
0.45338398316619194
0.45339795504137215
0.4534119224376695
0.4534258853572372
0.4534398438022273
0.4534537977747903
0.45346774727707534
0.45348169231123026
0.4534956328794015
0.453509568983734
0.45352350062637153
0.4535374278094564
0.45355135053512946
0.4535652688055303
0.4535791826227971
0.4535930919890667
0.45360699690647455
0.4536208973771548
0.45363479340324003
0.45365083536525774
0.4536647221648702
0.45367860452638753
0.453692482451937
0.45370635594364445
0.45372022500363435
0.45373137072170544
0.4537452313587514
0.4537590875703066
0.4537729393584901
0.4537867867254199
0.45380062967321233
0.45381446820398247
0.45382830231984406
0.4538421320229095
0.45385595731528994
0.4537840490761306
0.45380231021554074
0.4538161352442824
0.4538299558666403
0.4538437720847209
0.4538575839006291
0.4537852905613649
0.45371302024912386
0.4537268462873868
0.4537406679231539
0.4537544851585275
0.45376829799560886
0.45377456363526814
0.45373279563879776
0.45374660533413685
0.4537604106363806
0.4537779946376011
0.45379179055839974
0.45371964559964645
0.4537334464095242
0.4537472428326219
0.45376103487103087
0.4537748225268411
0.453791345978311
0.4538051244399632
0.4538188985254167
0.45383266823675594
0.45384643357606436
0.453857492032888
0.4538712490632812
0.45388500172774915
0.45389875002836994
0.4539124939672202
0.45392623354637535
0.45393996876790943
0.45395369963389526
0.4539707458338586
0.453984467468778
0.4539981847545263
0.4540118976931709
0.45402560628677785
0.45403931053741203
0.4540530104471369
0.45406670601801474
0.4540777015857074
0.4540913889118044
0.45410507190509797
0.45411875056764506
0.4541324249015015
0.4541460949087217
0.4541597605913588
0.4541778846250592
0.4541915409590117
0.45420519297475576
0.4542188406743394
0.4542321933593189
0.4542458324786585
0.45425946728795885
0.45426805892525957
0.45428168591651136
0.4542953086035966
0.45422357398989005
0.45423720155012853
0.4542508248080591
0.4542644437657189
0.4542780584251436
0.4542063831240352
0.4542200026472118
0.45423361787400884
0.4542503482676616
0.4542639544159228
0.45427755627405375
0.4542911538440831
0.45430474712803837
0.45423315797784486
0.45425371094311523
0.45418215238751614
0.45419575427571157
0.4542093518798478
0.45413783411069647
0.4541584552040191
0.4540869679609522
0.4541005741259789
0.4541141760089709
0.4541309188964093
0.4541445117266191
0.4541581002810095
0.4541716845615975
0.4541852645703992
0.45419884030942925
0.45421241178070104
0.4542259789862267
0.4542395419280171
0.45425624144516386
0.4542697953721345
0.45428334504155
0.45429689045541605
0.45431043161573714
0.45423911129680217
0.4542526572753367
0.4542661990021517
0.4542653199518284
0.45427885544297814
0.45429238668769933
0.4543059136879899
0.45431943644584666
0.45427694255904266
0.454290465618767
0.4542192602166324
0.45423278807752
0.45425071659136057
0.4542642352853836
0.45427774974422686
0.4542912599698801
0.4543047659643321
0.45431500759637483
0.454328505644738
0.45434199946769865
0.45427134304858136
0.4542848415930176
0.45429833591387914
0.4543118260131481
0.4543253118928052
0.4543387935548298
0.4542677587215661
0.4542812451654959
0.4542947273935945
0.4543082054078384
0.4543216792102029
0.4543351488026619
0.45434861418718825
0.4543620753657535
0.4542911256350593
0.45430459158586417
0.45431805333250086
0.45433151087693785
0.4542606102042043
0.4541897316568171
0.45420320292185357
0.45413235544050556
0.4541000947686479
0.45411357370920175
0.45412704844678065
0.45405625701288405
0.4540697364835087
0.4540805585148444
0.45409402999848814
0.45410749728475425
0.454120960375604
0.4540502360397723
0.4540637038542383
0.4540771674750831
0.4540906269042651
0.45402042733678566
0.45403389140668976
0.4540473512867479
0.45406516394229407
0.4540786147708208
0.45409206141557495
0.4541055038785084
0.4541189421615715
0.45413607408573586
0.45414950344017396
0.4541629286207645
0.4541763496294531
0.454189766468184
0.4541889594454415
0.45420237015845516
0.4542157767066511
0.4542291790919692
0.45424257731634804
0.454255971381725
0.4542693612900364
0.45428274704321725
0.4542961286432013
0.4543095060919212
0.4543228793913084
0.454336248543293
0.45434961354980424
0.45430883120478316
0.45432219631782345
0.4543355572885692
0.4542651613236965
0.45427852699050003
0.4542892513065741
0.45430260910264564
0.45431596276189584
0.4543293122862461
0.4543426576776167
0.4543559989379267
0.45436759892825684
0.45438093220098036
0.4543942613483101
0.4543523277311503
0.45436565717946603
0.4543789825054844
0.4543923037111175
0.4544056207982762
0.45441893376887
0.4544322426248075
0.4544455473679959
0.4544588480003414
0.45446951464593377
0.4544828074684657
0.45449609618574055
0.45450938079965975
0.454526333443919
0.4545396092900521
0.45455288103870184
0.4544827448126505
0.4544960212390201
0.45450929356962344
0.45452256180635553
0.4545358259511102
0.45454908600578015
0.45456234197225687
0.4545755938524308
0.45458884164819097
0.45460208536142555
0.4546153249940213
0.45462856054786394
0.45464179202483795
0.4546406399206773
0.4546538654634979
0.45466708693441493
0.45468030433530854
0.4546935176680579
0.4547067269345408
0.454719932136634
0.4547331332762131
0.45474633035515255
0.45475952337532555
0.45477271233860433
0.4547858972468598
0.4547990781019618
0.454812254905779
0.45482542766017886
0.4548385963670279
0.45484467448200416
0.4548578361877419
0.4548709938511867
0.45488414747420053
0.45489729705864423
0.4548274739892569
0.45484062823519783
0.4548537784442365
0.454866924618231
0.4548795904882531
0.45489272867077646
0.4548229705464595
0.4548341581048217
0.4547644303479453
0.4547796401697476
0.4547927836027546
0.4548059230077405
0.4548233331066923
0.4548293968002824
0.4548425245600833
0.4548556482991308
0.45486876801927184
0.4548818837223523
0.45489499541021666
0.4549081030847086
0.45490960619960935
0.45492270762775205
0.45493580504750314
0.4549488984607018
0.4548797592318973
0.4548102057518924
0.45482331236170565
0.4548364149646067
0.45484951356243275
0.45486260815701984
0.45487569875020295
0.4548887853438159
0.4548196242194543
0.45483271537955217
0.4548458025417389
0.4548588857078456
0.45487196487970216
0.45488504005913755
0.4548981112479795
0.4549111784480547
0.4549242416611885
0.4548548511423262
0.45486791896135903
0.4548505656622371
0.4548636301499453
0.45487669065457803
0.45488974717795644
0.45490279972190073
0.45483348648104716
0.4548465436190818
0.45485959677931354
0.4548726459635598
0.4548839818080075
0.4548970233059874
0.45491006083334845
0.45492309439190354
0.4549361239834647
0.45494914960984284
0.4549621712728476
0.4548929649796817
0.4549059912269153
0.45491901351239483
0.4549320318379274
0.4549450462053191
0.45495805661637473
0.45497106307289814
0.454984065576692
0.45499221818468727
0.454923101943128
0.4549361058068275
0.4548670190785349
0.4548800275087599
0.45484851041448027
0.454844237772811
0.4548572437377173
0.45487024575544155
0.45488324382778034
0.4548962379565292
0.4549092281434826
0.45492221439043395
0.45493519669917537
0.45486622532308396
0.4548792121830532
0.4548921951064175
0.45482326160208253
0.4548362490685883
0.45479330708112536
0.4548062951504164
0.45481927928571697
0.4548322594888143
0.4547633976781423
0.4547763824106373
0.4547893632125337
0.45480234008561604
0.4548153130316676
0.4548282820524707
0.45484124714980667
0.4548542083254556
0.45486716558119655
0.4548801189188076
0.45489306834006554
0.4549060138467464
0.45491895544062483
0.4549361250002647
0.4549490581345056
0.4549619873614551
0.4549749126828837
0.45498783410056076
0.4550007516162546
0.45501366523173226
0.45494498392377275
0.4549051888319972
0.4549181110217827
0.45493102931229545
0.45494394370530017
0.45487532470926617
0.45480672640965686
0.45481965370370553
0.45483257709988173
0.4548454965999481
0.45485841220566636
0.454871323918797
0.45488423174109943
0.45489713567433226
0.45490907561486954
0.4548405652119155
0.45485346989123016
0.4547849884895603
0.4547978976498871
0.4548108029242535
0.45482370431441393
0.45475526860807713
0.4547156277832255
0.4547285376678159
0.4547414436691503
0.4547543457889806
0.4547672440290575
0.45478013839113074
0.45479275242091416
0.45480563907377247
0.4548185218538576
0.4548314007629151
0.45476307698332025
0.45477596035123213
0.4547888398496837
0.45480171548041803
0.4548145872451771
0.4548274551457017
0.45484031918373186
0.4548531793610063
0.45486603567926276
0.454878888140238
0.4548917367456678
0.4549045814972867
0.4549174223968283
0.4549302594460252
0.454943092646609
0.4549559220003101
0.4549152113011358
0.4549280409878663
0.4548598869742352
0.45487272110448773
0.4548855513904599
0.45489837783387854
0.4548993351020385
0.4549121556417748
0.4549249723436007
0.4549377852092392
0.4549505942404125
0.4549633994388416
0.45497620080624646
0.4549889983443461
0.45492095751911144
0.45493375949025694
0.4549465576336342
0.45495935195095955
0.4548913562325391
0.4549041549749641
0.4549169498928732
0.45492878877112364
0.45494157618736997
0.4548736338970194
0.45488642573017507
0.4548992137437329
0.4549119979394034
0.45492477831889605
0.4549375548839194
0.4549471105805835
0.4548792384172864
0.45489201605781787
0.45490478988697264
0.4549175599064557
0.45493032611797113
0.4549430885232219
0.45495584712391013
0.4549686019217367
0.45498555758017173
0.45499830415093456
0.45493055688747425
0.4549474792205469
0.45496022576728107
0.4549729685181407
0.4549857074748211
0.4549984426390166
0.4550111740124206
0.45502390159672534
0.4550366253936222
0.45505224098895397
0.4550649567854067
0.4550480025954207
0.4550607152404683
0.4550734241053657
0.455005775313318
0.4550184885661757
0.454950868044766
0.45496358567812345
0.45497629953265656
0.45498900961004923
0.45492143363951454
0.4549341480896038
0.45494685876405827
0.4549595656645595
0.45497226879278807
0.4549878568587455
0.455000552018811
0.4549330445185115
0.45494574404321436
0.4549584398006301
0.4548909685801347
0.45489191772059945
0.45490461581145486
0.4549173101376821
0.4549300007009551
0.4549426875029467
0.4548752785997754
0.45488796974969253
0.45490065713982597
0.45486043095044065
0.4548731186610271
0.45487340507116214
0.45488608710454026
0.454898765383616
0.4549114399100563
0.4549241106855269
0.4549367777116927
0.45494944099021767
0.45496210052276465
0.4549747563109956
0.4549874083565715
0.45492017351271946
0.4549328298862638
0.45486559180913017
0.454878252507923
0.45489090946537464
0.45490555009151157
0.45491819927769306
0.45493084472759154
0.4549434864428622
0.4549561244251592
0.4548889623164457
0.4549016046158146
0.4549142431836901
0.45492687802172416
0.45493950913156755
0.45495213651487026
0.4549647601732811
0.454977380108448
0.4549102940895586
0.45492291833346993
0.4549355388556113
0.45489374676290234
0.45490636786425476
0.45491898524640834
0.4549315989110067
0.4549442088596927
0.4549568150941082
0.4549694176158938
0.4549820164266895
0.4549946115281342
0.45500720292186575
0.4549402408610973
0.4549528365496905
0.45496542853203426
0.45497801680976424
0.45493805731713305
0.45495064591760703
0.4549632308160959
0.4549758120142324
0.4549089333118931
0.4549215187920854
0.4549382316568343
0.45495080913389624
0.45496338291550437
0.4549759530032871
0.4549885193988719
0.4550010821038854
0.45493427824511223
0.45494684522431
0.45495940851439015
0.45497196811697693
0.4549845240336935
0.4549970762661622
0.4550096248160044
0.45502216968484044
0.45503471087428987
0.45496799024219686
0.45498053569745245
0.4549930774747674
0.45495442433514327
0.45496696626307487
0.4549795045157162
0.45499203909468267
0.45500457000158845
0.45501709723804695
0.45502962080567066
0.4550421407060711
0.4550546569408587
0.45506716951164317
0.45507967842003316
0.4550921836676364
0.4551046852560596
0.4551171831869087
0.45512967746178856
0.4551421680823031
0.45507561709998373
0.45508811197183174
0.45502158834780426
0.45503408746388035
0.4550465829268464
0.4550544143044727
0.45506690314687387
0.45507938834076717
0.4550918698877512
0.4551043477894236
0.45511682204738113
0.4551292926632195
0.45514175963853365
0.4551542229749175
0.45516668267396393
0.4551791387372651
0.4551915911664122
0.45520403996299535
0.45521648512860385
0.455228926664826
0.4552413645732494
0.4552537988554603
0.45526622951304446
0.4551998835163215
0.4552123184073348
0.4552260642660194
0.45523849172068426
0.4552509155553507
0.45526333577160016
0.45519704815718964
0.45513162895118325
0.4551440611071642
0.4551564896444125
0.455168914564508
0.4551813358690294
0.45519375355955477
0.4552061676376611
0.45521857810492444
0.45523098496292
0.45523875081730186
0.45517257277531653
0.45518498091016607
0.4551873277831871
0.4551985128006204
0.4552109117585951
0.45522330711431586
0.45523569886935233
0.4552480870252732
0.45526047158364624
0.45527285254603833
0.4552852299140155
0.4552976036891427
0.4553099738729841
0.45524391032483075
0.45525628470901985
0.4552686555033093
0.455281022709261
0.455293386328436
0.45530574636239457
0.4553181028126958
0.45533045568089814
0.45526446575978496
0.4552768228203241
0.4552891763001444
0.45530152620080216
0.4553138725238525
0.4553262152708499
0.45533855444334764
0.45527263022813935
0.455284973585162
0.45529731336906054
0.45530964958138637
0.45532347099508697
0.4553357998535282
0.45526993325438836
0.45528226628986507
0.45529459575830333
0.4553069216612504
0.45524109732676127
0.45525342739950103
0.4552657539081209
0.45527807685416605
0.45529039623918066
0.4553027120647082
0.45531502433229093
0.4553273330434706
0.4553396381997879
0.4553519398027825
0.4553642378539933
0.45537653235495845
0.455388823307215
0.45539810602676967
0.4554103903197308
0.4553446934948145
0.45535698194816016
0.4553692668571005
0.45538154822316873
0.4553938260478973
0.45540610033281764
0.4554183710794604
0.45543063828935537
0.45536504467065975
0.45537933015898546
0.4553861978773516
0.45539846265376854
0.4554107238977039
0.4553451499993744
0.45535741538816527
0.45536967724582356
0.45538042619445623
0.4553926812116308
0.4554049327021817
0.45541718066763104
0.4553516718671898
0.45536392396968844
0.45529844166828354
0.45531069790104733
0.4553229506098799
0.4553351997963008
0.45534744546182887
0.45535968760798184
0.45529426236550946
0.4553065086344614
0.4553187513853816
0.45533099061978555
0.4553432263391883
0.4552778504272947
0.45529009026222333
0.4552247407444593
0.4552369846881728
0.4552492251180555
0.4552614620356196
0.45522244782881643
0.455234685076767
0.4552469188148229
0.4552591490444939
0.45526680286275295
0.45527902673569987
0.45529124710459834
0.45530346397095484
0.45531567733627504
0.4553225167852321
0.4553347239222834
0.45531858416196513
0.45533078836594315
0.45533842206339953
0.4553506199329023
0.4553628143103154
0.455375005197138
0.45538719259486893
0.4553993765050056
0.45541155692904506
0.45542373386848306
0.45543590732481487
0.4554480772995347
0.4554001776478041
0.45533507397694667
0.4553472531459809
0.45535942883376057
0.4553716010417781
0.4553065386612892
0.45531871494727194
0.45533088775481273
0.4553430570854019
0.45535279172119797
0.4553649544494703
0.45537711370515777
0.45538926948974745
0.4554014218047254
0.45541357065157695
0.4554257160317865
0.45543785794683767
0.4554434162504913
0.4554046042154314
0.4554167439468338
0.4554288802166646
0.4554410130264043
0.45545314237753226
0.4554652682715273
0.4554003686892714
0.45533589328146673
0.45534803069560614
0.45536016465228535
0.4553722951529815
0.4553844221991708
0.4553965457923287
0.45540866593392987
0.455420782625448
0.4553820566604252
0.45539817369325786
0.4554102867060402
0.45542239627273073
0.4554345023947998
0.45536973639616574
0.4553818465631136
0.45539395328673843
0.4554060565685087
0.45541130768372673
0.4554234050594346
0.4554354989974115
0.4553968369612434
0.45540893123731996
0.4553442516561188
0.45527959044458005
0.45521494759487896
0.4552270608249962
0.4551624437830054
0.4551745610263715
0.4551866748307583
0.45519878519762974
0.4552108921284487
0.45522299562467733
0.455235095687777
0.4552471923192082
0.4552592855204305
0.45527137529290285
0.4552834616380832
0.45529554455742877
0.4552310276884253
0.4552431146128872
0.4552057183232153
0.4552178054085152
0.45522988907019657
0.45524590525364683
0.45525798151519103
0.4552700543576351
0.455282123782431
0.45529418979102965
0.45530625238488126
0.45531831156543523
0.4553343590564684
0.45534641085017197
0.4553584592350808
0.4552940703126776
0.4553061226907672
0.45531817166134253
0.4553302172258484
0.4553422593857289
0.455277918244089
0.4552899643902173
0.4553020071329988
0.4553140464738756
0.45532608241428885
0.45533571085669927
0.4553477403399244
0.45535976642690923
0.4553717891190918
0.4553838084179094
0.45531955220111553
0.4553315754782515
0.4553435953632934
0.4553556118576766
0.4553676249628356
0.45537963468020415
0.45539164101121504
0.4554036439573004
0.45541564351989133
0.4554276397004185
0.4554396325003114
0.45537546799869116
0.4553821843760764
0.4553941785107475
0.4554061692672648
0.455412804236349
0.4554247889943814
0.4554367703783265
0.45544874838960897
0.45546072302965274
0.4554726942998808
0.4554846622017154
0.4554966267365781
0.45543256251340836
0.4554445310098262
0.4554564961405251
0.4554684579069246
0.4554804163104435
0.4554163993861553
0.45535281800412286
0.45536478761527033
0.4553767538632227
0.45538871674939735
0.4554006762752107
0.4554126324420784
0.45542458525141544
0.45543653470463585
0.4554484808031529
0.45546042354837923
0.4554723629417264
0.45548312346576425
0.4554950563245008
0.4555069858355425
0.45551891200029776
0.45552145191693516
0.4554575818311364
0.45546950990609913
0.4554814346370543
0.45549335602540797
0.45550527407256536
0.45551718877993086
0.45552910014890824
0.45546529161828087
0.4554015009611915
0.4554134235265996
0.45542534275328866
0.4554357904684773
0.455447703227446
0.4554596126518425
0.4554215261438322
0.45543343589819013
0.4554453423202162
0.4554572454113087
0.4554691451728652
0.45542229421047153
0.4554341955312671
0.4554460935244181
0.45545798819132
0.4554698795333674
0.45543184481381416
0.4554437364857055
0.45545562483497276
0.4554415792758894
0.45545346460567493
0.4554653466159996
0.4554017519013087
0.45541703239408593
0.455432823860968
0.45544470211870414
0.4553811457829354
0.45539302793652237
0.4554046501813052
0.45534112602867843
0.45535300879220864
0.4553648882416227
0.4553013962047792
0.45531327953732287
0.4553251595569776
0.4552616996044261
0.45522213919336435
0.4552340269460949
0.45524591138655107
0.45518249783154524
0.4551191019404824
0.45513010978047136
0.45514200207102556
0.4551538910503475
0.4551657767198199
0.45517765908082486
0.45518953813474355
0.4552014138829564
0.45521328632684305
0.45522515546778247
0.45516184181611796
0.4550985457735904
0.4551104259174678
0.45512230275809384
0.4551341762968459
0.45514604653510077
0.45515791347423434
0.4551697771156219
0.45518163746063783
0.4551934945106558
0.4551302731919738
0.4550674648609248
0.45500427859810044
0.45496655669719976
0.45497843537346894
0.45499031075239565
0.4550021828353526
0.45501405162371183
0.4549509253679372
0.4548878166253421
0.4548996963373969
0.4548922903143865
0.4548546310154536
0.45486651038735504
0.4548783864658348
0.45489025925226234
0.4548272201365123
0.4548346771562248
0.454846551063593
0.45485842168133467
0.4548702890108165
0.45488215305340474
0.4548940138104647
0.454905871283361
0.45492050743501583
0.4548840150057264
0.454895868939512
0.45490771959283993
0.45491956696707175
0.45493141106356827
0.4549432518836895
0.4548803362078655
0.45489218081576543
0.45490402214850767
0.45484113798730386
0.45485298310168576
0.4548648249421278
0.4548766635099872
0.4548792546116771
0.45489108791543853
0.4549029179503315
0.45490956787618514
0.45484675241527983
0.45485858367140647
0.454870411661035
0.454882236385518
0.4548940578462073
0.454831287864443
0.45484311309246117
0.4548549350578975
0.454866753762102
0.4548785692064239
0.45489038139221183
0.4549049756996317
0.4549167809884159
0.4548540770902783
0.45486588613981666
0.4548284640012291
0.4548402733256352
0.4548559521092256
0.4547932997742243
0.4548051090623067
0.4548169150980376
0.4548287178827605
0.454840517417818
0.45485231370455204
0.4548641067443037
0.45487589653841354
0.45489152198452365
0.4549033047632492
0.454915084300495
0.45492686059759857
0.45493478410898724
0.4549465544591084
0.4549583215729497
0.4549700854518456
0.4549818460971299
0.4549661917254414
0.4549779496738908
0.45498970439169084
0.4550000153350911
0.4550117637934355
0.4550235090250679
0.4550352510313174
0.4550469898135125
0.4550654493787223
0.4550771807939243
0.45509194187985624
0.4550294978702679
0.4550412293893611
0.45505295768993054
0.4550646827733005
0.4550778590135233
0.4550895774670441
0.4550271851476765
0.4550389073348448
0.45505062630869425
0.4549882649785163
0.4549999876800183
0.4550117071693813
0.4549493767985362
0.45488745351467225
0.45489918360054266
0.45491091047401105
0.45492263413639694
0.4548603586217992
0.4548720859940848
0.4548349190774865
0.4548466467213649
0.4548583711561465
0.45487009238314846
0.45488181040368697
0.45489265348225616
0.4549043652130176
0.4549160737412275
0.45492777906819937
0.45486559648494784
0.454877305511059
0.4548890113371084
0.4549007139644076
0.45491241339426775
0.45492410962799895
0.45486236739523195
0.4548740672686643
0.4548857639471558
0.45489745743201493
0.45490914772454955
0.45492083482606666
0.45493251873787266
0.4549441994612732
0.45488213340404793
0.45489381781369687
0.4549054990361091
0.4549171770725886
0.4549288519244386
0.45494052359296155
0.4549521920794593
0.45496385738523293
0.45490185631445273
0.45491352529990386
0.45492519110579493
0.4549368537334253
0.45494851318409363
0.4549601694590979
0.45497182255973534
0.4549834724873025
0.45499511924309516
0.4550067628284086
0.4549448402967226
0.4548829346169979
0.4548945887130419
0.4549062396383347
0.45491788739417016
0.45492953198184133
0.4549411734026407
0.4548793187223684
0.45489096380418165
0.4549026057202801
0.45491424447195444
0.4549258800604948
0.45493751248719044
0.45494914175333
0.4549607678602014
0.4549723908090918
0.4549840106012878
0.4549956272380752
0.4550072407207391
0.45501885105056394
0.4550337583619936
0.4550456132540619
0.45505721365125135
0.45507290345879126
0.45501117354785003
0.45502277389601126
0.4550343710978887
0.4549726715221466
0.45498427237206773
0.4549225963150836
0.4548609369770089
0.4548725482527324
0.4548761208203103
0.4548877268926203
0.4548993298205054
0.45491092960524326
0.45492252624811097
0.45486092536439426
0.4548725256372315
0.4548841227693424
0.454822937517385
0.45483453822154296
0.45484613578613275
0.45485773021242887
0.45487188329896133
0.45486689058305196
0.45487847749811244
0.4548900612794569
0.45490164192835647
0.4549132194460815
0.4549247938339018
0.4549363650930863
0.4549479332249035
0.45495949823062104
0.45496642330505305
0.45497798268871315
0.45491653239391455
0.454928095392989
0.45493965526946045
0.45495121202459354
0.4549627656596524
0.4549743161759003
0.45498586357459997
0.45499740785701337
0.45500894902440187
0.455020487078026
0.45495911393436833
0.4549706555967562
0.45498597065144075
0.45499750558064245
0.4549361686292296
0.4549477071616344
0.4549592425839226
0.4549707748973516
0.45490947460431774
0.4549210105151269
0.4549325433182014
0.454944073014797
0.4549555996061686
0.45496712309357057
0.45497864347825645
0.45491739988645696
0.45492892386231887
0.4549404447365859
0.45495196251050996
0.4548907554659101
0.4548982274371957
0.4549097462419171
0.45484856956813524
0.45486009195229177
0.45487161123820036
0.45488312742711046
0.45489464052027084
0.45483350698438585
0.4548450236510824
0.4548565372231487
0.45486804770183187
0.45487955508837835
0.45481846462973097
0.45482997558392874
0.45476890818656246
0.45478042270292085
0.45479193412813396
0.4548034424634463
0.45481494771010184
0.4548264498693438
0.4548317598606227
0.45477074956419605
0.4547860375572372
0.45479753742353507
0.45480903420593205
0.4547726331323571
0.45478413017088365
0.45479562412750735
0.45480711500346727
0.4548186028000018
0.45478222482888847
0.4547937128818974
0.4548051978574745
0.45481667975685613
0.4548281585812781
0.4548396343319756
0.4548511070101829
0.45486257661713375
0.4548740431540614
0.4548816477163653
0.4548931086332537
0.4548322533678847
0.45484371782577293
0.45478288544409234
0.4547943534375527
0.4548058183642946
0.454745015447401
0.45470872997900946
0.4547202017526744
0.45473167046025
0.45467090994843
0.45468238217696605
0.4546938513405198
0.45470531744031945
0.4547167804775924
0.4547282404535656
0.45474044845526423
0.45475190221205036
0.45469120388020146
0.4547026611518764
0.45471411536583267
0.45472556652329427
0.4546649040944625
0.4546763587611886
0.4546878103725222
0.45469925892968555
0.45471070443390027
0.4547221468863875
0.4547335862883675
0.45474502264106004
0.45475645594568415
0.45476788620345826
0.45477931341560013
0.4547907375833269
0.454802158707855
0.4548135767904003
0.454753394886874
0.4547648164213772
0.4547762349150033
0.45478765036896646
0.45479906278448035
0.45481047216275794
0.4548218785050115
0.45483328181245264
0.4548404394673594
0.4548518372730614
0.4547913516564027
0.4548027529579429
0.4548141512280284
0.4548255464678678
0.45476509650156427
0.45477649523166913
0.4547878909326137
0.4547992836056053
0.4548106732518506
0.4548220598725557
0.4548334434689259
0.45484482404216603
0.4548562015934802
0.45486757612407186
0.45487894763514386
0.4548903161278984
0.45490168160353694
0.45491304406326055
0.4548531004922584
0.4548644663816401
0.4548735851757321
0.4548849453342475
0.45489630248025736
0.45490765661495974
0.4549190077395522
0.45493035585523156
0.4549417009631941
0.45495304306463535
0.4549643821607503
0.4549757182527333
0.454987051341778
0.45499838142907756
0.4550097085158243
0.4549494662665835
0.4549607968297651
0.4549660180512122
0.45497734342475493
0.45498866580097774
0.45499998518107027
0.45501130156622166
0.4549511148861203
0.45489094412631526
0.4549022704416305
0.45491581874653675
0.45492713877850316
0.4549384558177314
0.4549184852826105
0.45492980047426607
0.4548696881856199
0.4548810068343654
0.45489232249271494
0.4549027932466984
0.45491410303899815
0.45492540984442553
0.45493671366416355
0.45494801449939476
0.45488796328311976
0.4548992675694148
0.4549105688722613
0.45492554856219325
0.45493684341601626
0.45494813529005984
0.45495942418550306
0.4549235985231299
0.45493488767687695
0.45494617385391894
0.45496286978356104
0.4549029036744555
0.4549141896044589
0.45492547256017585
0.454936752542782
0.4548768214727592
0.45488810489202525
0.45489938533923296
0.45491066281555653
0.4549219373221694
0.45493320886024446
0.454944477430954
0.4549557430354696
0.4549670056749623
0.4549782653506025
0.45498952206355997
0.45500077581500387
0.4549409309148572
0.45495218809655447
0.4549634423177831
0.4549746935797109
0.45498594188350483
0.45499718723033145
0.45500842962135657
0.4550196690577454
0.45503090554066256
0.45497112743956686
0.4549823673467126
0.45499360430142677
0.4550048383048725
0.454969161911504
0.4549803961741571
0.45499162748741073
0.4550028558524262
0.4550140812703643
0.45502530374238503
0.45503652326964794
0.455047739853312
0.45505800676869534
0.45499832703010273
0.4550095442099494
0.4550207584483564
0.45502778830847085
0.4550389972155664
0.45505020318454736
0.4550614062165688
0.45502579720453973
0.4550370004985704
0.4550482008574965
0.4550593982824713
0.45507059277464756
0.45501100516265663
0.4550222030594068
0.4549626373828707
0.45497383867909547
0.4549850370434276
0.45499623247701787
0.4550074249810167
0.45501861455657394
0.45502980120483866
0.45504098492695944
0.45505216572408425
0.45506334359736045
0.4550745185479348
0.45501503168276514
0.45502621002662313
0.4549667450226991
0.4549072955590871
0.4549184835973653
0.4549296687125767
0.4549408509058666
0.45495203017837993
0.4549632065312609
0.454974379965653
0.45498427358589605
0.4549954413534139
0.4550066062058267
0.4550177681442757
0.4550289271699015
0.45504008328384415
0.4550362489036077
0.45504740115241904
0.45505855049245403
0.4550696969248504
0.45508084045074554
0.4550919810712761
0.4551031187875781
0.4550438065083147
0.455054947599536
0.4550660857875413
0.45506850436124563
0.45507963788165456
0.45509076850195396
0.4550315041747626
0.45504263816387275
0.4549833955342459
0.45492416832837057
0.45493531194052883
0.45494645265221545
0.45495759046456263
0.4549600200075079
0.4549711531570504
0.4549822834103521
0.454993410768543
0.4550045352327526
0.4550156568041097
0.4550267754837426
0.455037891272779
0.45504900417234584
0.4550601141835698
0.45507122130757666
0.4550823255454918
0.45509342689843996
0.4550343161792688
0.4550454208837313
0.4550565227042295
0.45506762164188674
0.4550643902249156
0.4550754852600033
0.4550865774151338
0.45509766669142826
0.45510875309000737
0.45511983661199107
0.4551309172584988
0.4551419950306495
0.45515306992956145
0.4550940511186266
0.4551051293617773
0.4551162047326846
0.45512727723246527
0.4551383468622356
0.45507936819865363
0.4550904411673426
0.45510151126701526
0.4551125784987864
0.45512364286377044
0.45513470436308107
0.45507577199167576
0.45509109853267854
0.4551021599491197
0.4551132185021343
0.45512601520063106
0.45506712208272204
0.4550781808766744
0.45508923680936053
0.4551002898818908
0.4551113400953748
0.45512238745092176
0.45513343194964034
0.45507459116981497
0.45508563899160537
0.45509668395755454
0.4551077260687697
0.4551187653263574
0.45512980173142387
0.45514083528507443
0.455151865988414
0.45516289384254704
0.4551739188485773
0.4551849410076078
0.455149840114941
0.4550910883606987
0.4551021169425495
0.45511314267794734
0.45512416556799407
0.45513518561379107
0.45514620281643897
0.45515721717703794
0.4550985175101335
0.45510953517912517
0.45512055000704693
0.4551315619949976
0.4551425711440754
0.45515357745537793
0.4550949236438502
0.45510593325819065
0.45504730069786364
0.4550583136103772
0.4550693236859735
0.4550839512764078
0.45509495521527776
0.455105956320637
0.4551169545935798
0.4550583734435485
0.4550693750094554
0.4550108150589974
0.45502181991302226
0.4550328219354881
0.45504382112748776
0.45498529459100834
0.45499629706605327
0.4550072967116074
0.455018293528762
0.45502928751860794
0.45504027868223546
0.4550512670207341
0.45506225253519306
0.4550595781840288
0.45507055980817535
0.4550121050156502
0.45502308991617996
0.45503407199536633
0.4550450512542961
0.4550560276940555
0.4549976122861359
0.4549392118738286
0.4549501976706287
0.45496118064802765
0.45497216080711056
0.4549831381489622
0.45499411267466655
0.4550050843853073
0.45497024062306374
0.4549812125809965
0.4549921817256067
0.4550043993831618
0.4549460804393803
0.45495704986909974
0.4549680164875866
0.4549789802959214
0.4549574898041449
0.45496845215213216
0.4549794116921409
0.4549903684252499
0.4549555800844029
0.4549208006510814
0.4549317606792291
0.4549386354738946
0.4549495904143946
0.4549605425513269
0.4549714918857677
0.45498243841879243
0.4549933821514762
0.45500432308489336
0.4550152612201179
0.4549571529189689
0.4549680942878798
0.4549790328595598
0.4549899686350814
0.45500446725108545
0.45501539698189164
0.45502632391987025
0.4550372480660916
0.45497912605203283
0.4549900534357478
0.45500454093229115
0.4550154622805557
0.4549573727283687
0.4549682973094017
0.45497921910177325
0.454990138106551
0.4550010543248021
0.45501196775759306
0.45502287840598993
0.45503378627105806
0.45499912993132324
0.45501003804285206
0.4550209433727638
0.4550318459221222
0.4549742061050905
0.4549851118321406
0.4549960147795993
0.4550024294717122
0.4550133274346462
0.4550242226210291
0.4550351150319219
0.4550005070736155
0.45501139973036664
0.4549534660150967
0.4548955470506135
0.454906448908237
0.4549173479907917
0.45492824429933704
0.45487035802318243
0.4548812575374976
0.45489215427875224
0.45490304824800454
0.4548451946236566
0.45485609179378844
0.4548669861928662
0.4548778778219467
0.4548887666820864
0.4548937357350983
0.4549046198124658
0.4549155011238671
0.4549263796703563
0.45493725545298713
0.4549481284728128
0.4548903499449397
0.4549012261596185
0.45484384551699325
0.45485472487398493
0.45486560146901744
0.4548764753031425
0.45488734637741124
0.45482962688161405
0.45484050114114954
0.45485137264177106
0.45486224138452835
0.4548045543532811
0.4547468819522726
0.454757759809327
0.45476863490830405
0.4547795072502526
0.4547903768362209
0.45473274277503273
0.45474361553197207
0.45475448553387354
0.4547653527817842
0.45477621727675044
0.4547870790198183
0.45479793801203316
0.45479424692395753
0.4547598753806592
0.4547707336927047
0.4547815892561584
0.4547924420720638
0.4548032921414638
0.454745751239118
0.45475660446989613
0.4547222681205337
0.45473312157600604
0.4547439722865478
0.4547548202532002
0.4547656654770039
0.45477650795899904
0.45478734770022516
0.4547981847017215
0.45480901896452647
0.45475155730704514
0.45476158950052603
0.4547724242802456
0.4547832563232186
0.4547940856304818
0.45473704829717604
0.4547478807037211
0.45475871037550053
0.45476953731354985
0.4547121459029853
0.45472297598432754
0.4547338033328711
0.45474462794965015
0.4546872686373457
0.454698096392662
0.4547089214171447
0.4547197437118268
0.4547305632777406
0.4547437539143613
0.4547574729237515
0.45476828364430816
0.4547109791730828
0.4547217930273561
0.45473260415705036
0.45474341256319517
0.4547542182468195
0.4547650212089519
0.45477582145062045
0.45478661897285255
0.45479741377667526
0.454808205863115
0.45481899523319774
0.45482978188794887
0.4548405658283933
0.45485134705555547
0.4547941330496365
0.45480491740474793
0.4547707736055786
0.45471359131290845
0.4547243817264397
0.45473516942710773
0.4547459544159354
0.4547567366939453
0.4547675162621592
0.4547782931215986
0.4547859444656335
0.45479671630284924
0.45480748543425314
0.45481825186086444
0.4548290155837022
0.4548397766037846
0.4548505349221297
0.45486129053975466
0.4548720434576764
0.4548827936769113
0.4548935411984751
0.4549042860233831
0.4549150281526502
0.4549257675872906
0.45493650432831806
0.4549472383767459
0.4549579697335869
0.45496869839985327
0.45497942437655675
0.45499014766470863
0.4550008682653196
0.45501158617939996
0.45502230140795935
0.455033013952007
0.4550337978896225
0.4550418061596334
0.4550525122370665
0.45506321563362384
0.4550739163503122
0.45508461438813796
0.45509530974810697
0.4551060024312245
0.45511669243849545
0.45512737977092405
0.45513806442951416
0.45514874641526915
0.4551629546793091
0.45517363088111745
0.4551843044132079
0.4551949752765817
0.4552056434722397
0.45514874987850484
0.4551594211845111
0.4551700898236909
0.4551558338133831
0.4551665002352103
0.4551771639924305
0.4551878250860421
0.45519848351704295
0.4552080932229041
0.45521874646226956
0.45522939704198223
0.455240044963038
0.4552506902264321
0.4551938833022711
0.45520299553349125
0.45521364143481446
0.455224284680306
0.45523492527095955
0.4552455632077683
0.45518879942183216
0.4552017882117796
0.4552124263010751
0.4552230617384725
0.45523369452496326
0.4552443246615384
0.4552549521491884
0.45525982970901313
0.45527045261768667
0.4552137493604171
0.4552243753618094
0.4552349987169555
0.4552456194268439
0.4551889474961297
0.4551995712941188
0.45521019244772754
0.4552168418179308
0.4552274581795984
0.45523807189972293
0.4552486829792901
0.4552592914192853
0.4552698972206932
0.4552805003844982
0.45529110091168407
0.4553016988032341
0.45531229406013124
0.45525570540812277
0.4552663037472718
0.4552768994526388
0.45528749252520523
0.4552980829659525
0.4553086707758611
0.4553152947029135
0.4552587548674853
0.4552693436166377
0.4552355787603737
0.4552404411667915
0.4551839386917801
0.4551274502407139
0.4550709758083723
0.45508157997273113
0.45509218150611
0.45510278040948815
0.455113376683844
0.45512397033015556
0.45513456134940045
0.4551451497425558
0.4551557355105982
0.4551663186545037
0.455176899175248
0.4551874770738063
0.4551980523511532
0.4552086250082628
0.45521311700597616
0.4552236851783238
0.45523425073316737
0.4552448136714793
0.45525537399423144
0.4552659317023951
0.4552764867969412
0.4552870392788402
0.4552975891490619
0.45530813640857576
0.4553186810583508
0.45528355704904444
0.4552941021304905
0.4552956394874351
0.4553061804669149
0.4553167188398221
0.45528309004857104
0.4552936286703871
0.4553041646871798
0.45531469809991504
0.455325228909558
0.4553357571170736
0.45534628272342603
0.4553568057295793
0.4553673261364968
0.4553778439451414
0.4553216175167002
0.45533213837139447
0.4553426566286675
0.45535317228948113
0.4553205805991849
0.4553310963889111
0.4553416095837478
0.4553521201846554
0.45536262819259365
0.4553731336085221
0.45538363643339963
0.4553274855534448
0.45533799141646875
0.4553484946892898
0.4553589953728656
0.45536949346815375
0.45537998897611087
0.4553904818976935
0.45533472940285674
0.45527863988211237
0.45528914140947513
0.4552996403502548
0.4553101367054069
0.45532063047588645
0.45533112166264805
0.4553244948461472
0.455334982974848
0.45534546852217334
0.45535595148907604
0.4553664318765085
0.45537690968542277
0.4553873849167702
0.45533137859713957
0.45534185685119066
0.45535233252851626
0.45536280563006676
0.45530682987030896
0.45531730599010617
0.4553311954912252
0.4553416660423495
0.45535213402054064
0.455362599426747
0.4553730622619164
0.4553869622912551
0.4553974195647721
0.4554078742701964
0.4554217649057848
0.45536585749541086
0.45537631222513286
0.4553867643886472
0.4553972139868988
0.45540766102083174
0.4554181054913899
0.4554285473995166
0.4554389867461548
0.45544942353224677
0.4554598577587346
0.4554702894265597
0.45548071853666316
0.4554911450899855
0.45550156908746686
0.45544574781674535
0.45545617482234807
0.4554609470534238
0.4554051512740469
0.4553493691634058
0.455359802864738
0.45537023401066934
0.45531447666598823
0.45532491080701104
0.4553353423934639
0.45534577142628485
0.4553561979064114
0.4553666218347807
0.4553794892453683
0.4553899077737871
0.4553991272971209
0.45534349509441013
0.4553539142023282
0.4553643307621641
0.45537106423315576
0.45538147614957475
0.45539188552060406
0.4553586297812848
0.4553690394000993
0.4553794464750187
0.45532381062328076
0.45533422068068574
0.45534462819502064
0.45535503316721715
0.4553654355982067
0.45537583548892
0.45538623284028756
0.45533064370053655
0.45534104402970044
0.45535144182034126
0.45536183707338823
0.45537222978977027
0.4553826199704157
0.4553930076162525
0.4554033927282081
0.4554161489799747
0.4554265287375116
0.4554369059640177
0.45544728066041856
0.45545765282763945
0.45546802246660506
0.45547838957823966
0.4554887541634672
0.4554581745568212
0.4554685390794163
0.4554789010771582
0.45548926055096933
0.4555009089394164
0.4555112632108886
0.4555191916099431
0.45552954113507155
0.45553988814084145
0.4555502326281725
0.4555171033015459
0.45552744804387935
0.4555377902692439
0.455548129978558
0.4555584671727397
0.45556880185270654
0.4555791340193758
0.45558946367366404
0.455534079591039
0.45554441221057823
0.4555547423185425
0.4555650699158474
0.45557539500340805
0.45558571758213934
0.4555919619352372
0.4555366380054002
0.45554696153011903
0.4554920039494649
0.455502330386642
0.4555126543164895
0.45552297573992045
0.4555332946578474
0.4555436110711827
0.45555392498083797
0.4555642363877246
0.45550896958724085
0.45551928394567764
0.4555295958021476
0.45553990515756093
0.4555502120128274
0.45556051636885647
0.455570818226557
0.45558111758683745
0.45552590232594947
0.4555362046330525
0.45554650444353445
0.45555680175830265
0.45556709657826416
0.4555773889043255
0.45552221421752587
0.4555325094859108
0.45554280226119287
0.4555530925442775
0.4555633803360698
0.45550824073544816
0.45551853146518373
0.45552804839033334
0.4555383342333037
0.45554861758756293
0.4555622862078061
0.4555071867537413
0.4555174701439682
0.455527751047281
0.45553802946458155
0.4555483053967716
0.4555585788447522
0.45556884980942414
0.4555791182916877
0.4555893842924427
0.45559579424135044
0.45560605574730584
0.4556163147743373
0.45562657132334283
0.4555715506046708
0.4555168869884794
0.455461892797125
0.4554721630346604
0.45548243079295925
0.45549269607291915
0.45550295887543724
0.4555132192014103
0.45552347705173474
0.45546852850203007
0.45547878926816665
0.455489047559444
0.4555004804643944
0.4555107336667185
0.4555209843969022
0.45553123265583945
0.45554147844442383
0.4555517217635484
0.455561962614106
0.45557220099698864
0.4555824369130883
0.45559267036329637
0.4556029013485038
0.45561312986960106
0.4555586126331698
0.4555688440234789
0.45557907295047023
0.4555892994150333
0.45559952341805715
0.4556097449604305
0.4556199640430415
0.45563018066677796
0.4556403948325272
0.45565060654117623
0.4556164183972537
0.4555616304681535
0.45557184796365335
0.4555820630024339
0.4555922755853811
0.4556024857133805
0.4556126933873172
0.4556228986080758
0.45563310137654056
0.45564330169359535
0.4556541620928622
0.4556643574301727
0.45560963611908467
0.45555492794952185
0.4555002461293319
0.45551045504822874
0.4554763493868168
0.45548655872324906
0.45545389424079225
0.4554694004724107
0.4554796069679197
0.45548981101465347
0.45550001261349304
0.45550886547075353
0.45551906233789224
0.45552925675973904
0.4555394487371735
0.45554963827107464
0.4555598253623211
0.45557001001179115
0.4555801922203626
0.4555903719889128
0.45553579065765737
0.4555459733061819
0.4555561535154566
0.45550159589228106
0.45551177897749817
0.455521959624237
0.45553213783337343
0.4555423136057827
0.4555524869423398
0.45556265784391925
0.45550814514105414
0.45551831891413375
0.45546382455847945
0.45547648082401815
0.4554866547338036
0.45549957009584763
0.4555097388116726
0.4555174155609564
0.4555275797121793
0.45553774143353093
0.45548329686063344
0.4554934614452032
0.4555036236006692
0.45551378332790216
0.45552394062777224
0.45552999592621335
0.45547559129275744
0.45548574951454485
0.4554959053104882
0.45550605868145644
0.45551620962831796
0.4555263581519408
0.4555365042531926
0.4555466479329404
0.4555567891920512
0.45550243977792665
0.4555125838911036
0.45552272558440626
0.45553286485870037
0.4555430017148513
0.455553136153724
0.4555632681761831
0.45557339778309264
0.4555835249753164
0.45552957001837835
0.4555397000196321
0.4555531770675755
0.4555633018428284
0.45557342420598473
0.4555835441579064
0.4555936616994549
0.4556037768314912
0.45561388955487603
0.45558005173347965
0.45559016487344
0.45560027560608307
0.45561038393226827
0.4556204898528547
0.4556305933687009
0.4556320321715817
0.4556421319108905
0.4556522292477874
0.45566232418312963
0.45560814316955256
0.45561824094596093
0.4556283363215666
0.45563842929722553
0.4556485198737935
0.4556586080521258
0.4556686938330774
0.45568210459787534
0.4556921851913587
0.4557022633901173
0.45571233919500453
0.45572241260687313
0.45573248362657554
0.45574255225496374
0.45575261849288934
0.45574908633739053
0.45575914941052165
0.4557692100953597
0.4557792683927547
0.45574694120780007
0.45575699976050854
0.45576705592712935
0.45571300385692926
0.4557230628557059
0.4557126877267637
0.4557227443779568
0.4557327986449272
0.45574285052852276
0.45575290002959074
0.45576294714897825
0.45577299188753173
0.4557830342460974
0.455793074225521
0.45580311182664796
0.4558131470503232
0.4558231798973913
0.45583321036869645
0.45577924645128565
0.4557859660759264
0.45579599739021975
0.45580602633023753
0.45581605289682253
0.4558260770908173
0.4557721523212573
0.4557182403089174
0.4557282725147402
0.4557383023477612
0.45575164145131913
0.45576166614972174
0.45570778724368677
0.45565392107498187
0.4556639537684537
0.4556101055110951
0.45562014101092135
0.4555663106539966
0.4555763489564049
0.45558638488737396
0.45553257759023363
0.455542616319916
0.4555526526788982
0.45556268666801997
0.4555727182881206
0.45558274754003897
0.4555293148401414
0.4555393468469505
0.4555493764863244
0.45551819589752457
0.4555282256656787
0.45553825306776347
0.4554845275985964
0.4554945577888018
0.45550458561367524
0.4555108506391159
0.45552087417912546
0.45546718242120715
0.45547720874508685
0.45548723270593944
0.4554972543046003
0.45550727354190423
0.45551729041868577
0.45552730493577903
0.4555373170940177
0.4555473268942351
0.4554936889186206
0.4555037014982794
0.45545008128621367
0.45546009664158726
0.4554701096395747
0.4554812689733795
0.4554912771239345
0.45550128291963055
0.4554477008371791
0.4554577094045401
0.45546771561777494
0.45547771947771415
0.4554877209851877
0.45549772014102535
0.45550771694605646
0.45551771140110986
0.4555277035070141
0.4555376932645973
0.4554841698603834
0.45549416238513435
0.4554406566688904
0.45545065195710643
0.45546064489763294
0.45547063549129696
0.4554806237389251
0.4554906096413437
0.4555005931993786
0.45551057441385523
0.45552055328559876
0.45553052981543385
0.4555405040041849
0.4555504758526758
0.45556044536173
0.4555704125321709
0.4555803773648211
0.455590339860503
0.4556003000200387
0.4556102578442498
0.45562021333395747
0.4556301664899826
0.45564011731314563
0.4556500658042667
0.4556600119641655
0.4556066309880685
0.4556165799056686
0.4556265264927657
0.45557316819243865
0.455583117533463
0.4555930645447037
0.455603009226979
0.45561295158110676
0.45562615718589206
0.4555728363951155
0.45551952808287643
0.4555294755512814
0.4554765179010424
0.45548646807330107
0.45543319480218136
0.4554431477136231
0.45545309829744285
0.45546304655445713
0.4554729924854819
0.45548293609133284
0.45549401827836206
0.4555039571029807
0.4555138936049014
0.4555238277849383
0.455533759643905
0.45554368918261506
0.45555361640188136
0.455521821448011
0.4555317489023656
0.4555449439230585
0.4555007262706091
0.4555019578340189
0.4555118829720566
0.4554587248575774
0.45546865272405146
0.45547857827390753
0.45548850150795633
0.45549842242700833
0.45550834103187343
0.45551825732336126
0.45546514185492337
0.4554750608707431
0.4554849775738988
0.4554318845586786
0.4554418039824527
0.4554517210942763
0.4554616358949575
0.45540857034259874
0.45541848786009614
0.45542840306716437
0.4553753599268118
0.455385277846995
0.4553951934574624
0.4554051067590205
0.45541501775247584
0.45542492643863436
0.4554348328183017
0.4554447368922831
0.4554546386613834
0.45546453812640714
0.4554328755959609
0.45544277528945215
0.4554526726801536
0.45546256776886856
0.4554096198014056
0.45541951759477134
0.4554294130868599
0.4554393062784737
0.4554491971704149
0.4554590857634852
0.45546897205848597
0.4554788560562183
0.4554887377574827
0.45549861716307954
0.45546700215834635
0.4554141085336618
0.4554239931634815
0.4554338754980196
0.4554427829443002
0.45544931343232187
0.4554591893871858
0.45546906304984724
0.455478934421104
0.45548880350175364
0.4554986702925934
0.45550853479442005
0.4555183970080301
0.45552825693421967
0.45553737545740697
0.45554723089683685
0.45555634510620446
0.4555661960619752
0.4555760447342606
0.455523248808344
0.45553310017470927
0.4555429492582877
0.45555279605987276
0.4555654082777022
0.45557525019712114
0.45558508983699875
0.45553266538024456
0.4555425076721469
0.45555234768521335
0.45556218542023535
0.4555720208780039
0.45558185405930957
0.4555916849649427
0.45560151359569306
0.4555700110404888
0.4555798399045142
0.45552714734843
0.4555369788961566
0.45554961984698544
0.45551814150342707
0.45552797068250644
0.45553779758920604
0.45554762222431366
0.4555574445886169
0.45550480333086457
0.4555178520698058
0.45552767446912074
0.4555374945991971
0.45554535815651254
0.4555551739761665
0.4555649875288876
0.45557479881546087
0.4555846078366713
0.4555715710491316
0.4555813781785743
0.45559118304439794
0.45560098564738616
0.4556088215451498
0.4556186198514483
0.4555660626222579
0.4555138459462124
0.45552365181573085
0.455533455423748
0.4555432567710461
0.4555530558584071
0.45556285268661256
0.45557264725644353
0.45558243956868094
0.4555922296241052
0.4555400783457574
0.4555498710257337
0.45549739436739645
0.4554449297976697
0.4554547300522756
0.4554645280497984
0.4554743237910178
0.4554841172767131
0.45549390850766325
0.45550369748464675
0.45551348420844184
0.45552326867982645
0.45553626124341945
0.4555460408429704
0.4555558181925272
0.45556559329286633
0.45551352680500146
0.4555218438631727
0.45553161949806714
0.45547927175203856
0.4554479824262147
0.45545776318002096
0.4554675416856364
0.45541520112695044
0.4554249822759121
0.45543476117736714
0.45544453783209005
0.4554543122408551
0.45540200325816976
0.45541178030654855
0.45542155510965265
0.4554313276682555
0.45544109798313004
0.4554508660550489
0.4554606318847844
0.45543031309593135
0.45544007904285555
0.45544984274885575
0.45546280498312414
0.4554725638424448
0.4554823204632382
0.4554920748462746
0.45550182699232367
0.45551157690215494
0.4555160358667268
0.4555257819126545
0.4554945804965511
0.45550432676747066
0.45551407080479994
0.4555238126093068
0.4555335521817585
0.4554813719352314
0.455450197047415
0.45545994170425114
0.45540778781192265
0.455417535092977
0.4553653979968015
0.4553751478986494
0.4553848955686325
0.45539464100751686
0.4554043842160685
0.455414125195053
0.4553620242769435
0.45530993527851327
0.4552578581956723
0.45520579302433245
0.4552155511429735
0.4551844601156773
0.455153376197339
0.45516313696143856
0.45517289549425133
0.4551826517965423
0.45519240586907617
0.45520215771261724
0.45521190732792943
0.45515990688158176
0.45516965909559187
0.4551782920160958
0.455186842327884
0.4551965881258073
0.45520951711892765
0.4552192581033365
0.4552321815573672
0.45518055125603774
0.4551902922111084
0.45520003094323175
0.4552097674531687
0.4552195017416797
0.4552181734433634
0.4552279045527495
0.45523763344270135
0.45524736011397815
0.4552570845673388
0.4552269894489225
0.4552367140073508
0.45520571978720065
0.455173374541621
0.4551831018850575
0.4551312409870416
0.45514097091408123
0.45515069862448404
0.4551604241190075
0.4551701473984086
0.45517986846344416
0.4551895873148704
0.45519930395344343
0.4552090183799189
0.45521873059505213
0.4552284405995981
0.4552381483943114
0.45524785397994644
0.4552575573572571
0.45526725852699695
0.4552769574899193
0.4552866542467771
0.45529737487881844
0.45530706710913815
0.4553167571356765
0.455326444959185
0.45533088695508217
0.45534057097071867
0.4553502527854425
0.4553599324000039
0.4553696098151528
0.4553761049901614
0.45538577836993765
0.45533405937182636
0.4553437353292609
0.4552920328499457
0.45530171138169984
0.4552503726025498
0.45521950348266416
0.455229186950722
0.4552388682209887
0.45524854729421227
0.4552582241711406
0.4552678988525211
0.4552606712453185
0.45527034345460676
0.4552800134701529
0.4552283885678431
0.4552380611474318
0.4552477315339405
0.4552573997281149
0.45526706573070047
0.45527672954244225
0.4552863911640851
0.4552992118357033
0.4553088687212482
0.4553185234190075
0.45532817592972463
0.4553378262541426
0.4552862649557331
0.45529591784019696
0.45526602615990475
0.4552756791499863
0.4552853299548975
0.45529497857538026
0.4553046250121761
0.4553142692660263
0.4553239113376718
0.45533355122785313
0.45534318893731046
0.4553528244667838
0.4553624578170126
0.4553720889887362
0.45538171798269345
0.4553913447996229
0.4554011787674327
0.45541080120886274
0.455420421475484
0.45536928329015436
0.4553789060737099
0.4553274624557621
0.4553370877893309
0.4553467109486658
0.4553563319345034
0.45536595074757996
0.4553755673886314
0.4553241589931258
0.45533377818056764
0.45534339519663536
0.4553530100420641
0.4553626227175886
0.4553722332239434
0.4553782431853804
0.45538784976150615
0.45539745417057215
0.4554070564133115
0.4554166564904571
0.4554262544027414
0.45543585015089677
0.4554454437356549
0.45539410858645113
0.4554037047131224
0.45541329867704256
0.45542289047894263
0.4553922314586555
0.45540182347274605
0.45541141332598634
0.45536012248092206
0.45536971487034317
0.4553793050995595
0.45538889316930065
0.4553984790802959
0.4554080628332743
0.4554176444289645
0.4553663932873452
0.4553759774155384
0.4553855593870871
0.4553951392027192
0.4554047168631621
0.4554142923691431
0.4554238657213891
0.45543109547558897
0.4554406647858054
0.45545023194440626
0.45545979695211714
0.4554693598096633
0.4554789205177697
0.45548847907716095
0.4554980354885613
0.45550758975269473
0.4555171418702849
0.45552669184205513
0.45553623966872836
0.45554578535102724
0.45555532888967415
0.4555041831246703
0.45551372919083727
0.455523273113988
0.45553281489484393
0.4554816946148647
0.4554912389198384
0.45550078108315273
0.4555103211055284
0.45551985898768604
0.4555293947303456
0.45553892833422693
0.4555484598000496
0.4555579891285326
0.4555696983962552
0.4555792232076154
0.45558874588384635
0.455598266425666
0.45560778483379183
0.455617301108941
0.45562681525183046
0.4556363272631768
0.4556458371436962
0.45565534489410464
0.45560431965951403
0.45561382992945926
0.4556233380699217
0.45563284408161664
0.4556454945986668
0.45565499600280135
0.45560400506770704
0.45555302554381
0.4555625341044496
0.45557204053765643
0.4555815448441444
0.45553059063937495
0.4555400974555124
0.4555517314385914
0.45556052109304834
0.4555700213747082
0.45557951953245085
0.45558901556698844
0.45559850947903285
0.4556080012692956
0.4556174909384879
0.45561232498293813
0.45562299673243495
0.45563248154688907
0.4556419642427785
0.45561155122906183
0.4555606790147665
0.4555701665509422
0.45557965196889144
0.45552880035018745
0.4555382882676194
0.45548745261442586
0.4554969430281645
0.4555064313242163
0.45547606396534596
0.4554252579347865
0.45543475105129394
0.4554442420504563
0.45545373093298197
0.4554632176995788
0.4554727023509546
0.45548218488781667
0.45549166531087204
0.4554960022616746
0.4555077067375277
0.4555171811479793
0.4555232057146782
0.4554724623476608
0.45548193751787613
0.4554914105775735
0.455500881527458
0.4555103503682344
0.4554596366797053
0.45546910800374635
0.4554785772193003
0.45548804432707113
0.45549750932776256
0.4555061690800057
0.45551562995800526
0.45552508873101477
0.4554744185320458
0.4554838797846327
0.4554933389328484
0.45550259145587824
0.4555120464201972
0.4555214992822451
0.4555309500427229
0.4555403987023315
0.4554897718520645
0.45549922298760054
0.45550867202288425
0.4555181189586156
0.4555275637954943
0.45553511540582076
0.4555445562571241
0.4555539950116253
0.455563431670023
0.4555728662330152
0.45552229198054706
0.45553172901557426
0.4555411639558102
0.4555505968019521
0.4555600275546972
0.45556945621474226
0.4555788827827838
0.4555883072595179
0.4555977296456405
0.45560714994184714
0.45561656814883306
0.45556605073358203
0.45557131558727637
0.4555807346344944
0.4555901515936948
0.45559535358506237
0.45560476683716294
0.4556141780032243
0.45562358708393974
0.45563299408000235
0.4556423989921048
0.4556518018209395
0.4556612025671986
0.4556107473349356
0.45562015054498944
0.4556295516730749
0.45563895071988336
0.4556483476861059
0.4555979217954811
0.45554783585579395
0.45555723978417245
0.45556664163180566
0.4555760413993841
0.45558543908759797
0.45559483469713713
0.45560422822869123
0.45561361968294956
0.45562300906060105
0.45563239636233444
0.4556417815888381
0.4556502387988481
0.4556596199792815
0.4556689990865259
0.4556783761212684
0.45568035940467766
0.4556300246692966
0.4556394029016659
0.45564877906264206
0.45565815315291125
0.45566752517315945
0.4556768951240722
0.4556862630063348
0.45563596650931426
0.4555856811140478
0.4555950559605968
0.45560442873832824
0.4556126424346662
0.4556220112044518
0.455631377907445
0.45560134173765376
0.45561070865415165
0.45562007350494965
0.4556294362907309
0.45563879701217835
0.4556018480611294
0.45561120975984865
0.4556205693951562
0.45562992696773424
0.4556392824782646
0.4556092785280533
0.45561863425200266
0.455627987914993
0.45561689490612095
0.45562624670059676
0.45563559643565954
0.45558543287775627
0.45559746177348354
0.4556098943149655
0.4556192417336565
0.4555691020570048
0.4555784519071901
0.45558759733866033
0.45553747769098835
0.4555468279343994
0.4555561761210037
0.4555060764645514
0.45551542707639175
0.4555247756320228
0.45547469595132445
0.4554434660396914
0.45545281942224813
0.4554621707488905
0.4554121199608961
0.45536208017186625
0.45537073808449313
0.4553800943189715
0.45538944849803803
0.45539880062237004
0.4554081506926444
0.4554174987095378
0.45542684467372657
0.45543618858588675
0.4554455304466941
0.4553955419130044
0.45534556435133705
0.4553549130813041
0.45536425975976136
0.45537360438738406
0.45538294696484716
0.45539228749282523
0.4554016259719926
0.4554109624030233
0.455420296786591
0.45537036582542595
0.45532075796700483
0.4552708488627664
0.45524103985109915
0.45525038774158566
0.455259733583444
0.45526907737734756
0.4552784191239693
0.45522854746013713
0.4551786867210944
0.45518803529779134
0.45518215562511405
0.4551523856996553
0.4551617340853397
0.4551710804243058
0.45518042471722575
0.45513060744408174
0.455136463640619
0.4551458086539575
0.45515515162243525
0.4551644925467234
0.45517383142749285
0.45518316826541405
0.4551925030611572
0.4552040333977102
0.45517517473517155
0.4551845073432185
0.4551938379109052
0.4552031664389006
0.45521249292787347
0.4552218173784923
0.4551720772323627
0.4551814040610864
0.4551907288520499
0.4551410084010557
0.45515033556708234
0.4551596606959426
0.45516898378830395
0.4551709995185969
0.4551803193374858
0.45518963712170185
0.4551948614607037
0.45514518396845655
0.45515450253639333
0.45516381907081827
0.4551731335723969
0.4551824460417946
0.45513279699663295
0.4551421118339701
0.45515142463971786
0.4551607354145408
0.45517004415910317
0.455179350874069
0.45519085769140444
0.4552001601091537
0.4551505524195167
0.45515985720192065
0.45513023566882066
0.4551395406372129
0.4551519058902381
0.4551023304729752
0.45511163544030997
0.45512093838108103
0.4551302392959503
0.4551395381855796
0.45514883505063025
0.4551581298917634
0.4551674227096399
0.4551797498634278
0.4551890383063742
0.4551983247281166
0.4552076091293147
0.4552138463779045
0.4552231270712005
0.4552324057458573
0.4552416824025336
0.45525095704188756
0.4552385428242618
0.45524781578846624
0.45525708673680887
0.45526521588425034
0.4552744829267038
0.4552837479552395
0.45529301097051394
0.4553022719731832
0.4553168518830673
0.4553261082845725
0.45533776283558197
0.45528831797046787
0.4552975744550032
0.4553068289296624
0.4553160813951
0.4553264829738564
0.4553357312978815
0.45528631884738796
0.45529556952248496
0.4553048181902747
0.45525542517463247
0.45526467619050903
0.45527392519965765
0.455224551604039
0.4551754974866788
0.4551847531565318
0.45519400681951794
0.4552032584762899
0.4551539192980462
0.45516317329406253
0.45513371189973184
0.4551429660798858
0.45515221825480034
0.45516146842512706
0.4551707165915174
0.4551792723896665
0.45518851662490056
0.45519775885813457
0.45520699909001877
0.45515771826300894
0.45516696082874586
0.4551762013937109
0.4551854399585537
0.4551946765239235
0.45520391109046937
0.45515497065665106
0.45516420752055026
0.45517344238620955
0.45518267525427736
0.45519190612540167
0.4552011350002303
0.45521036187941083
0.4552195867635905
0.45517037915503317
0.4551796063665967
0.4551888315837343
0.4551980548070925
0.4552072760373177
0.45521649527505575
0.45522571252095245
0.4552349277756532
0.4551857610267845
0.45519497860556574
0.45520419419372415
0.4552134077919046
0.4552226194007515
0.45523182902090914
0.45524103665302135
0.4552502422977319
0.45525944595568413
0.4552686476275211
0.4552195302850216
0.45517042353957554
0.4551796318360917
0.4551888381463489
0.45519804247098977
0.45520724481065655
0.45521644516599136
0.455167370516879
0.4551765731869258
0.45518577387321096
0.4551949725763759
0.45520416929706176
0.4552133640359093
0.45522255679355905
0.45523174757065127
0.45524093636782603
0.45525012318572294
0.4552593080249815
0.4552684908862409
0.45527767177014
0.45528946833057643
0.45529884432516016
0.4553080189776428
0.4553204381302526
0.45527144206459774
0.45528061670398623
0.45528978936927256
0.45524081241258485
0.4552499873860309
0.45520102524499134
0.45515207363457677
0.4551612551901581
0.45516405885017186
0.45517323714319385
0.4551824134630259
0.4551915878103043
0.45520076018566485
0.45515184542527526
0.4551610200997263
0.45517019280282484
0.4551216029745409
0.455130777940982
0.455139950936643
0.45514912196215895
0.45516032439144044
0.45515633044793485
0.4551654967614177
0.4551746611070359
0.4551838234854232
0.45519298389721274
0.4552021423430378
0.4552112988235311
0.4552204533393253
0.45522960589105255
0.4552350750847976
0.4552442241051168
0.45519540434918054
0.455204555661232
0.4552137050109564
0.4552228523989849
0.45523199782594836
0.4552411412924773
0.455250282799202
0.45525942234675254
0.45526855993575865
0.4552776955668499
0.4552289245228684
0.4552380624423219
0.4552501979289552
0.4552593316131073
0.4552105834246917
0.45521971939440437
0.455228853408016
0.4552379854661548
0.455189260432925
0.45519839477369
0.4552075271595399
0.4552166575911022
0.45522578606900416
0.4552349125938728
0.4552440371663347
0.4551953479644988
0.4552044748164479
0.45521359971654674
0.45522272266542135
0.45517405656293414
0.4551799639208647
0.4551890875395714
0.45514044063484344
0.4551495665271181
0.45515869046920737
0.4551678124617364
0.4551769325053299
0.45512831287998223
0.4551374351941615
0.45514655555996103
0.45515567397800494
0.455164790448917
0.4551161980724412
0.45512531681096263
0.455076739020717
0.45508586002408097
0.45509497908080027
0.4551040961914981
0.45511321135679733
0.4551223245773205
0.45512651495601747
0.45507797330553157
0.45509009659148375
0.45509920838972956
0.4551083182449541
0.45507934011149626
0.4550884501424556
0.4550975582313917
0.45510666437892544
0.4551157685856776
0.45508680509690025
0.45509590947953865
0.45510501192239167
0.4551141124260792
0.45512321099122083
0.45513230761843587
0.4551414023083435
0.45515049506156247
0.45515958587871136
0.455165604970831
0.4551746922444414
0.45512624879060526
0.4551353383183003
0.4550869093612543
0.4550960011402924
0.45510509098490953
0.4550566806997287
0.4550277758651946
0.4550368700654154
0.4550459623315229
0.4549975789224499
0.4550066734325093
0.4550157660090064
0.4550248566525578
0.4550339453637799
0.4550430321432886
0.4550527147637363
0.4550617976181538
0.45501345364730306
0.45502253874257537
0.45503162190792834
0.4550407031439769
0.4549923819479331
0.45500146542198205
0.4550105469672755
0.4550196265844277
0.4550287042740526
0.455037780036764
0.45504685387317534
0.45505592578389986
0.45506499576955045
0.45507406383073984
0.4550831299680805
0.4550921941821845
0.45510125647366384
0.45511031684313014
0.45506236192471905
0.4550714244966673
0.4550804851471544
0.4550895438767912
0.4550986006861885
0.45510765557595695
0.4551167085467066
0.4551257595990476
0.455131429561099
0.45514047713641465
0.4550922682096975
0.4551013180161295
0.4551103659058388
0.4551194118794342
0.45507122559972224
0.45508027380160043
0.4550893200879071
0.45509836445925056
0.45510740691623874
0.4551164474594795
0.45512548608958014
0.455134522807148
0.45514355761278996
0.4551525905071128
0.4551616214907229
0.4551706505642265
0.45517967772822954
0.4551887029833377
0.45514090403026297
0.45514993147598287
0.4551571685801325
0.4551661923987713
0.45517521431023095
0.4551842343151158
0.4551932524140303
0.45520226860757845
0.4552112828963641
0.45522029528099067
0.4552293057620615
0.45523831434017964
0.45524732101594784
0.45525632578996866
0.45526532866284425
0.4552172744799582
0.4552262795740015
0.45523041431917755
0.4552394161263129
0.45524841603393207
0.45525741404263625
0.4552664101530264
0.45521839133537495
0.455170382646139
0.4551793850881821
0.45519015994218454
0.4551991584008665
0.45520815496234024
0.45519219978495334
0.455201195183431
0.4551532237222461
0.4551622213320268
0.45517121704577757
0.4551795393365336
0.45518853133076137
0.4551975214307414
0.4552065096370721
0.45521549595035177
0.4551675633931284
0.45517655191462214
0.4551855385435964
0.45519746023836727
0.4552064427749742
0.4552154234209188
0.455224402176798
0.4551957899108293
0.45520476884303657
0.45521374588613545
0.45522704006413406
0.45517916174692075
0.4551881386507796
0.45519711366675125
0.4552060867954311
0.45515823081490175
0.45516720614442197
0.45517617958717965
0.4551851511437696
0.45519412081478655
0.4552030886008248
0.4552120545024785
0.4552210185203416
0.4552299806550076
0.45523894090706996
0.4552478992771218
0.45525685576575603
0.4552090547519209
0.455218013438093
0.45522697024337355
0.4552359251683549
0.45524487821362913
0.4552538293797879
0.4552627786674229
0.45527172607712524
0.4552806716094861
0.45523291322580733
0.45524186095260777
0.4552508068025908
0.4552597507763469
0.4552312338082892
0.455240177958712
0.4552491202338543
0.45525806063430574
0.4552669991606559
0.4552759358134939
0.4552848705934087
0.45529380350098914
0.4553019783463779
0.45525428276934604
0.45526321607381565
0.4552721475070443
0.45527773682361095
0.455286664865885
0.4552955910386077
0.4553045153423663
0.45527604145050704
0.4552849659323042
0.455293888546078
0.45530280929241485
0.4553117281719009
0.4552640914562521
0.4552730125200751
0.4552253898200207
0.4552343130655725
0.45524323444472703
0.45525215395806967
0.45526107160618584
0.45526998738966046
0.45527890130907833
0.45528781336502394
0.4552967235580816
0.4553056318888354
0.455314538357869
0.4552669660521165
0.4552758746996811
0.45522831637160216
0.4551807679784152
0.4551896828371685
0.45519859583400474
0.4552075069695071
0.4552164162442588
0.45522532365884244
0.45523422921384055
0.45524211203210735
0.45525101397622225
0.45525991406247546
0.45526881229144855
0.4552777086637229
0.4552866031798795
0.4552835114015558
0.4552924034571607
0.4553012936581288
0.4553101820050405
0.4553190684984756
0.45532795313901375
0.45533683592723456
0.4552893753439609
0.45529826030125087
0.45530714340673645
0.4553090527444602
0.4553179328744661
0.4553268111542521
0.4552793812780902
0.4552882617238003
0.45524084574153373
0.45519343963451075
0.4552023262547634
0.4552112110246006
0.4552200939446002
0.45522201035592497
0.45523089030286346
0.45523976840154573
0.4552486446525488
0.45525751905644934
0.45526639161382393
0.4552752623252488
0.4552841311912999
0.45529299821255315
0.45530186338958395
0.4553107267229677
0.45531958821327934
0.45532844786109383
0.45528111642160723
0.45528997822642164
0.45529883818924793
0.4553076963106603
0.4553050849557561
0.45531394058750524
0.4553227943793142
0.4553316463317565
0.45534049644540514
0.45534934472083305
0.45535819115861287
0.4553670357593171
0.45537587852351785
0.45532860603534975
0.45533745095277817
0.4553462940342092
0.45535513528021443
0.4553639746913653
0.45531672796230416
0.45532556952393693
0.4553344092512209
0.4553432471447267
0.45535208320502496
0.45536091743268603
0.4553137004151173
0.45532594969187035
0.4553347838812596
0.4553436162391594
0.45535384112427
0.45530664930738496
0.4553154818349739
0.45532431253217687
0.45533314139956277
0.45534196843770025
0.4553507936471578
0.45535961702850364
0.455312458824586
0.4553212843482182
0.45533010804424146
0.4553389299132234
0.45534774995573146
0.4553565681723328
0.45536538456359427
0.45537419913008265
0.45538301187236435
0.4553918227910057
0.45540063188657265
0.45537248383593887
0.4553253828343009
0.45533419606811065
0.4553430074791213
0.45535181706789823
0.45536062483500667
0.45536943078101166
0.45537823490647783
0.45533116738865803
0.4553399736488019
0.4553487780889065
0.45535758070953597
0.45536638151125425
0.45537518049462505
0.4553281424633789
0.4553369435786523
0.45528991921186734
0.45529872245653163
0.4553075238832827
0.4553192258283091
0.4553280233213113
0.45533681899815065
0.4553456128593894
0.45529862156807266
0.4553074175559968
0.4552604399025139
0.4552692380146194
0.45527803431155833
0.4552868287938925
0.45523987264405813
0.4552486692479456
0.45525746403772627
0.45526625701396123
0.4552750481772114
0.4552838375280375
0.45529262506699986
0.45530141079465875
0.455299241211665
0.4553080244470415
0.45526111449191614
0.4552698998453774
0.45527868338891836
0.4552874651230982
0.45529624504847593
0.4552493604593452
0.45520248552519577
0.4552112714878248
0.45522005564152596
0.45522883798685787
0.45523761852437883
0.4552463972546471
0.4552551741782205
0.45522719169568443
0.455235968789187
0.4552447440768891
0.455254521631326
0.4552076991977529
0.45521647468534476
0.45522524836820905
0.4552340202469025
0.45521674772518383
0.45522551867428085
0.4552342878203253
0.45524305516387314
0.45521510843396323
0.4551871674473188
0.45519593692981064
0.45520142784767303
0.45521019406366614
0.4552189584788754
0.45522772109385556
0.4552364819091613
0.4552452409253469
0.4552539981429666
0.4552627535625742
0.45521607808365516
0.4552248355980201
0.45523359131486557
0.4552423452347451
0.4552539601838147
0.45526271021770787
0.4552714584563541
0.45528020490030574
0.45523350949467495
0.4552422580364702
0.4552538658482863
0.455262610508872
0.4552159360562876
0.4552246828122573
0.4552334277751241
0.45524217094543934
0.4552509123237541
0.45525965191061923
0.45526838970658545
0.45527712571220313
0.45524926423921586
0.455258000414193
0.4552667347997037
0.45527546739629776
0.4552291405494733
0.4552378752069926
0.455246608076089
0.45525173571560235
0.4552604653783276
0.45526919325420134
0.4552779193437722
0.45525008914905885
0.455258815407642
0.4552122416157845
0.4551656773521167
0.4551744095668236
0.4551831399954362
0.4551918686385025
0.45514532550264986
0.4551540562270173
0.45516278516632563
0.4551715123211222
0.4551249902941065
0.45513371952765247
0.45514244697717354
0.4551511726432166
0.4551598965263283
0.4551638627516071
0.4551725835562842
0.45518130257956935
0.4551900198220082
0.45519873528414634
0.4552074489665291
0.4551609755158944
0.4551696912738594
0.45512353444968556
0.45513225224985815
0.4551409682707063
0.4551496825127747
0.45515839497660776
0.4551119597190097
0.45512067425341973
0.455129387010079
0.4551380979895314
0.4550916837433567
0.45504527896271596
0.4550539958531705
0.4550627109663001
0.45507142430264813
0.45508013586275803
0.4550337559059844
0.4550424695292021
0.45505118137666606
0.4550598914489192
0.45506859974650393
0.4550773062699626
0.4550860110198375
0.4550830127219834
0.4550553355747011
0.45506403990266836
0.45507274245822105
0.4550814432419004
0.45509014225424765
0.4550438226468935
0.45505252371730814
0.4550248693876748
0.4550335706159158
0.45504227007363535
0.4550509677613736
0.45505966367967077
0.45506835782906674
0.4550770502101012
0.4550857408233136
0.4550944296692432
0.4550481614271052
0.4550562043507074
0.4550648935493443
0.4550735809817045
0.45508226664832635
0.4550363339320578
0.4550450216181591
0.4550537075390087
0.4550623916951446
0.4550161690042665
0.4550248552089726
0.45503353964944504
0.45504222232622116
0.45499602045574433
0.45500470517859565
0.4550133881382304
0.45502206933518563
0.45503074876999794
0.45504133747862585
0.4550523520942461
0.4550610258146648
0.45501485953427373
0.4550235352982225
0.45503220930220284
0.4550408815467504
0.45504955203240033
0.4550582207596877
0.45506688772914744
0.4550755529413141
0.45508421639672203
0.45509287809590554
0.45510153803939846
0.45511019622773463
0.45511885266144764
0.45512750734107066
0.4550813998030967
0.4550900565231876
0.45506252723825774
0.45501644028998567
0.4550251009583655
0.45503375987286354
0.45504241703401244
0.4550510724423448
0.45505972609839285
0.4550683780026886
0.4550745124641436
0.4550831611211034
0.45509180802785437
0.45510045318492776
0.4551090965928545
0.45511773825216545
0.45512637816339113
0.455135016327062
0.45514365274370816
0.45515228741385955
0.4551609203380459
0.45516955151679667
0.4551781809506412
0.4551868086401086
0.45519543458572764
0.4552040587880271
0.45521268124753533
0.45522130196478056
0.4552299209402908
0.45523853817459387
0.4552471536682174
0.45525576742168866
0.4552643794355349
0.455272989710283
0.45527359738137485
0.4552800284571415
0.45528863454496665
0.455297238895592
0.4553058415095435
0.45531444238734686
0.45532304152952763
0.45533163893661105
0.4553402346091223
0.4553488285475863
0.45535742075252766
0.4553660112244708
0.4553774453289837
0.4553860320496141
0.45539461703887624
0.45540320029729375
0.45541178182539005
0.45536588263351085
0.45537446619270744
0.4553830480220452
0.45537152982912815
0.45538011022512975
0.4553886888924326
0.4553972658315592
0.45540584104303156
0.4554135708292064
0.4554221426718921
0.45543071278847175
0.45543928117946664
0.45544784784539794
0.45540200508265555
0.45540933463292227
0.45541790172620067
0.455426467095371
0.4554350307409536
0.4554435926634687
0.45539777799767417
0.455408236065024
0.45541679809906566
0.45542535841105697
0.4554339170015175
0.4554424738709664
0.4554510290199229
0.45545494499256484
0.4554634971682155
0.4554177219423694
0.4554262761397967
0.4554348286181328
0.455443379377896
0.45539762456783184
0.4554061773469351
0.45541472840792285
0.4554200743758845
0.4554286223238826
0.4554371685552529
0.4554457130705125
0.45545425587017824
0.4554627969547667
0.4554713363247945
0.4554798739807776
0.4554884099232322
0.45549694415267405
0.45545124364658873
0.4554597798922643
0.4554683144253818
0.4554768472464566
0.4554853783560037
0.45549390775453813
0.45549923720642294
0.45545356854418045
0.45546209856643577
0.45543481622159254
0.45543872243675143
0.4553930781470704
0.4553474430054584
0.4553018170091652
0.4553103571077056
0.4553188954951463
0.45532743217200156
0.45533596713878527
0.4553445003960113
0.4553530319441933
0.4553615617838445
0.45537008991547817
0.45537861633960725
0.4553871410567445
0.4553956640674025
0.4554041853720936
0.45541270497132996
0.4554163131179756
0.4554248297990584
0.45543334477612346
0.45544185804968196
0.4554503696202452
0.4554588794883241
0.45546738765442935


==> data/Network_Wise_data/Yolo/RAYolo_H1.txt <==
0.5405405405405406
0.2702702702702703
0.1801801801801802
0.2702702702702703
0.32432432432432434
0.2702702702702703
0.30347099835768127
0.2655371235629711
0.29609305878270104
0.31981602317807595
0.33988188839284544
0.3115583976934417
0.32917240868168
0.3452310443319995
0.3222156413765329
0.33586094757428336
0.347900923631122
0.3586031245705341
0.3681787780426397
0.37679686616753477
0.38459418399482076
0.39168265474689895
0.39815473673792684
0.40408747856303573
0.4095456010421359
0.39379384715589993
0.39922890987384957
0.4042757538262314
0.3903352105908441
0.393372643309531
0.3981199948331119
0.40257063688646905
0.40675154305780453
0.41068651357200264
0.4000735264609789
0.4039753879631889
0.4076663380328471
0.4111630275725232
0.4006203858398944
0.4041183897074106
0.40726971441543597
0.41044282932317655
0.41346835749102223
0.41635636165123857
0.4191160100710008
0.42175567377686035
0.42428301136757696
0.426705043225347
0.42902821663994284
0.42929230891355374
0.4320227950355914
0.43410967475684037
0.4361178042999291
0.43680077614470686
0.4386869536791766
0.4308532580777627
0.43277759636658336
0.43463557816268605
0.4272688734480643
0.42915673456627224
0.43098269859863725
0.42403136475027214
0.42588071674694306
0.42767227649371803
0.4294087113252076
0.4306722118333965
0.4242886159081666
0.4262844400450152
0.4279403255594431
0.42954890005917307
0.4234989155512974
0.4176169861686405
0.4196830773014921
0.421316286264182
0.42290594298786677
0.41734139110644747
0.418941380060137
0.4205003436560396
0.42201983981913455
0.42350134857815214
0.42494627687398406
0.42634238153359827
0.4280556914083438
0.4293947967551557
0.42434309326391856
0.4256942263717862
0.42570579097782807
0.42701073131376793
0.42221285792822
0.4235276099572458
0.424813466337282
0.4260713693177522
0.42730222062122303
0.4285068835990881
0.4296861852511034
0.4308409181187017
0.4263992591690244
0.4275639661217949
0.42324513818117077
0.42441809220476445
0.42556781941600974
0.42142557026339383
0.42277407000866046
0.4235997475220541
0.4247134693603254
0.4258061775790067
0.4218552638245224
0.42295420157189295
0.4240329753238989
0.4250921350076865
0.42613221073320773
0.42715371367791605
0.42787487135688673
0.428863166700603
0.4298342742992111
0.43039093680406504
0.4313323864086503
0.4322578792402765
0.4331678175705308
0.43406259026194755
0.4349425733221012
0.4354969302875128
0.4363509433790008
0.4371911820657874
0.4380179769335854
0.43883164807332314
0.43963250549432487
0.440355396996394
0.44113202601611606
0.44189670689707317
0.44264971326076374
0.4433913104371257
0.4413460839663604
0.44208634110497363
0.44302230627357986
0.44373935211377813
0.4444459301314917
0.44514226788807904
0.44582858639637013
0.44386821213514843
0.4445538314855413
0.44522979422536524
0.4460921530149604
0.44674804459499917
0.44739488939462363
0.44822397671977565
0.4488519805552911
0.44581919690289046
0.44645491061857945
0.4470821481513926
0.4477010779023141
0.4483118638407236
0.44540171052051747
0.4460194951310371
0.44339505945074764
0.444017786893631
0.444632581502847
0.4418184512401708
0.44243934488356934
0.4396754172564303
0.4403019087054
0.4409206656920367
0.4415318305684079
0.4421355422145795
0.4427319361438278
0.443321144604049
0.4427088322610312
0.4432911638579331
0.4438666039566468
0.4444352741718462
0.4449972932734175
0.4455527772691567
0.44610183948459825
0.4466445906400922
0.44718113892523764
0.4477115900707792
0.448236047418066
0.44679237695964574
0.44731610971708097
0.4478340232216558
0.4453598020988842
0.445882773189223
0.44640002874851986
0.4469116619647809
0.44741776401113637
0.44501229216161414
0.4455231384096298
0.4460285501230921
0.44652861356445434
0.44702341318011796
0.44739217519874613
0.44787732293490135
0.4483574432333762
0.44604632239196707
0.44469887164334215
0.44518785974996056
0.4456718835103189
0.44615101814178465
0.44662533734981863
0.4470949133657723
0.4448705605629575
0.44534417432522283
0.4458131219420471
0.44627747203321616
0.44673729187959343
0.4471926474556175
0.4474207367184515
0.44786842808298083
0.4483118353196199
0.4487510196301957
0.44896739927584534
0.4468496285245442
0.447289491961239
0.44732405421955207
0.44775761927220786
0.4481871698336353
0.44861276140371326
0.449034448463974
0.44945228450085334
0.44986632202830645
0.45027661260980983
0.4506832068797681
0.4510861545643456
0.45164375686179625
0.4520388536781463
0.45243045406249316
0.4528186042231895
0.4516364762503251
0.44966426456364245
0.4500593788070203
0.45045107214785807
0.4508393888219645
0.45122437230573526
0.4492960630223774
0.44738416488185667
0.4477313300156255
0.44812293006003445
0.4485112393477677
0.44889629918539437
0.44927815019104084
0.44965683230867365
0.4500323848220285
0.4504048463681953
0.4507742549508688
0.4511406479532757
0.4515040621507849
0.4518645337232131
0.4522220982668314
0.4504059452617437
0.44860432148069673
0.447728398546771
0.44809670069753993
0.4484620913688562
0.44882460494827225
0.44706450845827905
0.44606528266672035
0.4464328906740115
0.4454129702698879
0.4457802581859908
0.44614472081043144
0.44574211645223083
0.44610394249836943
0.4444077297892502
0.4447718692239142
0.44513326043642976
0.4434598271265184
0.443823425304099
0.44418431006244397
0.44454251166273434
0.4428960579158353
0.44325636965983795
0.4436140320527817
0.4439690742084146
0.4423591413876097
0.44273530893562557
0.4430896757168028
0.4415003537153265
0.4405715518185452
0.4409298636060792
0.4412856160237023
0.4416388363956484
0.44198955165857357
0.4423377883684039
0.4426540729789347
0.4429975342686246
0.44333859373111384
0.4417938599550472
0.4421367303737469
0.44060684549356094
0.4409514444419988
0.4406081919982809
0.4409504260686311
0.44129032407024177
0.44041278360200997
0.44075219972722535
0.44108932250024335
0.4413174770960408
0.44165044039619017
0.44017334862228985
0.44050790592868405
0.4408402402629427
0.44117037370757056
0.44137336048372433
0.4416995683128586
0.44202363707426084
0.4405798046803624
0.44090540968316433
0.44058125245471275
0.44099572271669796
0.4413168350322587
0.4416358823168513
0.4419528844265426
0.44226786096364806
0.44258083128077197
0.4428918144847713
0.443200829440644
0.44350789477534397
0.44381302888152385
0.44411624992120735
0.4444175758293928
0.4447170243175895
0.4450146128772881
0.44531035878336633
0.4456042790974317
0.4458963906711028
0.44618671014922995
0.44647525397305665
0.44676203838332335
0.44704707942331495
0.447330392941852
0.44761199459622875
0.44789189985509714
0.447534690067799
0.4478131506979569
0.44808994887659154
0.4484198896076352
0.44869324465491384
0.4490047833032311
0.44918071176369834
0.4494494171424538
0.4497165465365831
0.44998211377051284
0.4502461325074517
0.45050861625173394
0.4507695783511218
0.4494667761015521
0.4497292365178028
0.44999018854085665
0.45024964513684435
0.44896321757931046
0.4492241216333311
0.4479479167423273
0.4482102187927472
0.44847103891067885
0.44878521811716676
0.44904295778689535
0.4492992535369056
0.44949595414105137
0.44974956023130064
0.4500017573988263
0.4487552151345636
0.4490087657572321
0.44926091940677293
0.4485521331057083
0.4488041561397763
0.44905480199879483
0.4493040819403255
0.44808314693505286
0.4483337089773442
0.4485829166302177
0.4488307808456094
0.4490773124576926
0.4493225221844563
0.44956642062925867
0.4496540478033542
0.4498957671989319
0.4501362042634985
0.45037536917428433
0.4505515640508656
0.4507883771468911
0.4500862906620176
0.4503230818920661
0.45055863661438594
0.45079296448919365
0.45113844366676586
0.45137005531669794
0.4516004700071989
0.45182969699310954
0.45205774543410554
0.45228462439591693
0.4525103428515298
0.4524445010256265
0.45266866397604616
0.4528916890434687
0.4531135848700436
0.4533343600106257
0.4533377641799698
0.4536269698952633
0.4538447983931212
0.45406153774848973
0.4542771961095672
0.4544917815434751
0.4547053020372644
0.45491776549890617
0.4537945117569335
0.4540081719263513
0.45422078216864664
0.4544323502038719
0.45332126866303113
0.4535339985944397
0.45243050954676467
0.45264436884529324
0.4528571925055723
0.45306898803222684
0.4532797628575481
0.453489524342363
0.45369827977689103
0.4539060363815888
0.4541128013079825
0.4543185816394886
0.4545233843922227
0.4547272165157969
0.454930084894106
0.45513199634610235
0.45533295762655984
0.4555329754268274
0.4557320563755715
0.4559302070395084
0.4561274339241262
0.4563237434743969
0.4565191420754785
0.45671363605340687
0.456907231675779
0.457099935152426
0.4572917526360768
0.4574826902230137
0.4577717514532917
0.45788789935271706
0.45807617416180096
0.4582635931762981
0.45722444670651063
0.4574129446563614
0.45760059159966654
0.45778739328647033
0.4579733554151312
0.45694650932675646
0.45713352058226825
0.4573196969661037
0.45750504405646997
0.4576895673819901
0.45667473463834934
0.45686027845671706
0.4570450030970787
0.45722891397250487
0.45741201644847856
0.45752436845495476
0.4577060230984681
0.45670666496943213
0.4564547223078867
0.4566375175649142
0.4568195197839503
0.4562274719627948
0.4563099334161414
0.456491464897013
0.45590394223360026
0.45608556583511733
0.45626641160536446
0.4564464845304397
0.45662578955391536
0.45565424532082194
0.45583447100069396
0.45486872000281114
0.4550498443591277
0.4552302044776539
0.45531268220477944
0.4554917323273336
0.4556700317156212
0.4547167471304421
0.45376744285668336
0.4539482201435247
0.45338552826466105
0.4524448943885933
0.45262728703072985
0.45169210668562504
0.4518752993327486
0.45205773810066585
0.45223942763339664
0.4524203725368949
0.45260057737943815
0.45278004669201183
0.4518578877374456
0.4520381370317609
0.45221765509161643
0.45239644635770737
0.45257451523484443
0.45166206661541936
0.4518408965428341
0.45201900827776925
0.4521964061380153
0.4523730944068204
0.4526049786517918
0.4527801490938012
0.45295462303305917
0.4531284046154153
0.4533014979538809
0.45347390712895336
0.4536456361889368
0.45311344679960835
0.4532852092627536
0.45345629814761207
0.453626717408655
0.45309872269967344
0.45326917458630284
0.45337731089538025
0.4535465598849825
0.4537842781107225
0.4539520851947261
0.45411924437493034
0.45428575939644406
0.4534121329360663
0.4535793659640979
0.45374595825255853
0.4528783751583854
0.45304566936713
0.45321232626460317
0.4533783494856601
0.4525180490122528
0.4526847582765109
0.4528508372599968
0.45301628953033746
0.4531347867290385
0.45329908325875934
0.45346276329118296
0.4536258302897773
0.4527779315415721
0.4519389025757281
0.451453472041731
0.45161906138838304
0.45112124017321
0.4512868314701865
0.45145181059970657
0.45161618095015094
0.4517799458849399
0.4509547023838791
0.4511190800685702
0.4512828556372002
0.45148296539491745
0.4516454792181759
0.45183190513542176
0.4520295416143886
0.45219017863603317
0.4513709935298085
0.45153224045026186
0.45129030588909425
0.4514511171227005
0.4516113498986319
0.4517559661784533
0.45190528053374185
0.45206384092731394
0.4522218350337661
0.4523792658813718
0.45253613647685076
0.4517323422735171
0.4518898036179622
0.45204670757711723
0.45220305710532116
0.45237755934407414
0.4525327758602651
0.45268744679994916
0.4528415750345817
0.45262458635796216
0.45277828557856103
0.45293144832718574
0.4530840774076968
0.4522961050991617
0.45244930724402516
0.45260197835892374
0.45275412120006836
0.4528510074112118
0.45300219626143473
0.45315286466811133
0.4533030153139402
0.4534526508632139
0.4526761908446125
0.45282638631417815
0.4529760691712197
0.45312524203556265
0.45327390750921054
0.4525043423012153
0.45265355619653613
0.45188764493393624
0.4520373964467852
0.45218664289550986
0.45233538683093916
0.4524851326126437
0.45172592937000505
0.4518746975629205
0.4511190542559591
0.4512683388741303
0.45051622497600674
0.45071279126291547
0.4508620067932769
0.4501143086062234
0.45026402091075035
0.45041323829856816
0.4505619632197595
0.4501216526154602
0.45021790735030587
0.4503662203768908
0.4505140471312574
0.4506613900009943
0.45022451424349286
0.4503718487072727
0.4505187032542324
0.4506650802254296
0.4508109819467203
0.45087813247137015
0.45083730333208116
0.4509822197088315
0.45112666861339873
0.4512706523041026
0.45141417302473996
0.4515572330047011
0.4516998344590854
0.45184197958881567
0.45202824102536204
0.4521694089671725
0.45231012732955045
0.45245039825675387
0.45259022387942655
0.4527296063147056
0.4528685476663287
0.45300705002473973
0.4522973518478067
0.4515850725535582
0.451724939641588
0.45186436758648424
0.4520033584531834
0.45214191429369566
0.4522800371472063
0.4518728338222017
0.4520109455149094
0.4521486276222587
0.4522858821454237
0.452422711073168
0.452559116381941
0.45269510003597285
0.4528306639873687
0.4521329279873882
0.4522689396990084
0.4524045335559078
0.4525397114807308
0.4526744753843446
0.45280882716592896
0.4529427687130657
0.4530059765730493
0.45313921030815957
0.4532720390775097
0.45340446472464624
0.45353648908194305
0.45366811397068524
0.45379934120115323
0.45393017257270585
0.45406060987386215
0.45419065488238347
0.45351296242956884
0.45364343855867073
0.4537735240406795
0.4530952377566127
0.45241897620772226
0.45255030491760717
0.4526812427682365
0.4528117915019249
0.45294195285064687
0.4530717285361133
0.45320112026984766
0.4532619858600876
0.45339071529176966
0.45351906554986793
0.45364703830720715
0.4537746352267862
0.4539018579618503
0.4540287081559625
0.4541551874430745
0.45428129744759627
0.45440703978446645
0.4545324160592205
0.4546574278680596
0.4547169299043117
0.4547578225128769
0.45409970699549207
0.4542246214948346
0.4535691747105708
0.4536944936815073
0.45381945202231166
0.453944051287424
0.4540682930223639
0.4541921787637939
0.4543157100395832
0.45443888836887025
0.45456171526212513
0.45468419222121115
0.4547378467724181
0.45485972559879323
0.45498125866963257
0.4550326093227361
0.45515355406278957
0.4552741571510349
0.45539442003310754
0.4555143441464983
0.4555288483734553
0.45564824681751015
0.4557673103430684
0.45588604035735053
0.4555047919462355
0.4556235569582387
0.45574199068708426
0.4558600945169637
0.45597786982436783
0.45609531797814024
0.45625113811806906
0.4563678824427539
0.4557366682208414
0.4558538006411724
0.4560092396763398
0.45554702021823973
0.45566393014990725
0.4557805189004438
0.45589678779158244
0.45527617230324857
0.45539281302587137
0.45550913505799523
0.4556251397039468
0.45500439700680245
0.4551207727122905
0.45523683217944844
0.4553525766955422
0.4554680075408606
0.45558312598876266
0.4556979333057245
0.4558124307513855
0.4559266195785946
0.4553129902117324
0.45542754337077646
0.4555417890045613
0.4556557283497838
0.4557693626365184
0.45584560646302796
0.45595868381159604
0.45607145962056794
0.45546417405516104
0.45557730752123204
0.45521570874153594
0.45532887164843117
0.4554789692534109
0.4555914845593462
0.4557037025989515
0.4553443222873567
0.4554565702692449
0.4555685228617071
0.45521073692681674
0.4546133475082776
0.4547259650613998
0.45483113183020607
0.45494317027296466
0.45505491618715205
0.4551663707169479
0.4545737061717435
0.45468549659354945
0.45479699665062345
0.4542071172775357
0.45431894813668466
0.45443048965337784
0.45454174294909766
0.4546527091395382
0.45476338933464255
0.45487378463863987
0.45498389615008183
0.45509372496187955
0.4552032721613394
0.45531253883019873
0.4554215260446621
0.45553023487543587
0.45563866638776374
0.4557468216414615
0.4551669910795767
0.45527547081205566
0.4553836752152644
0.4554916053360822
0.4555992622160878
0.4557066468915928
0.45581376039367477
0.4552389637223082
0.45534639643870395
0.45545355888411504
0.4551116491699517
0.4547705974475429
0.45487807857923834
0.45430876934447084
0.4544165590584659
0.4545240796345983
0.45463133207961814
0.4540651660371778
0.4541727224731272
0.4536085327557693
0.45371638884483223
0.4538371192508216
0.4538841063127742
0.4539912218062572
0.45409807281704023
0.454204660323481
0.45364529497825506
0.45375217719911887
0.4531947420919946
0.45330191485082716
0.4534088249313292
0.453515473298048
0.4533631818156357
0.45303342631453003
0.45299372466430304
0.45310035903199636
0.4532067339486734
0.45265605747971993
0.4521067176041378
0.45155870946158727
0.4516664356493342
0.45177390131425704
0.45191480437893405
0.4520217111776814
0.45212836036968485
0.45223475288493253
0.45234088964894165
0.4524688718156383
0.45257447333689116
0.45271336271150264
0.4521718395503645
0.45163161035137955
0.4517377069267843
0.4518435505902095
0.4519491422449122
0.4520544827898535
0.4521595731197236
0.4522554767292192
0.4523600798853937
0.4524644354601335
0.4525685443313869
0.45255705879262437
0.45202338301574624
0.45212764350753043
0.4522316586805104
0.45233542939949983
0.45243895652525223
0.45254224091448464
0.45264528341990157
0.45277171337275374
0.4528742470493516
0.4529765414408232
0.45307859738382983
0.4531804157111368
0.4532819972516361
0.45338334283036885
0.453331413076987
0.4533221845207037
0.45279750606639735
0.45289894310047146
0.453000145868878
0.45312441662693986
0.4532251264471168
0.45332560448404824
0.45342585153698667
0.45352586840151426
0.4535691126117886
0.45366873624057297
0.45314966445997734
0.45324953974692656
0.45334918700810645
0.4534486070235368
0.4535478005696837
0.45367383106995823
0.45365576774375116
0.45314083497673213
0.4532163193699797
0.45331521429769267
0.45280563541422
0.4528962576520847
0.45299517896459984
0.4524844741405135
0.4525836363774504
0.45268257552724017
0.4527812923418618
0.4528797875699187
0.452978061956657
0.45307611624398497
0.45317395117049114
0.4526676115602448
0.45276568402562456
0.4528635378233
0.4523592354426505
0.45245732365744235
0.4525551938984235
0.45225634620975724
0.45235422225668714
0.4524518815238896
0.45195453152365067
0.45203921577005546
0.4521368993514798
0.451638402218788
0.45173631206275466
0.4518340064835223
0.4519314861912772
0.4514354033304745
0.4515331063318013
0.4516611551078528
0.4517583973238623
0.45185542698857994
0.45195224479813445
0.45204885144561796
0.4515564235028668
0.4510650672204915
0.4511623231697524
0.45125936792259796
0.45135620216621825
0.45145282658482533
0.45154924185966916
0.45106108051711813
0.4511577106035365
0.451254132210804
0.45135034601288343
0.4514463526808357
0.45154215288283533
0.45163774728418626
0.4517331365473368
0.45173630126190584
0.45183138074721485
0.45192625685394566
0.4520209302339527
0.4521154015363076
0.4522096714073142
0.4523037404905232
0.45239760942674656
0.4524912788540726
0.45258474940787985
0.45267802172085186
0.45277109642299135
0.45286397414163426
0.45293000676871664
0.4524517279864899
0.45197712816213276
0.45202276298067023
0.452115939588628
0.4522089202415742
0.4523017055570143
0.45239429614986165
0.4524866926324514
0.4525788956145541
0.452105486727928
0.4521978953526016
0.45229011105739064
0.45236042175474583
0.4524522760451477
0.4525439391715737
0.45249828008242987
0.4525897050673292
0.45264806765279064
0.4527149123779158
0.452805829177256
0.45289655793771433
0.4529870992420561
0.4530774536706407
0.4531676218014344
0.4532576042100225
0.45334740146962177
0.45342696170555
0.4535164006981937
0.4536056562262371
0.4536947288536083
0.4537762313857299
0.4533122475090574
0.4534013468890691
0.4534902644336114
0.45357900069875606
0.4536675562383098
0.45375593160382577
0.45386465819072075
0.4539526540103652
0.4540404713395033
0.4535804505985312
0.45366846688389756
0.4537563051787981
0.4538439660225978
0.45393144995248474
0.45347385776503263
0.45356153821092937
0.4536490422374179
0.453736370376416
0.45382352315770524
0.45391050110894177
0.4539973047556668
0.4540839346213173
0.4541703912272365
0.45425667509268436
0.45434278673484785
0.45442872666885153
0.4545144954077675
0.454600093462626
0.45468552134242507
0.45477077955414114
0.45482422573652953
0.45490917748559195
0.4549939610133691
0.45507857681903396
0.45516302539978637
0.45524730725086315
0.45514932558260623
0.4552334548584268
0.4553174185254368
0.4554012170721576
0.45548485098519137
0.4555683207492299
0.45512168514065227
0.4552053470950106
0.45528884532734476
0.455372180317778
0.455455352544558
0.45553836248406626
0.45562121061082694
0.455703897397516
0.45576249117635165
0.455788895781442
0.4558711789316935
0.4559073286879327
0.45598933761414645
0.45607118776218747
0.45615287959272743
0.4558777330325657
0.4559594538892336
0.4560410171357633
0.4561224232276754
0.45586750530909176
0.455948921689122
0.456030181649594
0.4561112856408521
0.45619223411151333
0.456273027508476
0.4561032372846685
0.45618396128395705
0.45626453108267395
0.45634494712223295
0.4564252098423648
0.4565053196811249
0.4565852770749017
0.45666508245842413
0.4567447362647699
0.4568242389253731
0.456903590870032
0.4569827925269169
0.45706184432257785
0.4571407466819521
0.4572195000283719
0.457298104783572
0.45737656136769733
0.45745487019931014
0.45702452695359114
0.4570513508644336
0.45662219466643883
0.45670091731735263
0.45677949240940807
0.4563517962554667
0.4564305509273891
0.4560039803190457
0.45607243144521964
0.45615122632310706
0.45622987433262935
0.4558050792913513
0.4558839029762342
0.4556305661021021
0.45570940544698463
0.4557880985222105
0.45586664573446106
0.45594504748891107
0.45602330418923637
0.4561014162376202
0.45617938403476044
0.45625720797987646
0.45633488847071574
0.45591469059919576
0.45599254326703503
0.45607025282335256
0.456147819662395
0.45618000957074206
0.4562573336137941
0.45583951554271923
0.455917009618655
0.45599436202351956
0.45607157314545294
0.4556554494473275
0.4557328287464097
0.455810067099592
0.4558871648916219
0.45596412250584817
0.45604094032422665
0.4561176187273267
0.4561941580943378
0.45578093874823783
0.4558576442702218
0.4559342110842094
0.4560106395661031
0.45608693009044826
0.45612148391801527
0.4561975371221797
0.45627345341688563
0.45634923317149323
0.4564041367883545
0.4564796631831051
0.45655505410450187
0.45663030991672054
0.4567054309826326
0.4567804176638114
0.4568552703205377
0.4569299893118055
0.4570045749953281
0.4570379106012701
0.45711226735099336
0.45714544782920624
0.45721957680050523
0.45729357410400434
0.4573674400901947
0.4574411751083244
0.4574706478897954
0.4575441610691323
0.4576175442516888
0.4576907977819793
0.4577639220033019
0.4573602501144101
0.45743353671390447
0.4575066942876955
0.4575797231762204
0.4576526237187198
0.4577253962532429
0.4573238827477576
0.45692307303456936
0.4569962932337865
0.4565964714549293
0.4566698491376964
0.45674309864983864
0.4568162203268811
0.4564179498645211
0.45649122738253156
0.4562603931601092
0.4558636449921439
0.45593721310295915
0.4559287024290815
0.4560020865037662
0.4560753433963457
0.4561484734371632
0.4562214769554187
0.45582716280074675
0.45590031770380357
0.4559733463688913
0.45604624912248753
0.45611902628994494
0.4561916781954962
0.4562642051622589
0.45633660751224026
0.45640888556634174
0.4565014410764144
0.4565734540151154
0.45618255208530795
0.45579231893553435
0.45586475331297455
0.4554754580496842
0.45557193556085124
0.455644372564244
0.4557083547946218
0.45578055239951193
0.4558526272193597
0.4554653267714248
0.4555375468170692
0.455609644352034
0.4556816196877869
0.4552957758099819
0.4553917675611399
0.45546374454590693
0.4555355999479294
0.45515118172012525
0.455223179493161
0.4548396721810353
0.4549118109591157
0.45490114739255666
0.45497311326915163
0.45504495829624764
0.45511668277799616
0.4551882870175289
0.4552597713169619
0.4553311359774
0.45540018034720553
0.4554713084676678
0.45554231784335464
0.4556132087713756
0.4556839815478499
0.4557546364679104
0.4558251738257079
0.45559863039477233
0.4556691801540296
0.45573961281825076
0.4553617192752837
0.45543228996398727
0.45553518598814274
0.45560549645510084
0.4556756907064111
0.45574576902997355
0.45581573171273804
0.45588557904070814
0.45595531129894523
0.456024928771572
0.4560944317417768
0.45571966228266275
0.45578930175578086
0.45541539748854887
0.4554851721959685
0.4555548326123031
0.45562437901813635
0.4556938116931342
0.45576313091604875
0.4558323369647218
0.4558238009386531
0.4558928447362096
0.4559617760845845
0.45603059525826706
0.4560993025308543
0.4561678981750538
0.45623638246268816
0.45630475566469775
0.45637301805114494
0.4564411698912173
0.4565092114532313
0.45657714300463575
0.4566449648120153
0.45667544274587346
0.4563116637600664
0.45594396701247564
0.4560120801956705
0.4560800837840413
0.4561479780418841
0.45578159412377817
0.4558496189603887
0.4559175346954169
0.45598534159112614
0.45605303990893986
0.45612062990944513
0.45618811185239566
0.4562554859967152
0.4563227526005012
0.4563899119210275
0.45645696421474824
0.4565239097373006
0.4563168992196899
0.4563838496499926
0.4560213525493969
0.4560884312700248
0.4561554036009292
0.4562222697950176
0.4562890301043965
0.4563556847803744
0.4564222340734655
0.45648867823339206
0.4565550175090883
0.45662125214870297
0.45668738239960277
0.456472111568115
0.45653825509995793
0.45660429463253704
0.4566702304109408
0.4567517545382219
0.4568174712331257
0.45688308492380547
0.45692378042304455
0.4569892082478626
0.45705453376177396
0.4571197572045699
0.4571848788152927
0.45724989883223904
0.45731481749296254
0.45737963503427687
0.4570236975751062
0.4570527671142098
0.4571176371790321
0.4569050407420997
0.4569915702984416
0.4570563369420402
0.45670230414812685
0.45634881939259425
0.45641393286602655
0.45606121730739746
0.45612645230603305
0.4561915866333745
0.45625662052227745
0.45632155420488013
0.4563863879126058
0.4564511218761657
0.45636624146737637
0.4564308914666645
0.45649544223341343
0.45655989399591884
0.4566242469817768
0.4566885014178861
0.45675265753045124
0.45681671554498493
0.45688067568631074
0.4569445381785659
0.45700830324520353
0.4570933175728653
0.4571568721981263
0.4572203300887978
0.4572836914655672
0.4573469565484509
0.4569996923445417
0.4570630769031122
0.4571263653516622
0.4571895579086234
0.45725265479176647
0.45704542390796793
0.45710853435137877
0.45717154946179356
0.4572344694550605
0.45729729454637685
0.45736002495029104
0.4574226608807054
0.45738986275368954
0.45745238206029615
0.4575221414489158
0.45758446757435994
0.45764670018723774
0.4577088394978474
0.4577708857158569
0.4578328390503065
0.45789469970961105
0.4579564679015624
0.4580181438333316
0.4580797277114713
0.458141219741918
0.45820262012999446
0.45826392908041186
0.45832514679727204
0.45838627348407
0.4584473093436959
0.4585082545784374
0.45856910938998197
0.4584892753389083
0.458542808846826
0.45860350294874586
0.4586641072664912
0.45832510940450566
0.4583858298115485
0.4584464605943743
0.45850700195126676
0.458567454079925
0.4586278171774659
0.45829034269830665
0.4583508207849553
0.4584112099985891
0.4584715105349635
0.4581351411215116
0.45819555563721465
0.45825588163348085
0.45792040880651635
0.457585426795685
0.4576460664987148
0.4577066176119667
0.4573725251903521
0.45743318749184747
0.45749376136433195
0.45755424700102254
0.4575435381553154
0.45760389961159553
0.45727133863804065
0.4573318100991172
0.4573921937931966
0.45745248991121495
0.4572538239231707
0.45692272050251675
0.4565920962474498
0.45665279649639634
0.45632284505384113
0.4563836520541925
0.4564443713099547
0.45650500301091396
0.45656554734630994
0.4566260045048371
0.45668637467464696
0.45674665804334996
0.45680685479801747
0.45647892453613803
0.45653922698664334
0.45659944298202243
0.45627440576019285
0.45633472511221884
0.4563949581704651
0.4564551051199791
0.4565151661452795
0.45657514143035816
0.4566350311586821
0.4566948355131952
0.45675455467632003
0.45681418882996006
0.45648928542396433
0.4565490233451559
0.4566086764113458
0.45666824480320467
0.45674400130486603
0.456803389355352
0.4568626932867862
0.4569219132777655
0.45659877189638093
0.45665809470107643
0.45671733371649975
0.4567764891200453
0.456835561088607
0.45689454979858013
0.4569534554258632
0.4570319129793051
0.4570741923846633
0.4571155585896218
0.4567945504726347
0.45685331958847175
0.4569120062791815
0.4569706107180472
0.45677896002875595
0.4568375755504577
0.45689610909240874
0.4569545608264745
0.45701293092404016
0.4570712195560126
0.45675248090918136
0.4568108698009105
0.4568691773710634
0.45692740378941377
0.45699490441806245
0.4568047018621153
0.45686285175008645
0.4569209209303713
0.4569789095708776
0.4570368178390478
0.4570946459018605
0.4567803736796744
0.45646448130506884
0.45652258500875603
0.45658060845870896
0.45663855182108426
0.4566964152615804
0.45675419894543906
0.4568119030374467
0.45686952770193606
0.4569270731027879
0.4569845394034324
0.45704192676685074
0.4567282397889737
0.4565406987647084
0.45659827233686456
0.4562855337941681
0.4563432032033031
0.45640079372131764
0.45645830550998423
0.4562717174778122
0.4563292388587424
0.45638668176575586
0.45644404635933106
0.45650133279950894
0.45655854124589496
0.45661567185766
0.4566727247935423
0.45672970021184867
0.45678659827045603
0.4568434191268129
0.4569001629379409
0.45695682986043584
0.45701342005046974
0.45706993366379184
0.45689021275247027
0.45694673324421897
0.4570031774084974
0.4568184879678777
0.4568749424874817
0.45693132092282734
0.4569876234276204
0.45704385015515264
0.4571000012583035
0.4571560768895416
0.456849054675378
0.4565443556328495
0.45660069110227114
0.45667579289336085
0.4567319648609745
0.4567668505856004
0.4568228864986137
0.45687884749730484
0.4569064639255427
0.45693694967933224
0.4569673947583336
0.45702311018885505
0.4570787513816277
0.4571343184849292
0.4569574245310598
0.4570129984113852
0.457068498439378
0.457118361732419
0.45717371818816427
0.45722900122685944
0.4572842109944629
0.45733934763654643
0.4573944112982962
0.4574494021245146
0.4574738289075535
0.45752869463518425
0.4575834879328115
0.45728165185897723
0.45733653576713906
0.45703526005187745
0.457090233903417
0.45714513542094143
0.4571999647471213
0.4572547220242523
0.45730940739425646
0.4573640209986831
0.45706411016524134
0.4571188129374401
0.4568194554960927
0.4568742467821166
0.45657544086531987
0.45627888664338695
0.4563339236478919
0.45638888880252154
0.4564437822478823
0.4564986041242139
0.4565533545713906
0.45648867186055725
0.456543357526582
0.45659797207990704
0.45665251565915366
0.45670698840258317
0.4567613904480977
0.45681572193324194
0.45686998299520387
0.4567949797570723
0.4568491840035341
0.4569033181280729
0.45695738226667176
0.45698004853781693
0.45703399333575284
0.4567391326948911
0.456768684590705
0.4564762095885898
0.4565303398725254
0.45623656230503984
0.45629077708204013
0.4563449221742371
0.4563989977158982
0.45645300384094606
0.4561602180783797
0.45618529779176165
0.45623933702478453
0.45594725038136275
0.4556555374892442
0.45572191971966064
0.45577611692146314
0.4558302449058942
0.45588430380546957
0.45593829375236694
0.45599221487842695
0.4560460673151544
0.4558724501026114
0.45592631021103247
0.4559801018387054
0.45603382511615254
0.45611858136837524
0.45617214860135247
0.456225647898714
0.45593653151855007
0.4559901122715722
0.45604362520085634
0.4560970704351003
0.4561504481026764
0.45618360924184187
0.45623686488028803
0.45595254477648034
0.4560058789478322
0.4560591459053575
0.45611234577603454
0.45616547868652196
0.4562185447631597
0.4562715441319701
0.45632447691865885
0.4563773432486161
0.45643014324691716
0.4564828770383238
0.4565355447472851
0.45658814649793833
0.45664068241411016
0.4566931526193174
0.4567455572367682
0.45676908101417324
0.4568213728116304
0.45687359936667027
0.4565887654518531
0.4566410718537775
0.45669331311696976
0.45674548936303294
0.4567976007132677
0.4568208611927608
0.45687286099359786
0.45692479623850596
0.45664134413165824
0.4566647575109085
0.45671672515838657
0.45676862844964483
0.45682046750415656
0.45687224244109925
0.456923953379356
0.45697560043751606
0.45702718373387596
0.4570787033864402
0.4567969039392229
0.4568485019901171
0.4566800567465334
0.45651181882017255
0.4565634970008124
0.45661511165572305
0.4566666629019668
0.4567181508563183
0.45676957563526566
0.45682093735501134
0.45654102256496537
0.45659246133898596
0.45664383715245077
0.45669354012805463
0.45674479135080065
0.45646577803904087
0.4565171057328757
0.4565624031125553
0.4566136092939138
0.4566647530667637
0.4567158345451277
0.45676685384275123
0.45648901512386875
0.45654011027609775
0.4565911433443021
0.4563139814250103
0.45636508977398815
0.45641613613588417
0.4564671206234021
0.4565180433489728
0.45656890442475456
0.4566197039626346
0.45667044207422947
0.45672111887088584
0.45644532109378994
0.45649607258410174
0.45654676285428053
0.45638205318794894
0.4564327510718963
0.4564833879108298
0.45653396381493916
0.45658447889414877
0.45663493325811894
0.4563606780429489
0.45641120617169895
0.4564616736788188
0.4561880156010737
0.4562385563589763
0.45628903658902514
0.45633945639988777
0.4560665261029979
0.45611701864001974
0.45616745085142985
0.45621782284527407
0.4562406088249978
0.4562908771205944
0.45633678404885175
0.45638693518434414
0.45643702661610375
0.45648705845068105
0.45653703079437297
0.4565869437532239
0.4566367974330264
0.4566865919393216
0.4564157220745889
0.45646558859413006
0.45651539603011726
0.45656514448749463
0.45640344524602877
0.45645320106820175
0.4564841691748116
0.45621453883271185
0.45626431805449924
0.4559951355659715
0.4560449854509801
0.4560947765853876
0.4558261695320393
0.45587603084516964
0.45592583349793164
0.45597557759378265
0.456025263235937
0.4560748905273666
0.45612445957080155
0.45596444136953435
0.4560140170431398
0.4557468735065006
0.45579651851061886
0.4558461054164292
0.45589563432585856
0.45574096867506564
0.4557905011352674
0.4558399757642255
0.45588939266316153
0.4559387519330609
0.4559880536746736
0.4560372979885151
0.4560864849748667
0.4561356147337763
0.4561846873650593
0.4559196178198152
0.45596875888992017
0.45601784291873654
0.4560668700055241
0.4561158402493125
0.45616475374890186
0.45618552967029763
0.4562343462275142
0.45625642417929835
0.4563051433217037
0.45635380617393867
0.45641395522843825
0.4564624991322536
0.45651098704540716
0.4562478683208853
0.4562964240076478
0.45632656108732195
0.4563750156209544
0.45642341442769363
0.4564717576036205
0.4565200452445952
0.4565682774462576
0.4563079671788231
0.45635626567272314
0.456095437167154
0.45583421412181196
0.4558827008570259
0.4559311321154261
0.45597950799216996
0.4560278285821976
0.4560760939802321
0.45612430428078016
0.4561724595781331
0.45622055996636707
0.45626860553934384
0.4562517671233746
0.4562997402442722
0.4563476587882405
0.4563955228483612
0.4561362072103792
0.45618413698512655
0.4562320123560433
0.45626174152169596
0.4562914369808116
0.45633917018396153
0.4563868493291238
0.4564344745080776
0.4564820458123946
0.45652956333343936
0.4562716370264713
0.45631921969361644
0.45637340119380976
0.45642087278960597
0.45646829086612845
0.45651565551383233
0.456562966822969
0.45661022488358666
0.4566574297855309
0.45670458161844546
0.4567516804717725
0.4567987264347533
0.45654398387295364
0.45628793004015894
0.4563351568397668
0.456382330724193
0.4564294517823208
0.45646099643429805
0.45650802078782504
0.45655499257080584
0.4566019118713476
0.45664877877736054
0.45669559337655874
0.45674235575646055
0.4564877613552585
0.45653458741608594
0.4565636018615122
0.456610333602569
0.45635637902325715
0.4564031739990867
0.45614961668019827
0.4561964744946682
0.4559433132990552
0.45599023355820184
0.4560371017993229
0.4560839181088748
0.45613068257312267
0.4561773952781406
0.4562240563098123
0.45628334920966623
0.4563299001441032
0.4563763996694463
0.45642284787081006
0.45646924483312096
0.4565155906411184
0.456561885379355
0.45631047464952057
0.45635683131759486
0.45640313698823454
0.4564493917455475
0.4564955956734568
0.4562449116560634
0.45629117709452904
0.45633739177551974
0.456358263339712
0.4564043906148905
0.4564504673673142
0.4564964936799432
0.4565424696355562
0.4562928564755587
0.45604351611682886
0.45608966413672164
0.45613576177668
0.45618180911915895
0.45622780624643344
0.45598073249987287
0.45602678904020005
0.45607279543731505
0.4561187517730622
0.45616465812910756
0.45621051458693984
0.45625632122787063
0.45630207813303497
0.4563477853833917
0.4563934430597242
0.45644765742121557
0.45649321152908084
0.4565387163092711
0.4565670239505822
0.4566124395896249
0.4566578061306794
0.4567031236533211
0.4567483922369535
0.45679361196080864
0.45683878290394764
0.4568376222744794
0.4568827208295796
0.45692777081326885
0.45698778904150006
0.4570327340396168
0.4570776307097786
0.4571224791298918
0.4568769783355149
0.4569218863130806
0.4569667461061211
0.4570115577921449
0.4570563214484945
0.4571010371523467
0.45714570498071294
0.45719032501044
0.45694583820562157
0.4569905173624013
0.4570351487850392
0.4570797325499914
0.4571242687335509
0.4571687574118479
0.4572131986608504
0.4569696114479251
0.45701411141016823
0.45705856400683154
0.45710296931349836
0.45714732740559144
0.457191638358373
0.4572359022469456
0.45728011914625216
0.4572959547478651
0.45734009291636596
0.45738418430355415
0.45742822898376445
0.4571860753421637
0.457230178233803
0.4572742344803957
0.45731824415590316
0.457076660297395
0.45683533154327816
0.4565942574896933
0.4566385329554374
0.4566827617417237
0.4567269439223342
0.45675428335755236
0.4568131216826997
0.45685716556426614
0.45690116313260276
0.4569561666387472
0.4570000659947881
0.4570439192622661
0.4570618578249621
0.45710563269791205
0.45714936168525094
0.4571930448590882
0.4572366822913821
0.4572802740539405
0.45732382021842094
0.4573673208563311
0.4574107760390292
0.4574541858377245
0.4574975503234775
0.4575408695672005
0.45758414363965794
0.45762737261146663
0.45767055655309635
0.4577242121161132
0.45776730073652133
0.45752930706077205
0.45758481605414536
0.4576279099369954
0.4576709590702267
0.4576887970624059
0.45773176995840076
0.457784515202518
0.4578273939721232
0.4578702283307811
0.4579130183474528
0.45795576409095673
0.4579984656299689
0.45776177391646505
0.45752532671919416
0.4575681843411979
0.4576109977344896
0.45765376696749943
0.45741786296390796
0.45746068763035647
0.45750346819313203
0.4574948880712447
0.4575376070282762
0.45758028205835966
0.4576229132292138
0.4576655006084184
0.4577080442634143
0.4577505442615042
0.4577930006698524
0.45783541355548574
0.4576947670456777
0.4577371867965711
0.457779563129091
0.4578055810156754
0.45784787905224233
0.457890133861383
0.4578976883880656
0.45766394786311
0.4576899583649154
0.45773220751441845
0.4577744135964909
0.4578165766769514
0.45785869682148483
0.45790077409564206
0.45776109589234326
0.4578031800024847
0.4578452213442215
0.4578872199827163
0.4579291759829995
0.4579710894099693
0.4580129603283925
0.45805478880290446
0.45809657489800965
0.4579574340633322
0.4577256742282799
0.45776756338675856
0.457809410190173
0.45785121470273005
0.4578929769885067
0.4579346971114507
0.4579763751353806
0.45801801112398627
0.45803475346704914
0.45807631809529775
0.45811784086591467
0.4578872833214427
0.4579288594065629
0.45797039368566494
0.4580118862217729
0.45806528487776954
0.45783533242552166
0.45787683027204196
0.45791828649584765
0.45795970115952916
0.4580010743255517
0.45777172977155794
0.45781315560277364
0.45785453998743486
0.4578958829877114
0.4579371846656488
0.4578812828301721
0.45792255055743636
0.4579637770993441
0.4580168268914696
0.4580579653329696
0.4580990627795105
0.4580936150528304
0.45813465384102736
0.4581756517946092
0.4582166089744928
0.4582575254414739
0.4582984012562275
0.45833923647930813
0.4583800311711499
0.45842078539206726
0.4584614992022549
0.4585021726617882
0.4582750789655714
0.4583158044415986
0.4580890276952148
0.4579595631360681
0.4580003841827337
0.4577740994079399
0.45781497172454855
0.45758900184709317
0.4573632549295564
0.4572281120160853
0.45726917284828067
0.45712833886649595
0.457169408389723
0.45721043749019086
0.4572514262275496
0.4572923746613318
0.45733328285095304
0.45710865943108514
0.45688425655458487
0.4569253047802895
0.4569663127428987
0.45700728050162304
0.4570482081155568
0.4570890956436787
0.45712994314485195
0.4571551459766801
0.45720961637040175
0.4572503450723422
0.4572910339807292
0.4570677473430433
0.4568460683454663
0.4568868949172688
0.4569276816776897
0.45696842868493276
0.4570091359970885
0.45704980367213394
0.4570904317679336
0.4571283612157262
0.45716891161889817
0.4569467692906091
0.4569873684995697
0.4570279282918226
0.4570684487247429
0.45710892985559437
0.45714937174152986
0.4571897744395914
0.45723013800671053
0.4572704624997085
0.4573107479752967
0.45735099449007677
0.45739120210054096
0.45743137086307234
0.4574715008339451
0.45751159206932474
0.45755164462526837
0.4575916585577251
0.45747852405211537
0.457536617235781
0.4575765806076177
0.4576165055161513
0.4573963917568843
0.45743636490533796
0.4574762996365418
0.4572565703859959
0.45729655308890255
0.45733649742069316
0.4573764034365779
0.45741627119166134
0.4571970971278417
0.4572370125700891
0.45727688979745645
0.4572891653668425
0.4573289795108758
0.4573687555916739
0.4574084936637947
0.45744819378169194
0.4574878559997152
0.45752748037211066
0.4575670669530207
0.4576066157964847
0.45764612695643897
0.45768560048671714
0.45746775869686146
0.4575072795255216
0.4575467627689905
0.45732929757756036
0.457368827859253
0.4574083206003172
0.4574477758542044
0.45748719367426427
0.4573571824048171
0.45722729436880066
0.45726676061521077
0.45730618948828144
0.45734558104107476
0.4573849353265523
0.4574242523975754
0.45746353230690573
0.45750277510720505
0.4575419808510357
0.4575811495908608
0.45762028137904465
0.45765937626785247
0.4574437026692343
0.45722823224875886
0.45726745649936706
0.4573066438330335
0.4573457943018517
0.4571307751225842
0.45716997144091975
0.45720913093791343
0.4572482536654264
0.4570336838607969
0.4570728521800651
0.4571119837732955
0.45715107869211796
0.4571901369880657
0.4569760966617604
0.45700545649945784
0.4570445281009738
0.45708356316990295
0.45712256175745936
0.4571615239147611
0.457200449692831
0.4569871037060401
0.45702607452545924
0.45706500900844993
0.45685202438169853
0.45663923815702145
0.4566782983536618
0.45671732219832767
0.45675630974174264
0.45679572762402537
0.45683464249991595
0.45687352122636304
0.4569123638537141
0.4567016608919759
0.45674054719979057
0.4567793974516871
0.4565677295195964
0.4566066238276191
0.4563952318721433
0.45643417000664976
0.4564730721206802
0.45626203510166924
0.45630098080658554
0.45633989053394536
0.45637876433357905
0.45641760225522504
0.4564564043485301
0.4564951706630492
0.45653390124824617
0.4563236138685833
0.4562779771728479
0.4560680011134034
0.45610685692730735
0.45612244912844546
0.4561612442072194
0.45620000364513086
0.456238727491272
0.4560293476255119
0.4560681142277665
0.45585900459263223
0.4558978137291803
0.45593658730994596
0.45597532538376945
0.45576664102432607
0.45580542139921915
0.45584416630966323
0.4558828758042843
0.4556746150113175
0.4557133665754861
0.4557613033744514
0.4557999800337425
0.4558386214202025
0.4558772275820622
0.4559157985674647
0.4559543344244652
0.45599283520103145
0.45603130094504396
0.4560697317042961
0.45610812752649443
0.4559008998447468
0.45593933746540793
0.4559777401903626
0.45601610806710946
0.45605444114306115
0.45609273946554413
0.4561310030817992
0.4561692320389816
0.4562074263841611
0.4562455861643223
0.4562837114263649
0.4563218022171037
0.45635985858326883
0.4561537339858961
0.45594779550554126
0.45598596912694694
0.45578029209982607
0.45581850681959196
0.45561309063805994
0.4556513462461241
0.45568956740519406
0.45572775416178063
0.45576590656231086
0.4557409824943566
0.4557790946552762
0.45581717257346366
0.45585521629504744
0.45588998626203187
0.45592796318185175
0.4559659060416538
0.4560038148872383
0.4560416897643231
0.45583746151095794
0.45563341609398794
0.45567140585884097
0.45570936164358233
0.45574728349378213
0.45578517145492903
0.45582302557243043
0.4558608458916126
0.455898632457721
0.4559363853159203
0.45592828978256844
0.45596599577666735
0.45576289288322563
0.4558006389418442
0.4558383514036149
0.45587603031337337
0.455926081717799
0.4559636881439425
0.4560012611570019
0.4560388008014884
0.4560763071218342
0.45611378016239273
0.4561512199674385
0.45618862658116777
0.4562260000476983
0.45626334041106986
0.456259310613458
0.45629660319307175
0.45633386278499904
0.45637108943299004
0.4564082831807177
0.45644544407177773
0.4564825721496889
0.4565196674578932
0.4565567300397559
0.4565732410128618
0.4566102473149895
0.45664722101244576
0.45644614341622713
0.45648315679524315
0.4563629677365607
0.4563999851388492
0.45619936976076625
0.45623642651418445
0.4562734507188513
0.4560731550864023
0.45587303522897077
0.4559101700997215
0.45594727241030497
0.45574747080101036
0.4557846118740457
0.4557767281140342
0.45581382387439595
0.4556946111021018
0.45573171032791665
0.4557656224749484
0.4558026582626573
0.4558396617047001
0.4558766328434325
0.45591357172113633
0.4559504783800197
0.455987352862217
0.45602419520978926
0.4560610054647243
0.4560977836689367
0.45613452986426817
0.45617124409248755
0.45597290876896907
0.45600966132514975
0.4560463819503519
0.45608307068617054
0.4558851179645186
0.4559080070809772
0.4559447080928851
0.4559813772877042
0.45601801470679126
0.45605462039143135
0.45585719414883763
0.455855393071856
0.4558920215958477
0.4559286184479639
0.4559651836692658
0.45600171730074374
0.45603821938331707
0.45584139667318185
0.45564483477838813
0.4555308278232527
0.45556746994080327
0.4556040804839312
0.4556269230553858
0.4556634764852116
0.4556999984576967
0.4557364890134313
0.4557693463344742
0.455805775726054
0.45584217382090564
0.45572514988470514
0.4557615513399223
0.45579792156265964
0.4558342605930962
0.455870568471342
0.4559068452374385
0.4559430909313585
0.4559793055930063
0.45601548926221797
0.4558216620560783
0.4558578821836904
0.4558940713539284
0.45593022960646434
0.4557355540173924
0.4557717490607229
0.4558079132209105
0.4558440465374648
0.4558801490498276
0.45591622079737376
0.4559277270192719
0.4559637477998259
0.45599973792439646
0.4560356974321022
0.4558418047036022
0.45587780076643136
0.4559137662463694
0.45580239255748983
0.45583835951334006
0.45587429594992357
0.45591805388072426
0.4559539260666759
0.45598976785247
0.4560232636629642
0.45605904574462286
0.4560947975409817
0.4561305190904739
0.45616621043146766
0.4562018716022661
0.45623750264110785
0.4562731035861668
0.4563145757328757
0.4563501141146511
0.4563814972428304
0.4564169774465816
0.45622463990867745
0.4561046531984486
0.4561402051510137
0.45617572717769284
0.4562112193162553
0.45624668160440685
0.45628211407978986
0.4563175167799835
0.45635288974250376
0.4561613058257353
0.4561967146527243
0.4562320937743216
0.45626744322789237
0.4560762163028178
0.45611160144074736
0.45592059993260636
0.4559560205858537
0.45599141159838713
0.45580070000842543
0.45583612636316295
0.45564563905586536
0.45568110058530764
0.4557165325017817
0.4557519348423655
0.45578730764407527
0.4558226509438653
0.45585796477862844
0.45583381064945094
0.4558690904203344
0.45590434081588826
0.4559395618727858
0.4559747536276393
0.4560099161170002
0.4560450493773591
0.45608015344514613
0.45611522835673063
0.45615027414842174
0.4561852908564683
0.4559960808644084
0.45603113246460586
0.4560661550125031
0.45610114854420486
0.4561361130957562
0.4560231815201412
0.45605814939727013
0.4560930883514237
0.45612799841847174
0.4561628796342247
0.4561891312617285
0.4562239584331897
0.45625875685750145
0.4560705312977418
0.456105364291244
0.45614016856834594
0.45617494416454385
0.4562096911152754
0.4562444094559198
0.45627909922179827
0.4563137604481738
0.4563483931702513
0.45638299742317784
0.4561954941374658
0.4560093142554002
0.4560440150872086
0.4560786874406979
0.45611333135091114
0.45609795934957886
0.4561325669648211
0.4561671462247866
0.45620169716430986
0.4560630924711554
0.4558764872778366
0.45591111470248397
0.45594571381361976
0.4559802846459561
0.4560148272341483
0.45604934161279537
0.45586319902438194
0.45589774710333597
0.45591925884244616
0.4559537558998038
0.45599791843216364
0.4560323553454461
0.4560667642156396
0.45588114485698444
0.45592492181682526
0.4559593323978435
0.4559937150027796
0.45602806966573683
0.4558428429924364
0.45587723101417743
0.45591159112356316
0.455945923354564
0.45598022774109526
0.455795395869291
0.4558297334481692
0.45586404321207863
0.4558983251948028
0.4559325794300702
0.45596680595155503
0.456001004792877
0.4560351759876012
0.4560693195692388
0.4561034355712466
0.4559193853043795
0.4557353984660807
0.45576960788200427
0.4555858298143099
0.4554021998949974
0.4554365022079086
0.45547077689108734
0.45550502397790277
0.45553924350167047
0.4555734354956523
0.45539025357546914
0.4552072189076333
0.45525106036661417
0.4552853131698969
0.4553195384719325
0.4553537363058285
0.455387906704639
0.45542204970136557
0.4554450467735758
0.45547913951947605
0.45551320495841124
0.4555472431231759
0.45558125404651223
0.4556152377611099
0.4556491942996063
0.45568312369458674
0.4557170259785844
0.4557509011840804
0.45578474934350416
0.45581857048923324
0.4558523646535936
0.45588613186885957
0.45592741971819867
0.45594842255153867
0.45598211116881826
0.45601577296395035
0.456049407968955
0.45608301621580133
0.4561246304809674
0.4561581821145364
0.4561917070880867
0.45608332810449737
0.45609742069760195
0.4561309298721429
0.45616441246265
0.45619786850074595
0.4560170528572657
0.4560505407683922
0.4560840021544406
0.4561174370469134
0.4561508454772631
0.4561842274768926
0.45621758307715504
0.45610970791641703
0.45614306660176834
0.4561763989374472
0.4562097049546613
0.4562429846845689
0.4562762381582794
0.45630946540685285
0.45634266646130056
0.4563758413525848
0.45640899011161906
0.456229301532835
0.4562624818708939
0.4562956361032581
0.4563287642607246
0.4563618663740422
0.45637681539505914
0.4564098726319584
0.4564429039110745
0.456263766193684
0.4562968288748715
0.45611788894197935
0.4561509828861576
0.45618405089464287
0.45621709299791197
0.45625010922639386
0.45628309961046987
0.4563160641804739
0.4563490029666922
0.4561706022618576
0.4562035721478595
0.4560969666221807
0.456129939513207
0.45616288666427157
0.4561958081055031
0.45601788462340265
0.4560508369259045
0.45587310861845093
0.4559060916460793
0.4559390489859915
0.4559719806681849
0.4557945596640338
0.4558275219280854
0.4557215599935916
0.45575452500740704
0.4555774641973808
0.4556104595668345
0.45564342931876534
0.4556763734829958
0.4557092920893021
0.45574218516741427
0.4557750527470163
0.4555984641950027
0.4554220124273052
0.4554549657870084
0.4554878936410152
0.45531168942684075
0.4553255808152143
0.4551495755655756
0.45518257052885813
0.4552155400035633
0.4552484840192147
0.4552814026052901
0.45531429579122196
0.4553471636063972
0.455171624992825
0.4549962216691283
0.454820953478963
0.4548539606360911
0.4547252400635197
0.45455027844748913
0.45458335162521724
0.45461639937182063
0.45464942171662037
0.45468616881865503
0.4547191390074884
0.45475208388331684
0.45457758193247905
0.45447352203392805
0.4542992607141298
0.45433231601494484
0.45436534598602746
0.45439835065648115
0.4542243849785882
0.4542574183331852
0.45429042641360123
0.4541167015851448
0.4541497382208311
0.454182749608802
0.4542157357779891
0.45404347257450356
0.45387017353916975
0.4539032412106698
0.4539362836589268
0.45376322369565614
0.4537962943194538
0.4538293397465856
0.45372631769276367
0.4537593645990628
0.4537923863555094
0.45382538299080233
0.4538583545335969
0.45389130101250497
0.45392422245609465
0.4539571188928909
0.4539990215092227
0.4540318645904491
0.4540646827527974
0.4540974760246168
0.4541302444342135
0.45416298800985067
0.4541957067797487
0.45422840077208526
0.45425466563698436
0.45415214530432185
0.4541848186761964
0.4542174673423077
0.4542500913306669
0.4542826906692426
0.4543152653859614
0.4543478155087076
0.45438034106532343
0.4544128420836091
0.4544453185913229
0.45447777061618133
0.4543065280500109
0.45433900790405635
0.45437146330038036
0.45420152578363493
0.45423400848294154
0.454064329805757
0.4540968396594168
0.4541293250787633
0.45403899346166415
0.4538684944029102
0.4539010289547637
0.45373070961932105
0.4536292702782823
0.45345918056314233
0.45328921835153696
0.45318805844447757
0.4531415239808972
0.4531560890299494
0.45318879279174235
0.45322147208382946
0.45325412693366374
0.453286757368657
0.4533193634161802
0.45335194510356325
0.45338450245809536
0.453417035507025
0.45344954427755996
0.45348202879686733
0.4535144890920738
0.45354692519026557
0.4533779434744719
0.4534104062666753
0.45344284488703046
0.4532740905718511
0.4533065557690121
0.45313797765232594
0.4531704693113922
0.45320293682206825
0.45323538021126536
0.4532677995058548
0.453300194732668
0.4533325659184966
0.4533649130900923
0.4533972362741674
0.4534295354973944
0.45346181078640635
0.4534940621677968
0.45352628966812
0.4533584413003671
0.45339069512916486
0.4532230210555224
0.45325530109969436
0.4530878009884232
0.45312010713528406
0.45315238942236136
0.453184647876078
0.45308505701944846
0.45311731651171
0.45313779114846886
0.4530383276892951
0.4530705687404562
0.45310278604130344
0.4531349796180705
0.4531671494969525
0.4531992957041062
0.4532314182656496
0.4530647890677578
0.4530969374512466
0.45312906221358656
0.45296265418486326
0.4529948046570937
0.45289583167425074
0.45292798307148713
0.4529601108886742
0.4529922151517431
0.45302429588658694
0.45285835292106075
0.45289045917797016
0.45292254193103115
0.4529546012060438
0.4529866370287704
0.45301864942493564
0.45305063842022647
0.4530826040402924
0.4531145463107454
0.4531379266251258
0.45316982538932854
0.4532017008782564
0.45303641944102874
0.4528712585152391
0.45290320796204137
0.452738215900853
0.4527701905274516
0.45280214187438034
0.4526373667135818
0.4526693431318528
0.4527012962945469
0.45273322622702455
0.45276513295460946
0.4527970165025884
0.45282887689621154
0.45286071416069223
0.4527629030983734
0.4527947411968291
0.45282655620746864
0.45285834815539655
0.45284231973049066
0.45287408293976633
0.45290582314889044
0.45293754038283607
0.45296923466654004
0.4530009060249032
0.45290339789778283
0.452935070157502
0.45277143754545085
0.4528031345851747
0.45270583866164577
0.4527375364970405
0.4527692114624242
0.45280086358253896
0.45283249288209126
0.452864099385752
0.45289568311815653
0.4529272441039046
0.45295878236756076
0.452990297933654
0.4530217908266781
0.453032728351988
0.45307421250386243
0.45310564129582676
0.45313704750963596
0.4531684311696112
0.4531997923000387
0.45323113092516987
0.45306856595711925
0.45309992916062714
0.4531312698815519
0.4529689154315764
0.4528723267893767
0.45290371533708573
0.45293508141625666
0.4527730295087732
0.4528044198918318
0.45264253057474496
0.4526739451601509
0.4527053372985505
0.4527367070139941
0.4525750730593301
0.45260646687356326
0.45263783828764353
0.45247641252505877
0.452507807936116
0.4525391809698311
0.45237796287899756
0.4523929305292764
0.4524243109529188
0.45245566904174006
0.4524870048195767
0.4525183183102314
0.4523574515067084
0.4523887887807077
0.45242010379021386
0.4524513965589463
0.45248266711059043
0.45251391546879843
0.45254514165718857
0.4525763456993458
0.4526075276188216
0.45263039994333615
0.45266154062367525
0.45269265924970814
0.45272375584485536
0.45275483043250425
0.4527858830360091
0.4528169136786911
0.4528479223838384
0.4528789091747066
0.45290987407451794
0.45294081710646217
0.45297173829369625
0.4530124827893113
0.4530433568837562
0.45292607710809046
0.45295695989393203
0.45298782091600626
0.4530186601973112
0.45304947776081234
0.45308027362944303
0.452920850591572
0.4529516700393205
0.4529824678137584
0.45301324393773973
0.4530439984340865
0.4530747313255886
0.453105442635004
0.4531361323850587
0.45316680059844655
0.45319744729783
0.4532280725058394
0.45306921233321207
0.4530998610116309
0.4530053578821733
0.45303600745593325
0.45305004510737124
0.453080657597026
0.4531112486718576
0.4529537031634045
0.4529382072501754
0.45296881603189815
0.4529964771571959
0.4530270442184331
0.4530575899414077
0.4529662449015884
0.45299679052266933
0.45283983469658323
0.45287040308481746
0.45290095017103904
0.452931475977507
0.4529619805264496
0.45286811747245853
0.45289862283887056
0.4529291069841581
0.45295956993045733
0.4529936979306477
0.4530241172644246
0.45305451546632675
0.45309187064527523
0.45312222422732845
0.4531525567451332
0.45318286822060855
0.45321315867564327
0.45324342813209556
0.45327367661179363
0.45330390413653515
0.4533341107280878
0.4533642964081891
0.4533944611985463
0.45342460512083693
0.45345472819670823
0.45348483044777765
0.45351491189563287
0.45354497256183146
0.4535750124679015
0.45360503163534116
0.45363503008561906
0.45366500784017405
0.4536949649204156
0.45372490134772353
0.4537548171434481
0.4537847123289105
0.4538145869254021
0.45384444095418536
0.45387427443649314
0.4539040873935293
0.4539338798464685
0.45396365181645615
0.4539934033246088
0.453837445439578
0.45386721985410444
0.4538969738261905
0.4539238323175882
0.4539535464541999
0.4539832402107453
0.4540129136081844
0.45404256666744847
0.4538870193681448
0.45391669523156003
0.4538267760294333
0.45385645219798604
0.45388610806125756
0.45391574364008086
0.45394535895526056
0.4539749540275727
0.4540045288777651
0.45403408352655705
0.45387907018291535
0.45391197907647507
0.4539415350510449
0.45397107086464983
0.4538162904108944
0.45366258597698056
0.4535080161010089
0.45353765933140383
0.4535672823757379
0.45359688525462316
0.4536264679886436
0.45365603059835513
0.45368557310428587
0.4536859130914157
0.4537154253671375
0.45374491759375896
0.4537635592283287
0.45379115930205616
0.45369937181210296
0.45372882946770965
0.4537582671452522
0.4537876848650472
0.4538170826473839
0.4538464605125239
0.4538758184807014
0.45372217060714665
0.45375155076617657
0.4537809110468851
0.4536274511513671
0.45365683353452774
0.45368619605801747
0.4537155387419643
0.4537448616064691
0.45377416467160553
0.45362101780536473
0.45365034288051154
0.45367964817483203
0.4537166695045592
0.4537459326899438
0.4537751761562008
0.4538043999232551
0.4538336040110051
0.45386278843932204
0.4537100755226197
0.45373928186806806
0.45376846857239644
0.453797635655411
0.45364514989074184
0.45367433880261615
0.4537035081114603
0.4537326578370156
0.4537617879989967
0.4537908986170919
0.4536387219240613
0.45366785428028544
0.45369696711080165
0.4537260604352337
0.45375513427317926
0.45360322428514005
0.453632319772508
0.4536613957915004
0.45369045236165056
0.4537116702737325
0.4536212898446337
0.4536503306901719
0.45367935213634775
0.4537083542025929
0.45373733690831325
0.4535868898427141
0.4536158937288709
0.45364487827265604
0.45367384349341205
0.45370278941045544
0.4537317160430771
0.45358062323054193
0.4536095712722563
0.45363850004738726
0.45366740957516277
0.45351653913632833
0.45354546998785905
0.453574381609844
0.4536032740214489
0.45363214724181394
0.45366100129005393
0.45368896252502733
0.4537177785761274
0.45374657551210235
0.45359612903481056
0.4534457822900194
0.4532955351785913
0.45331393719988095
0.4533428201811196
0.45337168404088773
0.4534005287981676
0.45342935447191635
0.45345816108106607
0.45348694864452377
0.4535157171811715
0.4535444667098664
0.4535731972494407
0.45360190881870155
0.4536306014364315
0.4536592751213884
0.45357010432695855
0.45342055928761565
0.4532711128277318
0.4532998671696471
0.4533286025693081
0.4533573190454265
0.45338601661668887
0.4532971411345544
0.45314803023286543
0.4531767683158341
0.4531741358804691
0.45308544685336744
0.45311417717323843
0.45296537120372343
0.4529941220800651
0.45302285408481097
0.45287422453950754
0.45290297702097726
0.45293171064836074
0.4527832571214357
0.4528120111461471
0.4528407463342881
0.45286946270436224
0.4528669420618847
0.45289563106662256
0.45292430130197553
0.452952952786357
0.4529815855381564
0.4530101995757389
0.4528622053909706
0.4528908397264212
0.45291945536495015
0.4529480523248639
0.4529766306244449
0.4530051902819518
0.45303373131561947
0.4528860671267943
0.45291462837587015
0.4527670991809594
0.4527956805685725
0.4528242433485113
0.45285278753894154
0.4528709370977778
0.45289944753792183
0.4529279394407186
0.45295641282424143
0.4528092534958385
0.45283774693105927
0.4526907216885492
0.45271923509940676
0.45274773000707746
0.45277620642956645
0.4528046643848554
0.45283310389090264
0.4528615249656433
0.4528899276269893
0.45274418849281856
0.4527566490403317
0.45278505806670716
0.45280981706974327
0.45283819052494084
0.452866545633255
0.4529039343066565
0.4529322498498662
0.452950244772848
0.45297852707693836
0.4530067911226013
0.4530350369275119
0.45306326450932255
0.4530914738856629
0.45311966507413964
0.45314783809233705
0.4531759929578165
0.45320412968811696
0.4532322483007546
0.4532603488132232
0.4532884312429939
0.45331649560751547
0.45334454192421425
0.45337257021049404
0.4534005804837364
0.45342857276130044
0.4532829630719101
0.453310975135303
0.4533389692191943
0.4533669453408887
0.4533949035176686
0.45342284376679426
0.45345076610550383
0.4534786705510133
0.45350655712051674
0.4533613420846152
0.45338924835812866
0.45341713677162704
0.4534450073422505
0.4534728600871173
0.4535006950233237
0.4535285121679441
0.4535563115380312
0.4535840931506159
0.4536118570227072
0.45363960317129254
0.45366733161333767
0.45369504236578656
0.4537227354455617
0.45375041086956397
0.4536058122682671
0.4536335073075383
0.4536611847066571
0.45365773965995
0.4536853917289763
0.45371302620203124
0.45369829583478066
0.45372590863118956
0.4537535038733731
0.45378108157806557
0.45380864176198
0.45383618444180807
0.4538637096342204
0.45389121735586635
0.4539187076233742
0.45393885930466654
0.4537949344919511
0.45382242913729137
0.4537408351131987
0.4537771673285149
0.4538046414808937
0.45383209823906395
0.4538595376195391
0.4538869596388118
0.4538913360495475
0.45391873067632305
0.4539461079866468
0.45380268109628763
0.45383007776699025
0.45385745713635356
0.45388481922076146
0.45391216403657714
0.4539394916001431
0.4539668019277812
0.45400289109453373
0.4540390239884239
0.45399552239387886
0.4540108227405587
0.4540380676139214
0.4540652953359632
0.4540925059228747
0.45411969939082614
0.4541468757559676
0.45417403503442866
0.45403130277954673
0.4540584813022489
0.4540856427530147
0.45400312377752533
0.45403028555303165
0.4540574302831815
0.4540845579840151
0.4539421670909502
0.453969313916483
0.4539964437273962
0.4540235565396811
0.4538813631301791
0.4539084949953671
0.453935609876602
0.453962707789826
0.4539897887509617
0.45401701106825026
0.45387508640083285
0.45388416694564954
0.4539112386025052
0.4539382933501436
0.45396533120440224
0.45399235218109896
0.45401935629603174
0.45404634356497886
0.4540820140655407
0.4541089649777835
0.45413589909294805
0.45416281642673234
0.4541897169948152
0.4542166008128556
0.4542434678964932
0.4542703182613483
0.4542971519230215
0.45432396889709414
0.45435076919912815
0.45437755284466624
0.45440431984923163
0.45443107022832835
0.4544578039974411
0.4544845211720355
0.4545112217675579
0.4545379057994354
0.4545645732830761
0.4545912242338689
0.4546178586671836
0.4546444765983712
0.45467107804276335
0.45453031300312163
0.4545569333149562
0.45458353715382555
0.4546101245350154
0.45463669547379265
0.4546632499854053
0.4546897880850824
0.4547163097880344
0.45474281510945275
0.4547693040645102
0.45479577666836085
0.4548297353678351
0.45485617300052256
0.45485612046960666
0.45488253366938197
0.45490893058983534
0.45493531124601244
0.45496167565294027
0.45498802382562736
0.4550143557790638
0.4550406715282212
0.4549007020814269
0.4547608187167032
0.45478718813626173
0.4548135413484327
0.4548398783681538
0.4547001855308172
0.45472654118172595
0.4547528806535979
0.4547792039613264
0.4548055111197863
0.4548318021438344
0.45485807704830916
0.454884335848031
0.45491057855780204
0.45493680519240626
0.45496301576660964
0.4548237555842507
0.45484998471061433
0.4548761977897915
0.4549023948365043
0.45492857586545693
0.45495474089133564
0.4549808899288087
0.45500702299252643
0.45503314009712126
0.4550592412572078
0.4550853264873828
0.45494649630846656
0.45495853065691233
0.4549846227330964
0.455010698904327
0.4548720606657821
0.45489815523778176
0.45492423391783743
0.4549101382287955
0.4549361973895721
0.45496838683153096
0.45499441242572475
0.4548560742036433
0.45488211811438406
0.4549081461977709
0.4549341584682275
0.45496015494015957
0.4549861356279557
0.45501210054598684
0.4550380497086066
0.45506398313015106
0.45508990082493894
0.45511580280727165
0.4551416890914333
0.45516755969169054
0.4551934146222929
0.45521925389747253
0.45524507753144444
0.4552708855384064
0.4552966779325389
0.45532245472800553
0.4553482159389525
0.4553739615795091
0.45529176202205607
0.45531750916144553
0.45534324075304555
0.4552611249020516
0.45512374978892484
0.45514951654329944
0.4551752677568089
0.45520100344350883
0.45522672361743804
0.4552524282926183
0.4552781174830544
0.4553037912027345
0.45522056529584426
0.4552462408827371
0.45527190102102166
0.45529754572463654
0.4553231750075037
0.455186318026738
0.455211965329176
0.4552375972232017
0.4551008892360476
0.45512653908633416
0.45498994648756874
0.45501561423255915
0.4550412665799821
0.45506690354368845
0.45509252513751247
0.45511813137527185
0.45514372227076777
0.4551692978377848
0.4551948580900911
0.4552204030414381
0.45508419107164716
0.45510975384444674
0.4551353013285066
0.4551608335375386
0.4551863504852383
0.4552118521852847
0.4552373386513407
0.4552628098970526
0.4552882659360507
0.4553137067819488
0.4553391324483446
0.4553645429488195
0.45522877534507805
0.45525420359103796
0.45527961668309685
0.45530501463479706
0.4551694264827319
0.45503391906192725
0.45505936746117687
0.45508480071707674
0.4551102188431397
0.4549748902023894
0.45500032588917244
0.4550257464581625
0.45505115192283346
0.45491600159556206
0.45494142455843173
0.4549668324290112
0.45499222522073574
0.4549116263483505
0.4549370204510172
0.454962399496404
0.454987763497899
0.45501311246887466
0.45503844642268737
0.45490370006603276
0.4548232944195982
0.45484866205680474
0.4548740146835751
0.4548993523132282
0.45488566826328786
0.4549109874688088
0.4549362917102603
0.45496158100090445
0.45498685535398764
0.4548525220633605
0.4547182680721966
0.4547435918468996
0.4546094491944374
0.45461297489075503
0.4545446448744009
0.45441067946182373
0.45443605655701486
0.4543022020484561
0.4543275961410628
0.4541946906024012
0.45422010138813934
0.45424549722195884
0.4542708781170526
0.4541935455171415
0.4542189267620043
0.45424429308988523
0.45411084882046987
0.4541362319898444
0.45405321377429403
0.45407859895972585
0.45410396924774843
0.45412932465147177
0.4541546651839906
0.45416646596372623
0.45417825982624044
0.45420356374675447
0.4542288528436478
0.4542541271299427
0.45427938661864603
0.4543046313227496
0.45432986125523
0.4543457473827955
0.4543709505386896
0.4543961389602043
0.45442131266025704
0.45444647165175
0.45436960723415876
0.4543947666307446
0.4542621969161826
0.45428737297209865
0.45431253433953406
0.4543376810313396
0.4542052210660243
0.45423038437685925
0.45409803286625994
0.4541232127403276
0.4541483779493551
0.45417352850615017
0.454198664423506
0.4542237857142005
0.45424889239099703
0.4542739844666439
0.45429906195387476
0.45432412486540824
0.4543491732139484
0.45437420701218445
0.45439922627279083
0.4544242310084274
0.4544574097068227
0.4544823830549033
0.45450734191728315
0.45453228630656217
0.45440136317467844
0.454426323817207
0.4544512699981813
0.45447620173016584
0.4544877625069846
0.45451266924447625
0.4545375615683466
0.4545532129914977
0.4545780791937965
0.45460293101841254
0.454627768477812
0.45465259158444676
0.45467740035075416
0.4547021947891572
0.4545709297213774
0.4545957405758707
0.4546205371136563
0.4546453193471224
0.454670087288643
0.4546948409505779
0.4545638049733587
0.4545885749922487
0.45461333074269467
0.454482431424888
0.4545072034770226
0.454531961271861
0.45455670482170824
0.45442597237856136
0.4544507321738926
0.45447547773536623
0.4543448813337181
0.4543696430858603
0.45436781484998584
0.45428998700374984
0.4543147431901841
0.45433948516933775
0.4543642129534374
0.45438892655469554
0.45441362598531077
0.45443831125746764
0.4544629823833367
0.4544876393750747
0.4545122822448243
0.45443691735034236
0.45446156063116383
0.4544861898099648
0.4545108048988466
0.45454341464898634
0.45456799930475866
0.4545925699081413
0.45461712647117913
0.45464166900590336
0.45466619752433135
0.4546907120384667
0.45471521256029956
0.45473969910180606
0.4547641716749489
0.4547886302916771
0.4548130749639259
0.4546834616624258
0.4547079223686589
0.4547323691411374
0.4546028895371678
0.45462735229008655
0.4546518011199814
0.4546800632840401
0.4547044832150004
0.45472888925916466
0.45475328142837484
0.4547776597344596
0.4546484615356714
0.45467285576430105
0.45469723614044427
0.45472160267589706
0.45473931880096025
0.45461112253500474
0.4546354927613251
0.4546598491684074
0.45468419176800273
0.4546565072613241
0.4546808370157942
0.4547051529896047
0.45472945519446056
0.4547537436420536
0.45462506403151537
0.45449645722415144
0.4543679231581944
0.4543922863522522
0.4544166357740126
0.4544409714351504
0.45431259827937776
0.45423973724882744
0.454264102241287
0.4542884534798699
0.4543127909762189
0.4543371147419634
0.45436142478872
0.45438572112809184
0.4544100037716692
0.45443427273102927
0.45445852801773623
0.4544827696433411
0.454506997619382
0.45453121195738405
0.45455541266885935
0.4545795997653071
0.45460377325821355
0.45462793315905203
0.45465207947928293
0.4545243323369735
0.4543966569627215
0.4542690532960653
0.4542932732531806
0.45431747961503505
0.45419000557473904
0.45421422732367756
0.45422918112146055
0.4542533783066075
0.4541260651400418
0.4541502776576659
0.4541744766108544
0.4540472924953095
0.4540715067304846
0.4540957074116517
0.4541198945501881
0.4541440681574581
0.4541682282448136
0.4540412592125953
0.4540654345287854
0.4539385651701576
0.45396275566607114
0.4539500935995392
0.45397426737032115
0.45399842764751075
0.4538717539790823
0.45389592937282336
0.45392009128335536
0.4539442397219551
0.4539683746998867
0.4539924962284018
0.45402446434245486
0.4540485568170297
0.45406375614180267
0.4540878242699404
0.45411187900457334
0.45414033715784363
0.45416436391073095
0.45418837730428946
0.4542123773496581
0.4541371011754598
0.4540109519806888
0.45403498130269937
0.4540589972824989
0.45408299993119666
0.45410049999431196
0.4541244778141584
0.4541484423351585
0.45417239356837324
0.4541963315248511
0.45422025621562856
0.4542441676517297
0.45427160467711475
0.4542954886571434
0.45431935941603724
0.45434321696477126
0.45436706131430815
0.4543908924755986
0.4544147104595812
0.4544385152771824
0.4544623069393165
0.4543895998671839
0.45441339189719593
0.45443717078969825
0.45431173960813886
0.4543355334273807
0.45435931411899816
0.45438308169385244
0.4544068361627928
0.4542831268640558
0.45430689578488154
0.4543306516098831
0.45435439434988056
0.454378124015682
0.4544018406180836
0.4544255441678697
0.45444923467581266
0.45447291215267316
0.4543479539695132
0.4543716462692854
0.4542467845912779
0.45412199151858795
0.4541457263576492
0.4541694481627516
0.45419711025994064
0.4542208049444304
0.45409619018312875
0.45411989954965576
0.4541435959140624
0.45416727928704115
0.4541909496792729
0.4542146071014267
0.4542496186268621
0.45427324702826233
0.45429686249322604
0.4543204650323742
0.45419616394755
0.4541220658245912
0.45399788697148086
0.45402154543336415
0.45404519096359297
0.454068823572767
0.45409244327147447
0.45396844205812886
0.4538445085495135
0.4538681701302971
0.45389181879889473
0.45391545456587284
0.45393907744178635
0.4539626874371786
0.45398628456258155
0.45400986882851563
0.4538861941162224
0.4538125032753438
0.45383611559150644
0.45384629487952205
0.45386988515045024
0.45389346258662816
0.4538198699741243
0.45384344818798145
0.45386701358410886
0.45388195494929034
0.45390549708066535
0.45392902642435357
0.45395254299077126
0.45382932025923195
0.45385285111955254
0.453876369212179
0.45389987454749997
0.45377679974420615
0.45365379166620556
0.453677338210616
0.4537008719961294
0.45357798443600045
0.453601532379706
0.4534787382453314
0.45350230030278615
0.4535172197376073
0.4535407586396368
0.45356428481105404
0.4535877982621839
0.4534652069653563
0.4534887344805077
0.453512249284954
0.45353575138899277
0.45356677349684316
0.45359024819779964
0.4536137102302721
0.4536371596045128
0.4536605963307631
0.4536840204192532
0.45356173362129654
0.4535851717260983
0.4536085972026108
0.45348642952224383
0.4535098689705525
0.45338779363570175
0.4534112470121563
0.4532892638948541
0.45331273115592075
0.45333618579678786
0.45335962782763295
0.45338305725862277
0.4534064740999129
0.45333392157568786
0.45321218851404027
0.4532356323669333
0.453259063635901
0.45328248233107266
0.4533133726627614
0.4533367642336592
0.45336014326215973
0.453383509758348
0.45340686373229827
0.45343020519407384
0.45345353415372747
0.45347685062130094
0.45350015460682536
0.4534278488192426
0.4534511534451713
0.4533306720681715
0.45335399021482187
0.45337729589520837
0.45340058911932524
0.4534238698971562
0.4534471382386742
0.45346187719546005
0.45348512296784266
0.4533640967807682
0.4532431351754372
0.4532541151673515
0.45327739154745106
0.4533006555167907
0.45317983977704746
0.4532031173418659
0.4532263825052113
0.45324963527699175
0.4532728756671045
0.45329610368543655
0.45331931934186426
0.4533425226462534
0.45336571360845934
0.45338889223832696
0.45341205854569067
0.45343521254037444
0.4534583542321917
0.45348148363094565
0.4535046007464288
0.45352770558842354
0.45355079816670174
0.4535738784910249
0.45359694657114413
0.45362000241680034
0.45363298070966496
0.4536560147833016
0.4536790366502219
0.4537020463201267
0.4537250438027063
0.45374802910764084
0.4537710022446004
0.45365092523950784
0.45367391191022244
0.45369688642189404
0.45371984878416766
0.45360066497040175
0.4536236406246222
0.4536466041384705
0.4535267820031989
0.45354975896610816
0.45357272379756924
0.45359567650718735
0.45361861710455764
0.4536415455992652
0.4536644620008847
0.45367759230605376
0.45355801465916235
0.4535725846783436
0.4535954950987499
0.4535957822518027
0.453618674499904
0.4536415546962822
0.4536644228504518
0.45368727897191724
0.45371012307017305
0.4537329551547038
0.45375577523498406
0.4537859160664247
0.45371484604812296
0.4535956946470782
0.4536185268019873
0.4536413469683665
0.45365868994024383
0.45368148759193644
0.4537042732826365
0.4537209134489402
0.45374367685405076
0.45376642832552827
0.4537891678727544
0.45381189550510126
0.4536930343486044
0.4537157752509851
0.4537140590866801
0.4537367825835275
0.4536181482570567
0.4536408849539658
0.4536636097592971
0.4536863226823772
0.4535677428803169
0.4535904689837035
0.4536131832134728
0.4536358855789278
0.45365857608936166
0.4536812547540579
0.45356286194227446
0.45344453090602554
0.45346724765345237
0.4534973104378136
0.4535200015822617
0.4535426808991651
0.4535653483977689
0.4535536408038688
0.45357629364234187
0.4535989346855333
0.45362156394265335
0.45364418142290264
0.45366678713547226
0.4536893810895438
0.4537119632942893
0.4537217170911353
0.4536038060419952
0.45362639287870565
0.4536489679819945
0.4536715313610022
0.4536940830248598
0.453716622982689
0.4537391512436018
0.4537616678167009
0.4537841727110795
0.4538022516685215
0.45373213533226997
0.45375463038415087
0.45377711378056446
0.4537995855305671
0.4538220456432056
0.45384449412751765
0.45386945728336275
0.4538918818844643
0.453914294884634
0.4539366962928719
0.45387694987692684
0.4538993493575843
0.4539217372622828
0.45394411359999354
0.45396647837967863
0.4539888316102908
0.4540111733007736
0.4540335034600613
0.454055822097079
0.45407812922074253
0.4541004248399586
0.45412270896362467
0.45414282234218023
0.4541650840577686
0.4541873343041578
0.45420957309020893
0.4542318004247739
0.45426125235861775
0.45428345495465017
0.45431287844537654
0.45433505634200594
0.4543307989616166
0.45421400441175497
0.45409726989507243
0.45411948039626604
0.4541416794869787
0.4541638671760012
0.4541860434721154
0.454208208384094
0.4542303619207007
0.4541608552671577
0.45418300958500163
0.45420515254165694
0.4542272841458607
0.45424940440634115
0.45427151333181753
0.4542936109310001
0.4543156972125903
0.45433777218528054
0.4543598358577544
0.4543818882386866
0.45440392933674284
0.45442595916058015
0.4544479777188466
0.4544699850201814
0.454491981073215
0.45451396588656895
0.45453593946885607
0.45455790182868033
0.4544418543684228
0.4544638295307945
0.4544857934784877
0.4545077462200852
0.45452968776416086
0.4545564464735174
0.45457836441745497
0.4546002711901673
0.4546221668001929
0.45455494578671485
0.45457684178741614
0.4545987266394409
0.45452967464141864
0.4544147742877803
0.4544366836661199
0.45445858190031996
0.4544804689988809
0.4544994915376334
0.45452649113142524
0.45441101183997923
0.4544328887840231
0.4544547546173793
0.45447660934850986
0.4544984529858682
0.4545202855378994
0.4545421070130396
0.45456391741971663
0.45458571676634973
0.45460750506134956
0.4546292823131183
0.45451409881113874
0.4545358886899963
0.4545576675332099
0.4544859760198662
0.45450775647152925
0.4545295259006965
0.45455128431573316
0.4545730317249959
0.454594768136833
0.4546164935595842
0.45450160437748677
0.4545233423603476
0.45454506936165606
0.45456678538973155
0.4545884904528851
0.45461018455941904
0.4546318677176278
0.45465353993579705
0.45467520122220434
0.45469685158511874
0.4545822317586541
0.4545138626040804
0.45453553725208656
0.4545572009808746
0.4545788537986937
0.45460049571378486
0.45462212673438057
0.4545538507655018
0.4545754826371433
0.4545971036275617
0.45461871374496504
0.4546403129975532
0.4546619013935178
0.45468347894104216
0.45470504564830155
0.4547266015234629
0.4547265912833717
0.4547481309292696
0.4547696597648057
0.45479117779811623
0.4548126850373293
0.45483418149056487
0.4548556671659346
0.45487714207154234
0.45489860621548345
0.4549200596058455
0.4549415022507077
0.4549629341581413
0.4549843553362095
0.45500576579296736
0.45502716553646194
0.4550485545747321
0.45506993291580883
0.4550019887891824
0.455023368082297
0.4550447366911072
0.4550660946236202
0.4550874418878352
0.4551087784917435
0.4551185883635284
0.45513990654475556
0.45516121408816773
0.45518860250668775
0.4552098872792648
0.45523116143864184
0.45525242499275503
0.45513898058084556
0.4551602565051006
0.45518152183113686
0.4552027765668713
0.455224020720213
0.4551563426230726
0.4551663272531625
0.4551875646196519
0.455208791422915
0.4552300076708309
0.45525121337127084
0.4552724085320982
0.45529359316116863
0.45531476726632997
0.4552017017666363
0.4552228881714958
0.45524406405940077
0.45525080910824833
0.45526918279401934
0.4552903314442541
0.45531146960668817
0.45533259728912095
0.4553538399563206
0.4553749466710343
0.45539604292911445
0.4552832653058036
0.45530437381663175
0.45532547187770206
0.4553465594967723
0.45536763668159264
0.45538870343990556
0.45541444247116686
0.4554354872420122
0.4554565216101038
0.4553439798454361
0.45523149368440713
0.4552525628488567
0.45527362160878054
0.45529466997188395
0.4553157079458644
0.4553367355384118
0.4552244176460738
0.45524545738044975
0.45513321737616463
0.4551542692182067
0.45517531068477207
0.45519634178352936
0.4552173625221395
0.45523837290825586
0.4552593729495243
0.45514732289465115
0.45503532798252155
0.4550563624751558
0.4550773866212614
0.4550984004284705
0.4551194039044076
0.4551403970566898
0.4550285689493049
0.4550495741007643
0.45493782322303816
0.4549588403399833
0.4549798471392471
0.45500084362842536
0.4548892143733644
0.4549102227928315
0.45493122090900306
0.454952208729457
0.4549731862617637
0.45499415351348604
0.4550151104921796
0.4549036691229677
0.45492463799451954
0.45485814320588197
0.4547468220744072
0.4547678139311398
0.4547887955178838
0.45480976684217406
0.45483072791153795
0.4548516787334957
0.454785315524228
0.4548120790949064
0.45483630509116707
0.45485723408639284
0.45487815286238265
0.45481186418128616
0.45483278381924597
0.4548536932500148
0.45487459248106127
0.4548954815198468
0.4549163603738256
0.45493722905044437
0.45495808755714273
0.4549789359013531
0.4549997740905005
0.45502060213200285
0.4549098376232073
0.4549306774146207
0.4548199886853227
0.45470935380605115
0.45473022714912864
0.45475109034227024
0.4547719433928775
0.4547927863083448
0.45481361909605916
0.45483444176340054
0.45472399143757164
0.4547448257539356
0.45474178886184013
0.4547626087481975
0.45478341853271775
0.4548042182227512
0.4548250078256411
0.4548457873487235
0.45486655679932747
0.45488731618477485
0.45488048794613933
0.4549012339022049
0.4547910883249888
0.45481184587817586
0.4548325933841445
0.4548533308501877
0.4547876414683686
0.45480837977527844
0.4548291080539935
0.4548498263117858
0.4547399061024306
0.45476063590055527
0.4546512688040967
0.4546720099950497
0.45468504054101944
0.4547057635678115
0.4547264765931428
0.454747179624252
0.4547678726683707
0.4547808643873804
0.45480153933341544
0.45482220431321957
0.4548428593339972
0.4548635044029461
0.454753951535797
0.4547746080705923
0.45479525466001697
0.4548158913112518
0.45483651803147057
0.45477119614269945
0.45479182369065474
0.45480058613260477
0.45482119669856824
0.45484179735798713
0.45486238811800217
0.4547531249933041
0.4547737271584212
0.454664537788155
0.45468515132698184
0.45457603561991994
0.4545966605011389
0.4546172754879558
0.45455220981671407
0.45457282557569845
0.45459343145176867
0.4544844946122164
0.4545051117770291
0.4545324524840066
0.45450528115518385
0.4545258785359321
0.4545464660567566
0.4545670437247355
0.4545876115469403
0.45460816953043554
0.4546287176822792
0.4546382272226043
0.45465875836823477
0.4546792797020872
0.4546997912311934
0.45472029296257854
0.454740784903261
0.45476126706025244
0.45478173944055805
0.45480220205117605
0.4546937091594654
0.4547141830042975
0.4546057628366761
0.45462624788499645
0.45464672316923277
0.4545383965732906
0.45455888302969066
0.454579359728312
0.45460649490483795
0.4544982810284026
0.4545187575299524
0.454539224287747
0.45455968130873964
0.4545801285998768
0.4546005661680986
0.4544925080349471
0.4545129567118734
0.45453339567215584
0.4545538249227184
0.4545676567726218
0.4544597347268543
0.4544801669143249
0.45450058940450677
0.45439276008317714
0.4544131936174412
0.4544336174606765
0.4544540316197756
0.4544744361016246
0.454494830913103
0.45451521606108397
0.45440756205443755
0.4544279582132077
0.45444834471470563
0.4544687215657887
0.45448908877330757
0.45450944634410656
0.45452979428502344
0.4545501326028895
0.45457046130452966
0.45459078039676226
0.45461108988639926
0.45450369298352034
0.45452401344822446
0.4545443243164871
0.45456462559510474
0.4545849172908672
0.454605199410558
0.4546254719609543
0.45464573494882693
0.45466598838094
0.45455880639405155
0.4545790707669355
0.45459932559016214
0.4546251746560563
0.45464540908042855
0.4546656339759925
0.4545586034595198
0.4545788392649049
0.45459906554755797
0.4546192823141995
0.45463948957154343
0.4546596873262975
0.45466816317445524
0.4546818251207987
0.4547019986911511
0.45472216278366917
0.45474231740503057
0.4547496496017444
0.4546823625617991
0.4546933932257222
0.4547135356816853
0.4547336686877512
0.4547537922505685
0.45477390637677956
0.4547940110730205
0.4548141063459213
0.4547075425909199
0.4547276487042836
0.454747745400264
0.4547604130406414
0.4547804926585019
0.4548005628779922
0.45482062370570925
0.45471423291653834
0.45473430455068803
0.45475436679899056
0.4547628942541008
0.4547894609156135
0.4548094962145913
0.4548295221534668
0.45484953873879774
0.4547861354905305
0.4548061528586561
0.4548261608837861
0.4548461595724601
0.4548661489312117
0.4548861289665684
0.4549060996850515
0.45492606109317635
0.45494601319745215
0.45497056469578123
0.454990497138326
0.45488453754420904
0.4549044807346622
0.4549244146405761
0.45494433926843275
0.4549603178246373
0.45498671496840143
0.45492655798564147
0.454820785709895
0.4547150626076844
0.45465501069657427
0.45467496551298786
0.45469491105887117
0.45470840498218906
0.4547283335021701
0.4547482527702849
0.4547681627929747
0.45478806357667484
0.45479079543049783
0.4548106817350225
0.4548305588179823
0.45485042668579
0.4548702853448526
0.45489013480157076
0.4549099750623396
0.4549298061335481
0.4549496280215794
0.45496944073281065
0.4549892442736132
0.4550154942492247
0.45503527797494564
0.45503128695413914
0.45505105787982386
0.45507081966499746
0.45509057231599714
0.4551103158391544
0.45513005024079484
0.4550672704200487
0.45496219831882034
0.454857174727334
0.4547521996120034
0.4547719938761771
0.45479177900804896
0.45481155501393744
0.4548313219001553
0.45485107967300925
0.4548708283388003
0.4548905679038238
0.454910298374369
0.4548055286142644
0.45482648180065116
0.4548388708544267
0.45485859505918763
0.45487831018700203
0.45489801624413423
0.4549177132368427
0.45493740117138026
0.4549570800539939
0.45497674989092485
0.4549890816421911
0.4549961988169136
0.45489169808222896
0.45491136486580147
0.45493102261962953
0.4549506713499304
0.45497031106291586
0.4549899417647919
0.45500956346175886
0.4549052274004285
0.45484295967897265
0.4548626015723629
0.4548822344639688
0.4549018583599772
0.45492147326656923
0.45494107918992027
0.4549606761362002
0.45485654231241074
0.4548761496346598
0.4548957479853589
0.45479170046752143
0.4548113091663719
0.45470732852870244
0.4547269475485909
0.454746557601834
0.45476615869457765
0.45478575083296185
0.4548053340231212
0.4547014971888693
0.4547210906705748
0.4547406752095684
0.45476025081197113
0.4547798174838983
0.4547993752314597
0.4548189240607595
0.4547152498131961
0.45474121547262975
0.4547607641910321
0.45478030400341246
0.45479983491585546
0.4548193569344403
0.4548388700652407
0.4547353564398276
0.4547548798036731
0.4547743942851874
0.45479389989043084
0.45481339662545817
0.45483288449631865
0.454852363509056
0.45487183366970846
0.45489129498430886
0.45491074745888443
0.45493019109945704
0.454949625912043
0.45496905190265324
0.4549884690772931
0.45500787744196264
0.4550272770026564
0.4550466677653634
0.45494350597262584
0.4549629069324101
0.4548604841764415
0.4548798951543219
0.45489929733900736
0.4549186907364715
0.45493807535268255
0.4549574511936033
0.4548544963506086
0.45487388233345705
0.4548932595463517
0.4549126279952423
0.45493198768607324
0.4549513386247836
0.45497068081730696
0.4548678858148629
0.4548872381199738
0.45490658168420606
0.45492591651348047
0.45494524261371233
0.45496455999081165
0.45498386865068297
0.45500316859922574
0.45502245984233386
0.455041742385896
0.45506101623579565
0.4550802813979108
0.4550995378781142
0.4551187856822734
0.45509626423561766
0.4551155041086879
0.4551347353190508
0.4550322967110564
0.45505153799004594
0.45507077061154216
0.45508999458138677
0.45498765817603903
0.4550080757927018
0.45502730089154375
0.45503357179691967
0.45505278252905706
0.45495056941528145
0.4549697901588533
0.45490879411849655
0.4549280156103983
0.4549472284750595
0.45496643271828713
0.45498562834588296
0.4548835907526231
0.4548956447751901
0.454910175693156
0.4549293667206879
0.4549485491481627
0.45496772298135996
0.45498688822605404
0.4550060448880143
0.45502519297300487
0.4549233520614173
0.45482160392368626
0.45484078041957376
0.4548599483372926
0.4548791076825975
0.45489825846123777
0.4549174006789578
0.4549365343414967
0.45495565945458855
0.45497477602396225
0.4549938840553416
0.4548923002455503
0.45491442100616203
0.45493352971393586
0.4549526298948432
0.4549717215545902
0.45499080469887787
0.45500987933340226
0.45502894546385414
0.45504800309591936
0.4550721646175437
0.4550912041310039
0.45503067010478543
0.45504971037876357
0.4549484081280114
0.45496745823538126
0.4549762343071718
0.45499526974793564
0.4550142967209767
0.45503331523194396
0.45505232528648126
0.45507132689022745
0.4550903200488164
0.45510930476787703
0.4551282810530331
0.4551472489099035
0.45516620834410204
0.45506517255978596
0.455084141793692
0.4551031026099216
0.45512205501407654
0.4551409990117537
0.4550400808301546
0.45505903460087294
0.45507797997009714
0.45509691694341203
0.45511584552639767
0.45513476572462885
0.45515367754367575
0.4551725809891034
0.45519147606647203
0.4550913778158063
0.455110282497825
0.4551291788167904
0.4551480667782507
0.45516694638774935
0.45519200831408657
0.4552108698681697
0.4552297230874964
0.4552536363168001
0.45527247176384594
0.45529129889318504
0.4553101177103257
0.45532892822077153
0.45534773043002125
0.4553665243435686
0.4552660906152176
0.45520611869367295
0.45522493139690196
0.4552437358071165
0.4552555032808041
0.4552742926699338
0.4552930737817995
0.4553118466218697
0.4553306111956078
0.4553493675084726
0.455368115565918
0.4552679245613931
0.4552866822859815
0.4553054317599763
0.45520532062722346
0.45523023638464494
0.4552489859020418
0.4551489531650824
0.45516771230114905
0.4551864631968748
0.45520520585768803
0.4552239402890125
0.4551240228306523
0.4550643716135313
0.4550831246124183
0.45510186938450164
0.4551206059351937
0.4550208206675035
0.4550395667700622
0.4550571065048111
0.4550758364421546
0.45509455817361094
0.45499488788053744
0.4550165647843924
0.45491695520366027
0.454906822338747
0.454925560570301
0.45494429060311004
0.45484478397786876
0.4548534352660569
0.45487216878273257
0.45477274317206967
0.4547914861347813
0.4546921215977189
0.454710873982809
0.45472961817729635
0.45474835418654597
0.4547670820159181
0.4547858016707685
0.4548045131564481
0.4547052975122168
0.45472401839401133
0.45474273111144403
0.4547655640337787
0.4547842595386843
0.45480294689562517
0.4548216261099269
0.4548402971869102
0.45485896013189137
0.4548776149501819
0.45477859936138126
0.4547972635487978
0.4546983085306192
0.454599396564439
0.45461808754833977
0.45463677040395883
0.4546503609380881
0.45455154538474357
0.4545702305205879
0.45458890753775494
0.4546075764415348
0.4546323190093298
0.45465097038178554
0.4546696136572704
0.4546882488410558
0.45470687593840864
0.4547254949545913
0.4547441058948615
0.4547668147500145
0.4547854086641247
0.4548039945184542
0.4548225723182423
0.4548329171082735
0.45485148059612973
0.45487003604436366
0.454888583458197
0.4549071228428468
0.45492565420352576
0.45494417754544203
0.45496269287379915
0.45486430128797006
0.4548828258802408
0.4549013424636088
0.4549198510432666
0.4549426940812516
0.4549611857309511
0.45486356372212006
0.4548820644728906
0.4549005572354268
0.4549190420149012
0.454937518816482
0.45483936616948817
0.4548607539912346
0.4547626602336346
0.45478115481757314
0.45480395085416503
0.45482242856745947
0.45484089831793845
0.4548593601107481
0.45487781395103016
0.45489625984392196
0.4547983273875508
0.4548167824484963
0.45483522956665684
0.45485366874715893
0.4548720999951248
0.45489052331567215
0.4547927184299883
0.4548111508938985
0.4548295754349788
0.4548479920583362
0.45486640076907353
0.454884801572289
0.45478712392539783
0.4548055338473847
0.4548239358664216
0.4548423299875963
0.4548607162159921
0.45476314849479604
0.45478154381798835
0.4547900398688126
0.4548084215409823
0.4548267953341669
0.4548383268824993
0.4548566863969933
0.45487057831890887
0.4548889230645666
0.45490725995548414
0.4549255889967052
0.45494391019326924
0.4549606792973649
0.4549849758581863
0.45500327259999174
0.45502752711490874
0.4550458069382147
0.45506407894796086
0.45508234314915585
0.45510059954680404
0.45500339736834466
0.455005051586801
0.45490791131105657
0.45492618935358153
0.45482910736695037
0.4547320668063856
0.4547503706617043
0.45476866670987637
0.45467170110929855
0.4546900061272971
0.4546022467790516
0.45462055879562124
0.45463886300988304
0.45465715942682244
0.45467544805142074
0.4546937288886549
0.45471200194349776
0.4546152341201431
0.45463351610023256
0.4545757964470332
0.4545181013449412
0.45454232493361263
0.4545606068672025
0.4545788810295135
0.45452292774111347
0.4545412021436627
0.4545594687830843
0.4545777276643239
0.4545959787923231
0.45449948208699675
0.4545177420739351
0.454535994312099
0.4545542388064198
0.4545783930800275
0.4545966208466646
0.45450024674854145
0.45451848335171907
0.4545367122258849
0.45456091165670126
0.45457912382126037
0.45459732827206917
0.45461552501402736
0.4546337140520304
0.45465189539096973
0.45455569312787386
0.45446013395465196
0.45440278059011213
0.45442099538392694
0.45443920247592623
0.45445740187099376
0.45447559357400924
0.4544937775898483
0.45451195392338245
0.454530122579479
0.45454828356300114
0.45456643687880804
0.45458458253175477
0.45460272052669226
0.4546208508684673
0.454524959526795
0.45454309862021836
0.4544472641064886
0.45446541193035744
0.45436965640882754
0.45438781293730024
0.4543718717536072
0.4543850944485619
0.45440323625654083
0.4544213704258637
0.45443949696135405
0.4544618228181735
0.45447993321533786
0.45449803599348787
0.45451613115743045
0.4545342187119685
0.45451371237372745
0.45453179283361955
0.45447479800982815
0.45449287904817487
0.4545109524910424
0.45452901834321574
0.4545470766094759
0.4545651272945999
0.4545831704033609
0.45460120594052766
0.4546192339108654
0.454523885917176
0.45446701226242514
0.45448505702726333
0.45450309422774815
0.45452112386863514
0.4545391459546757
0.45455716049061745
0.45446196527376076
0.454479988426036
0.4543854453012468
0.4544034769243609
0.4543083935435439
0.4543312338194021
0.454349265466907
0.454367289572945
0.4542722932757313
0.45429032593611274
0.45430835105933204
0.4542140474516813
0.45411916254517376
0.454137212122867
0.4541552541626285
0.4541732886691791
0.45411674935332463
0.45413478436818006
0.45415281185747114
0.4540586722390837
0.4540648206478958
0.4540828514485406
0.45410087473165334
0.4541188905019345
0.4541368987640804
0.4541548995227838
0.4541728927827333
0.45419087854861373
0.4541361360600171
0.4541541219893428
0.4541721004323295
0.4541900713936503
0.4542080348779746
0.4542259908899676
0.4541315375751641
0.45414950202484505
0.45416745900645294
0.45418540852464373
0.4542053787552251
0.454223312939227
0.4542412396739313
0.45425915896397834
0.4542770708140046
0.4542949752286427
0.4543128722125215
0.4543307617702658
0.45434864390649693
0.45436651862583205
0.4543843859328846
0.4544022458322643
0.4544200983285769
0.4544379434264243
0.45445578113040486
0.4544736114451128
0.4544914343751387
0.4545092499250694
0.45452705809948785
0.45454485890297314
0.4545626523401007
0.4545804384154421
0.45448700864147984
0.4545048030029147
0.4545225900067471
0.4545403696575395
0.4545581419598505
0.4545759069182349
0.4544820056773925
0.45449977902205646
0.4545175450269126
0.45442430182631005
0.4544420760757866
0.4544598429896258
0.45447760257236786
0.4543838571922993
0.4544016251203975
0.45430793406367165
0.4543275704187231
0.45423393324427574
0.45425171742051645
0.45426949426911967
0.4542872637946132
0.45430502600152134
0.4543227808943644
0.4542292603548637
0.45424702353251045
0.4542647794002076
0.45428252796246643
0.45430026922379463
0.4543180031886963
0.45433572986167153
0.45435344924721704
0.4543004197034138
0.45431813906253377
0.45433585114171987
0.4543535559454575
0.45437125347822854
0.4543889437445111
0.4544066267487795
0.4544243024955047
0.4544419709891536
0.45438635077488104
0.4544040198047755
0.45431084694855145
0.4543285242125104
0.45434619423020417
0.45425309050187834
0.45416002492300067
0.45417771859682643
0.4541954050236017
0.45421308420777795
0.45423075615380304
0.4542484208661212
0.45426607834917304
0.4541731433904273
0.454190809047443
0.4542084674792412
0.4542261186902535
0.45424376268490807
0.4542613994676294
0.454271291982426
0.4542889159351447
0.45430653268853627
0.45432414224701123
0.4543417446149764
0.454359339796835
0.4543769277969868
0.4543945086198277
0.45441208226975033
0.45431940185321557
0.4543369836514797
0.45435455828081484
0.4543721257456048
0.45438968605022984
0.45440723919906645
0.45442478519648777
0.4544423240468633
0.4543497884484013
0.45436733542561875
0.4543848752597557
0.454402407955173
0.454419933516228
0.4544374519472744
0.45445496325266244
0.45447246743673886
0.45438007620530224
0.4544025306454362
0.454310191175685
0.4543277105477624
0.4543360300400245
0.4543535370486557
0.45437103694784187
0.45427879759807577
0.4542963055629514
0.45431380642232183
0.45433130018051177
0.4543487868418424
0.45425664553443174
0.4541801086097576
0.4541976152856
0.45421511486510036
0.4542326073525726
0.4541405829183439
0.4541667347569104
0.45407476093456184
0.4540199358010279
0.45403503171979687
0.4540525394123329
0.4539977520564037
0.4540152602070175
0.4540354823040198
0.45406021106633515
0.45396840754610335
0.4539859074719158
0.4538941560759029
0.4539116639329376
0.45392916471609057
0.4539356363336412
0.4539531252076733
0.45397060701977354
0.45387896983628145
0.453896459557917
0.4539139422215535
0.4539314178314625
0.45394888639191205
0.45396634790716683
0.4539742461389627
0.45399169550288154
0.4540091378336025
0.45402657313537703
0.454044001412453
0.45406142266907495
0.454078836909484
0.4540962441379178
0.45411364435861074
0.45413103757579365
0.45414842379369397
0.4541658030165358
0.4541831752485398
0.4542005404939232
0.45410922554810623
0.4540179473118151
0.4540409424266775
0.4540583222936884
0.45407569517802887
0.45409306108390607
0.45404129775619856
0.4540586635949426
0.45407602246225404
0.45409337436232994
0.4541107192993641
0.4541280572775468
0.45414538830106527
0.454162712374103
0.4541800295008404
0.4541973396854545
0.45421464293211883
0.45423193924500366
0.454249228628276
0.45426016434003724
0.4542774411474462
0.4542947110372146
0.45431757981025306
0.4543348347553662
0.4543520827957393
0.4543693239355162
0.45438655817883716
0.4544037855298393
0.4544210059926563
0.45443821957141856
0.4544554262702533
0.4543646259852842
0.4543818405107647
0.4543990481600616
0.4544162489372941
0.4543255289834236
0.4543427375685647
0.4543599392853821
0.4542692848681264
0.45417866661860157
0.4541958907657738
0.4542131080438944
0.4542303184570715
0.45424752200941027
0.4542647187050123
0.45428190854797607
0.4542990915423969
0.4543162676923666
0.454333437001974
0.4543505994753043
0.4542601634483387
0.45416976341581167
0.4541869482103052
0.45420412616780076
0.45422129729237765
0.4541315850451231
0.4541487637639094
0.45416593565354896
0.45411210566363575
0.4541292780131046
0.454146443540027
0.45416360224846797
0.4541807541424894
0.4541978992261499
0.45421503750350484
0.4542321689786064
0.4542492936555036
0.45426641153824215
0.4542835226308645
0.45430062693741013
0.45421055940629645
0.45422767139462833
0.4542447766005629
0.45419109097540133
0.45420819665083023
0.4542252955503924
0.45413595557223374
0.454046045464221
0.4540631663064768
0.45408028037222664
0.454097387665493
0.45411448819029515
0.45413158195064923
0.4541486689505681
0.45416574919406155
0.4541828226851361
0.45419988942779527
0.45421064711243736
0.4542277016152876
0.45424474938122184
0.45426179041423115
0.45427882471830344
0.4542253337198218
0.45424236849519595
0.45425939654808567
0.45427641788246964
0.45426014137087206
0.4542771558451709
0.4542941636102922
0.4543100869717783
0.45432708154284035
0.45434406941653444
0.45436105059681886
0.4543780250876488
0.45439499289297625
0.4544119540167501
0.4543225028446996
0.454339471559066
0.4543564335954653
0.4543733889578389
0.454390337650125
0.4543009786850021
0.4543179349496217
0.4543348845477327
0.45435182748326586
0.4543687637601488
0.454385693382306
0.454402616353659
0.4544195326781261
0.45443644235962277
0.45445334540206106
0.45447024180935025
0.4544871315853964
0.45450401473410246
0.45451941338086405
0.45453628357642384
0.4545531471562207
0.45457000412414544
0.4545868544840859
0.45460369823992686
0.45462053539555003
0.454637365954834
0.4546541899216545
0.4546710072998842
0.45458199574794605
0.4545988206735269
0.45461563901400964
0.4546324507732596
0.4546492559551389
0.45456033570167614
0.4544714502234396
0.4544882770250656
0.45450509724858307
0.4545273841361908
0.45454419014564845
0.45445539464063855
0.4544722081456971
0.45448901508426276
0.4545058154601816
0.4545226092772966
0.4544339046306773
0.4544507059254889
0.4544675006649768
0.4543788586714787
0.4543956608715311
0.4544124565197411
0.45435179478622045
0.45436859243692285
0.45438538354138575
0.45440216810343503
0.45441894612689376
0.454366146609909
0.4542776796810519
0.4541892471952273
0.4541008491323244
0.454117669465348
0.45413997303659576
0.4541567792158418
0.454173578858262
0.4541903719676693
0.45420715854787397
0.45411887727313194
0.45413567122246484
0.4540474381408207
0.4540681432676072
0.4540849372853335
0.4540905388178634
0.45410732196710096
0.4541240986011408
0.454140868723776
0.4541576323387967
0.45417438944999
0.4541911400611402
0.4542078841760286
0.4542246217984335
0.4542413529321303
0.4542408594345163
0.4542575809383152
0.4542742959634221
0.45429100451360166
0.4543077065926154
0.45432440220422193
0.45434109135217704
0.4543577740402336
0.4543744502721415
0.4543911200516479
0.45440778338249677
0.45442444026842943
0.4543720174119217
0.4543886747718924
0.45440532569299186
0.4544219701789527
0.454436989624003
0.4544536215635271
0.4544702470789726
0.45448686617406076
0.45450347885250986
0.4545186919819991
0.4545352921071551
0.4544475947712286
0.4543599312691508
0.4543765524088367
0.4543931671385188
0.4544097754619046
0.4544263773826984
0.4543388024400538
0.4543554116381464
0.4543631272446238
0.4543735820605246
0.4543901749660666
0.4544067614823497
0.45435457412237434
0.4543711611059036
0.4543877417061411
0.45440431592677105
0.45442088377147455
0.45443744524393015
0.4544540003478133
0.45440187413213906
0.45441842970900015
0.454434978923226
0.45445152177848386
0.45447262763490576
0.4544891569056769
0.4545056798288019
0.4545221964079364
0.4544349560631364
0.45445147987516427
0.45436428657511146
0.4543808176040709
0.4543973422920142
0.4544138606425891
0.4543267414208402
0.4543432669717544
0.4542561946706866
0.45427272740605157
0.45428925380703516
0.4542022418833027
0.4542187754525592
0.4541318103414252
0.4540595754108548
0.4540077541383188
0.45402431226813167
0.4540408640623295
0.454057409524548
0.4539711196166848
0.45388431825538145
0.45390088415526386
0.4539174437226158
0.45386572883300896
0.45377901394404585
0.4537955873015619
0.45381215432853644
0.453828715028596
0.4538452694053642
0.4538618174624619
0.45387835920350733
0.4538948946321158
0.4539114237518999
0.4539279465664695
0.4538488664783917
0.45386539491958555
0.45388191705942943
0.4538962935068073
0.45391280346241586
0.45386276534131786
0.45387927539373674
0.4538957791578096
0.4538093557421284
0.45382586653306656
0.45384237103896824
0.4538614292571884
0.45387792071671723
0.4538944059021507
0.45391088481706854
0.4539311588394588
0.45394762450137915
0.4539640839037815
0.4539805370502347
0.45399698394430466
0.4539107383166557
0.4538593390171483
0.4537731522835712
0.4537896260614821
0.4538060935851113
0.4538225548580199
0.453832996733275
0.4538494466562132
0.45386589033866465
0.45388232778417986
0.45379680733547373
0.453813251645086
0.45372723700300016
0.4537436882638562
0.4537601332908127
0.4537765720874124
0.4537930046571952
0.4538094310036983
0.4538258511304565
0.45384226504100167
0.453858672738863
0.4538750742275672
0.4538914695106381
0.453907858591597
0.4539242414739625
0.45394061816125053
0.45395698865697437
0.45397335296464464
0.4539897110877693
0.4540060630298537
0.4539203044233124
0.45383457820906814
0.4538509501808074
0.45386731597094515
0.4538836755829817
0.45379802099238287
0.45380915339311373
0.45382551471874044
0.453841869872611
0.45385821885821687
0.45387456167904683
0.45389089833858715
0.45389637175198244
0.453845381937522
0.45386171486114724
0.45387804163185347
0.45389436225311686
0.453910676728411
0.45392698506120693
0.453943287254973
0.45395958331317504
0.45397587323927613
0.4539921570367368
0.4540084347090151
0.4540247062595663
0.4540409716918432
0.45405009446466477
0.45407000699290184
0.4540818602849735
0.45409810275731155
0.45411433912804466
0.45413056940061036
0.4541467935784436
0.45416301166497675
0.4541146161464774
0.45413083418445716
0.4541470461368691
0.45416325200713803
0.454161565144409
0.4541777622146126
0.45417563670482347
0.45409050537648143
0.4541067066574342
0.4541229018670806
0.4541390910088328
0.4541552740861004
0.45417145110229035
0.4541876220608071
0.45420378696505265
0.45411877783404664
0.4540338399872479
0.45405002458978355
0.4540569802192581
0.4540731544403767
0.45408932261279633
0.45400443023616277
0.45402311974598525
0.4540392882043658
0.45405545062072156
0.4540716069984387
0.45408775734090073
0.4541039016514889
0.4541200399335817
0.4540352685988918
0.4540514136664434
0.45406755270859195
0.45408368572870983
0.454099812730167
0.45411593371633074
0.45413204869056606
0.4541481576562353
0.45416426061669835
0.45418035757531255
0.45419644853543273
0.4542125335004113
0.45412793440681837
0.4540774996753479
0.45409359780248715
0.45410968993628054
0.4541257760800743
0.4541418562372125
0.4541631605548257
0.4541792277758051
0.4541952890205075
0.4542113442922665
0.4542273935944134
0.45424343693027697
0.4542594743031835
0.45427550571645686
0.4542915311734184
0.454307550677387
0.45432356423167913
0.45423923112697046
0.4542552514183039
0.45417094272279196
0.45418696974038664
0.454202990811036
0.45411873872592917
0.45413476650816476
0.4541422340324285
0.45415825151602285
0.4541742630617178
0.4541902686728147
0.4542062683526123
0.45422226210440697
0.45423824993149275
0.45425423183716107
0.45424559592608355
0.45426157055485333
0.45417749475056773
0.4541934760691817
0.4542094514742643
0.45420101833403875
0.45421698643505715
0.45423294863071273
0.45425408269477385
0.45427003213245326
0.4542792429292802
0.45429518182388684
0.4543111148293767
0.4542272006966043
0.45424314037155245
0.4542590741603576
0.45417521610716205
0.45419115655094816
0.45420709111156626
0.4542230197922727
0.4542440894508365
0.4542600054322252
0.45427591554380703
0.45429181978882854
0.4542987788579918
0.4543146730271187
0.45433056133880345
0.4543464437962835
0.4542627938572054
0.4542776761007731
0.4542987163189717
0.45431459294346016
0.4542309716305679
0.454246854878435
0.4542568636505644
0.4542070175436401
0.45422289643328456
0.45423876948295483
0.4542357244545939
0.45425158931049203
0.45426744833479454
0.4542833015307162
0.4541998395976773
0.45421569938844564
0.4542315533537628
0.4541486697562516
0.45416453020618447
0.45408116667273984
0.4540970336894159
0.4541128948833335
0.4541287502576973
0.45414459981570954
0.4541604435605701
0.45417628149547656
0.4541921136236241
0.45420793994820563
0.45415829462778456
0.45417412134927826
0.4541899422723761
0.45420575740026403
0.4542215667361256
0.45423737028314215
0.4542531680444925
0.45426896002335343
0.4542847462228991
0.4543005266463015
0.4543163012967303
0.45423321492121876
0.45424899611076336
0.4542647715302203
0.4542805411827537
0.4542999777488456
0.45431573520596086
0.45433148690587577
0.45424850398589295
0.4542642622102455
0.4542800146802711
0.4542957613991211
0.4543030823269297
0.45422018030460726
0.45423592932125306
0.4541530697938322
0.4541688253055496
0.4541845750712744
0.4541017702262295
0.45411752647309683
0.4541332769768452
0.45414902174061406
0.45416476076754064
0.4541804940607597
0.4540982990119976
0.45411403867724315
0.45411277270035044
0.454128504001377
0.45414422957672534
0.45415994942952076
0.4541756635628864
0.454191371979943
0.4542070746838093
0.4542227716776014
0.4542413494213451
0.45425703447970917
0.4542077952269253
0.45412527200831576
0.45414096960477934
0.45415666149924644
0.45417103702879735
0.45418671776654457
0.4541375449055251
0.4541532260299597
0.454168901463549
0.4541845712093902
0.4542002352705785
0.45411786308427626
0.45413353356069625
0.4541491983552901
0.4541648574711475
0.45418051091135575
0.4540982169249612
0.4541138767661959
0.45413319011818687
0.45414883795419236
0.4540666093034674
0.45408226352708014
0.45409791208400563
0.4541135549773202
0.4541342594365495
0.45414989009521517
0.4541655150998173
0.4541811344534232
0.45419674815909794
0.45421235621990436
0.4542279586389032
0.45414587913788423
0.45416148792946553
0.4541770910820325
0.45418692807685274
0.45420252100073566
0.4541205201845232
0.4540385489714935
0.45405416023147704
0.45406976585766057
0.4540853658530931
0.45410096022082175
0.4541165489638911
0.45413213208534375
0.45413882086985347
0.4541543943593399
0.4541699622357466
0.45418552450210786
0.4542010811614554
0.454216632216819
0.4542321776712263
0.45423734523553005
0.4542528813642978
0.4541711223863705
0.45408939283402455
0.4541084491968133
0.45412399733341047
0.45413059593767197
0.4541461344999095
0.45416166747474596
0.4541771948651946
0.4541927166742663
0.45420823290497003
0.45422374356031237
0.45423924864329784
0.4542547481569288
0.4542702421042054
0.4542857304881257
0.45430121331168566
0.4543166905778789
0.45433216228969703
0.4543476284501295
0.45436308906216366
0.4543785441287846
0.4543939936529753
0.4544094376377167
0.4544248760859874
0.45434343793615123
0.4543339685626471
0.4543494122337287
0.4543648503724188
0.4543802829816896
0.4543388250186521
0.45434599800466063
0.45436142570155263
0.45437684787672067
0.45439226453312853
0.4544076756737381
0.4544230813015089
0.454436345016319
0.4544517400092609
0.4544671294980938
0.45448251348576896
0.45449789197523544
0.45451326496944044
0.4545286324713288
0.45454399448384336
0.4545593510099249
0.4544787402359272
0.45449410292787734
0.45450946013608945
0.4545248118634992
0.45453192735199144
0.4544508478073336
0.4544662017742915
0.45448155026551224
0.4544005230681035
0.45435219738242477
0.45436755798537576
0.45438291311412754
0.4543019612322259
0.4543003343955147
0.45431569329242383
0.4542353036535377
0.4542506686592146
0.4542660281949713
0.4542813822637283
0.4542005492775603
0.45421590953218816
0.45423126432247773
0.45424661365134456
0.4541658443388176
0.4541706180557004
0.45408989096397345
0.45410525450574996
0.454119123973279
0.45403844905340457
0.45395780279247144
0.4539731788780243
0.45398854950331946
0.45400391467126494
0.45401927438476675
0.4540346286467287
0.45404997746005266
0.4539830494053394
0.4539984019223907
0.4540034432788355
0.4540187867357968
0.45403412475278043
0.45395365078525957
0.45396899490890924
0.4539843335952366
0.4539996668471312
0.4540149946674807
0.4539351369396928
0.45395047075761075
0.45396579914666774
0.4539811221097462
0.4539996973906518
0.4540150089340258
0.4540303150602608
0.4540456157722311
0.45406091107280905
0.45407620096486484
0.45409148545126676
0.45401122891442486
0.45402651948018313
0.4540418046429146
0.45405708440548265
0.4540723587707484
0.45408762774157124
0.45410289132080833
0.4540227319401692
0.45394260085440497
0.45395788194487363
0.453973157643285
0.45398842795249245
0.4540036928753475
0.4540189524146994
0.45403420657339577
0.45404945535428193
0.4540646987602012
0.45407993679399505
0.4540951694585029
0.45411039675656206
0.45403041958207163
0.45403730656182734
0.4540525360044292
0.4540677600854952
0.45408297880785614
0.45409819217434083
0.45411340018777613
0.4541237232035506
0.45413892137754586
0.45405906575571053
0.45407426995310585
0.4540894688053799
0.4540096639778219
0.45402486884103793
0.45404006836171595
0.4540552625426713
0.4540077104112817
0.45402290493808223
0.4540380941297259
0.4540532779890221
0.4540684565187784
0.45408362972180033
0.4540361226685878
0.4540512962202229
0.45406646444967225
0.4540591509328982
0.4540687568386695
0.4540881761488931
0.45410332728180436
0.4541184731050492
0.4541336136214184
0.4541487488337006
0.4540692131508926
0.4540843543393691
0.4540994902263091
0.45402054027280353
0.4540356820299382
0.4540508184881203
0.4540659496501308
0.45408107551874904
0.4540961960967521
0.4541113113869154
0.45412642139201215
0.4540470425384215
0.4540621584940318
0.45407726916711344
0.4540923745604351
0.45401305711509704
0.4540281684464672
0.45404327450061316
0.45405837528029885
0.4540734707882863
0.4540276050352376
0.4539483819319336
0.45396348872862036
0.4539785902551879
0.45397664775479446
0.45389748879267505
0.45391259392721967
0.453927693795899
0.4539427884014661
0.45395787774667246
0.45397296183426716
0.4539880406669977
0.4540031142476096
0.4540181825788464
0.4540332456634497
0.4539542146372246
0.4539725792615238
0.4539876424181758
0.45400755438693857
0.4540226062196318
0.454037652816905
0.45405269418148914
0.45406773031611347
0.4540827612235051
0.4540977869063895
0.45411280736749016
0.4541278226095285
0.45414283263522437
0.45415783744729543
0.4541728370484576
0.45418783144142494
0.4542028206289096
0.4541558040731618
0.45407699862390394
0.4540919992383933
0.4541069946488533
0.4541219848579916
0.454136969868514
0.4541519496831242
0.4541669243045243
0.45418094621997057
0.4541959106272346
0.45421086984932624
0.4542258238889402
0.45417890106291336
0.4541938554593597
0.45420880467769087
0.454223748720596
0.4542386875907621
0.4542536212908745
0.45426854982361664
0.45428347319167006
0.45429839139771444
0.4543133044444277
0.4542347578841849
0.45422687286042185
0.4541800471697115
0.4541949703584744
0.45411649852530944
0.4541314275358493
0.4541463513895634
0.4541612700891232
0.45417618363719836
0.454129423278623
0.45413886784441065
0.4541537775377145
0.4541686820861967
0.4541835814925197
0.4541984757593441
0.45421336488932873
0.45422824888513064
0.45424312774940495
0.454258001484805
0.45427287009398226
0.4542877335795864
0.45430259194426525
0.45431744519066486
0.45433229332142944
0.45434713633920126
0.454361974246621
0.4543768070463273
0.4543916347409572
0.45440645733314566
0.4544212748255261
0.45443608722072987
0.45445089452138676
0.4543727564721224
0.4542946452882695
0.4543094692647653
0.45432428814623554
0.45433910193530674
0.45435391063460323
0.45436871424674785
0.4543835127743614
0.454398306220063
0.4544130945864699
0.45442787787619765
0.45444265609185996
0.4544574292360687
0.454472197311434
0.4544869603205642
0.4545017182660658
0.45451647115054356
0.4545312189766004
0.45454596174683765
0.4545606994638545
0.45457543213024876
0.45459015974861605
0.4546048823215506
0.4546195998516446
0.45463431234148854
0.4546490197936712
0.45466372221077955
0.4546823464089543
0.4546970380917283
0.4547117247474081
0.45472640637857353
0.4547410829878025
0.4547498856239497
0.45476455320044423
0.45477921576238267
0.45479387331233617
0.4548085258528741
0.45482317338656414
0.45474547895995215
0.45476491561617377
0.4547795630931075
0.4547942055683418
0.45480884304443814
0.45482347552395613
0.4548381030094538
0.45485272550348743
0.4547751320668611
0.45478976031323215
0.45480438357043323
0.4547268380659882
0.45474146706402335
0.45475609107518344
0.4546785934454842
0.4546932231860013
0.454707847941939
0.4547224677158444
0.4547370825102628
0.45475169232773766
0.45467427460687837
0.4546888901415053
0.4547035007014779
0.45471810628933546
0.4547327069076157
0.4547473025588545
0.454761893245586
0.45477647897034285
0.45479105973565565
0.45480563554405357
0.4548202063980638
0.454834772300212
0.45483313012006177
0.4548476888784141
0.4547704389312541
0.4546932152194301
0.4547077903171077
0.4547271145932612
0.45474167899006146
0.45475623844391355
0.4547707929573334
0.45469364778465193
0.45470820797677464
0.45472276323072813
0.45473731354902414
0.45475141269950997
0.45476595322965246
0.454780488831637
0.4547950195079686
0.4548095452611504
0.45482406609368414
0.4548385820080697
0.4547615690412549
0.4547760906209907
0.4547906072848227
0.45480511903524673
0.4548196258747569
0.45483412780584564
0.45484862483100374
0.4548631169527202
0.4548776041734824
0.4548563131230194
0.45487079659621366
0.45488527517386185
0.45489974885844553
0.4549142176524449
0.45493255729678495
0.4548721636333031
0.45488662975571226
0.45490109099339326
0.45491554734881984
0.454929998824464
0.45494444542279605
0.45495723689666223
0.4549716740261568
0.45498610628564645
0.455000533677595
0.45501495620446447
0.4549382510533848
0.4549526792161165
0.4549679897213197
0.45498240801126394
0.4549968214432938
0.455011230019864
0.4550256337434275
0.45504003261643594
0.455054426641339
0.4550688158205847
0.45508320015661974
0.45509757965188874
0.45510658822385197
0.4551209589475385
0.45513532483748015
0.45514968589611526
0.45516404212588063
0.45517839352921136
0.45510189295887027
0.45502541809868563
0.4550397855587733
0.4550541481918964
0.455068506000487
0.45508285898697565
0.4550372261070937
0.4550515795256657
0.4550659281260374
0.45508027191063455
0.455003916160314
0.4550182655353148
0.4550326100967045
0.4550469498469047
0.4550612847883355
0.4550756149234155
0.45508994025456145
0.4550141704111877
0.4550285012372817
0.4550428272616247
0.4549666056825189
0.4549211069085661
0.45493544371928807
0.45494977572947076
0.45496410294152484
0.45488795832178563
0.45490229108320107
0.4548261822842914
0.4548405205844346
0.45482343165861233
0.45483776562330824
0.4548520947948376
0.45486641917560416
0.45479039269738664
0.4548047226017722
0.4548190477175514
0.4548333680471242
0.4548476835928889
0.45486199435724217
0.45478604478396495
0.45480036106038507
0.45475637213445597
0.4547610744805307
0.4547753877570299
0.4547203358010154
0.454734651097886
0.4547489616198077
0.45476326736916917
0.4547775683483574
0.45470175945215
0.45462645040579264
0.45464076703471024
0.45465507889300844
0.454579340915515
0.454593658237238
0.45460797079049414
0.4546222785776653
0.45463658160113174
0.45464320119887824
0.45465749597993027
0.4546717860039836
0.4546860712734124
0.4547003517905892
0.45471462755788505
0.4547207000873501
0.45473496772499816
0.45465938013062895
0.45458381766093797
0.45454006207572
0.45455840753540755
0.4545726902817539
0.45458696828378986
0.454601241543879
0.45461551006438317
0.4546297738476627
0.4545543166237876
0.4544793775212684
0.4544924592078811
0.45441706231683804
0.4544313471863394
0.4544486803019813
0.45437332817458914
0.4543876131899018
0.4543937207991461
0.4544079976999982
0.4544146255586829
0.454428894265605
0.4544431582454418
0.45445741750054197
0.45447167203325267
0.4544859218459194
0.45450016694088624
0.45451440732049553
0.4545286429870883
0.4545428739430038
0.4545571001905799
0.4545713217321528
0.45458553857005723
0.4545997507066264
0.4546139581441919
0.45462816088508384
0.45464235893163074
0.454567236268225
0.45458143968872267
0.45450635190549027
0.45452056068974045
0.45444550775699777
0.4543704796064683
0.4543847037829183
0.45439892326414577
0.45432393994347514
0.4543381647579607
0.4543523848793369
0.45436660030992587
0.454291671780851
0.4543058925341502
0.4543201085987737
0.45433431997704005
0.454348526671266
0.45435647288916536
0.4543706712528641
0.4543848649391246
0.45439905395025787
0.4544132382885734
0.45433842544064973
0.4543526150892258
0.45436680006708147
0.4543809803765225
0.45439515601985325
0.45440932699937625
0.4544234933173929
0.4544376549762028
0.4544518119781042
0.4543771034770392
0.45433254665963835
0.4543467139552638
0.4543608765951891
0.45437503458170875
0.45430040004909017
0.45428261737705733
0.45429678123964573
0.45422219631414257
0.45423636544484286
0.4542505299245894
0.4541759893059605
0.4541901590436528
0.45420432413248096
0.4542184845747326
0.4542326403726935
0.45424679152864816
0.4542609380448796
0.4541865158168017
0.45411208341499626
0.45412506237932876
0.4541392195677562
0.4541533721182841
0.4541675200331911
0.4541816633147544
0.4541958019652498
0.45420993598695136
0.4542159957060633
0.4542301217975106
0.4542442432665458
0.45425836011543724
0.4542724723464521
0.4542865799618559
0.45430068296391257
0.4543147813548847
0.45432887513703335
0.45434296431261817
0.4543570488838972
0.4542828196649977
0.4542969094593256
0.45422271430834416
0.45414854338830685
0.45416264820416846
0.4540885113043636
0.4541026213140317
0.45411672671860515
0.45413082752033823
0.4541449237214834
0.4541590153242919
0.4541739608888333
0.4541880431617261
0.4542021208430725
0.4542161939351177
0.4542302624401055
0.4542443263602783
0.45425838569787685
0.45427244045514065
0.45428649063430765
0.4543005362376143
0.4543145772672956
0.45432861372558525
0.45434264561471527
0.45435667293691634
0.45437069569441774
0.4543847138894472
0.454398727524231
0.45441273660099407
0.45442674112195985
0.4544407410893503
0.45445473650538587
0.45438134023442905
0.454307505112519
0.4543215153538558
0.45433229755728965
0.4543462992209218
0.4543602963370828
0.4542865245727806
0.4543005268481
0.45431452457796406
0.454270541926525
0.4542845399791964
0.45429853348999477
0.4543125224611303
0.4542388421947564
0.45425283630831986
0.45426682588423295
0.45428081092470246
0.4542947914319335
0.45430876740813
0.45432273885549423
0.45431558188671867
0.45432954770444683
0.4543435089988332
0.45426994301615853
0.4542839094395881
0.45429787134167626
0.4543118287246183
0.4543257815906079
0.4543397299418374
0.4543536737804978
0.4542801894405689
0.4542941383977325
0.4542206874456876
0.45423464151181997
0.4542434691497609
0.4542574150242584
0.45427135639209104
0.4542885569634507
0.4542156380366771
0.45422957939690056
0.4542435162548278
0.45417018020118644
0.4541841221479724
0.4541980595944528
0.4542119925428062
0.4542259209952098
0.45423984495383946
0.4542537644208695
0.45426767939847307
0.45428158988882167
0.45429549589408547
0.4543093974164334
0.4543232944580327
0.4543371870210495
0.4543459363918213
0.45435982083192256
0.4543737007996643
0.4543875762972071
0.4544014473267101
0.45441531389033113
0.45442917599022653
0.4544430336285513
0.45445688680745905
0.45447073552910205
0.45448457979563117
0.4544984196091958
0.45451674140036114
0.45453057159314897
0.45454439733964425
0.45455211667840395
0.4544790727901381
0.4544929001467818
0.45450672306090123
0.4545205415346371
0.4545343555701286
0.4545481651695137
0.45456197033492884
0.45457958937826365
0.45459338506935054
0.4546071763330654
0.4546209631715392
0.4546384261084937
0.4546522035125726
0.45466597649798435
0.4546797450668544
0.4546935092213067
0.454707268963464
0.4547210242954474
0.4546481640127531
0.45466192440630127
0.45467568039158623
0.45468943197072603
0.45470317914583724
0.45471692191903523
0.45473066029243386
0.45472213983854737
0.4546493726534236
0.45465867671297755
0.45467241561296595
0.45467042591602214
0.4545977135498113
0.454525042033028
0.45453879351160636
0.4545525405939319
0.4545662832821126
0.4545800215782549
0.4545078483013304
0.4545215915429021
0.45453533039436317
0.4545450713711321
0.4545588020863116
0.4545725284174824
0.4545862503667439
0.45459996793619384
0.454613681127929
0.4546273899440446
0.4546410943866345
0.4546474366562479
0.45466113353136894
0.4546674705835582
0.4546811598980739
0.454694844848766
0.45470852543772083
0.4547222016670234
0.4547358735387572
0.4547495410550047
0.4547632042178468
0.45471997654622137
0.4547336400654053
0.45474729923453533
0.4547609540556886
0.45477460453094076
0.4547882506623663
0.4548018924520383
0.45481552990202845
0.4548083248236375
0.45482195691390886
0.45474964817672064
0.454763285260231
0.4547651944663163
0.45477882474536824
0.45479688366086257
0.4548105045753788
0.454824121163048
0.4548377334259315
0.45485134136608935
0.45486494498558044
0.4547927442006621
0.4548063528018904
0.45481995708429895
0.4547477978018804
0.45476140705675644
0.45468927995016534
0.4547028941684638
0.4547165040695851
0.45473010965558236
0.4547437109285075
0.4547573078904112
0.45477090054334257
0.4547844888893497
0.4547980729304793
0.4548116526687767
0.45482522810628606
0.45483879924505016
0.45485236608711055
0.45486203464297525
0.45487559351398293
0.45488914809420866
0.4549026983856888
0.45491624439045864
0.4549297861105519
0.4549433235480013
0.45495685670483804
0.45497038558309216
0.4549839101847924
0.45499743051196617
0.45492598953405433
0.45493951473958455
0.45486765571024645
0.454881185856303
0.454894711729457
0.4549070937930829
0.4549206113063817
0.45493412455278853
0.4548623344116251
0.45487585258867286
0.4548893665006387
0.4548176173892033
0.4548311362226919
0.4547594189195978
0.45477294266571494
0.45470125714511817
0.4546295942204302
0.45464313203107
0.454656665575817
0.4546701948566873
0.45462950206951513
0.45464303136691214
0.45462514787643077
0.4545824319253184
0.45459596224306037
0.45460948830196773
0.4546230101040509
0.4546065376062459
0.45462005561834823
0.45463356937816607
0.45464707888770567
0.4546605841489718
0.4546740851639681
0.4546875819346969
0.45461612388315914
0.4546296255199689
0.4546431229143162
0.45457170552146126
0.454577591034965
0.4545910902418597
0.4546045852097194
0.45461807594054054
0.45463156243631825
0.4545602141057413
0.45457370544834835
0.4545871925577133
0.4545446366728274
0.45455812411069874
0.45457160731854407
0.4545850862983531
0.4545985610521142
0.45461203158181457
0.45462549788944007
0.4546389599769755
0.4546524178464042
0.4546658714997084
0.4546756580863801
0.4546891038869523
0.4546466120007026
0.4546600581385454
0.4546735000672356
0.4546869377887494
0.4547003713050617
0.45465791089440855
0.45467134474856874
0.4546847744007101
0.45469819985280385
0.45471162110682006
0.4547250381647275
0.4547384510284936
0.45475185970008475
0.45476526418146607
0.45477866447460136
0.4547920605814532
0.45480545250398313
0.4548188402441512
0.4548322238039164
0.45484560318523654
0.454858978390068
0.4548723494203661
0.45488571627808494
0.4548147512677451
0.4548281229397577
0.45484149044094313
0.4548548537732524
0.4548682129386355
0.45488156793904105
0.4548949187764166
0.4549082654527083
0.45483738538641777
0.45476652740458473
0.45469569149688926
0.4547090608862435
0.454722426111976
0.45473189379075685
0.4547452513011475
0.45475860465355833
0.45477195384993035
0.45478529889220365
0.45479863978231694
0.4548119765222078
0.45474124371092906
0.4546705328971037
0.45468388333361537
0.45469722961951725
0.4547105717567446
0.4547239097472316
0.45473724359291107
0.45466659931085535
0.4546799379162032
0.4546932723784837
0.45470660269962687
0.4546360070463588
0.4546493421183076
0.45457877726620166
0.45459211708049
0.4546054527551929
0.45461878429223684
0.4546321116935472
0.4546454349610483
0.454658754096663
0.4546720691023132
0.4546853799799195
0.4546986867314013
0.4547119893586768
0.4547252878636631
0.4547385822482761
0.4546681456649043
0.4546814447813478
0.4546947397791426
0.4547080306602018
0.4547213174264371
0.4547346000797592
0.4547478786220775
0.4547611530553002
0.4547744233813344
0.454787689602086
0.45480095171945967
0.454814209735359
0.4548274636516863
0.45475715487696816
0.45477041351462866
0.4547836680544256
0.4547138386065352
0.454727097791138
0.4547403528796072
0.4547499919335869
0.45476323939322355
0.45477648276224425
0.4547897220425434
0.45471952761098877
0.45473277159446557
0.4547460114909238
0.4547592473022551
0.45477247903034984
0.4547857066770972
0.45479893024438534
0.454812149734101
0.45482536514813005
0.45475570147922745
0.45477325377725936
0.45478646907568204
0.454799680302221
0.4548115969592538
0.45474155050969906
0.4547547625500487
0.45476797052202567
0.45469796313740096
0.45471117578591613
0.45464119868899616
0.45465441600579126
0.4545844691725596
0.4545145438581199
0.45452777455585636
0.4545410011844869
0.45449929645281806
0.4545125233927239
0.4544426628757561
0.4544558944536975
0.45446912196538874
0.454482345412704
0.45446492339087713
0.4544781434211566
0.4544913593912302
0.4545045713029681
0.45451777915823943
0.4545309829589121
0.4545371026860305
0.45446735631458873
0.45439763134430416
0.4544108454736486
0.45442405554957904
0.4544372615739604
0.45445046354865626
0.45446366147552913
0.454394001196333
0.4544072037310984
0.4544204022197299
0.45435078058617395
0.4543639836744022
0.4543771827181863
0.4543903777193842
0.4544035686798529
0.4544167556014482
0.45442993848602475
0.4543603899799816
0.4543735774552013
0.4543867608950858
0.4543999403014871
0.45433043893405034
0.45434362292267344
0.4542741514206975
0.45428733998347376
0.45430052451428343
0.4542310914523066
0.4541616796107033
0.45417433588704176
0.4541875296243857
0.45411815624274154
0.45413135452989756
0.4541445487864269
0.4540752641442855
0.4540884629347597
0.454101657696299
0.45403236093791405
0.4539630853259309
0.4539762931756966
0.45398949699622204
0.4540026967893506
0.4540123263304621
0.45402551861803797
0.4540387068835749
0.45405189112891203
0.45401062955245386
0.45402381405816583
0.454036994546661
0.454022211389487
0.4540374369600622
0.4539682977127712
0.4539814786267218
0.4539946555276068
0.4539255543623819
0.4538564742293181
0.4538547979996726
0.4538679861546309
0.45388117029737285
0.4538121389406736
0.45382532756622107
0.45383851218123916
0.4538516927875571
0.4537827078821326
0.4537958929630837
0.4538090740370204
0.453822251105769
0.4538354241711548
0.4538528629833111
0.4538660273990373
0.4538791878170667
0.4538923442392199
0.4539054966673166
0.45391864510317537
0.45387757906088505
0.453890727742645
0.45390387243512037
0.4539170131401265
0.45393014985947744
0.4539432825949863
0.453956411348465
0.45388806240114055
0.4539011955442353
0.45391432470698667
0.4539274498912038
0.453940571098695
0.4539536883312672
0.45396680159072644
0.4539799108788775
0.4539856739158375
0.45399877637823904
0.45401187487440403
0.4540249694061331
0.45403805997522595
0.4540511465834809
0.45406422923269535
0.45407730792466566
0.45409038266118706
0.45410345344405356
0.45411652027505833
0.4541295831559932
0.4541426420886492
0.45415569707481596
0.4541687481162823
0.45418179521483576
0.454194838372263
0.45420787759034936
0.45422091287087935
0.45423394421563623
0.4542469716264022
0.4542599951049585
0.45427301465308517
0.45428603027256126
0.45429904196516463
0.4543120497326722
0.45432505357685976
0.45433805349950207
0.4543510495023727
0.4543437815124444
0.45435677273460384
0.454364953530063
0.45437793764743684
0.45439091785275365
0.4543224751779754
0.45433545982637336
0.45434844056432155
0.45428003519838295
0.454293020371549
0.45430600163587304
0.45431897899311974
0.4543361664926901
0.4543491354070947
0.45435516097710904
0.4543681231337587
0.4543799960028718
0.45435824359368726
0.45437119944109355
0.4543841513937614
0.454401292585146
0.45441423612353143
0.4544307497013841
0.4544436849260858
0.45445661626516876
0.4544695437203835
0.45448246729347963
0.45449538698620545
0.4544271649227131
0.4544400890373188
0.4544530092731386
0.45446592563191834
0.4543977489254029
0.45441066969810656
0.4544235865953534
0.45443649961888694
0.4544494087704494
0.454462314051782
0.45447521546462505
0.4544881130107176
0.4545010066917979
0.45451389650960294
0.45452678246586875
0.4545396645623304
0.4545525428007219
0.45456541718277604
0.4545782877102248
0.45459115438479897
0.4546040172082284
0.4545359932643098
0.45454886049161025
0.4545617238693288
0.4545745833991929
0.45458743908292865
0.4546002909222614
0.45461313891891536
0.45462598307461366
0.4546388233910784
0.4546516598700308
0.45466449251319085
0.45462395306501296
0.45455604806828925
0.45456888924100014
0.4545817265788081
0.4545945600834306
0.4545267000207222
0.4545395379073669
0.45447213124319746
0.454484973440944
0.45444570411860746
0.45446196891694085
0.45447480688437164
0.4544828846840312
0.4544957157047344
0.45450505641905964
0.4545178803099706
0.4545307003785593
0.4545435166265345
0.4545591503913191
0.4544914371259547
0.4545042534952449
0.4545170660472993
0.454529874783823
0.4545426797065201
0.4545554808170938
0.4545682781172461
0.4545810716086781
0.4545134684281342
0.4545262662668894
0.4545321982702504
0.45454498951686995
0.4545577769594013
0.4545705605995412
0.4545029865605046
0.454515774544152
0.45452855872694237
0.45446102105105424
0.454473809569772
0.45448659428916754
0.45449937521093364
0.45451215233676223
0.45452492566834407
0.4544574486900679
0.454470226349538
0.45448300021629234
0.4544957702920194
0.45450853657840634
0.4545212990771398
0.454534057789905
0.4545468127183865
0.45455956386426755
0.45457231122923064
0.4545850548149572
0.4545176789360755
0.4545304268408775
0.454543170967963
0.45455591131901074
0.45456864789569884
0.4545813806997043
0.45459410973270303
0.4545268023430476
0.45453953568697025
0.4545522652614009
0.4545649910680131
0.4545777131084796
0.4545904313844719
0.45460314589766065
0.45461579675101427
0.45462850375246194
0.45464120699610944
0.45465390648362336
0.4546666022166695
0.4546792941969124
0.45469198242601594
0.45470466690564276
0.45471734763745464
0.4547300246231124
0.4547426978642758
0.45475536736260364
0.4547680331197538
0.454780695137383
0.45479335341714733
0.45480600796070153
0.45481865876969957
0.45483130584579434
0.4548439491906379
0.45485658880588126
0.45486922469317437
0.4548818568541663
0.45489448529050514
0.45490711000383793
0.4549197309958109
0.4549252958816062
0.4549379104748961
0.45495052135145264
0.4549631285129181
0.45497573196093394
0.4549883316971406
0.4550009277231776
0.4550135200406834
0.45494654719404803
0.45495914380822705
0.4549717367153389
0.4549843259170198
0.454942606567786
0.45487569340311945
0.45480879991879547
0.4548214056739229
0.45483400772256544
0.4548298722440081
0.45479785340948914
0.45481045336351283
0.45482304961493464
0.4548356421653864
0.4548482310164991
0.45486081616990254
0.4548733976272257
0.4548335238977855
0.4548461056676978
0.45485868374415056
0.4548712581287699
0.454883828823181
0.4548963958290081
0.4549089591478743
0.45492151878140213
0.45493407473121283
0.4549466269989268
0.45495917558616344
0.4549746818478935
0.45498722264500513
0.4549997597666193
0.45501229321435177
0.45502482298981706
0.4550373490946289
0.4549707062491259
0.4549040829212229
0.4549166212019871
0.454929155811757
0.4549416867521447
0.4549569236627295
0.45496944687269114
0.45498196641821675
0.45499448230091455
0.45500699452239174
0.4550195030842546
0.45495297003803664
0.45488645644592585
0.4548989771423291
0.45491149417878013
0.4549240075568835
0.4549365172782429
0.4549490233444609
0.4549615257571392
0.4549740245178787
0.4549865196282792
0.4549990110899396
0.4550114989044579
0.4550239830734312
0.45503646359845557
0.4550489404811262
0.4549825487477616
0.4549429150318845
0.45495540009978247
0.45496788152612644
0.4549748379981819
0.4549873129511695
0.4549209882699813
0.454933467435157
0.4549459429631525
0.45495841485555777
0.4549708831139617
0.45498334773995247
0.45499580873511714
0.4549574028660453
0.45496986401014466
0.4549823215260175
0.454990162707375
0.45492394379270357
0.4549364025524166
0.45495294789809615
0.45496539881352277
0.4549778461068648
0.45499028977970274
0.454950781729191
0.45496322571854997
0.4549756660899444
0.45497424068788705
0.45490812032156125
0.4549205632771292
0.4549330026171355
0.45494543834315576
0.4549578704567646
0.454970298959536
0.4549827238530427
0.4549951451388568
0.4550075628185493
0.4549415239850488
0.45495221216536147
0.4549646306691884
0.4549770455697935
0.45498945686874487
0.4549234685501272
0.4549358840188033
0.45494829588722746
0.45496070415696555
0.4549697188726115
0.45498212044096914
0.45491619055827953
0.45493204283584443
0.45494444447248134
0.4549568425165236
0.4549692369695321
0.45498162783306684
0.45499401510868687
0.4550063987979503
0.4550187789024144
0.4550311554236355
0.45504352836316914
0.45505589772256977
0.4550682635033911
0.4550806257071858
0.45509298433550593
0.4551053393899022
0.4551110213019266
0.455121956325015
0.4551343018350909
0.45514664377710035
0.45515898215258993
0.45517131696310537
0.4551836482101915
0.4551959758953923
0.45520830002025076
0.45522062058630913
0.45523293759510863
0.45524525104818964
0.4552575609470917
0.45526986729335334
0.45528217008851235
0.4552878141962408
0.4553001108537259
0.4552352549825825
0.4552475556726413
0.45525985281578835
0.45527214641355745
0.4552844364674818
0.45529531340573803
0.45530759657967673
0.4552419997497416
0.4551764218183458
0.4551887168087998
0.4552010082580699
0.4552132961676858
0.4552255805391762
0.4552378613740692
0.4551723406686325
0.45518462563047907
0.4551969070570848
0.45520918494997553
0.4552214593106761
0.45523373014071056
0.4552459974416021
0.45525826121487295
0.45527052146204455
0.45528277818463736
0.45521734518978474
0.4552009416315336
0.45521320306815843
0.4552254609818881
0.4551929304165453
0.4552051877208859
0.4552174415050358
0.455152083652702
0.4551565867100506
0.4551175651569718
0.45512982448179723
0.4551420802883776
0.4550767801333864
0.4550890400330288
0.4551012964157751
0.4550360302037551
0.4550482906726878
0.45506054762607384
0.45502273256847536
0.4550349896715242
0.4550472432615026
0.4550594933399205
0.45507173990828736
0.4550839829681115
0.45509622252090043
0.4550310504999179
0.45504329412678507
0.45505553424796097
0.45506777086495104
0.4550800039792598
0.45501488091057357
0.4550271180918055
0.455039351771698
0.4550515819517536
0.45498651528703954
0.454998749524885
0.4550109802642352
0.45502320750659064
0.4550354312534508
0.45504368683635954
0.4550559041632678
0.4550681179990125
0.4550831842633794
0.4550953907133547
0.4551059905056623
0.4551181902129356
0.4551303864365689
0.45514257917805406
0.45515476843888225
0.4550898112862579
0.4551020045980807
0.45511419443057355
0.45512638078522544
0.4550887451162815
0.4551009316244709
0.4550360377229131
0.45504822827079133
0.45506041534310343
0.45507259894133567
0.45508477906697326
0.4550969557215007
0.45510912890640154
0.45512129862315853
0.4551391721125781
0.4550743559388224
0.4550865254083655
0.4550986914127978
0.45511484065261626
0.45513100030572695
0.4551431547870468
0.4551553058094932
0.4551674533745424
0.45510270693736254
0.455064048242934
0.45507620360304457
0.45503755967055587
0.4550497153402843
0.4549854364157595
0.45499759603829
0.4550097522049096
0.45494510177123454
0.45495726194153846
0.45496941865724855
0.45498831012685437
0.4549922783915075
0.45492767633579384
0.45493983034831575
0.4549519809104438
0.45496412802364705
0.45497627168939375
0.45498841190915124
0.4550005486843862
0.45493600959946645
0.45494815036403047
0.45496028768538277
0.4549724215649879
0.4549845520043096
0.45499667900481083
0.4550088025679536
0.4550209226951993
0.45503303938800815
0.4550451526478399
0.45498069866021273
0.4549859477851723
0.4549980625674939
0.4550101739193236
0.45494576138054676
0.4549578767066841
0.4549194299970469
0.4549315456204434
0.4549436578155368
0.4549557665837819
0.4548914164046329
0.45490352913609033
0.4549156384420016
0.45492697136127025
0.4548626616395624
0.45487477158711026
0.45488687811183515
0.45489898121518807
0.45491108089861915
0.4549231771635777
0.4549352700115123
0.45494735944387055
0.4549594454620994
0.45489521287061807
0.4548314003732208
0.45484349764071086
0.4548555914937873
0.45486768193389543
0.4548797689624799
0.4548918525809843
0.4549039327908517
0.454916009593524
0.45492808299044263
0.454940152983048
0.4549522195727798
0.45496428276107687
0.4549763425493772
0.4549883989391181
0.45500045193173594
0.4550125015286663
0.455024547731344
0.4549862811320874
0.4549983276343978
0.45496007550132384
0.4549721223010197
0.45498416570963884
0.4549962057286131
0.45500824235937315
0.45502027560334907
0.45503230546197015
0.4550443319366647
0.45505635502886044
0.4550683747399841
0.45508039107146175
0.4550164213791548
0.4549524696684901
0.45496348291091115
0.45497550722700353
0.45498752816453
0.4549995457249143
0.45501155990957937
0.45502199433965124
0.45503400199848315
0.45504737671788714
0.45498350145445116
0.4549955094599369
0.454994158303544
0.45500616144402906
0.4550181612166296
0.4550301576227628
0.45504215066384524
0.4550541403412925
0.4550687966323455
0.45500499896002916
0.45494121917323915
0.45495321627504254
0.4549652100144295
0.45490147738899256
0.45491347501622026
0.4549254692822973
0.45493746018863596
0.4549494477366477
0.4549545282983985
0.45496651010047634
0.4549784885481863
0.4549148106631551
0.4548971820919294
0.4549091652119026
0.45492504832237474
0.45493702419203735
0.4548733966362063
0.4548097868758041
0.4547461949033662
0.4547581890800245
0.4547701799035443
0.45478216737533145
0.45479415149679103
0.45473060613539706
0.454742594111704
0.4547545787389464
0.45476656001852767
0.4547785379518501
0.45471503913337036
0.45472702091494327
0.45473899935151857
0.4547509744444968
0.4547629461952777
0.45477491460526026
0.45471146944418256
0.4546480419829684
0.45466002141094014
0.45466556416696463
0.4546025666651717
0.4545647430013971
0.45457672736124366
0.4545887083805021
0.4546006860605689
0.45461266040284004
0.45462463140871046
0.4545613043950026
0.4545732792189783
0.45458525070781286
0.4545219556297416
0.4545339309304392
0.45447066061711366
0.45440740791556644
0.4544193941572342
0.45438166965914784
0.4543936561464713
0.45440563929912037
0.4544176191184863
0.4544295956059598
0.4544415687629307
0.45440387264971605
0.4544158460536486
0.4543526888825501
0.45428994496821234
0.4543019292110319
0.45426427868271835
0.4542762631613762
0.45428824431101217
0.4543002221330132
0.4543121966287654
0.4543241677996541
0.45432033328817406
0.4543323000067379
0.4542692508393764
0.4542812213249739
0.454293188489127
0.4543051523332179
0.45424214190987067
0.4542541095147286
0.4542660738007832
0.4542780347694148
0.45428999242200296
0.4543019467599265
0.45423898917306954
0.454250947265264
0.4542629020440497
0.45427485351080354
0.45421193455602366
0.4542238897708117
0.454235841674823
0.4542477902694327
0.454259735556015
0.45427067852725106
0.4542078123940477
0.4542197582537608
0.4541569165605879
0.45416886615582647
0.45418081244550623
0.4541927554309985
0.45420469511367406
0.4542166314949027
0.4542285645760536
0.4542404943584951
0.45425242084359485
0.45426434403271976
0.4542627517013004
0.4542746701691605
0.4542865853446262
0.4542984972290614
0.45423576614687017
0.4541730523865296
0.45418497501051547
0.45419689434323185
0.4542088103860413
0.4542207231403057
0.4542326326073863
0.4542445387886434
0.4541818843695002
0.4541937942655381
0.4542057008769935
0.45421760420522506
0.45422192562290975
0.4541829393050879
0.45419484084880835
0.4542067391125112
0.4541445803451836
0.4540820173777852
0.4540447186737952
0.4540566310580214
0.4540177050815366
0.45402961790481333
0.4540415274481277
0.45405343371283413
0.4539909435623094
0.4539284706101197
0.4539403875157238
0.4539523011424984
0.4539642114917966
0.45397611856497067
0.45391369060587206
0.4538764817148786
0.45388839593797803
0.4539003068856897
0.4539122145593641
0.4539241189603509
0.45393602008999917
0.45391366060507093
0.4539255599017653
0.45393745592987117
0.453949348690735
0.4539612381857027
0.4539731244161193
0.45398500738332925
0.4539968870886761
0.4539345847849724
0.4539464681488247
0.45395834825204756
0.4539702250959829
0.4539079606295042
0.4538719423553942
0.4538101278021916
0.45382201845378717
0.45383390584543715
0.45384578997848196
0.4537835937622317
0.4537954815324123
0.45380736604522337
0.4538192473020035
0.4538311253040907
0.453843000052822
0.4537812741053753
0.453793152427724
0.4538034908238942
0.4538153628536939
0.45382723163399863
0.4538390971661424
0.4538509594514583
0.4538666353309953
0.45387849060458435
0.45389034263548367
0.4539021914250235
0.4539140369745334
0.4539258792853421
0.4539377183587778
0.4539495541961676
0.45396138679883835
0.45397321616811576
0.4539850423053251
0.4539905636934629
0.4539285600655343
0.4539403874560129
0.45395221161672894
0.45389023861855604
0.45390206639659614
0.4539138909460903
0.45389849125891424
0.4539036780813506
0.45391549757145416
0.45392731383703444
0.4539391268794108
0.4539509366999019
0.45396274329982556
0.45397454668049914
0.453986346843239
0.45399814378936104
0.4540099375201802
0.4540173819395672
0.45402916983583436
0.4540409545205782
0.45405273599511103
0.4540645142607443
0.4540762893187889
0.45408806117055495
0.4541047452562538
0.45411651003034986
0.4541282716022756
0.4541400299733381
0.454078242214158
0.4540900041918925
0.45410176296995947
0.4541135185496644
0.4540517680032204
0.4540635271837149
0.4540752831670423
0.45408703595450645
0.45402532257642075
0.45403707895880474
0.45404883214651964
0.4540605821408674
0.45407232894314936
0.454084072554666
0.4540224098614891
0.45403415706185285
0.45404590107264275
0.45405764189515774
0.4540564354969548
0.45399481839348116
0.4540065613679923
0.4540183011562398
0.45403003775952033
0.4539943986259329
0.4540061352874347
0.45401786876611305
0.4540253027911519
0.45403703049045363
0.4540487550106556
0.45398722245136425
0.45399895054324624
0.4540106754572142
0.4540223971945595
0.454034115756573
0.45404583114454483
0.4540575433597643
0.45406925240352014
0.4540809582771003
0.4540926609817922
0.45410436051888226
0.4541160568896565
0.4541277500954001
0.4540663150642724
0.4540048966529287
0.4540166001481799
0.45402174256465744
0.4540334406173854
0.45397205986294203
0.4539875329068733
0.45399923084005805
0.45401092561163914
0.4540226172228983
0.45403430567511627
0.45404599096957327
0.4540576731075488
0.4540693520903217
0.4540810279191699
0.45409270059537094
0.45403140298459943
0.4540430792077815
0.4540547522794863
0.4540664222009896
0.45407808897356644
0.4540897525984911
0.4541014130770374
0.45411307041047816
0.45412472460008574
0.4541185893932386
0.4541302396967095
0.4541141610432056
0.45412580880324566
0.45406461411131693
0.45407626540832974
0.45408791356610045
0.4540267487070533
0.4540384003961891
0.45405004894724543
0.4540616943614898
0.4540252419829288
0.45403688760125666
0.4540442372168421
0.4540558771446208
0.45406751394001854
0.4540791476042995
0.4540907781387273
0.45410240554456477
0.45411402982307414
0.45407761452074624
0.4540892390066322
0.45410086036723624
0.45411247860381865
0.4540514501830951
0.45406307193670403
0.4540784392035225
0.45409005420907556
0.4540290615893027
0.4540406801064865
0.4540480401920708
0.4539870777806594
0.4539987652127522
0.4540051376062802
0.45401675153768994
0.45402836235210253
0.4540399700507726
0.45405157463495427
0.45406317610590063
0.4540747744648645
0.4540863697130978
0.45409796185185175
0.45410955088237714
0.45412113680592375
0.4540602708178785
0.45407186024024815
0.45408344655678307
0.45409502976873156
0.4541066098773413
0.4541181868838593
0.4540573701988608
0.4540689506983709
0.45400856637050246
0.4539477887846429
0.45395510999232824
0.45396669797821526
0.4539740423565739
0.4539856247084851
0.45399720396143917
0.4540087801166798
0.453948059402474
0.4538873549280955
0.4538989411275356
0.45386276391968566
0.45380209519038217
0.45381368813950673
0.453825277990155
0.45383686474356894
0.4538521900924526
0.4538637701552963
0.45387534712476135
0.45388692100208716
0.4539022455637651
0.4539138127593561
0.4539253768666557
0.4539369378869004
0.4539484958213264
0.453887920895276
0.4538994822854889
0.4538389300599972
0.4538504949006642
0.4537899653601333
0.4537852841025212
0.4537968514700463
0.4538084157533512
0.4538199769536694
0.4537594918174634
0.45377105645615246
0.45378261801299247
0.45379417648921516
0.4538057318860516
0.4538172842047323
0.4538288334464869
0.4538403796125447
0.45385192270413405
0.4537915057815164
0.4538030523055093
0.45381459575616606
0.45382613613471356
0.45383767344237796
0.4538492076803849
0.4538607388499592
0.4538003770014621
0.45381191159767736
0.45377700278159194
0.45371669015988086
0.45372823128049505
0.4537397693332941
0.4536794716895288
0.45369101315496213
0.45370255155371136
0.45371408688699866
0.4537256191560454
0.4537371483620726
0.45374867450630024
0.4537601975899479
0.45369996127007667
0.45363974094073367
0.4536512738935671
0.45366280378563806
0.45367433061816487
0.4536858543923652
0.45369737510945607
0.45370889277065385
0.4537204073771741
0.4537319189302321
0.4536717662165996
0.453683281165476
0.45369479306201344
0.4537063019074254
0.45371780770292464
0.4537293104497235
0.4537408101490334
0.45368072599699655
0.45369222908460655
0.45370372912584805
0.45371522612193105
0.4536551632114039
0.4536666635922549
0.45367816092906643
0.453689655223047
0.45370114647540444
0.4537126346873458
0.4537241198600777
0.4536641113797365
0.4536041187704559
0.4536156137356509
0.4535798757415571
0.4535441471957103
0.4535556455294857
0.4535671408241878
0.45357863308102137
0.4535901223011904
0.45360160848589837
0.453613091636348
0.4536245717537416
0.45363604883928055
0.4536003553322263
0.45361183258439897
0.45362330680667406
0.45363477800025115
0.4536462461663293
0.4536577113061069
0.45366917342078156
0.45368063251155055
0.4536449707856074
0.4535851468411546
0.4535966124785094
0.45360807509262435
0.453619534684695
0.45363099125591627
0.4536424448074825
0.45365389534058737
0.45366534285642396
0.4536767873561847
0.45368745537699007
0.4536988939500394
0.45371032951055956
0.4536757741947345
0.45368720978798693
0.45370166255912786
0.45371309173496116
0.4536533847877661
0.4536648173082599
0.45367301010982974
0.4536844370409571
0.453695860966184
0.45370728188669607
0.4537186998036788
0.4537301147183168
0.4537415266317942
0.45368188657834624
0.4536222622010853
0.45363368378825214
0.45363927712486907
0.453650693475817
0.45366210682759217
0.4536735171813764
0.4536139408823375
0.45355438022833505
0.45349483521320727
0.45350626153315043
0.4535176848536659
0.4535291051759345
0.4535405225011365
0.45355193683045153
0.45356334816505867
0.4535747565061362
0.4535152712921682
0.45352668294562326
0.4535278778285218
0.45353928483726746
0.45355068885557953
0.45356574664719307
0.4535771442089665
0.45358853878395755
0.45359993037334
0.453541244176061
0.45355263897584674
0.4535640307911381
0.4535754196231073
0.4535164083716914
0.4535278004560177
0.453539189558123
0.4535505756791781
0.4535619588203534
0.45357031875754
0.4535816963375744
0.45359307094113266
0.4535337467100391
0.4535451246090623
0.4535564995326935
0.45356787148209965
0.45357924045844716
0.45359425318860114
0.45360561574575636
0.45361697533347295
0.4535577099852454
0.45356907286317555
0.45358407711683324
0.4535902763033028
0.45353105916905984
0.4535424195922706
0.45355377704931343
0.45356513154134986
0.4535764830695408
0.4535878316350466
0.45359501544242736
0.45360635862900245
0.4535710973542544
0.4535764235610508
0.4535877647343658
0.45359277933930325
0.4535981006359816
0.45360943454810576
0.4536207655056126
0.4536320935096573
0.4536434185613944
0.453654740661978
0.4536660598125614
0.4536773760142975
0.4536886892683384
0.45365347696688535
0.4535947782695339
0.4535357241387867
0.45354704994149453
0.45355837279592626
0.4534993464590189
0.45344033548355256
0.4534516678027117
0.45345884782919776
0.4534701747923496
0.453411198309739
0.45335223716561557
0.4533635735722434
0.45337490703128763
0.4533159735973826
0.4533223889071415
0.4532634776155356
0.45327481819023996
0.4532852180713035
0.45329655287546944
0.4532376755468715
0.4532490135812862
0.45326209555690045
0.45320324563537917
0.45321458372377393
0.45322591886873975
0.45323725107142265
0.45324858033296805
0.45325990665452087
0.4532712300372253
0.45328255048222504
0.45329386799066324
0.45330518256368224
0.45331649420242404
0.4532577211576681
0.4532690360162866
0.45328034794169475
0.45322160243263027
0.45322526144386766
0.45323657464406153
0.45324788491299484
0.4532591922518067
0.45327049666163555
0.4532168786181267
0.4532281855794011
0.4532394896129279
0.4532507907198441
0.4531921250725855
0.45320342938415115
0.4532137967849472
0.4532250953673972
0.45323639102653984
0.4532476837635097
0.4532589735794405
0.4532702604754654
0.4532815444527172
0.45329282551232775
0.45330410365542856
0.45330267270372443
0.45331756601316275
0.45332883658746526
0.4533401042494747
0.4533426437378701
0.4533539067056823
0.45329535654338016
0.45330662270866906
0.4533178859646835
0.4532593631289018
0.4532706295775157
0.4532818931179084
0.4532233975838888
0.4532346643120122
0.453245928132968
0.45325718904788126
0.45326486898543034
0.453206796560341
0.45322056804462907
0.45323182642169146
0.45324308189598805
0.4531846592249522
0.45312625161324643
0.4531411118435626
0.4531523732053326
0.4531636316654376
0.4531052568578033
0.45311651848630435
0.45312777721419284
0.45313903304258923
0.4531502859726134
0.4531615360053848
0.4531726397926105
0.45318748850063434
0.4531987294029686
0.45314041767762087
0.4531516617433436
0.4531482592073716
0.45315949937217326
0.45310122268758324
0.4531124660099251
0.4531237064412096
0.45313494398255155
0.4531461786350654
0.45315741039986496
0.45316863927806345
0.4531798652707735
0.4531216458636215
0.45313287500873095
0.45307467659169925
0.45308590888448835
0.45309713829276466
0.4530393595365131
0.453053131254676
0.45306026659033855
0.4530714935248804
0.4530827175781353
0.45302497773829326
0.4530362048791274
0.4530474291397304
0.4530586505212106
0.45306986902467544
0.45308108465123215
0.45308820817004625
0.45309941857029884
0.4531106260968267
0.45311591848421173
0.45312712102419844
0.4531383206935791
0.453149517493457
0.45316071142493475
0.45317190248911454
0.45317822880754366
0.4531894147629512
0.45320059785420425
0.4532117780824027
0.4532229554486459
0.4532341299540326
0.453244229568595
0.4532553984927214
0.4532665645592492
0.4532777277692749
0.45328888812389456
0.45325283790672083
0.45326399858983474
0.4532787234223938
0.45328987794330877
0.4533010296128636
0.4533121784321515
0.45332332440226497
0.4532873020265684
0.45329844832683847
0.4533095917796694
0.4533243092138147
0.45333544651828755
0.45334658097870917
0.4533612745900826
0.45337240291098513
0.45331453789465953
0.45332566933961177
0.45333679794382264
0.4533479237083795
0.45335904663436905
0.4533016103281464
0.45331273632358227
0.45325993336877
0.4532710618409327
0.453282187475647
0.453224407719436
0.45323553646437875
0.4531778042594695
0.4531889361066001
0.45320006511723
0.45321119129244314
0.453222314633323
0.45323343514095255
0.45324455281641407
0.4532302697034148
0.4532413849511343
0.4532524973691065
0.4532636069584117
0.45327471372013
0.4532858176553406
0.4532969187651224
0.4533080170505537
0.4533191125127122
0.45333020515267497
0.4533412949715188
0.45330797283685226
0.453319062662393
0.453330149668606
0.4532725327202496
0.4532836228216373
0.45329471010470196
0.45330579457051773
0.4533168762201582
0.45325929754922967
0.45327038228925903
0.45328146421411636
0.45329254332487384
0.4533036196226034
0.4533117629761342
0.45332283402291224
0.45333390225977993
0.45327637987654684
0.4532421267741025
0.45325320103691696
0.45326427249043083
0.45327534113571305
0.4532864069738318
0.45329747000585496
0.453240003288055
0.45325106939747983
0.4532621327018072
0.4532731932021036
0.4532842508994348
0.4532953057948663
0.45330051377802666
0.4533115638130821
0.4533226110492431
0.453333655487573
0.4533388559774913
0.4532814640473764
0.45329250950009703
0.45329268584559
0.45330372708258
0.4533147655253812
0.45332580117505417
0.4533368340326589
0.4533478640992548
0.453358891375901
0.4533699158636557
0.45338093756357695
0.4533919564767219
0.45340745352042267
0.4534184662968408
0.4534294762897946
0.4534404835003393
0.45340635247607014
0.4533490752713612
0.45336008846641856
0.45337109887966354
0.4533821065121501
0.45339311136493143
0.45333587198715525
0.4532786470601183
0.4532882439917592
0.4532992551346856
0.4533102634987746
0.45332126908507814
0.45333227189464737
0.4533432719285331
0.45335426918778543
0.4533652636734541
0.45337625538658827
0.45338724432823646
0.4533982304994469
0.45340921390126704
0.4534201945347439
0.4533630599336181
0.4533059397295191
0.45327765070524795
0.45328864237798194
0.45329963128203266
0.45331061741844597
0.4532535397783782
0.4532205559141003
0.4532315478557703
0.45319757200662675
0.4532085640741492
0.4532195533753278
0.45320544233229115
0.45321642926123923
0.4531594209053573
0.45317041085877635
0.45318139804812263
0.4531244156014927
0.45313540581081363
0.45314639325703987
0.45315737794121325
0.45310042715851356
0.4531114148581092
0.4531223997966294
0.4531333819751148
0.45307682050034187
0.45308846687017257
0.4530994491725297
0.4530429132649626
0.45300904641162243
0.45302003454796796
0.453031019925901
0.45304200254646004
0.45305298241068315
0.4530639595196078
0.45307388282386574
0.45308485455714675
0.45309582353820577
0.45303900188990653
0.4530499738696746
0.45299317221798585
0.45300414719207666
0.45299011621139573
0.453001088817528
0.4530120586736336
0.45297826358125626
0.452989233548302
0.4530002007670158
0.45300719613734214
0.45301815835955916
0.45296143181831705
0.45297239702536873
0.4529833594870006
0.4529943192042435
0.45300053710758237
0.45301149193218915
0.45302244401534836
0.45296579300578077
0.4529767480655174
0.4529627503463497
0.45297721880721287
0.45298816832850003
0.4529991151117223
0.45301005915790665
0.45302100046807947
0.4530319390432666
0.45304287488449346
0.45305380799278483
0.4530647383691651
0.4530756660146581
0.4530865909302871
0.4530975131170749
0.45310843257604383
0.4531193493082157
0.4531302633146117
0.4531411745962527
0.45315208315415884
0.4531629889893499
0.4531738921028452
0.45318479249566335
0.45319569016882266
0.4532065851233407
0.4532174773602349
0.4532283668805217
0.4532128697076793
0.4532237570871623
0.4532346417522649
0.45324781829380234
0.4532586972472229
0.453271249846667
0.45327814908433894
0.45328902019327827
0.4532998885939194
0.4533107542872743
0.4533216172743544
0.4533324775561706
0.45334333513373337
0.45328690001172
0.4532977605594582
0.4533086184038864
0.45331947354601393
0.4532630694806231
0.45327392758849316
0.4532175432213345
0.4532284042906528
0.4532392626585486
0.4532525386339969
0.45326339130114923
0.4532742412699756
0.45328250029154815
0.45329334518842224
0.4533041873899075
0.45324786231692166
0.4532587074751057
0.45326954993884055
0.45323700654744575
0.45324784901316767
0.4532586887861128
0.4532695258672842
0.45321325404532675
0.45322409407592446
0.45323493141568666
0.4532457660656153
0.45325659802671153
0.45326742729997627
0.4532782538864098
0.4532818694107249
0.4532926915205016
0.45330351094622334
0.45331432768888846
0.45332224225617207
0.4533330539951437
0.45329958354055955
0.45331039540782936
0.4533212045955781
0.45333201110480187
0.4533481744393843
0.453358974930664
0.4533697727465681
0.45338056788809056
0.45339136035622485
0.4534021501519639
0.45341293727630017
0.45340963085345337
0.45342041438187997
0.4534311952414467
0.45344197343314413
0.45345274895796256
0.453452901489665
0.45346712396800476
0.4534778923845979
0.4534886581380486
0.45349942122934467
0.4535101816594734
0.45352093942942157
0.4535316945401756
0.45347564761796355
0.4534864056672558
0.45349716105827054
0.45350791379199284
0.45345189749829323
0.45346265316620016
0.45340665629621174
0.45341741489409343
0.4534281708355313
0.45343892412150894
0.4534496747530096
0.4534604227310162
0.453471168056511
0.45348191073047567
0.45349265075389167
0.45350338812773977
0.4535141228530003
0.4535248549306532
0.45353558436167785
0.4535463111470531
0.4535570352877574
0.45356775678476874
0.45357847563906445
0.4535891918516216
0.45359990542341666
0.45361061635542566
0.4536213246486241
0.4536320303039871
0.4536427333224891
0.45365343370510425
0.4536641314528062
0.4536748265665681
0.4536908442452101
0.45369760777593704
0.453708294821564
0.4537189792371809
0.4536631575123732
0.45367384485190176
0.4536845295623186
0.4536952116445936
0.4537058910996964
0.4536501053021924
0.4536607876768221
0.4536714674251766
0.4536821445482242
0.4536928190469328
0.4536370691306086
0.45364774654446893
0.45365842133488615
0.45366909350282686
0.45367976304925745
0.45368651299010876
0.4536971777773816
0.45364147523867354
0.45362765538943234
0.4536383234740219
0.45364898894003397
0.45361581240763366
0.45362081747664657
0.4536314811649135
0.45359831898940384
0.45360898282131246
0.4536196440376135
0.4536303026392693
0.45364095862724146
0.45358534492629415
0.4535960038127387
0.4535404092541147
0.4535510710349096
0.4535617302028431
0.4535667345393611
0.45357738917687196
0.4535880412042315
0.45353248847413913
0.4534769493499077
0.45348760976268965
0.45345453016139775
0.45339902097665524
0.45340968701332157
0.45335419690354145
0.4533648658149018
0.4533755321154922
0.4533861958062709
0.4533968568881956
0.45340751536222346
0.45341817122931144
0.45336272757912444
0.4533733863164959
0.4533840424478191
0.45339469597404974
0.45340534689614287
0.4533499386904853
0.4533605924785901
0.453371243663448
0.453381892246013
0.45339253822723863
0.4534066020478188
0.4534172424115375
0.4534278801768768
0.45343851534478835
0.45344914791622337
0.4534597778921326
0.45347040527346627
0.45343743675865683
0.4534480642725395
0.4534586891933968
0.45346931152217784
0.45343635922493286
0.4534469816860689
0.45345373747874856
0.45346435523088974
0.4534793186356363
0.4534899306812122
0.4535005401400616
0.4535111470131301
0.4534558879480621
0.4534664976766918
0.45347710482041986
0.45342187009388873
0.4534324800890716
0.45344308750023227
0.45345369232831456
0.4533984873499449
0.45340909502531807
0.4534197001184918
0.4534303026304088
0.45343790886056334
0.4534485065770349
0.45345910171498666
0.4534696942753595
0.45341454106515816
0.4533597732024297
0.45332790342283547
0.45333850678297133
0.45330567854562964
0.4533162820295235
0.4533268829360027
0.45333748126600687
0.4533480770204752
0.45329334483778627
0.45330394337953833
0.45331453934664157
0.4533275862684003
0.45333817679108057
0.45335039815229905
0.45336341036189176
0.45337399267922346
0.45331896488547674
0.4533295500281533
0.4533130679196149
0.45332365120918305
0.45333423193092653
0.45334379384090084
0.4533537064646229
0.45336427969213633
0.4533748503555107
0.4533854184556786
0.4533959839935722
0.4533410269046033
0.45335159526160684
0.45336216105720534
0.4533727242923299
0.4533845698341503
0.45339512779547153
0.45340568319914704
0.4534162360461061
0.45340116276015774
0.45341171359897364
0.45342226188310697
0.45343280761348553
0.4533779258890104
0.45338847443247543
0.45339902042304997
0.45340956386166065
0.45341627105662685
0.4534268098578224
0.4534373461097192
0.4534478798132421
0.4534584109693155
0.45340358586824314
0.45341411983278285
0.4534246512507337
0.45343518012301914
0.45344570645056204
0.45339091600753995
0.4534014451394154
0.4533466732808578
0.4533572052131274
0.4533677346014519
0.4533782614467531
0.4533888936449538
0.4533341563645427
0.45334468345099566
0.4532899647203438
0.4533004945991538
0.453245794406732
0.45325971896862893
0.4532702486853103
0.4532155719363736
0.4532261044377129
0.4532366343986515
0.4532471618201083
0.4532146137449444
0.45322129607377576
0.45323182153718783
0.45324234446342665
0.4532528648534094
0.453220335700687
0.4532308562072942
0.45324137417914495
0.45325188961715523
0.45326240252224054
0.45326709670012266
0.4532637708274786
0.4532742785050265
0.4532847836527375
0.45329528627152516
0.45330578636230245
0.45331628392598217
0.45332677896347634
0.45333727147569686
0.45335111778477793
0.4533616048454895
0.45337208938375706
0.45338257140049065
0.4533930508965998
0.45340352787299365
0.45341400233058077
0.45342447427026944
0.45337035023849187
0.4533158717056586
0.4533263516610635
0.4533368290984589
0.45334730401875223
0.4533577764228504
0.45336824631166
0.45333677350420415
0.4533472434005946
0.4533577107832044
0.4533681756529388
0.45337863801070255
0.4533890978574
0.45339955519393504
0.4534100100212112
0.4533556182253833
0.45336607581472177
0.45337653089564356
0.453386983469051
0.4533974335358461
0.4534078810969305
0.45341832615320515
0.45342323911002036
0.45343367982208055
0.45344411803187307
0.45345455374029725
0.4534649869482522
0.4534754176566365
0.4534858458663483
0.45349627157828537
0.4535066947933449
0.4535171155124238
0.45346316248546287
0.4534735859207101
0.45348400686082013
0.4534297363956621
0.45337547891852964
0.4533859078562686
0.4533963342987478
0.45340675824686283
0.45341717970150863
0.4534275986635798
0.4534380151339704
0.45344291340151327
0.4534533255506034
0.45346373521053523
0.4534741423822013
0.4534845470664936
0.4534949492643039
0.4535053489765232
0.4535157462040425
0.45352614094775207
0.4535365332085418
0.4535469229873013
0.4535573102849196
0.4535623361947287
0.45356584228206537
0.45351170455918616
0.45352209110125336
0.45346797151997636
0.4534783608015681
0.4534887476042094
0.4534991319287872
0.4535095137761884
0.45351989314729924
0.45353027004300556
0.4535406444641928
0.45355101641174594
0.4535613858865497
0.4535660154402843
0.45357638065600353
0.45358674340146166
0.4535912290533572
0.45360158756080143
0.4536119436004655
0.45362229717323105
0.45363264827997957
0.45363410031632545
0.45364444755292793
0.4536547923259026
0.45366513463612934
0.45363295518978014
0.4536432976371621
0.45365363762322863
0.4536639751488583
0.45367431021492916
0.45368464282231885
0.4536982913708494
0.45370861866888357
0.45365466996273984
0.4536649999913426
0.45367865692205417
0.45363904670645616
0.4536493749087183
0.45365970065626815
0.4536700239499806
0.45361646299683317
0.4536267889742083
0.4536371124985658
0.4536474335707798
0.45359356260134975
0.45360388639355337
0.45361420773442324
0.4536245266248323
0.45363484306565316
0.45364515705775793
0.45365546860201833
0.45366577769930577
0.45367608435049106
0.45362226749588247
0.4536325768628668
0.4536428837845553
0.45365318826181794
0.45366349029552416
0.45367050111408613
0.4536807986531362
0.45369109375114347
0.45363732614107577
0.4536476239505792
0.45361559146271896
0.453625889407166
0.45363951493121263
0.45364980760272855
0.45366009783637823
0.4536280828368014
0.45363837320593514
0.4536486611386136
0.45361665886177543
0.45356297006323576
0.45357326326684255
0.4535829071093656
0.45359319551843225
0.4536034814932367
0.4536137650346428
0.45356011467804497
0.4535704009157297
0.4535806847208172
0.45352705730479437
0.4535373438023988
0.45354762786820707
0.45355790950308145
0.4535681887078838
0.45357846548347547
0.45358873983071757
0.4535990117504706
0.45360928124359484
0.4536195483109501
0.4536298129533957
0.45364007517179067
0.4536503349669936
0.4536605923398626
0.4536708472912555
0.453617304172255
0.4536275618116659
0.45363781703039496
0.45364806982929895
0.4536583202092342
0.45366856817105666
0.453678813715622
0.453625313855514
0.45363556208410555
0.453645807896232
0.4536139379938996
0.4535820756045097
0.4535923240977255
0.45353887225656386
0.4535491234252081
0.45355937217840264
0.45356961851700106
0.4535161945336657
0.45352644354391264
0.45347303722696214
0.4534832889052046
0.4534947867316201
0.45349929619348905
0.453509541161044
0.4535197837171673
0.45353002386271013
0.45347666111134377
0.45348690392068836
0.4534335587961241
0.45344380426563063
0.45345404732528893
0.45346428797594923
0.45344964679460986
0.45341788612915207
0.45341401404580883
0.4534242545872398
0.4534344927216802
0.4533812101725942
0.4533279401443751
0.45327468263261
0.4532849335262912
0.4532951820119635
0.45330870479022006
0.45331894807764966
0.4533291889597047
0.4533394274372324
0.4533496635110794
0.45336205792082074
0.45337228893626724
0.4533858039341787
0.45333260836877515
0.4532794252847338
0.45328966119268166
0.45329989469952514
0.4533101258061091
0.45332035451327773
0.4533305808218751
0.4533399214707734
0.4533501430882942
0.45336036230974897
0.4533705791359801
0.4533693452144736
0.4533162263691058
0.4533264447751708
0.4533366607873256
0.45334687440641125
0.4533570856332685
0.4533672944687377
0.45337750091365886
0.45339007003004783
0.45340027141954925
0.4534104704210849
0.4534206670354933
0.45343086126361226
0.45344105310627947
0.4534512425643321
0.45344599851857836
0.4534450536262375
0.4533920253191826
0.45340221574425527
0.4534124037864388
0.4534249511899135
0.4534351341927598
0.4534453148152876
0.4534554930583313
0.4534656689227251
0.4534700817222155
0.4534802535047877
0.4534272830277985
0.45343745743302066
0.4534476294618783
0.4534577991152036
0.45346796639382886
0.45348090833218013
0.4534790753913228
0.4534261483283687
0.4534338845778135
0.45344404871503197
0.45339147648688977
0.4534007642656389
0.4534109287093896
0.45335804663233
0.45336821368701313
0.4533783783706481
0.45338854068406415
0.4533987006280903
0.4534088582035551
0.45341901341128665
0.45342916625211277
0.4533763313457679
0.4533864867936526
0.45339663987540313
0.4533438272207875
0.4533539829060099
0.4533641362258695
0.45333268877479643
0.45334284220962767
0.45335299328044615
0.45330055404031433
0.4533093172177445
0.45331946864603756
0.45326672027872944
0.4532768743008658
0.45328702596050274
0.4532971752584648
0.45324445402384533
0.4532546059120319
0.45326799975307314
0.45327814654307286
0.45328829097390255
0.453298433046385
0.45330857276134245
0.45325589308990016
0.45320322566100285
0.45321337290334973
0.4532235177880659
0.45323366031597306
0.45324380048789226
0.4532539383046444
0.45320130779624856
0.4532114481924803
0.45322158623431313
0.4532317219225669
0.4532418552580611
0.4532519862416148
0.4532621148740468
0.45327224115617537
0.45327240514388817
0.4532825278831755
0.4532926482743443
0.4533027663182114
0.4533128820155934
0.4533229953673064
0.4533331063741663
0.4533432150369884
0.45335332135658774
0.45336342533377905
0.4533735269693766
0.4533836262641942
0.4533937232190455
0.4534008976793886
0.45334838425598356
0.45329617611588396
0.45330103813473965
0.45331113880654766
0.45332123713969585
0.4533313331349963
0.45334142679326084
0.4533515181153008
0.45336160710192713
0.4533091529069599
0.453319244460365
0.4533293336791134
0.4533370122282855
0.4533470970586673
0.4533571795567573
0.4533520070184128
0.45336208661766386
0.4533685008068714
0.45337587305913585
0.4533859464056609
0.453396017424165
0.4534060861154552
0.4534161524803379
0.4534262165196194
0.45343627823410554
0.4534463376246017
0.45345526524277757
0.453465320118115
0.4534753726718465
0.45348542290477606
0.4534946377339348
0.45344230136489455
0.45345235193484323
0.45346240018551887
0.4534724461177241
0.45348248973226124
0.4534925310299323
0.45350489988728193
0.4535149362849587
0.453524970368235
0.4534726848055917
0.45348272144602225
0.4534927557727966
0.4535027877867147
0.4535128174885762
0.45346056344807745
0.4534705957035028
0.4534806256476149
0.4534906532812123
0.45350067860509335
0.45351070162005597
0.4535207223268977
0.4535307407264157
0.45354075681940687
0.45355077060666754
0.4535607820889939
0.45357079126718164
0.4535807981420261
0.4535908027143223
0.4536008049848648
0.4536108049544479
0.4536171343076908
0.4536271300995759
0.45363712359278513
0.45364711478811137
0.45365710368634704
0.45366709028828434
0.45365585328165864
0.4536658377320446
0.45367581988794586
0.45368579975015316
0.45369577731945704
0.4537057525966476
0.4536536444362483
0.45366362226078943
0.45367359779394817
0.4536835710365138
0.45369354198927514
0.45370351065302067
0.45371347702853854
0.45372344111661655
0.45373057994173693
0.45373393036049237
0.45374388867300586
0.4537484077930955
0.45375836216088394
0.45376831424556047
0.45377826404791055
0.45374588591511733
0.45375583600735914
0.45376578381851607
0.45377572934937244
0.45374564534484224
0.4537555909040488
0.45376553418425464
0.45377547518624295
0.4537854139107967
0.4537953503586984
0.4537753145013084
0.4537852498300659
0.45379518288373094
0.4538051136630849
0.4538150421689087
0.4538249684019832
0.45383489236308855
0.4538448140530047
0.45385473347251126
0.45386465062238746
0.45387456550341215
0.4538844781163639
0.4538943884620208
0.4539042965411607
0.45391420235456104
0.45392410590299886
0.45393400718725097
0.4539439062080937
0.45389202690452707
0.4538956462784484
0.45384378434445866
0.4538536891492337
0.4538635916910878
0.4538117511894669
0.4538216562590593
0.45376983238601387
0.453778458248547
0.4537883637266029
0.4537982669431342
0.45374646940096514
0.45375637513836975
0.45372551094246333
0.4537354168107424
0.45374532041869786
0.45375522176710326
0.4537651208567318
0.4537750176883563
0.4537849122627493
0.4537948045806829
0.4538046946429289
0.45381458245025874
0.4537628538987427
0.4537727442209038
0.45378263228886045
0.45379251810338317
0.4537967840600492
0.4538066660099786
0.453754973714044
0.45376485817495815
0.45377474038454313
0.4537846203435679
0.4537329540996486
0.4537428365662288
0.4537527167829589
0.45376259475060715
0.4537724704699414
0.4537823439417291
0.4537922151667375
0.45380208414573336
0.45375046293265797
0.4537603344155524
0.4537702036531419
0.4537800706461926
0.4537899353954699
0.45379455308413147
0.45380441394436294
0.45381427256298035
0.453824128940748
0.45383135994413404
0.4538412121405431
0.45385106209832543
0.45386090981824384
0.453870755301061
0.45388059854753904
0.45389043955843994
0.45390027833452506
0.4539101148765557
0.4539147121077949
0.45392454477844557
0.4539291393284494
0.4539389681302211
0.45394879470146926
0.45395861904295315
0.4539684411554316
0.4539726094295053
0.4539824277272382
0.4539922437980948
0.4540020576428325
0.45401186926220866
0.45396039982912145
0.45397021394618237
0.45398002583857655
0.45398983550706046
0.45399964295239004
0.4540094481753209
0.4539580140019692
0.4539065914811262
0.453916403911646
0.45386499775038763
0.4538748126686064
0.45388462536424407
0.45389443583805544
0.4538430554400661
0.45385286839819855
0.4538231501815192
0.4537717952929618
0.45378161298307806
0.4537807476480642
0.45379056210427376
0.45380037434026926
0.453810184356804
0.4538199921546309
0.45376867827039813
0.45377848854312514
0.4537882965978388
0.45379810243529134
0.4538079060562345
0.45381770746141975
0.45382750665159816
0.4538373036275205
0.45384709838993725
0.4538595779462369
0.4538693679804129
0.45381811226409663
0.45376686812314543
0.4537766653086955
0.4537254374169244
0.45373839843551794
0.4537481955170196
0.45375688655815616
0.4537666793424015
0.4537764699168343
0.453725276723026
0.4537350697589896
0.45374486058583163
0.4537546492042995
0.45370348156230533
0.4537164542248509
0.4537262427351458
0.4537360290385845
0.45368488656461714
0.4536946753230952
0.4536435490355898
0.4536533402459002
0.45365205357285765
0.4536618416191534
0.45367162746043765
0.4536814110974553
0.45369119253095114
0.45370097176166946
0.45371074879035433
0.45372022728337186
0.4537299999435764
0.45373977040396996
0.4537495386652952
0.45375930472829457
0.45376906859370997
0.4537788302622831
0.45374840445757536
0.4537581662544579
0.45376792585570463
0.45371690056324365
0.4537266626095644
0.45374082832339624
0.4537505854852911
0.45376034045382607
0.4537700932297405
0.4537798438137736
0.4537895922066642
0.4537993384091509
0.45380908242197177
0.4538188242458646
0.45376785627368965
0.4537776005391885
0.4537266486415308
0.4537363953454602
0.453746139861086
0.4537558821891452
0.45376562233037426
0.4537753602855095
0.4537850960552868
0.45378415160032765
0.45379388419949074
0.45380361461523283
0.4538133428482886
0.45382306889939233
0.4538327927692781
0.4538425144586795
0.4538522339683299
0.4538619512989624
0.45387166645130955
0.4538813794261038
0.45389109022407714
0.45390079884596135
0.45390533686142365
0.45385511664897643
0.45380428162247005
0.4538139956171971
0.45382370743633743
0.45383341708062186
0.4537826072488842
0.45379231932022546
0.45380202921738466
0.4538117369410918
0.45382144249207645
0.4538311458710681
0.45384084707879574
0.45385054611598796
0.45386024298337324
0.4538699376816796
0.45387963021163474
0.453889320573966
0.45386052164379237
0.45387021197569805
0.4538194775455644
0.45382917029877723
0.4538388608855275
0.45384854930654156
0.45385823556254534
0.4538679196542645
0.45387760158242424
0.4538872813477496
0.4538969589509652
0.4539066343927954
0.4539163076739642
0.45388609411124636
0.45389576752567246
0.4539054387806133
0.45391510787679185
0.45392700575210604
0.4539366702839949
0.4539463326593443
0.45395245770450193
0.45396211616326776
0.45397177246757037
0.4539814266181305
0.4539910786156687
0.45400072846090506
0.45401037615455936
0.45402002169735123
0.45396941759328335
0.45397392419166394
0.4539835705719123
0.45395341011016727
0.4539661650376134
0.45397580905850043
0.45392524369772314
0.45387468959997307
0.4538843405856012
0.4538338023002671
0.45384345568907136
0.45385310692861847
0.453862756019626
0.4538724029628114
0.4538820477588917
0.4538916904085836
0.4538796888531355
0.4538893296198156
0.45389896824172
0.4539086047195644
0.45391823905406403
0.453927871245934
0.4539375012958889
0.45394712920464314
0.45395675497291077
0.45396637860140554
0.4539760000908409
0.45398873162779463
0.45399834849545156
0.45400796322626424
0.45401757582094476
0.45402718628020494
0.45397676122619784
0.4539863740834232
0.4539959848058812
0.4540055933942829
0.45401519984933913
0.45398514970243725
0.4539947562940952
0.454004360753561
0.4540139630815444
0.454023563278755
0.4540331613459018
0.4540427572836938
0.4540382975668341
0.4540478908066005
0.45405856437474273
0.4540681532400455
0.454077739979214
0.4540873245929555
0.45409690708197653
0.4541064874469836
0.45411606568868285
0.45412564180778003
0.45413521580498073
0.45414478768099
0.4541543574365128
0.45416392507225367
0.4541734905889169
0.4541830539872063
0.4541926152678256
0.45420217443147815
0.4542117314788668
0.45422128641069437
0.45420984901451034
0.4542183197085474
0.4542278707398411
0.45423741965784104
0.4541871721556665
0.4541967234628654
0.4542062726574106
0.4542158197400031
0.4542253647113433
0.4542349075721315
0.45418469367564995
0.45419423892234667
0.4542037820591303
0.45421332308670037
0.45416313376923223
0.4541726771795484
0.4541822184812896
0.454132049231485
0.45408189106390917
0.4540914392306101
0.454100985288617
0.45405084716503424
0.454060395596628
0.4540699419201675
0.45407948613635074
0.4540782457442156
0.45408778693763835
0.45403768346340934
0.45404722702663497
0.45405676848427584
0.45406630783702856
0.4540364442789138
0.45398637409317505
0.45393631494948855
0.4539458633756838
0.4538958197351397
0.45390537052006097
0.4539149191996621
0.4539244657746391
0.4539340102456877
0.4539435526135034
0.4539530928787813
0.4539626310422162
0.4539721671045026
0.45392217016979947
0.4539317085874155
0.45394124490452115
0.453891581383262
0.4539011200181319
0.4539106565531371
0.45392019098897113
0.45392972332632686
0.45393925356589715
0.4539487817083743
0.4539583077544505
0.45396783170481747
0.45397735356016683
0.45392742753426113
0.45393695173846244
0.4539464738482813
0.45395599386440844
0.45396803397854296
0.45397754953213304
0.45398706299416275
0.45399657436532176
0.4539466901136609
0.45395620383047336
0.45396571545704817
0.4539752249940741
0.4539847324422396
0.45399423780223286
0.45400374107474173
0.45401630562214973
0.45402323689032154
0.45403003327508007
0.4539802001027307
0.4539896997011107
0.45399919721464516
0.45400869264402044
0.45397899266966674
0.4539884882321801
0.45399798171164796
0.4540074731087558
0.4540169624241886
0.4540264496586312
0.4539766715148248
0.4539861610860839
0.4539956485769811
0.4540051339882003
0.45401609159628775
0.45398642660996447
0.45399590991378075
0.45400539113974775
0.4540148702885484
0.4540243473608652
0.4540338223573804
0.453984428737416
0.453934720598936
0.4539442022958861
0.453953681916931
0.45396315946275234
0.45397263493403156
0.4539821083314497
0.4539915796556875
0.4540010489074255
0.45401051608734383
0.45401998119612236
0.4540294442344407
0.45397979097063557
0.45395019158686734
0.45395965915180875
0.4539100298023879
0.45391949968768946
0.4539289675028445
0.4539384332485317
0.45390885779155016
0.45391832366597645
0.45392778747203727
0.4539372492104105
0.45394670888177374
0.45395616648680426
0.45396562202617896
0.45397507550057453
0.4539845269106674
0.45399397625713356
0.4540034235406488
0.4540128687618888
0.45402231192152853
0.45403175302024296
0.45404119205870674
0.4540125232297476
0.45402196230657876
0.45403139932427444
0.45400187178878376
0.45401130893913844
0.4540207440314513
0.4540301770663957
0.45403960804464427
0.4540490369668697
0.45405846383374426
0.45400898056610767
0.4539598183672128
0.4539692518736601
0.4539817459701341
0.4539911750327235
0.4539971504234674
0.4540065757545627
0.45401599903287987
0.4540208122560437
0.4540260984085582
0.45403138341015775
0.4540407998852999
0.45405021431070863
0.4540596266870532
0.4540310307217792
0.4540404431371659
0.4540498535045945
0.45405835048754395
0.4540677568601841
0.45407716118684865
0.45408656346820514
0.4540959637049206
0.4541053618976621
0.45411475804709606
0.45411913765218465
0.45412853026199757
0.45413792083038257
0.45408857410422476
0.45409796697324223
0.45404863530925815
0.4540580304760224
0.45406742360191193
0.45407681468759165
0.4540862037337262
0.45409559074098
0.454104975710017
0.45405568077127295
0.45406506803489716
0.4540157881273613
0.4540251776826965
0.4539759127979653
0.4539269675412126
0.4539363636762744
0.4539457577729079
0.45395514983177643
0.45396453985354296
0.45397392783887014
0.45396343524241484
0.4539728213119398
0.45398220534654454
0.4539915873468908
0.4540009673136399
0.454010345247453
0.4540197211489909
0.4540290950189142
0.4540168575460837
0.45402622969545486
0.4540355998146843
0.45404496790443155
0.4540490826637272
0.45405844726505645
0.4540092907805631
0.4540145478526914
0.45396571496314225
0.45397508453301
0.4539259583470417
0.4539353301910358
0.4539447000071507
0.45395406779604447
0.4539634335583749
0.4539143351986995
0.4539188091076165
0.4539281756443199
0.45387909702223705
0.4538300290117482
0.45384144910869434
0.4538508199573143
0.4538601887804618
0.4538695555787934
0.4538789203529654
0.45388828310363394
0.4538976438314547
0.45386841460079785
0.45387777545250324
0.4538871342824264
0.45389649109122227
0.4539111346273133
0.4539204868248642
0.4539298370033741
0.4538808429572863
0.4538901953960499
0.45389954581637415
0.4539088942189124
0.45391824060431774
0.45392414419555804
0.453933486919789
0.4538851323051886
0.4538944772214224
0.4539038201223626
0.4539131610086611
0.45392249988096944
0.4539318367399389
0.45394117158622055
0.45395050442046503
0.45395983524332284
0.45396916405544413
0.45397849085747877
0.45398781565007634
0.45399713843388617
0.4540064592095574
0.4540157779777387
0.4540250947390785
0.45402944250287297
0.45403875578719183
0.4540480670664979
0.4539991974004699
0.4540085109328784
0.45401782246086814
0.4540271319850859
0.4540364395061785
0.4540407625776836
0.45405006663038483
0.4540593686817841
0.45401053984334105
0.45401488356216024
0.4540241863959393
0.45403348722953907
0.45404278606360454
0.4540520828987805
0.4540613777357114
0.4540706705750414
0.45407996141741447
0.45408925026347413
0.4540404706684303
0.45404976176079037
0.4540206825710846
0.4539916096269092
0.454000902972868
0.4540101943232618
0.45401948367873335
0.4540287710399251
0.45403805640747913
0.4540473397820373
0.4539986170285464
0.45400790264265717
0.45401718626436066
0.4540261855151652
0.4540354651842659
0.45398676983192954
0.4539960517376356
0.45400428286129957
0.45401356089900513
0.454022836947423
0.4540321110071929
0.45404138307895425
0.4539927236230461
0.4540019979283309
0.45401127024619364
0.4539626409545742
0.45397191550193217
0.45398118806245474
0.4539904586367804
0.45399972722554716
0.45400899382939286
0.45401825844895516
0.4540275210848712
0.45403678173777806
0.4539881852717888
0.45399744815227566
0.4540067090503376
0.4539777433663401
0.4539870043909656
0.45399626343419947
0.4540055204966774
0.4540147755790351
0.4540240286819077
0.4539754803469332
0.4539847356725179
0.4539939890192004
0.45394545946398723
0.45395471503058377
0.453963968618861
0.45397322022945324
0.45392471363470704
0.45393396746236797
0.4539432193129265
0.4539524691870162
0.45395678988077626
0.45396603633001376
0.4539745100797635
0.45398375266255886
0.4539929932719192
0.4540022319084765
0.4540114685728625
0.45402070326570865
0.454029935987646
0.45403916673930556
0.4539907255607353
0.4539999585258494
0.45400918952126434
0.45401841854761027
0.4539895473742993
0.45399877652690823
0.45400462496074184
0.45395622361479715
0.4539654533682271
0.4539170665153846
0.4539262984746754
0.4539355284663704
0.4538871602694108
0.45389639246419783
0.4539056226919678
0.4539148509533492
0.45392407724897044
0.4539333015794595
0.45394252394544404
0.4539137069631682
0.4539229294515721
0.4538746089353434
0.45388383362204976
0.45389305634522115
0.45390227710548464
0.45387433077953376
0.453883551570018
0.4538927703986319
0.45390198726600156
0.45391120217275277
0.45392041511951103
0.4539296261069017
0.4539388351355496
0.45394804220607965
0.4539572473191162
0.45390899506068516
0.45391820236703867
0.45392740771647266
0.4539366111096109
0.45394581254707705
0.45395501202949434
0.45395905810533566
0.4539682542266777
0.45397254892406885
0.45398174165971894
0.45399093244320604
0.4540022437327404
0.4540114303884525
0.45402061509391395
0.4539724278072345
0.4539816147023564
0.453987415096743
0.4539965984522278
0.45400577985919666
0.45401495931826974
0.45402413683006676
0.4540333123952074
0.45398546660187894
0.4539946443215204
0.45394663921964734
0.45389851596731834
0.45390769998518704
0.45391688205625813
0.4539260621811505
0.4539352403604829
0.4539444165948737
0.4539535908849411
0.45396276323130297
0.45397193363457694
0.4539811020953804
0.45397821310300535
0.45398737895724484
0.45399654287059404
0.4540057048436695
0.45395764665537225
0.4539668108058682
0.4539759730166561
0.4539817580492895
0.45398754185770684
0.45399669896717393
0.4540058541392435
0.4540150073745303
0.4540241586736489
0.4540333080372136
0.45398529774768864
0.45399444928530686
0.45400484513991635
0.45401399267642806
0.45402313827920415
0.4540322819488577
0.4540414236860015
0.4540505634912482
0.4540597013652101
0.45406883730849934
0.45407797132172767
0.4540871034055066
0.4540394489940484
0.4539915039624757
0.4540006422833054
0.454009778674591
0.45401891313694365
0.4540251175734782
0.45403424848883095
0.4540433774770171
0.4540525045386467
0.4540616296743296
0.45407075288467524
0.454079874170293
0.4540319805014637
0.45404110395221664
0.4540468619852705
0.4540559819429419
0.45400811099070754
0.4540172331106264
0.45396937633471085
0.45397850061424355
0.4539306580069494
0.4539397844434651
0.4539489089568038
0.45395803154757325
0.4539671522163812
0.45397627096383475
0.45398538779054115
0.4539969189114716
0.454006031644085
0.45401514245782437
0.45402425135329577
0.45403335833110503
0.45404246339185755
0.45405156653615864
0.4540037867227801
0.4540128920209512
0.4540219954032258
0.4540310968702085
0.4540401964225037
0.4539924429310836
0.4540015446344814
0.454010644423746
0.4540148917668685
0.454023988239616
0.4540330827999336
0.45404217544842435
0.45405126618569097
0.45400355167684425
0.4539558471952138
0.45396494413714966
0.4539740391677625
0.4539831322876547
0.4539922234974281
0.45394484429745025
0.45395393761848807
0.4539630290299667
0.45397211853248753
0.45398120612665177
0.45399029181306033
0.45399937559231385
0.45400845746501284
0.45401753743175743
0.45402661549314755
0.45403735744913976
0.45404643152687935
0.4540555037010994
0.4540612505006538
0.45407031921814967
0.4540793860338488
0.45408845094834943
0.45409751396224945
0.4541065750761466
0.4541156342906382
0.4541156940455061
0.45412475040582206
0.4541338048683257
0.4541457805450149
0.45415483090747
0.4541638793739656
0.4541729259450974
0.4541253635903016
0.45413441229992996
0.45414345911473897
0.45415250403532376
0.45416154706227924
0.45417058819619993
0.4541796274376803
0.45418866478731434
0.45414114059930694
0.45415018008454877
0.45415921767848705
0.45416825338171535
0.45417728719482686
0.4541863191184146
0.45419534915307136
0.4541478590496467
0.45415689121707914
0.454165921496122
0.4541749498873674
0.4541839763914073
0.45419300100883325
0.4542020237402368
0.4542110445862091
0.45421448369857853
0.45422350135833434
0.4542325171343091
0.4542415310270931
0.4541940956124077
0.454203111634641
0.45421212577422193
0.45422113803174013
0.45417372455177857
0.45412632096921396
0.45407892728094745
0.45408794967615357
0.454096970188556
0.45410598881874403
0.4541116782139644
0.45412361473455726
0.45413262776394886
0.4541416389134719
0.4541528413322844
0.45416184849516716
0.4541708537799926
0.45417471742702487
0.45418371949322395
0.4541927196830152
0.45420171799698544
0.45421071443572086
0.4542197089998076
0.4542287016898317
0.4542376925063787
0.454246681450034
0.45425566852138277
0.4542646537210099
0.4542736370495001
0.4542826185074378
0.4542915980954071
0.454300575813992
0.45431165432328585
0.45432062808603096
0.4542733632404726
0.45428481420780914
0.4542937879621093
0.4543027598494055
0.4543066855837669
0.4543156542634296
0.4543265903794443
0.45433555512418394
0.4543445180047638
0.45435347902176515
0.4543624381757692
0.4543713954673569
0.45432417333105807
0.45427696100919057
0.4542859243902724
0.4542948859088335
0.45430384556545433
0.4542566549717527
0.4542656167380145
0.45427457664286475
0.4542731807669274
0.45428213802575557
0.45429109342468776
0.45430004696430326
0.45430899864518104
0.45431794846789986
0.4543268964330382
0.4543358425411743
0.45434478679288626
0.4543166665148094
0.45432561090008183
0.4543345534298651
0.4543401860764086
0.45434912523999504
0.45435806254975253
0.4543599623770782
0.4543128589184034
0.45431849089440457
0.45432742767401135
0.45433636260124394
0.4543452956766781
0.4543542269008895
0.4543631562744535
0.45433507487697455
0.4543440043845014
0.4543529320423115
0.4543618578509795
0.4543707818110799
0.454379703923187
0.45438862418787457
0.4543975426057165
0.4544064591772862
0.45437839945541014
0.4543313769572775
0.4543402976074828
0.454349216411718
0.4543581333705561
0.45436704848456977
0.4543759617543315
0.4543848731804135
0.45439378276338765
0.4543975921974686
0.4544064986230624
0.454415403207154
0.454368430351747
0.45437733702980276
0.454386241866875
0.4543951448635345
0.45440650397341753
0.4543595563027931
0.4543684592970326
0.45437736045200044
0.45438625976826663
0.4543951572464007
0.4543482349872881
0.45435713455420124
0.45436603228349987
0.45437492817575315
0.4543838222315299
0.4543726381968317
0.45438153065321396
0.4543904212743973
0.45440176446352615
0.45441065116280166
0.45441953602863394
0.45441878723973006
0.4544276694337586
0.4544365497958404
0.4544454283265421
0.4544543050264302
0.4544631798960708
0.4544720529360301
0.45448092414687374
0.45448979352916724
0.454498661083476
0.45450752681036494
0.4544606993297539
0.45446956714073683
0.45442275321746317
0.45439616849564657
0.454405040212644
0.4543582473962283
0.4543671211908273
0.4543203419134474
0.45427357226737847
0.454245679303317
0.45425456103049255
0.45422544933231357
0.45423433131329816
0.45424321146652663
0.4542520897925631
0.45426096629197144
0.4542698409653153
0.45422311980508023
0.45417640825429817
0.4541852888848675
0.4541941676892738
0.45420304466808037
0.45421191982185016
0.454220793151146
0.45422966465653036
0.45423525656555774
0.45424700254218864
0.45425586862027334
0.454264732876686
0.45421806983273355
0.4541717088437725
0.4541805790123765
0.45418944735921657
0.4541983138848539
0.4542071785898494
0.45421604147476374
0.4542249025401575
0.45423320064894224
0.45424205813456336
0.45419544530150696
0.45420430484339486
0.4542131625673814
0.45422201847402627
0.45423087256388844
0.4542397248375271
0.454248575295501
0.45425742393836865
0.4542662707666884
0.45427511578101837
0.4542839589819163
0.45429280036994
0.45430163994564676
0.4543104777095938
0.4543193136623381
0.4543281478044363
0.4543369801364449
0.454313265792999
0.4543259429114615
0.4543347727555448
0.4543436007911603
0.45429707779292244
0.4543059078802315
0.45431473615957846
0.4542682304029852
0.4542770607315561
0.45428588925267055
0.4542947159668834
0.4543035408747494
0.4542570600541156
0.45426588700864107
0.4542747121573248
0.45427764333433795
0.4542864654755945
0.4542952858125477
0.45430410434575097
0.45431292107575766
0.45432173600312065
0.4543305491283928
0.45433936045212675
0.4543481699748747
0.4543569776971888
0.454365783619621
0.45431936292247965
0.4543281708883207
0.45433697705478165
0.4542905735232675
0.4542993817306835
0.4543081881392213
0.45431699274943177
0.4543257955618658
0.4542981279047454
0.45427046589581466
0.4542792707615674
0.45428807383022535
0.4542968751023387
0.4543056745784573
0.45431447225913085
0.45432326814490887
0.4543320622363405
0.4543408545339748
0.4543496450383606
0.45435843375004636
0.4543672206695805
0.45432089920758956
0.4542745871893217
0.4542833799681772
0.4542921709547827
0.45430096014968596
0.45425466903901246
0.45426346026382164
0.4542722496974277
0.454281037340378
0.4542347671186078
0.45424355678898376
0.45425234466920295
0.454261130759812
0.4542699150613576
0.45422366952383736
0.45423033629911197
0.45423912105272435
0.4542479040182737
0.4542566851963059
0.45426546458736666
0.45427424219200124
0.454228029146
0.45423680877283296
0.454245586613737
0.45419939058133446
0.4541532039440982
0.45416198760821586
0.45417076948630986
0.4541795495789249
0.4541884299026648
0.45419720641558664
0.45420598114466443
0.45421475409044193
0.45416889275404865
0.45417766768524714
0.45418644083364773
0.45414030711695563
0.4541490822777747
0.45410296172509085
0.4541117388959698
0.45412051428450106
0.45407441067898996
0.4540831880751794
0.45409196368951815
0.4541007375225488
0.4541095095748137
0.45411827984685493
0.4541270483392143
0.4541358150524335
0.4540897473089711
0.45407991983797225
0.45403386710776555
0.4540426397143403
0.45404628778315875
0.4540550573515211
0.45406382514178767
0.45407259115449916
0.45402656717404566
0.4540353351859405
0.45398932430884426
0.4539980943175819
0.45400686254921546
0.45401562900428505
0.4539696387663389
0.45397840721582483
0.4539871738892424
0.4539959387871312
0.45394996917
0.4539587360598827
0.4539695463612644
0.4539783094945957
0.45398707085401335
0.4539958304400559
0.45400458825326184
0.45401334429416923
0.454022098563316
0.45403085106123986
0.45403960178847835
0.4540483507455687
0.45400243161624576
0.4540111825626432
0.4540199317393852
0.45402867914700845
0.45403742478604947
0.4540461686570446
0.4540549107605299
0.45406365109704133
0.45407238966711444
0.4540811264712848
0.4540898615100875
0.45409859478405773
0.45410732629373013
0.4540614614996392
0.45401560596929186
0.4540243432140229
0.45397850069148515
0.4539872399181232
0.4539414103966293
0.4539501516028617
0.4539588910446197
0.4539676287224374
0.453976364636849
0.4539709523086072
0.45397968612501477
0.4539884181793289
0.4539971484720827
0.4540051490322708
0.45401387587691666
0.4540226009615858
0.4540313242868106
0.45404004585312313
0.4539942756872105
0.4539485147482238
0.45395724202355064
0.45396596753987806
0.45397469129773793
0.4539834132976617
0.4539921335401806
0.4540008520258259
0.4540095687551284
0.45401828372861874
0.45401664826238297
0.45402536076789884
0.4539796473807897
0.453988361857097
0.45399707457892946
0.4540057855468169
0.4540173028428435
0.454026010021841
0.4540347154485384
0.4540434191234647
0.45405212104714854
0.4540608212201184
0.45406951964290265
0.4540782163160293
0.45408691124002615
0.4540956044154209
0.45409490709219447
0.4541035977158447
0.4541122865922847
0.4541209737220413
0.4541296591056412
0.45413834274361076
0.4541470246364762
0.45415570478476364
0.4541643831889987
0.45416838512107854
0.4541770605083244
0.4541857341529998
0.4541401240170133
0.4541487996286735
0.45412160531409335
0.4541302810429586
0.45408469478708197
0.4540933724791179
0.4541020484293449
0.4540564787305562
0.45401091817680034
0.4540195997883549
0.45402827965801307
0.4539827356436026
0.4539914174695702
0.453989791422688
0.45399847079985595
0.45397132700717674
0.453980006495199
0.45398796065021063
0.4539966367307931
0.45400531107215925
0.45401398367483203
0.45402265453933405
0.4540313236661879
0.45403999105591586
0.45404865670904
0.4540573206260822
0.454065982807564
0.454074643254007
0.4540833019659324
0.45403783452806656
0.4540464951914639
0.45405515412082115
0.454063811316659
0.454018364032972
0.4540238310233011
0.45403248875466484
0.45404114475344276
0.45404979902015485
0.454058451555321
0.45401303208432414
0.4540128002252683
0.4540214538646638
0.4540301057733314


==> data/Network_Wise_data/Yolo/RAYolo_H2.txt <==
0.5339
0.26695
0.3468
0.393575
0.3149
0.3514
0.37747142857142857
0.397025
0.3529111111111111
0.37101
0.3858181818181818
0.35366666666666663
0.3675307692307692
0.3794142857142857
0.3897133333333333
0.398725
0.4066764705882353
0.41374444444444447
0.4200684210526316
0.42576
0.4054857142857143
0.41132272727272723
0.41665217391304343
0.4215374999999999
0.42603199999999986
0.4096461538461537
0.414248148148148
0.4185214285714284
0.4224999999999998
0.4262133333333331
0.4296870967741933
0.43294374999999974
0.43600303030303
0.43888235294117617
0.4415971428571425
0.4441611111111108
0.44658648648648613
0.44888421052631544
0.4510641025641022
0.4531349999999996
0.4551048780487801
0.456980952380952
0.45876976744186004
0.4602272727272723
0.461864444444444
0.46343043478260826
0.4649297872340421
0.4664020833333329
0.46777959183673423
0.4691019999999995
0.47037254901960734
0.4715942307692303
0.47276981132075424
0.47390185185185135
0.4749927272727268
0.4760446428571424
0.4770596491228065
0.47803965517241326
0.4789864406779656
0.4799016666666661
0.48078688524590113
0.4816435483870962
0.4824380952380947
0.4832421874999995
0.48402153846153795
0.48477727272727217
0.48551044776119356
0.486222058823529
0.4869130434782605
0.48758428571428536
0.48823661971830956
0.4888708333333331
0.4894876712328765
0.49008783783783766
0.48355333333333317
0.48421578947368404
0.48487662337662324
0.4855051282051281
0.48611772151898724
0.48671499999999995
0.4872975308641975
0.48786585365853663
0.4884204819277109
0.4889619047619049
0.48949058823529423
0.4900069767441862
0.49051149425287377
0.4910045454545457
0.49148651685393285
0.49195777777777805
0.4924186813186816
0.4928695652173916
0.4875698924731186
0.48806276595744713
0.4885452631578951
0.48901770833333374
0.4839762886597942
0.4844857142857147
0.4849848484848489
0.48547400000000046
0.4859534653465351
0.481189215686275
0.4817009708737869
0.48220288461538513
0.4826952380952386
0.483178301886793
0.4831971962616828
0.48366666666666724
0.4841275229357804
0.4842390909090915
0.4846864864864871
0.4803589285714292
0.4808327433628325
0.4812982456140357
0.4813921739130441
0.48184482758620756
0.48228974358974425
0.478202542372882
0.474184033613446
0.47023250000000066
0.4707586776859511
0.4708770491803285
0.4709268292682933
0.47143467741935546
0.4719160000000006
0.47240793650793717
0.4728921259842526
0.47336875000000067
0.47383798449612474
0.47351923076923147
0.4739801526717564
0.4744340909090916
0.4748812030075195
0.4753216417910455
0.47538592592592666
0.4743029411764713
0.4747379562043803
0.47516666666666746
0.474892086330936
0.47531357142857217
0.47576595744680933
0.47241549295774726
0.47284545454545535
0.47326944444444524
0.4700055172413801
0.4704431506849323
0.4708748299319736
0.4676932432432441
0.4681375838926183
0.4650166666666675
0.46547284768212005
0.46592302631579036
0.4663673202614388
0.46614675324675414
0.46658387096774284
0.4670153846153855
0.466464331210192
0.46689113924050724
0.4673125786163531
0.4643918750000009
0.46482360248447296
0.4619543209876552
0.4623957055214733
0.46283170731707407
0.4632624242424252
0.4605957831325311
0.46103473053892313
0.46146845238095335
0.46189704142011934
0.4621594117647069
0.46257894736842203
0.4629936046511638
0.46340346820809347
0.46380862068965617
0.4642091428571439
0.4646346590909101
0.46502598870056605
0.4654129213483157
0.46281284916201226
0.46320777777777883
0.46359834254143756
0.4639846153846165
0.46436666666666776
0.4618429347826098
0.4611027027027038
0.4614940860215065
0.461881283422461
0.4594244680851075
0.4598185185185196
0.4602084210526327
0.46059424083769746
0.4609760416666678
0.4613626943005193
0.4617365979381455
0.46210666666666783
0.46247295918367465
0.462835532994925
0.46319444444444563
0.4635497487437198
0.4639015000000012
0.4642497512437823
0.46195148514851603
0.4620699507389175
0.4624220588235306
0.4627707317073183
0.46311601941747693
0.463457971014494
0.46379663461538584
0.4641320574162692
0.46192190476190603
0.4622630331753567
0.46259056603773707
0.4629253521126773
0.46325700934579567
0.4635855813953501
0.4639111111111124
0.46417788018433304
0.4644977064220196
0.4648146118721474
0.46512863636363766
0.4654398190045262
0.46564414414414546
0.46595022421524795
0.46625357142857277
0.46418133333333467
0.4644898230088509
0.4647955947136577
0.4651061403508785
0.46540655021834193
0.46570434782608827
0.46599956709956847
0.4662922413793117
0.46658240343347773
0.46687008547008685
0.46715531914893754
0.4674381355932217
0.4677185654008453
0.4657533613445392
0.46603849372385076
0.4663212500000014
0.46660165975103873
0.4668797520661171
0.46715555555555693
0.46742909836065716
0.4677004081632667
0.46796951219512334
0.4660748987854265
0.4663483870967756
0.4666196787148609
0.4647532000000014
0.46502868525896557
0.4651900793650808
0.4654616600790528
0.46362913385826915
0.4639047058823544
0.46417812500000144
0.4644494163424139
0.4647186046511642
0.4649857142857157
0.4652507692307707
0.46551379310344976
0.4637370229007648
0.4640038022813703
0.4642685606060621
0.4625166037735864
0.46077781954887365
0.4610516853932599
0.4612373134328373
0.4595226765799271
0.4597981481481496
0.4581014760147616
0.458380147058825
0.4567010989011004
0.4569722627737241
0.4572520000000015
0.45752137681159566
0.45779711191335887
0.458070863309354
0.4583426523297506
0.4586125000000015
0.4588804270462648
0.4572531914893631
0.45733356890459503
0.45629542253521266
0.4565677192982469
0.4568381118881132
0.45710662020906045
0.45552326388889014
0.4539477508650532
0.4542234482758633
0.4544972508591077
0.4547691780821929
0.45321706484641755
0.45167551020408275
0.45195423728813666
0.4522310810810821
0.45070841750841856
0.45098758389261845
0.4510214046822752
0.4512976666666676
0.4515720930232567
0.4518447019867558
0.4521155115511559
0.45238453947368495
0.45265180327868926
0.4529173202614386
0.4531811074918573
0.45344318181818244
0.4537035598705507
0.4539622580645166
0.4542192926045021
0.45447467948717996
0.4547284345047927
0.454980573248408
0.4535361904761908
0.4537905063291143
0.45395425867507916
0.45420566037735877
0.45445548589341717
0.4547037500000002
0.4549504672897198
0.45519565217391317
0.4553424148606812
0.45393703703703714
0.454183076923077
0.45442760736196325
0.4546706422018349
0.4549121951219512
0.4551522796352583
0.455390909090909
0.45562809667673704
0.45586385542168656
0.4560879879879878
0.4563209580838321
0.4565525373134326
0.4567827380952378
0.4554272997032638
0.45565946745562097
0.4558902654867253
0.45611970588235257
0.4563478005865098
0.4565745614035083
0.4567999999999995
0.4570241279069762
0.45569942028985455
0.455925433526011
0.45615014409221843
0.4563735632183902
0.45659570200573
0.45681657142857074
0.45703618233618165
0.4567409090909084
0.45695949008498515
0.4571768361581914
0.4573929577464781
0.45610814606741495
0.4548305322128844
0.4550513966480439
0.4552710306406677
0.4554894444444436
0.4542277008310241
0.4542906077348058
0.45450991735537105
0.4547280219780211
0.4549449315068484
0.45378169398907015
0.45399999999999907
0.45421711956521643
0.4544330623306223
0.4546127027027017
0.45482641509433863
0.45360403225806356
0.45381930294906064
0.45403342245989203
0.45424639999999894
0.45445824468084994
0.45466896551724023
0.4548785714285703
0.4550870712401044
0.45529447368420933
0.45550078740157357
0.45570602094240714
0.4557616187989544
0.4559651041666654
0.45616753246753117
0.45498575129533547
0.455189664082686
0.45539252577319456
0.45559434447300634
0.4557951282051268
0.4559948849104845
0.45619362244897815
0.45640508905852273
0.4566017766497447
0.45544582278480866
0.4543030303030289
0.453158690176321
0.4533530150753754
0.4535548872180436
0.45242149999999853
0.45262468827930025
0.4525743781094512
0.4527761786600481
0.45297698019801824
0.451858518518517
0.45206059113300334
0.4522616707616692
0.45246176470588073
0.4526608801955974
0.4515626829268276
0.4517630170316285
0.4519749999999983
0.4521733656174317
0.4523707729468582
0.4525672289156609
0.4527627403846136
0.45174700239807974
0.45194354066985465
0.452139140811454
0.45106261904761724
0.451259382422801
0.4501900473933631
0.4491257683215112
0.44932570754716794
0.44952470588235105
0.4497227699530498
0.44991990632318307
0.45011612149532515
0.45031142191141993
0.4505058139534864
0.4506122969837567
0.44956967592592395
0.44976443418013656
0.4499582949308736
0.45015126436781405
0.45034334862385117
0.45053455377574164
0.4506518264840162
0.45085330296127357
0.45104204545454335
0.451229931972787
0.4514169683257897
0.4516031602708782
0.45058603603603387
0.45077325842696414
0.4497625560538095
0.448756375838924
0.44894642857142636
0.4491356347438731
0.4481377777777756
0.44832793791574055
0.44733606194690045
0.44752715231787854
0.447717400881055
0.4478984615384593
0.4480870614035065
0.44827483588621214
0.4484617903930108
0.4486479302832221
0.4488332608695629
0.4490177874186527
0.4492015151515128
0.44823131749459805
0.4484271551724114
0.4486109677419331
0.4487939914163066
0.4489762312633809
0.4491576923076898
0.44819999999999754
0.44838234042552944
0.4485639065817385
0.44874470338982797
0.44892473572938435
0.449104008438816
0.4492825263157869
0.4494602941176445
0.44963731656184225
0.4498135983263572
0.4488745302713961
0.449051666666664
0.44922806652806385
0.44940373443983134
0.44957867494823744
0.44975289256198075
0.4499263917525746
0.45009917695472973
0.45028193018480217
0.44935922131147266
0.4495321063394655
0.4497042857142829
0.4487887983706693
0.4486969512195094
0.448869776876265
0.4490419028340053
0.4492133333333305
0.44938407258064234
0.4484798792756511
0.4486514056224871
0.4488222444889751
0.4489923999999971
0.4480962075848275
0.4474741035856545
0.4476493041749474
0.44781468253967965
0.44799544554455156
0.44816521739130144
0.4483343195266243
0.44850275590550887
0.44867053045186345
0.44883764705882057
0.44877201565557434
0.448938281249997
0.44909337231968516
0.4492583657587519
0.44838621359223
0.4475176356589118
0.44665203094777267
0.4468204633204604
0.446988246628128
0.4471553846153816
0.4462971209213022
0.44646494252873264
0.4456112810707427
0.4457797709923634
0.44594761904761604
0.44611482889733534
0.44628140417457
0.4464473484848454
0.4456034026464998
0.4457699999999969
0.44593596986817013
0.44509774436089916
0.4452643527204472
0.44543033707864854
0.4455957009345763
0.4457604477611909
0.4449303538175015
0.44509572490706
0.4452604823747649
0.4454277777777746
0.44559131238447
0.4457542435424322
0.4459165745856321
0.4450968749999968
0.44525981651375823
0.4454221611721579
0.4455839122486256
0.44574507299269744
0.44590564663023347
0.44606563636363306
0.4462250453720475
0.44638387681159086
0.44654213381554814
0.44669981949458143
0.4468569369369335
0.44696924460431314
0.44616678635547236
0.44632401433691415
0.4464767441860431
0.4466328571428537
0.44678841354723364
0.4462825622775766
0.4464381882770836
0.44659326241134406
0.446747787610616
0.4469017667844488
0.447055202821866
0.44720809859154576
0.44729455184533917
0.4474464912280666
0.4475978984238143
0.4477487762237727
0.44789912739964743
0.44804895470382927
0.44819826086956177
0.448306944444441
0.44845528596186834
0.44860311418684784
0.4487504317789259
0.44889724137930703
0.44904354561101223
0.4491893470790346
0.44933464837049425
0.44929126712328443
0.44943589743589424
0.4494829351535804
0.44871720613287586
0.4488620748299288
0.4490064516129001
0.44915033898304774
0.4492937394247008
0.44943665540540234
0.44957908937605096
0.4497210437710408
0.4498576470588206
0.44999865771811787
0.4492448911222751
0.4493329431438098
0.4494741235392291
0.44961483333333047
0.4488667221297808
0.44900797342192406
0.44914875621890266
0.4484051324503283
0.4484672727272699
0.4486082508250797
0.44868698517297906
0.448827138157892
0.4489668308702764
0.4491060655737678
0.4492448445171823
0.4485107843137228
0.4484916802610088
0.44863078175895504
0.4487694308943064
0.44890762987012733
0.4490453808752001
0.4491826860841399
0.44931954765750964
0.448594838709675
0.4487322061191602
0.44887186495176606
0.4490083467094679
0.44914439102563863
0.4492799999999977
0.44941517571884754
0.44869840510366593
0.44883407643311873
0.4489693163751965
0.4491041269841248
0.4492385103011072
0.44937246835442823
0.4495060031595555
0.4496391167192408
0.44977181102361996
0.4499040880503124
0.44919780219780014
0.44933056426332085
0.44946291079812006
0.44958140624999804
0.4497129485179388
0.44984408099688283
0.44997480559875397
0.4492760869565199
0.4494072868217036
0.4495380804953542
0.44966846986089465
0.4497984567901217
0.4498787365177178
0.45000799999999824
0.4501368663594453
0.4502653374233112
0.4503934150076553
0.4505211009174296
0.4506483969465633
0.4507753048780472
0.4509018264840167
0.45102796352583435
0.4511537177541715
0.45127909090908946
0.4514040847201196
0.451528700906343
0.4516529411764692
0.45177680722891433
0.45190030075187837
0.4520234234234221
0.45214617691154296
0.45226856287425027
0.45239058295964
0.45171537313432714
0.4518378539493282
0.451165476190475
0.4512884101040107
0.45061884272996916
0.4499512592592581
0.4500754437869811
0.45019926144756167
0.44953525073746203
0.44887319587628755
0.4489982352941166
0.44912290748898576
0.4492472140762453
0.44936691068813955
0.44870994152046684
0.4488343065693421
0.4489583090378999
0.4490819505094605
0.44920523255813866
0.4493281567489106
0.4494507246376803
0.44880028943559974
0.44892326589595294
0.4490063492063484
0.4483618155619589
0.4484848920863302
0.44860761494252804
0.44872998565279704
0.44885200573065837
0.4482098712446345
0.4483322857142851
0.4484394170792419
0.44854624322663467
0.44790819736144744
0.44801547459892976
0.4479874176053393
0.4473528745209125
0.44746048201458727
0.44756778553229126
0.4476353770845425
0.4477437890085604
0.44785024130608564
0.4479563945803032
0.44806225008937567
0.44816780908441717
0.4482754038118735
0.4483803702486572
0.4484850438920328
0.4485894259653712
0.4486935176852372
0.4487973202614368
0.4488609937178744
0.44896590625169625
0.4483453366962265
0.4484490466904983
0.44855247058823416
0.4486556095716512
0.4487584648164618
0.44886103749191864
0.44896332876085837
0.4490653397797462
0.4491670716987192
0.4485534554805516
0.44865560816413746
0.44875748250253644
0.44885907963185134
0.44896040068201054
0.4490614467768097
0.4491622190339536
0.4492627185650971
0.44936294647588615
0.4494629038659983
0.4495625918291829
0.4496642546116681
0.4497634039637344
0.44979925253322645
0.44919630447353043
0.44929568207470244
0.44939479396036325
0.449493641194794
0.4495893490196061
0.44968767395107007
0.44978573738005667
0.4491884123636157
0.44928687782805254
0.44938508245682196
0.4487906577445775
0.4488892584246362
0.4489875989445892
0.44908568033273727
0.4491206811145492
0.44921832985493615
0.4493157222994166
0.4493831778582974
0.4487949799815195
0.4488925438933724
0.44898985306916306
0.4490869085052515
0.4491837111928085
0.449280262117849
0.4493765622612661
0.4494726125988637
0.44889039418876153
0.4489868249499002
0.4490830065359456
0.4491789399114463
0.44927462603597923
0.4493700658641813
0.4494652603457813
0.44956021042563143
0.4496549170437383
0.449621967814012
0.44971635324206183
0.44981049758345
0.44990440176070196
0.44999806669164244
0.4500914932894254
0.44951958541993436
0.4496133821041083
0.4497069410273591
0.44980026309257637
0.44988665625542007
0.44997951574568973
0.4500721410380016
0.4501645330172346
0.4502205598717449
0.4503079761552837
0.4503997244569069
0.45049124281291203
0.45058253208667437
0.45067359313725225
0.45076442681941425
0.4508550339836656
0.4502935706785801
0.4503563701102305
0.45044714651077555
0.4505376976597063
0.449979410549843
0.4500703164434063
0.45016099760052075
0.4501238828370827
0.44956910132733463
0.44966006471553865
0.44975080433156994
0.44984132100014174
0.44993161554191946
0.44938022875816713
0.44947086663306407
0.449561282899465
0.44965147836912256
0.4497414538498297
0.4498312101454438
0.4499207480559104
0.4500100683772872
0.4495920807157785
0.44968158288769755
0.44977086834733593
0.4498599378808325
0.44994879227052836
0.4500195747297682
0.450108022678948
0.45019625775701066
0.45028428073152027
0.45037209236635517
0.45045969342173003
0.4505470846542178
0.4506342668167714
0.45072124065874536
0.4508080069259175
0.45089456636050995
0.4509774183006503
0.45105995663425563
0.45114590843462943
0.45123165631614115
0.45128850943220555
0.45137388560157454
0.45145905993602775
0.45154403315044683
0.45162880595634136
0.45171337906186865
0.4517977531718535
0.4518819289878078
0.4519004326613239
0.4519842907385662
0.4520679524268688
0.45215141841531575
0.4518057678211436
0.45188934495618194
0.4519727272727237
0.4520559154511594
0.45213891016871505
0.45222171209947026
0.4523043219143769
0.45238674028127684
0.45246896786492
0.4525568990139371
0.4520343159896716
0.4521166655358761
0.45219882533658246
0.4522807960468384
0.45236257831868
0.4524441728011488
0.45252558014030914
0.45260680097926526
0.45208916857360404
0.4521707025210045
0.4522520503178401
0.45233321260088594
0.4524141900040159
0.4524949831582195
0.4525755926916181
0.45265601922948123
0.45273626339424256
0.4522235382941358
0.45230409014284045
0.4523313969203461
0.4524116451998366
0.4519015982492167
0.45198214979685164
0.4520625201261566
0.45214270984798005
0.45222271957042787
0.4523025498988792
0.4523822014360014
0.45242669210860664
0.4525060269470875
0.4525851846988754
0.4526641659562334
0.45274297130878655
0.45282160134353655
0.4529000566448759
0.45297833779460306
0.45305644537193607
0.4531343799535275
0.45321214211347827
0.45328973242335174
0.453367151452188
0.45344439976651746
0.4535214779303748
0.4535983865053128
0.4536751260504157
0.45375169712231317
0.45382530529755316
0.4539015441444879
0.45397354013815144
0.45404945033750754
0.4541251947940703
0.45362996557401136
0.4537060019650516
0.45378187287972405
0.45375474424551976
0.45326206808455827
0.45333817362085377
0.4534141142480782
0.4534898905016506
0.4535655029146748
0.45364095201795157
0.4531515874526679
0.4532273199797114
0.45330837712910316
0.45338377819944714
0.45345901729112226
0.4535340949255191
0.45360901162179296
0.4536837678968756
0.4537583642654875
0.4538328012401494
0.4538816540063149
0.45395580082778897
0.45402978972206076
0.45409465164788837
0.45416833572961113
0.45424727530077363
0.45432064125755856
0.4543938517779944
0.45446690735552986
0.4545398084815272
0.4546125556452732
0.45468514933399024
0.45475759003284694
0.45427889783281233
0.4540741964083165
0.4541470505849348
0.4542197518671637
0.4542923007358029
0.4543646976696387
0.4544369431454539
0.4545090376380386
0.4545809816202004
0.4546527755627747
0.45472441993463536
0.4547959152027044
0.4548672618319625
0.4549384602854589
0.4550095110243215
0.45508041450776676
0.4551388909186811
0.455209513960698
0.45527999108733874
0.4552932596774467
0.4548238851829339
0.45489454170957244
0.45442654320987125
0.4544974628700348
0.4545682369046128
0.4541020130718901
0.4541730472516822
0.45424393601861907
0.4543146798187524
0.4543852790963114
0.45445573429371205
0.4544940656792735
0.45456426660276605
0.4546343246963024
0.4547042403953397
0.4547740141335668
0.454843646342913
0.4549131374535575
0.45498248789393747
0.4550516980907576
0.45512076846899824
0.45518969945192456
0.455258491461095
0.45532714491636983
0.45539566023591976
0.45493797615528064
0.45500546499723826
0.4550740968001989
0.45509730441274143
0.45464175155547143
0.454710541176465
0.4547791933556583
0.45484770850455386
0.45491608703301295
0.4549857940785819
0.45453307189541914
0.4546015592718144
0.45466991062561496
0.45473812636165006
0.45480620688314394
0.45487415259172403
0.4549419638874285
0.4550096411687147
0.4545604707430792
0.45462839076458406
0.4546961769535342
0.4547638297051046
0.4548313494129157
0.4548987364690415
0.45496599126401693
0.45502984621298914
0.4550968408519078
0.455163704385858
0.4552304371993117
0.45529703967523916
0.455363512195116
0.4554298551389307
0.45549606888519173
0.4555638704508981
0.4556298252634327
0.45569565200837014
0.4557222685000225
0.4557878780969692
0.4558533606666227
0.4559187165775341
0.45598394619683014
0.45604904989022027
0.4561117590334048
0.4561766141523986
0.4562413444299699
0.4563059502262382
0.4563704318999392
0.4564347898084316
0.4559998984828769
0.456064488017423
0.4561289539356351
0.45619329659205315
0.45625751633986306
0.4563216135309023
0.4562907269294691
0.4558561643323934
0.4559204604391647
0.45597960187876807
0.45604524142039854
0.45610917513114674
0.45567684415945847
0.45574100564467585
0.45580504572689373
0.45537422810333333
0.4554384935843963
0.455476555678869
0.45554060357412834
0.4551116576197271
0.4551679966059738
0.4552321539141909
0.45529619073920014
0.4553601074200724
0.45542390429460744
0.45548758169934
0.4555511399695455
0.45550774418177853
0.455082433496268
0.45465791630084235
0.4547220108546617
0.45478598605177
0.4548498422252558
0.45481080253662165
0.4543885083838486
0.45411478409545003
0.4536939177524515
0.4537584894698557
0.4538229417206227
0.4534035120147811
0.4534685351148706
0.45305020620793807
0.4531150736423538
0.45317982161556436
0.4532444504572694
0.45326841118799827
0.4528521867516456
0.4529169382982487
0.4529815711435748
0.45303459383752864
0.45309900077139087
0.4531632899594874
0.45274944220609975
0.4528139330184564
0.45287830625412695
0.45246674166933887
0.4520550339881111
0.452119921568621
0.45218469127886657
0.4522493434397288
0.45231387837092485
0.4523782963910137
0.452442597817401
0.45250678296634456
0.45257085215295945
0.45216239470516795
0.4522266588871732
0.45229080727785953
0.45235484018989475
0.45240782550429587
0.45245129045328164
0.45251500686449864
0.4525786089861888
0.45264209712558195
0.4527007320027318
0.45275926198743593
0.45282241847587346
0.4524182878151194
0.4524816357943646
0.45254487085386075
0.45260799329526336
0.45262364105784
0.4526865812636099
0.4527494096750534
0.45281212658975967
0.4524106973995205
0.4524706507580822
0.4525334478570122
0.4525961339089061
0.4526587092080581
0.45272117404772355
0.4527835287201233
0.4523846005009866
0.4524471416735641
0.45218932864262
0.45225193149315285
0.45231442441769704
0.4523768077055315
0.4524390816449211
0.4525012465231208
0.4525633026263805
0.45262525023994926
0.452590077917623
0.45265189405604483
0.45271360240695413
0.4527752032520256
0.4528366968719533
0.4528980835464551
0.4525046012844686
0.4525661696623024
0.4526276312432969
0.45268898630508697
0.45275023512434576
0.4528113779767892
0.4528724151371801
0.4529333468793319
0.4529913820230351
0.4530521061527989
0.4531127256759653
0.453173240862603
0.45323365198185184
0.45329395930192673
0.4533541630901216
0.4534142636128136
0.4534289799552998
0.4534889135106026
0.45310098458544384
0.45316109602814775
0.45322110480399813
0.4532810111757942
0.4533408154054389
0.4534005177539428
0.4534601184814279
0.4535196178471317
0.45357451813349936
0.4536338193681475
0.45369302000697775
0.45330853439680235
0.4533679102123419
0.4529843502206225
0.45304389969004627
0.4530193031266488
0.45307872259451576
0.4531380418609192
0.45307163552867763
0.45313086089653987
0.45318998664225263
0.4532490130169642
0.4533079402709793
0.45328929135411816
0.4533037917262389
0.4533625250435109
0.45342116006234395
0.453479697029306
0.45353813619014116
0.45359647778977297
0.4536547220723077
0.4537128692810383
0.45333729408498713
0.45296014159406783
0.45258361612308357
0.4526424597746001
0.4522668228785216
0.4523258316261754
0.452345835567028
0.45240468121022503
0.45203048378986915
0.45208949278884364
0.452148404332824
0.4521813337216
0.4522400724180777
0.4522987143456979
0.4523572597433961
0.45241570884932175
0.45246366990509507
0.45252193567081256
0.452150711769524
0.4522073706203718
0.4522657031362839
0.4523239401816298
0.4523820819905974
0.45244012879660916
0.4524980808323254
0.4525559383296473
0.45261370151972014
0.45264582295458144
0.45270341900795363
0.45276092140920654
0.4528183303865744
0.4528756461675503
0.45293286897888974
0.45298999904661263
0.4530470365960073
0.4531020781775417
0.45315893290217507
0.4532156957774956
0.45327236702589874
0.45332894686906255
0.45338543552795046
0.45302039089387
0.45307703689681056
0.45310403820691497
0.45316052602566365
0.45321692317375617
0.4528934163561097
0.4529499371543412
0.45300636744689093
0.4529961976470511
0.45263409037475133
0.4522725615485734
0.45191160978357053
0.45196864308721124
0.45202558550112504
0.45208243724240516
0.45213919852745416
0.45177978739984886
0.4518366989051302
0.45147809835044356
0.45153096048886665
0.4515879338740173
0.45164481704003073
0.45170161020103466
0.4517583135704797
0.45181492736114204
0.45187145178512617
0.4519278870538674
0.45196005191674
0.4520163285471591
0.4516606902084123
0.4516310981625276
0.4516875005775995
0.4513329577984962
0.4513895055747711
0.4510357520437564
0.4510924439940346
0.45114904722451576
0.4512055619432996
0.45085305759803135
0.45090971514287986
0.4505579914961226
0.4506147907019315
0.45067150143545726
0.4507281239032499
0.45078465831121706
0.45084110486462636
0.4504932803556126
0.4505498653767091
0.45020060191517675
0.45025732598228274
0.4503139622412353
0.4503705108957657
0.4503838621692802
0.45044026951320276
0.4504603546356735
0.4505166160218827
0.4505727907187449
0.4503485728086382
0.45000433785821226
0.4500607767780361
0.4501171290021305
0.45017339473010204
0.4502295741609447
0.4502451746675602
0.45030121310391663
0.45032123557915105
0.4502598279066899
0.45031572671848696
0.44997399491093354
0.45003002647282375
0.4500859726207477
0.45014183354986287
0.45016694422060266
0.45022265861476873
0.45027828833660327
0.44993639138266506
0.44999215388734365
0.4500478318393237
0.45010342543077037
0.45015893485326713
0.4498184212868123
0.44987406221747156
0.44992961909838664
0.44998509211985876
0.4500443261467402
0.4500996291206681
0.45015484880698464
0.45020998539369794
0.4498714816452816
0.4499267482800703
0.4499819319319239
0.45003070767691117
0.45008573066407165
0.4501406712197907
0.45019266760595644
0.44985594908119503
0.4496290571235887
0.44968417461083693
0.4497392098331789
0.44977127984675536
0.44981988545044627
0.4494849488268793
0.4495399684873868
0.4495949063342728
0.4496497625498855
0.44931594683900955
0.44937471053702566
0.44940686056482565
0.44946169353666576
0.44951644533460233
0.449571116138755
0.44962570612871083
0.44968021548352644
0.4497346443817297
0.4497889930013221
0.4498432615197802
0.449897450114058
0.44981167813703027
0.4498658102652744
0.4499198628459384
0.44997383605423724
0.45002773006487173
0.4500815450520302
0.44975181498239497
0.4498057531650938
0.44985961243311423
0.4499133929595147
0.4495847491370461
0.44962949191354545
0.44968332260693383
0.4497370748299237
0.4497907487539725
0.4498443445500388
0.4498978623885835
0.44995130243957215
0.4500046648724766
0.4500579498562767
0.4501111575594621
0.4501642881500343
0.4502173417955078
0.45020143582757877
0.45025438589028405
0.4503072594355577
0.4503600566291414
0.4504127776362986
0.45046542262181605
0.45049863818725494
0.45055114555540593
0.45060357737338697
0.45027963518979713
0.4503321867252564
0.4503846628098391
0.4500615748164317
0.44973895003161707
0.449791738299896
0.44984445099441933
0.4498970882773625
0.4499496503104373
0.45000213725489346
0.4500545492715202
0.45010688652064823
0.44978795578102093
0.44984417909613134
0.4498965543227882
0.4495784536858755
0.44956021851525824
0.4496126838235208
0.44966507466008965
0.44971739118341514
0.44976963355149846
0.44982541243125285
0.44950706465175444
0.44955934492608063
0.44961155130602615
0.4496636839481469
0.4497157430085568
0.4497507204292068
0.44980264477883314
0.4498544959955727
0.4499062742338228
0.44958988444884823
0.44964177586704934
0.4496935944040451
0.4497453402132696
0.44979701344772666
0.4498319194250844
0.44988345965836446
0.4499349277569583
0.4499863238721975
0.45003764815499053
0.4497233760543236
0.44977481219981885
0.4494611617031663
0.44914794835006305
0.4491996777541013
0.4492513351617526
0.449302920723218
0.4492966602624285
0.44934814270151635
0.4493995536868373
0.44945089336704686
0.44950216189038844
0.449553359404695
0.44960448605739
0.4492935562606698
0.44934479179369563
0.4493959565594106
0.44908581442237855
0.4487761000676045
0.4485766084242017
0.4486281612920563
0.4486796431993219
0.44873105429240967
0.4484226480695283
0.4481146654815685
0.44816635848573283
0.4482179805804264
0.4482695319114535
0.448321012624219
0.4483724228637294
0.44842376277459484
0.4483883854019989
0.4484396442730009
0.44849083316602206
0.4484967445095276
0.44854782469224025
0.44857746433722473
0.44862842002695363
0.44867930638921355
0.4483742898654955
0.44842527973144897
0.44847620036472635
0.4485270519062353
0.4485778344965016
0.4485267894149441
0.4485775034184201
0.44862814879672225
0.4484399581062897
0.4484906279809132
0.4485412294289673
0.4482385700298924
0.44828927320084255
0.4479871914803568
0.4480379956426926
0.4480887314279593
0.4481393989741066
0.4481899984187134
0.44824052989898894
0.44829099355177415
0.44834138951354296
0.44839171792040317
0.4484419789080981
0.4481418169409575
0.44819217784771875
0.4482424714270645
0.4482926978139195
0.44834285714284816
0.4483929495480557
0.44844995424835704
0.4485175538791043
0.4485850634970277
0.4486524832817935
0.44871981341259026
0.4487870540681301
0.4488542054266506
0.44892126766591633
0.4489882409632201
0.4486907007107594
0.4487577379950569
0.4488246865470126
0.4488915465426826
0.44859485682256184
0.448661780298901
0.4487286154274166
0.4487953623829395
0.4488620213398393
0.44892859247202654
0.4489950759529535
0.4490614719556161
0.4491277806525552
0.4491940022158584
0.44922368442057553
0.4492897561499584
0.4493557412278929
0.44942163982472916
0.44948745211037117
0.44953160757364974
0.4495972618525421
0.4496628303088477
0.4497283131107361
0.449793710425938
0.4498590224217463
0.4499242492650177
0.4499857676694053
0.45005203409670386
0.4497592221031471
0.4498243441954078
0.4498567884162035
0.4495646736185307
0.4496297951801021
0.4496948322779101
0.4494033903904973
0.4494684898785864
0.4495335050954935
0.44924273309995955
0.44928903450067065
0.4493540396463421
0.4494189608602567
0.449483798304863
0.44954855214219064
0.44961322253385166
0.44967780964104176
0.4497435066747348
0.4498079269276771
0.44987226437823774
0.4499365191859589
0.45000069150997307
0.45006478150900453
0.4501287893413706
0.4501927151649828
0.4502565591373484
0.45032032141557155
0.45038400215635443
0.45044786477478493
0.45051138274108454
0.4502238834540769
0.4502874632477924
0.45000047315012015
0.4500641142500245
0.4501276743300691
0.4501911535448719
0.4502545520486578
0.4503178699952597
0.4503811075381199
0.45044426483029115
0.4505073420244381
0.45057033927283835
0.450284987569689
0.45000058378008795
0.4500637820193163
0.4497792916387731
0.449818149951067
0.4495341738462999
0.4495975068596461
0.4496582921642744
0.4493750834105477
0.4494383969600373
0.44950163081972266
0.44956478513996184
0.449627860070735
0.44969085576164536
0.4497537723619206
0.4494716181759972
0.4495345933370154
0.44959748958179174
0.44966030705857213
0.4496989395322526
0.44976161499220746
0.44982421210783735
0.44954324757810105
0.4495745270739948
0.4496371237508046
0.44969964237689514
0.4497620830981557
0.44980866897418426
0.44987096413972616
0.4499331818237189
0.44999532217062777
0.4500573853245591
0.4501193714292614
0.4501812806281267
0.45024311306419107
0.44996415202759615
0.45002604233593824
0.45008785604736407
0.4501495933039829
0.4502112542475528
0.45027283901948145
0.44999489282255584
0.45005653508484916
0.4501181013394208
0.45017959172676564
0.4499023875446679
0.4499639349984866
0.4500264836239487
0.4500878791472285
0.4501491992460324
0.4498728645626401
0.4499342413328471
0.4499955428403071
0.4500567692233706
0.45011792062004957
0.45017899716801774
0.45023999900461226
0.45030092626683443
0.4503617790913507
0.450422557614494
0.45048326197226435
0.45054389230033004
0.45060444873402883
0.4506649314083687
0.4503906374756795
0.4504511766256335
0.45051164217175776
0.45057203424820264
0.4506147172875177
0.4506749735270277
0.45073515668437947
0.45079526689244953
0.4508553042837927
0.45091526899064277
0.45097516114491343
0.45070250385280647
0.45076568844262355
0.4508060944278635
0.4508659078892831
0.45092564919936196
0.4509853184885727
0.4507137646822543
0.45077348968846614
0.45050226616879796
0.45056204652588233
0.4506217550315759
0.4506813918153408
0.45067820490548766
0.4507356354964262
0.45046541029528925
0.4505235167001453
0.4505830337560135
0.45064247957662634
0.45070185428979825
0.45076115802303807
0.45082039090355003
0.4508795530582345
0.45093864461368904
0.45099766569620925
0.4510568619621829
0.4511157423302817
0.45117455260270417
0.4512332929045467
0.4512919633606083
0.4513505640953911
0.4514090952331017
0.4514675568976518
0.45152594921265915
0.45157902156048807
0.45163727865672004
0.45169546676882383
0.4517535860192565
0.4518116365301854
0.4518696184234891
0.45192753182075823
0.4519675616130718
0.4520253488923561
0.451758824512113
0.4517088110621943
0.4517666486292955
0.45150086837701225
0.45154476433679047
0.45160259633894406
0.451337259913363
0.4513951458441244
0.4514529638336525
0.45151071400149206
0.45154315965565295
0.45160078932193554
0.45165835150617334
0.4517158463268251
0.45175628793716033
0.4518136583124162
0.4518709616662057
0.4519281981159044
0.451985367778614
0.4520424707711629
0.4520995072101075
0.452105607089426
0.452162540379828
0.45189950225278913
0.45163838684450264
0.45161236221530765
0.45135010184236035
0.45140730839961957
0.4514644485919632
0.4515215225348085
0.45157853034330514
0.4516365456702633
0.45169342093318565
0.4514321754612752
0.45148910310551726
0.45154596497547367
0.45160276118507214
0.4516594918479775
0.4517161570775923
0.45177275698705766
0.4518292916892541
0.4518857612968021
0.4519421659220628
0.4518288133252129
0.4518851858462904
0.4519414936085843
0.4519977367236196
0.4520539153026652
0.4521100294567348
0.4521660792965877
0.45222206493272943
0.4522779864754125
0.4523338440346371
0.45238963772015195
0.4524453676414547
0.45250103390779317
0.45233829073775444
0.45239395457646653
0.45244955494443895
0.45250509195016864
0.45256056570190545
0.4526159763076529
0.4523585155702765
0.4524139780401058
0.45246937748440125
0.45250599737225794
0.45256128170973114
0.45261650333099623
0.4526702609821691
0.4524137905793464
0.4524690019097092
0.45252415074846997
0.4525792372016666
0.452634261375097
0.4526892233743201
0.4527441233046565
0.4527989612711889
0.45254357550623053
0.4525850526339046
0.45263988753382917
0.4526876432277853
0.45274235867897966
0.45249172011954264
0.4525283622105379
0.45258307492839717
0.4525832478228787
0.45232927293633385
0.452075582934687
0.45213042677833354
0.45218520917229527
0.4522399302197912
0.45198691570931565
0.45204168644997045
0.4520963959600599
0.4518438281410878
0.45159154236323124
0.45164641148021606
0.4513945172183755
0.4514494349902716
0.45150429157244976
0.4512528972007502
0.45130780209935856
0.45136264592466485
0.45111174951225536
0.45116664131808193
0.45091613235566214
0.45097107179386653
0.45099858645177343
0.45104651073866275
0.4511012866329904
0.4511560018674129
0.4512106565426385
0.4512652507591525
0.4513197846172182
0.45137425821687727
0.45142867165795025
0.4514506812210529
0.4515049924834793
0.4515592438657927
0.45161343546696864
0.4516403994342225
0.45169448672127027
0.4517485145063521
0.4518024828876021
0.45185639196293864
0.4516082555587854
0.45166221205957646
0.45171610936508416
0.4517220616077568
0.45177880184797176
0.4518325467538601
0.4515852382991508
0.4516390302913285
0.45169276346230103
0.45174643790849656
0.4518000537261326
0.45185361101121657
0.4519071098595465
0.45196055036671146
0.45201393262809203
0.4520672567388611
0.45212052279398424
0.45187453774349784
0.45192785066479013
0.4516822377024723
0.4517355971605373
0.45178889868216565
0.4518428130073517
0.4518959985751351
0.4519491264891866
0.45200219684320114
0.45205520973067104
0.45210816524488606
0.45216106347893426
0.45191665209327
0.45196959663562913
0.4520224840024566
0.4520034421870208
0.45175964313514
0.45181255815231786
0.45186541614900305
0.45191821721731273
0.45167498889803537
0.45172783559577717
0.45148497116803754
0.4515378631770821
0.4514695544428302
0.4515223979455448
0.4512801648994366
0.4513330532828686
0.4513858849799303
0.4514365636703535
0.4514892833900161
0.45154194669478337
0.4515945536751605
0.451569647981053
0.451328424878499
0.451381061597731
0.45143364214116877
0.4511928775320268
0.45095236960157264
0.45071343493476307
0.4507512312952877
0.45080400711684426
0.45085672679390976
0.45090939041602895
0.45066979987914474
0.4507225068361925
0.45077515784105654
0.45082775298278543
0.4508802923502389
0.4509327760320883
0.45098520411681714
0.45103316007016975
0.4510854795621962
0.45113774371895865
0.4511899526281981
0.4512421063774701
0.4512942050541452
0.4513462487454095
0.45110819692645093
0.4511602838020828
0.4509225808074558
0.4509747105700638
0.45102678545923747
0.4510788055615735
0.4509608372095432
0.4510128372950874
0.45106478275869294
0.4511166736863787
0.4511462997757352
0.4511980935356851
0.4512498330044819
0.4510134527881359
0.45106523475002697
0.451116962518342
0.4508810226843889
0.4509327926673035
0.4509845085541022
0.4510361704295309
0.45108777837815855
0.4511393324843776
0.4511908328324045
0.4509557151498446
0.4508968543607041
0.45094840050627377
0.45099989301381477
0.4510513319670057
0.4511027174493514
0.4511540495441829
0.45120532833465843
0.45125655390376346
0.4513077263343113
0.45135884570894363
0.45140991211013076
0.45146092562017215
0.45146667721146605
0.4515176085734881
0.45156848726605614
0.4516193133708282
0.4516702997792111
0.451540225798943
0.45130723290637387
0.4513580888976548
0.4514088924600787
0.4514596436746794
0.45151034262232376
0.4512779646796463
0.45132870492415267
0.45137939299360047
0.4513953604175503
0.4514459621841566
0.4514965119982305
0.4514463880823771
0.4514970971141297
0.45126567881730034
0.4513031841047915
0.4513536776101142
0.45139958616814385
0.4511686912391576
0.4512191760595875
0.45098860928592394
0.45103913451100774
0.45108960815342175
0.451140030292119
0.45090997418284207
0.450960436479385
0.45083244695494307
0.4508558362385709
0.4509062490445564
0.4509566105658969
0.45100692088081007
0.45105315008767954
0.451103360270469
0.4511535194784535
0.45120362778922046
0.45125368528019955
0.45130369202866377
0.4513536481117293
0.4514019368974955
0.4514517926986608
0.451501598064013
0.45155135307004746
0.4516018384904264
0.45165149261240095
0.45170109660401514
0.4517506505411473
0.451800154499523
0.4518496085547148
0.4518990127821432
0.45194836725707666
0.45199767205463226
0.4520469272497758
0.4520961329173225
0.4521452891319369
0.4521943959681338
0.4522434535002784
0.4522924618025863
0.45234142094912466
0.4523903310138119
0.4524391920704182
0.45248800419256624
0.4525367674537311
0.4525854819272411
0.4526118891862774
0.4526605174275637
0.4527090970891883
0.45275762824391164
0.45280611096434886
0.45285454532297015
0.4529056013821312
0.452953937903615
0.45300222628115305
0.4527767398569215
0.4528250683445549
0.4528733487680534
0.4529215811990832
0.452696685232268
0.4524719103140792
0.4525202701600772
0.45256858203003747
0.4526168459953176
0.45266506212713364
0.45271323049656054
0.45248911503591865
0.45253732279691034
0.45231351601016606
0.45236176291278096
0.45240996214059087
0.4524581137642252
0.4525062178541737
0.4525542744807874
0.45260228371427813
0.4526502456247196
0.4526981602820474
0.4527460277560592
0.4527938481164155
0.4525711261055368
0.45256333302485563
0.45234094318061735
0.4523888685523361
0.45243674686919805
0.45248457820046933
0.4525323626152803
0.4525801001826258
0.45262779097136535
0.4526754350502236
0.4527230324877909
0.4527705833525229
0.45281808771274173
0.4528166634274471
0.4525954535283619
0.452642973814725
0.45269044771720685
0.4527378753036863
0.4525171352377167
0.4522966103180102
0.4523441604347574
0.45239166425148836
0.4521715223224122
0.452206739967197
0.45225424130897285
0.45228953468054284
0.45233694967098453
0.452384318627455
0.45216482114146395
0.4522122276297562
0.45199422461103117
0.4520416678161615
0.45208906507145635
0.45213641644363867
0.4521837219993021
0.4522309818049118
0.45227819592680407
0.45232536443118726
0.4523724873841418
0.45215416089409155
0.4521745399771142
0.45222166748917925
0.4522713307819556
0.45231836626809147
0.4523494874205864
0.4523964400252926
0.4524433474615479
0.4524902097944991
0.45253702708916776
0.4525778133393651
0.45262454362580806
0.452671229065527
0.45271786972304956
0.452500842939865
0.4525475205426729
0.4525941534351333
0.45237749754550427
0.4524241671639036
0.45247079214373914
0.4525173725490242
0.4523011674020824
0.4523477843230939
0.45239435674107814
0.4524408847197322
0.4522251284561558
0.4522716927419251
0.45231821265962785
0.4523646882726471
0.4523695470597615
0.45237944832186433
0.4524258285176219
0.45247216462574097
0.4525210011271064
0.45256724804015147
0.45261345105484535
0.45265961023366186
0.4527057256389565
0.4527517973329665
0.45279782537781116
0.4528438098354921
0.45288975076789373
0.4529356482367831
0.4529815023038106
0.4530273130305102
0.4530730804782993
0.45311880470847954
0.4531644857822368
0.4532101237606414
0.45325571870464865
0.4530421203452214
0.45308775147082425
0.4531333396292655
0.45317888488120467
0.45315287835021634
0.4531983715902962
0.45324382207357145
0.45328922986029124
0.4533345950105916
0.45312186174216806
0.45315552315786123
0.45294307331109246
0.4529873572504968
0.4530327575515505
0.45307811534295894
0.45312343068439886
0.45316870363543515
0.4532139342555215
0.45325912260400025
0.453304268740103
0.4533493727229508
0.4533944346115542
0.45318296332675406
0.4532280607797486
0.45327311620342997
0.45331812965652574
0.45336310119765405
0.4531521365158496
0.45319302342909806
0.4532379904103026
0.45328291560063244
0.4533277990583191
0.4533726408414861
0.45316225910559677
0.4532071360726165
0.4532519714290965
0.45329676523288287
0.45334151754171437
0.45338622841322285
0.4534308979049335
0.4534755260742652
0.4532658748832924
0.45331053806495447
0.45335515998732634
0.45339974070755384
0.45344428028267725
0.4532351270168642
0.45327970141657986
0.45330149878919895
0.45334600155346005
0.45339046333911687
0.4534348842027436
0.4532263124988785
0.4532707679873848
0.45331518261606707
0.453359556441232
0.45340388951908267
0.45344818190571917
0.4534924336571386
0.4535366448292353
0.4535808154778012
0.453624945658526
0.4534172419288289
0.45346140657783174
0.4535055308200194
0.4535496147108196
0.45359365830555876
0.45338644329491207
0.45317941752171803
0.4529725807268656
0.45301680719551213
0.45306099332994193
0.4531075803885883
0.45315168490777347
0.4531957492589084
0.4532397734968424
0.4532837576763252
0.45332770185200677
0.45336432562389223
0.45337506423105994
0.45341163323004674
0.453431146787364
0.45346765715633525
0.4535041344093256
0.4535405785913703
0.45357698974742316
0.4536133679223564
0.45360580188889227
0.45346199835862583
0.4534983791825251
0.45352030577421476
0.453556627371244
0.4535929161574359
0.453612242154656
0.4536484730923119
0.45368467134531487
0.45348012460440174
0.4535163660984962
0.453552574942596
0.45334836396783573
0.45338461582923634
0.4531806641352061
0.4532169588006129
0.4532532208416014
0.4530496030424812
0.45308114789966913
0.4531174220702707
0.452914228969297
0.45295054545854846
0.45298682939155677
0.45302308081208026
0.453059299763799
0.4528564979286317
0.452892759003384
0.45292898764425904
0.45272651603601394
0.45276278658291474
0.45279902473093486
0.45283523052346575
0.4528714040038212
0.4528697218432486
0.45290566935914545
0.4527038397382189
0.45274000729290126
0.4527761426413906
0.45281224582668594
0.4528483168917097
0.45288435587930786
0.4529203628322504
0.45271915431921966
0.4527552026521152
0.45279121898471525
0.4528295103693715
0.4528659939567909
0.4526652554842923
0.4524646948925846
0.4525007601295675
0.45253679343628306
0.4523365559170635
0.4523726299745969
0.45240867213641184
0.4524446824447917
0.452480660941945
0.4525166076700059
0.4525525226710341
0.45258840598701505
0.45238885201612133
0.45242477583629925
0.45246066800553436
0.45249652856563755
0.4525323575583463
0.45256815502532455
0.45260392100816293
0.4526372819220055
0.45267298610393775
0.45247418373849907
0.4524849501196499
0.45252067414329195
0.45255636683007117
0.4523579642141877
0.45239369692049175
0.4524293983235051
0.45246506846434414
0.45235799403613214
0.4523936642049702
0.452429303179957
0.4524649110019937
0.45250048771190976
0.4525360333504635
0.4525715479583419
0.45237409091298486
0.45240964516901927
0.452445168427446
0.45248066072878473
0.45251612211348474
0.45231911901286936
0.45235696970085326
0.45239243861355405
0.45242787668372203
0.4524632839515691
0.45249866045723736
0.4525340062407991
0.452569321342257
0.45237297890349687
0.4521768067530617
0.45221223076400524
0.45224762407823227
0.4522829867356258
0.45231831877599993
0.45235362023909986
0.4523888911646019
0.45219339229250305
0.45199806239090734
0.4520334411976499
0.4520444371211397
0.4520797653744322
0.4521150631460566
0.45215033047544595
0.4521855674019651
0.4522207739649112
0.4522559502035137
0.45206126404328834
0.4520964786456793
0.4521316629559392
0.4521668170131378
0.4522019408562778
0.4522370345242948
0.45227209805605767
0.45207798985946707
0.452113091536919
0.4521481631100163
0.4521832046174702
0.451989467169048
0.45202360444220896
0.45205865426907443
0.45209136344568157
0.45212635430819403
0.45216131525120035
0.45219624631305877
0.45219492369609465
0.4522298105775224
0.45203679742746794
0.45207172200194423
0.4521066167900031
0.4521414818297345
0.45216464268110657
0.4519720683017705
0.4520069460930426
0.45204179420108803
0.4520766126637843
0.4521114015189442
0.45214616080431647
0.4521808905575856
0.45221559081637214
0.45225026161823273
0.45227162340795773
0.4523062410401002
0.4523408293228301
0.45237538829345597
0.4524099179892232
0.45221846586475695
0.4522530327433584
0.4522875703775616
0.4523220788044633
0.45235655806109704
0.45239100818443406
0.4524254292113832
0.4522344518246329
0.45226890986183765
0.4523033388327942
0.45233773877426436
0.4523721097229477
0.45240645171548227
0.4524407647884441
0.45246482170562075
0.4524990813515165
0.4525333121835806
0.45256751423814817
0.4526016875514935
0.45259530297041345
0.452629435924666
0.4524394949108495
0.45247366458580296
0.452507805606941
0.45253416444784333
0.45255807137517984
0.45259213415936106
0.45262616842718884
0.45266017421445776
0.4526941515569025
0.45272810049019807
0.4527620210499598
0.4525728973987275
0.45260685443530424
0.45264078312710915
0.4526746835096176
0.45270855561824574
0.45274239948835066
0.4526345484885638
0.45266839499065104
0.4524799402050596
0.4525138228766346
0.452547677359631
0.45258150368921113
0.45239339832608183
0.4522054492615508
0.4522275815500635
0.4522614845880252
0.45224614787242845
0.4520585717015979
0.4520925026420201
0.4519051456164743
0.4519377035511817
0.4517505657857361
0.4517845680349969
0.45181854214834605
0.451631685844728
0.4516656950692651
0.451699676187005
0.4517336292327766
0.45154711658652025
0.4515811045697697
0.45161506451012867
0.4516489964422894
0.45168290040088693
0.45171677642049923
0.45175062453564724
0.45178444478079516
0.45181823719035036
0.4518520017986636
0.45188573864002923
0.4519062952620432
0.4519399820758221
0.4519736412207601
0.45200727273093216
0.4520408766403573
0.4520744529829986
0.4521080017927636
0.4521401296608814
0.45217362407724315
0.45220709106165047
0.45224053064778974
0.45227394286929223
0.4523073277597342
0.45234068535263694
0.4522350700337352
0.4522583808711397
0.4522917175878113
0.4523250270908366
0.45235830941352495
0.45237321222371524
0.4524064477670402
0.4524396562235328
0.45247283762629303
0.45250505552628234
0.4525381833018109
0.4525712841222739
0.4526043580205568
0.45242037250916634
0.45245348085028403
0.45248656229591755
0.4525196168788262
0.45255264463171624
0.45258564558724085
0.4526186197780002
0.4524351505360959
0.45246815898401477
0.45250114069362024
0.4525189135111532
0.4525309657517395
0.45255279788533503
0.45236988126669964
0.45240283604387554
0.45243576419092846
0.45246866574012434
0.45228599772811784
0.45231893316083444
0.4523518420220039
0.4523847243437692
0.4524175801582215
0.45245040949740023
0.4524832123932933
0.452463533161251
0.45249630437527055
0.45252904922467707
0.4523470914244259
0.4523798699246572
0.4523393798202278
0.4523721350893763
0.4524048640596334
0.4524375667626592
0.4524495452757909
0.4524822038382304
0.4525148362214615
0.45233354021336
0.452366205996214
0.45218511464073113
0.4522178136744883
0.4522456465490185
0.4522782952309261
0.4523109178147666
0.4523435143318202
0.4521628659634768
0.45218379895111616
0.452216407171806
0.4522489893787578
0.45228154560308836
0.45231407587586514
0.45234658022810575
0.45236416422642195
0.4523966227597712
0.45242905546062284
0.45246146235980317
0.45249384348808946
0.45252619887621026
0.452558528554845
0.4523989739366739
0.4524189028870762
0.45245123665577175
0.4524835447729253
0.4525158272690502
0.4525480841746114
0.45258031552002553
0.4526125213356611
0.45264470165183857
0.45267685649883027
0.45265744318534185
0.45268956756526063
0.4525106388824285
0.45250929133644574
0.45254143616609166
0.45257355561490087
0.45260564971292183
0.4525976790424236
0.45262973831724906
0.4524513269107385
0.4524834185865026
0.45251548498327826
0.4525475261309226
0.45257954205924567
0.4526115327980107
0.45264349837693396
0.4526754388256851
0.4527073541738872
0.4527392444511166
0.4527711096869033
0.452802949910731
0.4528347651520371
0.4528665554402127
0.452898320804603
0.45293006127450713
0.45296177687917827
0.45299346764782383
0.45302513360960545
0.4530567747936392
0.4530883912289956
0.45291126519645886
0.45294291378372087
0.45297453764552403
0.4530061368108323
0.45303771130856413
0.45306926116759316
0.4531007864167477
0.45313228708481135
0.4531637632005226
0.45319521479257535
0.4532266418896187
0.4532580445202572
0.45328942271305084
0.45332077649651514
0.45335210589912145
0.4533834109492967
0.45341469167542353
0.4534459481058408
0.45347718026884315
0.45350838819268136
0.4535395719055624
0.45353726885325313
0.4535684171986588
0.4535995414074156
0.4536306415075676
0.45366171752711554
0.45369276949401677
0.45372379743618535
0.4537548013814923
0.4535794033136989
0.45361043909294396
0.4536414508970795
0.453672438753876
0.45370340269106085
0.4537343427363189
0.4535593584159424
0.4535903301359054
0.45362127798556395
0.4536522019925032
0.4536831021842658
0.4537139785883519
0.4537448312322193
0.4535703139894377
0.4536011981439977
0.4536326350394074
0.4536634715222965
0.45369428432125103
0.4537250734635461
0.453755838976415
0.45378658088704926
0.45381729922259867
0.4538479940101714
0.4538786652768342
0.4537048320078656
0.4537235514443098
0.453754235121522
0.45378489532231714
0.45381553207362785
0.4536420551882786
0.45367272310758
0.45370336759837154
0.4537149356137979
0.4537455406002048
0.4537761222329403
0.45380668053872475
0.453837215544238
0.45386772727611896
0.45369482528477567
0.4537220930588485
0.4537526137695227
0.4537831112528676
0.45365147066281325
0.4536819834116106
0.453712472965616
0.45374293935126736
0.45377338259496225
0.45380380272305826
0.453834199761873
0.45386457373768413
0.4538733471264829
0.4539036832344713
0.45393399635185117
0.453932165292627
0.453962444669646
0.45399270112510787
0.45402293468503024
0.4540531453753914
0.45408333322213035
0.4541134982511469
0.4541436404883017
0.45417375995941633
0.45420385669027347
0.4542339307066167
0.45426398203415097
0.45429401069854225
0.454324016725418
0.454354000140367
0.4543839609689393
0.4544138992366467
0.4544438149689626
0.4544737081913219
0.45443667407767335
0.45426583322275693
0.45429575962891144
0.4543256635509141
0.4543555450140943
0.45438540404374367
0.45441524066511557
0.4544450549034257
0.45427465930728644
0.45410439144397785
0.4541342886371423
0.4541641634354055
0.4541940158639209
0.45402504355259454
0.45405492569118316
0.45408478547963066
0.45411380051309624
0.45394410178345757
0.4537745298365829
0.4538045990935521
0.4538344965929572
0.45386437178079564
0.4536950825708811
0.45372498746179424
0.45375487006057846
0.4537847303921505
0.4538145684813899
0.4538443843531392
0.4538741780322038
0.45389230519811447
0.45392205889644166
0.45395179047306006
0.45398149995263154
0.45401118735978135
0.4540408527190981
0.45407049605513405
0.45410011739240486
0.4541297167553898
0.454159294168532
0.45418884965623824
0.4542183832428791
0.4542478949527891
0.45427738481026675
0.4543068528395745
0.45433629906493905
0.4543657235105511
0.45439512620056566
0.4542272048678973
0.45425663700499813
0.4542379307136374
0.45426733716224804
0.4542967219086826
0.4541291465778421
0.4541585606093399
0.45418795295706954
0.45421732364499984
0.454190245441079
0.45421959365704323
0.4542489202696096
0.45427822530262296
0.4541111498243947
0.4541404839604887
0.4541697965352918
0.45419908757256755
0.45422835709604437
0.4542576051294158
0.45428683169634076
0.45431603682044336
0.45434522052531295
0.45437438283450454
0.45440352377153836
0.4543572587445158
0.45437265337697846
0.4544017629474847
0.4544308512157073
0.4544599182050212
0.4544796037925148
0.4545086317151052
0.4543425708339524
0.45437162760136146
0.4544006631517078
0.4542348234936232
0.45426388776816035
0.4542929308433725
0.45432195274244525
0.4541563835176849
0.45417180924317935
0.45420084354425605
0.45422985670641686
0.4542588487527391
0.45409360362769263
0.4539284786809189
0.45395754866322313
0.45398659751908677
0.4540146808472673
0.45404368786221017
0.45407267381942895
0.45410163874184567
0.4541305826523491
0.4541595055737949
0.4539948953869251
0.45383040448279943
0.45385940469848834
0.4538883839147452
0.45391734215437063
0.45394627944013244
0.45397519579476525
0.454004091240971
0.4540329658014188
0.4540618194987448
0.45409065235555274
0.45411946439441353
0.45414825563786554
0.4541770261084146
0.4542057758285341
0.45423450482066513
0.45407081671081984
0.45409957362122655
0.45393623203907996
0.45396501669277356
0.45399378063063145
0.45383054545774276
0.4538593370631157
0.45388810796999446
0.4539156364974936
0.4539443665131195
0.4539558766149101
0.4539845715622845
0.45382167792340317
0.4536589011379213
0.45367422602098406
0.4537029807786826
0.45373171493103703
0.4537604285001878
0.4537891215082435
0.45381779397728134
0.4538464459293467
0.4538750773864535
0.45390368837058415
0.4539322789036897
0.45396127773223427
0.4539898272759013
0.4540183564343176
0.4538563227596444
0.4538848791910537
0.4539134152541096
0.4539305227709531
0.45395902222826917
0.453987501379595
0.4539415300471949
0.4539699951486377
0.4539984399902217
0.45402686459356917
0.453959571967469
0.453987990178643
0.4540151799475916
0.4540435582140401
0.45407191632546967
0.45409947333067896
0.4541277914735708
0.4541560895255489
0.45418436750798663
0.45421262544222696
0.45424086334958264
0.4542690812513362
0.45410822109508575
0.4541364659725742
0.454164690860765
0.4541928957808708
0.4542062999902835
0.4542344702624679
0.4542626206263327
0.45429075110297473
0.4543188617134609
0.45434695247882856
0.45437502342008507
0.4544030745582085
0.45424284780413293
0.4542025789117099
0.45423066116015537
0.4542587236254036
0.45428676632835235
0.45431478928986996
0.45415493186928946
0.45418298148875147
0.4542110113827428
0.45423902157206336
0.4540794154506396
0.4541074521856411
0.45413729507462086
0.4539778927246473
0.4540059355693053
0.45403395874167657
0.45404758638587656
0.4540755753145881
0.45410354462947433
0.45413149435114525
0.45415942450018193
0.45418733509713666
0.454215226162533
0.4540563541002166
0.45408427145892283
0.45411216930182424
0.4541400476493777
0.453981423811568
0.45400932834235996
0.45403721339354935
0.45406507898552645
0.4540929251386532
0.4539345942721474
0.4539624664944296
0.45399031929356043
0.45400118995907995
0.4540290098790106
0.453870976809091
0.45389882267658954
0.4539266491730498
0.4539544563186781
0.45398224413365246
0.45400198623089577
0.4540297382328996
0.45405747096267984
0.4540851844403047
0.45392762538949266
0.4537701756408317
0.453797959907253
0.45382572491248446
0.453853470676548
0.453881197219438
0.45390890456112093
0.4539365927215359
0.4539642617205942
0.45399191157817953
0.4540195423141483
0.4538626050371645
0.4538902613588517
0.4539178985742718
0.4539455167032171
0.45397311576545274
0.4540006957807165
0.454028256768719
0.45400297116293664
0.45384647237935755
0.4538740580194749
0.45390162465467315
0.4539291723045854
0.45377291441394696
0.4538004873959105
0.4538280414078142
0.45385557646922825
0.453883092599696
0.45391058981873383
0.4539380681458315
0.45396552760045167
0.4538096863620032
0.45383717102694415
0.453864636834482
0.4538920838040175
0.4539195119549246
0.4539469213065507
0.453791406773729
0.45381884122346394
0.4538462568889129
0.45387365378936156
0.4539010319440693
0.45374579903300766
0.45377320217863737
0.45380058659347716
0.453827952296725
0.4536729564113778
0.45370034700324824
0.4537277188984689
0.45375507211617666
0.45360031254178507
0.4536276905463736
0.4536550498883823
0.4536823905868871
0.4535378121159787
0.4535651741138963
0.4535925174855389
0.4536198422499194
0.4534655497865691
0.45331234830755296
0.45333899264871286
0.45336636641947436
0.45339372159392427
0.4534210581910061
0.45344837622963774
0.45347567572871145
0.45350295670709384
0.4535302191836258
0.4533764801262754
0.45340376698492457
0.4534310353565421
0.45345828525990933
0.453485516713782
0.4535127297368907
0.45353992434794044
0.45356710056561106
0.45359425840855705
0.45361849150811484
0.45364561363936207
0.45367271745103394
0.45369980296168516
0.4535466811922077
0.4535737909488905
0.45360088241905944
0.4536279556212108
0.4536550105738157
0.4536820472953204
0.4537090658041465
0.4537360661186905
0.4537630482573244
0.4537900122383952
0.45381695808022554
0.4538438858011131
0.4538005433184909
0.4538274584585048
0.45385435551646297
0.453881234510581
0.45390809545905003
0.4539349383800369
0.453961763291684
0.45398857021210925
0.4538363782676868
0.4538632092401172
0.4538900222353466
0.4539168172714365
0.4539435943664243
0.45396630400686394
0.4539930466284742
0.4540197713620432
0.45404520774741197
0.4540718971833252
0.4540985687846672
0.4541252225693082
0.45415185855509477
0.45417847675984935
0.4542050772013709
0.45423165989743447
0.4542499887870985
0.4542482721241695
0.45427481385288515
0.4541234897976377
0.4541350703871157
0.45416162329311194
0.45418815852662503
0.45421467610529215
0.454241176046727
0.45426765836851996
0.4542941230882379
0.454321068562295
0.4543474979649644
0.4543739098182296
0.4544003041395644
0.4544266809464192
0.45445304025622135
0.45447938208637506
0.4545057064542616
0.4545216422705458
0.45454793520122794
0.45457421071937315
0.45442373928252466
0.4544500385084404
0.45447632033493446
0.45432603054646387
0.4543523359909113
0.45437862404907686
0.4544048947381918
0.4544311480754645
0.4544573840780807
0.4544836027632034
0.454509804147973
0.45453598824950725
0.4543861247518978
0.4544123323574509
0.45443852269275314
0.45446469577487014
0.4543150531354974
0.4543412496288695
0.4543674288820354
0.4542179659120084
0.45424416848816357
0.4542703538371155
0.4542965219758479
0.45432267292132233
0.45434880669047784
0.45437492330023144
0.4544010227674778
0.4544271051090895
0.4544531703419169
0.4544792184827884
0.4545052495485101
0.45452844573148904
0.4545544436202111
0.4545804244834657
0.4546063883379719
0.45463233520042673
0.4544845653819117
0.4545105351120026
0.45453648786286494
0.454562423651145
0.45457788839350005
0.45460379372060866
0.4546296821327142
0.4546555536463784
0.4546814082781414
0.4547072460445216
0.45473306696201604
0.4547588710471001
0.4547846583162278
0.45481042878583156
0.4548361824723226
0.4548619193920907
0.45488763956150424
0.4549133429969104
0.4549390297146349
0.4549646997309825
0.4549903530622367
0.45501598972465956
0.45504160973449237
0.45506721310795517
0.45509279986124695
0.45511837001054567
0.45514392357200834
0.45516946056177093
0.4551949809959486
0.4552221699197995
0.4552401737520251
0.45526564649368567
0.4551182636362905
0.45514375934385154
0.4551692385546752
0.45502202987467694
0.4550475319665377
0.4550730175735297
0.45509887443376446
0.45509296394460624
0.4549460175565066
0.45479923059151095
0.45482475520248494
0.45485026334596795
0.45486791885601446
0.45472128187379135
0.4545747394046087
0.4546002952230994
0.4546258345805155
0.4546513574927561
0.4546768639757002
0.45470235404520604
0.4547278277171117
0.4547532850072348
0.45477872593137253
0.45480415050530204
0.45482955874477987
0.4548549506655426
0.45488199562520054
0.45490735441992924
0.45493269694337485
0.4549580232111929
0.4549833332390187
0.4550086270424677
0.4550339046371352
0.45505916603859675
0.4549134538496635
0.45491431381962194
0.45476874123919964
0.45479405514155435
0.45481935285337344
0.4546739502469625
0.45469927017337763
0.4547245739209261
0.4547498615051097
0.4547751329414107
0.4546299764993611
0.45465527006142253
0.4545102444569373
0.4545355600677609
0.4545608595385713
0.4544454163073608
0.45447072837607455
0.45449602432245156
0.4545213041618904
0.4545465679097701
0.4545718155814501
0.45442723167064175
0.45445250123131875
0.45447775472743085
0.45450299217429213
0.45452729236737527
0.4545524980541433
0.4545776877373007
0.4546028614320841
0.4546280191537109
0.4546270270765927
0.45465146365646697
0.4546765820515045
0.45453251469344
0.4545576548534991
0.45458277909198747
0.45443887824390516
0.4544640241685115
0.45448915418301056
0.4545142683024972
0.45453936654204746
0.45439570681810876
0.4544208266579766
0.4542772951271308
0.45430243649273633
0.4541590329458636
0.4541841957628576
0.45420934270425734
0.4540661041855868
0.4540912725007868
0.4541164249519368
0.45397335109404396
0.45399852484173087
0.4538556411752189
0.45388083612606084
0.45390601522104945
0.45393117847514786
0.4539563259033003
0.45398183476029397
0.4540069504627577
0.45403205038407
0.4540571345391001
0.45407495019544575
0.4541000051388872
0.45412504435911344
0.4541500678709205
0.4540076564354012
0.4540327010572083
0.4540577299819788
0.4540827432244656
0.4539405312785763
0.45396556555181405
0.4539905841541452
0.45400817158088047
0.45403316120503406
0.4540581352009049
0.454083093583149
0.45410803636640423
0.45413296356529004
0.45415787519440765
0.4540160837878531
0.45404101634597166
0.4540659333455517
0.4540908348011519
0.45411572072731304
0.45414059113855765
0.4541654460493901
0.4541902854742968
0.45421510942774607
0.4542399179241882
0.45426471097805554
0.4542894886037624
0.4543142508157052
0.45433899762826246
0.45436372905579486
0.4543884451126451
0.4542481256205318
0.4542728622274819
0.45429758347484994
0.4543222893769372
0.45434697994802714
0.4543716552023857
0.45438031515426086
0.45440496477758563
0.4543981457615405
0.45442277458875185
0.4544473881611926
0.4544719864930312
0.45449656959841866
0.4545211374914884
0.4545456901863565
0.45457022769712135
0.4545947500378641
0.4546192572226484
0.4546437492655206
0.4546682261805096
0.45469268798162704
0.4545525050532377
0.4544607579057359
0.454485261064926
0.454345117598671
0.45436964129854807
0.45439414988366406
0.4544186433679882
0.45444312176547264
0.4544675850900522
0.45449203335564464
0.4545164665761506
0.4545408847654535
0.4545652879374198
0.4545896761058989
0.4546140492847231
0.4546384074877078
0.45465313770653837
0.4546774689507181
0.4547017852585908
0.45462172947913126
0.45464604796702107
0.4545066287557463
0.45453096761878864
0.45455529156374147
0.4545796006043163
0.45460389475420776
0.45462817402709377
0.45448907755509277
0.4545133771029645
0.4545376617841811
0.4545619316123816
0.4544229643449978
0.4544472543925696
0.4544706435601857
0.4544949042066242
0.4545191500374008
0.45454338106608283
0.4545675973062213
0.4545917987713506
0.45445316144327147
0.4544773830403924
0.45450158987274825
0.45452578195383514
0.45454995929713277
0.4544116066907694
0.4544358040707722
0.45445998672321564
0.45448415466154135
0.4545083078991747
0.4543701174741521
0.454232011055467
0.4542562188916701
0.45411823097584636
0.4541424586615506
0.4541666716370632
0.45419086991577723
0.4542150535110698
0.45423922243630144
0.45426337670481676
0.4542890925651669
0.45417939890075326
0.4540418104733371
0.4540659952672579
0.4540901654170407
0.45411432093598225
0.45413846183736317
0.45416258813444804
0.4540252544216768
0.4540494003544393
0.45407353169310516
0.4540977692968233
0.4541218714504636
0.4539847573588421
0.4540088790740974
0.45403298623189037
0.4538965961907948
0.45392072266962746
0.4539448346012917
0.45396893199894045
0.45399301487571087
0.4540170832447242
0.4540411371190859
0.4539567478544504
0.4539808054085116
0.4540048484875102
0.45402887710450646
0.4540528912725447
0.454076891004654
0.45410087631384727
0.45412484721312213
0.4541488037154605
0.4541720853715051
0.4541960133170718
0.4541864435561006
0.45405021486877123
0.45406723129609694
0.45409116198215926
0.4541150783255868
0.4541389803392699
0.4541628680360835
0.4541867414288871
0.4542121569507581
0.4540762466704018
0.45409168901360536
0.45411555513531177
0.4541394069872893
0.45416324458233187
0.4541870679332185
0.45421087705271274
0.4542346719535629
0.4542584526485021
0.45428221915024825
0.45430597147150414
0.45433021663360623
0.454325854613143
0.45434957268926424
0.45437327663065596
0.45439696644994976
0.45442064215976213
0.45443477712785985
0.45445842749180987
0.4543232122500688
0.454346881728876
0.4542121071580378
0.45423579559229516
0.4542594699472454
0.4542831302354369
0.45422685368948046
0.45423714856665104
0.4542607944115407
0.454284426223288
0.45430804401438163
0.45433164779729546
0.45435523758448865
0.4543788133884055
0.4544023752214756
0.45442521219563986
0.4544487463347587
0.45447226654010653
0.4544957728240544
0.4545192651989585
0.45454274367716047
0.4545638132384623
0.45458726466818783
0.4546107022377303
0.45463412595937347
0.45465753584538665
0.4546809319080245
0.45470431415952745
0.4546839528983414
0.4547073204638581
0.45473067424726593
0.45475401426075435
0.4547776941858175
0.4548010065917733
0.45481019628055336
0.45483348538647783
0.4548567607808297
0.4548800224757147
0.454903270483224
0.4549265048154348
0.45494293336444525
0.4549661423787414
0.4549893377527118
0.4550125194983778
0.4550356876277468
0.45505884215281206
0.4550819830855526
0.45510511043793356
0.45512822422190596
0.45515132444940687
0.4551495503877096
0.4550161536847824
0.4550376842579775
0.45506078394038585
0.455055436712292
0.45507851767344176
0.45494533695419287
0.4549684366215556
0.4549915227763899
0.4550145954305488
0.4550376545958716
0.4550607002841837
0.45508525164255814
0.4549523412302794
0.45497539164159895
0.45499842859675316
0.45502145210752154
0.454888715394538
0.4548508067577942
0.45487385316981815
0.45474127553846583
0.4547643404348707
0.45478739189410894
0.45481042992791965
0.45467802514482564
0.4547010815985087
0.4547241246355763
0.454591860492285
0.4546149218878964
0.4546098012710685
0.4544776856647706
0.4545007601314571
0.45452382119444534
0.45454686886541096
0.45456990315601603
0.4545929240779092
0.45461593164272557
0.4544840824746157
0.4545071082552841
0.45453012068767384
0.4545531197833888
0.4545761055540193
0.45459557381189536
0.4544639595751229
0.4544869511931909
0.4545075857559243
0.4545305514528419
0.45455350386711224
0.45457644301025557
0.4545993688937786
0.45460737254333256
0.4546302762485482
0.4546367358857851
0.4545054897149174
0.45452840299349895
0.45455130305033864
0.4545741898968773
0.4544431131408517
0.4544660179799578
0.4543350479459578
0.45435131557835595
0.45437422706580455
0.45439712535919186
0.4544200104699117
0.4544280334884815
0.4542973004523801
0.454166642615034
0.4541895676746616
0.4542054947894433
0.4542274184978371
0.4540977065132069
0.4541206250351732
0.4541435303969202
0.45416642260977985
0.45419079379410987
0.4542136593151098
0.4542365117213859
0.45425935102421805
0.45416807577313634
0.45403794165400363
0.4540608182103903
0.454083681664511
0.45410653202761875
0.4541293693109537
0.4541521935257431
0.4541750046832014
0.45410051940877094
0.45408310931174156
0.4541059206551792
0.4541287189635634
0.4541515042480639
0.4541742765198377
0.45418336179630936
0.4542061119784451
0.45422884917902184
0.45425157340914757
0.4542742846799177
0.45429698300241483
0.4543196683877091
0.4543423408468579
0.454365000390906
0.4542356253907947
0.4541063240456792
0.4541290314093543
0.45415206724679114
0.4541747486838654
0.4541974172227668
0.45422007287449423
0.45424271565003427
0.4542653455603609
0.4542879626164358
0.4543105668292079
0.4543248414341386
0.45434742235314135
0.4543699904602752
0.4543925457664407
0.4544150882825262
0.4544376180194075
0.45446013498794835
0.4544826391989999
0.45450513066340115
0.4543764485765769
0.45424783933554186
0.4542703781472749
0.45429290420720486
0.4543154175261508
0.45433791811491914
0.4543604059843044
0.4543828811450887
0.4542545243990025
0.4542770167671474
0.4542994964349149
0.45432196341305914
0.4543444177123218
0.45436685934343257
0.45438928831710895
0.45441170464405645
0.45443410833496845
0.45445649940052635
0.4544788778513994
0.45450124369824496
0.45452359695170824
0.4545459376224226
0.4544180406225289
0.4544403984170092
0.4544627436368019
0.4543349778949866
0.45435734018338036
0.4543796899051608
0.45440202707091776
0.4544166572233831
0.45428908376543153
0.4543114275533166
0.45433375880260013
0.4543560775238336
0.45437838372755657
0.4544006774242968
0.4544229586245702
0.45444522733888104
0.45446748357772165
0.4544897273515727
0.45451195867090316
0.45453417754617015
0.4545563839878192
0.45456808849579466
0.45459027303480587
0.45461244516982546
0.4546346049112537
0.45465675226947905
0.4546638313889569
0.4546859582162707
0.4547080726891305
0.45473017481788036
0.454752264612853
0.45462541600347706
0.45464752269170805
0.45466961705393505
0.45469169910046403
0.45471376884158954
0.4547358262875946
0.4547578714487509
0.4547799043353186
0.45480192495754646
0.4548239333256718
0.4546978905069442
0.4547199155652014
0.45474192837710986
0.4547639289528805
0.45463757053972326
0.45464081010346225
0.4546606821362022
0.45468268083633095
0.4547046673251357
0.45472808445406876
0.45474363838348514
0.454765589676224
0.4547875287974671
0.4548094557573347
0.45483137056593614
0.4548532732333694
0.4548751637697212
0.4548970421850673
0.4549189084894722
0.4549407626929892
0.4549626048056606
0.4549844348375174
0.4550062527985797
0.45502805869885643
0.45504985254834557
0.45507163435703385
0.4550934041348971
0.4551151618919001
0.45513690763799675
0.4551586413831297
0.45518036313723087
0.45520207291022113
0.4550765691680347
0.4549511346120347
0.4548257691850267
0.4548475527196864
0.45486932425570414
0.4547440849043121
0.45476587293489174
0.45478764897426016
0.4546625354532219
0.4546843279352204
0.454706108433451
0.4547278769577958
0.45475004571928035
0.4547717902122146
0.4547935227609066
0.4548152433751952
0.45483695206490826
0.454858648839863
0.45473385908709485
0.4547569984565169
0.4547777670338527
0.45479945624245083
0.45481781758631423
0.45483948393766044
0.45486113842028497
0.45488278104393765
0.45490441181835756
0.45492603075327315
0.4549476378584022
0.45496923314345183
0.45499081661811863
0.4550123882920885
0.4550339481750368
0.4550554962766283
0.4550770326065172
0.45509855717434716
0.45497431514399655
0.4549958559968502
0.45501738509480466
0.4550389024474793
0.45506040806448295
0.4550733686947816
0.45508852994615945
0.45511000446116046
0.4551314672766164
0.4550075207985999
0.4548836418111786
0.454759830259243
0.4547813649993085
0.4548028880229757
0.4548243993398038
0.45484589895934163
0.4548673868911276
0.45474378162295065
0.45462024351330027
0.4546417752233727
0.4545183318958616
0.4545398795799289
0.45456141556918805
0.45458293987315734
0.45460098084417083
0.4546224827474126
0.4546439729933472
0.45466545159145194
0.4545422694046214
0.4544191539470362
0.45444067597412874
0.45431765467581414
0.45433919252299254
0.4543607187154917
0.45438223326276905
0.4544037361742718
0.4542808911523269
0.45430240983039377
0.4543239168798857
0.45434541231022607
0.4542227157365533
0.4542442268824127
0.4542657264163176
0.4542840303217638
0.45430488707107003
0.4543263528512558
0.4543481305938141
0.4543695731462147
0.4543910041424027
0.45441242359171774
0.45429003942161494
0.4541677211557502
0.4541891834111591
0.4542106341153003
0.4542320732774969
0.45425350090706185
0.45427491701329814
0.4542963216054988
0.454174231758252
0.45419565190017613
0.45421706053517474
0.4540950903255788
0.45411651446240414
0.4541379270994244
0.45401607630063195
0.454037504391753
0.4540589209901998
0.4540803261052158
0.4540789912550134
0.4541003795210222
0.4541217563280083
0.454143121685178
0.4541644756017282
0.45418581808684544
0.45420714914970683
0.4540856384088963
0.45410698485489553
0.454128319885683
0.45400692765903616
0.45402667460514545
0.45404801399210637
0.4540693419798221
0.4540906585774243
0.4541119637940347
0.4541332576387654
0.45401209081442206
0.4540333999393048
0.45405469769932094
0.45407598410356
0.4539549617197371
0.4538340038295906
0.45385533201184164
0.45387664883420864
0.45389795430576496
0.4539040767560429
0.4539253635903281
0.45394663909881694
0.453967903290546
0.45398915617454205
0.4540103977598226
0.4540316280553953
0.4540506951042647
0.4539308144415544
0.45395204895710367
0.45397327219868655
0.4539944841752792
0.4538740292842802
0.45388233856033217
0.4539003490778181
0.4537800149449767
0.45380125003245486
0.4538224738665745
0.45384368645627865
0.453864887810501
0.45388607793816566
0.4537659386904319
0.4537871437873648
0.4538083376646697
0.45382952033124874
0.4538506917959945
0.45387185206779046
0.4537519070751721
0.4537730822648484
0.45379424626847625
0.45380454617704014
0.45382569070022466
0.45370591617114037
0.4537270755600134
0.4537482237859274
0.4536714178197391
0.45369256956827064
0.45371371016669754
0.45369505042752317
0.4537161792340491
0.45373729691136433
0.4537584034682597
0.45377949891351677
0.4538005832559079
0.45382165650419626
0.45384271866713566
0.45386376975347087
0.45388480977193735
0.4539058387312614
0.45392685664016014
0.45394786350734156
0.45396885934150455
0.45398994916577823
0.45401092293240136
0.4540318856920622
0.4540528374534231
0.4540737782251374
0.4539547237473647
0.45397567925883325
0.45398249904938387
0.4540034363040212
0.45402436259100276
0.4539054769239195
0.4538878576891227
0.45390879779441207
0.4539297269420326
0.45381099041915995
0.45369231599697923
0.4537132853261303
0.453734243693792
0.45375519110855717
0.4536366552697096
0.4536576172296809
0.45367856824345903
0.45369950831961575
0.4537204374667139
0.45374135569330754
0.4537622630079415
0.45378315941915187
0.453664863496467
0.4536857743999081
0.45370667440657825
0.45358849084981695
0.4536094053053248
0.45363030887072303
0.4536512015545151
0.45367208336519566
0.4536929543112505
0.4537138144011565
0.4535958440905998
0.4535903343832718
0.45361120487849443
0.45363206452908456
0.45365291334349256
0.45367375133016
0.45369457849751976
0.45371539485399587
0.4537362004080036
0.45375699516794965
0.4537777791422318
0.4537985523392392
0.45381931476735243
0.4538400664349431
0.4538608073503745
0.453875554616018
0.45387431806640227
0.4538950340078813
0.4539157392268233
0.4539344414935175
0.45395512580766817
0.45383773373996517
0.45384873742824333
0.4538694278553748
0.45389010758977905
0.45391077663974294
0.4537935476168504
0.4538142309249793
0.4538349035550967
0.4538555655154696
0.4538762168143562
0.4538968574600063
0.45391792583095525
0.4539385450818366
0.4539052877248568
0.4539258996064015
0.45394650086873883
0.45396709152007314
0.45398767156860037
0.4540082410225081
0.45402879988997524
0.45404934817917253
0.45406988589826225
0.45409041305539816
0.4541109296587258
0.4541314357163822
0.4541523680299186
0.45417285290841075
0.4541933272656505
0.4542137911097414
0.45423424444877897
0.45425468729085006
0.4542751196440335
0.45415860896959287
0.45404215804421605
0.45406262916494294
0.45394626252497244
0.4538299555143332
0.45385046525933465
0.4538709644999852
0.4537547660963754
0.4537752793377124
0.45379578208097293
0.4538162743342139
0.4537002087909059
0.4537207150019028
0.4537412107291518
0.45376169598069044
0.45364576299755793
0.4536662621640975
0.4536867508611955
0.45370722909687045
0.45372769687913256
0.45373858544844126
0.45375903478888807
0.4537794736986588
0.45366377265997987
0.45368422543268955
0.4537051010123448
0.4537255328337429
0.4537459542466737
0.45376636525908853
0.4537867658789309
0.453807156114136
0.45382753597263115
0.4538479054623354
0.4538677050794609
0.4538880539975693
0.4539083925705237
0.45392872080621094
0.45394903871251013
0.45387422310704595
0.4538945445333773
0.453914855641645
0.45379964882549234
0.4538120315585993
0.4538323481411567
0.4538526544185746
0.4538729503986916
0.45389323608933824
0.45377820992712603
0.45379850934188987
0.45381879847326223
0.4538390773290552
0.45385934591707316
0.45387011297707897
0.4538829494869532
0.4537681296160989
0.45365341840476453
0.45367370831161535
0.4536939879606771
0.4537142573597267
0.45372014056908505
0.4537403931226165
0.45362581221526227
0.45364607835709125
0.4536663342686619
0.4536865799577185
0.45370681543199753
0.45372704069922776
0.4537472557671301
0.45376746064341766
0.45378765533579585
0.45380783985196216
0.453822195559808
0.45384236121189564
0.45386251671007993
0.45388266206202804
0.45390279727539945
0.45392292235784587
0.45380875663290676
0.45382834205995404
0.4538484706818595
0.45386858918633755
0.4538886975810143
0.4539087958735084
0.4539288840714306
0.4539489621823843
0.4539363243906719
0.4539533541712514
0.4539497281416048
0.45396978088097234
0.4539898235638005
0.45400985619765266
0.4540298787900843
0.4540498913486435
0.4540563918768628
0.45407638777170956
0.4540963736535894
0.4541163495300215
0.4541363154085175
0.45415627129658137
0.45417621720170975
0.4541961531313917
0.45421607909310885
0.45423599509433527
0.45425590114253755
0.4542757972451749
0.45416234175135745
0.45418225127901
0.45420215086680854
0.4542220405221949
0.4542419202526035
0.45426034332063725
0.45428020358414833
0.4543000539447606
0.454319894409879
0.4543397249869012
0.4542272088620913
0.45424705264568727
0.4542668865469209
0.4541538004412333
0.45417364767855506
0.45419348503917245
0.4542133125304562
0.4542331301597697
0.45425293793446886
0.4542727358619025
0.45429252394941194
0.4543123022043313
0.45433207063398745
0.45435182924569983
0.45437157804678086
0.4543913170445354
0.4544110462462613
0.45443076565924906
0.4544504752907819
0.45447017514813604
0.4544898652385802
0.45450954556937606
0.4545292161477781
0.4545488769810335
0.4545685280763824
0.45445598325635855
0.45447564761693865
0.45448928888206686
0.45450292339743503
0.45439050615197435
0.45427881215935517
0.4541665059017138
0.45417387947909843
0.45419357953358835
0.45421326985484983
0.4542329504500943
0.4542526213265264
0.4542722824913433
0.4541601718589417
0.45417984613186074
0.4541902605753408
0.4540782531128068
0.4540979330306784
0.45411760324684036
0.4541239813633394
0.4540121006091233
0.45390027496857915
0.45391997448225346
0.4539396642965119
0.45395934441851615
0.453847641823925
0.45386733490096703
0.4538870182913013
0.453906692002073
0.45392635604042053
0.45394517482733615
0.45383364038634666
0.45385330787826844
0.45383556394214897
0.4538552213043041
0.45374381845175027
0.45376348868035105
0.4536521629961802
0.4536718460565196
0.453691519463568
0.45371118322442516
0.4537321363657917
0.45375178053722864
0.45365845575022784
0.45358388840862846
0.45360355444966455
0.4536232108622839
0.45362966626833817
0.45363538448065327
0.45365501868210123
0.4536746432801247
0.4536942582817676
0.45371386369406735
0.45373345952405414
0.4536433951557365
0.4536629986254102
0.4536825925207397
0.4535718301690501
0.45359143675187436
0.4536110337658441
0.45363008450169046
0.4536496625298607
0.453539043251019
0.45355863392794465
0.4535782150554299
0.45359778664045536
0.45361734868999476
0.45363690121101524
0.45365644421047685
0.4536759776953331
0.4536955016725306
0.4536903202852623
0.453579960197623
0.4535994932812325
0.4536190168666248
0.45363853096072626
0.4536580355704563
0.4536775307027278
0.4536970163644468
0.45371649256251273
0.4536063404642941
0.4536258292166086
0.45351575257763344
0.45340572934799306
0.45342525257638305
0.45344476633667
0.4533348403327096
0.45322496761328823
0.45324451571902763
0.4532640543537856
0.4532835835244434
0.45330310323787576
0.4533230250235843
0.45334252574356887
0.4533519033081119
0.45337138760823087
0.45339086248426275
0.4534103279430431
0.45342978399140105
0.45344923063615905
0.45346866788413287
0.45348751603198695
0.4534998590611992
0.4535075124028069
0.4535269168169022
0.45354631186593286
0.45343694001747303
0.4534462654057949
0.4534656658722994
0.45348505698467345
0.4533757571396543
0.4533951605716688
0.45341455465488445
0.4534339393960562
0.4534533148019324
0.45347268087925496
0.4534920376347593
0.4535113850751744
0.4535307232072227
0.45354103327860146
0.4535603549825498
0.4535679606664483
0.4535872666119742
0.45347893233359554
0.45349825038972486
0.4533893411076908
0.45340867139794105
0.45342799240816717
0.45344730414505025
0.45346660661526494
0.45335783554147857
0.45337715020921443
0.4533964556155416
0.45341575176711985
0.4534350386706024
0.4534543163326363
0.45347358475986194
0.45349226924627006
0.45351151936136547
0.4534029718459606
0.4534222341163971
0.4534414871704362
0.45343896588673127
0.4534582057322868
0.45347743637877674
0.453495367201822
0.45338700510691116
0.45340623898051197
0.45329794993370504
0.4533171958864429
0.45333643265037543
0.4533556602320818
0.4533748786381347
0.45326675008884126
0.45328598053241653
0.4533052018055371
0.45332441391476097
0.45334361686664015
0.4533628106677203
0.453254815715203
0.45327402152236773
0.45329321818391
0.45331240570636083
0.4533315840962451
0.4533507533600813
0.4533699135043819
0.4533776733347019
0.4533968179677655
0.45328904596444536
0.45318132518356025
0.4532005028207226
0.45309285424523077
0.4529852567970604
0.45300446732488636
0.4530236687330694
0.4530428610281018
0.45293537754980334
0.45295458168226305
0.4529737767067633
0.45286638605320556
0.45288559288277336
0.4529047906095784
0.4529239792400902
0.4529431587807723
0.45296232923808205
0.4529814906184707
0.4530006429283835
0.45301978617425936
0.45303892036253135
0.4530580454996263
0.453077161591965
0.45309626864596214
0.4531153666680264
0.4531344556645604
0.45315353564196065
0.45317260660661773
0.453191668564916
0.453210721523234
0.4532297654879441
0.4532488004654127
0.4532678264620002
0.45328684348406106
0.45330585153794356
0.45319967382659565
0.45321869346509985
0.45323770414053216
0.45325670585922695
0.45327569862751255
0.4532946824517114
0.45331365733813983
0.45333262329310847
0.4532512979699807
0.4532702696712345
0.4532892324488283
0.4531826513925271
0.4532016258515321
0.45322059139187254
0.45323954801983496
0.45325849574170013
0.4532774345637429
0.45329636449223226
0.45331528553343126
0.4533273213734844
0.45334622627227056
0.4533651223017633
0.45338400946820284
0.4534028877778234
0.453296604869296
0.45331549481425276
0.45333437590731407
0.4533532481547005
0.45324707643382117
0.45326394670391396
0.4532828221845544
0.4533016888304274
0.45332054664773425
0.45321450675378155
0.4532333761394799
0.4532522367015235
0.45327108844610003
0.45316515923636735
0.4530599103673869
0.4529540799748694
0.4529729837394712
0.4528672230615026
0.45288613827554053
0.4529050446610071
0.452923942224082
0.45294283097093896
0.4529629235943133
0.45298179444448944
0.45287620428261427
0.4528950865468225
0.4529139600122123
0.45293282468493246
0.45293912817243015
0.45283369414957275
0.45272828593398856
0.4527471762560891
0.4527660577879048
0.45278493053556984
0.4528037945052127
0.45282264970295616
0.45284149613491737
0.4528603338072076
0.45287916272593265
0.4528979828971926
0.45291679432708176
0.45293559702168884
0.4529478450260942
0.45284272832963884
0.4528615351212097
0.45275648721234374
0.452775305281172
0.4527941146237917
0.4528129152462711
0.45283170715467286
0.45282697320954896
0.4528457531555277
0.45274087919694606
0.45275967038027626
0.4527784528639845
0.4527972266541108
0.4528159917566897
0.4527112459802019
0.4526065486522694
0.4526128823982457
0.4526316727629248
0.4526504544424342
0.45266922744279403
0.45268799177001906
0.4527067474301183
0.45272549442909543
0.45262098715891325
0.452639745297118
0.4526584947790522
0.45267723561070633
0.4526959677980655
0.452714691347109
0.45273340626381087
0.45262906576916606
0.4526477917908782
0.4526665091850752
0.45268521795771793
0.45270391811476196
0.45259970450561954
0.4526184157358829
0.4526371183553638
0.45265581237000485
0.4526744977857431
0.45269317460851016
0.4527118428442323
0.4526077950752495
0.45262647435027814
0.45252249399779704
0.45254118428397117
0.4525598659867762
0.4524559725372843
0.4523521267781525
0.4523708390023888
0.45238981793356514
0.4524085129294519
0.4524271993516189
0.45244587720596285
0.452464546498375
0.45236086534656506
0.4522572317004376
0.45215364552735
0.45217236463760246
0.4521910751768337
0.4522097771509292
0.45222847056576876
0.45224715542722704
0.45226583174117324
0.45228449951347116
0.45230315874997923
0.45232180945655065
0.45234045163903314
0.45223710677916584
0.45213380913028983
0.45215248147348913
0.4521711452905043
0.45218980058717384
0.452208447369331
0.4521656893389022
0.45218433311414424
0.45219186234262454
0.4522104916489759
0.452224644716756
0.4522432580611687
0.45226186292376586
0.45228045931034355
0.4522990472266928
0.45219611028515666
0.4522134797114518
0.45211056358042967
0.45212917323604274
0.4521477744250245
0.45214942378267176
0.4521422501983646
0.4520394672362827
0.4520580719028199
0.45195535477673426
0.45197397009822976
0.45187131873095787
0.4518899446803831
0.4519085621730777
0.45180599554525813
0.45182462363794124
0.45184324327867675
0.4518618544732155
0.45188045722730313
0.4517973059107701
0.4518159148622862
0.4518345153801057
0.4518531074699607
0.4518716911375779
0.45189026638867896
0.45190883322898034
0.4519273916641933
0.451945941700024
0.4519644833421733
0.451983016596337
0.45200154146820576
0.452020057963465
0.45203856608779514
0.4520570658468713
0.4519549291397211
0.451973439433568
0.45199020243279253
0.4518881500050588
0.4519066628380147
0.45180469789492333
0.45182322120316004
0.4518417361543887
0.45173983228967185
0.4516379743793473
0.45153616239233657
0.4515547253487503
0.4515732799397037
0.4515862618545629
0.45160480098477584
0.4515031110948896
0.45152166059711946
0.45144648129021037
0.4514650351873098
0.451483580736199
0.4515021179425111
0.45152064681187415
0.451539167349911
0.4514382819447975
0.451456812667956
0.45146322542628714
0.4514817422220135
0.4515002507011911
0.4515187508694216
0.4515372427323016
0.45155572629542273
0.45157420156437145
0.45149706513512866
0.45139580990634753
0.4514143086036779
0.4514327990074879
0.4514512811233535
0.4514697549568459
0.45148822051353116
0.45150011564891446
0.4513990632271391
0.4514120923152906
0.45143055424628536
0.45143828963356525
0.45145673744349063
0.45146312153263324
0.45148155553944613
0.451499981303913
0.45151839883156075
0.4515368081279112
0.45155520919848136
0.45145434808407475
0.45135353201706174
0.45137196168171523
0.45139038311883983
0.4514087963339438
0.45141722810629237
0.4513165327620795
0.45133495012765434
0.4512343180317508
0.4512527455132417
0.45115217659291335
0.4511706141649737
0.4511890435224776
0.45120746467091355
0.45122587761576527
0.4512442823625115
0.4512626789166262
0.4512810672835784
0.45118067105058984
0.45119906947784727
0.4512174597225709
0.45123584179021814
0.45125421568624163
0.4512725814160891
0.45129093898520345
0.45130928839902285
0.4513276296629804
0.45134596278250455
0.45136428776301896
0.4513826046099424
0.45128245315562465
0.4513007800293701
0.45131909877409626
0.45133740939521066
0.4513557118981157
0.4513740062882092
0.4513922925708841
0.4514105707515285
0.4514162383992026
0.45143450318255085
0.45133456195979627
0.4513528367358122
0.45137147961327717
0.4513897381354866
0.4514079885804909
0.45142623095364864
0.45132642413716545
0.45122666144394324
0.45124493179500536
0.45125395854449823
0.45115427797048796
0.45117255220238495
0.4511908183644069
0.4512090764618982
0.4512273265001983
0.4512455684846422
0.45126380242056
0.45128202831327713
0.45129402786601946
0.4513105415283065
0.4512110681887587
0.4511122336651385
0.45113047287340785
0.4511279551481054
0.45102860963937424
0.45092930787591334
0.45094757129042445
0.45096582666646085
0.4509840740093285
0.45100231332432866
0.45090312653890435
0.45092137563157386
0.4509396167009008
0.4509573662356918
0.4508582765045919
0.4508765194139714
0.45089475430977327
0.4509129811972766
0.45093120008175575
0.4509494109684805
0.4509676138627161
0.45098580876972294
0.45100399569475697
0.4510221746430695
0.450923287957114
0.450941476627005
0.4509599203095325
0.4509780929825585
0.45099744060731584
0.4510155971030216
0.4510337456475578
0.45093505174527065
0.4509534726137878
0.45097162283859876
0.4509897651219419
0.45100789946902803
0.4510260258850637
0.4510323603787486
0.451050473524021
0.4510685787527089
0.4510866760700013
0.45098818618881514
0.45100629315841795
0.45102439222104707
0.4510424833818807
0.4509440454762976
0.4509621462737062
0.4509802391737337
0.45088187925243084
0.45089998176458684
0.4509180763837792
0.45093616311516893
0.4509542419639126
0.45097231293516227
0.45087408328738726
0.45089216384416264
0.45091023652784556
0.45092830134357736
0.450946358296495
0.4509644073917307
0.4509824486344125
0.4510004820296638
0.45101850758260364
0.45103652529834654
0.45105453518200256
0.45107253723867746
0.45109053147347244
0.45110851789148426
0.45112649649780534
0.45114446729752355
0.45116243029572245
0.4511803854974812
0.4511983329078744
0.45121627253197244
0.4511184160425923
0.45113636521517625
0.4511543066057648
0.4511722402194176
0.451189689354798
0.451207607533014
0.45122551794940274
0.4512434206090066
0.45114572772729866
0.4510480771368815
0.4510663744584273
0.45103875300138313
0.4510566766974676
0.45107459264108835
0.45109250083727404
0.45111040129104896
0.451128294007433
0.4511461789914417
0.4511640562480864
0.45117661260742814
0.4511944755716675
0.4510970674379085
0.45111493986021844
0.45113280456892363
0.45115066156901656
0.45105334693105953
0.4510712133647599
0.4510890720940905
0.45110692312403355
0.4511247664595671
0.45114260210566504
0.4511604300672967
0.4511782503494274
0.4511891723454762
0.45120697876693033
0.4512247775231148
0.4512425686189781
0.4512603520594645
0.45127632100933346
0.4511797884671809
0.4511975739351518
0.4512153517567478
0.45123312193689896
0.45125088448053086
0.4512686393925651
0.4512863866779189
0.4511894817205047
0.4512072383796459
0.4512249874162675
0.4512427288352769
0.45126046264157693
0.4512781888400665
0.45129590743564013
0.45131361843318824
0.45133132183759694
0.4513490176537483
0.4512523069150181
0.45127001207634737
0.4512888233823923
0.4513065131418393
0.4513241953269941
0.4513418699427203
0.45135953699387743
0.4513771964853207
0.45139484842190136
0.4514124928084664
0.45131633875826144
0.45133326557768033
0.4513509118128635
0.4513685505069206
0.4513861816646845
0.4514038907245596
0.4514215068059765
0.45143911536558234
0.4513427569631564
0.4513603748127161
0.45137798514452476
0.45128170144462193
0.4511854588126226
0.4512030951753491
0.45121405166753087
0.45123167441866735
0.45113552447738914
0.4511531564491664
0.4511707809099866
0.451188397864648
0.4512060073179448
0.4511547076143863
0.4511723167423679
0.45118991837710354
0.45116226683096927
0.4511749503131405
0.4511925401599801
0.45121012252814335
0.45121751676352523
0.45123508635197324
0.4512526484751192
0.45127020313772004
0.4512877503445287
0.45129495039753414
0.45131248490180126
0.4513300119635793
0.45134753158760565
0.4513650437786138
0.45137111694006055
0.45138861670321995
0.4514061090465095
0.45142359397464715
0.4514410714923469
0.45145854160431886
0.45147418266731304
0.4514916383677223
0.45150908667634654
0.45152652759787987
0.45154396113701256
0.45156138729843087
0.45157880608681705
0.4515962175068494
0.4516136215632024
0.4516310182605463
0.45164840760354763
0.4516657895968689
0.45166721241757524
0.4516845830951381
0.4515891903637558
0.4516065701799796
0.45162394265830347
0.4516413078033734
0.45165866561983187
0.45156337898151544
0.4515807459127575
0.451598105519271
0.45161187357629834
0.4516292193027789
0.45164655771809964
0.4516638888268822
0.4516800750731794
0.45169739182232155
0.45171470127866553
0.45173200344681735
0.4517373219053636
0.4517546120312252
0.4517718948816289
0.45178917046116573
0.4518064387744231
0.4518236998259844
0.4518409536204292
0.45185820016233325
0.45187543945626846
0.45189267150680285
0.4519098963185006
0.45192711389592216
0.4518322310250643
0.4517373879874856
0.4517488806657673
0.45176611757708374
0.4517833472566354
0.4518005697089725
0.45178496883463637
0.45179964703823494
0.45181685524468257
0.45183405623897327
0.45185125002564014
0.4518684366092125
0.4518856159942158
0.4519027881851717
0.4519199531865983
0.45182536968865217
0.4518425437062942
0.45185971053815477
0.4518768701887429
0.4517823748164742
0.451799543460669
0.4518167049273369
0.45183385922097796
0.45185100634608844
0.45186814630716093
0.4518848196266456
0.45190194536904976
0.4519190639608307
0.4519357162121434
0.45195282061193215
0.4519699178744792
0.4519870080042509
0.4520040910057098
0.45202116688331495
0.45203823564152146
0.45205529728478083
0.4520723518175408
0.45208939924424546
0.45210643956933516
0.45201228995676346
0.4520293392405534
0.45204663121823024
0.4520636662585594
0.4519696039060295
0.4519866478827497
0.4520036847696293
0.4520207145710912
0.4519267393705567
0.4518328032368276
0.4518498579327468
0.45175597680705953
0.4517730403764806
0.45179009685822996
0.45180714625672286
0.4518241885763706
0.451841223821581
0.45185777471931454
0.451874795927879
0.4518918100751663
0.45189954715312664
0.45180585037785126
0.4518228682363965
0.45183987904090706
0.451856882795768
0.4517632725030819
0.4517752519412544
0.4517829398161889
0.4517999412779246
0.45181693570117487
0.45183392309030956
0.451850903449695
0.4518678767836938
0.45188484309666505
0.4519018023929643
0.4519187546769434
0.45193569995295063
0.45195263822533066
0.4519695694984246
0.4519864937765699
0.45189314671052766
0.45190943968044084
0.4519263658902508
0.4518330890345459
0.4518500240141095
0.4517568013972302
0.4517737451263149
0.4517906818668539
0.45180761162317
0.4518245343995824
0.4518414502004069
0.4518583590299555
0.4518752608925369
0.451892155792456
0.4517990972760243
0.45180428584977844
0.4518100898255195
0.4518269842297538
0.4517340157144802
0.45174892334342187
0.45175411690094064
0.4517710089188512
0.4517878939910307
0.45180477212176223
0.4517119228056665
0.45161911164421065
0.4515263386138811
0.4515432565973245
0.4515601676329308
0.451577071724979
0.45148438349186637
0.45150129619790125
0.451498403030852
0.45151530592253797
0.4515322018811264
0.4515478196375584
0.45145525140885046
0.45147214928722534
0.4514890402402402
0.4513965409490621
0.45141344046955595
0.45143033306827196
0.4513379026151458
0.45135480376097686
0.4513716979886148
0.45138858530230647
0.45140546570629536
0.45141319623079806
0.45132088269373655
0.45133776658605024
0.4513440957425126
0.4513609679894485
0.4513757491565942
0.4512835784213221
0.4513004526904354
0.4513173200678725
0.4513341805578545
0.45135103416459915
0.45136788089232066
0.4512757837935873
0.45129263899885175
0.45130296071229276
0.45131980350170703
0.4512277913093519
0.45113581662706304
0.4510438794319077
0.45106076128206424
0.4510776362543025
0.45098580781514686
0.45100269117743247
0.4510195676653849
0.45103643728320186
0.4510533000350775
0.45107015592520255
0.45108700495776455
0.4511038471369474
0.4511206824669317
0.45113751095189475
0.4511337025147094
0.4511505215144016
0.45116733367988016
0.4511841390153098
0.4511953729432108
0.4512121657608873
0.4512289517605298
0.4511373688598274
0.4511541632249127
0.4511709507754858
0.451079435369649
0.45109623126594395
0.4511130203512509
0.4511092269151367
0.45112600656108015
0.45113643695488737
0.4511532042893779
0.4511699648313488
0.45118671858492687
0.45120346555423546
0.4512202057433945
0.4512369391565207
0.45125366579772735
0.45127038567112454
0.45128709878081885
0.4513038051309137
0.4513205047255091
0.4512292735743619
0.4512459814818852
0.45126268263737485
0.4512793770449228
0.4512956203539422
0.45131230136760253
0.45132897564554164
0.45134564319183845
0.4513623040105686
0.4513789581058046
0.45139560548161534
0.4514122461420668
0.45142888009122145
0.4514455073331385
0.451462127871874
0.45145248213872774
0.4514690945743234
0.451485700316754
0.4514963980608997
0.4515129916174722
0.451529578492524
0.45154557495418013
0.4515621485957671
0.45155626083951045
0.45157282566332063
0.4515893838238871
0.4516059353252296
0.4516224801713644
0.4516390183663048
0.451656615026601
0.45167313971717227
0.45168965776865533
0.45170616918505047
0.45172267397035465
0.45173917212856174
0.4517556636636624
0.451772148579644
0.4517886268804907
0.4518050985701837
0.4518119567533826
0.4518186517690727
0.45183510753255124
0.45185155669921134
0.4518679992730191
0.4518844352579373
0.4519008646579257
0.4519172874769407
0.4518267954289878
0.45184322650097397
0.4518541666077592
0.4518705856258485
0.4518869980737024
0.45190340395526396
0.4518130232744729
0.4518294373869955
0.45184584493649826
0.4518622459269167
0.4518786403621831
0.4518950282462266
0.45191140958297327
0.4519277843763459
0.45183754320534425
0.4518475576706656
0.45175794737971336
0.4517743397270732
0.4516842011916129
0.4517006017100267
0.4516105138357327
0.45162520765151815
0.45164085254632447
0.4516497740427274
0.4516586919833327
0.4516754166910467
0.45169179609011223
0.4517081689648204
0.45172453531906875
0.4517408951567516
0.4517572484817602
0.45177359529798267
0.4517899356093042
0.45180626941960667
0.45182259673276903
0.45183891755266703
0.45185523188317345
0.4518616212228906
0.4518779245573057
0.4518672593626788
0.4518835550997939
0.45189984436392494
0.45191612715892815
0.4519324034886563
0.4519486733569595
0.4519649367676844
0.45198119372467493
0.4519974442317718
0.4520136882928127
0.45192405638952243
0.45194030855915174
0.45195655428589915
0.4519645097844553
0.45198074427825663
0.45199697234000813
0.45201319397353157
0.4520294091826457
0.4519777106260861
0.45199392643950137
0.4520101358346251
0.45202633881526727
0.45204253538523453
0.4520531480166853
0.4519637564509315
0.451979955787339
0.45199614871958105
0.4520123352514546
0.4519230421601187
0.4519392367389096
0.45195542492047414
0.451971606708602
0.45198778210708
0.4520039511196921
0.45202011375021905
0.45203627000243884
0.45205241988012623
0.4520685633870532
0.4520847005269887
0.45210083130369866
0.45211695572094607
0.452133073782491
0.4521491854920905
0.45216529085349866
0.45218138987046663
0.45219748254674264
0.45221356888607184
0.45222964889219663
0.45224572256885626
0.4522617899197872
0.4522778509487229
0.45229390565939387
0.4523099540555277
0.45232599614084906
0.4523420319190796
0.4523556832492842
0.4523717068917976
0.45238772423818424
0.45240373529215433
0.45231488931114644
0.45233090837862905
0.4523469211567251
0.45235809938613497
0.4523741005440262
0.45228534753234406
0.4523013566834754
0.452317359555277
0.45222866987693283
0.4522446807238497
0.4522606852944644
0.45227668359246664
0.4522926756215433
0.45230866138537845
0.4523246408876531
0.45234061413204557
0.45225205880429853
0.4522680400024186
0.45228401494566667
0.45229998363771406
0.4523064194781605
0.4523223775420216
0.4523383293649504
0.4523542749506073
0.4523702143026498
0.4523861474247325
0.4524020743205072
0.45241799499362295
0.4524275617914758
0.4524434712697434
0.4524593745357977
0.45247527159327655
0.45249116244581494
0.452507047097045
0.4525229255505961
0.45243466283837636
0.4524505492145779
0.45246642939605286
0.452482303386424
0.45249086267245275
0.4525067257155797
0.4525225825778989
0.45253843326302196
0.45255427777455787
0.45257011611611264
0.45258594829128956
0.4526017743036891
0.45261759415690883
0.4526261121346993
0.45264192109946594
0.4526532314998744
0.4526690290438177
0.45268482044563646
0.45270060570891235
0.4527163848372238
0.45273215783414683
0.45264421452454423
0.4526599954112165
0.45267577016938904
0.45258788902588887
0.45260367165612453
0.45261944816075167
0.45263521854333594
0.45265098280744
0.4525631916936294
0.45257896381081114
0.4525947298123988
0.4526104897019486
0.4526262434830141
0.45264199115914605
0.4526577327338924
0.45267346821079846
0.45258580874755083
0.45260155205660263
0.4525139404514813
0.45249216496465117
0.4524046084311828
0.4524203746125658
0.4524361346948457
0.45245188868156105
0.4523644076512669
0.45238016941278797
0.45239592508162974
0.45241167466132404
0.4524274181554003
0.45244315556738496
0.4523557775921885
0.452371522759674
0.4523872618479443
0.4524029948605195
0.4524187218009169
0.45233143283279015
0.4523471675100986
0.45236289611810054
0.4523786186603068
0.45239433514022576
0.45241004556136294
0.45242574992722123
0.45237942511991347
0.4523951293339146
0.4524108274985267
0.45242651961724445
0.45244220569356
0.4524578857309625
0.45247355973293885
0.45248478283093135
0.45250044562761643
0.4525161023989902
0.45253175314852884
0.4525473978797058
0.4525630365959919
0.4525786693008552
0.45259429599776124
0.4526099166901728
0.45262553138155004
0.45264114007535033
0.45265674277502865
0.45267233948403707
0.45268793020582515
0.45268724167575297
0.45270282355570773
0.45271839945757697
0.45273396938480026
0.45274019489402656
0.4527376756848828
0.4527532329638391
0.4527687842798675
0.4527843296363956
0.4527998690368483
0.4528154024846482
0.4528309299832149
0.4528466238507272
0.4528621394280911
0.4528776490664781
0.4528931527692973
0.4529087270656873
0.4529242188929509
0.45283760114215865
0.4528531006448083
0.4528681354181509
0.4527815780528187
0.452797079375568
0.45279413763323406
0.452707644006179
0.45272315056767515
0.45273865120724593
0.4527541459282831
0.4527691957190965
0.4526827893840356
0.45259641602219935
0.4525470653133054
0.4525625817990362
0.45256951113126365
0.4525850174208478
0.4526005177987698
0.4526160122684098
0.45263150083314524
0.45264698349635096
0.4526316983566374
0.4525630768181958
0.4525785636657171
0.45249240745713804
0.4525079018599821
0.45252339036581274
0.45252861803126826
0.452544420082242
0.4525598928056953
0.4524738384431158
0.4524893187019669
0.4525047930759068
0.4525155675356035
0.4525310310416769
0.45254648867255803
0.4525619404315946
0.4525773863221317
0.4525928263475119
0.4526082605110754
0.4526236888161596
0.4526391112660996
0.45265452786422783
0.45266993861387417
0.45268534351836615
0.45270074258102855
0.4527161358051838
0.4526303291077226
0.4526457298412629
0.45266112473898146
0.45267651380419477
0.45259077961597427
0.45260617617351717
0.4526215669012389
0.4526353239394934
0.452650703325576
0.45266607689164495
0.4526790231502731
0.4525934019996867
0.45250781323228884
0.4524222568297114
0.4523367327735999
0.45235214824652115
0.4523675578934889
0.45238296171780523
0.45239835972276976
0.4524137519116795
0.4524291382878291
0.45244451885451065
0.4524598936150137
0.4523745077132181
0.4523094747872345
0.45232486632189073
0.45233051987407447
0.45234590163536537
0.4522606177172592
0.452276006856238
0.4522913901945613
0.4522876420524482
0.45230301740247597
0.45221782188215154
0.45223320458989497
0.4522485815048658
0.45225806031105836
0.4522734267593341
0.45228878742422696
0.4523041423090013
0.4523194914169191
0.45233483475123976
0.4523501723152203
0.45226512810158703
0.452280792551192
0.452296131624195
0.4523114649327962
0.4523267924802445
0.4522418325267358
0.4522571673938669
0.4522724965025049
0.45228781985589284
0.4523031374572712
0.4523184493098782
0.45231784547323467
0.4523331488224237
0.4523484464314217
0.4523637383034578
0.4523790244417586
0.4523943048495483
0.45240957953004873
0.4524248484864793
0.45244011172205695
0.45235536923999625
0.4522706584966929
0.45218597947431943
0.45210133215506176
0.45211664165681076
0.4521319454289558
0.45214724347471275
0.45206266673631496
0.45207797201652133
0.45209327157298795
0.45210878974992325
0.4521240778266055
0.45213936018918693
0.45214224894849386
0.452057783742264
0.45207306992385865
0.45198864918250964
0.45200394256391696
0.4520192302356429
0.4519348668108136
0.4519501616667921
0.45196545081573486
0.4518811446320348
0.4518974480366167
0.4518131859728396
0.4518284892565881
0.4518437868354778
0.4518590787126982
0.45187436489143623
0.45188964537487675
0.451905236798722
0.45192050584214866
0.4519357691998395
0.45195102687496985
0.45196627887071245
0.4519815251902378
0.451974700720435
0.4519899398014021
0.4520051732141227
0.4520204009617586
0.45203562304746936
0.4519892595487617
0.4520044817640471
0.4520196983226194
0.45193574519270624
0.4519509688655902
0.45196618688437096
0.4519813992521978
0.4519968287307105
0.4520120297647248
0.4520272251572346
0.4520424149113798
0.4519585636008787
0.4519737604548103
0.45196358545750737
0.45195994000228723
0.4519751281505722
0.45198930992815733
0.4520054505044167
0.4520201771716075
0.45203534291023095
0.45205050303191424
0.45206565753977723
0.45208080643693754
0.45209594972651057
0.45211108741160927
0.45202744058692623
0.4520425853444943
0.45205772450015463
0.4519741339445888
0.4519892801575774
0.4520044207712266
0.45202051679400035
0.45203564604071245
0.4520507696974572
0.45206588776733203
0.45208100025343223
0.45209610715885074
0.45211120848667813
0.45212630424000283
0.4521413944219109
0.45215647903548617
0.4521715580838102
0.4521866315699622
0.45220169949701916
0.4522167618680558
0.4521627864280801
0.45217785041878633
0.4521929088579942
0.4521306404517934
0.4521457020394795
0.4521607580796196
0.4521758085752779
0.4521908535295166
0.45220589294539554
0.45222092682597237
0.45223595517430243
0.4522509779934389
0.4522659952864325
0.452281007056332
0.45229601330618374
0.45231101403903184
0.45232600925791827
0.4523409989658826
0.45235598316596237
0.45229267383768057
0.45230766140906026
0.452322643476374
0.4523376200426534
0.45235259111092746
0.4523675566842233
0.4523825167655656
0.452397471357977
0.45241242046447766
0.45242736408808587
0.4524423022318174
0.452457234898686
0.45247216209170305
0.4524870838138779
0.4525020000682176
0.4524191090625264
0.452336248419841
0.45235118410040864
0.45226836623440714
0.45228330887284124
0.4522982460417883
0.45231317774425095
0.45223042743730907
0.45214770740302385
0.45216265844409864
0.45217760401761403
0.45219254412656873
0.45210989149558234
0.45212483851833535
0.4521397800789934
0.45215471618055003
0.45207213084426134
0.4520870738444724
0.45210201138804645
0.4521003315758179
0.4521152612470032
0.4521198022577245
0.4521295778821986
0.452145442607138
0.45216035315927966
0.45207790232901723
0.45209281975794535
0.45210773174851077
0.45212263830368693
0.45204025444102225
0.45205516785795774
0.45207007584195447
0.45208497839598066
0.4520026613933594
0.4520175707941616
0.45203247476744257
0.4520473733161655
0.4520625939542084
0.4520774816031161
0.452092363836364
0.45201015027683744
0.4520244211586053
0.45203930492134686
0.45205418327377844
0.4520690562188495
0.45198692157927484
0.4520018013392059
0.4520124802710368
0.4519304006486887
0.45194528256578226
0.4518632449396131
0.4518781336428908
0.451875923856347
0.45189080485709876
0.4519056804593376
0.45192055066600073
0.45183895129144663
0.45185382820383035
0.45186869972309734
0.45188356585217976
0.45189311766122997
0.4519079739804942
0.45192282491800906
0.4519376704766983
0.45185584218220676
0.45187069449173206
0.4518855414248557
0.4519003829844965
0.45181914535413925
0.451833993555052
0.45184883638493895
0.4518636738467138
0.4518620532222613
0.4518768829306448
0.45189170727856987
0.45181004994078916
0.4517634537258044
0.4517782905296834
0.45169669791806527
0.45171154141789943
0.451726379558102
0.45174121234157527
0.4517560397712194
0.45177086184993265
0.45178567858061097
0.45180048996614836
0.4518152960094367
0.4518203779971739
0.45181687693750255
0.4518316720209673
0.45184653385697
0.4517651200670858
0.4517799164785311
0.451794707559857
0.4518094933139431
0.4518242737436669
0.45183904885190385
0.4518538186415273
0.4517725240907551
0.45178730053478333
0.45180207166258785
0.451816837477037
0.45177045789827835
0.4517852240870776
0.4517999849671626
0.4518147405413957
0.4518294908126371
0.4518442357837451
0.451858975457576
0.4518737098369837
0.45179260484329775
0.4518073458478142
0.4518220815602809
0.4518368119835472
0.4518515371204602
0.45186625697386523
0.4518809715466053
0.4518956808415216
0.4518929740671193
0.451907675936236
0.4519218527285041
0.4518413828624237
0.45176042221328155
0.45177513729350127
0.45178984710233283
0.4517089391784248
0.4517236555724842
0.4517383666975159
0.45175307255634933
0.4516722291289055
0.4516869415588341
0.4517016487249237
0.4516208578737835
0.4515400959177975
0.45145936284146676
0.4514741001738154
0.45139340775197917
0.45131274416946454
0.4513274997985212
0.4512468768082035
0.451261638930581
0.45127598506648625
0.4512820418447283
0.4512967897844204
0.4513111041178517
0.4513222191956323
0.45133695207356345
0.4513516796953841
0.4513664020639064
0.45128621903928723
0.45130094782890406
0.45131567136761547
0.4513303896582289
0.45134510270355
0.45126469203141323
0.4511843100057575
0.4511990412061126
0.45111869949649613
0.4511334371323344
0.45114816952159525
0.45115437201856595
0.45116909543991496
0.45118381362254434
0.4511985265692497
0.4512132342828244
0.45122793676606004
0.451242634021746
0.45125732605267
0.45127201286161744
0.4511918294904622
0.451206522716703
0.451126379462224
0.4511410790929357
0.45115577350360814
0.45117046269702127
0.4511851466759533
0.45119982544318027
0.4512144990014763
0.45122916735361374
0.4512438305023626
0.45125880765602416
0.4511787972291348
0.45109881516970757
0.45111349102664305
0.4511281616821407
0.45104823110778175
0.451062908126186
0.4510775799455048
0.45109224656850005
0.4510123789611048
0.4510270519334961
0.451041719711915
0.45105638229911865
0.4510710396978626
0.4510856919109003
0.45100591021795533
0.4510205687661042
0.4510352221308909
0.4510498703150643
0.4510645133213713
0.4510791511525568
0.4510771407018231
0.45107513096137053
0.4510897591614833
0.45101010354446736
0.45093095274935
0.45094559865354256
0.4509602393879842
0.4509748749554117
0.45098950535856
0.4510041306001619
0.4510187506829485
0.4509392199563248
0.4509538463279827
0.4509684675431549
0.4509830836045678
0.4509977649995273
0.45100287462514405
0.45092343075080454
0.4509380444473965
0.4508710717331075
0.45088568950216856
0.45090030212503385
0.45090927778463874
0.4508304445490617
0.4508450591788032
0.4508596686670743
0.4508742730165876
0.45088887223005397
0.4509034663101823
0.45091805525967954
0.45093263908125075
0.4509472177775991
0.4509568370295708
0.45097140635382343
0.4509859705606457
0.45100052965273335
0.45101508363278026
0.4510296325034784
0.4509504767238182
0.45096503182528797
0.4509795818197046
0.45090047647295495
0.450915032685429
0.45092958379314674
0.4509441297987931
0.45095867070505097
0.45097320651460143
0.4509867910237104
0.4510013168136502
0.4510158375148564
0.45103035313000267
0.4509513774071643
0.4508724293368899
0.4508869624317023
0.45080805326781853
0.4508225925410875
0.4508380364542189
0.45085256539659174
0.450867089257138
0.450876012654715
0.45079718817697817
0.45081171410108634
0.4508258155142109
0.45084033135983137
0.4508548421335281
0.4508693478379589
0.4508838484757797
0.4508983440496446
0.4509128345622057
0.4509273200161135
0.45094180041401644
0.4509506920907895
0.45096516335874287
0.4509796295782861
0.45099499762335443
0.4510094535958699
0.4510239045279487
0.4510379320851166
0.45095932665951793
0.4509737787719662
0.45098822584883513
0.45097692324896604
0.45099136474613616
0.4510058012140543
0.4510202326553471
0.45103465907263945
0.4510490804685544
0.4510634968457131
0.4510779082067351
0.4510923145542378
0.45110671589083706
0.45102827619063
0.45104118852091674
0.4509627874799779
0.4509772013160085
0.45099161014288663
0.45100601396322315
0.45102041277962696
0.4510348065947052
0.45102354859738014
0.4510379368701931
0.45105232014794516
0.4510666984332371
0.4510810717286677
0.4510954400368341
0.45110980336033163
0.4511241617017537
0.45113851506369196
0.45114636206177383
0.4511607065994646
0.4511750461650453
0.45118395709102604
0.45119828765979053
0.4512126132638682
0.4512269339058384
0.45124124958827894
0.4512555603137657
0.45126986608487285
0.4511917646888734
0.4511136903222548
0.45103564297098797
0.4510499768850217
0.4510643058409392
0.45107862984131253
0.45107666258165807
0.451090979493917
0.45110320020261147
0.4511175075811837
0.4511318100159485
0.45114610750946793
0.45106818935618476
0.45108249289799857
0.45109679150074405
0.451111085166979
0.4511253738992595
0.45113965770013964
0.45115393657217207
0.4511682105179074
0.4511824795398946
0.45119674364068096
0.45121100282281185
0.45122525708883104
0.45123950644128036
0.4512537508827001
0.4512679904156286
0.4512719063518189
0.45128613785261945
0.45130036445192157
0.4512226612211275
0.45123689384959687
0.45125112157871056
0.4512653444109978
0.45127956234898625
0.45128892419960576
0.4513031331909715
0.4513173372953238
0.4513315365151836
0.45134573085306995
0.45135992031150013
0.4513741048929898
0.4513882846000528
0.4514024594352014
0.45141662940094596
0.4514294034642465
0.45144356393755275
0.4514586294201386
0.451472780015844
0.4514869257546434
0.4515010666390369
0.4515152026715229
0.4515293338545981
0.45145189785153605
0.45146603504326244
0.4514801673876747
0.4514922208385853
0.451506343851295
0.4514289781309641
0.45144218200656266
0.4513648537807993
0.45137898893171885
0.45139311924183323
0.45139024420001816
0.4513979658288782
0.45138978544793884
0.4514039042389299
0.4514180181988548
0.4514317510044999
0.4514458553740903
0.451459954920025
0.4514502165109089
0.45137304553372753
0.4513726570453437
0.4513867594621165
0.4514008570600215
0.45141525732359167
0.45142934523865164
0.45144342834226525
0.45136635075504616
0.45138043980408077
0.4513945240437455
0.4514086034765026
0.4514226781048123
0.45143674793113353
0.4514508129579234
0.45146446391069317
0.45138748787251576
0.4514015541037001
0.4514156155398508
0.45140780783440776
0.4513308939124731
0.45134496019971115
0.45135902169516345
0.451373078401278
0.4513871303205013
0.4514011774552782
0.45141521980805177
0.45133839625124306
0.45135244450779377
0.4513664879844001
0.4513734166307712
0.45138745176399725
0.4513870628077374
0.4514010908487425
0.4514151141207383
0.45142913262615625
0.4514431463674262
0.4514571553469764
0.4514669638818249
0.45148096405779603
0.45149495947908014
0.45150895014809894
0.45152293606727256
0.45153691723901945
0.4515508936657564
0.4515648653498986
0.4515788322938596
0.45159221783790743
0.4516061754065291
0.4516201282421672
0.45163407634722863
0.45164801972411894
0.45166195837524176
0.45167589230299926
0.45168982150979187
0.45170374599801855
0.45171766577007644
0.4517315808283612
0.4517454911752668
0.45175939681318567
0.45177329774450853
0.4517871939716245
0.4518010854969211
0.4518149723227843
0.45173856187591754
0.4517524545776633
0.4517663425819612
0.45178022589119343
0.45179410450774043
0.4517180663015039
0.45172718641194465
0.45174106695478045
0.45175494280903566
0.45176881397708546
0.4517826804613034
0.45176001289201556
0.4517738761809789
0.4517877347911407
0.4518015887248692
0.451815437984531
0.45182928257249105
0.4518431224911129
0.45185233794845714
0.45186616931427837
0.4518799960175795
0.45189381806071777
0.4518176775690479
0.4517415964239048
0.45175543479405406
0.45176926850325005
0.45178309755384727
0.4517969892882658
0.45172094199163415
0.4517347721932512
0.45174768910858126
0.45176151015684696
0.45177532655547487
0.451789138306811
0.4517131690553721
0.451726986612693
0.45174079952467605
0.4517546077936635
0.4517684114219959
0.45176031861093713
0.45177411664241524
0.4517879100390154
0.45180169880307264
0.4518154829369203
0.4518292624428903
0.4518430373233127
0.4518568075805164
0.4518705732168284
0.45188433423457425
0.45189772163238795
0.45191147348185423
0.451925220719701
0.45193896334824757
0.4519527013698117
0.45196643478670967
0.4519801636012561
0.45199388781576416
0.4520076074325454
0.4520213224539099
0.4520350328821661
0.45195935315122987
0.45197306936262066
0.45198678098281103
0.4520004880141057
0.45201419045880803
0.45202788831921975
0.4519522857287666
0.4519659893599156
0.4519796884086767
0.4519933828773479
0.4520070727682258
0.4520207580836055
0.45203443882578026
0.4520481149970422
0.45206178659968177
0.45201865670880004
0.45203232866460086
0.4520459960554749
0.45205965888370797
0.4520733171515845
0.4520869708613873
0.4520931625579403
0.4521021044824511
0.45211661380458545
0.45204122334038593
0.45204660159591437
0.4520602461030662
0.45207388606204907
0.4520875214751365
0.4521011523446008
0.45211477867271266
0.45212840046174113
0.452142017713954
0.45215563043161733
0.45216923861699576
0.45218284227235245
0.45219644139994897
0.45221003600204546
0.45222362608090055
0.4522372116387713
0.45225079267791335
0.4522643692005808
0.45225627869863555
0.4522698497959263
0.45228341638229896
0.4522969784600021
0.452310536031283
0.4523146372711449
0.4523281874061273
0.45232609039725874
0.45233963413121236
0.4523531733685744
0.45236670811158375
0.45229163895988916
0.452304283453176
0.4523178195707186
0.45233135119792534
0.45234487833703013
0.45235840099026553
0.45237191915986263
0.45238543284805094
0.45239894205705855
0.452412446789112
0.4524206455222484
0.4524341421852396
0.45244763437765667
0.4524611221017206
0.45247058218084285
0.4524840616408361
0.4524975366389094
0.4524226735681435
0.4524354759054088
0.45236063132709525
0.4523741178253871
0.4522993081482207
0.4523128003261062
0.4523262880430303
0.4523335894830232
0.4523470693062784
0.4523606107687195
0.4523740816739287
0.4523875481288884
0.4524004651316747
0.45241352648155386
0.45242697975438173
0.4524404285857197
0.45245387297776696
0.4524673129327211
0.4524078891886305
0.4524213322949999
0.45242947655818727
0.45244291167089207
0.45244560863516725
0.45245903665880144
0.4524724602558578
0.4524858794285249
0.45241132251973787
0.452424747343046
0.4524381677437472
0.4523636555290331
0.45237508914412794
0.4523885110919145
0.4524019286209529
0.4523274714240107
0.45234089458158444
0.45235431332219295
0.45236772764801586
0.45229332506123165
0.45221894694495784
0.452232376910932
0.45224580246133295
0.4521714688317371
0.452184899979012
0.452110600784142
0.4521240375180365
0.45204977272869384
0.45206321503896996
0.45207665293469423
0.45209008641804105
0.45210358115106497
0.4521170058053976
0.4521304260538706
0.4521438418986526
0.45215725334191065
0.4520831255326041
0.45200898923783
0.45193487725402315
0.45194831415939135
0.4519617466599389
0.45188767885484876
0.45190111688879026
0.45191455051970625
0.45191135403313465
0.45183734300233985
0.4518507804768768
0.45186421355145495
0.45187764222823484
0.4518910665093759
0.4518916570728664
0.4519050746682406
0.4519184878737586
0.45193189669157446
0.45185799123013676
0.45187140555465766
0.4518848154932624
0.4518982210481017
0.45182436940223664
0.4518377804529879
0.4518511871217588
0.4518644097308536
0.4518778076714496
0.45180401965582717
0.45173028838731194
0.4517437016605102
0.4517571105552939
0.45177051507380633
0.4517839152181898
0.451710214742624
0.4517236203510496
0.45173666281348424
0.4517500597378583
0.45176345229414494
0.45177684048448
0.4517902243109982
0.45171660687180787
0.451729996150584
0.45174338106732115
0.45175676162415057
0.45177013782320213
0.4517835096666044
0.4517968771564845
0.45181024029496814
0.4517367154389396
0.4517500840176186
0.4517634482466706
0.4517768081282179
0.4517901636643818
0.4518035148572819
0.4517300628145478
0.45174341943632695
0.4517414621115364
0.4517548125401825
0.45176815863075276
0.45176579213324936
0.45169241779637537
0.45170576751742175
0.45171911290343936
0.45173245395653944
0.4517457906788318
0.45175912307242494
0.451772451139426
0.4516991590480666
0.4517124925178074
0.451725821662712
0.45173914648488445
0.45175246698642707
0.4517657831694411
0.45177909503602626
0.45178464047517125
0.45179794497282594
0.4518112451599355
0.4518245410385944
0.4518378326108958
0.45183002208100415
0.4518382412776884
0.45185152417809665
0.4517783972118921
0.4517916854971329
0.4518049694826535
0.4518182491705404
0.451831524562879
0.451844795661753
0.451771740723085
0.45178501719564834
0.4517982893764798
0.45181155726766004
0.4518187617340896
0.45183202203106304
0.4518452780443031
0.45185852977588503
0.4518717772278831
0.45188502040237005
0.45189825930141725
0.4518824590658941
0.45189569410558006
0.4519089248745207
0.4519221513747829
0.45193537360843217
0.45194859157753253
0.4519618052841469
0.45197501473033674
0.45197455131725967
0.4519877544516162
0.4519149236822879
0.4519281321688865
0.45194133640017375
0.4519545363782056
0.45196773210503677
0.45197720437486366
0.45199039220416587
0.4520035757882308
0.45201759194919183
0.45203076691428445
0.45204393764032785
0.4520571041293675
0.45207026638344766
0.4520834244046113
0.4520107421820382
0.451938083326198
0.45195125624755345
0.4519644249352848
0.45197758939143273
0.4519907496180365
0.45200390561713416
0.4520170573907623
0.45203020494095647
0.4520383233861417
0.4519657650677812
0.45197974905669663
0.4519928941547299
0.4519203780478544
0.45193352845240237
0.4519466746386971
0.45195981660876783
0.45197295436464263
0.4519860879083482
0.45199921724190995
0.45201234236735194
0.45202546328669696
0.4519530465191086
0.4519661727330251
0.4519792947425169
0.45199241254960376
0.4520055261563041
0.45201863556463506
0.45203174077661257
0.4520448417942511
0.452057474619564
0.4520705673287914
0.45208365584969207
0.45209674018427554
0.45210982033454983
0.4520375405870943
0.4520506260185861
0.4520637072674244
0.4520767843356143
0.45208985722515965
0.452102925938063
0.45211599047632556
0.45212989721690744
0.45214295327674825
0.45209621908880493
0.4521092763563087
0.4521223294561561
0.4520501861133356
0.45206324447547447
0.45207629867160215
0.4520893487037119
0.45209332106079947
0.4521063642175181
0.45211940321572985
0.4521324380574232
0.4521454687445854
0.4521584952792022
0.4521715176632584
0.4521845358987373
0.4521975499876211
0.4522105599318906
0.45222356573352535
0.45223656739450374
0.45224956491680285
0.45226255830239853
0.45227554755326527
0.45220359789568443
0.45221659239259937
0.45222958275640457
0.4522425689890717
0.45225555109257104
0.45226852906887166
0.45228150291994146
0.45220963234900236
0.45222261143506065
0.45223558639750144
0.4522485572382896
0.4522615239593888
0.45227448656276137
0.4522874450503685
0.45230039942417
0.4523133496861246
0.45232629583818956
0.45225453218662076
0.45225988521133736
0.4521881548568233
0.45220111265021734
0.4522140663345918
0.4522239087463967
0.45223685471109054
0.45224979657246756
0.4522627343324782
0.4521910830754547
0.45220402603710913
0.45221696489899743
0.45214535492830876
0.45215829898230997
0.45215781484443085
0.4520862482387258
0.4520991955012295
0.4521121386664983
0.4521250777364767
0.45213801271310805
0.4521509435983345
0.45216387039409695
0.452176793102335
0.4521897117249872
0.4522026262639906
0.4522155367212814
0.4522284430987942
0.4522413453984626
0.45225424362221894
0.45226713777199434
0.4522800278497186
0.4522929138573205
0.4522215179751015
0.4521829413466332
0.45219583657444656
0.4521633033089726
0.4521761975662199
0.45218908775587824
0.45220197387987193
0.4522144775106067
0.4521431840410323
0.452156071307104
0.45216833985378535
0.4521812190942748
0.45219409427639323
0.4521228601720649
0.4521357404901981
0.4521486167515382
0.4521614889580015
0.45217435711150306
0.45218722121395677
0.4522000812672753
0.45221293727337014
0.4522257892341515
0.4522386371515285
0.4522509462680508
0.4522637861884363
0.4521926755302306
0.45220552057416546
0.45213444142915227
0.45214729158765776
0.45216013770777286
0.4521729797914008
0.4521858178404439
0.4521986518568032
0.45221148184237847
0.45221647297413503
0.4522292961337937
0.45224211526797453
0.4522549303785728
0.4522685574097388
0.45226092192850104
0.4522737280583946
0.45220279428674176
0.4522156055154878
0.4522284127269152
0.4522412159229135
0.4521703317197908
0.45218314000505644
0.45219594427644394
0.45220874453583976
0.4522130978026731
0.45222589136605557
0.45223868092268477
0.4522514664744426
0.45226388797311595
0.452276665577127
0.452289439181888
0.4523022087892762
0.45231497440116775
0.45232773601943754
0.4522569934895627
0.45226976018330944
0.45228252288496934
0.4522952815964145
0.45230803631951605
0.4522373521444388
0.45225011193316617
0.45226286773508256
0.45227561955205614
0.45228836738595396
0.452301111238642
0.45231385111198485
0.4523265870078462
0.45225598819607665
0.45226872914673266
0.4522814661214328
0.4522941991220379
0.4523063978119268
0.4523191229526298
0.4523318441247875
0.4522745893938669
0.45228731354205176
0.4523000337238563
0.4523128122755589
0.4523255245204521
0.45233823280452745
0.45235093712963576
0.45236363749762676
0.452376333910349
0.4523890263696499
0.4524017148773756
0.4524143994353714
0.452427080045481
0.4524116098291988
0.4523713933373151
0.45238407471959263
0.4523967521574278
0.4524094256526607
0.4523390883663341
0.4523517668851641
0.4523644414628941
0.4523771121013614
0.452323557546964
0.45225328823555394
0.452265970234896
0.4522786482951173
0.45229132241805287
0.45230399260553644
0.4523166588594008
0.4523090976831073
0.4523217592135723
0.45233441681493564
0.4523470704890257
0.4523597202376702
0.4523723660626954
0.45238500796592646
0.4523976459491875
0.4523275176518772
0.45234016062806254
0.45235279968576775
0.45236543482681424
0.45237806605302233
0.4523906933662111
0.45240331676819867
0.45241593626080195
0.45242855184583664
0.45244116352511743
0.4523711370333166
0.4523837536942523
0.4523963664509142
0.45232637938927267
0.4523389971186788
0.4523506366180418
0.45236324669433403
0.45237585287140664
0.45238845515106785
0.4524010535351249
0.4524136480253837
0.4524262386236492
0.4523563442564897
0.45236893981653653
0.4523815314860629
0.4523784460117754
0.4523910323254991
0.45240361475335866
0.4524161932971535
0.4524287679586817
0.45244133873974035
0.45245390564212545
0.45245152188373544
0.45246408333933635
0.452476640920934
0.45240687887330505
0.4523371383339381
0.4522678354457856
0.45228041552970516
0.45229299173686544
0.45230556406905814
0.4523136192810007
0.4523261845637235
0.45233874597663326
0.45235130352151753
0.45228166816075377
0.4522942306252511
0.452306789223185
0.4523193439563404
0.45233189482650094
0.4523444418354493
0.45227487178902737
0.4522874237078665
0.45229997176695197
0.4522969125860501
0.45230945532927386
0.4523219942173437
0.45225249175971965
0.45226503554651337
0.4522775754796091
0.4522901115607826
0.45230264379180823
0.45231517217445955
0.45232769671050893
0.45234021740172753
0.45235273424988565
0.4523652472567523
0.45237775642409556
0.45239026175368224
0.4524027632472783
0.4524152609066484
0.4524273560828357
0.4524398461401586
0.45245233236852456
0.45246481476969413
0.45247729334542663
0.45240796941508415
0.45242045287565164
0.45243293251221534
0.45244540832653196
0.45245788032035733
0.4523886430453542
0.4523193963527099
0.4522501708558699
0.45218096654510387
0.4521934694571991
0.4522059685440192
0.45220657943901094
0.4522042539183749
0.4522167456226687
0.4522292335074535
0.4521601064463854
0.45217259917044983
0.4521035324529727
0.4521160300034
0.4521285237354496
0.45214101365087106
0.4520719634044369
0.452084458142045
0.45209694906446607
0.45205274253888755
0.4520652344890495
0.45207772262662177
0.45209020695334945
0.45209780570133523
0.4521102831562313
0.4521227568052848
0.4521355011241617
0.452147967124905
0.4521604293250384
0.4521642152678329
0.4521766711935769
0.45218912332351846
0.4522015716593924
0.45221401620293245
0.45214514413223444
0.4521575934783389
0.4521694452454707
0.45217403202500406
0.4521859385650307
0.4521983741245247
0.4522108058996122
0.4522232338920206
0.45223565810347605
0.45224807853570365
0.4522604951904275
0.4522472276679719
0.4521784761891534
0.45219089776140003
0.45220331555809284
0.45221572958095285
0.4522281398317002
0.45224054631205385
0.4522340395462106
0.452236555257745
0.4522489548090268
0.45226135059545325
0.45227374261873865
0.4522861308805965
0.452298515382739
0.4522298917269383
0.45216128889142143
0.45217368669380403
0.45218262304705037
0.45219501385477634
0.45212645790968015
0.45213885347464755
0.4521512452822446
0.4521636333341794
0.45217601763215903
0.45218839817788964
0.45220077497307626
0.4522131480194229
0.45222551731863253
0.4522378828724071
0.4522502446824476
0.4521817945167624
0.45218132814350015
0.4521936928994173
0.45212528235586213
0.4521376518487746
0.4521500176001586
0.4521623796117116
0.4521747378851298
0.4521870924221086
0.45219944322434225
0.452211790293524
0.45214345971173286
0.4521386790107642
0.4521510296634816
0.45216337658544753
0.4521753875524386
0.4521877270681335
0.4522000628581292
0.45221239492411286
0.4522247232677706
0.45223704789078734
0.45224936879484723
0.4521811459303436
0.4521921744151203
0.45220449651217726
0.45221681489328214
0.45222912956011563
0.45216096116554827
0.4521732805383944
0.4521855961983494
0.4521979081470916
0.4522102163862981
0.4522225209176452
0.4522348217428082
0.4522471188634613
0.4522466450424942
0.45225893668105466
0.4522622089663224
0.45227416348717026
0.45228644543669067
0.45229872369072455
0.4523109982509395
0.4522432270074065
0.4522555062213903
0.45226778174293275
0.45228005357369894
0.45221207220385473
0.45222132797899695
0.4522336012580384
0.45224587084919554
0.4522581367541303
0.45227039897450366
0.45228265751197555
0.45229491236820496
0.45230716354484984
0.4523194110435672
0.452331654866013
0.45234389501384226
0.4522760264624523
0.452288271282965
0.4523005124302152
0.4523127499058555
0.4523249837115376
0.45225716887140094
0.45226940734106497
0.4522816421421229
0.45229387327622417
0.4523061007450171
0.45231206237786425
0.45232428345899395
0.45233650087947336
0.45234871464094695
0.4522809876287234
0.45221329586410836
0.45222552258228466
0.45223774564086255
0.4522499650414849
0.4522344129820831
0.45216676385523463
0.45217898838950693
0.4521912092675704
0.4522034264910651
0.45213585235046244
0.45207134773875085
0.45208357739833255
0.4520958034029054
0.4521007494953299
0.45211296928178113
0.4521251854178107
0.45213739790505414
0.452149606745146
0.4521618119397197
0.45217401349040787
0.45218621139884213
0.4521984056666531
0.45221059629547034
0.45222278328692256
0.4522349666426375
0.4522471463642419
0.4522593224533614
0.45227149491162094
0.4522836637406442
0.45229582894205417
0.4523079905174726
0.45232014846852053
0.4523323027968178
0.45234445350398345
0.4523566005916355
0.4522892652825377
0.4523014169702562
0.4522340801506983
0.4522462364352844
0.45225838910139016
0.452270538150631
0.45228268358462137
0.45229482540497473
0.45230696361330364
0.4523190982112195
0.4523312292003331
0.45234412970149274
0.4523562533629017
0.45236281456186683
0.45237493184310296
0.452387045523364
0.45231983603806863
0.4523319543036601
0.45226477296483586
0.4521976115788892
0.45220974259424496
0.4521426093189192
0.45215288947190735
0.45208578456103293
0.4520979249699124
0.4521033852184332
0.45211551941436573
0.4521276500107148
0.45213977700908187
0.4521519004110675
0.45208486528869374
0.45201785004035566
0.45202998612305306
0.4520421186088084
0.45205424749922046
0.45206637279588724
0.45207849450040566
0.45209061261437183
0.45210272713938077
0.4520358034308911
0.45204792248293685
0.45205923865782094
0.45207135065446774
0.452083459066623
0.45201657292088154
0.4520286858538814
0.4520407952037033
0.452052900971937
0.4519860589046633
0.4519981691857241
0.45201027588650966
0.45202189127582587
0.45203399089289753
0.45204608693443227
0.4520581794020147
0.4520702682972286
0.45208185148017094
0.45209470117723527
0.45210677932559235
0.45211885390791806
0.45212676256416784
0.452138830633447
0.4521508951412479
0.45208431932313914
0.45209638831276544
0.4520919935652267
0.4521035564625036
0.4521156172769444
0.4521276745351963
0.4521397872010962
0.45215183734299724
0.4521638839334271
0.4521685894168611
0.45210197648382977
0.45211402509533605
0.452126070157914
0.4521381116731315
0.4521501496425554
0.4521621840677515
0.4521742149502849
0.4521862422917198
0.45219826609361913
0.4522103599194109
0.4522223766361041
0.45223438981794906
0.4522463994665052
0.4521799024220314
0.4521919165498729
0.4522039271457056
0.45221593421108686
0.45222793774757314
0.4522399377567198
0.45225193424008153
0.45226392719921193
0.4522759166356638
0.45228790255098894
0.4522996940790243
0.4522333259501225
0.4522453128390187
0.4522572962096029
0.45226927606342393
0.45228125240202965
0.4522861986756981
0.45229816901910147
0.4523065282845335
0.4523184921366912
0.4523304524809022
0.4523424093187091
0.4523543626516538
0.4523663124812769
0.45237825880911847
0.4523119859906583
0.45232393677636346
0.45233588406154557
0.45234782784774247
0.45228162758012197
0.45229357581206747
0.45230552054628703
0.45231746178431625
0.4523293995276899
0.4523413337779419
0.4523532645366051
0.4522901150171468
0.45230204977657684
0.4522991396947262
0.4523110696450632
0.45232299610762056
0.4523276989728489
0.45226159818387146
0.45227352664702397
0.45220745308578997
0.4522194444014362
0.4522313737946885
0.45216533533473013
0.4521772691447265
0.4521116812222236
0.45212361937997836
0.452135554053157
0.45214824403505494
0.45216017163294886
0.4521720957508725
0.4521840163903488
0.4521959335528994
0.45220784724004537
0.4522197574533067
0.45222456506883835
0.45223646937359435
0.45224837020871916
0.4522602675757294
0.4522721614761408
0.452279390585904
0.4522912782365614
0.45230316242496443
0.4523150431526253
0.4522491944056239
0.45226107953016453
0.4522729611952016
0.4522848394022454
0.4522967141528052
0.45230810537856125
0.4523199732905062
0.4522541908627443
0.4521884275661233
0.4522003077016909
0.45221218438322863
0.4522240576122427
0.45223592739023827
0.4522477937187198
0.4522596565991907
0.45227151603315363
0.4522833720221103
0.4522952245675616
0.4523070736710076
0.4523189193339473
0.45233076155787905
0.45234260034430024
0.4523544356947074
0.4523662676105962
0.45237809609346125
0.4523816675909818
0.4523934904093152
0.452405309798757
0.4524171257607986
0.4523515390507724
0.45236335938139266
0.4523751762858301
0.45238698976557423
0.4523909904914848
0.45240279825760216
0.4524146026031616
0.4524264035296492
0.45243820103855015
0.452449995131349
0.4524429236207625
0.4524547136158963
0.4524665001985857
0.45247828337031215
0.45241282065570415
0.45241681127907235
0.45242859652476525
0.45244037836185497
0.45245215679182
0.45246393181613803
0.452475703436286
0.4524874716537399
0.45242232895552403
0.4524269493385676
0.45236158861199455
0.452296246767619
0.4523080324050009
0.4523198146385886
0.45225452156688223
0.4522663081236071
0.45227809127774626
0.45228987103077295
0.45230164738415957
0.45231342033937755
0.45232518989789755
0.45233695606118934
0.45234871883072186
0.45236047820796327
0.45237223419438083
0.4523839867914409
0.45239573600060895
0.4524057380562365
0.4524174807452774
0.45242922005074554
0.4524409559741033
0.45245268851681186
0.45238753115959457
0.45239926801615904
0.4524035727573027
0.4524153039257557
0.4523501894605965
0.45236192493484306
0.45229683688808986
0.4523085766612321
0.45232031305699427
0.45233204607683364
0.4523437757222065
0.45235550199456853
0.45236722489537434
0.4523789444260779
0.4523906605881322
0.45240237338298944
0.4524140828121011
0.4524257888769176
0.45243749157888874
0.45244919091946334
0.4524540086691877
0.4524657022788547
0.4524773925311833
0.4524890794276192
0.45242414127041086
0.4523592217494939
0.45237092056990286
0.45238261603388646
0.45239430814288906
0.452405996898354
0.45241768230172386
0.4524293643544405
0.4524410430579447
0.4524527184136767
0.4524643904230757
0.45247605908758015
0.45243451523957334
0.452446184840599
0.4524578510988573
0.4524695140157843
0.4524811735928152
0.45249282983138456
0.45250448273292604
0.45251613229887233
0.45252777853065557
0.4525394214297068
0.45255106099745646
0.4525626972353341
0.4525743301447684
0.45258595972718724
0.4525975859840178
0.45260920891668627
0.45261735511323903
0.45262897189827356
0.45264058536327806
0.45265219550967567
0.45266380233888853
0.4526754058523382
0.45268700605144524
0.45269860293762954
0.45271019651231004
0.45272178677690494
0.45273337373283173
0.45274495738150694
0.45268035336361573
0.45269194127153933
0.45270352587335505
0.45271510717047764
0.45272668516432096
0.4527390013364065
0.45275057262221535
0.4527621406090119
0.4527737052982067
0.45278526669120966
0.4527968247894298
0.4528083795942753
0.4528199311071536
0.4527554360307959
0.45276699179325236
0.4527785442648751
0.4527900934470697
0.45280163934124096
0.4528131819487927
0.45282437973135303
0.4528359158184715
0.4528474486231637
0.45285897814683035
0.45287050439087145
0.45288202735668615
0.4528935470456728
0.45290506345922904
0.4529165765987515
0.45292808646563626
0.4529257945676022
0.45286144023475655
0.4528729530291542
0.4528844625528717
0.45289596880730243
0.4529074717938393
0.4528431657492853
0.45277887796311983
0.4527903926717127
0.45280190411186716
0.45281341228497457
0.4528249171924256
0.45283641883561015
0.45277218671946323
0.4527836925786719
0.4527195145167634
0.452727579238936
0.452739086528525
0.4526749137310015
0.45268642522281966
0.45269793345220566
0.45270943842054623
0.45272094012922726
0.45273243857963386
0.45274393377315036
0.4527554257111604
0.4527669143950467
0.45277839982619117
0.45278988200597514
0.4527258019207776
0.45273341111818516
0.452744894789504
0.4527563752118
0.45276598534260454
0.4527774595350324
0.4527813088761615
0.4527927776576013
0.45280424319652446
0.45274024259677936
0.4527517123194197
0.4527631788006519
0.4527746420418499
0.4527106817872883
0.4527221492051149
0.45273361338401547
0.452745074325362
0.4527565320305257
0.4527679865008771
0.4527794377377859
0.4527908857426211
0.4528023305167508
0.45281377206154244
0.45282521037836265
0.4528366454685772
0.4528480773335513
0.45285950597464925
0.4528709313932345
0.4528299994886118
0.45284142584527304
0.45285284898142786
0.4528642688984376
0.452875685597663
0.45288183073280913
0.4528934107566496
0.4529048185286878
0.45291622308817403
0.4529276244364651
0.4529390225749172
0.4529504175048855
0.45296180922772467
0.45297319774478845
0.4529094705081896
0.45284576120019854
0.45278206981325053
0.45279347720042346
0.45280488137966973
0.45281628235234234
0.4527526309210305
0.45275603884359955
0.4527674418735541
0.45277884169906013
0.4527152312970232
0.45272663525385737
0.452738036007333
0.45267445813399954
0.45268586301210484
0.4526972646879419
0.45263371931109075
0.45264512510487165
0.4526565276974755
0.4526679270902498
0.45267932328454125
0.4526914456967611
0.45270283539582185
0.4527142219004641
0.45272560521203165
0.45273698533186735
0.4527483622613134
0.4527597360017112
0.4527711065544015
0.4527824739207243
0.4527938381020187
0.4528051990996231
0.4528165569148752
0.45282863973844123
0.4528399910910402
0.4528513392653239
0.45286268426262716
0.4527993025013588
0.4528106516054028
0.45282199753353974
0.4528333402871024
0.45284467986742316
0.45285554075135775
0.45279221316909635
0.45280355374331765
0.45281489114668083
0.4528262253805155
0.4528323153560039
0.4528436439871727
0.4528545083655453
0.45286583073095943
0.4528771499332599
0.45288846597377197
0.4528252222276508
0.4527619961424473
0.4527733235197832
0.45278464773481397
0.4527214537853744
0.4527327820781757
0.45274410720974007
0.4527554291813905
0.45275020454347986
0.45276152250658397
0.45277283731309537
0.45278414896433444
0.4527954574616209
0.45280628887262425
0.4528175911320148
0.45282889024138884
0.452840186202063
0.45285147901535333
0.452862768682575
0.4527996958735663
0.45281098960760424
0.45274794157229264
0.452759239366867
0.4527705340161756
0.45278178376787837
0.4527789474495138
0.45279023464202117
0.45272724212189847
0.45273853336656084
0.45274982147040416
0.45275991049537
0.45277119248779274
0.4527824713432789
0.4527937470631367
0.4527308153401258
0.45274281772821084
0.45275409425763585
0.4527653676538212
0.45277663791807266
0.45278790505169514
0.4527991690559929
0.45281042993226944
0.4528216876818277
0.45283294230596954
0.45277009248746763
0.45278135114796064
0.4527185259292638
0.45272978861989516
0.45266698798338245
0.452604204767296
0.45261547862601637
0.45262674935832004
0.45263801696550726
0.4526492814488777
0.4526605428097303
0.45264867189193514
0.45258595210921493
0.4525979518387648
0.45260921407012106
0.4526204731817457
0.45263172917493477
0.45264298205098363
0.452654231811187
0.4526654784568388
0.4526767219892323
0.45268796240966
0.45269919971941375
0.4527104339197846
0.45272166501206296
0.4527320907845371
0.45274331577543947
0.45275453766208557
0.4527657564457629
0.4527769721277582
0.4527143906526887
0.45272561033336134
0.4527368269133899
0.45274804039405947
0.4527592507766546
0.45277045806245886
0.45278166225275546
0.4527660889771061
0.4527772906768193
0.452788489283849
0.4527996847994758
0.45281087722497954
0.4527483946974199
0.452759591110955
0.45269713289725505
0.4526650505340968
0.45267625380943344
0.452613832925014
0.45262504017264604
0.4526362443303283
0.4526474453993386
0.45262983963233205
0.4526410384969273
0.4526405506161754
0.4526517449197136
0.4526629361394216
0.45267382128800454
0.4526850063855964
0.45269643623464145
0.4527076151393448
0.4527187909665796
0.45272996371761637
0.4527411333937251
0.45275229999617506
0.4527634635262347
0.45277462398517193
0.4527857813742539
0.452796935694747
0.4528080869479169
0.4527458367297498
0.4526836036250447
0.452694765856542
0.45270592502022805
0.45271708111736736
0.4527282341492237
0.45273938411706033
0.4526772031825573
0.4526150393260367
0.452552892540464
0.45249076281880823
0.4524286501540425
0.45243983205767213
0.4524510108923012
0.4524621866591931
0.45247335935961025
0.45248452899481467
0.4524956955660676
0.4524559265458309
0.4524670939767172
0.45247825834551664
0.4524894196534885
0.45242740081855787
0.4524385660370287
0.45244972819569723
0.45246088729582107
0.45247204333865726
0.45248319632546197
0.4524943462574908
0.4525054931359986
0.45251663696223954
0.45252777773746716
0.45253891546293423
0.4525500501398929
0.4525611817695946
0.4525723103532901
0.45258343589222944
0.4525942301151959
0.45260534961326543
0.4525434590964306
0.452554582495515
0.452565702853342
0.45257682017115863
0.4525149673872074
0.45252608859964427
0.4525372067730833
0.4525479940399176
0.4525591061838815
0.45257021529256986
0.45258132136722606
0.45259242440909286
0.45260352441941243
0.45261462139942615
0.45262571535037477
0.45256394874074724
0.4525750465782775
0.4525861413877484
0.45252440545248884
0.45246268635736436
0.45240098409548557
0.4524120965874278
0.4524239149791678
0.4523622432350321
0.45230058830205744
0.45231170841812424
0.45232282550377373
0.4523339395602446
0.4523450505887747
0.45235615859060135
0.45229458210161994
0.4523056939504623
0.452316802773614
0.45225522956332626
0.45226634223114126
0.452277451874278
0.4522885584939712
0.4522270226356727
0.4522381330937552
0.4522492405294062
0.45226034494385886
0.4522714463383457
0.45228254471409846
0.4522936400723483
0.45230473241432567
0.45230808866161915
0.4522466254072827
0.4522577196157872
0.4522688108099706
0.4522798989910613
0.452290984160287
0.45229545306520824
0.4523065331123141
0.45231761015099015
0.4523286841824614
0.4523397552079524
0.4523508232286868
0.45236188824588774
0.4523724889936498
0.45232999408195773
0.45234105742197106
0.45235211776134965
0.4523631751013142
0.45237422944308464
0.45238528078788015
0.45239632913691946
0.4524073744914205
0.4523845957143891
0.45239563966565394
0.4524066806247889
0.4524062327471477
0.45234519452494465
0.4522839426367219
0.45229499273926227
0.4523060398500326
0.45231708397024784
0.452328125101122
0.4523391632438688
0.45235019839970103
0.45236123056983096
0.4523722597554701
0.45238328595782934
0.452394309178119
0.4524053294175487
0.4524163466773273
0.45242736095866315
0.45243837226276384
0.45244938059083645
0.45245706206893527
0.45246806489762087
0.4524790647537741
0.45241796547436386
0.4524289691252113
0.45243996980450846
0.4524509675134588
0.4524619622532653
0.45240112246891473
0.4524121209679068
0.4524231164987436
0.45243410906262665
0.45244114614490616
0.4524521333115982
0.45246311751479285
0.4524740987556889
0.4524850770354845
0.45249605235537727
0.452507024716564
0.45244603994234345
0.45245701608572814
0.4524679892713808
0.4524789595004969
0.452489926774271
0.4525008910938974
0.45251185246056935
0.45252281087547974
0.45253446639367095
0.45247355180672877
0.4524126536167144
0.45242361948219456
0.4524345823966883
0.45244554236138673
0.45245649937748017
0.45239564443472596
0.4524066052141188
0.452417563045877
0.45242851793118943
0.4524394698712444
0.4524504188672294
0.4524613649203315
0.4524266213883616
0.45243756769745896
0.45244851106558126
0.4524594514939136
0.45247038898364045
0.45248132353594556
0.45249225515201213
0.45250318383302274
0.45251410958015925
0.4525250323946029
0.4525287193199391
0.4525396372430144
0.4525505522366764
0.4525614643021041
0.4525723734404756
0.45258327965296846
0.4525941829407597
0.4526050833050255
0.45261598074694176
0.4526265535949853
0.4526374452388348
0.45264833396384635
0.4526592197711931
0.45267010266204755
0.4526809826375817
0.4526918596989668
0.4527027338473734
0.45271360508397174
0.452724473409931
0.4527353388264201
0.45267474790848294
0.45268561707108046
0.45269717907040197
0.45269061088591095
0.4527014735650327
0.4527123333385294
0.45272319020756674
0.45273012653726225
0.45274097812462355
0.4527518268108788
0.45275627056564877
0.4527671143087243
0.45270661629772635
0.45271746377717886
0.4527283083585605
0.45266786648486496
0.45267871479329375
0.4526895602045912
0.45262912101097247
0.45263997014713436
0.452650816387104
0.45266165973204103
0.45267250018310423
0.45268333774145203
0.4526941724082421
0.45270500418463155
0.4527158330717769
0.4527266590708338
0.452666295516291
0.45267712523292664
0.4526167843737913
0.4526276178025033
0.4526384483438409
0.4526492759989583
0.4526601007690091
0.45267092265514614
0.4526817416585219
0.45269255778028794
0.45270337102159547
0.452714181383595
0.45272498886743634
0.45266472998431806
0.45267554117276837
0.45268634948398956
0.45269715491913004
0.4527079574793377
0.4527184512333308
0.4527292480878017
0.45274004207076873
0.45267984528283217
0.45269064296359757
0.45270143777378447
0.45271222971453756
0.4526520686208878
0.4526628642535451
0.4526736570176937
0.4526844469144767
0.45268887187836104
0.45269965688873576
0.45271043903494623
0.4527212183181333
0.4527319947394371
0.4527427682999973
0.45275353900095283
0.4527643068434421
0.45277462072073493
0.45278538290954884
0.4527253238323623
0.45273608970453305
0.45274685272141346
0.45275761288413935
0.45276463162828834
0.45277538658167804
0.45278613868418544
0.45272613522027283
0.45273689099936115
0.45274764392848155
0.45275839400876655
0.45269842600956006
0.45270917976058517
0.4527199306636889
0.4526599915758213
0.4526707461440533
0.4526814978652784
0.4526922467406271
0.45270299277122905
0.4527137359582135
0.45265384526685776
0.4526645921127219
0.4526753361158812
0.45268630208571514
0.45269704037712255
0.4527077758292144
0.4527185084431167
0.4527299255051781
0.4527406523552501
0.45275137637053087
0.4527620975521439
0.4527728159012123
0.4527835314188584
0.45279424410620406
0.45280495396437037
0.45281566099447806
0.4528263651976471
0.4528370665749969
0.4528451783518776
0.4528558744222983
0.4528665676701644
0.4528772580965932
0.45288794570270097
0.4528282137130277
0.4528325882068015
0.4528432774752342
0.4527835749996277
0.4527463902415207
0.4527570866445467
0.4527677802282783
0.45277847099382995
0.4527188163863209
0.4527295107854269
0.45274020236725177
0.45275102283315893
0.45276170876641764
0.45277239188573737
0.4527127851990752
0.4527235245981539
0.452734208524898
0.4527448896397125
0.45275556794370725
0.4527662434379917
0.45277691612367466
0.45278758600186436
0.4527940447622534
0.45280470958214
0.45274517701448524
0.4527558454544728
0.4527665110899283
0.4527771739219575
0.4527878339516655
0.45279820212484223
0.45280885659119474
0.45281950825852807
0.4528301571279451
0.45284080320054815
0.4527813440614724
0.4527919937471674
0.4527985319469905
0.4528091765812014
0.45281981842154506
0.4528304574691213
0.45277136137131635
0.45278200398428087
0.4527226149491308
0.45273326116356366
0.45274390458591307
0.45268454390614565
0.4526951909245114
0.4527058351516808
0.4527164765887513
0.4527271152368199
0.4527377510969828
0.4527483841703357
0.4526890773345785
0.452699713997665
0.4527103478748261
0.45272097896715624
0.4527316072757491
0.4527422328016981
0.4526829733471429
0.452693602456769
0.45270422878463384
0.45271485233182934
0.45272547309944683
0.45273609108857704
0.4526768789395987
0.4526812366120271
0.45267182483945756
0.4526824442897335
0.4526930609636825
0.4527036748623933
0.45271428598695385
0.4527199942992514
0.4527306005189667
0.4527412039676252
0.4527518046463128
0.4527607308831358
0.45277132624342786
0.45278191883694613
0.4527925086647742
0.45279337114895846
0.4528039567178505
0.45281453952396844
0.45282511956839383
0.4528356968522075
0.4528462713764897
0.45285684314232033
0.4528674121507785
0.45287797840294297
0.45288854189989175
0.45289910264270233
0.4529096606324517
0.45285063422027494
0.45286119577432493
0.4528717545761784
0.45288231062691103
0.4528930593164217
0.4529036098426894
0.45291415762106646
0.4529247026526262
0.45293143033096855
0.4528724702385016
0.45288301657844193
0.45289356017336924
0.45290410102435513
0.4529146391324706
0.4529251744987861
0.45289148235850274
0.4529020179961203
0.45291255089365007
0.45290988380862945
0.45292041294489976
0.452930939343841
0.4529414630065205
0.45295198393400504
0.4529625021273608
0.4529730175876534
0.45291420061992316
0.4529217192326495
0.45286289823015174
0.4528734211624683
0.4528839413622654
0.4528870720981654
0.45289758779493355
0.45290810076212434
0.4529186110008004
0.45292279958118176
0.45293330518580277
0.452943808064881
0.45295430821947696
0.45296480565065067
0.45297530035946154
0.4529857923469684
0.4529962816142296
0.45300595157124657
0.45301532093988683
0.4530258023029891
0.45303596998861967
0.4530464459608974
0.4529877611881045
0.4529982406906057
0.453008717478913
0.4530191915540808
0.4530296629171629
0.4530264875562675
0.45303695526432386
0.4530474202629955
0.4530578825533341
0.45306834213639097
0.4530097304491806
0.4530201935548009
0.453030653953979
0.45304111164776484
0.45305156663720786
0.4530620189233569
0.45307246850726024
0.45308291538996576
0.45309335957252067
0.4531038010559717
0.453114239841365
0.45312467592974615
0.4531351093221603
0.4531455400196519
0.45308702432491793
0.4530974585374002
0.45303896415855466
0.4530494018810074
0.4530598369091591
0.4530702692440527
0.45308069888673086
0.4530911258382356
0.45310155009960834
0.4531119716718901
0.45305353577149393
0.45306396084747436
0.4530743832351939
0.4530848029356921
0.4530952199500082
0.45310563427918077
0.4530472443778561
0.4530576622048916
0.4530555676851537
0.4530659817560432
0.45307639314427656
0.4530868018508903
0.45309720787692026
0.45310761122340193
0.4530492812013598
0.45305565920609636
0.4530660638831612
0.45307333887172335
0.4530837385965211
0.4530941356454602
0.4531045300195732
0.4531149217198922
0.4531253107474488
0.453135697103274
0.45314608078839824
0.4531564618038516
0.45316684015066344
0.45317721582986265
0.45311898180058613
0.45312936096263157
0.4530711865842962
0.45306483190393854
0.4530685867418651
0.4530789670440685
0.45302079049462785
0.4529626288833177
0.45297301878975116
0.45291487824055465
0.45292527160833695
0.45286715210729644
0.4528090475201644
0.45275095784120095
0.4527613669025348
0.45277177329385165
0.4527137107427752
0.45272412057599193
0.45272972004771295
0.45274012515987194
0.4527505276047374
0.45276092738333473
0.45277132449668894
0.45278171894582453
0.4527921107317654
0.4528027304178507
0.45281311685094267
0.45275513079423235
0.4527219867313906
0.45273237951250295
0.452742769632893
0.4527531570935825
0.45276244130690557
0.452772823592087
0.45278024774464687
0.4527906250955814
0.452800999791783
0.45274343475791784
0.4527538128353145
0.4527641882588108
0.45277456102942465
0.45278493114817325
0.45279529861607354
0.4527948263734389
0.45280518992744173
0.4528155508332897
0.45275770520850267
0.4527680695327831
0.45277843120972655
0.4527887902403472
0.4527991466256586
0.4528041639693806
0.45281451574829695
0.45282486488476814
0.4528352113798058
0.4528455552344211
0.45285589644962465
0.4528662350264266
0.45287657096583644
0.45288690426886336
0.4528972349365159
0.4529014556129233
0.452911781791453
0.45292210533743243
0.4529324262518681
0.45294274453576616
0.45295306019013215
0.4529633732159711
0.45297368361428747
0.4529839913860854
0.4529942965323684
0.4529366122974859
0.45294692085206983
0.4529567939366208
0.45296709729788137
0.4529773980364205
0.45291975265616646
0.45291926662070947
0.4529295695129969
0.45293986978401674
0.45295016743476924
0.45296046246625404
0.4529707548794704
0.45291316164935225
0.45292345745895696
0.45293375065109387
0.45294404122676096
0.45288648066744885
0.4528967746343272
0.45290706598553615
0.4529173547220725
0.45292764084493264
0.4529379243551124
0.4529482052536069
0.45289069532404197
0.4529009796079922
0.4529112612810554
0.4529215403442257
0.4529318167984967
0.4529420906448616
0.45295236188431287
0.4529626305178427
0.4529728965464426
0.45298315997110383
0.45299342079281685
0.45300367901257177
0.4530139346313582
0.4530241876501652
0.4530344380699814
0.45304468589179486
0.45298728033098745
0.4529975315307428
0.45300778013328513
0.45301802613960135
0.45302826955067793
0.45303851036750065
0.45304874859105504
0.45305898422232593
0.45306921726229776
0.4530118739871095
0.4530221103989056
0.4530323442201888
0.45297539427785327
0.4529180918876853
0.45292833498256413
0.4528710530380868
0.452813785580697
0.4528240379785247
0.4527667909446463
0.45277704669095586
0.4527198200672588
0.4527298011338496
0.4527400576664331
0.452750311607347
0.4526931172779373
0.45270337455755355
0.45271362924629344
0.45272388134513847
0.452666719238908
0.45267697467139895
0.45261983291746416
0.4526300916789286
0.45264034785110435
0.4526506014349717
0.45266085243151033
0.45267110084169937
0.4526813466665175
0.45269224572734906
0.4527024863016583
0.4527127242935507
0.45272295970400284
0.45273319253399097
0.4527434227844908
0.45275365045647764
0.4527638755509262
0.45277409806881064
0.4527843180111048
0.4527945353787819
0.4528047501728148
0.45281496239417574
0.4528251720438365
0.4527681627057975
0.4527783756762524
0.4527885860757897
0.45279879390537997
0.4528089991659933
0.45281449627228854
0.4528246969898288
0.45283489514115083
0.45284509072722284
0.4528552837490127
0.4528654742074876
0.45287566210361435
0.45288584743835936
0.4528960302126883
0.45290621042756674
0.45284929836292387
0.452859481891211
0.452802589996501
0.4528098751880603
0.4528200598307144
0.45283024191537713
0.45284042144301206
0.45285059841458225
0.4528607728310504
0.45287094469337863
0.45281410848044024
0.45281216167300137
0.4528223358057902
0.45283250738579195
0.45277591775867376
0.4527191291072554
0.4527293098033794
0.4527394879463507
0.45268272522218495
0.45269290665314615
0.45263616399751155
0.4526463487118871
0.4526565308737026
0.45266671048391766
0.45267688754349117
0.4526870620533818
0.4526972340145474
0.4526809538349589
0.452691124013542
0.4526344455204891
0.45264461897498076
0.4526547898826069
0.4526649582443237
0.452675124061087
0.4526852873338521
0.45269544806357387
0.4527053310448018
0.4527154867257218
0.4527174982956661
0.45272764991523645
0.45273779899626726
0.45274794553971065
0.4527580895465182
0.45276823101764097
0.4527116491342346
0.4527217938738155
0.4527319360784789
0.4527420757491749
0.45275221288685297
0.4527623474924622
0.45277247956695116
0.45278260911126794
0.4527927361263601
0.45280286061317493
0.45281298257265906
0.4528231020057587
0.452766598000018
0.4527101080938421
0.4527202365733713
0.45273036252614995
0.4527404859531235
0.4527506068552368
0.4527560494229606
0.4527668141593497
0.452776927994533
0.452787039308506
0.45279107881008773
0.45280118584076556
0.4528112903528711
0.45282139234734564
0.45283149182513
0.45284158878716446
0.45285168323438896
0.4528617751677429
0.45286835363198996
0.45287844097748575
0.45288852581181765
0.4528321613406525
0.4528422494241094
0.452852334997156
0.4528624180607294
0.452872498615766
0.4528825766632018
0.45289265220397246
0.452902725239013
0.45291172651649164
0.45292179467580085
0.45293186033214944
0.45287556753320185
0.4528856364324769
0.45282936336631985
0.45277310428278567
0.4527168591766636
0.45272694278625536
0.4527370238912248
0.4527468293023894
0.4527569054348326
0.4527669790654428
0.45277705019515163
0.4527871188248903
0.4527971849555896
0.45280724858817983
0.4528173097235907
0.4528273683627516
0.45283742450659153
0.4528474781560388
0.4528575293120214
0.4528675779754669
0.4528776241473023
0.45288766782845424
0.452897857755595
0.4529078964397249
0.45290870091352425
0.4529187357665891
0.45292876813331767
0.4529262252411917
0.45293625419521183
0.45294599583555917
0.45295601985786776
0.4529660413980612
0.4529760604570611
0.4529860770357891
0.4529960911351658
0.4530061027561118
0.4530161118995471
0.45302611856639113
0.45297010346018546
0.45298011334225596
0.45299012074847134
0.4530001256797501
0.4529441167621339
0.4528881216926863
0.45289813552189606
0.45290814687580505
0.45291815575533106
0.45292816216139115
0.45293816609490223
0.4529481675567805
0.452958166547942
0.452902225067573
0.45284629740332655
0.452790383550085
0.45273448350273315
0.45274450269993066
0.452754519423863
0.45276423748884836
0.45277424930554516
0.45271838573376166
0.45272840073675524
0.4527384132690438
0.4527484233315414
0.4527584309251619
0.45276843605081846
0.4527784387094239
0.4527884389018907
0.4527984366291307
0.4527426320399479
0.4527526329478912
0.4527626313913427
0.45277156786647
0.4527815615141829
0.4527915527001031
0.45280154142514
0.4528115276902028
0.45282151149620004
0.4527657658958681
0.45277575287692473
0.45278573739964756
0.4527957194649442
0.4527995590466514
0.4528095369552333
0.4528195124089231
0.4528294854086268
0.45283945595524977
0.45284942404969697
0.4528593896928729
0.45286935288568175
0.4528136836351734
0.45282364999657515
0.45283361390833665
0.45284357537136094
0.452828850764484
0.4527899037312205
0.45279986689253593
0.45280982760650146
0.4528197858740188
0.4528231233266374
0.45282914872586066
0.45283910095410446
0.45284905073918436
0.45285899808199986
0.4528689429834501
0.4528788854444337
0.4528888254658489
0.45289876304859356
0.4529086981935649
0.45291863090165985
0.4529285611737749
0.452938489010806
0.4529484144136489
0.4529583373831986
0.4529684049971974
0.45297832308482033
0.45298823874183725
0.4529981519691416
0.45300827102439467
0.45301817936944316
0.45296269643259446
0.45297260793192917
0.452982517004057
0.4529924236498694
0.4529369710334354
0.4529468808289025
0.4528914473592135
0.4529013603000653
0.45284594596502303
0.4528558620469945
0.45286577570301323
0.4528693757793705
0.4528792853579715
0.45288919251310017
0.4528984370182336
0.4529083394097962
0.45285297840999056
0.4527976309425731
0.45280754202274626
0.4528174506808569
0.45282735691779263
0.4528372607344408
0.45284716213168835
0.4528570611104216
0.4528669576715267
0.45287685181588916
0.45288674354439407
0.45289663285792625
0.4529065197573699
0.45291640424360896
0.45292628631752674
0.4529361659800063
0.45294604323193016
0.45295591807418045
0.45296579050763885
0.4529756605331867
0.4529855281517048
0.4529306530568314
0.4529405237562027
0.4529503920492602
0.45296025793688366
0.4529701214199525
0.45297998249934573
0.4529898411759418
0.45299969745061885
0.4530095513242546
0.45301940279772623
0.4530292518719106
0.45303909854768415
0.4530489428259228
0.4530587847075021
0.4530686241932972
0.4530784612841827
0.453088295981033
0.45309771460909226
0.45304259323261914
0.45305242870357976
0.4530519479897992
0.4530617799309411
0.4530716094810468
0.45308143664098827
0.4530263574485933
0.4530361877199621
0.453046015601863
0.45303745490000347
0.45304728023962676
0.45305710319185133
0.4530641176350982
0.4530739361559733
0.4530647457338023
0.45307456179382244
0.4530840233574706
0.45309383469371467
0.4531036436479883
0.45311345022115884
0.4531232544140931
0.4531212736769964
0.45313107454163154
0.4531408730282818
0.4531506691378126
0.4531604628710888
0.4531702542289749
0.453180043212335
0.4531898298220328
0.45319961405893155
0.45320939592389414
0.45321917541778284
0.4532289525414598
0.4532387272957865
0.4532484996816242
0.4532588996210934
0.45324335227375556
0.4532531205488829
0.45326253528361904
0.4532722988705807
0.4532820600934777
0.4532918189531686
0.4533015754505115
0.4533075416158932
0.4533172938494827
0.45326244602203575
0.45327220135157575
0.45328195432105056
0.45329185006919753
0.4533015983035585
0.4533103042771614
0.4532554970828346
0.4532652461765141
0.45326847774351803
0.4532782229117869
0.45328796572472807
0.4532977061831953
0.4533074442880421
0.45330618704664466
0.4533159217746255
0.4533256541512227
0.45327091128754066
0.45328064674862645
0.4532903798590033
0.45323566107823804
0.4531809555065931
0.45319069712432103
0.4531362153218443
0.45314595998698404
0.45315505083509755
0.45316479087721634
0.45317452856978935
0.45318426391366656
0.4531939969096977
0.453203727558732
0.45320841668138917
0.4531538110381055
0.4530991944524675
0.45310893183563783
0.4530543338199931
0.4529997489604967
0.45300949480449615
0.4530192383006652
0.4529646773903556
0.4529744239369126
0.4529841681363182
0.45299390998941996
0.45293937840039994
0.4529491232994851
0.45295886585294526
0.4529043581675237
0.4529141037627388
0.4529121651073294
0.4529219074187564
0.45293164738659153
0.4529413850116803
0.4529511202948679
0.4529608532369991
0.4529705838389182
0.4529803121014691
0.45299003802549537
0.4529997616118401
0.45300948286134596
0.45301920177485533
0.4530289183532101
0.45303863259725174
0.4530483445078214
0.45305805408575966
0.45306776133190685
0.45307746624710293
0.45308180268572873
0.45309171964615536
0.4531014181915651
0.45310966235114847
0.4531080533203888
0.45311774641537134
0.45312743718475523
0.45313712562937747
0.45314646394484526
0.45315614778416113
0.4531625439295107
0.45310821440739957
0.45311789934933105
0.453100001962378
0.45310968556712844
0.45311936685106285
0.4531290458150155
0.4531387224598202
0.45308444134788206
0.4530941210171421
0.4531037983679184
0.4531134734010441
0.4531231461173514
0.45313281651767257
0.4530785750984102
0.4530882485185061
0.4530979196232789
0.4531075884135597
0.4531172548901793
0.45312691905396796
0.45313658090575576
0.4531462404463722
0.4531558976766465
0.45316463187517847
0.4531104515031226
0.4531099720707851
0.4531196290189
0.4531288653486456
0.4531229465071842
0.4530688034857352
0.4530784607374095
0.4530881156817725
0.45309776831965093
0.45310741865187115
0.4531170666792593
0.45312671240264085
0.4531363558228411
0.45314599694068486
0.4531556357569965
0.4531652722726002
0.45311119527113564
0.45312083478965715
0.4531183627263322
0.4531279990900771
0.45313763315507116
0.45314726492213675
0.45315689439209594
0.4531028635235622
0.4531124959909533
0.4531221261618925
0.45313175403720096
0.45314137961769946
0.4531510029042083
0.45316062389754747
0.45317024259853655
0.45317985900799473
0.4531894731267408
0.45319908495559313
0.45320869449536977
0.4532183017468883
0.4531643471871566
0.45311075066921974
0.4531203661475976
0.4531299793373932
0.45313959023942346
0.45314919885450505
0.4530952910268992
0.45310490262544484
0.45311451193769203
0.4531241189644565
0.4531337237065534
0.4531398426313298
0.4531494432206508
0.4531590415276494
0.45316863755313935
0.45317823129793394
0.45318782276284625
0.45319741194868884
0.4532002395310185
0.4532098249640235
0.4532194081202035
0.45322898900036973
0.4532385676053329
0.4532481439359033
0.45325771799289094
0.4532672897771054
0.45327685928935596
0.4532864265304513
0.4532959915011999
0.45330555420240987
0.4533151146348888
0.45332467279944405
0.4533342286968824
0.4533437823280105
0.4533533336936344
0.45336288279455983
0.45330914134330397
0.453318693418527
0.45332824322968857
0.45333779077759356
0.45334733606304645
0.4533568790868513
0.45336641984981185
0.4533759583527314
0.45338549459641303
0.45339502858165914
0.4533413469538375
0.45335088390814626
0.4533604186046533
0.4533696078082745
0.4533791380322025
0.4533254900452149
0.4533350232338039
0.4533445541668178
0.453342668130129
0.4532890498370326
0.4532985828254625
0.45324498242545946
0.45325451836984043
0.4532012550386701
0.4532107938974126
0.4532203305013722
0.4532298648513484
0.4531763105721506
0.45312276894755554
0.45313129549581926
0.4531408358577971
0.45315037396623475
0.4531599098219308
0.45316944342568305
0.45317897477828917
0.4531885038805465
0.4531980307332518
0.4532075553372016
0.45321035123579295
0.4531568750881545
0.45316640117651125
0.45317653844191447
0.45318605996368355
0.4531955792395458
0.45320509627029587
0.45321461105672783
0.45322412359963554
0.4532336338998124
0.45324314195805143
0.45325264777514535
0.4532621513518864
0.4532716526890666
0.4532811517874774
0.4532277554920613
0.4532372575232165
0.4532467573162299
0.4532562548718921
0.45326575019099347
0.45327252370757093
0.4532820148760574
0.45329150381027633
0.4533009905110165
0.4533104749790665
0.4533199572152144
0.4533294372202479
0.45327621648889627
0.45328569940862234
0.4532323904941911
0.45324187633726565
0.45325135994968924
0.45326084133224864
0.4532703204857302
0.4532797974109199
0.4532892721086034
0.453298744579566
0.45330821482459244
0.4533176828444674
0.45332714863997486
0.45333661221189875
0.4533460735610224
0.4533555326881289
0.4533649895940009
0.4533744442794207
0.45332122507009104
0.4533306826727823
0.45334013805563966
0.4533495912194444
0.45335864324440983
0.4533680920192521
0.453377538577373
0.45338698291955254
0.4533964250465703
0.45340586495920554
0.45341530265823715
0.4534247381444437
0.45343417141860326
0.4534283305640066
0.4534377612061531
0.4534471896381655
0.45345661586082064
0.45346603987489503
0.4534754616811648
0.4534848812804057
0.45349429867339314
0.45344119629649926
0.45340713222949347
0.4534165554170105
0.4533634807880257
0.4533729068787574
0.45338233076326545
0.45339175244232427
0.453401171916708
0.4534048919480701
0.453414915940122
0.45342432940024596
0.45343374065864844
0.45344314971610183
0.4534358256017892
0.4534452322155837
0.45345463663028673
0.4534640388466693
0.45347343886550223
0.4534828366875558
0.45349223231360003
0.4534392542490774
0.45338628856116137
0.45339569217146725
0.4534050935854376
0.45335215044046034
0.4533615547428024
0.45337095684941653
0.4533803567610718
0.45338975447853663
0.4533991500025793
0.4534085433339675
0.45341793447346884
0.4534273234218504
0.45343671017987885
0.45344609474832065
0.4533932147372713
0.45334034705831405
0.4533497395793519
0.45335425697972737
0.4533636456897192
0.45337303221120057
0.4533824165449366
0.453391798691692
0.45340117865223123
0.4534105564273183
0.453419932017717
0.45342589289216173
0.45337308913148955
0.45338246580951336
0.4533918403041216
0.45340121261607685
0.4534105827461413
0.453419508423196
0.45342887424323286
0.45343257113941127
0.45344193326027926
0.4534512932028967
0.45346065096802374
0.453466366174936
0.4534757200107105
0.45348507167117436
0.4534323469796651
0.453441701508033
0.4534510538616877
0.45346040404138765
0.45346975204789064
0.45347909788195434
0.45342641063925865
0.4534357593369074
0.4534451058627133
0.4534544502174331
0.4534637924018231
0.4534731324166394
0.4534824702626377
0.4534918059405733
0.4534391661488216
0.4534485046857124
0.453457841055135
0.4534671752578438
0.4534765072945931
0.45348583716613666
0.45343329270062616
0.4534426254200995
0.45343684522464317
0.4534461753678221
0.45339360189821426
0.4534029348912703
0.4534122657206558
0.45342159438712304
0.4534311179015063
0.45344044222156404
0.4534497643809637
0.4534492257150252
0.4534549190747246
0.45346423631828786
0.45347355140383294
0.45348286433210944
0.45343035965868905
0.453439675430898
0.45344898904642866
0.4534589023578816
0.45346821159265094
0.45347751867300357
0.4534868235996872
0.4534961263734494
0.45344366875327896
0.4534529743664234
0.4534622778272345
0.45347157913645886
0.4534808782948429
0.4534901753031325
0.45343775475345
0.4534470545968673
0.4534563522907773
0.4534656478359251
0.45347494123305554
0.4534842324829131
0.45349352158624184
0.45350280854378555
0.4534504349661734
0.45345972475428353
0.4534690123971938
0.4534782978956471
0.45348758125038613
0.45349686246215315
0.4534448374347484
0.45345412143689073
0.45346340329665336
0.4534726830147779
0.45348196059200535
0.45349123602907665
0.45350050932673214
0.4534588579764869
0.45346813286891435
0.45347740562279154
0.4534866762388581
0.45349594471785315
0.45350521106051556
0.453514475267584
0.45352373733979645
0.4535329972778909
0.4535428540919357
0.4535521096950119
0.4534998752012085
0.453509133621844
0.453518389910431
0.4534661773396377
0.45347062465432175
0.4534798821791083
0.45348913757303405
0.45349839083683463
0.45350764197124527
0.4535170865591455
0.45352633341448206
0.45353557814263773
0.4535448207443465
0.4535540612203418
0.4535019105866497
0.45351115387124535
0.4535203950307038
0.4535296340657577
0.45353887097713963
0.4535481057655817
0.45355733843181567
0.45356656897657305
0.4535757974005849
0.4535850237045821
0.453594247889295
0.45360346995545375
0.45361268990378817
0.4536219077350277
0.4536311234499014
0.4536403370491381
0.4536495485334662
0.4536587579036138
0.4536679651603087
0.4536771703042784
0.4536863733362499
0.45369557425695
0.4537047730671052
0.45371132068487274
0.45372051557987503
0.45372970836644005
0.4537388990452929
0.45374696427924005
0.4537551652002395
0.45376434980198144
0.4537735322988529
0.4537699262571139
0.453717942074933
0.4537271267321981
0.45372521090047985
0.4537343926216319
0.45374357224001943
0.4537527497563647
0.45376192517138975
0.45370998355907616
0.4536580538367963
0.4536672369388978
0.45367641793936253
0.4536855968389118
0.45369477363826666
0.45370394833814787
0.45371312093927585
0.45366123243047674
0.45367040781842066
0.45367958110817386
0.45368875230045597
0.4536368903031651
0.4536460642784419
0.4536552361568101
0.4536644059389885
0.4536735736256956
0.45368273921764973
0.45369190271556864
0.45364008182433896
0.45364924810096935
0.45359744391596296
0.453545651561097
0.4535548254791743
0.4535639973027497
0.4535731670325405
0.45352140109245465
0.4534696469670304
0.4534788243236065
0.453487999586091
0.45349717275520046
0.45349380818661883
0.4535029786008311
0.45351214692349034
0.45351818886796885
0.45346648231354314
0.4534756516612046
0.45348481891850984
0.45349398408617353
0.45350314716491014
0.45351230815543375
0.453521467058458
0.45353062387469656
0.4535397786048623
0.45354868068019205
0.45355783126888577
0.45350618496607675
0.4535153383094712
0.45351801188206803
0.4534884594618197
0.45343684456773115
0.45344600163560783
0.4534549062781163
0.45346405920720056
0.4534732100537071
0.45342162625094823
0.4534307798421389
0.4534399313513119
0.45344908077917734
0.4533975231804531
0.4534066753492594
0.45341582543731784
0.45342497344533816
0.4533734420243306
0.4533219223150097
0.4533310778743421
0.45334023135333845
0.4533493827527076
0.4533585320731582
0.4533676793153986
0.4533768244801368
0.4533859675680804
0.4533951085799369
0.4533436390478016
0.45335278278911284
0.4533619244548955
0.4533710640458561
0.453380201562701
0.45338933700613615
0.45339847037686715
0.45340760167559935
0.45341673090303775
0.453425858059887
0.4534349831468515
0.4534055574118009
0.4534146827312191
0.45336328682521915
0.4533724148670615
0.4533815408399913
0.4533303587957035
0.4532789957366965
0.4532644518377799
0.45327358590531075
0.45328271790373575
0.453291847833758
0.45330097569608
0.45331010149140427
0.45325878143010107
0.4532679099357123
0.453277036374882
0.45328636446039866
0.4532954867457375
0.45330460696674385
0.4532536278280441
0.45320235479322196
0.4532114824535779
0.4532206080493194
0.4532297315811469
0.4532385816793399
0.45324770111612006
0.45325643413656813
0.45320520135323633
0.45321432147062407
0.4531631050256618
0.4531722278386533
0.453181348590225
0.4531904672810756
0.45313927667142
0.45314839805422197
0.4531575173768584
0.4531063478288258
0.4531154698399098
0.4530643165920164
0.45307344128819066
0.4530825639246141
0.45309168450198406
0.45304055702686535
0.45304968028569115
0.4530588014860199
0.4530076950222313
0.4530168189005279
0.4529657286987798
0.45297485525170056
0.4529839797465419
0.45293323747148595
0.45294236460061776
0.45295148967223625
0.4529606126870371
0.4529697336457156
0.45297904409826256
0.45298816092520056
0.4529972756981052
0.4530061293503131
0.4530152400464106
0.45302348157343236
0.45297247116001343
0.45298158256834936
0.45299069192525937
0.45293971368438535
0.45294242165133136
0.45295153233986934
0.45290056446180704
0.45290967780963987
0.452918789106995
0.4528678421115949
0.4528769560647935
0.45288606796807
0.45289517782211614
0.45284425639443204
0.4528533689007396
0.45280246362096205
0.4528115787762255
0.45282069188267904
0.4527698299103358
0.45277894565978405
0.4527825880656194
0.45279170033386634
0.45274084200517556
0.4527499569151031
0.4527590697778863
0.45270823224478757
0.4527173477458266
0.45272646120027815
0.45273557260883124
0.4527446819721748
0.45275378929099735
0.4527628945659871
0.45277199779783206
0.4527810989872198
0.45279019813483756
0.45279929524137247
0.45280839030751113
0.45281748333394
0.45282657432134504
0.4527758090103225
0.45278490263110377
0.4527341533705533
0.45274324962143636
0.45275234383371543
0.4527614360080758
0.45277052614520236
0.4527796142457798
0.45272889968325225
0.4526782188791663
0.45268002422979575
0.4526891183934695
0.4526918961455526
0.45270098694414823
0.45271007570764227
0.45271916243671806
0.45272792260206757
0.4527370053006686
0.4527460859668914
0.45269543756259933
0.4527045208469883
0.45271360209954986
0.4527226813209657
0.45267205818764117
0.45268114002371146
0.4526902198291867
0.4526992976047479
0.4527056573568878
0.4527147313781934
0.4527238033715582
0.45273287333766193
0.45274194127718403
0.45275100719080363
0.45276007107919963
0.4527691329430505
0.4527781927830345
0.4527872505998296
0.45274620033181573
0.4527552596977086
0.45276431704119585
0.4527733723629546
0.4527824256636618
0.4527914769439939
0.45274095909540035
0.452750012982159
0.4527590648490879
0.4527681146968629
0.45277716252615957
0.4527862083376531
0.45275734378103166
0.45276638978506945
0.45277543377238577
0.452784475743655
0.4527935156995512
0.452802553640748
0.45281158956791895
0.45282062348173713
0.45282965538287534
0.45283868527200627
0.452847713149802
0.4528567390169345
0.4528657628740755
0.4528747847218962
0.452881233037078
0.4528902511545049
0.45289926726456
0.45284886672291025
0.4527984773975822
0.4528075007089532
0.4528165220126901
0.4528255413094629
0.452825026845965
0.4527746681908442
0.452783689132889
0.45279270806894273
0.4527423698023425
0.45275139132637515
0.45276041084495616
0.4527694283587542
0.45277844386843763
0.45278745737467446
0.45273715324653596
0.45274616933704404
0.45275518342464405
0.45274972416393494
0.4526994465710239
0.45270846284388966
0.45271747711469634
0.4526672198459225
0.45267623669353646
0.4526852515396304
0.4526942643848707
0.4527032752299234
0.4527122840754543
0.45272129092212887
0.45273029577061225
0.45273929862156936
0.45274829947566475
0.4527161140354922
0.4527251154642498
0.4527341148971252
0.45274311233478204
0.452692930211934
0.4527019302196685
0.45271092823272036
0.4527199242517527
0.4526697669368567
0.45267876552255104
0.45268776211476164
0.4526967567141509
0.45270574932138075
0.45271473993711303
0.4527237285620093
0.45273271519673064
0.45274169984193796
0.4527506824982919
0.45270057728774543
0.4527095625065915
0.4527186785098548
0.4527276597380316
0.452736638979211
0.45274561623405235
0.4527545915032147
0.45276356478735674
0.452772536087137
0.45278126217491066
0.4527902295348294
0.4527814431714454
0.4527904085291851
0.45279937190541136
0.45280833330078096
0.4527583047588187
0.45276726871101064
0.4527762306828751
0.45278519067506834
0.45273746177493857
0.4527401409421454
0.45274910195120555
0.4527580609816813
0.4527670180342278
0.4527759731095
0.4527696740284814
0.4527786268342607
0.45278757766435734
0.45273762316549765
0.45274657654407846
0.452755527947504
0.4527644773764279
0.45277304988664224
0.4527819954098657
0.4527909389605372
0.4527998805393091
0.45280882014683344
0.4528177577837621
0.4528266934507465
0.4528356271484379
0.45278573340371026
0.45279466964548576
0.4528036039184925
0.4528125362233809
0.45282146656080124
0.4528303949314036
0.4528393213358375
0.45284824577475247
0.45281973980317886
0.45282866443280984
0.4528375870979614
0.45284650779928226
0.45285542653742056
0.4528643433130244
0.45287325812674134
0.4528780460204685
0.4528869573660448
0.4528958667515759
0.45290477417770836
0.4528549770612512
0.4528638870241953
0.45287279502825994
0.45288170107409115
0.4528906051623345
0.4528995072936354
0.45290840746863886
0.45285894488816547
0.4528678475636694
0.4528708278088842
0.45287972722373226
0.45288862468395374
0.4528776124269335
0.4528865081655779
0.4528367895896458
0.4528456878564307
0.45285458416991375
0.452863478530738
0.45287237093954624
0.45288126139698104
0.45289014990368465
0.4528404691061963
0.4528493601373353
0.45285824921825907
0.45286713634960923
0.45281777591799194
0.4528266655379988
0.45283555320895497
0.45284143553349643
0.45285031963744937
0.45285920179420147
0.45280957882665884
0.45275996673299973
0.4527103655096504
0.45271925910527866
0.4526696732061434
0.4526785693102715
0.45268746346606326
0.45269635567415856
0.45270524593519706
0.4527141342498183
0.45272302061866143
0.45273190504236527
0.4527407875215684
0.4527496680569091
0.45275854664902543
0.4527674232985552
0.45271789721856187
0.45272677637231684
0.4527356535839997
0.4526861472249419
0.4526950269376879
0.45269933490456915
0.4527082112343785
0.45271708562379437
0.45272595807345306
0.45273482858399033
0.45274369715604196
0.45275256379024326
0.4527616141983938
0.45277047693851413
0.45272111362735873
0.4526716737328925
0.45268054339070724
0.452689411111704
0.4526921306083076
0.4526427154646979
0.452651584410838
0.452660451421161
0.4526640895211805
0.4526729532320893
0.4526818150089569
0.4526906748524162
0.45269028319939997
0.45269914018672697
0.4527076244680588
0.4526582615169664
0.4526671190985717
0.452675974748948
0.4526848284687269
0.45269368025853957
0.4527025301190171
0.4526743289061895
0.4526250072316519
0.45263386168124
0.452642714201754
0.45265156479382446
0.45260226708474216
0.4525529801123927
0.4525618375840704
0.4525706931270662
0.45257954674200995
0.45258839842953125
0.4525972481902595
0.45260609602482366
0.45261494193385254
0.45262378591797464
0.4526328129212473
0.4526416530373225
0.45265049123037915
0.45265932750104476
0.45261010399870666
0.4526189427391657
0.4526277795577416
0.45257857553778746
0.45258741482305515
0.45259625218694793
0.45260508763009216
0.45255590746192637
0.45256474536854724
0.45257358135492765
0.45258241542169336
0.45259124756946995
0.4526000777988825
0.45260890611055604
0.45261773250511517
0.45256859367844
0.45257742253279537
0.4525862494705429
0.4525371300599209
0.45254595945438003
0.45255535116884893
0.45250625109820025
0.4525150809689859
0.45252390892419053
0.4525327349644374
0.45248365864571227
0.4524924871364252
0.45250131371268715
0.4524960121825795
0.45250483646310175
0.4525136588307082
0.4524738394247441
0.4524826632392842
0.45243363488699906
0.45244246114540787
0.4524433990220036
0.45239439085486516
0.45234539330359747
0.4523542252947927
0.4523630553732665
0.45237188353964014
0.45238070979453465
0.4523895341385708
0.45239835657236904
0.45239698229135467
0.45240580200975195
0.45241461981953235
0.45242343572131544
0.4524322497157203
0.4524410618033661
0.4523921280956218
0.4524009426162128
0.45240975523054927
0.4524185659392497
0.452369655824013
0.45237542064340286
0.4523842322062387
0.4523930418644894
0.4523441556485974
0.4523468089002831
0.45235561974633975
0.4523644286887891
0.45231556668525824
0.4523243780507745
0.4522758441006611
0.45228470104439283
0.45229351288837427
0.452302322829766
0.4523111308691843
0.4523199370072448
0.45232874124456335
0.45233750041784
0.45234630086017735
0.4523550994036168
0.45236389604877286
0.4523726907962598
0.4523814836466917
0.45239027460068215
0.4523990636588447
0.4524078508217926
0.4524166360901387
0.4524254194644957
0.4524342009454761
0.452442980533692
0.4524517582297552
0.4524605340342774
0.45246930794786994
0.4524780799711439
0.4524293425648566
0.45243811700292186
0.45244688955116624
0.4523981712471336
0.45240698927348516
0.45241576233955544
0.452424533516914
0.4524333028061706
0.4524420702079349
0.4524508357228163
0.45240215368755454
0.4524109216107727
0.4524196876476046
0.4524250098281309
0.4524337724642002
0.45244253321562894
0.45239388348087456
0.4524026466371502
0.45241140790928125
0.4524201672978754
0.45242892480353986
0.452380302672986
0.45238906258028533
0.4523978206051505
0.45240657674818824
0.452415331010005
0.45242408339120693
0.4524328338924001
0.45244158251419003
0.45239301152927497
0.45240176254800707
0.45241020036201157
0.4524189476569492
0.4524276930741804
0.452388271772069
0.4523397485107994
0.4523484996107446
0.45235724883297285
0.4523087230607316
0.45231747467254535
0.4523262244071365
0.45233497226510894
0.45234371824706643
0.45235246235361226
0.45236120458534973
0.45236994494288163
0.4523290264064461
0.4523226895694077
0.45233107762238994
0.4523398174619247
0.45229135594301945
0.45230009816520017
0.4523088385145827
0.4523175769917687
0.4523263135973597
0.45233162184089787
0.4523403550719642
0.4523490864331598
0.45230066542198094
0.4523093991621691
0.452318131032978
0.4523268610350077
0.452335589168858
0.45234431543512865
0.4523530398344189
0.4523617623673279
0.4523133814301763
0.45231698389179215
0.4523257074820518
0.4523344292069014
0.4523431490669392
0.4523518670627632
0.45236058319497113
0.45236929746416055
0.4523780098709287
0.4523867204158725
0.4523383885012982
0.45234158918621414
0.45229327241744827
0.45230198829137575
0.45231089452927714
0.45226259651597983
0.4522622588481904
0.4522709743111083
0.45227968791333817
0.45228839965547574
0.4522401298155979
0.4522488439197687
0.45225755616433555
0.45226626654989366
0.45227497507703796
0.4522836817463631
0.45229238655846354
0.45230108951393355
0.4522528594979905
0.45226098905769857
0.45226969257698885
0.4522783942407159
0.45228709404947304
0.4522957920038534
0.4523044881044498
0.4523131823518548
0.45232187474666075
0.4523305652894597
0.45233925398084346
0.45229107640559785
0.4522997674517741
0.4523084566470194
0.45231714399192496
0.45232582948708183
0.4523345131330807
0.45228636683045875
0.452295052828029
0.45230373697692466
0.4523124192777358
0.4523210997310524
0.452329778337464
0.4523384550975601
0.45229034422167225
0.45229902333001837
0.45230770059253117
0.4523163760097994
0.4523250495824116
0.45227696570342973
0.4522856416211909
0.4522943156947778
0.4523029879247784
0.4523116583117804
0.4523203268563712
0.45232899355913797
0.4522809450151015
0.45228961405970963
0.45229828126297433
0.4523069466254823
0.4523053001032244
0.45231396288057835
0.4523226238187015
0.4523312829181794
0.45228327492805864
0.45229193636550663
0.4523005959647887
0.4523092537264901
0.4523179096511956
0.45232656373948976
0.452335215991957
0.45234386640918134
0.45235251499174667
0.4523611617402366
0.45231320148135834
0.45232185056420776
0.4522739046398317
0.45222596887887356
0.4521780432781022
0.4521301278342876
0.4521385586323555
0.4520906575243322
0.4520993237682385
0.45210798817627074
0.45211665074901214
0.45212531148704577
0.4521345315938345
0.4521431886047828
0.4521518437827836
0.452160497128419
0.4521691486422708
0.45217489854716636
0.4521835467060503
0.4521921930348297
0.45220083753408546
0.4522094802043982
0.4522181210463483
0.4522105569933555
0.45221919589384274
0.45222783296734453
0.4522364682144404
0.45223288047068166
0.45218507572644584
0.45219371275469594
0.4522017772534537
0.4521539909513028
0.45216262852622346
0.4521658126119576
0.45217444711305504
0.4521830797900263
0.4521917106434495
0.4522003396739022
0.45220915695587965
0.45216141023885337
0.45217003973523867
0.4521786674097098
0.45218729326284374
0.4521959172952171
0.4522045395074063
0.4522131598999876
0.45218259299136765
0.45219121388038647
0.45219983295065225
0.45217258900666424
0.4521812082231791
0.4521898256218691
0.45219844120330926
0.45220705496807434
0.4522156669167389
0.4522242770498773
0.4522328853680635
0.4521852267227512
0.4521938373416424
0.45220244614605276
0.45221105313655574
0.4522196583137246
0.4522282616781323
0.4522338932461493
0.4522424932995143
0.4521951265001778
0.452147516990123
0.45215612342059047
0.4521647280391778
0.45217333084645717
0.45218193184300043
0.4521905310293792
0.45214325719404364
0.4521518586398938
0.4521605845121177
0.45216918232588527
0.4521777783311098
0.4521863725283618
0.4521949649182116
0.4522035555012294
0.452212144277985
0.45216460804921615
0.45216253062562467
0.45217112100601087
0.4521797095809367
0.4521882963509713
0.452189054042046
0.45219763802628365
0.4522062202071633
0.4522148005852531
0.4522233791611211
0.45223195593533505
0.4522405309084624
0.45224910408107044
0.4522576754537263
0.45223201599372276
0.452240587360642
0.45224915692855466
0.45225736792992627
0.4522659339389568
0.45227415194840515
0.4522827143996851
0.45229127505477223
0.4522998339142316
0.45230839097862824
0.45231694624852675
0.4523254997244915
0.4522780811795995
0.45228663693628934
0.4522951908995074
0.45230374306981774
0.45225634668051984
0.45226490112868833
0.45227345378441086
0.4522260754632518
0.45223463039407163
0.45224318353290766
0.45225173488032283
0.4522604100913301
0.45226895784443544
0.4522216097542089
0.45223015977935765
0.4521828256617337
0.4521913779562746
0.45219992846088364
0.45220847717612267
0.4522170241025533
0.45222556924073704
0.4522341125912349
0.4522426541546079
0.45225119393141666
0.45225973192222174
0.45226826812758336
0.4522768025480614
0.4522853351842157
0.4522938660366058
0.452302395105791
0.4523058330413009
0.4523143590775558
0.4523228833321711
0.45233140580570513
0.4523399264987162
0.4523484454117621
0.4523569625454006
0.4523654779001891
0.4523739914766849
0.4523267609492808
0.4523352767900837
0.45234379085304927
0.4523523031387342
0.45236044837948364
0.4523689571503926
0.45237746414568164
0.4523302781817645
0.45233878743711803
0.45234729491730613
0.4523558006228842
0.4523643045544076
0.4523728067124312
0.4523813070975097
0.4523898057101976
0.452397458185366
0.4523503039787592
0.45230317002315956
0.4522560354702184
0.4522645427083689
0.4522730481738088
0.4522815518670921
0.4522802412887726
0.4522887424614329
0.4522972418633845
0.4523057394951805
0.45231423535737386
0.4523227294505173
0.45232065546244205
0.4523291471189985
0.4523376370079329
0.45234612512979705
0.45235461148514255
0.4523075659527854
0.45231605455391394
0.45232454138897543
0.4523330264585211
0.4523415097631016
0.4523499913032677
0.45235514363857987
0.45236362199752783
0.4523165938634185
0.45226957550646807
0.4522780601156037
0.45228654296115395
0.45229502404366867
0.45230350336369746
0.45231198092178954
0.4523204567184942
0.45232893075436015
0.4523374030299362
0.45234587354577066
0.4523543423024119
0.45236280930040773
0.45237127454030596
0.45237973802265413
0.45235424708036404
0.45230729801476155
0.4523157655014765
0.4522688301724839
0.4522772998933625
0.4522857678568553
0.4522942340635092
0.4523026985138709
0.45230785276625485
0.4523163140487639
0.45226941273042615
0.45227787624388077
0.452286338002512
0.45229479800686545
0.4523032562574867
0.4523117127549209
0.45232016749971315
0.4523286204924083
0.45233707173355087
0.4523455212236852
0.45235396896335545
0.45236241495310553
0.45231556714708304
0.452324015364216
0.45233246183187353
0.4523409065505989
0.4523493495209353
0.4523577907434257
0.4523662302186127
0.45237466794703884
0.45238310392924636
0.45239153816577726
0.4523999706571733
0.4524084014039762
0.45241683040672714
0.45242525766596736
0.4524334453332201
0.45244186913165535
0.45239509060920585
0.4523483217587345
0.45235675174408096
0.4523651799867948
0.45231842872801153
0.45232685918902965
0.45233528790785704
0.45234287802172135
0.4523513033442398
0.45235972692616894
0.4523681487680481
0.45237656887041644
0.45238498723381276
0.45239340385877574
0.45234669795294685
0.45235511679284024
0.45230842448103253
0.4523168455333103
0.4523252648474968
0.4523336824241301
0.45234209826374794
0.452350512366888
0.4523589247340876
0.45235119302447097
0.4523593663750254
0.45236777522659033
0.4523759554931167
0.4523843609003244
0.45239276457445843
0.4524011665160547
0.4524095667256491
0.4524177178575953
0.4524261146302811
0.4524345096725655
0.45244290298498335
0.4524512945680693
0.4524596844223578
0.4524680725483829
0.45247524370466013
0.45242864961098234
0.45243703834145904
0.4524454253446155
0.4524538106209853
0.4524072379178848
0.45241562539854374
0.45242401115285086
0.45243239518133893
0.4524407774845408
0.4524438082687502
0.4524521876733106
0.45246021563178895
0.45246304806872895
0.4524714229095282
0.4524797960279951
0.45243327332636774
0.45244164864524034
0.4524403388540556
0.45244871172497203
0.4524570828748462
0.4524654523042086
0.4524738200135896
0.4524821860035194
0.45249055027452795
0.4524989128271449
0.4525072736618997
0.4525156327793218
0.45252399017994005
0.4525323458642835
0.4525406998328806
0.45254816922002433
0.45250171590764293
0.45245527213099224
0.4524636305800757
0.4524719873137258
0.4524803423324706
0.45248617178334444
0.45243975342349796
0.45244810917758316
0.45240170424330856
0.45241006218564855
0.4524138347387468
0.45242218972339376
0.4524305429949005
0.45243889455379394
0.4524469061472181
0.45245525431713235
0.4524636007760054
0.45247194552436326
0.4524802885627317
0.4524886298916363
0.45249696951160234
0.45250530742315503
0.4525133466173968
0.4525216811441129
0.4525300139639835
0.4525383450775329
0.452546674485285
0.45255500218776373
0.4525633281854928
0.4525716524789955
0.4525253393749759
0.45252379170902124
0.45253211749255834
0.45254044157261025
0.45254294357326774
0.4525512648432306
0.45255958441115424
0.4525679022775607
0.4525762184429721
0.45258453290790995
0.45259284567289587
0.45260115673845114
0.4525548974215319
0.4525632106665578
0.45257152221257596
0.45257983206010716
0.452588140209672
0.4525964466617907
0.45260475141698364
0.4526130544757706
0.4526213558386714
0.45262965550620554
0.4526379534788923
0.4526462497572508
0.4526545443417999
0.4526633680077852
0.45261716843970934
0.452625463452625
0.45263375677268086
0.4526420484003952
0.4526503383362858
0.4526586265808705
0.4526669131346669
0.4526751979981922
0.45268348117196355
0.4526917626564979
0.4526967798095713
0.45270505824979873
0.45271306996659283
0.45271815476223376
0.45272642849289396
0.4527347005372746
0.4527429708958912
0.45275123956925895
0.45275950655789293
0.452767771862308
0.4527760354830187
0.45278429742053955
0.4527925576753848
0.4527661965555726
0.4527200994066665
0.45272836367426234
0.45273662625939326
0.45269054619565186
0.45269602242746587
0.45270428578124355
0.4526582230741026
0.45261216973977825
0.45262043910196137
0.45257439897998986
0.4525826705016559
0.4525909403409215
0.45259920849829993
0.4526072512834043
0.45261473326273705
0.4526229964798497
0.4526312580171053
0.452639517875016
0.4526477760540938
0.45265603255485043
0.4526100402735504
0.4526182989304362
0.45262655590941525
0.4526315709875352
0.45258559987530816
0.45259385765941756
0.4526018802165196
0.4526051392397487
0.4526047021697751
0.45261295466168766
0.45262120547830753
0.4526294546201447
0.4526377020877092
0.4526459478815106
0.45265419200205836
0.45266243444986176
0.45267067522542986
0.4526734472433601
0.45268168523045516
0.4526899215467283
0.45269815619268794
0.45270638916884204
0.4527146204756984
0.4527228501137648
0.4527310780835485
0.45273930438555693
0.45274752902029697
0.4527557519882755
0.4527098800782463
0.4527181051942348
0.4527263286438707
0.4527345504276605
0.45274277054611023
0.4527509889997258
0.45274601218836497
0.4527542286496196
0.4527624434472862
0.45277065658187
0.4527788680538759
0.45278707786380873
0.4527952860121731
0.4528034924994733
0.4528116973262136
0.4528199004928979
0.45282810200002993
0.4528363018481133
0.45284450003765137
0.4527987072881279
0.45280690762106135
0.45276112793168505
0.45276933040561035
0.45277753122129766
0.4527317683820798
0.45273997133626054
0.45274817263260897
0.4527551496789228
0.4527094075946958
0.45271760949311035
0.4526718804416464
0.45268008447351776
0.4526882868483438
0.4526964875666263
0.4527046866288672
0.452712884035568
0.4527210797872301
0.4527292738843547
0.45273746632744266
0.4527456571169949
0.4527538462535119
0.452762033737494
0.4527702195694414
0.4527784037498541
0.45273275331574586
0.4527409396240348
0.45269528200608156
0.4527031780147529
0.4527018669461892
0.4527100530670738
0.45271823753753077
0.4527264203580592
0.4526807918133749
0.45268897675826925
0.452692333370849
0.45270051550350693
0.45270869598753843
0.4526630922103663
0.4526712748159052
0.4526794557732206
0.45268763508281046
0.4526420517946136
0.4526502332231482
0.45260466287851686
0.45261336987842843
0.45262155172343316
0.45262740704230153
0.45263558582794694
0.4526437629676302
0.4526519384618482
0.45260642015818003
0.45261459776403884
0.45256907225631765
0.4525562321605461
0.4525644123463707
0.45257259088711016
0.4525270879119556
0.4525352685606023
0.45248977848535493
0.452487759209198
0.4524959413439508
0.4525041218342188
0.4525123006804975
0.45252047788328265
0.45252865344306936
0.45253682736035283
0.45254499963562805
0.45255317026938974
0.4525613392621323
0.4525158968141695
0.4525243490333648
0.4525325184592223
0.45254068624496224
0.45254885239107845
0.4525034540718903
0.4525116223153352
0.4525197889195581
0.4525279538850523
0.452536117212311
0.4525442789018273
0.45255243895409397
0.4525605973696036
0.45256875414884856
0.4525769092923211
0.4525850628005132
0.45259321467391667
0.45260136491302316
0.45260630614135705
0.45260957269716573
0.4525643968706603
0.4525726970312945
0.4525273536090892
0.45253550554721694
0.4524901749346208
0.4524955044443429
0.45250365712291635
0.45245851355621064
0.45246666830602983
0.45247482142293954
0.45244774415580336
0.4524558975347668
0.4524106111873006
0.4523653339043555
0.45232006568321026
0.4523282285743767
0.4523363898321482
0.45234454945701497
0.45235152709536075
0.4523062828938109
0.4522610477420064
0.45226921163723216


==> data/Network_Wise_data/Yolo/RAYolo_MAC.txt <==
0.5508324324324323
0.5508324324324323
0.36722162162162153
0.4131243243243242
0.4406659459459458
0.4590270270270269
0.4721420849420848
0.48197837837837826
0.4896288288288287
0.4957491891891891
0.5007567567567567
0.45902702702702697
0.4660889812889813
0.4721420849420849
0.4773881081081081
0.4819783783783784
0.4860286168521463
0.4896288288288289
0.46385889046941686
0.46820756756756765
0.45519312852806676
0.4345074167891681
0.4395650261649622
0.4442011680927735
0.42643312136906253
0.4312177102561152
0.4356478851515344
0.43976161898299504
0.44359164703297566
0.44716633987962423
0.45051040738132775
0.45364547066417477
0.43989863821980585
0.42696044297804686
0.43049964267674357
0.43384222016995716
0.43700411779867265
0.439999599762719
0.44284146726707063
0.44554124139620466
0.4481093192263566
0.4505551076360251
0.44007708187704775
0.44259424893512467
0.4449995419017315
0.4473002569132685
0.4495030691583571
0.45161409755990034
0.4536389615368908
0.4445683317115989
0.44665194152965443
0.448655412508554
0.45058328080900456
0.44223914597920816
0.4442135693692668
0.4461174776382519
0.4479545821083252
0.4497283381483961
0.45144196686507465
0.4530984746245306
0.44567063077822683
0.4384823947979329
0.4402657287286392
0.4363050662992693
0.4324662704061877
0.43425969710355505
0.4359995886756278
0.43768830696616906
0.43932807690046277
0.4409209962652052
0.4424690446619267
0.44397409171429486
0.4454379046008447
0.441942572555549
0.4433944373539074
0.4448080951838879
0.44618503462867415
0.4475266679338505
0.4488343358388958
0.450109312046315
0.4513528073597238
0.448126350358373
0.44272723770345285
0.44401420430736926
0.44527088934413467
0.44649834914748693
0.44769759148409544
0.4488695783130538
0.4500152283593389
0.45113541951570657
0.45223099108622
0.4532377030056202
0.4542871086983816
0.4553141866104459
0.4525730304117891
0.4535965658495041
0.45484004109716863
0.4558195552944672
0.4512153173621999
0.45221148851290216
0.45293970909506576
0.45389944167680457
0.454840538674432
0.4557635376528743
0.4566689556983939
0.457557290384564
0.45842902068407676
0.4541843075295946
0.45001747902014877
0.45093397859662404
0.45142693648106164
0.45231448555205594
0.4531863257899354
0.454042870585045
0.4500946717103924
0.4462145452301304
0.44240074569824894
0.44331965829769115
0.444223126987899
0.44511153786660346
0.4459852642679739
0.44684466728571537
0.447690096270648
0.4485218893042107
0.44493371418977706
0.44577418020757587
0.4459763419496905
0.4467955301565869
0.44760201777112835
0.44861480815497223
0.4493950953631971
0.450163560037964
0.45092046885296
0.4475978976259352
0.4483625978837611
0.4491160525495601
0.4498585078771723
0.44661969040959837
0.4473694223665971
0.44810844386706733
0.44883698279306283
0.44955526060742457
0.45009899542298437
0.4507985331799944
0.451488422140356
0.4483960356873399
0.449092881923701
0.4497803113190303
0.4504585134741537
0.45112767293387557
0.4519762629652462
0.4526266325012145
0.45326850047462114
0.45032519852348724
0.4509736322906417
0.45179601136359165
0.4521705034165257
0.449309344978904
0.44994785496288847
0.4505783835720731
0.4512010795277275
0.4518160878789911
0.4524235501155152
0.45282541336651505
0.4534193953002479
0.45181315396258953
0.45212457601382944
0.45271212277822587
0.45300029543882947
0.4532992386216578
0.4538696081761067
0.4544333455264342
0.45499056568196017
0.4555413810081123
0.4560859013019655
0.45662423386520684
0.4571564835746261
0.4576827529502318
0.4561693483708951
0.45365119475412335
0.4511448345621116
0.4516925686163441
0.4522343165060495
0.44977652130764706
0.4473452968681463
0.4479016793174166
0.44827829666480734
0.44882379738697553
0.446449068300272
0.4440993363618495
0.4446581483831614
0.445211139445918
0.44290434597728634
0.443261778760226
0.44098864143325045
0.4415490689383483
0.4420664704513341
0.44261579349164265
0.440391593524348
0.44094379771888836
0.4415587108663885
0.4393727766541786
0.43992183899791387
0.4404655183774948
0.4410038935680067
0.44153704181492137
0.4420650388710446
0.4425879590323974
0.4431058751730674
0.4436188587790644
0.44412697998121303
0.44463030758711497
0.4425428413543116
0.4430488674808449
0.4435501863875964
0.44149671330246865
0.4417231116565126
0.44222361312796177
0.44271954380971734
0.4432109660307297
0.44369794099182336
0.44187938693912954
0.4423679656184717
0.44285218198817683
0.4433320942123735
0.4413704477778055
0.4418526591639492
0.4422983806895308
0.4427723285137356
0.4432421550525125
0.44370791382904895
0.4441696574437187
0.44462743759388484
0.4450813050931949
0.4455313098903831
0.44597750108759515
0.44599722869233016
0.44655762789086295
0.44699392414417494
0.447426584595376
0.4475700600586472
0.4479967640767207
0.44615315599410044
0.44658216942212636
0.4470076806997194
0.4451905763066311
0.4456182761290028
0.44604252675925854
0.4442511913104262
0.4446775162749142
0.445100444227733
0.4455200156094976
0.4458245351209538
0.44408124111695957
0.44457765642978414
0.44499271414854447
0.44540454184614714
0.443678167652945
0.44196512453459386
0.4424932000851179
0.44290829292936046
0.44332021712593705
0.4416345889239373
0.4420482171190452
0.4424587235919259
0.4428661435499729
0.4432705116731282
0.44367186212372256
0.4440660096487533
0.4445671438276214
0.44495926666380153
0.4433233870069493
0.44371719303414886
0.4436847387592292
0.44407436673622264
0.4424654016393523
0.44285661835701684
0.4432450205659212
0.44363063852960044
0.4440135020792534
0.4443936406214355
0.44477108314558794
0.4451458582314072
0.4435784432376346
0.44395477302428304
0.44240248360811424
0.4427802883078505
0.44315546936383865
0.44163284364941896
0.44207890128064203
0.44234092953493365
0.44271247577773326
0.44308148586870494
0.4415850067939698
0.4419553370503713
0.4423231650753107
0.4426885161438532
0.4430514151918014
0.44341188682136873
0.44366161094289586
0.44401766018372485
0.4443713514825616
0.44456755374341006
0.4449171092654134
0.44526437262005936
0.4456093662795769
0.4459521124233973
0.4462926329429071
0.44650574136188215
0.44684227907501295
0.4471766525584773
0.44750888262217586
0.44783898981006803
0.44816699440440677
0.44846581345074615
0.4487897584475236
0.4491116596272867
0.4494315362713281
0.4497494074191685
0.4488896879974824
0.4492072666405819
0.44961117192328465
0.4499245504387928
0.4502359945190201
0.45054552202029213
0.45085315057983855
0.45000845957647395
0.4503158497376202
0.4506213712655679
0.45101152540701506
0.45131309914425194
0.45161285617222835
0.4519961952457978
0.4522921121236021
0.45094198641577043
0.45123927940986763
0.4515348080538515
0.45182858800763426
0.4521206347463505
0.4508000347556158
0.45109338489543055
0.44989129587905147
0.45018558490690386
0.4504781629520362
0.4491724291463781
0.4494662441847771
0.44817157183999273
0.4484665743129595
0.4487598862273419
0.4490515220736422
0.44934149617722846
0.44962982270068075
0.44991651564609647
0.44962736972789424
0.44991245441156896
0.45019593749589726
0.450477832439697
0.4507581525514086
0.4510369109911886
0.4513141207729698
0.4515897947664863
0.4518639456992652
0.45213658615858515
0.45240772859340345
0.45170223987873126
0.45197308739936976
0.45224245891172143
0.45101353918641784
0.4512840510922336
0.45155310077153143
0.4518207000482454
0.45208686061917064
0.4508748315022292
0.4511420978148768
0.45140793870719026
0.4516723655522042
0.45193538960228435
0.45213479158543296
0.45239520752434326
0.4526542528530487
0.4514661839479226
0.4507732969042081
0.45103454791080916
0.45129443823508425
0.4515529784797527
0.45181017913766114
0.4520660505932032
0.4509009319061073
0.45115782522365566
0.4514134011395756
0.451667669761808
0.4519206410951514
0.4521723250425745
0.45230341212754166
0.45255285268527556
0.4528010334422128
0.4530479639182587
0.45317553344740785
0.4520397551680911
0.4522867368612519
0.45231430867247674
0.4525593786320786
0.4528032323635931
0.45304587889841696
0.45328732717874787
0.45352758605868304
0.4537666643053016
0.4540045705997308
0.4542413135381971
0.45447690163306104
0.4547992349650262
0.4550323252501413
0.4552642867687425
0.45549512770029726
0.45484762940041457
0.45375424567589434
0.4539870470829843
0.45421873460774376
0.4544493162254638
0.4546787998354804
0.45359880268622743
0.4525239240068762
0.4527292889540215
0.45296066429241394
0.4531909508056846
0.4534201561616159
0.45364828795616113
0.4538753537142833
0.45410136089078246
0.45432631687111186
0.45455022897218217
0.454773104443155
0.4549949504662249
0.4552157741573913
0.45543558256721894
0.45439100554298223
0.45335120919162525
0.452848359446001
0.45307155778993363
0.45329374159593927
0.4535149177656365
0.45248886591548804
0.4519074110211823
0.4521302151234599
0.45153392999565206
0.4517565723777973
0.4519782185971589
0.4517451396730637
0.45196582406673713
0.450961455568811
0.4511828989764909
0.45140336254608365
0.45040688713207466
0.4506280887737054
0.45084831810042786
0.4510675815090507
0.4500805627311315
0.45030054497938765
0.4505195686993289
0.45073764014222695
0.4497661955808598
0.44999656604156224
0.45021435408992266
0.4492503181917805
0.4486858730628713
0.4489050716881278
0.44912333156124196
0.4493406586998556
0.44955705907028753
0.4497725385880793
0.44996897692229
0.450182670683964
0.4503954608779354
0.4494452594836782
0.4496587061635703
0.4487140450161678
0.4489281296858036
0.4487160600852109
0.44892924666631157
0.449141544969991
0.44859610170237973
0.44880821027235906
0.4490194405459824
0.4491630775800055
0.4493727051157837
0.44844806992007225
0.44865830475069307
0.44886767796315563
0.4490761948434609
0.4492051134373877
0.44941209372047336
0.4496182326202944
0.4487066640765303
0.44891339640113737
0.44870863976316033
0.44897229111084636
0.44917724109338475
0.44938136798362377
0.4495846767300142
0.449787172241419
0.4499888593875088
0.4501897429991521
0.4503898278688008
0.4505891187508715
0.45078762036212205
0.45098533738202384
0.4511822744531292
0.4513784361814349
0.4515738271367414
0.45176845185300746
0.45196231482870103
0.4521554205271458
0.4523477733768637
0.45253937777191344
0.4527302380722251
0.45292035860393093
0.4531097436596921
0.4532983974990217
0.45348632434860436
0.4532588584904329
0.4534461398223753
0.4536327036013218
0.4538544239446544
0.4540394964799364
0.4542499761825773
0.45437179965614555
0.4545548369099905
0.4547371808409042
0.45491883538077477
0.45509980443181564
0.45528009186684504
0.4554597015295623
0.45460518051355936
0.45478538135984936
0.4549649085581159
0.4551437658787769
0.454296198344552
0.4544756337238975
0.4536324507299756
0.4538124506960913
0.4539917852279514
0.4542070534210497
0.45438500071204674
0.45456229378506213
0.45470000242375097
0.4548760691453786
0.45505149211299656
0.4542211061784838
0.45439708309333615
0.45457242009213455
0.45410115317316163
0.4542763909979067
0.4544509950511337
0.4546249687648183
0.45380582467695374
0.45398033296428375
0.4541542146509411
0.4543274731057466
0.45450011167341514
0.4546721336747705
0.45484354240695885
0.4549089667329018
0.4550793458904499
0.4552491208665882
0.45541829486935964
0.45554476400359795
0.4557128198562062
0.4552393524502075
0.4554073543482431
0.4555747667659347
0.45574159280037696
0.4559849082788058
0.4561504362441699
0.4563153874570415
0.45647976492656395
0.4566435716409839
0.45680681056783223
0.4569694846541032
0.456931238085972
0.45709313669691426
0.4572544779976639
0.4574152648609539
0.45757550013980725
0.4575853760525172
0.4577933750125485
0.4579521447351081
0.45811037350460954
0.45826806408101745
0.458425219205553
0.45858184160085286
0.4587379339711263
0.45796303881239125
0.4581196482451401
0.4582757303734016
0.4584312878558538
0.4576621078426728
0.4578181720379656
0.45705258981047736
0.4572091504826343
0.45736518928588393
0.4575207088252293
0.4576757116883643
0.4578302004458172
0.45798417765109306
0.45813764584081434
0.45829060753485995
0.4584430652365034
0.4585950214325494
0.4587464785934688
0.4588974391735327
0.459047905610945
0.45919788032797365
0.4593473657310805
0.4594963642110501
0.45964487814311744
0.45979290988709365
0.4599404617874913
0.4600875361736482
0.46023413535984986
0.4603802616454509
0.46052591731499515
0.4606711046383351
0.46081582587074943
0.46103073327554256
0.4611224106995489
0.4612657174435312
0.46140856706871286
0.4606738400510875
0.4608171764459705
0.4609600578046792
0.4611024862906186
0.4612444640535013
0.4605157998132904
0.46065825506978747
0.4608002616483114
0.4609418216652676
0.4610829372237718
0.46036023669520787
0.4605018207260956
0.4606429623068868
0.4607836635083307
0.46092392638827484
0.46101320352185376
0.46115267437419943
0.46043770898757275
0.4602629739281531
0.4604029576352695
0.4605425092939071
0.4601206923816653
0.46018792306495454
0.4603271619426312
0.459907616193101
0.46004685787187494
0.46018567373511743
0.4603240657331286
0.4604620358043166
0.4597611803464714
0.4598995865046568
0.45920171156307155
0.4593405459886312
0.459478960340286
0.4595459417242428
0.4596836287388857
0.4598209010336049
0.4591294410320506
0.45844005748695743
0.4585785767897243
0.45817169768262733
0.4574868371479747
0.4576261589319814
0.4569441527338711
0.45708386743580354
0.4572231669380274
0.4573620530886126
0.4575005277246776
0.45763859267247015
0.45777624974744796
0.4571010635383809
0.4572391067915386
0.45737674403512824
0.4575139770577381
0.45765080763746646
0.4569807478898274
0.4571179579549482
0.4572547674067402
0.4573911779971567
0.4575271914679504
0.4577042918261992
0.4578394560360777
0.4579742284656376
0.4581086108158067
0.4582426047776805
0.4583762120325936
0.45850943425218993
0.458118461444991
0.4582516711734213
0.4583844986644673
0.458516945560983
0.45812819933449944
0.4582606339532108
0.4583466241544376
0.4584783703200758
0.458661445450284
0.45879237014770186
0.4589229234275384
0.4590531068680553
0.45840380968719524
0.4585343585893778
0.45866453922949496
0.45801853283621397
0.4581490727793873
0.45827924603732706
0.45840905415288824
0.45776702466527913
0.4578971860747437
0.45802698390485225
0.4581564196768573
0.45825057754264353
0.4583793422921426
0.4585077493617819
0.45863580023982725
0.45800057059960586
0.45737140886695987
0.4570088853018647
0.45713829709101034
0.45676590733365213
0.4568952973269105
0.45702433185315433
0.457153012375211
0.45728134034789214
0.45665975396896474
0.45678840516905145
0.45691670534267137
0.45707270361576485
0.45720026787265833
0.4573461117211553
0.4575006007110162
0.4576270666076578
0.45700781482605063
0.4571346048498431
0.4569543229309646
0.45708084329417414
0.4572070230911301
0.4573213886434287
0.45743942862312437
0.4575646203172387
0.45768947682609445
0.4578139994940174
0.45793818965815414
0.4573276054052766
0.45745211249852186
0.45757628845588083
0.45770013459661996
0.45783798540354015
0.4579611568565586
0.4580840024591722
0.45820652350273
0.4580442511473168
0.4581665017155449
0.45828843057175134
0.4584100389841833
0.45780845100651374
0.45793036972397894
0.4580519692824979
0.45817325093367434
0.4582520583933082
0.4583727629226943
0.45849315311736843
0.45861323020360395
0.45873299540130374
0.45813801097147067
0.4582580814655911
0.458377841298666
0.45849729167480785
0.45861643379191447
0.4580254332329043
0.45814487596031683
0.45755600079841413
0.45767573947830376
0.4577951711359373
0.45791429695065755
0.4580342825462733
0.45744930900534575
0.4575684201321661
0.45698553042499135
0.4571049285191484
0.45652410904199575
0.4566801440663275
0.4567994752302897
0.45622124804645386
0.4563408576348053
0.4564601651787418
0.456579171820928
0.4562393785733563
0.45631747888116275
0.45643621625999603
0.4565546556780292
0.45667279825541574
0.456335014194081
0.456453135966879
0.4565709628039147
0.456688495808439
0.4568057360782074
0.4568614691920745
0.4568327593160386
0.45694938422064957
0.45706572009203966
0.4571817680033521
0.4572975290224239
0.457413004211819
0.45752819462886046
0.45764310132566294
0.45779269747122897
0.45790699689992825
0.458021015839232
0.45813475532035114
0.45824821636944796
0.4583614000076668
0.4584743072511647
0.4585869391111419
0.4580321640792118
0.4574749473345899
0.4575883829179409
0.45770154317220607
0.45781442909858217
0.45792704169341736
0.45803938194824084
0.4577215860132044
0.45783390307764255
0.45794594949855194
0.4580577262529851
0.4581692343132969
0.4582804746471735
0.4583914482176594
0.4585021559831861
0.45795370842818234
0.45806467464563067
0.45817537602723785
0.45828581351997355
0.45839598806629794
0.4585059006041887
0.45861555206716764
0.4586691761293889
0.4587783743003641
0.45888731401412985
0.45899599618720116
0.45910442173176463
0.45921259155570415
0.45932050656262613
0.45942816765188477
0.4595355757186069
0.45964273165371705
0.45910727909298815
0.4592146855957276
0.45932184085518574
0.45878524991960723
0.45824991123825415
0.45835781627461103
0.45846547007689026
0.45857287352148973
0.45868002748073594
0.4587869328229073
0.45889359041225786
0.45894558930821555
0.459051816872521
0.4591577991075787
0.45926353686227867
0.45936903098159915
0.4594742823066289
0.4595792916745896
0.45968405991885813
0.4597885878689884
0.4598928763507335
0.45999692618606725
0.460100738193206
0.46015209761228343
0.4601885580151131
0.45966442526110957
0.45976814313047404
0.4592456793314621
0.4593496370534837
0.45945335904370926
0.45955684610303965
0.45966009902875166
0.4597631186145186
0.45986590565043045
0.4599684609230145
0.46007078521525485
0.46017287930661277
0.4602196274212638
0.46032132529445263
0.46042279514550416
0.46046777290091684
0.4605688519384242
0.4606697051009873
0.4607703331448841
0.4608707368230196
0.46088613265364836
0.46098618415507087
0.4610860133198235
0.461185620888206
0.4608814054917102
0.4609810190320654
0.4610804121884817
0.46117958569151374
0.4612785402684905
0.46137727664353345
0.4615071086821098
0.4616053763650035
0.4610981177096573
0.4611966186039744
0.46132619713395145
0.460955337171002
0.46105367097325745
0.4611517898382402
0.4612496944698932
0.4607498602309424
0.46084798939456056
0.4609459050017835
0.4610436077489908
0.4605430175125641
0.46064094529447286
0.46073866088183796
0.4608361649636027
0.4609334582257312
0.4610305413512244
0.4611274150201362
0.46122407990958914
0.4613205366937903
0.46082449310594753
0.4609211718807343
0.46101764319033917
0.4611139077018527
0.4612099660795086
0.4612755847810363
0.4613712651738263
0.46146674133952387
0.46097477253212565
0.46107046759059245
0.46077867276682477
0.4608743728302314
0.4610002808295788
0.4610955429203559
0.4611906031846696
0.46090022512124557
0.4609952908795027
0.46109015586530305
0.4608008026768892
0.46031523807975866
0.460410519336972
0.4604997418965721
0.4605946291765468
0.46068931732267054
0.4607838069611504
0.4603013108282068
0.46039600865415264
0.46049050857450613
0.46000982954676656
0.46010453507636584
0.46019904330277844
0.46029335484193523
0.46038747030720606
0.46048139030941293
0.4605751154568435
0.46066864635526383
0.46076198360793175
0.4608551278156096
0.46094807957657746
0.4610408394866454
0.46113340813916687
0.46122578612505083
0.46131797403277447
0.4608438548405517
0.460936245577299
0.4610284467945864
0.461120459074953
0.4612122829985533
0.4613039191431688
0.46139536808422016
0.4609245564841342
0.4610162056950907
0.46110766824777644
0.46082859974828627
0.4605500984611935
0.4606417556530425
0.46017457334507794
0.46026642527931033
0.4603580912784532
0.4604495719065159
0.4599844713288325
0.4600761443471006
0.4596123579112668
0.45970422102760233
0.45980677175394724
0.45984833940852216
0.45993968889951004
0.4600308551417698
0.4601218386861492
0.45966125626504195
0.45975242744120937
0.45929313430690244
0.4593844908918581
0.45947566531014383
0.4595666581060824
0.4594429142453793
0.4591718808646672
0.4591414062815253
0.4592323696011194
0.45932315261680956
0.4588683772181791
0.45841450147414525
0.45796152271774787
0.45805320179940107
0.4581447000544633
0.4582640301703415
0.45835514080248924
0.4584460722593525
0.4585368250689528
0.4586273997572389
0.4587361890154811
0.4588263910168689
0.4589443419434112
0.4584957159982075
0.458047966275553
0.45813848770595
0.4582288326813169
0.4583190017171019
0.45840899532674717
0.4584988140216993
0.4585810042568041
0.45867048187870096
0.4587597860943538
0.4588489174073626
0.45884158960733445
0.4583982643999844
0.4584874865698999
0.4585765366623421
0.4586654151746447
0.4587541226022268
0.45884265943860203
0.45893102617538767
0.45903898050515535
0.45912698956740583
0.45921483002992025
0.45930250237671694
0.45939000708996336
0.45947734464998485
0.45956451553527344
0.45952336730142085
0.4595179611991361
0.4590807414453786
0.45916795788167813
0.4592550086647273
0.4593614265291756
0.4594481289044394
0.4595346670706591
0.4596210414938964
0.4597072526384508
0.4597458557339093
0.4598317864666438
0.45939839175743863
0.45948448784093676
0.45957042193744807
0.4596561945037028
0.4597418059947157
0.4598499970088401
0.4598371229714448
0.4594065638675389
0.4594722392071114
0.4595576225652659
0.45913123981530013
0.45920961996116244
0.45929500934836776
0.45886736036387205
0.4589529092681219
0.4590382991595386
0.45912353048105475
0.45920860367395955
0.4592935191779063
0.45937827743091975
0.45946287886940407
0.45903823665233434
0.4591229958358802
0.45920759863716853
0.4587843658273647
0.45886912463639334
0.4589537274954513
0.45870357088309244
0.45878817038864744
0.45887261466575185
0.4584546761530902
0.45852812260348746
0.458612573024191
0.4581933659190501
0.4582779678062769
0.4583624153104979
0.458446708853909
0.45802917997517134
0.4581136233350051
0.4582237607389468
0.4583078739739091
0.45839183455327254
0.45847564289223824
0.45855929940450296
0.4581443136131867
0.4577300782482561
0.45781418154923553
0.45789813303920235
0.45798193312882657
0.45806558222729826
0.45814908074233446
0.45773707617332154
0.4578207197997898
0.4579042132581674
0.4579875569524941
0.45807075128536145
0.4581537966579193
0.45823669346988216
0.4583194421195359
0.4583239274686813
0.45840645066668645
0.4584888267645169
0.4585710561551384
0.45865313923011825
0.4587350763796314
0.45881686799246696
0.45889851445603397
0.45898001615636763
0.4590613734781357
0.4591425868046439
0.4592236565178427
0.45930458299833266
0.4593626925795724
0.45895761084008424
0.458555515400168
0.4585961485637111
0.45867727106491496
0.4587582509958179
0.45883908873193435
0.4589197846474611
0.4590003391152832
0.4590807525069795
0.4586791070542175
0.4587596606603173
0.45884007356142836
0.45890183047967364
0.45898197921720874
0.45906198832279693
0.45902485867083964
0.4591046913436758
0.45915632911402293
0.45921522103740336
0.45929468089117187
0.4593740030328887
0.4594531878202477
0.4595322356097046
0.4596111467564831
0.45968992161457983
0.4597685605367695
0.45983847140882206
0.4599168469135797
0.4599950875207388
0.46007319357827253
0.46014484647639825
0.45974987235925113
0.4598279877624014
0.45990596929168165
0.459983817290946
0.46006153210287204
0.4601391140689657
0.4602341442344007
0.46031144652808503
0.4603886170190521
0.45999646317150605
0.46007377037938774
0.460150946112426
0.46022799070573106
0.460304904493275
0.4599144847269533
0.4599915338351783
0.4600684524622717
0.4601452409394038
0.46022189959662535
0.4602984287628718
0.4603748287659685
0.460451099932635
0.46052724258849
0.4606032570580556
0.4606791436647624
0.46075490273095376
0.46083053457789036
0.46090603952575493
0.4609814178936566
0.4610566699996355
0.46110459673878185
0.4611796200127732
0.46125451793459415
0.46132929081814833
0.461403938976292
0.4614784627208388
0.46139619099118895
0.46147059718207184
0.4615448796718893
0.4616190387688665
0.4616930747802056
0.4617669880120897
0.46138441387123463
0.4614584602442158
0.46153238412526476
0.46160618581808066
0.46167986562535923
0.4617534238487974
0.46182686078909724
0.46190017674596984
0.46195273772585915
0.4619775528024776
0.46205056420726803
0.46208379937068744
0.46215660382767004
0.4622292889330838
0.46230185498017584
0.4620664518193734
0.46213903234317805
0.46221149427135555
0.46228383789434424
0.462065746956207
0.4621380914431477
0.4622103181051911
0.46228242722994883
0.46235441910409725
0.46242629401338103
0.46228159036560096
0.4623534077557606
0.46242510874820525
0.4624966936256824
0.46256816267002443
0.46263951616215254
0.4627107543820801
0.46278187760891654
0.462852886120871
0.4629237801952558
0.46299456010849027
0.4630652261361041
0.4631357785527411
0.4632062176321625
0.463276543647251
0.4633467568700138
0.4634168575715863
0.4634868460222355
0.4631160565454177
0.4631413916951739
0.46277147045580075
0.4628417505531484
0.46291191856102665
0.46254306444265136
0.4626133585254458
0.4622453288050596
0.462306654693648
0.4623769690524557
0.46244717180116995
0.4620804412922079
0.4621507677511146
0.46193274127882467
0.4620030733129652
0.4620732941502138
0.46214340405407023
0.4622134032872024
0.4622832921114494
0.4623530707878253
0.46242273957652186
0.46249229873691206
0.4625617485275532
0.46219838501731947
0.4622679564831084
0.4623374188171864
0.46240677227613247
0.4624366713822037
0.4625058386443713
0.4621442234460567
0.46221351110932735
0.46228269059513777
0.4623517621566333
0.4619913944542509
0.4620605852937978
0.46212966844332204
0.46219864415404455
0.46226751267640537
0.4623362742600669
0.46240492915391673
0.4624734776060706
0.4621152487310853
0.46218391528193775
0.46225247562002786
0.4623209299915985
0.462389278642132
0.4624212472824696
0.4624894131923771
0.46255747407006587
0.4626254301581047
0.46267518701123883
0.4627429481529923
0.4628106052069703
0.4628781584128226
0.46294560800946344
0.4630129542350749
0.46308019732710964
0.46314733752229353
0.46321437505662855
0.4632453958828035
0.4633122562160475
0.4633431550568588
0.46340983895729754
0.46347642128286887
0.4635429022654789
0.4636092821363283
0.4636369796248184
0.4637031872579298
0.46376929442422304
0.463835301352205
0.46390120826969006
0.4635500340015071
0.4636160569957817
0.46368198018205276
0.4637478037864715
0.4638135280345062
0.4638791531509451
0.4635295833294297
0.46318053996848885
0.46324649323595607
0.4628981876019441
0.46296425390159135
0.4630302210025905
0.46309608912819433
0.46274894063559446
0.4628149207792625
0.46261438891321377
0.4622683796470109
0.4623345710168057
0.46232881501719025
0.46239486249287326
0.46246081146374546
0.46252666215001126
0.4625924147712193
0.4622482239864193
0.46231408585143496
0.4623798498533525
0.46244551621012986
0.4625110851390782
0.4625765568568642
0.46264193157951283
0.4627072095224092
0.4627723909003012
0.46285539240521695
0.4629203680625487
0.4625787294145321
0.46223759465832664
0.4623028819374528
0.4619624527165857
0.4620488469662006
0.4621141290143375
0.4621719916470366
0.46223708741853836
0.4623020876716667
0.46196315652234726
0.46202826221898474
0.46209327259249383
0.4621581878520695
0.46182035291942913
0.4619063768972
0.46197128642678775
0.46203610126705447
0.4616993402603001
0.46176425875423466
0.461428185785709
0.46149320705599756
0.4614853289574174
0.4615502142903695
0.4616150054501243
0.46167970264155456
0.4617443060689393
0.46180881593596573
0.46187323244573164
0.4619356162071129
0.4619998480107439
0.4620639870608679
0.46212803355825
0.4621919877030764
0.4622558496949563
0.4623196197329243
0.46212139218869125
0.4621851671996501
0.46224885057984605
0.46191701364475646
0.4619807980197835
0.4620731191390718
0.46213670030905274
0.4622001904537366
0.4622635897684567
0.46232689844798786
0.46239011668654817
0.4624532446778015
0.46251628261485905
0.4625792306902814
0.46224975830374987
0.4623128064703895
0.4619839922410365
0.4620471396754298
0.4621101974117629
0.4621731656410182
0.46223604455363626
0.46229883433951774
0.46236153518802553
0.46235550930318076
0.4624180813846018
0.46248056502491824
0.4625429604115055
0.4626052677312098
0.4626674871703503
0.4627296189147211
0.4627916631495927
0.46285362005971437
0.46291548982931546
0.46297727264210753
0.46303896868128613
0.4631005781295326
0.46312913357019886
0.4628085777123582
0.46248448206970255
0.46254630708745115
0.46260804563664343
0.4626696978985553
0.462346604534101
0.4624083531927879
0.4624700157306119
0.4625315923276167
0.4625930831633443
0.4626544884168371
0.46271580826663933
0.462777042890799
0.46283819246686964
0.46289925717191166
0.46296023718249457
0.4630211326746983
0.46283901933050603
0.4628999144260783
0.4625797900039303
0.46264078008162796
0.46270168591888683
0.46276250769011773
0.46282324556925036
0.462883899729735
0.46294447034454406
0.4630049575861737
0.4630653616266457
0.4631256826375088
0.4631859207898405
0.46299621414087627
0.46305645846069216
0.46311662019747885
0.4631766995209275
0.46325064051868775
0.463310545985113
0.4633703695575309
0.4634080535708203
0.46346772891475313
0.46352732284621134
0.46358683553168256
0.4636462671372008
0.463705617828348
0.46376488777025554
0.4638240771276058
0.4635089792491224
0.46353634629411256
0.46359557023314807
0.46340790091993844
0.4634863947321003
0.4635455321983835
0.46323190193302605
0.4629186957789131
0.46297809695232767
0.4626654851380452
0.46272497700531534
0.4627843886408023
0.46284372020669967
0.46290297186476415
0.4629621437763171
0.4630212361022459
0.4629470349781183
0.4630060580791622
0.46306500195456707
0.46312386676374073
0.46318265266566344
0.4632413598188897
0.4632999883815494
0.46335853851134934
0.46341701036557464
0.4634754041010903
0.4635337198743422
0.46361099707118597
0.46366914469476017
0.46372721483982193
0.4637852076611219
0.4638431233129991
0.46353471698100907
0.46359272210755487
0.4636506502020601
0.46370850141787323
0.46376627590793595
0.46358272193665767
0.46364050320188666
0.4636982079862881
0.46375583644160967
0.4638133887191978
0.46387086496999913
0.46392826534456183
0.46390041909333596
0.4639577243097757
0.4640215070215849
0.46407865707122997
0.4641357319234413
0.4641927317265373
0.4642496566284466
0.4643065067767092
0.46436328231847807
0.46441998340052004
0.46447661016921726
0.46453316277056844
0.4645896413501901
0.4646460460533178
0.46470237702480743
0.4647586344091364
0.4648148183504049
0.46487092899233706
0.4649269664782824
0.4649829309512167
0.464912989977893
0.4649624058413542
0.4650182381083185
0.4650739978187305
0.4647720017162508
0.46482784884844824
0.4648836235459735
0.46493932594965887
0.46499495619997155
0.4650505144370152
0.4647497055660987
0.46480535050912797
0.46486092355946607
0.4649164248563499
0.46461647877579737
0.4646720661089093
0.4647275818088601
0.4644283367465234
0.46412947681296707
0.46418523434069664
0.4642409202006528
0.46394275647541156
0.46399852648565354
0.4640542249500197
0.46410985200609817
0.4641016278678356
0.4641571533509115
0.4638601878017427
0.4639157966538084
0.4639713344402484
0.4640268012972038
0.463849875025316
0.4635540524009376
0.4632586068608478
0.46331438636758127
0.46301946950802203
0.46307533017145996
0.46313111981053245
0.4631868385606099
0.463242486556719
0.4632980639335437
0.46335357082542633
0.4634090073663687
0.4634643736900331
0.4631710418079508
0.4632264886078398
0.46328186531063664
0.4629910376618946
0.4630464930878861
0.4631018785385767
0.46315719414632817
0.46321244004316886
0.46326761636079433
0.46332272323056883
0.463377760783526
0.4634327291503701
0.4634876284614769
0.4631966757756882
0.4632516542930387
0.4633065638718095
0.4633614046415844
0.4634308174532509
0.46348551183058456
0.46354013779718983
0.46359469548133686
0.46330512977522736
0.4633597660440521
0.46341433414535493
0.46346883420663115
0.46352326635505847
0.4635776307174977
0.4636319274204939
0.4637038383907989
0.4637431771020838
0.4637816979655679
0.4634938136092888
0.4635479938939186
0.46360210699902615
0.4636561530494806
0.46348471477096637
0.46353876657644993
0.463592751527505
0.463646669748089
0.4637005213618533
0.4637543064921438
0.4634682150014022
0.46352207703434367
0.4635758726938619
0.46362960210256793
0.46369170163380724
0.46352140128424707
0.4635750651017936
0.4636286629932743
0.4636821950801001
0.46373566148338374
0.4637890623239411
0.4635067331546902
0.4632228955961141
0.4632765122037251
0.46333006322527176
0.46338354878102184
0.46343696899094944
0.46349032397473544
0.46354361385176884
0.4635968387411473
0.4636499987616783
0.4637030940318797
0.4637561246699811
0.4634740345698169
0.4633058335355793
0.4633590088690525
0.46307767370884056
0.46313092295563885
0.463184107618754
0.4632372278156108
0.4630697814833475
0.46312290657472105
0.4631759673889121
0.4632289640425055
0.4632818966518046
0.4633347653328315
0.4633875702013286
0.4634403113727587
0.46349298896230645
0.46354560308487885
0.46359815385510617
0.4636506413873428
0.4637030657956682
0.4637554271938874
0.4638077256955322
0.463646319106122
0.46369862031387626
0.4637508588103502
0.4635849106224764
0.4636371546475123
0.46368933614229685
0.46374145521902543
0.4637935119896252
0.4638455065657559
0.46389743905881065
0.46362065061068486
0.4633459225526892
0.46339805992448885
0.4634671972969075
0.4635192004130596
0.4635519312664803
0.4636038221708596
0.4636556514104684
0.4636818100269502
0.4637105704568488
0.46373929676998604
0.4637909228136508
0.4638424876890174
0.46389399150473287
0.4637348260350485
0.4637863326029949
0.46383777828847333
0.46388412041234384
0.46393544763313493
0.46398671429083366
0.4640379204925681
0.4640890663452139
0.4641401519553948
0.46419117742948374
0.46421448887600736
0.4642654106535244
0.46431627259346503
0.4640436265144319
0.4640945589122711
0.46382236269003513
0.4638733650755817
0.4639243077043789
0.463975190681386
0.4640260141113164
0.46407677809863873
0.46412748274757726
0.46385638024597237
0.46390715435699775
0.46363649674068674
0.4636873398518773
0.46341712578436456
0.4631489164492263
0.4631999545842573
0.46325093333809564
0.4633018528143133
0.4633527131162413
0.46340351434697086
0.4633458232836607
0.46339656957667047
0.46344725703339845
0.4634978857561094
0.4635484558468311
0.4635989674073552
0.4636494205392378
0.46369981534380034
0.46363272062702315
0.4636830668809524
0.4637333550318765
0.46378358518031976
0.46380527377815256
0.463855404629912
0.4635883606433662
0.46361629779743
0.46335136703236646
0.46340164350673435
0.4631354736942664
0.4631858163801092
0.46323610130039167
0.46328632855448115
0.46333649824151724
0.4630711279676103
0.46309496520929183
0.46314515826834396
0.4628803525746514
0.4626158495160373
0.462677250969498
0.4627275678538947
0.4627778273316919
0.4628280295010766
0.4628781744600119
0.4629282623062376
0.46297829313727135
0.4628211856515556
0.4628712204706465
0.4629211984319884
0.462971119632443
0.4630493139328155
0.46309910583213465
0.4631488412780532
0.46288643400254154
0.4629362335486514
0.46298597672855163
0.46303566363788645
0.46308529437208346
0.463116505574856
0.463166034613172
0.4629078686367716
0.46295745947929595
0.4630069944133169
0.4630564735333277
0.4631058969336087
0.4631552647082282
0.4632045769510427
0.46325383375569784
0.4633030352156286
0.4633521814240603
0.46340127247400886
0.4634503084582817
0.463499289469478
0.4635482155999895
0.4635970869420009
0.46364590358749086
0.46366837267749766
0.4637170949020672
0.46376576268839703
0.4635068203306704
0.46355555114099506
0.46360422759458764
0.4636528497823456
0.4637014177949641
0.4637236518227499
0.4637721263806852
0.46382054701808884
0.46356272570234786
0.46358509120835745
0.463633535040242
0.4636819251053875
0.46373026149325614
0.46377854429311155
0.4638267735940198
0.4638749494848495
0.46392307205427263
0.46397114139076495
0.4637146620422903
0.4637627934071467
0.46360985057989207
0.463457076563705
0.46350527036175726
0.46355341102442027
0.4636014986395211
0.46364953329469344
0.46369751507737794
0.463745444074823
0.46349049880595283
0.463538488879374
0.46358642624541085
0.46363283873069655
0.4636806717497321
0.46342646085513245
0.4634743545381885
0.46351673724222986
0.4635645290841512
0.4636122686374052
0.4636599559877579
0.46370759122078775
0.46345433748445747
0.4635020329511321
0.4635496763769266
0.4632969816080582
0.4633446848510143
0.4633923361296534
0.4634399355288384
0.46348748313324734
0.46353497902737417
0.46358242329552907
0.4636298160218392
0.4636771572902489
0.4634255690334446
0.4634729697185851
0.46352031902086904
0.4633704073276015
0.463417760887485
0.46346506319892705
0.4635123143450783
0.46355951440890925
0.46360666347321156
0.4633563359011418
0.4634035437244183
0.4634507006223191
0.46320086196969246
0.46324807725550216
0.46329524169016933
0.46334235535580026
0.4630931125610957
0.4631402842384459
0.46318740522081775
0.4632344755898895
0.4632562609688105
0.46330324389341543
0.46334623259213026
0.46339311694359886
0.46343995107080227
0.46348673505440063
0.4635334689748811
0.46358015291255894
0.46362678694757764
0.4636733711599093
0.46342581463499743
0.46347245637341655
0.46351904836064806
0.46356559067625136
0.4634181307628644
0.46346467724937646
0.4634939880997031
0.46324744874433094
0.46329401173406415
0.463047840633249
0.4630944601721758
0.4631410302211463
0.4628953320618777
0.4629419583080976
0.4629885351359324
0.46303506262390726
0.46308154085038084
0.46312796989354593
0.4631743498314301
0.4630282657846106
0.4630746493908694
0.46283015379984993
0.4628765929970175
0.4629229832076902
0.4629693245093374
0.4628280890105117
0.46287443147676866
0.46292072516148214
0.46296697014163524
0.4630131664940489
0.4630593142953828
0.4631054136221355
0.4631514645506448
0.4631974671570886
0.4632434215174847
0.46300063146427844
0.4630466407890392
0.46309260193649643
0.46313851498228187
0.4631843800018688
0.4632301970705727
0.4632501464464085
0.463295881321597
0.4633170320289029
0.463362684298284
0.4634082889636303
0.463464462078943
0.46350996623016877
0.46355542300591174
0.46331423912297426
0.4633597504039464
0.46338832076406883
0.4634337462766238
0.46347912461834545
0.4635244558626704
0.46356974008288293
0.46361497735211543
0.4633762658080739
0.4634215564174081
0.46318232868210985
0.4629427103020363
0.46298815483261047
0.4630335523920936
0.4630789030532715
0.4631242068887796
0.4631694639711035
0.4632146743725791
0.4632598381653935
0.4633049554215847
0.4633500262130424
0.46333534515050667
0.4633803539402608
0.463425316448483
0.46347023274652205
0.46323218948368355
0.46327715880757925
0.4633220819854268
0.4633502907245519
0.4633784705464663
0.46342327278103906
0.46346802913518725
0.46351273967935164
0.463557404483829
0.463602023618772
0.46336512938084723
0.4634098011393006
0.46346055937205866
0.46350513685831396
0.46354966888053434
0.4635941555082366
0.4636385968107961
0.46368299285744663
0.46372734371728125
0.46377164945925237
0.4638159101521721
0.4638601258647129
0.46362601797821584
0.46339067482188173
0.46343503898099414
0.46347935814603036
0.46352363238540517
0.4635535411086182
0.4635977329523265
0.463641880067448
0.46368598252185617
0.46373004038328725
0.4637740537193404
0.4638180225974783
0.46358388932004396
0.46362790977570106
0.4636554948556324
0.46369943484433035
0.4634658331139302
0.4635098243522578
0.46327655317744537
0.46332059537022957
0.4630876538944275
0.46313174674796426
0.46317579530933267
0.46321979964523785
0.463263759822251
0.46330767590680977
0.4633515479652186
0.463407090107958
0.46345086844662825
0.46349460296313766
0.4635382937232524
0.463581940792607


==> data/Network_Wise_data/Yolo/RAYolo_Rand.txt <==
0.14896305489034906
0.07448152744517453
0.17658145165502914
0.1696768524638591
0.2698082313724014
0.22484019281033452
0.21185996606340848
0.2691691886813038
0.3054673032235363
0.47535961835719076
0.4355306315722268
0.4243574008211386
0.3917145238348972
0.9364179020067135
0.8798382745065438
0.8387677605065521
0.7938615961026251
0.7709126907677425
0.7316483759686591
0.7101385502981845
0.6770219829781261
0.6462482564791204
0.6181505061974195
0.604954729379159
0.5978916987073558
0.5748958641416884
0.5721625956045895
0.5530582444659465
0.5493465843468915
0.611270660376561
0.678046929010423
0.6754783443401409
0.6558961673163687
0.6415340281821119
0.6423568772913821
0.6261459236529502
0.7018455392480771
0.7010162815575111
0.7139596448569768
0.6968423162994438
0.6960947100284884
0.6795210264563816
0.6671824689781016
0.6520192310467812
0.675608044808771
0.6637951683823328
0.6500576816490244
0.6616358018279338
0.6493322660009929
0.6423746579321563
0.6297790764040748
0.624828814466406
0.616201543188769
0.6172039914076172
0.6072000879782228
0.5987497043640019
0.5921525174542243
0.5893288354737046
0.588998123965973
0.5836474420859351
0.5750427716633433
0.5657678882494184
0.5662454173178625
0.5887164335247721
0.5817204669410349
0.5754456634533168
0.5671035933442983
0.6639930636654918
0.6565288606397651
0.6514563320957567
0.6800461723201303
0.6852917231704194
0.6768218270008374
0.6696886003506957
0.6721828580149285
0.6720164531443235
0.6657615725844929
0.6591359505627731
0.6507924575176747
0.6426575517987038
0.6370740098016503
0.6365713050426228
0.6331214012297093
0.6326777204955627
0.6252344531956149
0.6201781299030772
0.6156095312893255
0.6187371525477047
0.6318039306545103
0.6249471162758709
0.7061846404732826
0.7050620218281201
0.703167407795242
0.7242117437551467
0.7346254711928433
0.7361953514787408
0.7303333729763997
0.7444353126527082
0.743686811989616
0.843503343390771
0.8360943531098592
0.8397189913169849
0.8331934034085835
0.8316274451739487
0.827949279991467
0.8957758133711731
0.8972893649615448
0.889601401422928
0.8869064548003451
0.884324611803236
0.8763577234086122
0.8907965467741968
0.9132411056582539
0.9052302187665149
0.8973586516468061
0.9043944895665432
0.897809738421375
0.8924421258786959
0.9074748390059865
0.9073362170311591
1.2543942632409888
1.2722027668264941
1.2634075463647938
1.2748424450878704
1.2651138058976301
1.2553064048441085
1.2454221024437613
1.2367251776527366
1.2426760712721734
1.2341476292284017
1.2298437064633496
1.224533245935373
1.216457160651267
1.2140271833480987
1.2756539117157597
1.279374694747654
1.2700630010571183
1.2630125754741675
1.2539261540678786
1.262188397139023
1.2545108686653708
1.2503969452734072
1.2419133356122127
1.233288937448239
1.225810827913357
1.2215443409079116
1.2138821027045836
1.2068125171238204
1.2032119884653154
1.1996594668555904
1.232965470447534
1.2365754371159936
1.2284932447165426
1.2243851861116393
1.2164859268464028
1.2110392378271053
1.2033256121084615
1.1966524313665745
1.1900631900050889
1.188193046330224
1.1918793032104922
1.188243651493874
1.185066290116651
1.1778407375439728
1.1828501297683127
1.176297992390303
1.1812566298883256
1.1742253404247047
1.1744122168141247
1.177583414658373
1.1758499595860123
1.169183776696301
1.1779245351432952
1.1788345108208629
1.1738208956879388
1.1772746428945609
1.170623373725665
1.1640647654841503
1.1650267517274793
1.1600430320576807
1.1545598298736695
1.1492600417210783
1.1458698934973046
1.1401597056251382
1.1340760890356885
1.138755198527755
1.1328666866414425
1.1271721652436775
1.1240065078443482
1.1200947962245082
1.135218807286789
1.1382307710526722
1.1324093195787046
1.1267207735975897
1.1240345323233372
1.120165038593342
1.114667961055927
1.1091875751318803
1.1520060351580692
1.1463194581651637
1.140755679689741
1.1366007102980054
1.1311869308176572
1.142441071846358
1.1368681885690588
1.1320725325803271
1.1266745524063977
1.1212578478275208
1.1201553710533543
1.114821297857862
1.1137597760766718
1.1106072304395807
1.105666619675924
1.1130295559766266
1.1119961171210455
1.107468258271327
1.1023647179106297
1.0980767303823775
1.0938279025575797
1.1067841753902972
1.1019085298118598
1.0996289968828037
1.0977039060761837
1.0930985666052915
1.0894195639418416
1.0848591346602752
1.0817203959862003
1.0771391308156402
1.1074466534681497
1.1058534521369772
1.1018904097036455
1.097863224475404
1.0931513651428917
1.0960937969331075
1.1028395041292487
1.0987266915235852
1.2565329779248648
1.2549964536563853
1.9677598125686266
1.959805473854486
1.959990473774426
1.9519520446950978
1.945752324762251
1.9425059478035764
1.935185364567196
1.9275910716331461
1.9267243703323493
1.9210878322131482
1.9149018622045602
1.9232773783922226
1.9170890283831994
1.9130166124055943
1.9160534439297865
1.908509926434
1.9033622491521467
1.9064012051633736
1.898983301641337
1.8916229012473784
1.8851792222869896
1.8789363597023048
1.8743056983509803
1.869064446119259
1.8653449623014164
1.8989055493840064
1.8922454477092812
1.885186970975701
1.880379737423721
1.8833683764185065
1.885227263042399
1.8807276574274514
1.883681928020067
1.876756626814111
1.8698820604155244
1.8636013341179873
1.8604689482749401
1.8561568642123736
1.8517431079277256
1.8472255148041057
1.840604634822729
1.834563057751542
1.8285111557865255
1.8227022178228758
1.8194094191804864
1.8131341774359162
1.807007353314355
1.8006891457852838
1.7975189404063339
1.7917998256936356
1.794877802033887
1.791000063913103
1.7879067310543868
1.784079426314497
1.77799041803356
1.7719428315776635
1.7668326235329437
1.761882012853978
1.7829449078216089
1.781008204943807
1.777068056181849
1.7714618137446385
1.7678035809647779
1.7632107919552082
1.7591370365915622
1.7533504016027741
1.7532197965166547
1.7487347033910277
1.7432567053434702
1.7395542606024796
1.7339721776768307
1.7288109080894276
1.73427142510738
1.7325776303161275
1.7298883733567363
1.7243791747154729
1.7208189351929424
1.7174946149771628
1.7122579247245016
1.707057803780794
2.23965461077108
2.232839185491092
2.2259993150182926
2.2315359038198515
2.2273851431331853
2.220807837297521
2.214062170667031
2.209898660711513
2.204363167048843
2.2008673215198558
2.194177755193048
2.1877068000146074
2.181603708282695
2.1780512730989523
2.1735235928404166
2.167586069059569
2.161115662883272
2.1549610939901838
2.1565230343285697
2.1525103561175714
2.1466551144675243
2.1423129927985216
2.1379963381187794
2.132180451325714
2.1260727554434893
2.120169041982952
2.224558528968304
2.2280338849558885
2.2231371386498786
2.216917671430505
2.2118417471599687
2.205760410500723
2.199571619164241
2.300340650385591
2.298678257184318
2.2924610225000266
2.287701706169374
2.2816519221789595
2.280060504610773
2.279757500498579
2.2734481220475438
2.267966904190275
2.261684447391964
2.2555990277757094
2.251046148154064
2.250368522622212
2.244463938519189
2.243808000038426
2.2377955552528244
2.232426640565368
2.228790904959572
2.2245788585867263
2.2203895186633296
2.2198088760178907
2.2139364159565935
2.2096099876239856
2.203717694323655
2.1981099220648654
2.1938786058925936
2.1884644214858273
2.182767329351447
2.2021117193083706
2.1970351982896177
2.191283797246975
2.186059533155044
2.1807109815822248
2.176612780916085
2.1779203514008265
2.1726813166508223
2.1687889004581726
2.163428303176416
2.1647562690350055
2.159557955633874
2.155568910388791
2.1510529113803583
2.1457634098357152
2.1410942666780532
2.135877773493613
2.1310426645016767
2.152636376279575
2.147324139577867
2.1657899180113778
2.16038894564726
2.1572308641954674
2.1519194906508075
2.1468232092487045
2.1430479719452102
2.1380039999084453
2.142600503370882
2.1417158952843196
2.136515344529534
2.1314677200374885
2.126513285986348
2.1214422361750285
2.1164677738665922
2.1113910174963273
2.106303328297541
2.1013530267902842
2.102029419719434
2.0974561212273715
2.0928502198324415
2.0882219170587697
2.0836428313857214
2.0787052891312525
2.0739021510985043
2.0718547579360944
2.067601997231269
2.0631418597653544
2.0583266921266268
2.0563348247390336
2.0517620740037317
2.0469905342967465
2.0424246092596654
2.037832798928758
2.0341551714508936
2.029468177968288
2.0287418507783292
2.024780176493423
2.0240679011475255
2.020058516010576
2.0154570159741056
2.011087845038258
2.0065939190915856
2.0081204825959627
2.0059751222143487
2.0029669209188357
1.9988937158157312
1.994411891340808
1.9900334324423332
1.9915765162717616
1.9871409338301764
1.983056094099199
1.9789893689568292
1.9752038995811805
1.9885424380329666
1.9856388946606618
1.9835995252955636
1.9831567202051203
1.9794768408667265
1.9752991793464856
1.9721479020859713
1.9682249358569837
1.9697718123258974
1.9658709716861265
1.963072835131743
1.964620813909533
1.9607199646995759
1.9565124111272592
1.95238579198813
1.9567797986486688
1.9528932289406373
1.9487381369641679
1.9464920691617527
1.943107504956117
1.9389994552627636
1.9391374109574837
1.942269819988463
1.9381894212069746
1.9342042038956866
1.930508344550197
1.9268279167677367
1.9228136919411372
1.9188161582780578
1.9154569993051425
1.9150163094118902
1.9113674390513085
1.9215585647467601
1.9178338661058272
1.9144387892932593
1.9105157589873305
1.9066087737951274
1.9029875635000202
1.8994995860795258
1.895832300996069
1.8923092800522199
1.8884786944650696
1.8857319959242724
1.8832815962288738
1.881284732256636
1.8778435649965857
1.8758656023453433
1.8756772319487596
1.871933365218323
1.868233678507882
1.8647858553012695
1.8629608823352457
1.8593455949716564
1.8568485724906083
1.8533665806775865
1.849718221266804
1.846347416520861
1.8494467974701783
1.8463519059118485
1.843262217537773
1.8435763076684208
1.8411488288977846
1.8388754015543065
1.8391961671609067
1.8360069882109578
1.8324625731758015
1.8294481119773196
1.8259581937553957
1.8275999918250134
1.8279386708723986
1.83977351436641
1.8372717765847382
1.8342826059839363
1.8311559222017626
1.8309326962589438
1.8280359522557246
1.8258474792779378
1.8256355328082368
1.829746917697713
1.827982055450211
1.8247310484512778
1.8235720154958197
1.821288059602551
1.8306775658371457
1.8272684828467598
1.8239266850592268
1.8205427765526234
1.818150776812286
1.81506540209524
1.8117474720649862
1.8115665666842704
1.808236481083748
1.811206747541709
1.8081623451742157
1.8051290740768047
1.8029223644882728
1.8003319436059169
1.8043473053613974
1.80216682699435
1.8020062273989552
1.813245930094871
1.8106602538673977
1.8109274680254954
1.8079383233975546
1.8052336798412916
1.8055905916239419
1.8023605547874053
1.806300591134428
1.8032504926208528
1.8000941416965346
1.7976879711091756
1.795035070207491
1.7928357629836205
1.7897865642907005
1.7878122206976068
1.78489743814214
1.7826899961010652
1.7795624697921157
1.7834665301061756
1.7804136878572532
1.7802969377045117
1.778836711917183
1.7757435135336284
1.7726606254892991
1.7706210961895974
1.7678871334799915
1.7648337878263127
1.762021968546581
1.7590468784998492
1.7590857677190135
1.7565220382004307
1.7652507049181443
1.7624607900256855
1.759453177756017
1.7567095829981538
1.7537219816665244
1.751067768879378
1.7480998574067013
1.7496789354618951
1.7496178491694532
1.7466673974845133
1.7438258068259667
1.7413453554046856
1.738645473481511
1.7491629212951778
1.7462870322514632
1.7567566061846667
1.7538286785076922
1.7511334204828573
1.749625369044493
1.748477940295731
1.7455952703917454
1.7427715439344411
1.7399571367063686
1.7380722851130492
1.7352136135914817
1.7325206443163212
1.7297414969710856
1.7283684997616842
1.725652370347963
1.7272113958254152
1.7245060154813938
1.7219197920506628
1.7192790055782083
1.7197410986883896
1.7169583461015152
1.7141845846377002
1.7267966022640624
1.7240159314069545
1.7219603111008552
1.7201014082026922
1.7173448354331367
1.7178041084237397
1.7321931433177993
1.7294773349124342
1.7270265599365184
1.7245177149364452
1.7217803852301967
1.7317578518435253
1.729110707372741
1.7274380739440427
1.7261098340460852
1.724740775921868
1.7220289193559533
1.725618796890905
1.722914065234336
1.720480057991014
1.7178179755968057
1.7158329555116518
1.7132057494292825
1.710587048844095
1.7079308577744614
1.7052829029562064
1.7026431461404847
1.7589521089005913
1.7565314893653088
1.754054496400016
1.7554810817717488
1.7543239606434973
1.753482677652076
1.7508423998503941
1.753405380432691
1.7507731073366954
1.7481266401556592
1.7481777113335857
1.7468747667905662
1.7442490493389098
1.7443057635127195
1.7420669219013314
1.739451361644572
1.736872070410046
1.7347102929885838
1.732101706081834
1.7297021218468491
1.7271969650619332
1.7250071963393632
1.7242311130118555
1.7216576337387035
1.7191473254376362
1.7166136641886949
1.7191551471552386
1.7174971359763687
1.7149526957749222
1.7124590771458996
1.7109197487409673
1.7084209693559476
1.7059265211486148
1.7043329658279964
1.7020763585899987
1.6996237264999166
1.6974140148213477
1.6988524957763256
1.6972422763949901
1.6951536308876871
1.6926861583536439
1.6941231479316565
1.6918587872025566
1.6943735305554117
1.6929244129977417
1.691446680821454
1.6890059208202686
1.6865721947095766
1.7390153168062958
1.7463645238243115
1.7447138605470336
1.7422353172462166
1.73998259638714
1.7384545266023108
1.7364018555895164
1.7339326955274699
1.7314662194314139
1.7305092018378192
1.7280545788564892
1.7268013662158814
1.730029060053087
1.7275857428377717
1.725417625640592
1.776698082579027
1.7744349114878493
1.7719427276233999
1.7711336926029044
1.768732392353866
1.766299733445894
1.764769054693884
1.764697571842618
1.7630696535246777
1.7614462634913493
1.760237088405982
1.7580597701835567
1.755903133255841
1.7537378324491766
1.7550190439900288
1.7657481701541562
1.7633160101401697
1.7610954421136913
1.758790879578403
1.7614148288081513
1.7636964957559107
1.761645517592613
1.7592388980330602
1.7568388449661665
1.754445331553406
1.7544823860738141
1.7524626507818168
1.7525022949517917
1.7508442470138768
1.7484750396430866
1.746189889325844
1.7446374768160406
1.742325656096013
1.7402369144997027
1.737897886388816
1.7356151251503378
1.733465796201333
1.7338284798135937
1.7422291928328808
1.7413153031676045
1.7389935494300477
1.7366975402251834
1.7343881020067988
1.733489480136326
1.7313879862036392
1.7299826163503982
1.7279461190404604
1.7257126905658
1.7287246539148162
1.7264470193246781
1.7268127343710404
1.724891076978155
1.7271248573242108
1.7253603179306989
1.7231019929072293
1.7212346960960478
1.7191625602076481
1.7172659094881924
1.7150298861685462
1.7128481057752485
1.711310462672645
1.709285953516324
1.7105450843900416
1.718704226348451
1.7166567772260135
1.728280884548438
1.7260537184601026
1.7238700988393738
1.7224202043930013
1.720213853243773
1.7187814043615608
1.717352623722325
1.7156434532317268
1.713452337710358
1.7117525022031697
1.7095719257672422
1.7074182049020137
1.7061004355781313
1.7039353335025247
1.7017757196451069
1.7025941874842998
1.7004835171237611
1.6983364419758775
1.7012499911147732
1.6992760976821122
1.697222906745142
1.6953299013975194
1.6932119784576085
1.693237421906078
1.6911648353501538
1.689050879305966
1.6869886943926284
1.688228527676461
1.686313829548943
1.6844017017197657
1.6826837516090072
1.6808313486126691
1.6792203820097722
1.6779717599367485
1.676015299572202
1.6760687286200044
1.6838880789154673
1.6847495577323761
1.6827231016511834
1.6808204671351277
1.6787581107337348
1.6769061809862078
1.6846670813990037
1.6836966328912135
1.6817215550300475
1.6798770356227462
1.6799180086004728
1.6783375503175948
1.676343508049557
1.6764713440883965
1.6765162465202121
1.6744865658343524
1.6725068248402633
1.6712065173459651
1.669208064172295
1.6720268266360876
1.6701293158038164
1.6683009909709876
1.666333500313344
1.6644158214194322
1.6624928833654065
1.6621026530061656
1.6601518332326286
1.6588817859609446
1.6581652711189658
1.6562612202560956
1.6670449048361775
1.6650650415287713
1.6632683023373365
1.662003591338787
1.660106264658277
1.6582564881338802
1.6562986882659536
1.6582028800201987
1.6565612175683317
1.6546123220182514
1.65298288005485
1.6553257691730388
1.6535422437760972
1.651640415941645
1.6504055759458787
1.6485053344217067
1.6466252124022212
1.644879685412114
1.643819037561181
1.6426870779210014
1.6407791951359596
1.6388757389931106
1.6369766941043582
1.6351062314603053
1.633988340038409
1.6323213681100015
1.6304386445020314
1.6287318753895756
1.6270290343993579
1.626544871658941
1.6257002049888696
1.6261344827980109
1.6246170914804405
1.6228008714257978
1.6209888027312798
1.6215049691188745
1.619847133848216
1.6180022054497558
1.6239590441254048
1.6241382729435048
1.6224028098925116
1.6283343978646803
1.6271718076250934
1.6254826750435964
1.6239865950294898
1.6228758021255936
1.6212141192087557
1.6201433079787984
1.6183869741636454
1.6173217458185254
1.6231991214139536
1.6214452687512788
1.6196295405667869
1.6178178744140275
1.616010256677252
1.614374546461261
1.6144850718836412
1.6128530874549183
1.6113570964913018
1.6097529035360354
1.6101909030377268
1.6084057689988824
1.608844290245351
1.6075573165846961
1.6057810101575307
1.604299564007765
1.6025307662525194
1.601097859970919
1.5995459268466796
1.5989505201507392
1.6059961966579728
1.6042352359160232
1.602481833487744
1.6025857578377003
1.600980722698623
1.600549310829123
1.5995348990910399
1.5985226974003162
1.5967832820603811
1.5953350735563863
1.5936028964949787
1.6005703139806027
1.5994894184347064
1.6385270604159239
1.6368288060319742
1.6350611723321555
1.6333290473060733
1.6326489462069071
1.6330490985302153
1.631293131757602
1.630185026079857
1.6321129731556003
1.6305790556156403
1.6289351758184272
1.6284826327964148
1.6286463056289542
1.6288096291064615
1.6273105890439885
1.6284330857415201
1.6271745612896815
1.625552148317202
1.6238829846467482
1.6223011529866698
1.6209019482298608
1.6197463513711738
1.618504991698491
1.7980054502433522
1.7967373561181603
1.7957827753446183
1.7940335077974996
1.7924640213145993
1.7905811809560754
1.788702291993897
1.7869326710947275
1.785131683274514
1.7835446806886244
1.782262850062696
1.7810244256049703
1.7827408044110888
1.7808837827398274
1.780131277069485
1.778555705532391
1.7774049039139843
1.7755615182461
1.7738952197160538
1.7729810840869757
1.7714210534502626
1.7695910730231446
1.7713015380671584
1.7700206735091206
1.768197800525366
1.7666543431289035
1.7649365024114212
1.7638126802806156
1.763761093788365
1.7619539615201392
1.7683568354778876
1.767234112483541
1.7656001485655306
1.7678891085252801
1.7663601259591624
1.765581953964581
1.767863946797903
1.7666047994096636
1.7648448492907687
1.7630847442439768
1.7640150889691868
1.7628386117663808
1.7615065404713826
1.7599979047852135
1.7609276092082617
1.759456363495914
1.7597030242119907
1.7582022738970529
1.756450000894721
1.7552847420781212
1.7536196574070486
1.7518793043692638
1.7501403767738761
1.7483902363971022
1.7466729447255305
1.745119768782728
1.7457561487522821
1.744610826113646
1.7428748949433834
1.7416694678970281
1.7399544938838005
1.74088840310418
1.739753580325644
1.7382914432544505
1.743351553994402
1.7417775049323019
1.7952037547114525
1.7934333368073978
1.7919304046639064
1.7910099593100721
1.7918854018161845
1.7901252000462275
1.7888874549203437
1.787506958690103
1.793608873341964
1.7921160634963884
1.792039230443446
1.790325560065789
1.7886152334352103
1.7901583272299837
1.788600617709835
1.7880336982862233
1.7864408210817568
1.784890535756979
1.7867198359351206
1.7888729958897571
1.7881652058003585
1.7864358390636077
1.9505121708458477
1.9486294370902049
1.947395418974465
1.9456483892891157
1.9441422611955503
1.9424559615694368
1.9423015181904588
1.9406202217718858
1.9387596079446836
1.9369382297414057
1.9376505711368937
1.935798132732365
1.9339495394281505
1.9338208026066421
1.9385112149981947
1.9366650138410537
1.935184629717584
1.9339115000501355
1.9320879008564433
1.9304354366716057
1.9287213390376876
1.928792995397084
1.9271091449330284
1.9252876807128647
1.9240957675155759
1.9223081927373118
1.9206758482107333
1.9189023688468085
1.9180922309960973
1.9162895127338828
1.9144901798580765
1.9133825747939137
1.9120067899075215
1.9107117113746217
1.909102430681135
1.9073182228019938
1.9056764345966608
1.9040377094290244
1.9024406478638878
1.9008253245760738
1.8991456687625319
1.8979409829413012
1.8964242610057802
1.897152378563313
1.8953941279807707
1.8937003444035627
1.8925242191109861
1.8908095393925126
1.8901770351550649
1.8884333294030768
1.8868301309933877
1.8867320789040936
1.8851347300763523
1.884323204798047
1.8831400358492532
1.881412384440217
1.8798244382169815
1.8783451406164033
1.8766534993835922
1.8749380939911025
1.873225821759147
1.8715166741115568
1.8699464338023304
1.8686490509855829
1.866959263957247
1.8652887385110621
1.8652127999693204
1.8636554045563631
1.861965780436185
1.8610861377021184
1.8594018968535193
1.8583267900272562
1.8588011189235691
1.8571235005851905
1.8554489077081975
1.854730238272011
1.8530608141151503
1.8514207113169856
1.850359537045368
1.8489359032225134
1.847411263896655
1.8463565349388684
1.8452433274099331
1.8437631371797252
1.8424557360741802
1.8410467858262438
1.8404801138052003
1.839009445833928
1.8376104678867593
1.8364461017380793
1.8363368304035002
1.8351756635175027
1.8335732596479715
1.8343248214639096
1.8329366886059524
1.8328310064481919
1.833341889894328
1.8319886301528656
1.8305815225519768
1.829544204465464
1.8284572511747996
1.8286121219524274
1.8272395142912237
1.8350585832172464
1.8336239118609297
1.833518553912224
1.831911613900031
1.8386556803615746
1.8370887004684404
1.8355085366333752
1.8344320258809603
1.8328312998548861
1.8327272759233095
1.831143620314123
1.8301333419213401
1.8285547088196117
1.8274837249019242
1.8258973675018357
1.826639290850079
1.8256372929784643
1.8251006437639692
1.8237826084861102
1.8256711117710143
1.8240945391356336
1.8230408801071456
1.821551358076897
1.8217088422254613
1.8270409015851987
1.8255980143567423
1.824035941593797
1.822470245506592
1.8214243050945953
1.823298646657599
1.8225003089481546
1.8209421431008166
1.8202898214687142
1.8187560341142985
1.8174614059815724
1.8524860423007874
1.8510905597104903
1.8495214148241739
1.8485187042222881
1.8469482660066925
1.845380398208724
1.8438276503192994
1.8422775342059587
1.8441145424781764
1.8445411505747322
1.842981944192167
1.8436900126413511
1.842388545848033
1.8413375034144017
1.8401614988630952
1.8386125413724697
1.8393213070971575
1.8382823007257467
1.8367634921383647
1.8352225831684499
1.8337154735125856
1.8322919082965634
1.8311313461147365
1.8298243443296605
1.828799347989467
1.8275244335608942
1.8262207696950263
1.8257037585954776
1.8246856070272202
1.823324061919162
1.8228107480274889
1.8241431574565963
1.8242927402757692
1.8228287848910527
1.8213185704876633
1.8198108564392463
1.818527271951839
1.817135082971368
1.8157131673991527
1.8147066814685937
1.8132300728371795
1.8121033759905372
1.8111023462321594
1.8448936763819854
1.8434208671018557
1.841907385273365
1.8407617845479671
1.845824735395256
1.8448620073130375
1.843358311168173
1.8423991741574113
1.8408951729508183
1.839608263796071
1.839742670150691
1.8382432873714318
1.8381352671114803
1.8367154503886929
1.8357671725810651
1.8344935657886872
1.833249213756845
1.831774308179246
1.8303375077239203
1.8288554530617958
1.8273757965463737
1.825898532361615
1.8276617652992229
1.8261866549156076
1.8274776589847666
1.826035082920897
1.8267237301874872
1.82767552567002
1.8262063331252691
1.8255890797119485
1.8273484713757797
1.8272571861945133
1.8279415434075195
1.8284048587854063
1.827418816674027
1.826262431768672
1.8248270781246716
1.8238518799179624
1.8226111345680787
1.8211588547795783
1.819842313841658
1.818542380516601
1.8172300125167877
1.8163190544028003
1.8212406756439412
1.8198134767455534
1.8183976609417123
1.8170812833263412
1.8165976806102893
1.8152793923686135
1.814681008830835
1.8133810107471102
1.8124263756638066
1.8114732451275217
1.8105160632176271
1.8091045847777623
1.807850720702695
1.8064334559253514
1.8077055110625155
1.806637051917379
1.805688160982931
1.804274153026014
1.8029934873638274
1.8015837973815259
1.8004810815900207
1.7995988432335934
1.7981950999861414
1.7968457579774153
1.7959684121744786
1.7945707713867942
1.793291138636797
1.7918977500286877
1.7905354387039156
1.7891719930046093
1.7878219353840703
1.7869563364775038
1.7858679657062944
1.7849530668349967
1.786076719004281
1.7847262665291599
1.7837572361666916
1.7844492776099141
1.7831777285559633
1.7818782809781826
1.780636515713393
1.779471100603994
1.7781685241502698
1.7798804292807149
1.7790307053296728
1.77766746340988
1.7763063091499949
1.7749472377581432
1.774102732031269
1.7732026170484807
1.7723607324148611
1.771037223666812
1.769687347734139
1.7684543230452934
1.7675619317945446
1.7682270269681124
1.7669557262827404
1.766066505700568
1.7647488386045538
1.763410894071874
1.76207497672788
1.7607410819688127
1.7595304856005105
1.7582116346186334
1.758683837974847
1.7576926955318575
1.7565107181219823
1.755212288531382
1.754117589415439
1.7608679448425946
1.7596559862787207
1.7583339306917345
1.759026874428472
1.7577352119298177
1.7589865586230282
1.7581710883521546
1.757055658803361
1.7562428525866094
1.755375595013347
1.7555615657822392
1.754351148338144
1.7531678763682808
1.751882570632378
1.7505781160004847
1.7494002925784247
1.7482411776025577
1.7469450642901816
1.7456757960640734
1.7444084110252442
1.7431152987857887
1.7418676300802494
1.7415674025990946
1.740279261029125
1.7390015772492398
1.737717351912726
1.744350283720986
1.7443778133082521
1.7431417127109656
1.7431700917178454
1.7419148089157883
1.740743520861358
1.7394645028445606
1.7401560377088643
1.7388793274831056
1.7380959362950732
1.736822605938813
1.735987342112768
1.7661010015614205
1.7673151321894258
1.7663495404938991
1.7654951628873792
1.7661631715125716
1.7653153147732172
1.7640295789285172
1.7631306221147194
1.7627252961715352
1.7614442458109454
1.7602623535522461
1.759033563239647
1.7584039813968528
1.757135098307644
1.7560567652974022
1.7616845357371165
1.7628886913155224
1.7622339725538552
1.7609616014545384
1.7596910663885539
1.7633640096725889
1.7624745996632933
1.761526396280536
1.7671178416882354
1.7663293556388597
1.765197215764146
1.7641223844614897
1.7632843140419057
1.7620743345806855
1.7620395505661839
1.7608501764814455
1.7596108421874803
1.758379698457341
1.7571954872114333
1.7616639856632739
1.7616296431987042
1.760374026917023
1.7591467240230096
1.7583187564041758
1.7572825779590513
1.7561219586465342
1.7550650234565608
1.7544516630439064
1.7532553439603733
1.7520543965310427
1.7508135648054541
1.7495848861584418
1.748482202823137
1.7472465263547108
1.7464859947308773
1.7453480219791844
1.7443061384736729
1.7497954474056734
1.7490352631096178
1.7492067740437993
1.7481886622917004
1.7474312097862297
1.7466748211185474
1.7458672263104371
1.7447411690308416
1.7438306427042702
1.7426197603470384
1.741533005396873
1.7407367611449298
1.7411613792801237
1.7413451984667716
1.7401300238690978
1.73900997406555
1.7377981204250863
1.7370028934746242
1.736260604576595
1.7355146332392601
1.7344799649981015
1.7333789115883045
1.7325895106916864
1.7327779995570598
1.7316000896005392
1.7317890025956637
1.7306108657586796
1.7301455234127476
1.7289498457877217
1.7277659651183772
1.7265735800492825
1.725498414433215
1.7247712161786137
1.7239475878732362
1.7272017481638926
1.726428503306227
1.7257026649857463
1.7263590058669553
1.7253556238851562
1.72417225240101
1.7230005720611719
1.721935217858905
1.7211644560530888
1.7200113398892047
1.7192477666733668
1.7180934078864012
1.7170500997148477
1.717845230615416
1.7166842527053694
1.7156173110503585
1.7156158805120918
1.715181651619012
1.7140256414116415
1.7132147164198739
1.7122353221935531
1.7114779388132058
1.710770205671725
1.7116642808211886
1.7105507568008567
1.7093934152874595
1.7082628184980309
1.7071337495421013
1.7059909790404368
1.705096775478382
1.703992185139415
1.7029161086943387
1.7018089345782534
1.7009634508409959
1.7002703575633669
1.6993077815241198
1.6984542363132804
1.697491804918698
1.696445878442055
1.6957082151318135
1.6959149681387982
1.697463071178277
1.6963500488239072
1.6952161249944795
1.6941340587557654
1.6934008933090403
1.6923982180300066
1.6915668992853288
1.6904497265586744
1.691109437118906
1.690160216906841
1.689147865324291
1.6883214681387024
1.6925241509740951
1.6915488264216947
1.6904271096932983
1.68933179913405
1.6886076404720813
1.6886692372712748
1.68755239253763
1.6865364384798716
1.6854249036190159
1.684375247131491
1.6840595691652014
1.6852085290409478
1.6844909030136228
1.6836751881999295
1.6826655091648575
1.6868304640031713
1.6857221654065857
1.689879643839175
1.6888332630525476
1.689040185801077
1.6883284318949938
1.687617610214066
1.6882679488121108
1.6874128234695749
1.6864343776045867
1.68545720991839
1.6844007687257478
1.68342620243828
1.682367099663749
1.682823804405496
1.681837319791138
1.681857930416086
1.6809386191551938
1.679846391332481
1.6803032500902166
1.6792318440243281
1.6781428480165301
1.6770743051941954
1.6785844778651318
1.6779318883953205
1.6790632595546202
1.6782548017026677
1.677232153461916
1.6761683375288572
1.675363312125667
1.6742831294614984
1.6732043387852988
1.672126937408103
1.6762102288372098
1.6751417274917049
1.6742588933882778
1.6734966572840841
1.6724413842519081
1.671411022789653
1.6704616507558374
1.6695852574629266
1.6685163808576366
1.667544177833985
1.6665732180367065
1.666278799015748
1.6653217777116203
1.664827532928158
1.6638512262142893
1.6627907729152362
1.662114031316179
1.661056033842394
1.6599993824213748
1.6593265637501577
1.6650864197783375
1.6642709879563036
1.6643022346963925
1.6633318329024074
1.6623013569396825
1.6612530756990802
1.6606259115669963
1.6595755472965554
1.6590680772446411
1.658024664257303
1.6573585525533012
1.6563221690100987
1.6553200675812088
1.655540023716671
1.65449749221559
1.6545346340394547
1.6535124528246852
1.6524915565643026
1.6531378150011504
1.6521000637048535
1.651484150080827
1.6505538048060124
1.650077793776702
1.649044557838207
1.6484320980066476
1.6474011836239042
1.6466499454472727
1.6456806024084973
1.6447579450017202
1.6439199499409327
1.6429644855240453
1.6419640346070348
1.6409416410612023
1.6400850696967495
1.6390742522632173
1.6384721761257055
1.6376417287259748
1.636654352048478
1.6356390577854205
1.6357295979876947
1.6347342676931274
1.6340909970750892
1.6330798021511566
1.6320924020265806
1.6310846203796467
1.6300771561298755
1.6291628881661475
1.6283927576367883
1.6275518443820094
1.6265490397952058
1.6256642478597165
1.624668186955205
1.6238544007778397
1.6232225616990343
1.622550350614926
1.6219658100356698
1.6216196505408877
1.6207064660397545
1.619713386097328
1.6199489507442741
1.6193222085587278
1.6184956856245412
1.6177786467586421
1.616951922758414
1.61597930182343
1.6155368740627243
1.6156310592226013
1.6146755239412405
1.6137148450373313
1.6131406629934903
1.6125218744025949
1.6115594091309555
1.6106160331511117
1.609655893788273
1.608679160843013
1.607761341658159
1.6084119923529276
1.6074377876331498
1.6068705333712694
1.6063022944249645
1.605600430946481
1.6053588641907652
1.6051175891823386
1.6041776254366098
1.6033008077512736
1.6030612095852008
1.6065861277332871
1.6056761994956503
1.6047277669286577
1.603762807357444
1.604410386792942
1.6035039513204048
1.60263087755304
1.6017096768483234
1.6007494192482945
1.5997991144054717
1.599474519626511
1.5992389319129323
1.598683366610955
1.5977472149001637
1.596792766145743
1.5978854461066547
1.596932053835708
1.595979798585955
1.5953438528876143
1.5944823991663533
1.5945532524110975
1.5936110791602098
1.5930621627915096
1.5921792350302824
1.5915875919094578
1.5926768762470027
1.5918316250966495
1.5914160996532174
1.5904733176036596
1.589553700934695
1.5892390098889
1.590325818103438
1.5893945916368148
1.5886140615833755
1.587676272881142
1.588035576476903
1.5871165586093774
1.5862602604638103
1.5858507080147894
1.58531185165163
1.5846904111016997
1.5842624672534142
1.5853451753811576
1.584724809991486
1.585805976007144
1.5848758845256148
1.5839468834209691
1.5830211223053998
1.5821286992515369
1.5852135059818433
1.5842864805397487
1.5835150866051173
1.5829381807248348
1.5820696793496416
1.5812335611323374
1.6025474436342597
1.602004195559302
1.6020691411940005
1.6012474424214995
1.6003159430367284
1.5993856200882244
1.5990708845934265
1.6027982312447895
1.6018679943142933
1.6013276612242078
1.600477024090502
1.6001303950077612
1.599203857431034
1.5982868937615586
1.5977071166220558
1.5970410547633227
1.5964626672213227
1.5958664785021102
1.5952935051879822
1.5946205440907482
1.59524689247342
1.595315019753295
1.5945006749024306
1.5935832406821187
1.593179133126825
1.5926059567397184
1.5917458702194882
1.5909414183135282
1.5900370862528648
1.5891590618606943
1.5889332404831296
1.588400939708425
1.589026545918109
1.5882037194795289
1.587350084033868
1.5865195860461812
1.585613521176937
1.585216961063267
1.5843669772435038
1.583490472639191
1.584116025069611
1.5832139088822137
1.5823170001795424
1.5815122598135423
1.580651246193859
1.5797531488948853
1.5790082335412616
1.5782201418366624
1.5773460752580384
1.5764518881405452
1.5759385067574665
1.5765581826995723
1.575694157007001
1.5763195194679849
1.5756436923230481
1.5750522907549391
1.575168963884978
1.5742800423477967
1.5737702023617048
1.5729678594647418
1.5721656032368125
1.5713642504505816
1.5705009282858498
1.569638577237164
1.5726090240185624
1.5727264798500429
1.5733489439197657
1.5784847413429897
1.5779368842881685
1.5770523905189486
1.5762523404709774
1.5754026821315803
1.5745210913749315
1.5736404867376972
1.5729293695637572
1.5720506380723809
1.5713412026868345
1.5705644140352988
1.5708063694399417
1.5700369069430617
1.5713955386991492
1.5705736009409752
1.569699603388977
1.5691579752555913
1.568285736247667
1.5677082791257353
1.5668541275399652
1.565984619145104
1.5661042507507104
1.565371456097276
1.5647151734623606
1.566068476748993
1.5652018090806203
1.5645028323402876
1.5636379883201992
1.5640909004140806
1.5632478026025445
1.562633294067787
1.5617875319103067
1.561255042763477
1.5603948471476294
1.5595561059122631
1.5589429325468813
1.5581677842645012
1.5576796951840957
1.5568238272197088
1.556050702138803
1.556137126479197
1.5554305000857163
1.5545777421361078
1.5596028173196523
1.559236572732964
1.558403713895008
1.5576244879057777
1.5568552705429421
1.556004529957946
1.5556412506963777
1.5550807821734924
1.5543136693926505
1.5544376425304154
1.5539152526541382
1.5541606095179212
1.5547742047158029
1.554170638826955
1.5533335099513434
1.554351824185431
1.5535075266166176
1.5563851356691305
1.555576999026223
1.5565918876930593
1.5557482064531174
1.5549133973686775
1.5541622712394858
1.5533212743394644
1.5525536471524675
1.5517345591073701
1.5512221986880699
1.550590211161821
1.5497607839291876
1.54940537908458
1.5485701201201139
1.548060601588324
1.5472981649311373
1.5466077092225552
1.5472181058222343
1.5467104099186302
1.546021383077398
1.5509511997095287
1.5519582209124074
1.5512163036117443
1.5508622145492323
1.5500312802292158
1.5492728160221203
1.5489173883789817
1.5481042526177466
1.5473272959719717
1.5466020492344332
1.546134225470799
1.5453338216671728
1.544509203832772
1.5440032534411607
1.5435375447490314
1.54273504246825
1.5419135648098536
1.5413300132059173
1.5405299657327878
1.5398509188503107
1.539032719637319
1.5382231911811002
1.5394918333354355
1.5388771327872868
1.5398782751880742
1.5447460344233244
1.5442079607381267
1.5434806478254137
1.5427081800529425
1.5437046493922444
1.5434477895529997
1.542772133804892
1.541961306531515
1.5411476066336092
1.5421422712401698
1.5414078594234328
1.5406354437786576
1.5454720443622942
1.5447468398319728
1.5439496985554457
1.5432769760316971
1.5424737251964609
1.54194136657859
1.5411319485383912
1.5403936729124958
1.5406369853307693
1.5408800427045792
1.5400882074294882
1.5392895699578377
1.5385620312267716
1.537827416464405
1.5370235338630123
1.536531803813743
1.5357380676060852
1.5363359783161166
1.5359021200793166
1.5352998673055915
1.5345688736981808
1.533769619076463
1.5329788439684466
1.5322587525069076
1.5323530099680773
1.531633992319908
1.5350033054762304
1.5342256509893384
1.5337773417501155
1.5333294975619705
1.5339246274170584
1.5331576185519207
1.5344396606495738
1.5336454372227364
1.5328947523397318
1.5324102422400532
1.5316182989624099
1.530827173807987
1.5303444815239156
1.5295790704917973
1.5288053738454137
1.5283244701576384
1.52767513102369
1.5279206075033689
1.5271417964015026
1.5263562296338065
1.5258004784108654
1.5251025251520476
1.5246252522678203
1.5238425904340072
1.5231375523451134
1.5227002170603245
1.5219960975512676
1.522243225807932
1.5220812003212083
1.522179170971165
1.5214274091356115
1.520725740242848
1.521318795555972
1.5207693069479318
1.5199930081695
1.519224996755422
1.5198176076637704
1.519384639335199
1.5186106278021705
1.518178714930075
1.5175595155141102
1.518151466415693
1.5174553868978866
1.5168186877472196
1.516150403958812
1.5165906366868764
1.5171815775044002
1.516412215649682
1.5156436336853385
1.5152154118582468
1.5145442379467038
1.5330766255043873
1.5323200064544216
1.53188421967007
1.5328418485134263
1.5320864944301986
1.5333367187687599
1.5325779117830813
1.553439627313408
1.5526566436302862
1.5520902568892052
1.5513829188445152
1.5511344754196017
1.5503616163457372
1.5496300093616613
1.5488700147658625
1.5480920790477481
1.5490353218296884
1.5483058486752423
1.5476637480546247
1.5468953404799493
1.5652258248043227
1.565784717725315
1.5651333897676876
1.5646485067410711
1.564201349361204
1.5635702901474098
1.5628127514916312
1.5621161816889653
1.5613552658117364
1.5606508307938205
1.5598801627009906
1.5592364542049582
1.5593132865735495
1.5588003695154096
1.5580248469435114
1.5574394448814186
1.56199605547149
1.5612941016709032
1.561369683472624
1.560594810180578
1.5637976707996553
1.563022362088302
1.5630969376523496
1.563171439342634
1.5626960592860872
1.5666401164131019
1.5678479011770519
1.5723745902778565
1.5725880368511185
1.5737910950596465
1.573087823568941
1.5736345661266407
1.5729524931897132
1.5723258294979288
1.57323947771033
1.5724978478851603
1.571735692857291
1.574906291049806
1.5741708783419717
1.5734441090282993
1.5726712975798571
1.5721917594954102
1.5731018870426021
1.5728491278206789
1.5730606676867276
1.5736036732331948
1.576759382412924
1.5760019775625769
1.5754405181619027
1.5747630403467145
1.5740218938589565
1.573769673018547
1.5734362113627893
1.5736465355419973
1.5729115807943137
1.5721773427260526
1.5714183336099956
1.5707461834385605
1.5701101976912124
1.5697796526811567
1.5690161411769343
1.5682862557195134
1.5678166157586726
1.567103972406768
1.5663717678309916
1.565611762121224
1.564852493565394
1.566037141367408
1.5652966211805959
1.5649700079025552
1.564212519999408
1.5634557650308547
1.5626997419336444
1.5620092048933585
1.5617655897381157
1.5611030505526124
1.5603496224394113
1.5598386470371925
1.5590865551148023
1.5635040266314242
1.5628961016969
1.5624663653682094
1.561786142408403
1.561052835347948
1.5607306177357743
1.5599806270496925
1.5592595809014016
1.5585392270681833
1.5581130248224724
1.5619836063266093
1.5818011404599237
1.5813644047658877
1.5809280874010605
1.5801891274567432
1.5797537899541356
1.5792832487918245
1.57856435764309
1.5778101462920902
1.5771284861950783
1.576383569001739
1.575659513170301
1.574944064172909
1.5744801516602418
1.5737300420119997
1.5729945831836873
1.572529498765019
1.5718343634303322
1.5719341475675759
1.5713987321462097
1.5710997908652748
1.570534587403361
1.5698687349350877
1.5694420105575126
1.568777307582735
1.5688782095241902
1.5681801124685268
1.5677549958182135
1.5672238387454238
1.5664824840440306
1.565741830387272
1.5654228787670639
1.5649648860135421
1.5645073257366524
1.5639711632245465
1.563303706569672
1.5626564113992183
1.5627238745479755
1.5624073961341642
1.5617962963517966
1.5618676937889657
1.5630186407387923
1.5635444124112359
1.5630896698394081
1.5626703387342729
1.5620257268083697
1.5615723370818344
1.5609812862026022
1.5603498788866574
1.5797224233709752
1.5794779284811251
1.5787659830774858
1.5785914587289407
1.578388153482927
1.5779636306187492
1.577226264436217
1.5765170333674974
1.57609397861196
1.5764707004503333
1.5761509101059192
1.5756956634092625
1.575005775087552
1.5743953538874114
1.574491855307414
1.5742513871725763
1.5735971230095898
1.572865557633946
1.5726261804387358
1.571964934212285
1.5714419328969653
1.5707624214388443
1.573075385003242
1.5725226292846846
1.5736515719537465
1.5734126068132126
1.5734774694259548
1.5727493447293208
1.5737097402260933
1.5730705652847583
1.5921686656743774
1.5917084733205147
1.5914619439392685
1.5912839769370983
1.5905808889877688
1.589854489272181
1.5903574756771368
1.5904456023138833
1.5900219780711082
1.589317125493254
1.589508051587581
1.5900100409836448
1.5894008596497302
1.588944475341008
1.5882205353691163
1.588045036018436
1.587338486483202
1.5866543309758823
1.5860483626566382
1.585321817369118
1.58459593741611
1.5838740835858458
1.5831801747199743
1.5824831387673395
1.581790097051539
1.5812056649298871
1.580483653210741
1.5834216167730548
1.584528076304235
1.5838269590333616
1.5831484578328079
1.582732596916714
1.5823171147446238
1.581791881175138
1.5810891736603734
1.5804898801661182
1.5800455228229147
1.65729467943848
1.6567822217805925
1.656033498719543
1.6601484290522952
1.6594554890523587
1.6588398935734407
1.6581557626995471
1.6574114397257598
1.6615164322619207
1.6608076896794577
1.6600868310693768
1.6595754278531476
1.6589597608141764
1.6582407136334973
1.6575223157053516
1.6567743363210081
1.6563293924376907
1.6556436188209582
1.6567040682532697
1.6590452211060138
1.6585363591950117
1.6581908613745038
1.6577129762454832
1.6572690107647103
1.6567263093385787
1.655982047744087
1.6552551769385093
1.6563115170337432
1.6567713750288051
1.6562205264133592
1.6562420360370926
1.6555750742990616
1.6552326045846537
1.654760994471857
1.6541909811857733
1.6537176633138484
1.6560423596652258
1.6553023943570644
1.6553283941140897
1.6548876806129316
1.6541492211392088
1.6534245253550939
1.6527537890775796
1.6520172677811993
1.6703911397369406
1.6696640024368452
1.668987232989784
1.668244800946639
1.6676206064857402
1.6668925001153705
1.6662107245618731
1.665735432152903
1.6649964098394676
1.6642577246532033
1.6635196946200976
1.6630495634279425
1.662781365054045
1.662341839979622
1.6616224503929653
1.66115087064481
1.6604820569270944
1.6598664402844052
1.6591915205735785
1.6584586621280957
1.6592394890766804
1.658770209610875
1.658044678017155
1.6573395271654312
1.6568099650757333
1.6575897984394323
1.6568599042085035
1.6563929113895566
1.6598584822657525
1.6592122782937964
1.6586154605286383
1.6579134600569376
1.6574415104718327
1.6569094554193928
1.656203307199599
1.65553489159521
1.6548348598787315
1.6558663875076716
1.6552569109727953
1.654605565318583
1.655635838992019
1.6549278796415072
1.6547314999172376
1.6540082781078331
1.6547839840791407
1.6543215684614474
1.6536157278657517
1.652977322508933
1.6522856574327367
1.6515653934146752
1.6508457570776753
1.6501429674464232
1.649709465225777
1.6507360411369583
1.651184322540564
1.6504664163133724
1.6500111522146348
1.6492943793422568
1.651554374575432
1.650837554100356
1.6501504181995708
1.6497255193829217
1.6490830106543533
1.6483756640146197
1.64766177243211
1.647012985108499
1.6463289067352787
1.6473507285356181
1.6483716667892214
1.6479168182813442
1.6472049751632962
1.646506432977627
1.6458021533935094
1.6450984814708105
1.6443890815219226
1.662172258559379
1.661462443125522
1.6608110652666783
1.6601537977420615
1.6596670116487002
1.659144754912943
1.6591647246692791
1.6584677225373725
1.6579072695375048
1.6573248498694162
1.658084380706671
1.657475050521188
1.6567642979266248
1.6561459632431124
1.6556947026440871
1.657920984742032
1.6574663320172116
1.658472457210666
1.6578268158923082
1.6571243207322761
1.6564161479456383
1.6557085801763323
1.6550829106929255
1.6552319962856983
1.6545258392906959
1.653877418295511
1.6532437004640461
1.652620414119595
1.6522020637502965
1.6514986997384828
1.651309043887631
1.6507206339205005
1.6505314701519274
1.6532373904018587
1.6533865633263098
1.652712933916316
1.6531495307134765
1.6525286131936832
1.6518909687669217
1.651190718250276
1.650497286012279
1.6499549328738272
1.650104990249647
1.649406680901255
1.6490857982959781
1.6484009338033176
1.64795904994504
1.6489564398306231
1.6482758166565907
1.6508179837854042
1.6503093770838129
1.6498363924948996
1.6492207982891935
1.6502151346190845
1.6502417987790328
1.6495469601269153
1.6493558002282473
1.6497899521793613
1.649152520999127
1.6485219243340958
1.647884820890759
1.6474742576509926
1.647234415461812
1.646599394139999
1.6464144981903752
1.6467235105090565
1.6463142943466498
1.663597514084427
1.6630603213649926
1.6623641889575564
1.6620413755739032
1.6614393967679362
1.662177520640806
1.6617319187598703
1.6610500680307114
1.660798158120695
1.6617781175326312
1.6639442774340967
1.6633125087841618
1.662625296665693
1.6619325361254154
1.6612822035215258
1.6607760161349696
1.6600910034926235
1.659774624820307
1.6590913617605685
1.6591423131497178
1.6584686339587769
1.657964876262371
1.6574017741396216
1.6569922023441308
1.657967643533171
1.6572802605963828
1.656605576071708
1.656103842237798
1.6554180849532276
1.6548423454554761
1.6544350187701435
1.6541192227334423
1.6535042917728888
1.6535290899375845
1.6535538676163946
1.6530550510323305
1.65237887917329
1.6517247059873916
1.6513190999855494
1.6506384243466437
1.650664331815119
1.6500458387027117
1.6494768437963556
1.6504477508191226
1.649768833603648
1.6491057875222823
1.6485733696642155
1.6481133407189015
1.6515771555973322
1.6509200080872943
1.6502579988413772
1.649658280239514
1.6490043585468321
1.6494274448703892
1.6493266899564896
1.6488643711045539
1.6484638264364828
1.6482827068062864
1.647716714475644
1.647103977901815
1.6464866396965365
1.6459960079405385
1.6464187678344078
1.645770744886846
1.6459955205387466
1.646959136113209
1.6464693118021205
1.6468910174566536
1.6462201860849808
1.6460408649384628
1.645479984330496
1.6448711491273063
1.644262809113383
1.6436814784923175
1.643068027507795
1.6426426758392545
1.6422210827182124
1.6416150526744513
1.6412210237472027
1.6405554839971024
1.6398904838009138
1.6392289987257467
1.6388064078876892
1.6382649688005115
1.6378459638455614
1.6374272978913835
1.6367651760564093
1.6361805460943968
1.6355194630454697
1.6355509640096422
1.6349291006107762
1.6342811797764514
1.6338651340101513
1.6345881850450958
1.6342746702285391
1.633737674737939
1.6331396986526199
1.6338618773973945
1.633204387708301
1.6326370126732237
1.6320188214035598
1.6316322920328215
1.6313346656406935
1.6313676701325392
1.630712765407476
1.63011874499726
1.6298222032632166
1.6292747330367219
1.6288633618912636
1.6284793356032488
1.6280681126464982
1.630160184419396
1.6295459527829812
1.6975363100953407
1.6972137606718827
1.6967735682094085
1.6961015414688443
1.69622466004436
1.695601008924814
1.6949243924009014
1.6942483156588188
1.6936486913902298
1.696773437034547
1.6961651563676572
1.6957269592602073
1.6950652425771404
1.6943907239768312
1.6940710936976149
1.693818073713457
1.6933218900995062
1.692649136070861
1.691976916398077
1.6944880656246915
1.6940520990191108
1.6936460227192247
1.6929744739393995
1.6926565451752644
1.6924636572612635
1.6918463261368026
1.692238047697329
1.6917776697270377
1.691108453876671
1.6905060319640077
1.6900761496292862
1.6895142693691259
1.6888618559435407
1.68820981445431
1.6875551859849731
1.6871245339272123
1.6891619703891279
1.6898469801369733
1.690237637350484
1.68963793108794
1.6892100829753536
1.6885716647226245
1.6879822937491056
1.6875264858934318
1.6869217046705531
1.6889520157497966
1.6882886410381903
1.687684272924273
1.6883669053527457
1.6877045409332272
1.6912487116827062
1.6905857368839283
1.690185951621437
1.6901950898504674
1.6905831634206225
1.6899214870357222
1.6893348161292283
1.6900144003625266
1.6894192357950477
1.6898068542992415
1.6901941699764786
1.6932568179042435
1.692654049066221
1.6920050936327788
1.6913451852499268
1.6907119081027693
1.690127465526689
1.6894690598135893
1.6889155115859218
1.688316075051591
1.6883258804116241
1.687669199789138
1.687013029804772
1.686408755688716
1.6858114574366576
1.6852146231055716
1.6848206476101915
1.6857224560158997
1.6858460665661494
1.6851923844930334
1.6850065763789805
1.6843537260975474
1.6838954549463245
1.6832803948882806
1.6826292611629539
1.6822376574824291
1.6826240060247897
1.6822124204412212
1.6815624156419782
1.6809129129708147
1.680496693207165
1.6824934383666164
1.6833909258167528
1.685385014700489
1.6847998945856282
1.6841506460713371
1.6835132156503367
1.6844022218202659
1.683776494462486
1.683154413973193
1.6825805208362345
1.6821477073994175
1.6815656304314515
1.6809196198166103
1.6802741053696761
1.6796735353413654
1.6791304647055418
1.6785868914357156
1.6781717324357637
1.6775341390682441
1.6799632684472372
1.6793198508798504
1.6817464366253942
1.6813593670924363
1.6809725937106128
1.6805576337204984
1.6820729975261342
1.6814482000113282
1.6808059356110183
1.6808157291062036
1.6801741963851706
1.6796057936585975
1.6790220244981215
1.6786374693027377
1.6779977446574241
1.6783799683691838
1.6779960969977585
1.6780066859265992
1.677368175011102
1.67673014983993
1.6761180810767935
1.6755376344685888
1.6751291548912304
1.6746938088076297
1.6743962182203935
1.6738116195059194
1.6741938362618074
1.6735595199406188
1.6730200601093042
1.6724205579691593
1.6720409796316733
1.6720566838613986
1.6715238961151926
1.671228518251368
1.670652774883985
1.6700211481259948
1.6696433373168036
1.6692376738797974
1.6686086840706074
1.6686256365682537
1.6680470168980486
1.6689299795129946
1.6683095476772831
1.6677374150939437
1.6672086637914911
1.6680917431285545
1.6676880384886574
1.6679574102762966
1.667443299836975
1.6708498047832963
1.6727983813233571
1.6723936664936834
1.6724303332366464
1.6718201820272105
1.6712429141681844
1.6706440849192057
1.6700174790825768
1.669402317400564
1.668776604388045
1.6683495104623736
1.6679757217869218
1.6674515665976208
1.6668275203526366
1.6662290025009485
1.6656685516536227
1.6650959572812594
1.6644841175654554
1.6644354154634462
1.6640642049823193
1.6670017082701132
1.6673801908371866
1.6669805160996725
1.6663870718228417
1.66582204268804
1.6652013936408387
1.6648053287703242
1.6641909897188747
1.6635825325223121
1.6629885618267275
1.662594331690354
1.6622254615845233
1.6622698521242738
1.661687729343031
1.6611826287612326
1.660566005662212
1.6599498401684598
1.6595827718846459
1.6589812361011227
1.6597272215095598
1.659182821149622
1.6593106758286629
1.6586990633304992
1.6580974182042845
1.6575818185151172
1.6579604254565046
1.6573967249268828
1.6567981317084277
1.656221255902484
1.6562424134336633
1.6556310282681286
1.6561712264481534
1.6560051018534607
1.6554932847846224
1.6558379808351844
1.6552827579442688
1.6553042065970835
1.654694742603491
1.654225874939697
1.6537158423187346
1.6533289132162257
1.652770328544301
1.6528177045367702
1.6522652230343284
1.6517076444014043
1.6511012906406108
1.650741375945699
1.6503560780773627
1.6498478548944906
1.6521820608927846
1.6516461374320548
1.6512866823439867
1.6506821544277932
1.6502960526946797
1.6498819484488552
1.649496421847214
1.649056174563545
1.6491046483316334
1.6485074930478356
1.647959814290291
1.6477443217818024
1.647177698060356
1.6466311038818922
1.6470084575960222
1.6464080170354696
1.6460251614241452
1.6454361783061602
1.6462968282445485
1.649168083681293
1.6485815016871304
1.647981799431151
1.6488167907498144
1.64831484252023
1.6477937107677192
1.6471951660126274
1.647570670668406
1.6470267114612271
1.646866617389665
1.6462692773035608
1.645672370386482
1.6450893940883071
1.6444933472063912
1.6473506967774798
1.6468081958209673
1.6464278281133091
1.6458321595792595
1.6453918510089178
1.6448447880581525
1.6644391949042507
1.6638378801662073
1.6632369997472234
1.6628516622814524
1.6632192131027246
1.66264040478137
1.6620945420515139
1.6617370219379433
1.661547248861348
1.6609562365129262
1.6632452554476498
1.662670649273187
1.6621264762806993
1.6615888708707967
1.6610516520883016
1.6610950125311357
1.6605521878421736
1.6601456902591738
1.659790282021022
1.6617656250862056
1.6611746401602965
1.6606453981166436
1.6601865009857575
1.659591452060673
1.659156421121566
1.6585831811905696
1.6580234290043283
1.6574640774996807
1.6568710670962818
1.6563463088235584
1.6558499237332258
1.6553658643832712
1.6549274982161404
1.6547142119073277
1.6550807312847355
1.654622102018084
1.6540320257649304
1.6534540880422597
1.6553081377083212
1.654757904952635
1.654407201654471
1.6538312876808485
1.6534472293306464
1.6529118257098492
1.6524822662204515
1.6671511415910774
1.666563704511442
1.6659846984912612
1.6654463074449586
1.6648548847505535
1.665686949366943
1.6650958610243713
1.664505281119202
1.664152738021999
1.6644077029777677
1.6638179057761455
1.6632500858969963
1.6628984866268508
1.6625223478572113
1.6620924721162327
1.6624530106786346
1.661865156007249
1.661678960029299
1.6613023428065188
1.660728672167492
1.6601758692897866
1.6596570605290197
1.659105027453681
1.6585670639891756
1.6585864394427534
1.658054319814783
1.6576270350301454
1.658455197719152
1.6579236864012545
1.6575760658664447
1.657178911345299
1.656752685945956
1.6561701428074378
1.6555931728579718
1.6550245318147057
1.654536090271527
1.6539716386602235
1.653602713453645
1.6531282745585945
1.652615213308324
1.6520599787263375
1.6514811418478594
1.6522423860668165
1.652602838817065
1.6529630391494214
1.6524079205857678
1.652589578077671
1.6521673432133601
1.6515896623241249
1.6510644520453992
1.6507217788430795
1.650767520591319
1.65019113528385
1.6496676528293528
1.6491388011031674
1.6497589241933557
1.6494645197602356
1.6494868450758773
1.6489166017004826
1.648575750828071
1.6481066965494258
1.6481294633972459
1.6476083375934016
1.6470352564324997
1.646462573798135
1.645956466073505
1.6453974960587896
1.6448285303839822
1.644257409366488
1.6437325771276214
1.6431622327219562
1.6426024353823214
1.6420328783658922
1.6416722623292304
1.6411693927477018
1.64152968564527
1.6411096196054287
1.6407478136517963
1.640185164109556
1.6396307039226354
1.6390767525989371
1.6385430915455048
1.6388004743328926
1.6382343947217242
1.6376851417064573
1.6371429615756614
1.636635867191664
1.636302544625198
1.6359206688914552
1.636178334596162
1.6365384850625404
1.637049346106658
1.6364856238800372
1.6359222897582197
1.6354636247308338
1.6349090203744812
1.6344777522450795
1.6339259436339797
1.6347420449966896
1.6341804709516892
1.6336846640076939
1.633328387851001
1.632780657025974
1.6322205264403733
1.631660780032129
1.6311064536202486
1.6307516714975419
1.630215952974518
1.6297150514278662
1.6291571209070077
1.6322701198225442
1.632124220859292
1.6316118591577606
1.6312606273490615
1.6310075786732852
1.6304732369322934
1.6312855004815379
1.630733573249068
1.63023476166811
1.629678557382314
1.6291227324991688
1.628978404070167
1.629007217105704
1.6284521890930614
1.6279259362753948
1.6273716543767651
1.6277303893439707
1.6273816902407976
1.626860538415892
1.629033507229161
1.6285025608646342
1.6425266374013503
1.641968713951146
1.6414111693963238
1.6409045678639052
1.6403477627848877
1.6543440355276406
1.6538335638488895
1.6539845578363725
1.6534240750990508
1.6528939608588815
1.6534947525079888
1.6561623695562198
1.6556068799680712
1.6550467964498141
1.6547137856113143
1.6558699858835746
1.655320271965586
1.6548143390434555
1.6542560650983915
1.653697572166218
1.653214619914561
1.6526568551979908
1.6523028069247767
1.6517655377876839
1.6512088254392552
1.650716385449741
1.650160401486976
1.6496372289788583
1.6492319051390854
1.648767142456052
1.6482689306478768
1.6477245837556462
1.647372963933408
1.6468644308828866
1.6467162760355079
1.646291180341767
1.6457385481899234
1.6451862869321416
1.644735520603939
1.6453332054396428
1.6451858619078952
1.644933065104986
1.644482987650197
1.6439827341149087
1.6461165068246928
1.6455655976858625
1.6452144055218865
1.6446690798466541
1.6441239854230376
1.6437558347757806
1.643206634697339
1.6427849829489682
1.6422364737726913
1.641865250515545
1.64133976638217
1.6410158817859806
1.6418053999678193
1.6414590994095362
1.641505824269464
1.641085862735755
1.6405710806719132
1.6400249518168293
1.6394791864418485
1.640267377301023
1.6397218943022531
1.6393796308056705
1.6395009371611888
1.6390007636291024
1.6384564259460639
1.6385039770676135
1.638009605702802
1.6376508874433369
1.6373076877211727
1.636987073019344
1.6366419835750425
1.637427980568265
1.636890472339053
1.6363706375146991
1.6358511468378625
1.6353535838273907
1.6348126134060121
1.634321261038778
1.6337889977556077
1.6333117531881276
1.6327818785663788
1.6322426507332988
1.6317037789436872
1.631214425569412
1.6307229961891458
1.6308462374353103
1.6304553946603608
1.62992488759872
1.629387844802147
1.629734335956042
1.6292197672918451
1.6287325201844056
1.6282592257223631
1.6277236141349545
1.6274532042026528
1.6272659170985562
1.6267311599782477
1.6273225859114588
1.627135526222667
1.6266638437288439
1.6263278541920503
1.625805126527387
1.6252719008381356
1.624739024805074
1.6242113131078508
1.623971021131743
1.6234878871762104
1.6230050696148854
1.623786010969879
1.6233411959984834
1.6228320851403848
1.6225206075935783
1.622033086353899
1.6215366168966696
1.6245107440888318
1.6241991252132333
1.6249776370591056
1.624545676949935
1.626251881753979
1.6258088632704206
1.62567192117292
1.6252040980728106
1.624729148362377
1.6242981134158614
1.6238651345226467
1.6244521028058987
1.6239246770188303
1.626497777485962
1.6262474555827693
1.62574054460982
1.6252666553969963
1.6253898275214809
1.6250577436947828
1.625180903665843
1.6249404466530055
1.6244747446704968
1.624045609775229
1.6237122137343036
1.623185888867615
1.6226720902891703
1.6234450442311306
1.6229193172090348
1.6224367326871778
1.6219424798044373
1.6214394215135883
1.621086065593555
1.6209039252016855
1.6203800389944452
1.6207228354238579
1.62019934613593
1.6197266168367566
1.6192037870701856
1.6192562157946075
1.6187458882294228
1.6182454830099973
1.6179399021795642
1.6185229159721821
1.619105554111583
1.618584103047457
1.6189262636672186
1.6186091153278872
1.6180883273242423
1.6176816514836252
1.6172261165179949
1.6167546243246909
1.6164288367606785
1.6164600243654248
1.6159893326206958
1.61553167654282
1.616113030850949
1.615642337884648
1.6156955893491023
1.6151790642087809
1.6146636431234667
1.6141462885438054
1.6137258226802613
1.6132138037285793
1.613245910657711
1.6128142900329836
1.6122983545595246
1.6118791519717408
1.6114174206049825
1.611114130868101
1.610685007251582
1.6108107515656378
1.6103575853076837
1.6098438263748196
1.6104061165575965
1.6120787345112768
1.6116425304173496
1.6112707668121842
1.6108047669039873
1.6103009684032705
1.6105471811134116
1.6104183241471979
1.6220428065557855
1.6215693531033597
1.6211139070421186
1.6211432876282215
1.6209465463502977
1.620431469595817
1.619977199958092
1.6194711395793344
1.618978288202576
1.619017426341537
1.6185224216207141
1.618030340073353
1.6176850111503018
1.617363368904333
1.6170115882987768
1.6165086386887613
1.615996761349088
1.6156738286039827
1.6151625394177156
1.6147045896857743
1.614193930422749
1.6136882385815081
1.6134597783929636
1.6129499964724603
1.612581225185202
1.6120905972474449
1.6116287514323069
1.611682412414516
1.6111925323305705
1.610731864204055
1.6102710291443723
1.609784083213824
1.609488100121131
1.608981174735266
1.6097367791856392
1.6092300946470224
1.6088185848194303
1.6084321983558862
1.6079563377038935
1.6074976790170612
1.6070135469063678
1.607138390421182
1.6066336863009523
1.6061760189127543
1.6056718833135977
1.6076837722169321
1.608020551142845
1.607935333128388
1.607452277946464
1.6069952145735225
1.6073317871842534
1.6070150068624174
1.6065118712935813
1.6062188577961518
1.605716286188581
1.6052606236201423
1.6055971071612327
1.6052859462326365
1.6048366641984237
1.607685931079994
1.607928193087229
1.6074856275102543
1.6069930497558986
1.606574153783552
1.6060939339298426
1.6055959733438339
1.605283413416083
1.6047947743853275
1.604294838318541
1.6044194398807463
1.604754718693992
1.6043074198200604
1.6046453375141787
1.6042284747212925
1.6070646412254541
1.6066067734716418
1.6062459323677083
1.6063696181465812
1.6064028933739694
1.6064361479399307
1.60593759945344
1.6172713271768269
1.616769692149787
1.6163618416599914
1.6159127473001313
1.6154581610923813
1.615121545465268
1.6146770166833724
1.6141816648629062
1.6137639148763763
1.6140942277084154
1.61367785374722
1.6132606470696187
1.6127619575342031
1.6130921716969018
1.6132130547005665
1.6128988604957675
1.612412396125044
1.6119147379780918
1.6120358350828687
1.6115386000936391
1.611100379942527
1.6108783515276333
1.6106547631230452
1.6102400301271307
1.6097441138874857
1.6097760633137324
1.6122149243324053
1.6119043670403392
1.6114085490252545
1.6110301273619858
1.6105931820220531
1.6101274789313944
1.609662061987028
1.6116300901676954
1.6113203798928875
1.610855025364074
1.6111834942080945
1.6108514940309666
1.6106306993998705
1.6101369438206554
1.6096549039248238
1.609176142588229
1.60877561447796
1.608465472593417
1.6080187317248211
1.609980036218859
1.6095166575981186
1.6090244506691895
1.609352274129097
1.6094049416504674
1.6089132200062113
1.6084831817314302
1.6079920418286116
1.6087248833631937
1.611506883689328
1.6112870341830248
1.6120182003540942
1.6118322787159618
1.6114767736328461
1.6111673206913253
1.6107276058317639
1.6107470802881931
1.6104608053008926
1.6120565455918374
1.6116240339108048
1.6111338806158197
1.6114592686083435
1.6111505734566576
1.610661010839381
1.610216995664427
1.609908958987809
1.6094379050044432
1.6089539149381527
1.6084657614445428
1.6090173434703932
1.6085294667743741
1.6080418858508294
1.6075546004308745
1.607087636863521
1.6066102984542396
1.6061913156362115
1.6060701340788872
1.6056348884821163
1.6056675203520057
1.6053621634421809
1.6049343349064291
1.6044493139529972
1.6042234253159022
1.6043404300281643
1.6062767891429626
1.6063297331860988
1.605853888750362
1.6054144043359246
1.6050450939908518
1.6045656383208446
1.6052902360516461
1.6048388363844557
1.6045349247528824
1.6041022383668537
1.6036193659290552
1.6043431581478909
1.6038605037681832
1.604184556244652
1.6044188389632332
1.6039454282130654
1.6039783520177897
1.6035870854243808
1.6031055277410702
1.602668979415387
1.602187986324326
1.601707281857982
1.6012554186435732
1.6031793485984747
1.6028988906268113
1.6052754973461265
1.604823106641415
1.6043536300487469
1.6038732850624404
1.603993164490605
1.6035132144114634
1.6032117902430967
1.6027323608799857
1.602765480009868
1.60236549972845
1.6018867529403626
1.6014283008943202
1.6011502792299763
1.6007167905062927
1.6004102595264689
1.599932810165035
1.5994667522925499
1.5989898689436255
1.5990240048546216
1.5987250859674664
1.5983055642409456
1.5990233948975505
1.598547353398623
1.5980915325502278
1.597881103710441
1.5974058267610922
1.596930832462323
1.597253188037699
1.5979698381776937
1.5975448867809539
1.59786677276291
1.5979213492567608
1.5976464662196177
1.597250853457649
1.5967770323797916
1.5963122056421801
1.5958488740221841
1.596170594862138
1.5958296317528495
1.5954010575298452
1.5949320808057477
1.5951654960803008
1.595286604384083
1.5948369228341586
1.5943652171486118
1.593937836260895
1.5935557830614562
1.5931973981669565
1.5935188568345666
1.5935542959938995
1.593083804616281
1.5926575588223832
1.5922656361016876
1.5918354629363423
1.59144401380495
1.591053834912662
1.590624399242361
1.5901627535240381
1.5897382469854127
1.5893194734841658
1.5898604544165147
1.5899824467649972
1.5895256236749582
1.5900660666387811
1.5896545184421915
1.5891981945871887
1.5892347263696596
1.588845536220428
1.5885556453775758
1.5881285822419926
1.5877503619791196
1.587284472788398
1.5868680160456474
1.5864112750653274
1.5860247449967546
1.5858209980615348
1.585400002473146
1.5850130755416614
1.5845575464633634
1.58411936319142
1.5838301424879873
1.5834920935763712
1.5831697545111691
1.5834908554566416
1.5830279817777593
1.5827612680913852
1.5828844434306983
1.582428939728498
1.5843078106419322
1.583999741496027
1.583711399645448
1.5832536923049962
1.5828354098210609
1.582393472180527
1.5819756842419408
1.581514735615996
1.581054055529886
1.5805936437490096
1.580914092466412
1.5805309485100436
1.5800710908002649
1.5796991829386473
1.57925066347973
1.5795710368298892
1.5791119926459805
1.5787300401374793
1.5782823232404666
1.577824053111767
1.5773660490324894
1.5780716250220679
1.5776517511917385
1.5772494132853712
1.5768470930543697
1.5765433295250122
1.5791943862107787
1.5787477020791192
1.57829049162384
1.5798179302195903
1.5800572368824464
1.5797724553380827
1.5796214438767586
1.579321558337416
1.5788649750594925
1.5785808673266897
1.578163472856379
1.5777458103076605
1.5773332250476497
1.5768778748094718
1.5767280473805343
1.5764665371957753
1.5779887745376127
1.579845629509845
1.580545812640318
1.5802427339959753
1.5797874638334872
1.5793324559233968
1.5789873504941285
1.5785636623508217
1.5781576248758291
1.577707343732373
1.5773017860944722
1.5772324814702472
1.5772912477601533
1.5770939917125288
1.5766409339728813
1.576242814994152
1.5765600966975781
1.5772582082970104
1.57693343409119
1.5765425149997387
1.5760903949782303
1.5756385341998536
1.5752253327299144
1.5748603546582323
1.5744134426794063
1.5740901341623197
1.5738314005845482
1.5738713789616952
1.5735723779710826
1.5758492839021498
1.5753986549962584
1.5759279954895908
1.578202276003307
1.5788967270413403
1.5784457425434708
1.5784322572090805
1.5780246904588864
1.5777173482565978
1.5777560924797305
1.577392058187112
1.5770282314988806
1.5765855851470987
1.5763273201604526
1.5758782240578428
1.575467543448764
1.5750615798416259
1.575100991817286
1.5748223211365076
1.5744124082729072
1.5741150392480203
1.5736945332161099
1.573263910138535
1.5850081829144036
1.584557896498803
1.5842982474929828
1.58389600024405
1.5834570866691262
1.5830932940402642
1.582665569124406
1.5823857014699638
1.5819370522775993
1.5816385618763786
1.5818657566387389
1.581417636027793
1.5809697692376408
1.5806908571341085
1.581213455731204
1.580936627850442
1.5805315433885014
1.580651412990077
1.5809626042750748
1.5805157522105537
1.580257943337796
1.579960939093003
1.580247721073341
1.5799908283646829
1.5796523554523798
1.579963213983016
1.579517526193458
1.5790720897788517
1.5787024492717712
1.5782680921766516
1.5778233843456635
1.5773789270542986
1.5776059138048453
1.5772089480173865
1.5778933195234668
1.5775027043341132
1.5781866081891867
1.578081889640831
1.5777735772821047
1.5775185351712906
1.5773280316984255
1.5773854340502105
1.5769424726814796
1.5766482336146883
1.576216281675921
1.5767355901548765
1.5774177908053577
1.5769919200132945
1.576549814064314
1.5761079559325695
1.5758541665773085
1.5754315153549594
1.5750091008457003
1.574736605468251
1.574295873140944
1.5740429458532734
1.573898521486193
1.5734583932643007
1.5735788663035224
1.5731895441082602
1.5727499829056595
1.5723106672679763
1.5737856051998604
1.5735145605655552
1.5730857931089983
1.572646874081903
1.572212297725556
1.5725179488844991
1.5722477613947023
1.5718469060001055
1.5714193200033717
1.5709908059677993
1.570590558616652
1.5703211580505334
1.5700499448753347
1.569719040967488
1.5692824014567877
1.5699607937002982
1.5695243297598755
1.5691253454007374
1.5687158066343074
1.5686149987575302
1.568187552568804
1.5679382872146779
1.5677503610184003
1.5673194343468018
1.5670035007901408
1.5668065386227472
1.5668472121219745
1.5664542287081078
1.5660201876361466
1.5774704202180811
1.5771170503599647
1.5773402762259354
1.5769037026648431
1.5764673707050576
1.576323873737654
1.5762214079125707
1.5759665119779656
1.5756540336996447
1.5870731289675974
1.5877421090173633
1.5873036273523489
1.5878115589021338
1.5873733001224202
1.5869352832073753
1.5865806670913345
1.586216036862789
1.5861111544292004
1.5858401490738223
1.5856486362749669
1.5859504782451463
1.585631675844799
1.5852688800120125
1.5848735302115387
1.5851752532324013
1.5847575954743707
1.5843217435504227
1.5839322086846546
1.5836810821146494
1.5832665951356788
1.583568262276583
1.584074569180839
1.5836805242839993
1.583245805501599
1.5829748412903093
1.583090455999025
1.582666470894177
1.5822405632446732
1.5818088485393673
1.5814212833401928
1.5812320830439426
1.5808401854323582
1.58057047350304
1.580147990691712
1.5797879150123724
1.5793968414113155
1.5796982468124685
1.5799994873761039
1.5802618466953597
1.5804813457474371
1.5802142480368826
1.5797956147166075
1.5793825054014994
1.5789970838703364
1.5795014601303807
1.5791111358724708
1.5787261037668732
1.578295581240621
1.5778672959999034
1.5774392442207508
1.5770254358561968
1.576677962804359
1.5762485842741834
1.5758715751392474
1.575479116519335
1.5752328184596036
1.5755337167647088
1.5751457454125537
1.5754465037710677
1.5750284980553884
1.5753291248189676
1.5758321681701912
1.5754860572778473
1.5750683963238545
1.5746408533281095
1.5742862580385129
1.5738751013071697
1.5734663988936854
1.5730397846110316
1.5726537513419288
1.5722681333483888
1.5718875631244396
1.5725476100762261
1.5722831379964766
1.5724001134476309
1.5721176947205193
1.5717436496019697
1.5714540509987882
1.5710370491659476
1.5707935500304624
1.5703871164501273
1.5708887766998498
1.5704644415359654
1.570201246228924
1.5698175426135519
1.569430001739859
1.5692919272206471
1.5689684067455747
1.5685452761072938
1.5682849251903381
1.567887865998917
1.5677036690118826
1.5672813958922491
1.5668751155664788
1.5669329522085056
1.5672329258386046
1.5668472276899885
1.5664301978535635
1.5664880919380713
1.5660668797595452
1.565681943522301
1.5654033036333594
1.5654430974395666
1.5652618987032214
1.564843478558035
1.5649004355992104
1.564480440849989
1.564060671480295
1.564186183314247
1.5642445083935548
1.5638351240116055
1.6094104668445377
1.608979220738738
1.6092664845392437
1.6088394422660883
1.6084596701664287
1.6080330724593652
1.6080509072595488
1.6078000465960245
1.6073778863137476
1.6528319134119744
1.6529332598100075
1.6527291100329953
1.652448299587514
1.652006940533137
1.651684754461169
1.6512885715146368
1.6508478753386255
1.6504074143259952
1.6501225052059423
1.6496824725378874
1.649246571877583
1.6589707977517971
1.658528759169929
1.6589998574494982
1.658573683991103
1.659956934714573
1.6601494957855156
1.659752325466454
1.659323491926614
1.6593379047878931
1.659074941704197
1.6591667321116546
1.6587827360311818
1.6583816149681794
1.657976258823219
1.6575458988935587
1.6572659301720893
1.656944315036962
1.6565402381705636
1.6570098645531903
1.6679471093009675
1.667623003519343
1.6672312791443207
1.666967130354671
1.6665955977263347
1.6663901540304398
1.6660119029222362
1.6656148929360686
1.6656036187813783
1.665232938315665
1.6651114293264877
1.6648287061086757
1.667223765914649
1.6668328791866434
1.666711075902905
1.6662708458247477
1.6659016053614097
1.6660910212201436
1.6656611319993737
1.6652569941296065
1.6648442341612752
1.6644473192917613
1.6640526807780411
1.6643208100103155
1.6647852924584479
1.6643859715317966
1.6640062833777212
1.6636122805218427
1.6631898770525382
1.6633794083686417
1.6629572518671787
1.664195992351089
1.6637602493286534
1.664223780204401
1.6641033028509273
1.6638244800506823
1.663466620156411
1.663188110992798
1.662779580310113
1.6627928969164192
1.664460377609498
1.6641405874005273
1.6637291147379567
1.663609051375476
1.663172980850869
1.6628932846345983
1.6624576301193676
1.6633001017948883
1.6629144224411943
1.6624867959623233
1.6620517038932412
1.6616869486622812
1.6612676642253588
1.661534418232629
1.6611389747389447
1.6607091231946192
1.660551562888987
1.6601216096689473
1.6605686475005492
1.6601389143384282
1.6597405430753749
1.660353549433946
1.659924745305656
1.6594956097684703
1.659338694572583
1.6589498115543815
1.6587496266157504
1.658327138636883
1.6579942834346366
1.6576313764489465
1.657238596360022
1.6575051492990296
1.6571435703403683
1.656720115008114
1.6563309620129767
1.6559394079155083
1.655578611919472
1.6553225711541617
1.6549481536197732
1.6546924096180553
1.654266545745544
1.6538431195293104
1.653551144392337
1.6533821366297234
1.6536487910658835
1.6533937819776938
1.6529670128660294
1.6525537924236866
1.6521598203938264
1.6517703911799653
1.652606248236706
1.652178333620384
1.6517848667282202
1.6513573861726487
1.6513748802215231
1.6510629415823075
1.650653302679077
1.6502327094858442
1.649809979562632
1.6502289054841575
1.650320396455244
1.6498941773445892
1.6497412807931293
1.64975774299487
1.6493811321321712
1.6490238179748578
1.6490411636871205
1.648640481418253
1.6483136293477854
1.6478906993707083
1.6476956335378448
1.6479618981835142
1.6477101268337389
1.6472902085018295
1.6470387396571717
1.6474176715553905
1.6469938440093255
1.6465702344815452
1.6461543977725384
1.645960229598825
1.6464179709175282
1.6461666122794507
1.6458009671312943
1.6453783166518052
1.644955883194385
1.6452218942582535
1.644914015943333
1.6542751313963824
1.6539650890700464
1.6535409954574645
1.6531171192730354
1.6526934603495929
1.652270018520141
1.6518467936178562
1.651466700568723
1.6511124994705648
1.6507068161752299
1.6502964454191151
1.649881783057318
1.6495737365913221
1.649151958596796
1.6487303962351916
1.6489942870074357
1.6486702673378055
1.6486875349947863
1.648283403311845
1.6480162019356093
1.648044781062479
1.647630184222988
1.647517474341869
1.6471047605005564
1.6466942903330963
1.6462745364992108
1.6460258257985245
1.645719938989662
1.6454714962510009
1.6451960677583333
1.6449304006363472
1.6445496504847192
1.6450032082583042
1.6445847388591033
1.6441664823131066
1.6437605405841964
1.6457661010754008
1.6457833182924937
1.6455165675052146
1.645098605461144
1.6447168363825562
1.6442992895847948
1.6440091368751641
1.6435919815498976
1.6438552344688415
1.643507063909482
1.643243219249545
1.642843887506004
1.6424275560596011
1.6420140895468143
1.6416651577760033
1.6416833524309944
1.6412677363924042
1.6411200416561724
1.640857335098344
1.6404652472099477
1.6403553185814768
1.6399968747715972
1.6397111895730005
1.6393391582985954
1.639058934985814
1.648277293944375
1.64786106230449
1.647951072249518
1.6475499645953178
1.6471722648644784
1.646764144029032
1.6463488188981292
1.6460297146321627
1.6456316706664855
1.6452403879380415
1.6456893149505725
1.6452867729726275
1.6457354622014617
1.6453211279964766
1.644910699984541
1.6448002059609508
1.6443864197456146
1.6444038064233286
1.644664538427755
1.6442539714609956
1.6440646239441739
1.6440820740010562
1.646363223932758
1.6479632235797461
1.6477645780114782
1.647384169163883
1.6470825470639707
1.6467836711479087
1.646370632855672
1.6460136467517732
1.6456199012814519
1.645226353177281
1.6448214809447521
1.644442571688301
1.6440307403405205
1.643619115217751
1.643207696165131
1.6427991757250668
1.642833922091924
1.64255529002456
1.6425730346007819
1.642177965508097
1.6417675236271903
1.6420272856122975
1.6416589509011157
1.6414629216739098
1.6412204424792363
1.6414057116843703
1.6411275180135445
1.6409403205794162
1.640531006456049
1.6401774351453384
1.6397777999742034
1.6397961793486704
1.6395545988771172
1.6393131387745088
1.6389382111199151
1.6385337670027482
1.6381258671354335
1.6377181703043895
1.6373106763580583
1.6370141861651863
1.6366820393550383
1.6363121440331923
1.6363313346139288
1.6359413390791815
1.6356829318445187
1.6357669601983793
1.635660191012891
1.63527775187039
1.6358668566500498
1.635551191337995
1.6355705326079026
1.6352018303564846
1.6348056089167042
1.6344003521965962
1.6340700056068471
1.6336651319681934
1.6332722492658256
1.6328677737211832
1.6419050785684741
1.6419131915987157
1.641540032829595
1.6411525570583951
1.6407834772903596
1.640675916452809
1.640307137006193
1.640892523504491
1.6410759967821638
1.6406797924261707
1.640604608556231
1.640246531035609
1.6398457115922898
1.6394410112685995
1.6394761061101453
1.6391460557293978
1.6388079080488636
1.638443663318604
1.6388845280061453
1.6404564051106878
1.6400533484181272
1.6396493943914232
1.6392456393078498
1.638842083020477
1.6385853786484714
1.6382917848301557
1.6388756698286464
1.6389107915045502
1.6385312204530413
1.6381320462682145
1.6377330682859852
1.6379894815340788
1.6469544907628666
1.6466450661058114
1.6468529867722117
1.6465785660382888
1.6461889179352875
1.6474666103993232
1.6475541561055191
1.6481331719841397
1.6477291187426628
1.6473252635665003
1.6469216063100518
1.646954619244335
1.6470421616972655
1.6468978628901751
1.6491202477345364
1.6495553704591908
1.649216460766978
1.6493960577379854
1.648992683793809
1.649429295445191
1.649031927939889
1.648665342193787
1.6482697194063354
1.6480847097538245
1.647810863346726
1.647449479697655
1.6471928047500992
1.6484633929874333
1.6482247665795335
1.6478390993932437
1.6474408676295724
1.647554198344742
1.6471889555605708
1.646916458962425
1.646515261286673
1.648436138113681
1.6480347657888421
1.6476335888740932
1.6472326072267642
1.6478071931882954
1.648239989225144
1.648491228281273
1.6480904280798916
1.6477185646148993
1.6489837759968506
1.6490701235863947
1.6486695721840177
1.6482894961727672
1.6478893287786975
1.6476520580064227
1.6473982098993805
1.6471611733969802
1.6469242518771183
1.6465249007006204
1.6461257431489356
1.6476699593571495
1.6489315036852301
1.6486944402751817
1.6483041632888527
1.647914075298643
1.6475151612160241
1.6480866195286823
1.647734112323889
1.6473760691028991
1.6469866772515374
1.646696163089004
1.6462998974750807
1.6459020482973439
1.6456321668932543
1.6457188234844782
1.645321402855769
1.6449241741249976
1.6445730919323622
1.644240046171371
1.6439007206399296
1.6435365329614302
1.644016535590539
1.6539628574981644
1.6535642161731468
1.6541317382678327
1.653778935376552
1.6533841645916774
1.6530376212053783
1.6528809427282658
1.652644469275625
1.6522629353087135
1.6518654700849202
1.6516294114694612
1.6512958702448677
1.6508989241222125
1.6505092299018405
1.652403301570048
1.6520466309323305
1.6518108689525213
1.6516548988104631
1.6514640930078606
1.651081875214076
1.6507491855747216
1.650398895688529
1.650003116576853
1.6496235879712942
1.6493888588627215
1.6490366670783574
1.6486616023660374
1.6483881849230202
1.6481001178531183
1.648114088401753
1.6477196139909343
1.6473253283690172
1.6475726991009927
1.6473211515096176
1.6470697242183818
1.6466759709971965
1.6463144276498218
1.6459210667487225
1.6455436627348303
1.6452703295489945
1.6449797633200154
1.6454051755752916
1.6451032879479977
1.6447462991068957
1.6462665318166128
1.6461614855295676
1.6458044997330394
1.6454121744649266
1.645020036196465
1.6454446279678439
1.6450526687901479
1.6446768499366113
1.6445370996946123
1.644193474559806
1.6438420680777002
1.643476437021923
1.64471587255102
1.6445630733488152
1.6441755620704577
1.6439960586790054
1.6436123574467039
1.6454869174741535
1.6541541514728364
1.65392052041027
1.653550452700063
1.653157965054039
1.6529087352866123
1.6525617559069565
1.6523810819141007
1.6519892438581572
1.6516064206053986
1.6512149519112518
1.6516357615673565
1.6512583928833338
1.6510782843587348
1.6523103433492599
1.6519547807450459
1.6541023275311666
1.6537265597926585
1.6533353304196297
1.6529680524214667
1.6532112226592546
1.6528600104167233
1.6525943528668188
1.6526087483057292
1.6522183375454398
1.6524613976896252
1.652229490334092
1.6518394456007741
1.6514584600048776
1.651089670098817
1.6511730154124429
1.651256321412242
1.6508669659957336
1.6505129103825544
1.6501634101530869
1.6497779607899226
1.6493980933701187
1.649211414102996
1.6490328477709792
1.648684107325824
1.6483259389604195
1.647941554183388
1.6475677176724786
1.6472193915012738
1.6468671092683533
1.646502353324712
1.6461241484857927
1.6457450078386993
1.6454826441809431
1.6451073776281786
1.6447211645432536
1.6443350797628442
1.6439560715941963
1.643605298948325
1.6436899306995827
1.6434441901481902
1.6430745641488098
1.6427208145101395
1.6423804512187232
1.6422636621820628
1.642296007438525
1.6419558085928863
1.6419925862894198
1.6418428209900262
1.6416154610382399
1.64146585405795
1.6415507487013423
1.642104357251487
1.6418597343527987
1.6503900481250233
1.6500435170169667
1.6496802347291166
1.6492948854568137
1.6491177591879138
1.6487327211867024
1.6483478629417943
1.6479944512131222
1.6477309315438835
1.6479025382494357
1.6475573145783773
1.6471731790422202
1.6467979034209335
1.646570342442976
1.646742019641439
1.6464471301190615
1.6479308550114977
1.6476859007308342
1.6473160396148139
1.647213291513958
1.6468437124666786
1.6465124415520567
1.6461295316819284
1.6457467998680055
1.6454265326460846
1.6450830878178497
1.6447008659108289
1.644458868897869
1.64410582838979
1.6438275173316574
1.6434493050101724
1.6430985893973116
1.6427309046495149
1.6424725265497981
1.6436811515207619
1.6437647845611143
1.6436289387217493
1.6432480281913386
1.6429018083180067
1.642659267296752
1.6423176564050093
1.6419693576719319
1.6416280646346817
1.641351228725489
1.6410102366403494
1.6406306367706662
1.640647492740501
1.6402681522797518
1.6400283546775414
1.639686640540134
1.6393077850316913
1.6390667465550293
1.6387578285679634
1.6383794499421107
1.6380012460062976
1.6385483910935612
1.6381869680461776
1.6378090702450134
1.6374313467509534
1.6372513436562837
1.6368806958760849
1.6367087575276522
1.6363470710173442
1.63612453857689
1.6363652595463627
1.636022776883536
1.6362001709151899
1.6358482479162788
1.635541207790794
1.6357132500430267
1.6353425245557247
1.6349821053711824
1.6346130017315923
1.6342406913741676
1.63441283479946
1.6340681451074732
1.6337013955940638
1.633326263241459
1.6329859050385291
1.632611109099801
1.6322518567348838
1.632663597924133
1.632295872620287
1.6319215786802226
1.6315858753005965
1.6313655562246638
1.6317770287600555
1.6314468142403022
1.6312112340549787
1.6314517020545143
1.631320354557144
1.6309776349991272
1.6314394534828232
1.6311002916437491
1.6307357309100068
1.630638560024877
1.6302657574277062
1.6298931252545799
1.6296568270585805
1.6292974367199309
1.629383113517062
1.6292525683515044
1.6289822869662673
1.6288137998434782
1.6284420942752802
1.6280922775357738
1.6277591322709966
1.627387921522474
1.627154340994338
1.6269362373713638
1.6270222570197659
1.6274323753710198
1.6272143574602307
1.6272340116376107
1.6272142697075662
1.6268591080943366
1.6266244683837012
1.6262886552922098
1.625949185308199
1.6256175124065488
1.6252512261682974
1.625491299767265
1.6251389978731452
1.6253112927789333
1.6249474780443751
1.6250336563265728
1.6246646659413941
1.62435536696752
1.623986698023587
1.6236181963902712
1.6233635410856546
1.623115298712256
1.6232877008844857
1.6229628545796009
1.6226249699183617
1.6227114792056134
1.622444761630128
1.622684600866005
1.6223171451139973
1.62208635194669
1.621719197951229
1.621420427339011
1.6213263972536938
1.6227731820130211
1.62249231546351
1.6221292213307237
1.6218004361172111
1.6214339275440772
1.6211273296070778
1.6207951856273337
1.6204755764330052
1.621014819000783
1.6303331813008775
1.630099716854536
1.6303369089283564
1.6299880884668032
1.6296884636977669
1.630224899423905
1.6299178057160013
1.6295731057269256
1.629592020270551
1.6293607320761034
1.6290795204923194
1.6287504288274375
1.6284266197822348
1.6281027891085411
1.6277438672235705
1.6274371602699509
1.6270925264788463
1.6267480476838247
1.626516281535416
1.6267533727259063
1.6266587781365829
1.626493462797084
1.6265283206006007
1.6266507227366538
1.6262855115281363
1.626054213370568
1.6257569507245153
1.6254256081407519
1.6250760261969766
1.6247115776600407
1.6245470325085534
1.6242042054053278
1.6334550246798716
1.6330891328815973
1.6327833237593488
1.6339527033959862
1.63362019339856
1.6332878322750972
1.6333708901583301
1.6330480035527986
1.632805445365382
1.6324402462051573
1.632105169809669
1.6318747987930775
1.6315175390372891
1.6311742268106928
1.6308134923914208
1.630486659678524
1.630257186044187
1.630788225053581
1.6304242098247745
1.6306587357739382
1.6303284714203852
1.6299680793091107
1.6296340578215736
1.6292919310138136
1.6289436691706967
1.628583906961516
1.6377801582764577
1.6375646433708506
1.6375815590071459
1.6372169227214617
1.6368948331683264
1.637293261137947
1.636929092223582
1.6365649255734767
1.6363476148889293
1.6361248448626644
1.6357643659368561
1.6356007189729325
1.635237252146494
1.6372568261744784
1.6371157640689933
1.6368494539015292
1.6364966380923167
1.6385141393828857
1.6382992746708624
1.6379655003932743
1.637749933613948
1.6373867156202435
1.6370533657067095
1.6368390629758958
1.6365356760406535
1.636186069763292
1.6358568277152064
1.6355363721378795
1.6352327616609634
1.6372451830004464
1.63689104302274
1.6371221658253519
1.6367599706559215
1.6369910202063243
1.6366322629344028
1.636278649956465
1.6359754122925456
1.6450948342585408
1.6448482076749156
1.644681649688247
1.6444664668475488
1.6441033698135794
1.6443323392657234
1.643969432106318
1.6437049684410283
1.6433752217140152
1.6446903345370714
1.6447696509913212
1.6459180843578014
1.6457884409258383
1.645446306080946
1.6452314762596034
1.6450578036712573
1.644708476373886
1.6444444322577783
1.6446726714292002
1.6443945263210675
1.6440327233449792
1.643748891496211
1.643445544798804
1.6430874192692915
1.6427327180445883
1.6426041451029392
1.6423268823376067
1.6424896859395197
1.642874021574705
1.6429045016762593
1.6425438201171647
1.6423788281026586
1.6420514958891796
1.641733009525456
1.6413729013856173
1.6417644932275663
1.6414045360924583
1.6425471618849292
1.6421871909969423
1.6418355375290907
1.6419979851393245
1.6417688686773055
1.6416044437448225
1.6412450732448784
1.64092753014503
1.6406010608944273
1.6403358624480675
1.6423229587056478
1.6420574997080266
1.6418287709629138
1.6414735619038394
1.6415528706653464
1.6411942180827235
1.6429182113756242
1.6425594172696238
1.642574909940599
1.6423464177575868
1.6420851942052637
1.6417268950138595
1.6415149855138578
1.6411633751076724
1.640808714676244
1.6405824436953071
1.6402456112805999
1.6398962966483144
1.6395390207666918
1.640928265549413
1.6406074151947097
1.6402562721421197
1.6399567891613278
1.640345706443485
1.6405722054168494
1.6402153265381423
1.6398586028916573
1.6396315956328336
1.639275153981609
1.6389843860417215
1.638638448083277
1.6391132327225704
1.6387895684789056
1.6384660448060309
1.6381103205236152
1.637787084737717
1.637540407335135
1.6373305555971596
1.6369986172425064
1.6366759029587605
1.6364517546114403
1.6361543298778123
1.635930391732004
1.6357930710029787
1.6354386964208723
1.6350846928984528
1.6347306251866949
1.6343767107841864
1.6340435546400813
1.6337381373052764
1.6333846673491308
1.6330313503109848
1.6327104012851585
1.6330055146411238
1.6330420540337787
1.6328178937064666
1.6325613254712261
1.6322213386967255
1.631875152937429
1.6316189544809565
1.6313245542773043
1.631164726012195
1.6308289897669703
1.6304771388522417
1.6301904638573554
1.6298389024029976
1.6295115018257769
1.6297382367872342
1.6294075163321116
1.6291141635406512
1.6287632126221805
1.6284124128779156
1.6281027613355297
1.6278805330165256
1.627542797763252
1.6272335332597603
1.626997222886161
1.6266472557485216
1.627034435199043
1.6266846105516124
1.6265264324758333
1.6262113252870511
1.626438038579432
1.6260886426527768
1.62586737194335
1.6255198258721337
1.6255533511143365
1.625940017426755
1.6264513566738996
1.6263611091076184
1.62610779700807
1.6257734374768202
1.6254248582663835
1.62507642850041
1.6247927541399427
1.6244854042140582
1.6242019780054775
1.6238566074084004
1.623544771611686
1.6232051646735808
1.6228577320612791
1.6226387697273856
1.6224190892502428
1.6235381575522951
1.6232316674950849
1.6228846006429372
1.6240689126269003
1.6237790832399666
1.6234679303240502
1.6231497313655494
1.6233757427403168
1.6230608991170306
1.6227501652437673
1.6228285802203062
1.6225104810203428
1.6221643085259925
1.6218308183890005
1.6219124050036668
1.6221281218471737
1.6217948526986896
1.6214897793392136
1.6211442669208587
1.6208394621452125
1.620606879281448
1.6203003291871176
1.6199678749007904
1.619714237414133
1.619940162238694
1.6197235059515362
1.619743457524475
1.6216799944225142
1.6213708095282613
1.6210340471885916
1.621259403392808
1.6210272749426122
1.620891818419692
1.6205475338363402
1.6202033954770632
1.6205870108284848
1.6208121749077034
1.6208318488625904
1.6206156009872954
1.620399709626271
1.6201505092851016
1.6198229461927256
1.620047985845436
1.6197449639429755
1.6194017249169228
1.6190586313311353
1.6187472363774305
1.6184044606966241
1.618063292121001
1.6179760237378755
1.6176651215222464
1.6178901892045368
1.6175479234568735
1.6172089096483118
1.6170086822931327
1.616702249894498
1.6166153983198506
1.61627376362029
1.6166563450563882
1.6164564459017516
1.61611816378785
1.6157970229857448
1.6155974318360764
1.6152572197692356
1.6149163762959777
1.614798825548561
1.6144861102782897
1.614145645050479
1.6139931454841658
1.6140754383402105
1.6137553371572133
1.6136534665618925
1.6133259142298397
1.61303123511591
1.613535709673502
1.6132273785882845
1.6132628349186287
1.6129867804210782
1.6149039597124066
1.6146910862932662
1.6143529946406343
1.6141072139649346
1.6137679019586355
1.6134349077113037
1.6130958795735204
1.612766993393465
1.612491564884573
1.6121529484282764
1.6119255098325054
1.6116071365779265
1.611831633503729
1.611680355402286
1.6114357025274404
1.6110977336300982
1.6107599064685068
1.6105627521373826
1.6102564013310008
1.6099189628562878
1.6101434371963612
1.6101793686933987
1.6099052896345225
1.6096789407289815
1.6093497721761225
1.6090131043394689
1.6086904377143278
1.6084169568408644
1.6081435903706112
1.6085239517487588
1.608327340040578
1.6085516309368963
1.608215465496784
1.607919221281268
1.6075903254028714
1.6076124485283796
1.6072907481429675
1.6073140636204057
1.6078153090483958
1.6076041314420755
1.607408581601801
1.608745701592756
1.6084412630845804
1.6081369515315789
1.607894567364283
1.6075594496970542
1.607280307742786
1.6069851223974305
1.6067745135861755
1.606502684629277
1.6067264681611106
1.6063920121935502
1.60608521171842
1.6057823903949826
1.6055737615900572
1.6052398236196765
1.6049060245297162
1.6047117267589213
1.6045175097604276
1.6042397540874025
1.6039064401970873
1.6036982451768131
1.6037814626657816
1.6034762710426327
1.6031433924312475
1.602920420144892
1.6025999889612779
1.6022705471869243
1.6019690936519115
1.601639919355546
1.601802011198567
1.601469962688783
1.6011457701086862
1.6008139951874039
1.6004900728274567
1.6001585711553714
1.5998619103282015
1.5995750216265376
1.6009035223089252
1.6006955232810387
1.6003673617071292
1.6000559897508428
1.5997389128766009
1.6071976663290828
1.6068930934407744
1.6066232626778805
1.6062989430872716
1.6060901731030721
1.6057891759706175
1.6055495293215143
1.6060457571513302
1.6057142035268153
1.6054104397295097
1.6051102572060985
1.6047791017992064
1.6046968056664583
1.604504113759125
1.6047261407435098
1.6046439064226468
1.6043131883875226
1.6040171385726378
1.6037004867729299
1.6039224506248875
1.6035921535798658
1.6111134527147948
1.6107818114112304
1.6105419757021548
1.6109157390200501
1.6106039265505991
1.6102864410253503
1.6099824988678688
1.6096652716482804
1.609456882531716
1.6091321649794394
1.6089392744066076
1.6086371125647498
1.6083067290953383
1.607996028601688
1.6076659123979105
1.6073902074607156
1.6071826273277587
1.606853634720417
1.6087240934521883
1.6084079050209614
1.6102772780058054
1.610649716386836
1.6108691640752228
1.610566522567335
1.6102365843366906
1.609906753000284
1.6096160472654975
1.6097362519789353
1.6098170409661576
1.6096629150726256
1.609743686003562
1.6094219791864015
1.609147594901676
1.6088185258638639
1.6084895913870976
1.6081637943807996
1.6079432137804297
1.6081625418912278
1.6079709527605057
1.6081341672034135
1.6079274524908054
1.6075991700382757
1.6076347040725714
1.6073271222868803
1.6069991632739673
1.6067928909476286
1.6067111072558662
1.6063834744852186
1.6060559753059147
1.6058515007339238
1.6055436433514672
1.6052165154697735
1.6048895208648704
1.6045967905015073
1.6043607537086975
1.6041554384533743
1.604003311949551
1.6036905292859043
1.603364244335897
1.603065345711252
1.6028412318751588
1.6026964573672595
1.6024480501386984
1.6022301166501152
1.6020407453089969
1.6021280935501885
1.6018329147895425
1.6020521475420277
1.6017655157658846
1.601440350212542
1.601145550680307
1.6008750173321906
1.6005502303536288
1.6002391632283623
1.5999205954145166
1.5997321147072157
1.599407822772347
1.5991222497742246
1.5988116085614226
1.5988486565345774
1.598645497442624
1.5983753042390887
1.5981052204476625
1.5979170312197102
1.5979404270543827
1.5979776063293722
1.597654325405575
1.5976915475088613
1.5973743967961507
1.5970589633887358
1.5968716326395176
1.5965759792387377
1.5963888217862763
1.5960855503727878
1.5965728651291495
1.5962743334789016
1.5960289280612954
1.595706758314008
1.5954711724823774
1.5951492452885754
1.596444870177208
1.59614989916781
1.5958398795362592
1.596209071435682
1.5959406220075323
1.595618995021176
1.5953275068204646
1.595095857463936
1.596934778731739
1.596626517170294
1.5963388096848061
1.596017485447752
1.595875570116011
1.595899240192514
1.5960576609605794
1.595770357214761
1.5954794247188182
1.5951923527469711
1.594871711068027
1.5945511982643557
1.5961463528383397
1.595997821615425
1.595697457311864
1.5953844987935626
1.5950833164659626
1.5953013517272154
1.5949812029510309
1.59466865470881
1.5948866419371586
1.5945882480540277
1.5944574157074713
1.594164617229098
1.5938525459014758
1.5951398623889186
1.5949095037911674
1.5951271371013107
1.5948135489050466
1.5945000633130662
1.594301545527642
1.594519126280744
1.5942074836226376
1.5938885145382793
1.5937037666351923
1.5934380805696762
1.5932051153391251
1.5929133867286178
1.5925949950862575
1.5922767306987502
1.5919690975083218
1.591651085303466
1.5934752692193441
1.5931571058118454
1.5928770566092552
1.5929807385263501
1.592767097237693
1.5924493065159775
1.5923721786771028
1.592080999076859
1.5917932387689453
1.5917995269525727
1.5915119374624267
1.5913001700210774
1.591036503362608
1.5914022394576897
1.5910911418742795
1.5909738786495493
1.5908463796984318
1.5906055227956406
1.5902919078929105
1.5907731034761232
1.5912541076149027
1.5909676063865146
1.590651247745356
1.5908654875278512
1.5905492749483385
1.5907068384625074
1.590393701923289
1.5907585485658695
1.5906297240946106
1.5903197065308814
1.5901222740339647
1.5898399122163223
1.5895244051886945
1.589246651722697
1.590841380706872
1.5905554072190067
1.590457303632436
1.5901552679463058
1.5898778121251147
1.5896955798490309
1.589399463293685
1.5891369894416825
1.5888434576039334
1.5886170371372816
1.5883141556304852
1.5883965143594894
1.5887603843745919
1.5884460273535443
1.5897178603487743
1.589410803960992
1.5890979573156148
1.5889029802036738
1.5886267086883612
1.5883392288260871
1.588555193212414
1.5882487304645891
1.5879350333027356
1.5884130834361907
1.5880994776941502
1.5883152762552106
1.588106187571673
1.5880015347788494
1.5877176447650618
1.5874044854662916
1.5873292346212453
1.58701627538729
1.586722204630269
1.5864226908537928
1.5866384371192457
1.586355207138507
1.5861601110211982
1.5858743178668022
1.5856662037890121
1.5861431948727387
1.5858837605126308
1.585624428251838
1.585325660766994
1.5850167239014965
1.5847107749887441
1.5844321420083594
1.584123562982326
1.584206162607243
1.5839696869022848
1.583658494429416
1.58334742420855
1.5831534934927904
1.5830794023788584
1.5827978718826887
1.5825367333467146
1.5822590737516213
1.582007787267181
1.5832701556530133
1.5829888638113263
1.5827310144676698
1.5824207358920048
1.582117878194598
1.5818078413773935
1.5815273958565808
1.5813343155086286
1.5810319078408288
1.580853584331756
1.5805440985086683
1.580264174806308
1.5799549254570309
1.5796457971209994
1.5801209800458818
1.5799430439549293
1.5796340992846214
1.579521208009547
1.5807796209513436
1.5808055611955072
1.5805152895588959
1.5802356348930102
1.5802672885901148
1.5799660459006395
1.5796648500236035
1.579385258387865
1.5809376101159278
1.5811523217994226
1.5808732077887613
1.582128657098387
1.581937700598391
1.5816292705534312
1.5813241823849313
1.5810159921330535
1.5807171966674216
1.580931616654049
1.5806367311234952
1.580444952250747
1.5801662369280522
1.5799019861617645
1.5796002110132616
1.5794087831106634
1.5791015051372956
1.5788233222059112
1.579037735209766
1.5788479366466526
1.578573585072023
1.5789328577864254
1.5786260305695996
1.5783451628595364
1.5781543134144513
1.5779646651913366
1.5776582642854742
1.5774821189705297
1.5776963761267906
1.577403205726376
1.5772272124282154
1.5769988060306577
1.576809881461047
1.5765098177402197
1.576275056969282
1.5766338002613356
1.5764260790161857
1.5766401671597645
1.5763347351242822
1.5760477696013775
1.5758723795892562
1.575604135304735
1.5752991403114511
1.5756575170407643
1.5753640002120621
1.575059228689483
1.5747574165826912
1.5745681098340893
1.5743147964830744
1.5740133033147183
1.5738256130212902
1.5735382335480799
1.57340633671046
1.5731080896439047
1.5728553517854151
1.574099743843043
1.5737997944840534
1.5742697773280288
1.5743527801603776
1.5740619517834975
1.573758313289712
1.5734547919178143
1.573153425014615
1.572850146839034
1.5725728007439572
1.572269741811457
1.5720526224201663
1.5717497804586136
1.5715618186787799
1.5733245335128692
1.57303451902871
1.5727826223856602
1.5724799313497893
1.572209602988312
1.572236787722315
1.5719343763378713
1.5716578463819566
1.5728972049614334
1.572646191047529
1.5723439334670852
1.5720631900181588
1.5722763065979874
1.571987161956457
1.57173547626411
1.571504114313951
1.5712080973114133
1.5716759615747162
1.5713799925306902
1.571107418842806
1.5709074870373059
1.5708090632449208
1.5705399883405116
1.5703542359678615
1.5700947349866128
1.5698445120512732
1.5695468846234322
1.5692462051436193
1.5689777388022303
1.5687029400406023
1.5684025948481763
1.5682036018010712
1.5679034671404395
1.5676763102007025
1.5673763912586323
1.5672469849485267
1.5671389237977007
1.566844897478266
1.5665744811751336
1.5663113069502455
1.5662141188223249
1.56591488035866
1.567147286650519
1.566866165191078
1.5665669736376713
1.5663529326157883
1.566110663354096
1.5730893716343586
1.5734431099150374
1.5731492546732182
1.5728492071327504
1.5725492740268898
1.5730137605159447
1.5727139103900363
1.5724958172038717
1.5723097189573696
1.5720101743357355
1.6043974941565635
1.6040919528322146
1.6039879227257237
1.603755064050176
1.6049758114339199
1.6046815748468362
1.6043872031250015
1.604154445677208
1.6038493573459647
1.6035443850399473
1.603366968568838
1.6034431942837197
1.6035245366207522
1.6032562427759929
1.6029878412576155
1.6026847220623204
1.6023804191999715
1.6021893183456637
1.602227254455519
1.6022483758439952
1.602324683638818
1.6020941111864553
1.6018907957796122
1.6015870046178864
1.6012888589307446
1.6009852970617529
1.6010617574782613
1.6007654108809986
1.6004624763813258
1.6003280527642856
1.6003494898471593
1.6006953868762872
1.6003923396618087
1.6002580310989398
1.599964071952494
1.5997740791705846
1.599471435568774
1.5991689064529107
1.5996245819450945
1.599322138272955
1.599132446416866
1.5988302100822567
1.5990347650289582
1.598783286178804
1.6005072296366671
1.6002409186679043
1.6000653319663065
1.5997632618639908
1.5994613057934237
1.599159463690047
1.5988787458714742
1.5987035817517108
1.5984162674144584
1.5984379720312645
1.5981436286661987
1.5978423763328027
1.5981871161225385
1.5978915054492828
1.5976185347540004
1.5973231425404761
1.5971345416133615
1.597022521407311
1.5980121751874201
1.597716931275876
1.5974232774995205
1.5971794446839156
1.5968789970833355
1.5965786624967107
1.5963918112486142
1.5960944431014679
1.5961711904720428
1.595983195927613
1.5956833118246578
1.595705448315079
1.5961586931424279
1.595942591998366
1.5957688013778268
1.5954818144248353
1.595380884248243
1.5950815070885043
1.5948940344266793
1.5946634434919236
1.59486724535699
1.5949440357581157
1.59473896518779
1.5945235352226212
1.5942632357732056
1.593964516785802
1.593701576758311
1.5934085780125524
1.5931227317063312
1.592842273476283
1.592568850311872
1.5935535956891946
1.5937571475964434
1.5942089761767098
1.5939212927007556
1.5937064991358243
1.593415462162112
1.5932428912675232
1.592972932419602
1.5927034039200432
1.5929068104193158
1.592637394973932
1.5924651305645245
1.5922790217109293
1.592301657414556
1.5925026990665427
1.5922332814397833
1.5920612531631582
1.591781987131788
1.591512854706449
1.5913271664119422
1.5910304430917088
1.5907427039454407
1.590502388783952
1.590538016442407
1.5903402010707521
1.5900716881895707
1.5899003829295255
1.5896542110167198
1.5913551392872631
1.5910589078763757
1.5908747643261656
1.5910776783983094
1.5907816639465142
1.5904857596191433
1.5908273154943624
1.5918059759789016
1.59163331296139
1.591337470338163
1.5910557430561152
1.5908161288085312
1.5906860942689098
1.5907215686949472
1.59075702994571
1.5905443791976723
1.5902491231406466
1.5899539766812663
1.5896900370746736
1.5895194700449762
1.5892736737156012
1.5893506612491408
1.5890559550260275
1.5887613580747806
1.588466870334637
1.5882829165446495
1.5881128314659876
1.5957662673639041
1.5955059644157052
1.5952457578760055
1.595006210774484
1.594760551944493
1.5945894568482615
1.5943430478330085
1.5946473246000863
1.5943592360760617
1.5940697793101062
1.5938245661872978
1.593557770359066
1.5932700962358428
1.5930579635440627
1.5927661312427968
1.592490446377277
1.5922017302388909
1.592277850040243
1.5920815031175564
1.5917876121796375
1.5918637662664556
1.5916937109021339
1.592879295423783
1.5930251226849566
1.5927567697350413
1.592542058725056
1.5922731495338422
1.5934575345418986
1.5932194207062955
1.5929745730994553
1.592763159232085
1.5925486843386152
1.5922554064093217
1.5919896556541164
1.591806272473687
1.591558910563541
1.5912934346975722
1.5913694415089545
1.5928304911909767
1.5926608210154785
1.5924912132416629
1.592210650876772
1.5925479341579845
1.5928749478563329
1.5925930455407233
1.5923127582464465
1.592649774951521
1.5923846350580293
1.592174028276163
1.5919093967180582
1.591617196021157
1.5914882526550733
1.5912158868730533
1.591552672015926
1.5912730382358042
1.5911041515145077
1.5908676916155426
1.5906989411215722
1.5904597238509894
1.590659627692693
1.5904773617696202
1.5901928340909157
1.5900120119097854
1.5897235443442603
1.5894324927982435
1.5892383559547456
1.588947499740259
1.588670540081686
1.5888159367772887
1.5885601428708063
1.5882764341328495
1.587992144174404
1.5878243821273899
1.588786955517852
1.5886594067690414
1.5884657658974903
1.5882857216810529
1.5880303983802961
1.5877430828649923
1.5878191550526306
1.5875293012455747
1.5872395532438872
1.5872625963637947
1.5869850640281322
1.5867199449341274
1.5864305559235612
1.5861534878613563
1.585864307644791
1.5855996547643565
1.5853106808888753
1.5850492769621973
1.5847605086479395
1.5845814570464205
1.5843275523283347
1.5840695872672321
1.5838774870177332
1.583616308562668
1.5833281163318103
1.5833642066316143
1.583082939860119
1.5842532706855792
1.5845883822385864
1.584300548295868
1.5841221449468086
1.5841985295905041
1.5840067549924994
1.5837737326646588
1.5836078035119507
1.5833688549844627
1.5837036403205236
1.5838103725994135
1.583644557274383
1.5833639032283662
1.583563135869411
1.5833062455030982
1.5834513756741018
1.5831642064003124
1.5833633307487487
1.5830884261026361
1.583124422473481
1.5831480526706292
1.582861751427535
1.5826964383832556
1.5825311852241581
1.5823525037743822
1.5821873727302453
1.5822111468934617
1.5819490233565725
1.5816680664709044
1.5819679200817995
1.5816989670074395
1.5817351365565526
1.581529654633308
1.5812437154442585
1.5809699890500695
1.5811150168630455
1.5808494295859206
1.5870255841358956
1.5867389104393392
1.5865327845933168
1.586270496009169
1.5859841139012054
1.5857219692178295
1.5858659300388056
1.5856872916933566
1.5854012214621294
1.5851696288649246
1.5850023127311081
1.5847642004241578
1.5844844617783809
1.584682163747784
1.585119017008799
1.5849020192219638
1.5846232115737025
1.5843378374089616
1.5842696705825305
1.5839964836239797
1.5841987255273213
1.5839611864223642
1.583676147518923
1.5834996861259039
1.5832148327914686
1.5846447645684814
1.5848419755419498
1.58455703451794
1.5842721959354273
1.5840045688917688
1.583828066222841
1.5835435121326107
1.5834190818631464
1.583248667302247
1.5836842090946368
1.5835202323509943
1.614039334666796
1.613749665008744
1.6138197602517999
1.6135302339223683
1.6132675312893578
1.61298084246319
1.6126916223013712
1.6126186778459992
1.6129438997536576
1.6126573488910938
1.6124157746408687
1.614048330029164
1.6137832270872963
1.6135846255379054
1.6132957115494473
1.613724548856567
1.6135303727992756
1.613241623627336
1.612963491747336
1.6127695560451936
1.612483725438957
1.6121953699801876
1.6119156278547682
1.6116274770453554
1.6115549444221546
1.6124289177402493
1.6121880748852635
1.613124458473413
1.6128629543827568
1.6125869055164013
1.6122989949815831
1.6120141767614324
1.6118461095778245
1.6115637282722528
1.6113061046698407
1.6110658487571963
1.6108056795699366
1.610637977727468
1.611065530398424
1.6126901782454306
1.612429310820131
1.612209843961481
1.611922616125393
1.611635490614861
1.6181400153809014
1.6179055623622363
1.617918641444631
1.6176332706068755
1.6173623259644856
1.6170745390737447
1.6168928592446195
1.6166052582379946
1.6163244469659954
1.6160370493047285
1.6233766622396824
1.6231145908555105
1.6228642043068056
1.6230522765853628
1.6230804571018786
1.6227987804245467
1.6229867641232862
1.6233070846020767
1.6230241224484379
1.6228151050502422
1.6228312010121386
1.6226621986249836
1.622532373896121
1.6222445887996513
1.6219569057727317
1.6216909670364048
1.6214034841491443
1.6217235175090385
1.6215150639530407
1.6213476910792313
1.6210942000179307
1.6209648599545246
1.6206778555713828
1.6211006783499855
1.628408212272816
1.6281242860103695
1.6283106619972774
1.628048923213288
1.6282352465928764
1.6281343429117565
1.6279649705694215
1.6276771408362938
1.6274567243892792
1.6271690862266088
1.6269868425675411
1.6271731231586115
1.6271883753626706
1.6270062248582904
1.6268372909932272
1.626550066895241
1.6262629442002905
1.625981756587883
1.626299570236036
1.6272218997757522
1.6269584947141549
1.6271444517676492
1.6272972222646667
1.6270141599215702
1.6268205848743023
1.626835864265466
1.6265521093935509
1.6276780800963075
1.6274963246162064
1.6272359277740565
1.6270425181929675
1.6267843112089027
1.626506225236375
1.626226523465605
1.6259403671179953
1.6268601635701818
1.6265739964349892
1.6263212832693412
1.626045644314363
1.625764899062309
1.6255026761244498
1.6252235439781577
1.6249674132265806
1.6246986549538807
1.624884257682332
1.6246072491478794
1.6243271190782405
1.6241309843624205
1.6250489995312785
1.62476540622399
1.6249508018340624
1.6247099853830556
1.624441615229571
1.6241861157244015
1.6239541791553735
1.6237223239105285
1.623483765658668
1.6232075851288488
1.62293984083892
1.622694530784552
1.6238146686874169
1.623530287834757
1.6232793441054982
1.623180332636562
1.6229887839903399
1.6227047467512796
1.622538102656836
1.6222542436465741
1.6220037864848444
1.6217950378272892
1.6215114576493161
1.6212331132114675
1.62214778377398
1.6221637516290244
1.6218803052282504
1.6215969578653524
1.6213137094884327
1.6210305600456298
1.6207709036889921
1.6208986292725394
1.6206507796092648
1.620367943522073
1.6200852061388027
1.619808727321342
1.6198369623949043
1.6197038826883772
1.6194214582973243
1.6193493498579832
1.6190933039373439
1.6188111336159883
1.6185550179026713
1.6186923118804561
1.6184105014624974
1.618133763526533
1.617852014573851
1.6180371613310678
1.6177555186572068
1.6175402429491348
1.6172613409817829
1.6175761931668369
1.6173029981256315
1.6170450286660587
1.6167755006316518
1.6164944200508744
1.616423033475207
1.6166081068075935
1.6165593930276163
1.6169749978775283
1.6167714969400846
1.6164907099486048
1.6162202240719525
1.6159447311985293
1.6156642339356933
1.6155674032518346
1.615403385612368
1.6151231282588614
1.6148662081335055
1.6146846508815504
1.6144046639471163
1.614472275908041
1.6142252963033696
1.6142929159148527
1.614042229815535
1.6140467016118258
1.6138587258999184
1.6141727496226015
1.6138989628144067
1.6136195481740303
1.6133634219939035
1.6135482561174814
1.6135773497578927
1.6142747843598833
1.6143422667453182
1.6140959935497616
1.613816883054595
1.613845905101794
1.6135720132034452
1.6146788209817093
1.6148631403470186
1.614584138422287
1.614310308250363
1.6143698339504253
1.614091061746324
1.6138508371242177
1.6136178974765845
1.613339399392795
1.6130867028708789
1.6128112439791047
1.6125330291707591
1.61226646419553
1.6125794087094938
1.6139451080378167
1.613673309323058
1.6134988836600581
1.6133935409655242
1.6131386452151135
1.6128688500826525
1.6125961066945218
1.6125260552641003
1.6122484164804805
1.611970873286044
1.6123834051338641
1.612221290238299
1.611944526881263
1.6118656849442192
1.611599968332222
1.6113228230238243
1.6111494359712273
1.6109012726569383
1.611085259201347
1.6172820602582088
1.6170142734001418
1.6167428812837223
1.6164651858386374
1.6162163653424868
1.6159644331119831
1.6156870143251827
1.6155243715406298
1.6153505907535317
1.6157612685706844
1.6155248600014231
1.6155915607895122
1.615333588480211
1.6151083001184274
1.6151368569680649
1.6149059382766344
1.6147156874175106
1.614544874602897
1.6159015802116652
1.615624789944414
1.615373606225446
1.6151622034332969
1.6149876939342604
1.6147874940724116
1.6145437157318272
1.6142674419953913
1.6140167483449026
1.6140835245519185
1.6139540007620463
1.6137926429895162
1.6136313403914682
1.6134573610545742
1.6134744621465724
1.6131987488071762
1.6194385135949985
1.619252448814116
1.619122219177285
1.618848589584819
1.6186236627063786
1.618398812621
1.6181677207359964
1.6179367077219433
1.618344632001315
1.6181335157727368
1.6179224715606102
1.618330189575201
1.618079658094436
1.6178119607523145
1.6175362130173985
1.6172891181339177
1.6170297734767163
1.616759305248382
1.6164851281018617
1.61628569604684
1.6160863319067016
1.6158112065522743
1.6155615302711401
1.6153891923192762
1.615284854397711
1.6151616076041806
1.6148932697692056
1.61461862805666
1.6144580626968486
1.6142076774386516
1.6143783981971866
1.6142180622216074
1.6139887017111847
1.6137166449709834
1.613851332554713
1.613613618245735
1.6134042248680762
1.6132240353078815
1.6129501897748129
1.612676437196779
1.6124027775264589
1.6122992472328983
1.6124805934145428
1.612218468026038
1.611955118735763
1.611707069894826
1.6114338528970475
1.611840182906577
1.6117180002289153
1.6115094375891061
1.6116402015126463
1.612528145821561
1.612287309666475
1.6120324514597326
1.6118049120589713
1.6116797452270069
1.6114580109432588
1.6111853446131499
1.6110135745023308
1.6107435604735885
1.6105464822629576
1.6103385409064834
1.6104051599958586
1.6104717565635671
1.610227901853442
1.6099607767049628
1.6096937224265122
1.60944697738132
1.609207312404569
1.6089677283683705
1.6087060020165116
1.6084344446225183
1.6095161538838885
1.6093948788329504
1.6097997018513894
1.6098662657435467
1.6098952443467363
1.6097368022729857
1.6094733123217135
1.6092180395659308
1.6093987435855601
1.6091338029081312
1.6088626767408343
1.608591641923324
1.6083848353978316
1.6084140195623071
1.6083212955033712
1.608451781628412
1.6081859895886084
1.6079202676958058
1.6083242489580343
1.6081551001485055
1.6083356182120678
1.6081778647860325
1.609059970980174
1.6088614704743913
1.608602140569218
1.6083543046809847
1.608084038456034
1.6078138630463472
1.607643871169397
1.6077741642508676
1.607588324359917
1.60731841362715
1.6071486190671256
1.607026768442456
1.6068695788097263
1.606599969819993
1.6065142826954038
1.6062510700957773
1.6064313625522475
1.6062460282549784
1.6059792125983685
1.6059972375125051
1.6057280910004366
1.6054590346849205
1.6051900685206242
1.6049236532053908
1.6046997432335195
1.605578739157517
1.6053416837745274
1.6051102422557344
1.6049537943067387
1.6046852277414263
1.6050874522154732
1.6049198068947814
1.6047510382733843
1.6044826852569507
1.6042207091309733
1.6039587599592233
1.603690673922125
1.6034226774859748
1.6037273740646192
1.604129153806526
1.6039304046858778
1.6038391881576304
1.6040191006304756
1.6037792740498318
1.603548750059923
1.603355470912886
1.6030941469170257
1.6031239410873857
1.6028627428926625
1.603263996756276
1.6030078228870142
1.602841083290854
1.6025738985795204
1.6028779748798692
1.6027225767415798
1.602472679035897
1.6022418752607057
1.6019750128564318
1.6020049388166646
1.6017382047276174
1.6014777590074567
1.6012222047640463
1.6009997400034572
1.6011794962843264
1.6009354102935256
1.6006691203051202
1.60106960455405
1.600803380808697
1.6005817937480742
1.600982092803156
1.6011616428937698
1.6009203337232805
1.6009503653016708
1.6007957778235486
1.600566897948558
1.6003258478251674
1.6001590748501942
1.5999250495472703
1.5997583984551567
1.5995151558741951
1.599545380737009
1.5992862061157394
1.5990487367560837
1.5987966684487136
1.5985628982459148
1.5989624701973197
1.5987961996435927
1.598555922357422
1.598374073424743
1.5981092665868661
1.5991726180116885
1.5989516048170538
1.598785501259303
1.598520801673002
1.598267278829287
1.6264048445285346
1.6261357058814174
1.6258728179029
1.625751224418057
1.6258765399413497
1.6256138252437775
1.6255199284197528
1.6252949179271035
1.6250508961315602
1.624810032231481
1.6246400127647476
1.6243992963305807
1.6241586594195172
1.624001132596658
1.6237575662033774
1.6234919120957951
1.6232675706541129
1.6230242459279591
1.6227564201448028
1.6225132600449421
1.62257625529313
1.6223086359206589
1.6220507952066727
1.6224443203697252
1.622204481780273
1.622379054139964
1.6221116877829864
1.6218879803798891
1.6216207830190357
1.6216838318860332
1.6214277886500164
1.6211921494044026
1.6210242968300188
1.6208567049663627
1.6206009664209093
1.6204445953135513
1.6208375430453392
1.6206441860060183
1.620464616718315
1.620296122655306
1.6201288434054646
1.620425884808928
1.6201595426187883
1.6199024328611709
1.6196362642064122
1.6193799938684723
1.6196769143196557
1.6197035202466936
1.6200958153844396
1.6202700460809825
1.620008055730255
1.6203046294451642
1.620148743182867
1.6199140423122151
1.6197460531680632
1.619492789908307
1.619508208580073
1.619324832519253
1.6190593694319548
1.6187964012738079
1.6185623131467615
1.618297105492633
1.6182509002497671
1.6179919305304342
1.6177269465915987
1.6175349854248102
1.6172701630630837
1.617102964185444
1.6168382992158554
1.6181337986780984
1.6459458578134067
1.645692177045732
1.6455326483525625
1.645372494274204
1.6452764107783353
1.6451170282928405
1.6449455237474448
1.6449567298802426
1.6447311538554883
1.644742391348787
1.6444980628064056
1.6447891837663706
1.644564358166664
1.6446849858434116
1.6447073487912096
1.644444307593806
1.6442196850258506
1.644000600701741
1.643736471845115
1.643499423105626
1.643236194444512
1.6445227425153643
1.644399872847857
1.6442770432356613
1.6441814514479014
1.643935082583268
1.6449734707774122
1.6458219949557096
1.652541137922072
1.6522962953747617
1.6520272793709558
1.6519335373692712
1.65174622683481
1.6515743970533172
1.6526101906460908
1.6526309707618179
1.652362162861564
1.6521176679667886
1.6518798678478608
1.6516222039614916
1.6515497373240202
1.6512813235848158
1.651012997077896
1.6507495126758616
1.6508069592226262
1.6508688662925028
1.6511572980616456
1.650910962829874
1.650649003381967
1.6504240045919982
1.6501805754940686
1.6500215868800028
1.6504042538693344
1.6501582805281685
1.6499253955461322
1.6500926421153685
1.6499966033980251
1.6497291375845387
1.6495339497342032
1.6493029349576567
1.649114690360152
1.6488520819546917
1.64923431856421
1.6489719941843866
1.648711027340076
1.6485526369757675
1.648312920368415
1.6480461599022604
1.6480677835663626
1.6478319516405369
1.6475961960110315
1.6473321000124168
1.6476198910215791
1.6473842840303126
1.6471179755459882
1.6469132985336283
1.647200971190729
1.6469408386640738
1.646698839022107
1.6464634890136332
1.6462695220582066
1.646109340125442
1.64613122760751
1.6459737138898987
1.6461408154512507
1.6461516876531042
1.6459736407930168
1.6457556453569075
1.6467833560299532
1.646517788644688
1.6465765204859308
1.6463155558490299
1.6460501922842574
1.6526989126091787
1.6524349731512296
1.6522767483685414
1.6533020842367552
1.6530358091386337
1.652775675107498
1.652511935767854
1.6523538259499593
1.6522491810765212
1.6521266498600664
1.651860820954216
1.651599804295947
1.652867624097891
1.6526018042805708
1.65233843216806
1.6520727829024382
1.6518179872939973
1.6519834512928293
1.65182570587996
1.6517302528156381
1.6514649146224147
1.6512020212272902
1.6512538566317
1.6510099882150924
1.6507509728815832
1.6505575008315243
1.6502973216905072
1.6501173739361874
1.6498526350666325
1.6495879811309464
1.649753457796046
1.6496317590699765
1.6493748993463015
1.655223755895289
1.6549584531615342
1.6546932354607071
1.654512842844349
1.6546773449502739
1.6544122997244288
1.6542546958562805
1.6539898031908111
1.6537296809844975
1.653572262073984
1.6533076058220513
1.653069851914375
1.652829194826851
1.6527576827896424
1.6525779171520834
1.6528616935447782
1.6528713920028517
1.652749564474478
1.6530331773479112
1.6529113629040368
1.6527317450634913
1.6524914880431727
1.6525121252502033
1.652343356697945
1.6521222793831039
1.6518644346576272
1.651707740741974
1.6514512830658439
1.6528993980784579
1.6526415939242602
1.6525200557315516
1.6525153484108672
1.6524441031320516
1.653273575193639
1.6533295568389461
1.6530766730107862
1.652834547083558
1.6526554280986474
1.6524159551743456
1.6524256891069826
1.6522231334540625
1.6519659297003229
1.6517369844059904
1.651568876658045
1.651412678770485
1.6511498405278031
1.6510789712740965
1.6508635417274518
1.6506488723543735
1.6506697140168038
1.650413125443284
1.6502572851859396
1.6499949231374205
1.6499243163224624
1.6499344230506912
1.6498638482893986
1.6496168402621867
1.649384914939915
1.6491466014297416
1.6489083636106945
1.6489648072580347
1.6487296300282355
1.6484679269123579
1.6494787337511658
1.649216994821659
1.6489819268289463
1.6487203497466447
1.6485013548000018
1.6482399368877276
1.647999844715331
1.647765156001323
1.6479289806695787
1.6479854721868354
1.6479958557042098
1.6478185532740872
1.6477250806430508
1.6475584869051538
1.6473211796316756
1.6470603624721392
1.646820558034387
1.6471944042438025
1.6469337309720435
1.6469442661175127
1.6467255486981593
1.646512756277068
1.6463477066121688
1.6460873733252281
1.646251048837434
1.6460967780024938
1.6461074337749506
1.645930940682219
1.645718205843532
1.6454817516332707
1.6452819884913408
1.6451162541627038
1.6448987965528823
1.6446644309153944
1.6444283296721385
1.6442522618986375
1.64401800133166
1.643785051731695
1.6436047886873517
1.6433455450298302
1.6432971165103554
1.64304856592478
1.6428045405044889
1.6431774875991636
1.6430124245151545
1.6427835209893937
1.6440267622044549
1.6437685035189156
1.643509601565298
1.6432718801486075
1.643013137922163
1.6428493927375278
1.6427310220164966
1.6424994035169311
1.6422428659580082
1.6420108553492598
1.6417537111716507
1.6415253206754865
1.6412879705274315
1.6410448741995212
1.6408700303137438
1.6406226425854318
1.6403855835074193
1.6402065627704823
1.6400541868371337
1.6397965597264146
1.6395390135414412
1.6393868142219474
1.6391386395841843
1.638885912404117
1.639166581967493
1.638956308853201
1.6392368792897019
1.6390740959092984
1.6389221366388822
1.6390634145153842
1.63882131508156
1.638631531081482
1.6383804900456835
1.6382181896123094
1.6379848006239497
1.6378677300193434
1.6381480314404075
1.6380571131763257
1.6378005654687022
1.637544098107996
1.6373139492648217
1.6371509151806476
1.6369064656659285
1.636743546378588
1.6364920423458507
1.6362433699207777
1.6359966186578945
1.6357430518793394
1.6354872671956993
1.6356507830995188
1.6354285756113514
1.6351991531138743
1.6349668924327954
1.6348056325629026
1.6345553979588932
1.6343058955168068
1.6343636941360546
1.6353604458731101
1.6351051202765647
1.6348577991246553
1.6346258817305184
1.6343856460006945
1.6341776675667044
1.6342006789140504
1.6339515820625152
1.6336967549286938
1.6334652355617767
1.6332105637133887
1.632955971263862
1.6330729371159478
1.6331308017750477
1.6328763407588782
1.632627177074603
1.6324146116593519
1.6323481722945454
1.6320998481398779
1.6318457457191804
1.6316844764903264
1.6314316610571433
1.6314444348183135
1.6311905925225583
1.6313076146578607
1.631053872611717
1.6308233763725688
1.6305845911056813
1.6305185498835313
1.6303577125867301
1.6301160286036795
1.6298672741739282
1.6297066130405204
1.63058536535156
1.6303457219476523
1.630113330719765
1.6365219093653707
1.63668412223273
1.6365942497880401
1.6365476357966158
1.6363861374390374
1.636132237340133
1.6358784160187956
1.6366878134106566
1.636526393498459
1.6362744096112687
1.6360207236562903
1.6357808393150195
1.6358034523907696
1.635570719577069
1.6353276793823395
1.6351038316628437
1.6348972560790296
1.6346735443543832
1.6347285847362312
1.6345048532533117
1.6346651909262626
1.6344416536192068
1.6347190584547147
1.6344683964677307
1.6342385843789964
1.633996113302767
1.6403783223493364
1.6401258044888043
1.6398722290706707
1.639633447666427
1.6393800879722278
1.6392303357946716
1.6391147007307396
1.6389650358220844
1.6388039124337217
1.638588163218581
1.6383351384867684
1.6380821918851802
1.637852833290538
1.6376465667415747
1.638631121564337
1.638471311751585
1.6386321978478942
1.63840241701449
1.6381497331130381
1.6378971271403144
1.6379087859012142
1.637665353461012
1.637677044351406
1.6374291947950494
1.637254105183161
1.6386542108443722
1.638929684887784
1.6392050740785715
1.6389526556809617
1.6388035226696183
1.6385770417450622
1.638416548467829
1.6383499727371071
1.6381094761980861
1.6383858800229705
1.6396003469715874
1.6394398197295987
1.639804165583726
1.6396436563669332
1.6394831964996301
1.639277535366224
1.6390402398060047
1.6390516835076843
1.6394157531382898
1.6391896652248665
1.638972113448685
1.638977597110739
1.63873752116548
1.6388554034082221
1.6386038523102315
1.6383523784225227
1.638466703495382
1.638307826082314
1.6381593410264657
1.6379994779710263
1.6380110584605778
1.637806127581108
1.6375778824373566
1.6373313777455596
1.6383091908398884
1.6380728025327351
1.637821833817777
1.6387128576384864
1.6384618677690364
1.638225532923286
1.637997503145605
1.6378388470080443
1.6376907519368669
1.6375210507071198
1.6373114770514896
1.6370609703995538
1.6368105403903142
1.6366453556597063
1.6364152853696823
1.636471550686072
1.6372692256364865
1.6373253432196297
1.6371661695800672
1.636956938382265
1.6378689536340707
1.637880509835828
1.6378129171263511
1.6375728888654273
1.6378461304002887
1.63769841858603
1.637448426459853
1.6371985106438487
1.6385853779475967
1.6383454515647236
1.638248403475588
1.639221453111763
1.638971457465414
1.6387445215815797
1.6386304943945762
1.6384036796745893
1.6381771735834627
1.6380296814428688
1.6377800959360207
1.6379390774856994
1.6379879769577672
1.6377711328371969
1.637884675968826
1.6376410277958384
1.637391843722288
1.6371470932549261
1.6374194847641967
1.6372920986282025
1.6371345394488277
1.6369874751360132
1.6367407379742551
1.6365087754267005
1.6367810154943978
1.6365378503603492
1.6365937635088823
1.6366158131503026
1.6364587379203934
1.636277784010198
1.6362895169687772
1.6366498589177674
1.6364918030879487
1.636252245047138
1.6360038500338336
1.6357627440551565
1.6367312975646702
1.6365108430620479
1.6368707687282682
1.6366368980602297
1.6364140778780203
1.6364361079547833
1.6364581313507043
1.63623261663323
1.6360757912574477
1.6358953341961802
1.6356702271449532
1.6354223983226586
1.6354342288713655
1.635276764162291
1.6350291075267975
1.635040992254661
1.6348190656307076
1.6348791851770024
1.6347614129263577
1.634514021671375
1.6343467269059184
1.6340994732407286
1.6338684938529513
1.6336887527167083
1.6334642365065424
1.6332172658025046
1.6329928887487006
1.6327713939705875
1.6325246399439939
1.6324798734984054
1.6322534795917856
1.6320524521571884
1.6318059557892444
1.6374120042241738
1.6371718662047043
1.636927782599341
1.6366806991604579
1.6364735984600691
1.6363559410474706
1.6361179076426322
1.636052994313713
1.6358349456946666
1.6614675206136817
1.6612269657801448
1.6609878787908277
1.6607375037714138
1.6605270582483713
1.6604278521255613
1.660218047900616
1.659978031518406
1.6609356431747881
1.662300764305651
1.6620554327543777
1.6618152842855487
1.6615764686422179
1.6613836939329212
1.661133673813443
1.6608837289332423
1.6607245623913718
1.6604747656263004
1.660225032618987
1.6599853157516151
1.6597609281589225
1.659612186850872
1.6593728026807142
1.659163693033657
1.6591707991803841
1.6589271742820377
1.65869809983879
1.6584489712566572
1.6581999174991477
1.6583122932548366
1.658064706111967
1.6580730296100497
1.6578291426076015
1.657982729919339
1.6577395578313876
1.6590998339181373
1.6588509813856762
1.6588591794764007
1.658699784220753
1.6584566869163304
1.6646391038135728
1.664479970813169
1.6642327372848853
1.6642401216290645
1.6643432142020411
1.6641052003841017
1.6638810695223927
1.6636643216174394
1.6634944157325993
1.6632453896224597
1.662996450569824
1.6627475735194543
1.6624987709497223
1.6623391888803942
1.6621155904133595
1.6619561133910963
1.6617100824672597
1.6614715055806166
1.6612231169566696
1.6609803692207603
1.6610316934003058
1.6619815634129835
1.662089351746292
1.6618635263132777
1.6616436283909846
1.6614404934199822
1.661197966955939
1.6611299779268676
1.6610306476470864
1.6607927310284512
1.6605698972283802
1.6606777514481679
1.6605088994662676
1.6603500902956374
1.660122443541765
1.659897315516058
1.6596897800897341
1.659575163277262
1.6593500012399407
1.65910270943835
1.65886967302285
1.6586312567224333
1.658384179222549
1.658294715661977
1.6580499496040344
1.6578314178441227
1.6578397079189318
1.6577204638309964
1.6574959129441171
1.6572492617665957
1.6571820929209582
1.657334451280837
1.6570879341826248
1.6571959533593148
1.657015763641494
1.656791551225682
1.6566726224868595
1.6564485277235426
1.6563296853097285
1.6561057080986703
1.656114237313087
1.6570591938759105
1.6568130837921624
1.6565725770621254
1.6564150833193634
1.6562084349189872
1.6559701326162153
1.6560218423701398
1.6557761053405553
1.6555304412299707
1.6556826151725306
1.6554457536968759
1.655597895063379
1.655354581412951
1.6551340074849064
1.6548886570539125
1.6546731656134677
1.6544527907277444
1.6542076502934981
1.6539824311757632
1.6537417851739824
1.6535216787835172
1.6533760860200377
1.6531508623959885
1.6529943415014163
1.652749670935771
1.65250724692595
1.652328630893705
1.6520990341076853
1.6518546407594445
1.6516323524018244
1.6513881003532584
1.6525535960523017
1.652397371721064
1.652153114903367
1.6519188311593362
1.6517135816111261
1.6514695340961125
1.6512412143744202
1.651005988574115
1.650893720698388
1.6507814859791512
1.650537756245506
1.650313402654663
1.6502767808870629
1.6505389938327217
1.6508869710963026
1.6506681302089694
1.6504345148044235
1.6502158052058908
1.6502251401189023
1.6500065258895649
1.6498521542544815
1.6496189625293527
1.6493857083422137
1.6492398419083065
1.649010868206098
1.6490203710025229
1.648865242389849
1.6486224050934737
1.6487744758610974
1.6485706562177707
1.6487226898305791
1.6484800164879487
1.648270190150056
1.6481054745418482
1.6480404020062729
1.6478965793150402
1.6479354147932932
1.6476930713499414
1.6474606490931323
1.6472573222494526
1.647015185350695
1.6468045995623266
1.6466611064172043
1.6464846090611358
1.6463308206281573
1.6460928582579737
1.6458953783056018
1.6456592120937783
1.6459207555512116
1.64567913477089
1.6454375849199034
1.6467701212226895
1.6477049402538
1.6474718207711203
1.6472520013834304
1.647233853167363
1.6470807031265873
1.6468391956921113
1.6465977590705467
1.64753164415691
1.6473120093057787
1.6470706095388816
1.6469274979106718
1.6468330454830962
1.646591821952192
1.6463561232031836
1.6463759393227986
1.6462653191562837
1.6462008398898629
1.6459598854343755
1.6458072356231193
1.6455681949413719
1.645351057134082
1.6452392683014532
1.645004077646988
1.6448408513877197
1.6446248465018247
1.6444824062826002
1.644307130401111
1.652231459749373
1.6519954535100003
1.6519302594709482
1.651865084480556
1.6516482744239203
1.651426754663233
1.6516779816948057
1.6514368256162986
1.6512607647805904
1.6510442011653474
1.6508418350324257
1.6506226786366658
1.6504255789656264
1.6511846800338075
1.6509829257355473
1.651326778438389
1.6511739025192698
1.6509331715231303
1.65070403794759
1.6505073826239651
1.6503547152299831
1.6501142439032703
1.6499014718596596
1.6512234585283043
1.6509829657437822
1.6511330097254748
1.651283010013521
1.6510621184129342
1.650826065888151
1.6505900653695464
1.650479508055323
1.6502393684499026
1.6501288943203674
1.649975544985857
1.6497679729244143
1.6496147206700356
1.649764723616729
1.6495248973740169
1.6495441060232436
1.6493054490274965
1.6491902866439077
1.6503357821002986
1.6500960470941828
1.6498841949496017
1.6496494593202735
1.6494315579983
1.6492309955205366
1.6489915948824874
1.6487738839187729
1.6485346206946203
1.6484488968427409
1.6486025311615924
1.6483633953143104
1.6482010312129987
1.6480484284270864
1.6478958698931057
1.6476761424154742
1.6480183811119091
1.6477933342921856
1.647683646836416
1.6474449213007978
1.647303372528627
1.6470690102936947
1.6468442639236331
1.646896037191898
1.6467127282680356
1.646571387940696
1.6464300885282002
1.6462300887264427
1.6464090037765398
1.6461923593973606
1.6459563545191862
1.6457565389426552
1.6455460738827992
1.6455657578518812
1.6453278761489665
1.6450900432671873
1.6448522791331697
1.6447888333486471
1.6445753952043622
1.6443515610422434
1.6444486828245848
1.644211183014818
1.6439737517970543
1.6437501337741294
1.6435515206771738
1.643314287490009
1.6431206286034552
1.6429077083737509
1.6426706707589227
1.6425196582876018
1.6426694946253688
1.6424486531962699
1.6423084780115274
1.6420960943845133
1.6418837719896249
1.641903921403298
1.6419183901513403
1.6417686762226613
1.641540610219216
1.6413960590399437
1.6412358209379316
1.6412462299283403
1.6413959907286426
1.6420633818416916
1.6418270116989189
1.641590709595911
1.641354475503294
1.6412144893103242
1.640989219345762
1.6407746010827504
1.6406350295518894
1.6404232015977913
1.640187339167655
1.63998043585673
1.6397832210766963
1.639585556264582
1.6399260068110477
1.6397144633383383
1.6396521293327209
1.6394208185561083
1.6393372776994353
1.6393602093583652
1.639124838186885
1.6389135919334492
1.638699941913529
1.6384861450009252
1.6382783539986345
1.638074434237166
1.637839450097984
1.6376045333667595
1.637625195330145
1.6373927780847144
1.6371601326163978
1.63692544796436
1.6367666314914928
1.6365320704952917
1.6362975767181753
1.636117703326106
1.6359048822689255
1.6356759129021903
1.635441676053715
1.635591431682577
1.6355299021218834
1.6352957867622895
1.6350684620327227
1.6348584613135928
1.6346299228981502
1.6344597927376519
1.6342302006164127
1.6341190060690087
1.6339080614057182
1.6346544376339052
1.6344260725625812
1.6342155244221512
1.634068130996497
1.6348140577284702
1.6361128898322532
1.6359335567480022
1.6361893913636176
1.6359796504389374
1.6357460391794145
1.6356635120226986
1.635770256543216
1.6355580374165168
1.6353342821792007
1.6351439450759444
1.634995665474644
1.635048360879649
1.6348342587893199
1.6357445165701885
1.635554737619881
1.6353215533116945
1.635659893918367
1.6354267610942623
1.6352149235987223
1.6349872270812136
1.6347678522554459
1.6355113416499034
1.6352996127955008
1.6355547725915527
1.6353488907980127
1.6351256049796747
1.634894938080258
1.6347375182081672
1.6345101812571943
1.6345311218125154
1.63429858075094
1.6341614591529678
1.6339343334673713
1.633784781247488
1.6336372009031561
1.6334239995105884
1.633205345825515
1.633036530412665
1.6328256346509025
1.6325936332819553
1.6323769123141139
1.6321545561195794
1.632303566264716
1.6322615266079104
1.6321143720846893
1.6318879561834454
1.6316658272049653
1.6314342538545246
1.6312027462266185
1.6309796417714655
1.6307482643219307
1.6306022937330336
1.630373118912844
1.6301846729037186
1.6300166926723432
1.6309222136711479
1.6307660039905099
1.630540164245574
1.6307947329768233
1.6305847823281852
1.6304381988797128
1.6303018946237129
1.6304507450830532
1.6302419352583992
1.630181842594514
1.6301936395944776
1.6299723792495655
1.629767319646109
1.629557781756657
1.6293293059296652
1.6291011856891455
1.628951357636929
1.6287446870216151
1.6285226872845233
1.6282965800903018
1.6280663996294464
1.6278575441529122
1.628006424515246
1.6281552628031521
1.62793868185687
1.6277087145335396
1.6279194291354606
1.6276961638441378
1.6275609813509384
1.6274058637362863
1.6271761339418571
1.6269674941283
1.6267398653663072
1.6266360274005474
1.6264065358616928
1.6261771090686528
1.6260733944132164
1.625918661586021
1.6262546545707268
1.6260320890847462
1.6258162959124784
1.6259650652841648
1.6257986976172722
1.625640222052389
1.625434804077565
1.6252435831178642
1.6250495895166717
1.6248259859642433
1.6246160665921814
1.624400746200576
1.6242664462288425
1.6240588032462473
1.6238343904218606
1.6236907389985733
1.623744298328281
1.6236006999919173
1.623936168375761
1.62379159181145
1.6236885334045623
1.623545023660673
1.6234110327586975
1.6233250946947482
1.6233377690561368
1.623109676071866
1.6228894649158454
1.6226824237007833
1.6225390210587745
1.622311168366588
1.6226462525761858
1.622512557152127
1.6223788992618764
1.6221511969602256
1.6219606665450452
1.6218319544743036
1.6216344737681894
1.6214203569006413
1.6211933041316755
1.6209700798951059
1.620742798616377
1.6205578426460898
1.6203340188429791
1.6201904334471444
1.6202442731362017
1.620578942694277
1.6203519072582033
1.620124935426398
1.6199113598507107
1.6199244678874682
1.619781080566224
1.6195728255821313
1.6193611125243297
1.6191553185344576
1.619022541936147
1.6188793811242854
1.6188215926616543
1.6186785000091015
1.6185120245493216
1.6186606503308176
1.6185176402034729
1.6182965753528535
1.6181078222966345
1.6179186292338936
1.6177758027372933
1.6176330161530854
1.6174070266286158
1.6172076948257674
1.6170437343911144
1.6168179218321992
1.6166543644710125
1.6164286693203116
1.6164828236733602
1.6162572154634964
1.616031670219921
1.615810287438134
1.6156222498995911
1.615874922441197
1.6156505417376528
1.6169208930708514
1.6181908901510291
1.6239462461970724
1.6237264290316251
1.623529977889083
1.6233457418083515
1.6232436788935147
1.6231368962585573
1.6229341446971273
1.622717439287391
1.6225123154767649
1.6223237113129785
1.622574958422732
1.6224087284678546
1.6221829234952077
1.6219624142483793
1.622109815469164
1.6221629986409907
1.6219393969770508
1.6217138143070957
1.6215815128097655
1.621359351702764
1.6214609815782741
1.62127283815731
1.6210894023024667
1.6219782950784447
1.622125489283384
1.621908295209617
1.6217202203264323
1.6215368497211868
1.6224250631593924
1.622367215670789
1.622168412871173
1.6220668959068691
1.621860360405089
1.6220073871366492
1.6220200843009616
1.6217950537676236
1.6215886705732572
1.6213670631059454
1.6212248477622282
1.6210000523035812
1.6218868624749296
1.6216686355273326
1.6214485143930109
1.6212251612599144
1.6214705741283748
1.6212644932238933
1.6210399102493507
1.621186765523281
1.6209776765134112
1.6207738528327653
1.6205625774468504
1.6203434022234666
1.6202025801228293
1.620224926901674
1.6203717527023
1.620177206178862
1.6203239979594468
1.6201034154652048
1.6199525040423455
1.6197655577905645
1.6195647860331972
1.619410173485175
1.6192479080985167
1.6190447178202956
1.6188287731465227
1.6186051162284312
1.6183946714444541
1.6182637238029571
1.6181132748584697
1.617889840272049
1.6179697527430448
1.6177463996573542
1.6175438692920667
1.617413147497658
1.6172030995022835
1.6169799754543388
1.616777462429016
1.617499846696453
1.6175130884567124
1.6173824790604836
1.6171594844751411
1.6170289598352914
1.6168266075396407
1.616603781380939
1.616473387273956
1.6162552253209421
1.6160453846512741
1.6158458719862745
1.6156256104650186
1.6154446446501045
1.6153042629311056
1.615082397346884
1.6148895696915426
1.614685755906226
1.6145465262336256
1.6143324667977526
1.6141103852935248
1.6139703222721036
1.6137713968305523
1.6136416611801365
1.6134218136585357
1.6132727129028457
1.6130873051702659
1.6131410851523151
1.6129717351749786
1.6131185286969423
1.6129199389054951
1.6127812004145903
1.6127238689821601
1.6125024018208058
1.6122832949862427
1.6133707952907452
1.6132219266732406
1.6135507159928189
1.6133313033292513
1.6140503939025248
1.613839248501047
1.6139856813871274
1.61388649808177
1.6136702822652094
1.6135940523942751
1.6134141590312596
1.6132848813873903
1.6130867315183341
1.6128656698859485
1.6127365205405277
1.6125359761555913
1.6123202319774586
1.6120993964436992
1.6119704227858742
1.6117496956295294
1.6119982282151049
1.6117775576842062
1.6126543417330093
1.6125508934756445
1.6123342426285017
1.6121176667673067
1.6121713292553768
1.61197138979072
1.6118030104020826
1.6115917682705894
1.6114437331528015
1.6112364538078754
1.6110976642733967
1.6108866340203585
1.6109006582368541
1.6106856480039653
1.6104676158985791
1.6102510366189295
1.610265139980541
1.6100452485234904
1.609843469506651
1.6099897482122512
1.6097882724898063
1.609568566160819
1.6093489197953494
1.6105927444688806
1.6103744862524003
1.6102698500456532
1.610517635349885
1.6103071446458677
1.6100875873984946
1.6098720698681819
1.609667220177721
1.609464394036218
1.6092633193852977
1.609409398097471
1.6095554370061809
1.6093566709615197
1.6096042431529813
1.6096580067661377
1.6094748332165214
1.6093447839284656
1.6093985609051373
1.6092205363102896
1.6099343145989444
1.609806460391897
1.609596553295625
1.609458647659149
1.6092900599113888
1.609435856855237
1.6094500096963413
1.6093223256361524
1.609123799362261
1.6089309581023281
1.6089451718686008
1.6096579206428199
1.6103704757353068
1.6101719419191343
1.6100049505252407
1.6099072777358208
1.6101540355336121
1.6102590260078433
1.6100606420856172
1.6111361918169727
1.6160932230140563
1.6158759068807362
1.6157384615372135
1.6155709188480991
1.6154426989387338
1.6152642602786036
1.615286828239517
1.615611369809806
1.6153923335611875
1.6151862610373238
1.6149673417826427
1.614864589456228
1.614877956835751
1.614802472196367
1.6145837235547797
1.614425364673222
1.6142294218335795
1.6140108396505282
1.6137974078384698
1.6135829052115191
1.6134552320715347
1.6132368729928948
1.6131092812302443
1.6129406563024409
1.6127224554560797
1.612624811434244
1.6126474947924516
1.6125200689982953
1.6123020647260684
1.6121203228234642
1.612101708715433
1.6118841321290316
1.6117866937600989
1.611629097949702
1.6114113690794036
1.611193699030899
1.6112468050216513
1.6110371515093334
1.6108286654374029
1.6106518898463567
1.6115167534975978
1.6114148829579393
1.611211870792985
1.6109977314000092
1.6117051066927703
1.6114876906524773
1.6115014522062518
1.6113067228717335
1.6111697953497122
1.6110126226795847
1.6107954465374061
1.6106496138740058
1.6107537593274253
1.610536705863023
1.6106809794122234
1.6105615044173678
1.6103445645595529
1.6101421066708104
1.6101652063607355
1.6099709715728523
1.6097742823002779
1.6104802035708452
1.6102634498422355
1.6102090216361251
1.6101546080770024
1.6100728161516968
1.609865245057621
1.6100093566572133
1.6100324431348083
1.609833837175919
1.6096262913339483
1.6095720073117548
1.609375688904171
1.6091626023757946
1.6090137089346852
1.6088014783239395
1.608945558591229
1.6087299410090332
1.609954304427123
1.609802857365538
1.6095867184212087
1.6093706375085466
1.6091596133644142
1.6091827674096013
1.6090265995799722
1.6088146365990217
1.608867705530865
1.6088762753975177
1.608695958227854
1.608485222651281
1.6083889977893038
1.608186129620277
1.6079833158394994
1.6077677973680022
1.607667152785826
1.60745672448768
1.607600598853106
1.6074031947012946
1.607267707027153
1.6071717611981722
1.60696008756481
1.6067673741291677
1.6066032528341136
1.6064081463961608
1.6062186365599245
1.6060211988368303
1.6058262485901154
1.6056293458953983
1.6054145747148345
1.6052073033617253
1.6053430829101818
1.6051879922587717
1.6049733949336034
1.6047991506437524
1.6046742555082758
1.6044822080916306
1.604401731477412
1.60525853309221
1.605073848550053
1.6052175992031152
1.6050231207650392
1.6050467096665333
1.6048343335439954
1.6046906983261642
1.605546660835496
1.605396180659147
1.6051819564556964
1.6049727581644713
1.6056730103847463
1.6054588349798662
1.6054823374564033
1.6052935342291867
1.605092187801292
1.604918392263998
1.6047267986948817
1.6045486340157489
1.6044242220866274
1.604250608181294
1.6040447078266613
1.6038310346272706
1.6036374713608617
1.603423909305813
1.603228244152188
1.6030147934473347
1.6028212295843742
1.6027219266022878
1.6026271858883436
1.602770726514044
1.60263675651578
1.6033353632265464
1.6031399180605919
1.60292670620821
1.602827481636263
1.6026341743065533
1.6024803303723214
1.6023472950516018
1.6022046203601767
1.6020095072685119
1.6017985959117895
1.6016080531777441
1.6017514813040525
1.601761167881213
1.6016275810354865
1.6014851345258243
1.601509058486197
1.601300238453429
1.601171786918376
1.6011866965485577
1.6009748423792554
1.6007624269828935
1.6006291144056286
1.6004958371944809
1.600297624661426
1.6000980354425367
1.5999056282586925
1.6007564377761234
1.6006770950918054
1.6004915802890594
1.6002992229440554
1.6001230893142648
1.600266334133914
1.600076549672743
1.600004715140805
1.599812549644811
1.5996117500376579
1.5997155229925377
1.5995037523381834
1.5992964711865034
1.599093677755006
1.598917065048989
1.5987942040648606
1.599036066413929
1.5988945091190025
1.5987229124192854
1.598511497064562
1.5983001376176407
1.598108527744197
1.5982502564544114
1.5980564903260397
1.5989048457281692
1.5987061526096822
1.5984949349914221
1.5982886926966706
1.5981572193156672
1.5980858469720625
1.5978880915392373
1.5977567231253977
1.5976342910493424
1.597502060047298
1.597369863948514
1.5972288627678362
1.5970683603845806
1.5968665029891198
1.5969202589516012
1.5967096390282363
1.5965106480605409
1.5963040118033012
1.5962330061107155
1.5964743452478842
1.596267401623527
1.5960821252988584
1.601524907968923
1.6013139033697177
1.6011726240933906
1.6009617214822085
1.6007855435628502
1.6008386914310353
1.6007785316089576
1.6008023470213384
1.6020034181816758
1.6017925727725968
1.6016403984770635
1.6015178581281857
1.601315973039995
1.60126394613618
1.6010782803451005
1.6009336221827248
1.6007480486540433
1.6006547134125724
1.6005833411396828
1.6003768063291435
1.6001674448508887
1.600182339516524
1.6000503818079503
1.599840180759368
1.5998873532184317
1.5996821684401026
1.5994916603490257
1.599286532867851
1.5990765700829135
1.5988842495309967
1.5986744243045106
1.5986034336758015
1.5985690099609826
1.5983832662774655
1.59822353887799
1.5981304268415701
1.5979208359659187
1.5977113000577143
1.5975213501107932
1.597331449967214
1.5971567350646603
1.5970352641619003
1.5969049887669269
1.5967352491015432
1.5967886560457931
1.5966583006562924
1.5965052843710177
1.5964541191229644
1.5962450770751548
1.59611410131481
1.5960519204009809
1.5961580160200892
1.5960271030772206
1.5958270196173558
1.5956961842385706
1.595566305580915
1.5955817339059322
1.5954080974263687
1.5952213804575346
1.595032277642999
1.6004325034935387
1.6002427689250935
1.6000336142042826
1.5998293809514752
1.5996252010720515
1.5994162090154704
1.599319192910461
1.5991496700094225
1.5993883904000015
1.5991795384294607
1.5989955994180505
1.5987911683910112
1.598739871730242
1.5987056144124803
1.5984969878152713
1.5982884156613286
1.5980847564764704
1.5979444407296128
1.5977360222555381
1.597536394357851
1.5973499355030323
1.597161286737406
1.5969724980225257
1.5972868630396135
1.597100533908076
1.5969700611019322
1.596825499175946
1.5966950961952773
1.5966985662580164
1.5964915653140246
1.5962836617373461
1.5961630953421988
1.596066831161731
1.5959375467167891
1.5958170724489626
1.5956132156296896
1.5954086854560559
1.5954618967192753
1.596145986937127
1.5959481743693205
1.5957444552086655
1.5955864626007157
1.5955357827135275
1.5953477207364313
1.595140344196624
1.594933021562858
1.5947295710432468
1.5945567152593774
1.5943495492576547
1.5941671695617312
1.5939644584929993
1.593782176180213
1.5936525917162967
1.5934505127980945
1.593248486347481
1.5930416783923476
1.5938754902210106
1.5936713053379326
1.593984671057899
1.5937999706424302
1.593597036578675
1.593424641562048
1.5932241711977564
1.5931330944382684
1.5929287140715185
1.592746134084085
1.5926127727971713
1.5924256745963021
1.592236683139905
1.5920989047301657
1.592114634351309
1.592255725070697
1.5920846025469106
1.5918977181196046
1.591726289852486
1.5915375602196182
1.5914468550599814
1.5913777739026531
1.5922094270726204
1.5924468523150634
1.592290083580138
1.5921225012176665
1.5919165611709434
1.5965826700752255
1.5964914063395408
1.5962897964814315
1.596090742249797
1.5959419999228535
1.5957480298214053
1.5955892102827667
1.5954696527865428
1.5954849042332546
1.5953653911009427
1.595159324788478
1.5949619632978418
1.5948425639930521
1.5946414533668067
1.5945221262681286
1.5943932157341534
1.5941874344724427
1.5940158309137786
1.5946945467293183
1.5946037385310596
1.5948401198471251
1.5947708415953123
1.5949109710957547
1.5947830526887947
1.5948358643703149
1.5946589756486615
1.5944776724018832
1.5942769653861204
1.5941289168211241
1.5942306150509173
1.5940317532664274
1.5938607071315685
1.5936746049094868
1.5935005100143789
1.593640586563183
1.593679839841054
1.5934746802324238
1.5932705189038172
1.593142151040324
1.5929716215151821
1.5927666586199796
1.592569308290337
1.5923837982047773
1.5922565338866956
1.5920517683859385
1.5918592961674267
1.591693391380385
1.5915653747751892
1.591369413840487
1.5911820061909547
1.5913220926702447
1.5911176322026759
1.5909169832908507
1.5907269303739544
1.5906774929888867
1.590476977900864
1.5902813580144863
1.5904214342283793
1.5902363946418145
1.5909120238301993
1.591013730305355
1.5908128329387128
1.5906124805740243
1.5904145312708728
1.5902105595644955
1.590025713148608
1.5898218114157088
1.589703913215374
1.5895194288587158
1.5893156704394287
1.5891167374854787
1.589256711630108
1.5892075766658083
1.5890230482197127
1.589162980571725
1.5889917411776584
1.5887903779072332
1.588663224858399
1.5886879389658504
1.5884930112902176
1.5886329040163742
1.588431452299052
1.5883421777597286
1.588395414903273
1.5881959504532028
1.5880266061405421
1.5879004394747014
1.5877095320550243
1.5875065001455544
1.5873227522108917
1.5873388853096038
1.5872216661943919
1.58701880043951
1.586835023347427
1.5866998365206217
1.5865540233437332
1.5863550717755353
1.5861610028307167
1.586044038941084
1.5859054938733659
1.5857885924756556
1.5856051601333108
1.5862776720354315
1.5861320616243246
1.5859486556765534
1.5857537869628406
1.5855899311419164
1.5862006032481228
1.5860367322352797
1.5858430008962359
1.591111493220582
1.590942338555934
1.5907395157182802
1.590790760177791
1.5905880083602817
1.5904988344331332
1.590304707326655
1.590102094929238
1.5899761781798964
1.5898309460004851
1.5896284713512236
1.5902988438114294
1.5901176984833088
1.589971969954032
1.590110890908471
1.5899085094790566
1.589706179559296
1.5895039011295262
1.5894550847871736
1.589271839394743
1.589076380322396
1.588874284890586
1.5886923017442949
1.58970246617039
1.5895022358335489
1.589319220849355
1.5891172229819364
1.5890004631044454
1.5888742689184807
1.5887107036273664
1.5885126180797962
1.5883108509493402
1.5881165337391332
1.58799053192146
1.5877889079331509
1.5876145268963804
1.5875260813105885
1.587345862673127
1.5871777978604047
1.5872927995280222
1.587091417543814
1.587003094416132
1.5878187411340194
1.5876445332380344
1.5874601982231147
1.587292897223107
1.5873088991187858
1.587107693782353
1.5869629225870643
1.586766531488488
1.5865739596146036
1.5864111416623603
1.5862138994697446
1.5860299557973079
1.5858545426707344
1.5856748073655602
1.585478279110816
1.585344513398404
1.585220153804951
1.5850362524728903
1.5849440886754587
1.5848195126028515
1.5846378506016225
1.5844543389956744
1.5842751243609359
1.5840784765993061
1.584217229319517
1.5845237868716475
1.5846624482118694
1.5844621369429763
1.5842703431065064
1.5840701320180308
1.583954673793996
1.5839710428624159
1.5838834821195107
1.5841897720559768
1.585002271682926
1.5848782536823496
1.5846993023165756
1.5846514684758888
1.584704452442827
1.5848428634658718
1.5846563732938854
1.584494454743635
1.5843029956025863
1.5841271519863929
1.5841434724579306
1.5839496843623386
1.5837689106194366
1.5840746743312637
1.5838786571638688
1.5837634996055483
1.5838322713889639
1.5836326705986188
1.5835089335701409
1.5833281919954048
1.5831334215962773
1.5839439050824398
1.5840821155462868
1.5839037376746339
1.58370430381192
1.5883059452255066
1.5886106374415054
1.5884201720328455
1.588557714798513
1.5897074294376607
1.589759603950132
1.5895615328809614
1.589363435912873
1.5891801699454826
1.5890282083169778
1.5889404190542729
1.5887743159662044
1.5886410775753563
1.5887784196958252
1.5885787491642562
1.5883978474685694
1.5882029540040956
1.5880366510523847
1.587912906180392
1.5877300755879546
1.5875866233746463
1.5883940034844988
1.5883064261082955
1.588610276784044
1.5884145658509914
1.5882152166333896
1.5881486475051312
1.587949381677339
1.5877879844223999
1.5876635569556588
1.5874662694954331
1.5872858702962098
1.587162436798382
1.5869661736558824
1.5867924243434488
1.5866682152428242
1.5865810078216918
1.5864938222570557
1.586295038417655
1.5865985320120803
1.5864186266345452
1.5862467542466014
1.586048100927347
1.5860004875225522
1.5858019147809068
1.5856033917570234
1.5854050124175423
1.585282046048669
1.5851005920960317
1.5849649560877164
1.584775042957065
1.5846431240483025
1.5844485438002256
1.584250388654678
1.5841267925349962
1.5839844186050738
1.5838525119290099
1.583658203024163
1.5834639426904709
1.5836011422712428
1.5834270562419746
1.583229226774678
1.5830622558574308
1.5829389470844737
1.582891846860064
1.582777891053389
1.5825888922138869
1.5823949693187984
1.5822718208042863
1.5832642526180878
1.5830996659721084
1.5829207120650604
1.5827357542661982
1.5825419725195526
1.5823516349047677
1.5823679936245771
1.5822262118696686
1.5820498224962127
1.581856247063057
1.5829960480734087
1.5827987408257367
1.5826764647628966
1.5825001291830822
1.5823215175366465
1.5833120886087089
1.5831983643509109
1.5830220516186158
1.5828249192993948
1.5827387550960237
1.582763523727617
1.583419729364069
1.5832244680878944
1.5883667375764237
1.5881690811879745
1.5880268951757592
1.5878847445419995
1.5876908767137388
1.58770652658608
1.587532752692715
1.5873447186480676
1.587147361353694
1.5870250038653504
1.586893473462977
1.5867583685505182
1.587322161052644
1.5871582240558881
1.5869943277938814
1.5867971856413603
1.5868235471076189
1.586643114303157
1.5864460892051435
1.5865820326989133
1.5873804162849519
1.587216634854326
1.5870196363890343
1.5868226868188695
1.5866257861256297
1.58650286136551
1.587488735655501
1.5872918256163475
1.5875199962569349
1.5873267746890898
1.5872130743756758
1.5870818630990078
1.5868851255431506
1.586691386537909
1.5865764831671458
1.5863983402392303
1.586218166455183
1.5860544168630037
1.5862824581467656
1.586141157384178
1.5859447312346566
1.5857501727781613
1.585600987576638
1.585699750623267
1.5857515751936269
1.5856207721418416
1.5854429899716582
1.5853570455534516
1.585179558096533
1.5849880763060364
1.5861186083871495
1.5864182203461816
1.586222175609328
1.5860296878617444
1.5859826830110058
1.5857866406521663
1.5856642905815828
1.5854683360226876
1.5853096783588465
1.585262791500912
1.5850715596259548
1.5853709308400723
1.5852123635845108
1.5850166100202252
1.5848209047961208
1.5850282612995459
1.5849153499905353
1.5847408389717483
1.5845488903643414
1.584848030544346
1.5846851167168123
1.5844932460230592
1.584302392133544
1.5841115853219492
1.583919856340303
1.583798023092858
1.5837331639892271
1.583592839400596
1.5833976891397796
1.5832259613479338
1.583030862646597
1.582840400584137
1.5826453974548302
1.582540919927288
1.5823460017206212
1.5822245123385819
1.582050316909991
1.582349101764979
1.5822283713095846
1.5822529222737334
1.5820581834525305
1.582027935128581
1.5818415147234701
1.581646898395379
1.5816006639940803
1.5818276542814944
1.5816515253552736
1.5814570281190028
1.5812822925546297
1.5811010548423223
1.580913920422097
1.5807232066293404
1.5805421044459824
1.5804219719343917
1.5802745778230929
1.580084050390087
1.5798899607143235
1.5796964902790462
1.5797212948859203
1.5795273559144418
1.5793535501725926
1.5791596693046608
1.5789750761226196
1.5787812892944257
1.5786613818607902
1.5787736327268629
1.5788723488654373
1.578678669725488
1.5785012549161501
1.5783157762075017
1.5781768558304086
1.5780734129629537
1.577927775372086
1.5778165233460544
1.5778331552037563
1.5776469945899212
1.5778736071013881
1.5777008197734845
1.5775121072834624
1.5773224109693955
1.5773747156899822
1.5771997938603473
1.5770887535705402
1.576921895187548
1.5768017985201928
1.5769356399427137
1.5775814761636664
1.5774932696596287
1.5773043551094925
1.577601819821263
1.5778992117587918
1.5777062201722263
1.5775365594690178
1.5773436594250623
1.5773711313758678
1.5772511412888488
1.5770788313384105
1.577015356271459
1.5769518967183942
1.5767592095364882
1.5765723846681892
1.5764443967048496
1.5762518421187124
1.5760593345659377
1.5758714659789577
1.575709165071538
1.5755349804652408
1.5753440265084915
1.5761303340627124
1.5762652138105722
1.5760764543303214
1.5758841560806471
1.575708249584307
1.575523211074515
1.575404584475423
1.575232898969603
1.5750426121433145
1.574868742409438
1.5750036279690647
1.5748279788927133
1.5756131993484535
1.5754252736175305
1.5754420995681482
1.5752501597412027
1.5751125266484112
1.5749388178211567
1.5757234509962168
1.5758580846466101
1.575686615676941
1.575603240170044
1.5757378392872512
1.5755664475634763
1.5754268360890964
1.5752351316797402
1.5751901836712912
1.575071042799745
1.575367078545557
1.5752570650312254
1.5751736098116218
1.5750001892674923
1.574845350565157
1.574654177114557
1.5746710558884993
1.5745520939492277
1.5746865918097304
1.574567656892082
1.5743763596430365
1.574185108870485
1.5740054672108408
1.573818830739686
1.5736278393131737
1.5734440696520564
1.5732665670364927
1.5733682147200314
1.5743343838301493
1.5743897391401624
1.574216985371462
1.5792311982837466
1.579071693280726
1.5788982206171656
1.579874494387976
1.5796829015557678
1.5794913551872027
1.5793038627741465
1.5799433050748581
1.5849519616207184
1.5847679884466994
1.584622086036572
1.5844416150852794
1.584322560760252
1.5841537016553795
1.5841693705202875
1.5839775127789142
1.5842711436091808
1.5842253192123563
1.584065537873273
1.583945913939329
1.5840787375987442
1.5839948408862217
1.5838209931199159
1.5836659526755605
1.5834858812229042
1.5833664142262112
1.5831766856609415
1.5831131409938572
1.5881093014131349
1.5882414771701914
1.5880494750573806
1.587857519361133
1.5876886207789087
1.587517006859389
1.5873297287623525
1.5871559500171704
1.5869872177992457
1.5868560558709743
1.586724925624328
1.5866142637261735
1.586494635370201
1.5863758872221567
1.5862202532751972
1.5860287963948985
1.5859448972162393
1.5857580136475784
1.5855747645270601
1.5857056260852684
1.5855234375858178
1.585343685069527
1.5853544590728645
1.5851762051577039
1.5849931587503774
1.5850437190030369
1.5848571468049557
1.584666131118948
1.5847982917428223
1.5846090993515503
1.5844908215956188
1.584331797458381
1.5841728116309812
1.5843049520833954
1.5841198958105662
1.5839484584580392
1.583775693540682
1.5836576157787436
1.5834988259186817
1.5835144736529962
1.5836465820181436
1.5837786585920828
1.583659803149466
1.5834763678966282
1.5832903881511176
1.583153542656573
1.583787370200908
1.5836775404999108
1.583507295957503
1.5833169476829558
1.5839504508624827
1.5837600950818238
1.5845332027149839
1.5853061245719495
1.5851333723825651
1.5850499738035433
1.5850044246174315
1.5849210615547928
1.5847625013238646
1.585716862352999
1.5855343643788349
1.5853440469662339
1.5851551747999046
1.5850453918372507
1.5848596701396127
1.5846715342854505
1.5845537598361743
1.584365459113701
1.5842288621650205
1.5840710169016792
1.584166860769946
1.5840458869593308
1.5838559989364396
1.5836889768402034
1.58362594194767
1.583447524428008
1.5832586792080057
1.5832824508295278
1.5831248891093952
1.583345742721991
1.5832283245162901
1.5833199467157981
1.583602620084936
1.583413914553774
1.5832957003216706
1.5833194447506032
1.5831300002195439
1.5829563835782818
1.58278481223003
1.5872317884089584
1.5870428067737765
1.5868708082386869
1.5867130811880918
1.5865549702682302
1.5868445716478154
1.5866548711610673
1.5864652160246628
1.5863557226018088
1.5861826417826936
1.5859934891556955
1.5858218009317688
1.585636807378166
1.585745248507284
1.5855638611973932
1.585374517531141
1.5854698052160023
1.586237724510776
1.5860603634303982
1.5858890415836389
1.5857111332751812
1.5855219076029528
1.5853686955703739
1.5852427927905828
1.5851256105088614
1.5849435538456695
1.585232622105094
1.5850435888804213
1.5848546007334223
1.5847187597105659
1.584552550614169
1.5843956262590497
1.5842103069463211
1.5840933733688871
1.5839046335412488
1.583715938683786
1.5835272887804288
1.5836580424368423
1.583505344308954
1.5833185361751445
1.5832009666648916
1.5839669620043648
1.5840170064624717
1.5839345050575162
1.583781883060313
1.5835934273388637
1.5843029974923315
1.584185938661128
1.584060409575617
1.5838919418100574
1.5837744439241914
1.5838229399507895
1.5836435962372821
1.5835268729396206
1.5837469142405842
1.583684396878961
1.583639491715961
1.5834739440874348
1.5833172323747458
1.5831597753737339
1.5829717293141814
1.5827881508147048
1.582608148576488
1.582420234999122
1.5822918576251035
1.5821217093816637
1.5819408952376788
1.5817644478640474
1.5815776175413256
1.5813899600167005
1.5812381106754432
1.5812538019850115
1.5810928113506482
1.5809070425917802
1.580755322541972
1.5806385448442033
1.5804511543824553
1.5802638083470852
1.580482697512941
1.580613161164341
1.5807435938965206
1.580588050486244
1.5804233546681599
1.5802586097714402
1.5800714418678783
1.579929117570527
1.5808709418920677
1.5811584045924263
1.5811740737584905
1.5812241703944754
1.5810546519762596
1.580867544916854
1.5806884089279623
1.5805814725999032
1.5804382595457838
1.5803566889215206
1.5801697750612107
1.5800542043362884
1.5799266228545932
1.5797574382284445
1.5796499286302388
1.57986829526996
1.5797519950600902
1.5795697082211235
1.5795255439462819
1.57933892703419
1.5792575922763625
1.5790754499625717
1.578906545699542
1.5787313318095229
1.5786501072104222
1.5784793357372207
1.578609527645176
1.578426004191872
1.5783100389157443
1.5784077864271286
1.5782215436204707
1.5781064754493404
1.5779203121279473
1.5777519343962914
1.577636130679481
1.5774658880468042
1.5772798880600047
1.57709739588659
1.576973827045482
1.57684045201884
1.5767727271838679
1.5767888411507724
1.576625485643395
1.5776275918031564
1.5776778642572449
1.5774920364758247
1.5773062524649335
1.5771205122091088
1.576970309848382
1.576784652877597
1.5766214517000996
1.5764981279554044
1.576312592104168
1.5762319293140907
1.5760533824988177
1.575872345720138
1.5757058312321195
1.5755239534906378
1.5753544197557312
1.5752139478460794
1.5750936508169757
1.5749873573614235
1.5748039440875568
1.5747366416995916
1.5746216006345852
1.575556854913357
1.576177053074141
1.575999713556223
1.5758342705541315
1.5756491831368713
1.575464139192874
1.5752860389588574
1.5751679845755722
1.5750027363309347
1.5748178551551708
1.5746591570560338
1.5745442870950555
1.5744640589696075
1.579312926240457
1.579127647858683
1.5791722034556042
1.5789981503382646
1.5788129740570007
1.578645308728768
1.5784602172398796
1.5782790441701327
1.5781647111119859
1.5779908984788291
1.5778059704466625
1.5776407229034595
1.5775256920301914
1.5774452462136492
1.5774691697415677
1.5773020646539053
1.5771871273257532
1.5770041652073985
1.5769238275463306
1.5769738704668426
1.5768414165549318
1.5767069991328848
1.5765399138263612
1.5763597945717271
1.5764890767986435
1.5763080861805288
1.5762021118748586
1.5760211971568796
1.5763056971816678
1.5761734607929672
1.5759935317976357
1.5758315487625922
1.5764485250165472
1.5762893047891737
1.5761659034509408
1.5762159413746506
1.5760405875978385
1.5759198605722815
1.5757709915151605
1.5756649834749836
1.5755329917801966
1.5753490201557476
1.575195964982161
1.5750176322361333
1.5748372147785539
1.574722954158197
1.5745548196794275
1.5744019464750758
1.5746603037624423
1.5744766056402115
1.5743711416417705
1.5741976371722801
1.574083544412209
1.573935149859754
1.5738211143076615
1.57363764250604
1.5734542134767238
1.5732930172572086
1.573219463396181
1.573039570808178
1.5732555782799085
1.5740063129304165
1.5742221574717958
1.5740637562749429
1.5739420834423694
1.5750076863614033
1.575023812588435
1.5748404570805667
1.5746571442581851
1.5745447341259273
1.5748280154217487
1.57464476803806
1.5744615632948327
1.5742784011771855
1.5741264503582935
1.5739606951366758
1.5742438466908082
1.5742600411098369
1.574146285985834
1.5739806055358112
1.573797648357439
1.5738917454320425
1.5737438732783093
1.573572068892037
1.573787412174456
1.5743593090011034
1.5741874929964592
1.574127509063886
1.575190244221596
1.5750246349334711
1.5749117682308338
1.5747588697434443
1.5745803998530181
1.5743976491102312
1.5742149407837707
1.574032274858871
1.5738649913520064
1.5738051144195457
1.573657526755486
1.5734922873131447
1.5733539699076897
1.5731901332748972
1.5730096761377865
1.5728273193471376
1.5726760651326732
1.572959458158602
1.5727771705866749
1.5726646420168036
1.5725134767484854
1.5723347079575223
1.5721719891724875
1.5720071514455611
1.57183190597884
1.5716532989115837
1.5716697238914872
1.5715393407445923
1.5713832081725077
1.5715116748136946
1.5713470470368256
1.5711762356827388
1.5709944497015191
1.570890254803012
1.5707162928652432
1.5705389304399433
1.5703650493681671
1.5702523628707334
1.5701223094238774
1.5699485368219548
1.5697842800329207
1.569613846727903
1.5702245539455868
1.5701205684120834
1.5700420842565217
1.570170468372022
1.5704521606950839
1.5705804677899478
1.5704184401850239
1.5702542998403015
1.570090197398903
1.5699261328477014
1.5697449108538368
1.5699592791352102
1.5697780951445426
1.5699924101232556
1.5698151287388404
1.5700965045787552
1.5699170829767246
1.5697970075250285
1.5696159676210353
1.5694349694697873
1.5692759651668435
1.5693004526511514
1.5691234145184418
1.568942556586847
1.5737060021615654
1.5784683499152252
1.5782864777698264
1.578135111984183
1.5779600892257826
1.5778030089898998
1.5776290122484282
1.5775167684336966
1.57735055793711
1.5773740819811024
1.5771925032908778
1.5770179717397321
1.576858387515805
1.5767377896480552
1.576561844402728
1.5764490154076936
1.5762753745802902
1.576109478931682
1.5759975518754645
1.5762773107711918
1.576111472125085
1.5759495351240076
1.5757683706757808
1.5756176422950579
1.575436557633261
1.5753239876104992
1.575144658081386
1.5749636901748967
1.5747870419352124
1.5746831534336123
1.5745023008835453
1.5743214898705822
1.5743270804518763
1.5744199715882476
1.5743161848560032
1.5741354782232144
1.5740231996442333
1.573903259285859
1.573773771832242
1.57382317714233
1.5745623923128127
1.5744125178942363
1.5744097358359246
1.5754591544387078
1.5753295776638625
1.57534542107967
1.5751993826114228
1.5750921639845965
1.5749116376620766
1.5747482238891255
1.575486486017503
1.5757652777708375
1.5756001057382805
1.575423890464281
1.575311695793464
1.575182299138084
1.5750094977600304
1.5748334308108618
1.5747551259191865
1.5749671539153807
1.5748060707384135
1.5750180443742494
1.574914521740382
1.5747513693986368
1.5745754729788135
1.5746246396433732
1.574474783394802
1.574345660032224
1.574200103280083
1.574030996856774
1.5740801976636454
1.5788043951500144
1.5786457011569737
1.5785861674578177
1.578422800629733
1.578310532510324
1.5781906367470724
1.5780809339214596
1.5780024369789245
1.5778238952018115
1.5777645029371479
1.5775843517036543
1.577404241605275
1.5772433031572324
1.5773693266345603
1.5772063037777073
1.577095120098755
1.577187123037841
1.5779219062318173
1.5777527610594224
1.5775736019989648
1.5776994871935393
1.5779767230724224
1.5787109973136046
1.5785310051807446
1.5783619062659975
1.5784104675960209
1.5784258659756356
1.5782459883840716
1.578096091108395
1.5783067480081971
1.5781439155072723
1.577968394018289
1.5778037297056664
1.577744502066882
1.5775648454394549
1.5775806382550053
1.5774612487147632
1.5772816856813296
1.5771129984105963
1.5769335158797655
1.5767649066181746
1.5766532997587985
1.5764739307827167
1.5773790794099718
1.577199668686654
1.5774100442162782
1.5772813212297871
1.577178200414071
1.5771128317268115
1.576976838600558
1.5768145274180494
1.5766569613449297
1.5764777957811404
1.576418853392521
1.5762587948357567
1.5760905495250879
1.5759157596811757
1.5759391287492477
1.5757639203462894
1.5758894535661918
1.5757781868502512
1.5757361876747926
1.575861681295718
1.5756999362327269
1.575589541746672
1.5755475830389096
1.5754193634471212
1.5755448218276746
1.5758208241061789
1.5760967637778374
1.5762221026556156
1.576058564442998
1.5758801603103145
1.5757356836866039
1.575861006663745
1.575682398366492
1.5755080920516031
1.575331228883844
1.5752536749492352
1.5750752163931063
1.574904696422343
1.575030014158395
1.574911535438419
1.5747407821564978
1.574659488807654
1.5745410922751013
1.5744227225472878
1.5751519969214465
1.5761875546347992
1.5760281561830753
1.5758498321101875
1.575671548386677
1.5755184984434778
1.575441054908084
1.5754643798740584
1.5753030656905251
1.5751463881544407
1.574971523235756
1.5747934798802012
1.5746171372959012
1.5744560100261897
1.5751841268538782
1.5750275689792688
1.5748508033777673
1.574674324833428
1.574563760944885
1.5746887633423416
1.5746115359497594
1.5745088739802677
1.5743537942731878
1.5744787639270321
1.5743690929665617
1.57419560218448
1.574017957220794
1.573900020520224
1.5737413477701656
1.5737376007154624
1.5737521372276055
1.5736426348125245
1.573472717892256
1.5733060199453826
1.573204207759912
1.573060830945346
1.5728910562268075
1.5727137691375124
1.5725580836486381
1.5724938101692187
1.5725173804896564
1.572340215394964
1.572163090215805
1.5719864186196042
1.5719201326643093
1.5717431146313516
1.571566136462831
1.5713998496797474
1.5712229500006212
1.5711215441920896
1.571012572012115
1.57085253943085
1.5706765759717072
1.57056689726374
1.57039021069638
1.5702889669996771
1.570115656045471
1.56998725560761
1.5698214182152126
1.5696663214344415
1.5695195833947508
1.5741656985279595
1.5741242960048292
1.5740475052547753
1.5738920207222191
1.5737365711300075
1.573627501042825
1.5734695540573957
1.5733928799753976
1.5733162231157896
1.5739092323441142
1.573799412333696
1.5736904086638617
1.5737137573386923
1.5735387631619315
1.5733959924660164
1.57322601901229
1.57377348495385
1.5735969143844624
1.573479712903913
1.5733199241593239
1.5731861715096958
1.5730524488595403
1.5729057095692875
1.5727855382388773
1.5726092169901957
1.5726576175324634
1.5724879363991722
1.5725363396848566
1.5723749411404266
1.5722200969621518
1.5723443536158672
1.5729360102807861
1.5727598301721077
1.5726504217713226
1.5724743131014713
1.5723132453926458
1.5722039237372685
1.5721276488327895
1.5720110072328934
1.571851740534254
1.5716759518920065
1.5715042572306919
1.5713284344227672
1.5712024798044195
1.571094168981748
1.571218343103104
1.5714909401245776
1.5714148302354913
1.5712539179925302
1.5711778516184702
1.5752649703531352
1.5750973273437785
1.5749229412585342
1.5747469525512754
1.574666730313579
1.5756890376783195
1.5756477193597938
1.57623728885404
1.576128585083241
1.5759821085755135
1.5758136189812992
1.5757125271121493
1.576431644023416
1.576270637991667
1.5763633111850146
1.5761873974129819
1.5762351772676066
1.5760593170447719
1.5760014931398743
1.5758298522330791
1.575703774857302
1.5755280523442143
1.575367308650329
1.575258097468582
1.5751321400553764
1.5749581971835138
1.574782655699209
1.5749890804228213
1.5749187728071683
1.574966624805135
1.5750898833126241
1.57491442493195
1.5748733125489365
1.5747165813009358
1.5745428590353765
1.5744011052221623
1.5743384867187709
1.5741632291782255
1.5740045915809093
1.5738629607819083
1.5737622305996175
1.5739684472981903
1.5738428856219235
1.5736710687777287
1.5734976560488967
1.5733972040514501
1.5732222266043803
1.573047288071454
1.5728961998983986
1.572750734112794
1.572766381635718
1.5726021523307698
1.5724439350494361
1.5722766437245936
1.5721186589756408
1.5720176069513216
1.5718462409955565
1.5717461063188944
1.5715715454452472
1.5714304993949546
1.5712745749985837
1.571100124618324
1.5709424454227936
1.5707722043658838
1.570672266690261
1.5707955230126822
1.570627743055214
1.5704828194687643
1.5703271838594104
1.570343067238942
1.5701688943166663
1.5700691011318697
1.5698949972173508
1.5697209319110843
1.5696137459679809
1.5703285168439671
1.5702205057269996
1.5700548600939181
1.5699019717727685
1.569729649187151
1.569579467471231
1.5696029637531168
1.5694784419473193
1.5693046155610144
1.5691473241367984
1.5690321337473212
1.5688592277668674
1.5687348572225575
1.5685628355023178
1.5683966042063635
1.5682230322050126
1.5680661627415382
1.5689475047807326
1.568848089606734
1.5686777562533738
1.5685709346593981
1.5688408096842223
1.5686919508144692
1.5685226174235922
1.5683825322102296
1.5683199424130894
1.5681465899269156
1.5681626563792157
1.56805584821878
1.567889984512103
1.5684740275368334
1.5685221844554174
1.5684596276281584
1.5682916508261793
1.5681184546195723
1.5679494089381572
1.5679654811962336
1.5677965297714809
1.5676726334883637
1.5674996011888618
1.5673371131327785
1.5671933363004293
1.5671243673055577
1.56695471338961
1.566781855726798
1.5666238143358708
1.5664510312969016
1.5662783140579355
1.5661266007859076
1.5660278364139364
1.5658551952678208
1.5657298120852057
1.5655637184815712
1.5653928045426353
1.5652203094677546
1.565051955617408
1.564945180280176
1.5656559774423218
1.5655011994790287
1.5654231440523425
1.5652507596074516
1.56509498870872
1.564934938068683
1.5649833149419208
1.5648184284243478
1.5646572646037185
1.5644850782644861
1.5643129298183742
1.5641592573029088
1.5639887987087695
1.563882304750003
1.5637521792545481
1.5636539258252895
1.5635556940044386
1.5634001588049757
1.56360504353913
1.5634368440896254
1.56345333991357
1.5632999307583701
1.5635686649318166
1.5634623341499936
1.5633394993627892
1.5634623155210516
1.5633069443368874
1.5634297370929213
1.5632764484590163
1.5633004304460147
1.5631361450784638
1.5629677671147
1.562796206458447
1.5627407712292827
1.5626181504357999
1.5626347089456103
1.5625955573920982
1.5624273495715564
1.5622743390501852
1.5622810008384174
1.5625493162484065
1.5624359610121439
1.5622646412795769
1.5621513421101316
1.5619800911408146
1.5618162206170452
1.562020650196183
1.5806555453834146
1.5804823418391034
1.580375233411721
1.5802314540490732
1.581233218590431
1.5810763434355897
1.58095173218154
1.580781814832698
1.580626430892442
1.5804545602538147
1.581159224430934
1.5810024604018686
1.5808335429251679
1.580733904076851
1.580565013263813
1.5803921441804891
1.5802265821149177
1.5800745545572632
1.5799069425161336
1.5797504525896653
1.5795923583472369
1.579419649801605
1.5793406444747622
1.5799172429396584
1.580182721534716
1.5801972934613608
1.5803176232280056
1.5802027352574572
1.580030092109281
1.5807333400583885
1.5805936042334296
1.580441769048393
1.580289924188401
1.5801502825568625
1.58085313347243
1.5806805512526185
1.580524267277467
1.5803517586257232
1.580197576772414
1.5800324514697097
1.579933193564149
1.5797815960795836
1.5799017611708837
1.5797312359969065
1.5796245639908644
1.579455508015855
1.5792894574005212
1.579117271458807
1.5789633922660997
1.5788058835690553
1.5786354077928164
1.5785290726050796
1.5785437818540424
1.578371789722657
1.5782574516822439
1.5781504358617513
1.5780270581975702
1.5778839961631754
1.5777225360007945
1.5775992452304344
1.5774508064972892
1.5772936682215526
1.5771283769271243
1.577143221014348
1.5769715871890118
1.5769938623595083
1.577016132682835
1.5768591442660485
1.576802673765589
1.576642099617277
1.576474682397495
1.5764001244940185
1.576249441535155
1.5760944596358013
1.5759413439685674
1.5759562977192598
1.575842495591127
1.5756999818944082
1.5756255648804054
1.5754555968884338
1.5752989997139302
1.5751351598598218
1.5758348912227391
1.5757292297146914
1.5755581221862176
1.5753886468891918
1.576382019086045
1.5769549328270633
1.5767983088905337
1.5766380837597866
1.576466989013855
1.5765868748644423
1.576462299849548
1.5762912798560735
1.576193009161546
1.576026094601303
1.576724666960444
1.5766190693740374
1.5765208057589049
1.5763498906672138
1.5762436036567957
1.576080924203293
1.5761032065789133
1.576012005194246
1.5759136671759524
1.5757625412338125
1.5755918378927625
1.5754864773952784
1.575430400210847
1.575449592022588
1.5752871570874083
1.575126904615335
1.5749645397848733
1.575084302769095
1.5749319593481603
1.5747615121664127
1.5746092366469435
1.5744388612696825
1.5743257404274775
1.5742518021390308
1.5740976335346772
1.5739845863016289
1.5740311317615898
1.5741508661751134
1.5747217292451934
1.574571991429768
1.575268455577083
1.575190795554341
1.5754538010783403
1.5753121301962685
1.5751704899291898
1.575065448143882
1.5749134029876337
1.5747432892046365
1.5746601985599449
1.5744901488624763
1.5743925183256167
1.574512032736079
1.5743625277057243
1.5742130549519304
1.5741392964141079
1.5739854893515648
1.5738187990540795
1.5736632527582377
1.573493475732371
1.5733468409972642
1.5731783352549438
1.573032685094811
1.5740196695946505
1.5738785496646805
1.5737231143201553
1.573560680748408
1.5733910611859687
1.5732377094538714
1.573068161258004
1.572898649602696
1.572729174476136
1.5726167131253812
1.5734743042920145
1.5733440851916964
1.573174635101746
1.5732939717755479
1.5731245635735691
1.5729615185674037
1.5729219928845175
1.5727526794299551
1.572871997297633
1.5727748666206753
1.572701485079236
1.5725322682205016
1.5724110081702372
1.5729791721540127
1.5735472139125575
1.573410400043838
1.5736038241603187
1.5734361990863852
1.5732814353412496
1.5731140783783177
1.5729520869547144
1.5728550729456916
1.572778114627822
1.5726233153171154
1.5728850707263562
1.5729314292764027
1.5727905471550825
1.5726216115431433
1.5725247059621597
1.5723846106555877
1.572231768225032
1.5720629731342208
1.5721820576232055
1.572013296131404
1.5720284836975955
1.5721155603658235
1.5765505044851553
1.5763921282458528
1.5762261577646715
1.57607313236212
1.576119074368148
1.5759644046482009
1.575795436752088
1.5756280440006218
1.575459112077817
1.5753620789126077
1.5751982474003734
1.5757640421649979
1.5755982342977983
1.575432544524851
1.5752797030494803
1.5758452466211854
1.575692549101799
1.5755397288903368
1.5755825631039904
1.5754218660777801
1.5752596903117302
1.5753462159207168
1.5752252517718133
1.5754857479886137
1.5753184267286942
1.575160023143323
1.5749915246487847
1.5748270284928219
1.5747223937196808
1.5745539381790603
1.5744366469993913
1.5746347855078056
1.5745301140752372
1.5743617511460162
1.574203602271203
1.574035310246158
1.5784529825602331
1.578347958964359
1.5781873321616098
1.578090318527804
1.5779217011201185
1.577773460623208
1.5776089301259495
1.5776155787595618
1.5774470840913188
1.5772887915070521
1.5771266271368567
1.57702185728766
1.5768817280681764
1.5767134016668027
1.5766580075406287
1.5765540849918112
1.5764494321409488
1.5763456986141213
1.5761775191946596
1.5760657937196838
1.5759382967070283
1.5757987936049012
1.575671352259745
1.5755983269718121
1.575430334826917
1.5752686384715169
1.5933935900326737
1.5932519398374436
1.5930821378615472
1.5929405510457462
1.5927850942588027
1.59261539629436
1.5924635872009818
1.5922979264826733
1.5932706650092068
1.5939548280713187
1.5937886625749205
1.5936189661670654
1.59351349238435
1.5934072904179006
1.593237688790395
1.5930681232637036
1.5929498245201033
1.592781888875504
1.5926155519656497
1.5925408950135285
1.5923882748590177
1.5923471579876476
1.5924629707952664
1.59685566505703
1.596685877107529
1.596563480150683
1.596400880578305
1.5964133290232199
1.596261471238942
1.5965178495001409
1.596348365263374
1.596194584418668
1.596040836248103
1.5962353328345087
1.5961369895965025
1.5959705844895524
1.595913427778185
1.5961696252172741
1.5960001624690825
1.5958588069803261
1.5956894131997317
1.5955840443090419
1.595699267798771
1.5955315037249995
1.5953723168625373
1.5952030645479964
1.5950338481414463
1.594864667631461
1.5951206774142046
1.5950932266852147
1.5949280424562928
1.5947589449115032
1.5945898832190497
1.5944680717093822
1.594299076683234
1.5941402060016245
1.5939775083583383
1.5983542176505678
1.598184882528452
1.5981217480310739
1.5983154679709788
1.5981933650937328
1.5980951061063253
1.5979897279423072
1.5978363106132387
1.5977381206319126
1.5978528233806575
1.5976837026330517
1.5975217072473133
1.5973526573312025
1.5973649484319332
1.5971959508707365
1.5971388822028714
1.6151215668180057
1.6149664998151576
1.6147957123257524
1.6149873413823608
1.6148365934987543
1.6147288670610827
1.614621163398556
1.6144662476276537
1.614358594485816
1.6141980573126715
1.614043587654861
1.614880311577241
1.6147236810487828
1.6148363472901452
1.6146834899907645
1.614514518309128
1.6143540833362358
1.6141875630828715
1.6140271965036839
1.6141084148803062
1.6140418458499786
1.6138714984256146
1.6137011869546958
1.613953912471438
1.6142065846593099
1.6140433588673626
1.613880074532524
1.6139914980264576
1.6138489166567298
1.6136849299046103
1.6136087126199332
1.6134385904572954
1.6132700528277486
1.6131117398702728
1.6129417238774535
1.6136166759371395
1.613573703415991
1.613423748857595
1.6132855301590805
1.6131159722879107
1.612946063295675
1.6127832453114195
1.6126195952799323
1.6124776359099318
1.6123712229367162
1.6122173164918496
1.6121110729559158
1.6119493270231384
1.6118734367763488
1.6117138368487725
1.6119660535019995
1.6118240478873256
1.6116606709147212
1.6115617888928273
1.6114860750402196
1.6114434124442785
1.6112739651874493
1.611284715043947
1.6112265191985409
1.6111127418830329
1.61095762003824
1.6107962151243442
1.6106425966753914
1.6105430284299473
1.6105538471756826
1.610388603938852
1.6102898586807708
1.610152390137958
1.6099863776282979
1.6105370525231542
1.6104305127464889
1.6102676079731095
1.610098568753293
1.609935930133539
1.6099468012418727
1.609817809164932
1.6136886379959354
1.6135825856496049
1.6134273607251326
1.6134450102628783
1.6132757796135955
1.6133877942133241
1.6132326679846116
1.613125990785448
1.6129584047764096
1.612900198195926
1.6127311310891967
1.6128119064531163
1.6126428840357558
1.6125363357108609
1.6123673775868341
1.6124775810695444
1.6126676663533912
1.6125385353661095
1.612372725011877
1.6122078104397515
1.61207886525542
1.612908260779211
1.6127424811532034
1.6125892539548088
1.6124520195617382
1.6123298812133815
1.6121642315055478
1.6120586271834398
1.6120006304483863
1.6118519109191038
1.6117456348007608
1.611756279107375
1.6116153750265632
1.611474500414345
1.611306006635548
1.6113238189091934
1.6111569118234386
1.6110507861108576
1.6108824070571253
1.6107339598048502
1.6105971487184085
1.6104463793409176
1.6102812032955576
1.6103915646765548
1.6110607907318675
1.6116936480638866
1.6118832197068071
1.6120727517607871
1.6119083678313681
1.6118022966184786
1.6116371169709354
1.6115618850624764
1.6114558832188632
1.6114968865133787
1.611346227764447
1.6112332926250632
1.611075141366185
1.6109535543170193
1.6108958543044227
1.6107477152696674
1.6108246305561469
1.610688109571057
1.6115141049217045
1.6115247378567004
1.6114031926579468
1.6112527163936523
1.6110918565602705
1.610986674082
1.6108652355976212
1.6107672533610766
1.6106093812852076
1.6104416269490671
1.6103666840804018
1.6103597790659498
1.610199078266671
1.6102304931461808
1.610078372863206
1.6099138368894672
1.6097523931664675
1.6096546287116689
1.6095568846032706
1.6093894143208232
1.6093146588888325
1.6096261428049303
1.609520695132448
1.6093648796701623
1.6092114493171996
1.609050993500966
1.608883697702099
1.6090727140242709
1.6089450330041097
1.609490206932843
1.609322935034388
1.6094343360582883
1.6095457139315188
1.6093958996689546
1.6092317770477647
1.6090646188700304
1.6089129672742701
1.6087733389111079
1.608633739546567
1.6088829501342086
1.6087785087694852
1.6087893815341034
1.6086919707354188
1.6085404679937638
1.6083804896661171
1.6082234713860875
1.6080739963876818
1.6079767103362883
1.6078242247261127
1.6076574552805443
1.6075050344107005
1.6076163929042828
1.6074694387625506
1.6077184083292024
1.6075586810738076
1.6073928042869532
1.6072300605016543
1.607341378247278
1.6075902320846742
1.6074433101806722
1.6076318294917467
1.6074713891800447
1.607306402568008
1.6079703337348306
1.6085136325197946
1.6084164822779479
1.6082528020408229
1.6080862990071714
1.608197401355931
1.6080463575357813
1.6079415972234263
1.6077800569464993
1.6076414163374573
1.607475079926041
1.607378127584543
1.6072120081648371
1.6072703835293676
1.6071110825591806
1.606951723384624
1.6068479028905422
1.606744103864718
1.6066472972528232
1.6065733043755
1.6064466075275101
1.6062805836945702
1.6061457455503998
1.6070880057494652
1.6069249964233827
1.606806074744583
1.606883089202955
1.6067367875670158
1.6065723709449988
1.606421853667422
1.6063182379597762
1.6061523987859212
1.6059935092333255
1.60624152609954
1.6062826189809996
1.606116851940857
1.6059886791914024
1.6058775436401829
1.6057157117223124
1.6094839009465962
1.609333254134213
1.6093739984824416
1.6092097366455504
1.6100268562347788
1.609929970668305
1.609846095757488
1.6096862067203321
1.6095241323600973
1.6104636166247315
1.6102976578843538
1.6103148357101191
1.6101558283401503
1.610266179546464
1.6101622962581206
1.6100032629455587
1.6098512521672514
1.6099615892834969
1.6097958189386365
1.6096496843593202
1.6095298336713084
1.6093917407611171
1.6092433455054556
1.6093536770524886
1.6092501115089681
1.6090847945013196
1.6089222617552346
1.6088025722005859
1.6086983806399358
1.6088853942489076
1.6087812156007497
1.6087531928848051
1.6087251759312944
1.6085751027205366
1.6086853782021675
1.608520028692639
1.6087667153196101
1.608616699528794
1.6084651748582282
1.6083059533819568
1.6082026657069761
1.6080382222198246
1.6081484622327464
1.6080519213771736
1.6079763686299398
1.6078731678245686
1.6077276357385535
1.607577880622975
1.6074167253771492
1.6072966909272468
1.6071317384753865
1.6069668198772875
1.6069256584398115
1.6067623020202093
1.6066853627119562
1.6067261571618328
1.6065651843009672
1.6064004252829895
1.606587118399826
1.6064395736770076
1.6062763843252443
1.6061271736176026
1.60596254393601
1.6058093608347819
1.6056463029618306
1.6055428298515324
1.6053831408219654
1.605569766020188
1.605436174757797
1.6059737786937376
1.6058109922524693
1.6059211329586416
1.605802302216071
1.6059124212583369
1.6057617318832675
1.6055973586892986
1.6055242003314005
1.6053636964488287
1.6052062696791136
1.6050728659743023
1.6049223550002494
1.6048094317530515
1.6046452736687886
1.6046564090453528
1.6046675421442782
1.6045102992524332
1.6043559725679513
1.6041970387995592
1.604101571278419
1.6039414096912212
1.6038383752277983
1.6037199880766266
1.6035697999116467
1.603815555619137
1.6044708218903487
1.6046570064729193
1.60450678396006
1.6043621907261894
1.604472175693234
1.6043623411931907
1.6042255297900043
1.604123301938583
1.6047780016646245
1.60470512856065
1.604815011175415
1.6046512378300555
1.604504598258517
1.604340890004435
1.6042226569102715
1.6040658443677724
1.6039174250705999
1.6037732611975726
1.6036097109975729
1.6035691479037866
1.6034086475087266
1.6033135231432967
1.603252247068285
1.603098536241453
1.60295033653891
1.6027871130466373
1.602659507071338
1.6025869834539113
1.602772847830156
1.602628406465792
1.602873482092463
1.6027375297275654
1.6025743181664933
1.6024126356818593
1.6023108734225882
1.6021515463219365
1.6020037745647862
1.6019634492391548
1.602042977575101
1.6018799529513525
1.6028082659345795
1.6027358304819486
1.6025757740671644
1.602427913959426
1.6022715958983609
1.6021183287092142
1.601955412466718
1.6018531142264631
1.6016902580741423
1.6015880075873565
1.6014252114898175
1.6012624484842795
1.6011087151905432
1.6009460174245447
1.600784845367966
1.6006373474719509
1.6004881782705815
1.6003256096389644
1.6004354013694526
1.6002864771493055
1.6001433114479335
1.6002530882452306
1.600271507262064
1.600516001161349
1.6004072259802293
1.600244797559852
1.6001092370423793
1.599950650692981
1.5997888703563308
1.5996265705825297
1.5994643037362544
1.5994827859454357
1.599410915500819
1.5994224868358597
1.5993282778782618
1.5991797074968062
1.5990779914092217
1.598927183201806
1.5990368941084372
1.5988786093075469
1.598716582695335
1.598573880706009
1.5984148946262164
1.5982680552138229
1.5981170044323634
1.5979822774199792
1.597824211639779
1.5987485170312186
1.5986768373719429
1.5985164661862798
1.5983697205483676
1.5982175619902614
1.598056542532397
1.5983005182804577
1.59813877971354
1.5979921465328435
1.5978474269142902
1.5977413030375969
1.5975856304949376
1.5974274337740821
1.59726588164688
1.5971213086420368
1.5970207810805077
1.5968897964562512
1.5967961292454294
1.5966347225811974
1.5964902864294055
1.5966752830351907
1.5966152102728872
1.5964538871234204
1.5965357388675367
1.5963812236199284
1.5962876834707753
1.5961873517913137
1.5960261533110276
1.5958687479399696
1.5957188576206354
1.5959624782214934
1.5958115112798383
1.5956673477515726
1.5958521846866676
1.5957130289123085
1.5955520084250319
1.5955639107398247
1.5954029377867638
1.595257024351588
1.5955004703758737
1.5953395525271217
1.5951815979626212
1.5961022552535502
1.5959548340345875
1.5958612375753773
1.5957508783390935
1.5963981730613896
1.5962507814500735
1.5961165660592576
1.5959557320642899
1.5958008511387731
1.5967206112738694
1.596627291352013
1.5964664707142862
1.5969244897019492
1.597167375544791
1.5973516333562026
1.5975944272824776
1.597450461613442
1.5972896552452505
1.5971423667651636
1.596982334852046
1.5968815871298672
1.5967238591852129
1.5965632068198656
1.596470024781655
1.5963244149868767
1.5963430587194323
1.5965271770581582
1.5963666252503286
1.5962284999034462
1.5960983192642602
1.5959378589928954
1.5958129891979471
1.5956791685596101
1.595758337374654
1.595597975769049
1.5957820024697025
1.5956815373051383
1.5955380675341364
1.5953927561315604
1.5952459688524774
1.595092483197555
1.595171647326401
1.5950147924499047
1.5948546504024699
1.5948864325657919
1.594741288681263
1.5945973151185202
1.59443727925791
1.5943370700196065
1.594227373104457
1.5940752061269496
1.5940158281194408
1.5938592907358795
1.5937143663391045
1.5935679682084498
1.5934753855548995
1.5933828214680101
1.593253291594448
1.5931600886400514
1.5930037026981567
1.5928477677538873
1.5927553129512466
1.5926554128516988
1.5925025404959812
1.5923488745312295
1.5921893525041275
1.5920600589561014
1.5919138405737132
1.5917808929140047
1.5917999094883228
1.5916673528949188
1.5915270568694024
1.5913691995843597
1.5912621980870105
1.5911188411435204
1.5909689273798757
1.5908155994121913
1.5907167489144634
1.5905575976639466
1.5904286355055728
1.5903586556682736
1.5902260364246965
1.5901875907215075
1.5900380914949372


==> data/SW-NonUniform.txt <==
0.9878
0.9878
0.9878
0.9878
0.9878
0.9878
0.9878
0.9878
0.9878
0.9878
0.9878
0.9878
0.9878
0.9878
0.9878
0.9878
0.9878
0.9873833333333333
0.9874052631578948
0.987425
0.9872000000000001
0.9872272727272727
0.9872521739130435
0.987275
0.9872960000000001
0.9873153846153847
0.9873333333333334
0.9873500000000001
0.9873655172413793
0.98738
0.9873935483870968
0.98740625
0.9874181818181819
0.9874294117647059
0.98744
0.98745
0.987245945945946
0.9872605263157895
0.987274358974359
0.9872875000000001
0.9868146341463415
0.9868380952380953
0.9865186046511629
0.9865477272727273
0.9865755555555556
0.9866021739130436
0.9866276595744682
0.9866520833333334
0.9866755102040817
0.9866980000000001
0.9867117647058825
0.9867326923076924
0.9867528301886793
0.9867722222222223
0.9810563636363638
0.9811767857142859
0.9812929824561405
0.9660637931034484
0.9664322033898306
0.9667883333333335
0.9671327868852461
0.9674661290322581
0.967788888888889
0.9681015625000001
0.9684046153846155
0.968698484848485
0.9689835820895524
0.9692602941176472
0.9695289855072465
0.96979
0.9700436619718309
0.9702902777777775
0.9705301369863011
0.9707635135135131
0.9709906666666662
0.9712118421052626
0.9714272727272721
0.9716371794871788
0.9718417721518979
0.9720412499999991
0.9722358024691349
0.9724256097560965
0.9726108433734929
0.9727916666666655
0.9729682352941164
0.9731406976744172
0.9733091954022974
0.973272727272726
0.9734359550561784
0.9735955555555541
0.9737516483516468
0.9739043478260854
0.9740537634408586
0.9741999999999983
0.9743431578947351
0.9744833333333315
0.9746206185566991
0.9747551020408144
0.9748868686868667
0.975015999999998
0.9751425742574237
0.9752666666666645
0.9753883495145609
0.9755076923076901
0.9756247619047597
0.9757396226415072
0.9758523364485958
0.9759629629629606
0.9760651376146765
0.9742827272727249
0.9744045045045021
0.9745241071428546
0.9746415929203515
0.9747570175438571
0.9741269565217366
0.9742448275862043
0.9743188034188008
0.974433050847455
0.9745453781512579
0.9746558333333307
0.9747644628099147
0.9748713114754071
0.9749764227642249
0.9750798387096746
0.9751815999999972
0.9752817460317431
0.975380314960627
0.9754773437499971
0.9754666666666637
0.9755615384615355
0.975654961832058
0.9757469696969666
0.9758375939849593
0.9759268656716387
0.9760148148148117
0.9761014705882322
0.9761868613138655
0.9762710144927503
0.9763539568345291
0.976435714285711
0.9765163120567343
0.9765957746478839
0.9766741258741225
0.9767513888888855
0.9768275862068931
0.9769027397260239
0.9769768707482959
0.9770499999999965
0.9771221476510031
0.9771933333333298
0.9772635761589368
0.9773328947368385
0.9774013071895389
0.9774688311688275
0.9775354838709641
0.9776012820512784
0.9776662420382128
0.9777303797468317
0.9777937106918202
0.9778562499999962
0.9779180124223564
0.9779790123456752
0.9780392638036771
0.9780987804878011
0.9781575757575719
0.9782156626505986
0.9782497005987986
0.9783065476190438
0.9783627218934873
0.9784182352941138
0.9784730994152008
0.9785273255813914
0.9785809248554874
0.978633908045973
0.9786862857142817
0.9787380681818142
0.9787892655367192
0.9788398876404454
0.9788899441340742
0.9789394444444404
0.9789883977900512
0.9790368131868091
0.9790846994535478
0.9791320652173872
0.9791789189189147
0.9792252688172002
0.9792711229946482
0.9793170212765916
0.9788809523809482
0.9789278947368378
0.978974345549734
0.9790203124999958
0.9790601036269388
0.979105154639171
0.9791497435897394
0.9791938775510162
0.9792375634517724
0.9792808080808039
0.979323618090448
0.9793659999999957
0.9794059701492495
0.979447524752471
0.9794886699507347
0.979527450980388
0.9795678048780446
0.9796077669902871
0.9796473429951649
0.9796865384615342
0.9797253588516703
0.9797638095238053
0.9798018957345929
0.9798396226415051
0.97987699530516
0.9799140186915845
0.9799506976744142
0.9799870370370327
0.98002304147465
0.9800591743119222
0.9800945205479409
0.9799599999999957
0.9799954751131178
0.9800306306306262
0.9800654708520136
0.9800999999999956
0.9799559999999956
0.9799907079645974
0.9800251101321542
0.9800592105263114
0.9800912663755416
0.9801247826086913
0.9801580086580043
0.9784948275862025
0.9784965665236008
0.9785363247863205
0.9785757446808467
0.9786148305084703
0.978653586497886
0.9786920168067184
0.9787301255230082
0.9787679166666623
0.9788037344398297
0.9788409090909048
0.9788777777777734
0.9789114754098317
0.9789477551020365
0.9789837398373941
0.9790194331983763
0.979054838709673
0.9790899598393531
0.9788387999999957
0.9788745019920275
0.9789087301587259
0.9789438735177822
0.978978740157476
0.9790133333333291
0.9790476562499957
0.9790813229571941
0.9791151162790654
0.9791486486486443
0.9790946153846111
0.9791279693486546
0.9791610687022858
0.9791851711026573
0.9792178030302988
0.9792501886792411
0.9792823308270634
0.9793142322097336
0.9793458955223838
0.979202230483267
0.9792340740740698
0.9792656826568222
0.9792970588235251
0.9793282051282008
0.9793518248175139
0.9793825454545411
0.9794130434782565
0.9794433212996346
0.9794733812949596
0.9795017921146909
0.9795314285714241
0.9795608540925222
0.9795900709219814
0.9796190812720803
0.9796478873239391
0.9796764912280657
0.9797048951048906
0.9797331010452917
0.9797611111111065
0.9797889273356356
0.9797889655172369
0.9798164948453563
0.9795756849315023
0.979603754266207
0.9796316326530566
0.9796593220338937
0.9796290540540495
0.9796414141414096
0.9796687919463042
0.9796953177257479
0.9795649999999955
0.9795923588039822
0.9796195364238366
0.9796465346534609
0.9796733552631534
0.9796999999999955
0.9797264705882307
0.9797527687296371
0.9797788961038916
0.9798048543689275
0.9797674193548342
0.9797932475884199
0.9798189102564058
0.9798444089456824
0.9798697452229255
0.9798949206349161
0.9799199367088562
0.9799447949526768
0.9799694968553414
0.9799940438871428
0.9800184374999954
0.9800426791277213
0.9800667701863308
0.9800622291021626
0.9800861111111064
0.9801098461538414
0.9801334355828174
0.9801568807339403
0.9801801829268246
0.9802033434650409
0.980226363636359
0.9802492447129862
0.9802719879518025
0.9802945945945899
0.9803170658682587
0.9803394029850699
0.9803616071428524
0.9803836795252178
0.9804056213017704
0.9804274336283139
0.980449117647054
0.9804706744867987
0.9802257309941473
0.980247813411074
0.9802697674418557
0.9802915942028938
0.9803132947976831
0.9803348703169981
0.9796979885057423
0.9797212034383906
0.9797442857142808
0.9797672364672316
0.979790056818177
0.9798127478753492
0.9798353107344584
0.9798577464788684
0.9798800561797704
0.9799022408963537
0.9799243016759728
0.979473537604452
0.9794966666666618
0.9795196675900228
0.9795425414364592
0.9795495867768547
0.9795722527472479
0.9795947945205431
0.9796172131147493
0.9796389645776518
0.9796603260869517
0.9796823848238434
0.9797043243243195
0.9797261455525558
0.9797478494623607
0.9797694369973142
0.9797419786096208
0.9797626666666618
0.9797840425531866
0.9798053050397829
0.9798264550264502
0.9798461741424753
0.979867105263153
0.9798879265091816
0.9799086387434507
0.9799292428198385
0.9799497395833284
0.979970129870125
0.9799904145077671
0.9794046511627859
0.979426288659789
0.9794478149100209
0.979469230769226
0.9794905370843942
0.9795117346938728
0.979532824427476
0.9795538071065941
0.979574683544299
0.9795954545454497
0.9796161209067962
0.9796366834170805
0.979657142857138
0.9796774999999951
0.9796977556109677
0.9797179104477564
0.979737965260541
0.9797576732673219
0.9797775308641927
0.9797972906403892
0.9798169533169485
0.9798365196078382
0.979855990220044
0.9798753658536536
0.9798946472019416
0.9799138349514515
0.9799329297820775
0.9799519323671448
0.979970843373489
0.9799896634615336
0.9800052757793716
0.9800239234449711
0.9800424821002337
0.9800609523809474
0.9800793349168596
0.9800976303317486
0.9801158392434939
0.980133962264146
0.980151999999995
0.9801699530516382
0.9801878220140465
0.9802056074766305
0.980223310023305
0.9802409302325531
0.9801719257540553
0.9801895833333283
0.9802071593533437
0.9802246543778751
0.9802420689655121
0.9802594036697196
0.9802766590388965
0.9802938356164332
0.9803109339407694
0.9803279545454494
0.9803448979591786
0.9803617647058772
0.9803785553047353
0.9803952702702652
0.980325617977523
0.9803423766816093
0.9803590604026795
0.980375669642852
0.9803922048997722
0.9804086666666616
0.9804250554323675
0.9804413716814109
0.9804576158940347
0.9804737885462504
0.9804898901098851
0.9805059210526265
0.9805218818380693
0.980537772925759
0.9805531590413892
0.9805689130434732
0.9805845986984765
0.9806002164502113
0.9806157667386558
0.9806312499999948
0.9806421505376293
0.9806575107296086
0.9806728051391812
0.9806880341880291
0.9807031982942379
0.9807182978723353
0.9807333333333282
0.9807483050847406
0.9807632135306502
0.9805451476793198
0.9805604210526265
0.9805756302520957
0.9805907756813366
0.9806058577405806
0.9806208768267173
0.9806358333333283
0.9806320166320115
0.9806468879667998
0.9806616977225622
0.9806764462809866
0.9806911340206134
0.9807057613168673
0.9807203285420892
0.9807348360655685
0.9807492842535735
0.9807636734693825
0.9807780040733146
0.980792276422759
0.9808064908722057
0.9808206477732742
0.9808347474747423
0.9808487903225754
0.9808627766599546
0.980876706827304
0.980559519038071
0.9805739999999948
0.9805884231536874
0.9806027888446164
0.9806170974155017
0.980631349206344
0.9806455445544503
0.9806596837944612
0.9806737672583774
0.9806877952755854
0.9807017681728828
0.9807156862745046
0.9807295499021474
0.9807433593749948
0.9807571150097414
0.9807708171206173
0.9807844660194123
0.9807980620154987
0.9808116054158555
0.9808250965250913
0.9808385356454669
0.9808519230769178
0.9808652591170773
0.9808609195402247
0.9808741873804919
0.9808874045801474
0.9809005714285662
0.9809136882129226
0.9809267552182112
0.9808939393939343
0.9809069943289174
0.9809199999999949
0.980932956685494
0.980945864661649
0.9809587242026215
0.9809715355805192
0.9809842990654154
0.980997014925368
0.981009683426438
0.9810223048327086
0.9810348794063029
0.9810474074074023
0.9810598890942647
0.9810723247232421
0.9810847145487978
0.9810970588235243
0.98110935779816
0.9811216117216065
0.9811338208409455
0.9811459854014547
0.9811581056466251
0.9811701818181766
0.9811822141560747
0.9811942028985455
0.9812061482820924
0.981218050541511
0.9812299099099047
0.9808681654676206
0.9808806104129211
0.9808930107526829
0.9809053667262917
0.9808948214285662
0.9809071301247719
0.98091832740213
0.9809305506216645
0.9809427304964488
0.980954867256632
0.9809669611307369
0.9809790123456739
0.9809910211267554
0.9810010544815414
0.9810129824561352
0.9810248686514835
0.9810367132867082
0.9810485165794015
0.9810602787456395
0.9810719999999948
0.9810836805555504
0.9810953206239117
0.9811069204152197
0.981118480138164
0.9811299999999948
0.9811414802065352
0.9811529209621942
0.9811643224699776
0.9811756849315016
0.9811870085470034
0.9811982935153531
0.9812095400340664
0.9812207482993145
0.981231918505937
0.9812430508474524
0.9812541455160693
0.9812652027026975
0.9812762225969593
0.9812872053872002
0.981298151260499
0.9813090604026794
0.9813199329983198
0.981330769230764
0.9813415692821317
0.9813523333333282
0.9813630615640547
0.9813737541528187
0.9813844112769433
0.9810928807946967
0.9811039669421435
0.9811150165016449
0.981126029654031
0.9811370065789421
0.9811479474548388
0.9811588524590111
0.9811697217675889
0.9811805555555503
0.9811913539967321
0.9812021172638383
0.9812121951219459
0.9812228896103843
0.9812335494327338
0.9812330097087326
0.9812436187398978
0.9812541935483818
0.9812647342995117
0.981275241157551
0.9812349919743125
0.9812455128205075
0.9812559999999947
0.9811511182108573
0.981161722488033
0.9811722929936253
0.981182829888707
0.981193333333328
0.981203803486524
0.9812142405063239
0.9807796208530752
0.9807906940063039
0.9808017322834592
0.9807888364779822
0.9807998430141236
0.9808108150470167
0.9808148669796505
0.9808257812499948
0.9808366614664534
0.9808475077881568
0.9808583203732452
0.9808690993788768
0.980879844961235
0.9808905572755365
0.980901236476038
0.9808879629629578
0.9808986132511504
0.9809092307692255
0.9809198156681975
0.9809303680981543
0.9809408882082643
0.9809513761467837
0.9809323664122084
0.9809321646341411
0.9809424657534195
0.9809528875379887
0.9809632776934698
0.9809736363636311
0.9809839636913715
0.9809942598187259
0.9810045248868726
0.9810147590361393
0.9810093233082654
0.9810195195195143
0.9810296851574161
0.9810398203592762
0.9810499252615792
0.9810599999999947
0.9810700447093837
0.9810800595238043
0.9810900445765178
0.9810999999999948
0.9811099259259206
0.9811198224852018
0.9811296898079711
0.9811395280235935
0.9811493372606722
0.9811549999999948
0.9811647577092458
0.9811744868035138
0.9811841874084867
0.9811938596491175
0.9812035036496298
0.9812131195335224
0.9812227074235755
0.9812322674418552
0.9812417997097189
0.9812513043478208
0.9812607814761163
0.9812702312138676
0.9812796536796484
0.9812890489913492
0.9812984172661817
0.9813077586206844
0.9813170731707265
0.9813263610315134
0.9813356223175913
0.9813448571428518
0.9813540656205367
0.9813632478632426
0.981372403982925
0.9813815340909038
0.981390638297867
0.9813997167138757
0.9814087694483681
0.9814177966101642
0.98142679830747
0.981435774647882
0.9814447257383913
0.9814536516853879
0.9814625525946651
0.9814714285714232
0.9814802797202744
0.9814891061452461
0.9814979079497854
0.9815066852367634
0.9815154381084786
0.9815241666666613
0.9815328710124773
0.9815415512465321
0.9815502074688743
0.9815588397790002
0.9815674482758567
0.9815760330578459
0.9815845942228282
0.9815427197802145
0.9815513031550015
0.9815598630136932
0.9815683994527991
0.9815769125683006
0.9815854024556563
0.9815850136239729
0.9815763265306069
0.9815847826086903
0.981593215739479
0.9816016260162548
0.9816100135317943
0.9816183783783731
0.9816267206477679
0.9816350404312615
0.9816433378196447
0.9816516129032204
0.9816598657718067
0.98166809651474
0.9816763052208781
0.9816844919786042
0.9816926568758291
0.9817007999999946
0.9817089214380772
0.9817170212765903
0.981715670650725
0.9817179045092783
0.9817259602648952
0.9817339947089893
0.9817420079260183
0.9817499999999945
0.9817579710144873
0.9817659210526261
0.9817738501971036
0.9817817585301782
0.9817896461336774
0.9817975130889998
0.9818053594771187
0.9818131853785845
0.9818209908735277
0.9818287760416612
0.9818308192457682
0.9818385714285659
0.981841115434495
0.9818488341968856
0.9818565329883514
0.9818642118862994
0.9818718709677363
0.9818795103092728
0.9818871299871244
0.9818493573264725
0.9818569961489032
0.9818646153846098
0.9818722151088292
0.9818797953964138
0.9818873563218334
0.9818948979591781
0.9807708280254721
0.9807797709923608
0.980788691232523
0.9807975888324817
0.9808064638783214
0.9808153164556906
0.9808241466498048
0.9808329545454489
0.9808417402269806
0.9808444584382815
0.9808532075471642
0.9808619346733611
0.980870639899618
0.980879323308265
0.9808879849812209
0.9808966249999943
0.9809052434456872
0.9809138403989969
0.9809149439601438
0.980923507462681
0.9809320496894354
0.9809405707195974
0.9809490706319647
0.9809575495049448
0.980966007416558
0.9809744444444388
0.980982860665839
0.9809912561576298
0.9809996309963043
0.9810079852579796
0.9810163190183993
0.9810246323529356
0.9810086903304717
0.981016992665031
0.981025274725269
0.9808029268292626
0.9808114494518824
0.9806424574209189
0.9806511543134816
0.9806598300970818
0.9806684848484792
0.9806771186440622
0.9806857315598493
0.980694323671492
0.9807028950542767
0.9807114457831269
0.9807199759326057
0.9807248798076866
0.9807333733493341
0.9807418465227761
0.980750299401192
0.9807545454545398
0.9807629629629573
0.9807713603818559
0.9807797377830694
0.9807880952380895
0.9807964328180679
0.980804275534436
0.9808125741399706
0.980820853080563
0.9805271005917103
0.9805356973995215
0.9805442739079046
0.9805528301886736
0.980561366313304
0.9805698823529355
0.9805776733254937
0.9805861502347362
0.9805944900351644
0.9806029274004627
0.9806113450292342
0.9806197429906486
0.9806093348891426
0.98061771561771
0.9806260768335218
0.9806344186046456
0.980642740998833
0.9806510440835211
0.9806593279258345
0.9806675925925871
0.9806758381502835
0.9806840646651215
0.9806922722029933
0.9807004608294875
0.9807086306098909
0.9807167816091898
0.9807249138920725
0.9807330275229302
0.9807411225658592
0.9807414187642964
0.9807494857142801
0.9807575342465698
0.9807655644241677
0.9807735763097893
0.9807815699658647
0.9807895454545399
0.9807975028376789
0.9808054421768652
0.9808133635334032
0.9808212669683202
0.9808291525423672
0.9808370203160215
0.9808448703494871
0.9808527027026971
0.980860517435315
0.980868314606736
0.9808760942760887
0.9808587443946133
0.9808665173572173
0.9808742729306432
0.9808820111731787
0.9808892857142801
0.9808969899665496
0.9809046770601281
0.9809123470522747
0.9809199999999945
0.9809276359600388
0.980935254988908
0.9809428571428516
0.9809504424778706
0.9809580110497181
0.9809655629139017
0.9809730981256835
0.9809806167400825
0.9809881188118756
0.9809956043955987
0.9810030735455487
0.9810105263157839
0.9810179627601259
0.9810253829321607
0.9810327868852403
0.9810401746724835
0.9810475463467774
0.9810549019607787
0.9810622415669149
0.9810695652173856
0.9810768729641638
0.9810841648589965
0.9810914409534072
0.9810987012986957
0.9811059459459404
0.9811131749459987
0.981120388349509
0.9811275862068909
0.9811347685683475
0.9811419354838653
0.9811490870032167
0.9811398068669471
0.9811469453376149
0.9811540685224782
0.9811611764705825
0.98116602564102
0.9811731056563443
0.9811801705756873
0.9811872204472786
0.9811942553191432
0.9812012752391016
0.9812082802547714
0.9812152704135679
0.9812222457627061
0.9812292063492006
0.9812361522198674
0.9812430834213248
0.9812499999999943
0.9812569020021017
0.9812637894736784
0.9812638275499417
0.9812706932773052
0.9812775445960069
0.981284381551357
0.9812912041884759
0.9812980125522955
0.9813048066875596
0.9813115866388252
0.9813183524504635
0.981325104166661
0.9813318418314199
0.9813385654885598
0.9813452751817181
0.9813519709543511
0.9813586528497352
0.981345031055895
0.9813517063081639
0.9813583677685893
0.9813650154798704
0.9813716494845304
0.981378269824917
0.9813848765432042
0.9813284686536429
0.9813351129363393
0.9813417435897379
0.9813474385245845
0.9813540429887354
0.981355521472387
0.9813621041879412
0.9813686734693821
0.9813752293577925
0.981381771894088
0.9813883011190178
0.9813948170731651
0.9814013197969487
0.9814078093306231
0.98141428571428
0.9814207489878486
0.9814271991910964
0.9814336363636307
0.9814400605448984
0.9814464717741879
0.9814528700906288
0.9814592555331935
0.9814656281406978
0.9814719879518016
0.9814783350050094
0.9814833667334613
0.981489689689684
0.9814959999999943
0.9814990009989953
0.9815050898203537
0.9815113659022875
0.9815176294820661
0.9815238805970093
0.9815301192842886
0.9815363455809278
0.9815425595238039
0.9815487611496475
0.9815549504950438
0.9815611275964335
0.981567292490113
0.9815662388943676
0.9815723865877656
0.9815785221674821
0.9815846456692857
0.9815907571288046
0.9815968565815267
0.981602944062801
0.9816090196078375
0.9816150832517083
0.9816211350293486
0.9816271749755564
0.9816332031249944
0.9816392195121895
0.9816452241715343
0.9816512171372874
0.9816571984435741
0.9816631681243869
0.9816691262135866
0.9816750727449022
0.9816803294573587
0.9816862536301977
0.9816855899419673
0.9816914975845354
0.9816973938223882
0.981703278688519
0.981709152215794
0.981715014436953
0.9817204807692251
0.9817263208453354
0.9817321497120866
0.9817379674017201
0.9817437739463546
0.9817495693779851
0.9817553537284842
0.9817611270296032
0.9817668893129721
0.9817653002859815
0.9817710476190427
0.9817767840152187
0.9817825095056987
0.9817882241215528
0.9817939278937335
0.9814888151658723
0.9814947916666623
0.9813712393566654
0.9813773156899768
0.9813833805476823
0.9813894339622601
0.9813954759660657
0.9814015065913332
0.981407525870175
0.9814135338345827
0.9814195305164284
0.9814255159474636
0.9814314901593219
0.9814374531835173
0.9814417212347957
0.9814476635513988
0.9814535947712388
0.9814595149253703
0.9814654240447316
0.9814179702048389
0.9814239069767414
0.9814298327137521
0.9814357474466084
0.9814416512059345
0.9814475440222405
0.9814534259259237
0.981459296947269
0.9814648798521235
0.981470729455215
0.9814765682656807
0.9810715207373252
0.9810777163904216
0.9810702851885905
0.9810764705882334
0.9810826446280974
0.9810888073394479
0.9810949587534357
0.9811010989010974
0.9811072278133564
0.9811133455210225
0.9811194520547933
0.9811255474452544
0.9811316317228796
0.9811377049180319
0.9811437670609637
0.9811498181818175
0.9811558583106261
0.9811618874773135
0.981167905711695
0.981173913043478
0.9811799095022622
0.9811858951175406
0.9811918699186992
0.9811978339350181
0.9812037871956719
0.98120972972973
0.981215661566157
0.9812215827338134
0.9812274932614561
0.9812333931777385
0.9812392825112115
0.9812451612903235
0.9812510295434208
0.9812568872987488
0.9811592493297598
0.9811651785714298
0.9811710972346133
0.981177005347595
0.9811829029385589
0.9811887900355888
0.9811946666666683
0.981200532859682
0.9812063886424154
0.9812122340425551
0.9812180690876903
0.9812238938053118
0.9812297082228139
0.9812355123674935
0.9812413062665514
0.9812470899470924
0.9812528634361259
0.9812586267605661
0.9812586631486394
0.9804836555360308
0.9804892888498711
0.9804957017543888
0.9805021034180573
0.9805084938704058
0.9805148731408605
0.9805212412587445
0.9805275982532784
0.9805339441535811
0.9804912816041881
0.980497648083627
0.9805040034812915
0.9805103478260905
0.9805166811468325
0.980523003472226
0.9805293148308798
0.9805356152513037
0.9805419047619088
0.9805481833910076
0.9805544511668149
0.9805607081174481
0.9805669542709275
0.9805731896551769
0.9805794142980235
0.9805856282271991
0.98059183147034
0.9805980240549876
0.9806042060085886
0.9806103773584955
0.9806165381319674
0.9806226883561695
0.9806288280581746
0.9806349572649626
0.9806410760034213
0.9806471843003468
0.9806532821824437
0.9806593696763259
0.980630553191495
0.9806366496598696
0.9806426508071424
0.9806487266553537
0.9806547921967828
0.980660847457633
0.9806668924640195
0.9806701353637962
0.9806761622992453
0.9806821790540602
0.9806736708860821
0.9806796795952846
0.9806856781802928
0.9806916666666732
0.9806976450799056
0.9807036134453848
0.9807095717884199
0.980715520134235
0.98072145850797
0.9807273869346803
0.9807333054393376
0.9807392140468298
0.9807451127819621
0.9807510016694564
0.9807568807339524
0.9807627500000075
0.9807686094920975
0.9807125623960141
0.9807184538653442
0.9807243355481804
0.9807302074688874
0.9807360696517491
0.980741922120969
0.9807477649006703
0.9807535980148964
0.9807594214876114
0.9807652353427002
0.9807710396039687
0.9807768342951444
0.9807826194398767
0.980788395061737
0.9807941611842191
0.98079991783074
0.9808056650246393
0.9808114027891803
0.98081713114755
0.9808228501228592
0.9808285597381433
0.9808342600163624
0.9808399509804014
0.9808456326530706
0.9808513050571057
0.9808569682151684
0.9808623778501723
0.9808680227827598
0.9808715447154568
0.9808771730300665
0.980882792207802
0.9808884022708938
0.980894003241501
0.9808995951417104
0.9809051779935376
0.9809107518189268
0.9809163166397518
0.9809218724778149
0.9809274193548491
0.9809329572925165
0.9809384863124099
0.9809440064360524
0.9809495176848981
0.9809550200803321
0.9809605136436705
0.9809659983961617
0.9809714743589854
0.9809769415532537
0.9809824000000111
0.980987849720235
0.9809907348242923
0.9809961691939458
0.9810015948963431
0.9810070119522026
0.9810124203821772
0.9810178202068532
0.9810232114467525
0.981028594122331
0.98103396825398
0.9810393338620261
0.9810446909667314
0.981050039588294
0.9810553797468475
0.9810607114624628
0.9810660347551465
0.9810713496448427
0.9810763406940186
0.9810816390859068
0.9810869291338707
0.9808306058221996
0.9808360849056729
0.9808415553810023
0.9808434065934191
0.9808488627451105
0.9801579153605141
0.980163899765087
0.9801698748043945
0.9801758405004037
0.9801817968750128
0.980187743950052
0.9801936817472829
0.9801872954014159
0.9801932242990785
0.9801991439688847
0.9802050544323616
0.980210955710969
0.9802166149068455
0.9802224980605253
0.9801020930232692
0.9801080557707338
0.9801138544891774
0.9801197989172602
0.9801257341576642
0.9801316602316739
0.9801375771605075
0.9801434849653182
0.9801493836671941
0.9801552732871578
0.9801453846153985
0.9801512682552023
0.9801571428571568
0.9801630084420709
0.980168865030689
0.9801747126436924
0.9801805513016988
0.980186381025263
0.9801922018348769
0.9801980137509695
0.9802038167939077
0.9802096109839964
0.9802153963414781
0.9802211728865342
0.9802269406392843
0.9802326996197868
0.9802384498480393
0.980115337889157
0.9801211684370408
0.9801123578468687
0.9801181818181969
0.980123996972006
0.9801298033283057
0.9801356009070448
0.980141389728112
0.9801471698113362
0.9801529411764861
0.980158703843271
0.9801525602409794
0.9801583145222127
0.9801607518797149
0.9801664913598955
0.980172222222238
0.9801779444861374
0.9801836581709304
0.9801893632958961
0.9801950598802556
0.9802007479431725
0.9802064275037531
0.9800981329350423
0.9801038805970311
0.9801096196868172
0.9801153502235633
0.9801210722263753
0.9800254464285878
0.9800312267658157
0.9800369985141324
0.9800427616926669
0.9800485163204914
0.9800542624166216
0.9800600000000168
0.9800657290895801
0.9800714497041589
0.9800771618625447
0.9800828655834735
0.9800885608856259
0.9800942477876278
0.9800999263080497
0.9801055964654076
0.9801084621045059
0.9801141176470761
0.9801197648787829
0.9801254038179322
0.9801310344827762
0.9801366568915132
0.9801422710622887
0.9801478770131948
0.9801534747622709
0.9801590643275032
0.9801646457268258
0.9801702189781202
0.9801757840992157
0.9801179300291725
0.9801235251274761
0.9801291120815319
0.980134690909109
0.9801402616279251
0.9801458242556464
0.9801513788098877
0.9801569253082127
0.9801624637681344
0.9801679942071148
0.9801735166425656
0.980179031091848
0.9799852601156256
0.9799909025270945
0.9799962481962669
0.9800018745494059
0.9800006484150042
0.979972714182884
0.9799783453237597
0.9799839683680993
0.9799895833333522
0.9799951902369177
0.9800007890961452
0.9800063799283344
0.9800119627507354
0.9800175375805489
0.9800231044349262
0.9800286633309699
0.9800342142857337
0.9800397573162222
0.9800452924393918
0.9800508196721507
0.9800563390313586
0.9800618505338274
0.9800673541963213
0.9800728500355563
0.9800783380682017
0.9799755145493456
0.9799810638298071
0.9799866052445274
0.9799888810198499
0.9799944090587602
0.9799997878359463
0.9800053003533769
0.9800108050847658
0.9800163020465973
0.9800217912553092
0.9800272727272928
0.9800327464788935
0.9800378606615262
0.980043319268656
0.9800487702038151
0.9800542134831665
0.9800596491228275
0.9800650771388705
0.9800704975473226
0.9800759103641663
0.9800813156053391
0.980086713286734
0.9800921034241997
0.9800974860335404
0.9801028611305164
0.9801082287308439
0.9800961672474078
0.9801015320334472
0.9801068893528395
0.9801122392211616
0.9801175816539476
0.9801229166666879
0.9801282442748305
0.9801335644937801
0.9800898821899034
0.9800952216066696
0.9801005536332394
0.9801058782849454
0.9801111955770775
0.9801162292817894
0.9801215320911189
0.9801268275862285
0.9801321157822408
0.9801373966942366
0.9801426703372551
0.9801479367262942
0.9801531958763106
0.9801584478022198
0.9801636925188965
0.9801689300411743
0.9801741603838467
0.9801726712328989
0.9801778918549161
0.9801831053351796
0.9801883116883341
0.9801935109289842
0.9801987030716949
0.9802038881309911
0.9802090661213586
0.9802142370572433
0.9802194009530519
0.9802107482993424
0.9802159075459099
0.9802210597826315
0.9802262050237839
0.980231343283605
0.9802364745762941
0.9802415989160121
0.9802467163168815
0.9802518267929866
0.9802566599053646
0.98026175675678
0.9802668467252089
0.9802719298245847
0.9802770060688029
0.9802820754717215
0.9802871380471615
0.9802921938089064
0.9802972427707027
0.9802382392473353
0.9802433176628845
0.9802483892617686
0.980253454057703
0.9802585120643669
0.9802635632954022
0.9802686077644147
0.9802736454849738
0.9802786764706122
0.980283700734827
0.9802880507343363
0.9802930620413849
0.9802980666666907
0.9803031312458601
0.980308122503353
0.9803131071191193
0.9803180851064072
0.9803230564784295
0.9803280212483643
0.9803329794293542
0.9803370026525443
0.9803419483101636
0.980346887417243
0.9803518199867882
0.9803567460317706
0.980361665565127
0.9803665785997605
0.9803714851485396
0.9803763852242992
0.9803812788398403
0.98038616600793
0.9803910467413021
0.9803959210526566
0.9804007889546602
0.9804056504599463
0.9804105055811151
0.9804153543307339
0.9804201967213367
0.980425032765425
0.9804298624754675
0.9804346858638998
0.9804395029431255
0.9804443137255158
0.980449118223409
0.9804539164491118
0.9804587084148985
0.9804634941330114
0.980468273615661
0.9804730468750259
0.980477813923253
0.9804825747724577
0.9804873294347238
0.980492077922104
0.9804968202466192
0.9805015564202596
0.980506286454984
0.9805110103627206
0.9805157281553661
0.9805204398447871
0.980525145442819
0.9805298449612668
0.9805345384119052
0.9805392258064782
0.9805439071566998
0.9804873711340473
0.9804920798454871
0.9804942728442996
0.9804989710611199
0.9805036632391013
0.9805083493898791
0.9805130295250589
0.9805177036562168
0.9805223717948988
0.9805270339526215
0.9805316901408722
0.9805363403711084
0.9805409846547587
0.9805456230032221
0.9805502554278689
0.9805548819400401
0.9805595025510478
0.9805641172721753
0.9805687261146772
0.9805733290897793
0.980577926208679
0.9805825174825451
0.9805871029225182
0.9805916825397103
0.9805962563452054
0.9806008243500596
0.9806053865653004
0.9806099430019278
0.980614493670914
0.9806190385832032
0.980623577749712
0.9806281111813294
0.980632638888917
0.980637160883309
0.980641677175312
0.9806461877757057
0.9806506926952425
0.9806551919446477
0.9806596855346197
0.9806641734758299
0.980668655778923
0.980673132454517
0.9806776035132031
0.980682068965546
0.980686528822084
0.9806900438322141
0.9806944931164243
0.9806989368355511
0.9807033750000289
0.9807078076202663
0.9807122347066457
0.9806721771678394
0.98067662094766
0.9805649221184092
0.98055909090912
0.9805635967641859
0.9805680970149545
0.980572591671875
0.9805770807453709
0.9805815642458393
0.9805860421836522
0.9805905145691552
0.9805664807930902
0.9805709597523514
0.9805754331683463
0.9805799010513592
0.9805815822002768
0.9805860407659345
0.9805904938271902
0.9805949413942309
0.9805993834772184
0.9806038200862899
0.9806082512315569
0.9806126769231068
0.9806170971710017
0.9806215119852789
0.9806259213759514
0.9806303253530074
0.9806347239264105
0.9806391171061001
0.980643504901991
0.980647887323974
0.9806522643819153
0.9806566360856573
0.9806610024450182
0.9806653634697923
0.9806697191697497
0.9806740695546371
0.9806663414634452
0.9806706886045401
0.9806457369062425
0.9806500912964397
0.980654440389325
0.9806587841945595
0.9806631227217805
0.9806569520340319
0.9806612864077977
0.9806656155245911
0.9806699393939702
0.98067425802547
0.9806785714286024
0.9806828796128562
0.9806871825876973
0.9806912386707258
0.9806955314009972
0.9806998189499405
0.980704101326931
0.9807083785413211
0.9807126506024408
0.9807169175195978
0.980721179302077
0.9807254359591414
0.9807296875000314
0.9807339339339654
0.9807381752701395
0.980742411517728
0.9807466426858829
0.9806264230078207
0.9806304790419477
0.980634769599074
0.980639055023955
0.9806433353257937
0.9806476105137713
0.9806518805970467
0.9806508353222274
0.9806550983900139
0.9806593563766707
0.9806549731983641
0.980659226190508
0.980663474122578
0.9806677170035992
0.9806719548425751
0.9806761876484882
0.9806804154302992
0.980684638196948
0.9806888559573529
0.9806930687204114
0.9806972764949997
0.9807014792899732
0.980705677114166
0.9807098699763918
0.980714057885443
0.9807182408500915
0.9807224188790886
0.9807265919811646
0.9807307601650297
0.9807349234393731
0.9807390818128638
0.9807432352941504
0.9807473838918611
0.9807515276146039
0.9807556664709666
0.9807433685446338
0.9807475073314113
0.9807516412661526
0.9807349736379943
0.9807391100702906
0.9807432416618236
0.9807473684210857
0.9807514903565498
0.9807556074766687
0.9807597197898756
0.980763827304584
0.9807679300291878
0.9807720279720613
0.9807761211415593
0.9807802095460172
0.9807842931937507
0.9807883720930568
0.9807924462522125
0.9807965156794761
0.9808005803830865
0.9807977378190591
0.9808017971014829
0.980805851680219
0.9808099015634385
0.980813946759293
0.9808179872759158
0.9808220231214211
0.9808260543039045
0.9808300808314427
0.9808341027120939
0.9808381199538979
0.9808421325648755
0.9808461405530294
0.9808501439263438
0.9808541426927845
0.9808581368602988
0.9808621264368158
0.9808661114302468
0.9808700918484844
0.9808740676994033
0.9808780389908601
0.9808820057306935
0.9808859679267241
0.9808899255867546
0.98089387871857
0.9808978273299375
0.9809017714286061
0.9809057110223077
0.9809096461187562
0.980913576725648
0.9809175028506619
0.9809214245014594
0.9809253416856841
0.980924075128094
0.9809279863481577
0.9809318931211264
0.9809357954545804
0.9809388983532433
0.9809427922815332
0.9809466817924344
0.980950566893459
0.980954447592103
0.9809583238958449
0.980962195812146
0.9809660633484515
0.9809699265121891
0.9809737853107697
0.9809776397515881
0.9809814898420218
0.9809853355894319
0.9809891770011628
0.9809930140845425
0.9809968468468824
0.9810006752954773
0.9810044994376059
0.9810083192805303
0.9810121348314964
0.9810159460977337
0.9810197530864555
0.9810235558048591
0.9810273542601256
0.9810311484594196
0.9810349384098903
0.9810387241186705
0.9810425055928772
0.9810462828396113
0.9810500558659578
0.9810538246789864
0.9810573660714647
0.981061126603494
0.98106488294318
0.9810686350975293
0.981072383073533
0.9810761268781665
0.9810798665183901
0.9810836020011481
0.9810873333333697
0.9810910605219687
0.9810947835738434
0.9810985024958768
0.9811008869179966
0.9811045983379867
0.9811083056478771
0.9811120088544916
0.9811154867257004
0.9810658374793069
0.9810695580110863
0.981073274434051
0.9810769867550035
0.9810806949807317
0.9810843991180082
0.9810880991735905
0.9810917951542218
0.9810954870666302
0.9810991749175287
0.9811028587136159
0.9811065384615755
0.9811102141680765
0.9811138858397737
0.9811175534833064
0.9811212171053003
0.9811248767123659
0.9811283132530492
0.9811319649699333
0.9811356126915033
0.9811392564243129
0.9811428961749007
0.9811465319497916
0.981145742358116
0.9811493726132399
0.9811529989095249
0.9811566212534435
0.9811602396514537
0.9811638541099995
0.981167464635511
0.9811710712344042
0.9811746739130812
0.9811782726779302
0.9811818675353255
0.9811854584916276
0.9811890455531832
0.9811926287263252
0.9811962080173727
0.9811997834326314
0.981203354978393
0.9812069226609358
0.9812104864865245
0.9812140464614103
0.9812176025918308
0.9812211548840101
0.981224703344159
0.9812282479784749
0.9812317887931418
0.9812353257943301
0.9812388589881976
0.9812423883808883
0.981245913978533
0.9812494357872497
0.9812529538131427
0.9812417606012194
0.9812452789699956
0.9812487935657221
0.9812523043944651
0.9812558114622775
0.9812593147751992
0.9812628143392575
0.9812663101604665
0.9812698022448276
0.9812732905983294
0.9812767752269476
0.981280256136645
0.9812837333333723
0.9812864605544098
0.9812749067661549
0.9812783812566949
0.9812818520490011
0.9812853191489751
0.9812718234981781
0.9812752922423343
0.9812787573022163
0.9812822186836908
0.9812856763926119
0.9812891304348217
0.9812925808161493
0.981296027542412
0.9812994706194145
0.9813029100529492
0.9813063458487965
0.9813097780127242
0.9813132065504883
0.9813090813094374
0.9813113456464773
0.9813147679325287
0.9813181866104769
0.981319704952621
0.9813231174302658
0.981326526315829
0.981329931614979
0.9813333333333728
0.9813367314766555
0.9813401260504597
0.981343517060407
0.9813469045121068
0.9812807026743973
0.981284119496895
0.9812875327396939
0.9812909424084166
0.981294348508674
0.9812977510460649
0.9813011500261768
0.9813045454545853
0.9812593211488649
0.9812627348643406
0.9812661450182977
0.9812695516163069
0.9812729546639275
0.9811032291667067
0.9811067152525127
0.9811099895942128
0.9811134685387817
0.981116943866984
0.9811204155844557
0.9809958982347233
0.9809994291645445
0.9810029564315754
0.9810064800415125
0.9810100000000402
0.9810135163128315
0.9810170289855475
0.9810205380238375
0.9810240434333393
0.9810275452196786
0.9810310433884701
0.9810345379453167
0.9810380288958094
0.9810415162455279
0.9810450000000406
0.9810484801649041
0.9810416065911837
0.981045084920267
0.9810485596708225
0.9810520308483697
0.9810554984584168
0.9810589625064609
0.9810624229979873
0.9810658799384707
0.9810693333333741
0.9810727831881495
0.9810762295082376
0.981079672299068
0.9810831115660593
0.981086547314619
0.9810899795501432
0.9810934082780175
0.9810968335036161
0.9810852475753346
0.9810886734694289
0.9810920958694954
0.981095514780877
0.9810989302089052
0.9811023421589007
0.9811057506361736
0.981109155646023
0.9811125571937372
0.9811159552845942
0.981011681056415
0.9810151269035946
0.981018569254227
0.9810220081136316
0.981025443487117
0.9810288753799806
0.9810323037975098
0.9810357287449808
0.9810391502276591
0.9810425682507999
0.9810459828196475
0.9810493939394356
0.9810528016153874
0.9810562058527158
0.9810596066566226
0.9810630040322998
0.9810663979849285
0.9810408358509984
0.981044237544078
0.9810476358149312
0.9810499245852605
0.9810531155779312
0.9810565042692533
0.9810598895582747
0.9809768188660729
0.9809802407222084
0.9809836591479115
0.9809870741483384
0.9809859288933818
0.9809893393393812
0.9809927463732284
0.9809961500000419
0.9809995502249295
0.981002947052989
0.9810063404893081
0.9810097305389642
0.9810131172070246
0.9810165004985466
0.9810197309417461
0.9810231075697632
0.9810264808362791
0.9810298507463108
0.9810332173048656
0.9810278330020302
0.9810311972181246
0.9810345580933888
0.9810379156327966
0.9810412698413121
0.9810446207238896
0.9810479682854735
0.9810513125309983
0.9810546534653889
0.9810579910935605
0.9810613254204184
0.9810646564508582
0.9810679841897658
0.9810713086420179
0.9810746298124808
0.981077947706012
0.9810812623274588
0.9810845736816592
0.9810878817734418
0.9810911866076252
0.9810944881890191
0.9810828824397869
0.9810861848574666
0.9810894840295268
0.9810927799607501
0.9810960726559094
0.9810993621197681
0.9810949975478604
0.9810982843137683
0.9811015678589357
0.9811048481880938
0.9811081253059656
0.9811113992172641
0.9811146699266934
0.9811179374389483
0.9811212017587143
0.9810913085937931
0.9810945827233228
0.9810978536585798
0.9811011214042363
0.9811043859649555
0.9811076473453916
0.9811109055501893
0.9811141605839849
0.9811174124514053
0.9811087506077244
0.9811120019436779
0.9811152501214615
0.9811184951456745
0.9811217370209071
0.9811249757517408
0.9811282113427483
0.9811314437984932
0.9809800484261936
0.9809833494676137
0.9809866473149927
0.9809899419729643
0.9809932334461529
0.9809965217391741
0.9809998068566347
0.9808612934363371
0.9808646406175062
0.9808679845709212
0.9808713253012485
0.9808746628131458
0.9808779971112619
0.9808813282002363
0.9808846560846999
0.9808879807692746
0.9808904853436287
0.980893804034626
0.9808971195391702
0.9809004318618482
0.9809037410072382
0.9809070469799098
0.9809103497844236
0.9809128831418065
0.9809161799904699
0.9809194736842544
0.980922764227686
0.9809260516252827
0.9809293358815534
0.9809326170009987
0.9809358949881103
0.9808076812977533
0.9808110157368101
0.9808143469971833
0.9808176750834161
0.980821000000043
0.9808243217515898
0.9808276403425739
0.9808309557775036
0.9808342680608793
0.9808375771971923
0.9808408831909258
0.9808441860465541
0.9808474857685434
0.980850782361351
0.9808540758294262
0.9808573661772094
0.9808605113636786
0.980863795551391
0.9808670766320194
0.9808703546099711
0.980873629489645
0.9808769012754316
0.9808801699717132
0.9808834355828638
0.9808866981132492
0.9808899575672269
0.9808932139491461
0.9808935468676816
0.9808967984934501
0.9809000470588649
0.9809032925682445
0.9809065350258992
0.9809097744361314
0.980913010803235
0.9809004694836092
0.9809037071797688
0.9809069418386901
0.9809101734646447
0.9809134020618965
0.9809166276347011
0.9809198501873065
0.9809230697239526
0.9809262862488711
0.9809294997662863
0.9809327102804142
0.980935917795463
0.9809391223156331
0.9809423238451171
0.9809455223880997
0.9809487179487579
0.9809519105312607
0.9809477410340409
0.9809509310987363
0.9809541181945489
0.9809573023256212
0.980960483496088
0.9809636617100768
0.9809485833720786
0.9809517641597424
0.980954941995399
0.9809581168831563
0.9809612888271139
0.9809644578313644
0.9809267716535826
0.9809297685185577
0.980932947709433
0.980936123959336
0.9809368932039225
0.9809400646950481
0.9809432332563899
0.9809463988920055
0.9809280572220047
0.9809312269373082
0.9809343937298681
0.9809344239631724
0.9809375863657688
0.9809407458563922
0.9809439024390629
0.9809470561177938
0.9809364597701533
0.9809396139706266
0.9809427652733501
0.9809459136823155
0.9809490592015067
0.9809522018349004
0.9809553415864662
0.9809584784601663
0.9809616124599554
0.9809647435897814
0.9809678718535846
0.9809709972552983
0.9809741197988487
0.9809772394881544
0.9809803563271274
0.9809734246575716
0.9809765403925521
0.9809796532847087
0.9809827633379304
0.9809858705560991
0.9809889749430893
0.9809903460838256
0.9809814747383163
0.9809845768881169
0.9809876762164987
0.9809907727273094
0.9809938664243891
0.9809969573115714
0.9810000453926828
0.9810031306715428
0.9810000907029841
0.9810031731641341
0.9810062528319347
0.981009329710181
0.9810122227252511
0.9810152941176831
0.9810183627318315
0.9810214285714643
0.981024491640343
0.9810275519422218
0.9810306094808483
0.9810336642599633
0.9810367162833011
0.981039765554589
0.9810428120775477
0.9810441441441794
0.9810239981990446
0.9810270477048056
0.9810300944669716
0.9810331384892437
0.9810361797753159
0.9810392183288759
0.9810422541536046
0.9810452872531765
0.9810483176312594
0.9810513452915144
0.9810543702375961
0.9810573924731527
0.9810604120018257
0.9810634288272501
0.9810664429530543
0.9810694543828606
0.9810724631202844
0.9810713583557087
0.9810743635551925
0.9810773660714625
0.9810803659081105
0.9810833630687225
0.9810863575568772
0.9810893493761477
0.9810923385301004
0.9810953250222952
0.9810983088562862
0.9811012900356205
0.9811042685638394
0.9811072444444776
0.9811102176810638
0.9811131882771201
0.9811161562361627
0.9811191215617011
0.9811220842572391
0.9811250443262739
0.9811280017722968
0.9811309565987927
0.9811339088092402
0.9811368584071122
0.9811354268023323
0.9811383731211641
0.9811413168360906
0.9811442579505623
0.9811471964680234
0.9811501323919121
0.9811530657256606
0.9811559964726951
0.9811589246364356
0.9807703964758029
0.9807734918538408
0.9807765845070741
0.9807796744390991
0.9807827616535058
0.9803954285714602
0.9803986818980984
0.9804019323671813
0.9804051799824722
0.9804084247477277
0.980411666666698
0.9804149057431264
0.9804181419807498
0.9804213753832988
0.9804246059544969
0.9804278336980616
0.9804310586177037
0.9804337560122741
0.9804256118881429
0.9804288335518002
0.9804320524017776
0.9804352684417593
0.9804384816754234
0.9804416921064415
0.9804448997384787
0.9804481045751939
0.9804513066202395
0.980453243360936
0.9804564403829721
0.9804596346237797
0.9804628260869868
0.9804660147762144
0.9803789748045479
0.9803821971342028
0.9803854166666967
0.9803886334056698
0.9803918473547567
0.980303164282648
0.9803064124783659
0.9802996102209045
0.9803028571428867
0.9803061012548975
0.9803093425605831
0.9803125810635832
0.9803158167675314
0.9803190496760552
0.9803222797927753
0.9803255071213066
0.9803287316652577
0.9803319534282308
0.9803351724138221
0.9803383886256213
0.9803416020672122
0.9803448127421726
0.9803478055077739
0.9803510107527167
0.980354213241645
0.9803574129781119
0.9803606099656641
0.9803638042078429
0.9803669957081828
0.9803701844702126
0.9803733704974552
0.9803765537934271
0.9803797343616389
0.9803747751606275
0.9803779537671512
0.9803811296534297
0.9803843028229534
0.980387473279207
0.9803906410256688
0.9803938060658115
0.9803969684031019
0.9804001280410006
0.9804032849829626
0.9804064392324368
0.9804095907928662
0.980412739667688
0.9804158858603338
0.9804190293742289
0.980422170212793
0.98042530837944
0.980428443877578
0.9804315767106091
0.9804347068819299
0.9804378343949313
0.9804409592529978
0.980444081459509
0.9804472010178382
0.9804503179313533
0.9804534322034163
0.9804528166031606
0.9804559271803819
0.9804590351248675
0.9804621404399585
0.9804652431289902
0.9804604818258925
0.9804635825940269
0.9804666807432693
0.980469776276936
0.9804728691983381
0.9804759595107807
0.9804790472175636
0.980482132321981
0.9804852148273213
0.9804882947368676
0.9804913720538975
0.980494446781683
0.9804975189234905
0.9804982765868265
0.9805013865546472
0.9805044519109871
0.9805075146935601
0.9805105749056064
0.9805121224832466
0.9805151781970901
0.9805182313495641
0.9805212819438875
0.9805243299832745
0.9805273754709332
0.9805304184100666
0.9805304475115262
0.9805334866220983
0.9805365231926698
0.9805395572264238
0.9805425887265381
0.9805142320534469
0.9805081768878009
0.9805112176814256
0.9805142559399993
0.980517291666691
0.980520324864664
0.9805233555370766
0.980526383687082
0.9805197171381272
0.9805227442827683
0.9805257689110797
0.9805287910261976
0.9805318106312532
0.9805348277293721
0.9805378423236752
0.9805150974699531
0.9805181177446338
0.9805211355159787
0.9805241507870989
0.9805271635611
0.980530173841083
0.9805331816301432
0.9805361869313715
0.9805391897478528
0.9805421900826677
0.9805451879388913
0.9805481833195936
0.9805511762278397
0.9805539603960625
0.9805569484536311
0.980559934047838
0.9805629171817285
0.9805658978583423
0.9805688760807142
0.9805718518518743
0.9805748251748476
0.9805777960526539
0.9805807644883083
0.980583730484821
0.9805866940451967
0.9805896551724359
0.9805663520722421
0.98056931911405
0.9805722837228592
0.9805752459016613
0.9805782056534427
0.9805811629811848
0.9805841178878646
0.9805870703764538
0.9805900204499194
0.9805929681112235
0.9805959133633235
0.9805988562091719
0.980601796651716
0.980604734693899
0.9806076703386586
0.9806106035889283
0.9806135344476363
0.9806164629177065
0.9806193890020577
0.9806223127036041
0.980625234025255
0.9806281529699151
0.9806310695404845
0.9806339837398582
0.9806368955709269
0.9806354589764626
0.9806383678441133
0.98064127435067
0.9806441784990064
0.9806470802919913
0.980649979732489
0.9806528768233591
0.9806557715674565
0.9806586639676317
0.98066155402673
0.980664441747593
0.9806673271330569
0.9806702101859538
0.9806730909091109
0.9806759693053512
0.9806788453774926
0.9806817191283491
0.9806845905607298
0.9806874596774391
0.9806903264812772
0.9806931909750397
0.9806960531615178
0.9806989130434978
0.9807017706237618
0.9807046259050878
0.9807074788902486
0.9807103295820129
0.980713177983145
0.9807160240964047
0.9807188679245474
0.980721709470324
0.9807245487364811
0.9807273857257607
0.9807302204409006
0.9807330528846342
0.9807358830596904
0.9807313450760796
0.9807341736694865
0.9803816000000186
0.9803845661735492
0.9803875299760377
0.9803904914103261
0.9803934504792516
0.9803964071856471
0.9803993615323408
0.9804023135221562
0.9804052631579129
0.9804082104424254
0.9804111553785041
0.9804140979689547
0.9804170382165784
0.9804199761241723
0.9804229116945286
0.9804258449304353
0.9804287758346759
0.9804317044100296
0.9804346306592711
0.9804375545851705
0.9804404761904937
0.9804433954780024
0.9804395717684552
0.9804424891002949
0.9804454041204611
0.9804483168317005
0.9804512272367552
0.9804541353383631
0.9804570411392577
0.9804599446421681
0.9804628458498195
0.9804657447649321
0.9804686413902223
0.9804715357284022
0.9804744277821794
0.9804773175542574
0.9804802050473354
0.9804830902641081
0.9804859732072664
0.9804888538794967
0.9804916535433236
0.9804781975600323
0.9804810778914406
0.9804839559575469
0.9804868317610227
0.9804897053045349
0.9804925765907468
0.9804954456223169
0.9804983124019
0.9805011769321463
0.9805040392157023
0.9805068992552101
0.9805097570533075
0.9805126126126285
0.9805154659358029
0.9805183170254561
0.9805211658842098
0.9805240125146814
0.9805268569194839
0.980529699101227
0.9805325390625155
0.9805353768059506
0.9805382123341294
0.9805410456496447
0.9805438767550855
0.9805467056530367
0.9805495323460791
0.9805523568367895
0.9805551791277409
0.980557999221502
0.9805608171206376
0.9805636328277084
0.9805579315707771
0.980560746210664
0.9805635586635736
0.9805663689320536
0.9805691770186483
0.9805719829258975
0.9805747866563373
0.9805775882125001
0.9805803875969138
0.9805831848121028
0.9805859798605877
0.9805887727448848
0.9805915634675066
0.9805943520309621
0.980597138437756
0.9805999226903892
0.9806027047913588
0.9806054847431581
0.9806082625482766
0.9806110382091996
0.980613811728409
0.9806165831083826
0.9806193523515944
0.9806221194605147
0.98062488443761
0.9806276472853429
0.9806304080061722
0.9806331666025531
0.9806359230769366
0.9806335640138543
0.9806363182167698
0.9806390703035093
0.980641820276511
0.980644568138209
0.9806473138910339
0.9806500575374124
0.9806527990797677
0.980655538520519
0.980658275862082
0.9806610111068685
0.980663744257287
0.9806664753157419
0.980669204284634
0.9806719311663608
0.9806746559633154
0.9806773786778881
0.9806800993124648
0.9806828178694283
0.9806773282442873
0.9806800457840644
0.9806827612509659
0.9806854746473628
0.9806881859756221
0.9806908952381075
0.9806936024371791
0.980696307575193
0.9806464611872269
0.9806491821985668
0.9806519011406966
0.9806546180159756
0.9806573328267598
0.9806600455754013
0.9806627562642488
0.9806654648956475
0.980668171471939
0.9806708759954612
0.9806735784685485
0.9806762788935319
0.9806779166666784
0.9806804619462443
0.9806831566994818
0.9806858494135569
0.9806885400907831
0.9806912287334709
0.9806939153439268
0.9806965999244542
0.9806984138972923
0.9807010947527481
0.9807037735849169
0.9807064503960882
0.9807091251885481
0.9807117979645795
0.9807144687264617
0.9807171374764705
0.9807198042168784
0.9807224689499544
0.9807251316779642
0.9807277924031699
0.9807304511278303
0.9807331078542009
0.9807358001502737
0.9807384528727107
0.9807019144144251
0.9807045778611739
0.980707239309838
0.9807022497187958
0.980704910044988
0.9807074185088154
0.9807100749063775
0.9807127293148739
0.9807153817365374
0.9807174710063703
0.9807201196709154
0.9807227663551505
0.9807254110612957
0.9807119910347507
0.9807146377894054
0.9807172825681327
0.9807199253731446
0.9807214099216812
0.9807240492170124
0.9806768169959101
0.9806794709389072
0.9806821229050379
0.9806811243484835
0.9806837737253542
0.9806864211309623
0.9806890665675071
0.9806917100371845
0.9806943515421874
0.9806969910847051
0.9806996286669238
0.9807020786934023
0.9807047124304362
0.9807073442136593
0.9807099740452448
0.980712601927363
0.9807152278621805
0.9807178518518611
0.9807204738985653
0.9807230940044503
0.9807257121716703
0.9807281434911334
0.9807307578558315
0.9807333702882572
0.980735796084235
0.9807384047267445
0.9807410114433458
0.9807436162361711
0.9807462191073492
0.9807488200590057
0.9807297456690097
0.9807323507737743
0.980734953959493
0.9807375552282854
0.9807401545822683
0.9807427520235551
0.9807453475542562
0.9807468014705966
0.9807493936053004
0.9807519838354234
0.9807545721630637
0.9807571585903165
0.9807597431192742
0.9807623257520257
0.9807649064906571
0.9807109970674568
0.98071359472335
0.9807100366300446
0.9807126327352698
0.9807152269399787
0.9807178192462574
0.9807204096561892
0.9807229981718543
0.9807255847953293
0.9807281695286887
0.9807307523740033
0.9807329682365904
0.9807355474452631
0.9807381247719886
0.980740700218826
0.9807432737878311
0.980745845481057
0.9807484153005539
0.9807509832483686
0.9807535493265453
0.9807561135371252
0.9807586758821462
0.9807610909090981
0.9807636495819774
0.9807662063953559
0.9807687613512602
0.9807713144517136
0.9807738656987366
0.9807764150943465
0.9807789626405582
0.9807344452501883
0.9807370061616597
0.9807393840579779
0.9807419413256134
0.9807444967414984
0.9807470503076433
0.9807496020260559
0.9807521518987408
0.9807546999276999
0.9807572461149324
0.9807593208092551
0.9807618634886305
0.9807644043321364
0.9807669433417603
0.9807694805194869
0.980772015867298
0.9807745493871728
0.9807724684684747
0.9807750000000062
0.9807775297083244
0.9807800575953984
0.9807825836631942
0.980785107913675
0.9807876303488013
0.9807901509705307
0.9807926697808179
0.9807951867816149
0.980797701974871
0.9808002153625326
0.9808027269465431
0.9808052367288435
0.9808077447113717
0.9808102508960629
0.9808127552848496
0.9808152578796616
0.9808177586824257
0.9808202576950662
0.9808227549195044
0.980825250357659
0.980827744011446
0.9808302358827785
0.9808180778849641
0.9808205714285766
0.9808230631917223
0.9808255531763077
0.9808280413842362
0.9808305278174086
0.9808330124777233
0.9808354953670755
0.9808379764873579
0.9808404558404606
0.980842933428271
0.9808454092526737
0.9808478833155507
0.9808503556187813
0.9807375755421304
0.980740085287851
0.9807425932504485
0.9807450994318226
0.9807476038338702
0.9807501064584855
0.9807526073075602
0.980755106382983
0.9807576036866401
0.9807600992204152
0.9807625929861891
0.9807650849858398
0.9807675752212429
0.9807700636942716
0.9807725504067956
0.9807750353606828
0.9807775185577982
0.9807800000000038
0.9807824796891595
0.9807849576271224
0.9807874338157467
0.9807899082568844
0.9807923809523845
0.9807948519040938
0.9807973211138562
0.980799788583513
0.980802254314903
0.9808047183098625
0.9808071805702251
0.9808096410978218
0.9808120998944809
0.9808145569620285
0.9808170123022879
0.9808194659170797
0.9808219178082223
0.9808243679775311
0.9808268164268195
0.9808292631578976
0.9808317081725739
0.9808341514726536
0.9808365930599398
0.9808390329362326
0.9808414711033302
0.9808439075630279
0.9808463423171185
0.9808487753673923
0.9808512067156374
0.9808536363636389
0.9808560643131796
0.9808584905660401
0.9808609151239982
0.9808633379888292
0.980865759162306
0.980868178646199
0.9808705964422764
0.9808730125523034
0.980794806552808
0.9807972473867617
0.9807996865203782
0.9808021239554338
0.9807498781761246
0.9807523312456526
0.9807547826086975
0.9807526773296265
0.9807551268682675
0.980757574704658
0.9807600208405715
0.9807624652777795
0.980764908018051
0.9807673490631523
0.9807697884148473
0.9807722260748977
0.9807746620450623
0.9807770963270979
0.9807795289227588
0.9807817867036026
0.9807842159916941
0.9807866435986173
0.9807890695261169
0.9807914937759349
0.9807939163498112
0.9807963372494829
0.9807987564766851
0.9808011740331503
0.9808035899206086
0.9808060041407878
0.9808084166954132
0.9808108275862079
0.9808132368148923
0.9808156443831849
0.9808180502928013
0.9808204545454553
0.9808228571428579
0.9808251204404688
0.9808238046095638
0.9808262035763418
0.9808286008937785
0.9808309965635744
0.9808333905874275
0.9808357829670334
0.9808381737040855
0.9808405628002749
0.9808429502572902
0.9808453360768179
0.9808477202605419
0.9808501028101442
0.980852483727304
0.9808548630136987
0.9808572406710032
0.9808596167008898
0.9808619911050291
0.9808643638850889
0.980866735042735
0.9808691045796308
0.9808714724974374
0.9808737704918031
0.9808761351997266
0.9808784982935151
0.980874854998294
0.9808772169167801
0.9808795772246843
0.9808819359236534
0.9808842930153319
0.980886648501362
0.980889002383384
0.9808913546630356
0.9808821708063963
0.9808845238095233
0.9808868752125122
0.9808892250169946
0.9808915732246001
0.9808939198369558
0.9808962648556869
0.980898608282416
0.980900950118764
0.9808865671641783
0.9808889114954213
0.9808912542372873
0.9808935276177558
0.9808958672086712
0.9808982052150347
0.9808983750846302
0.9809007106598976
0.9809030446549382
0.9809053770713551
0.9809077079107494
0.9809100371747201
0.9809123648648638
0.980914690982775
0.9809170155300461
0.9809193385082674
0.980921659919027
0.980923979763911
0.980926298044503
0.9809286147623848
0.980930929919136
0.9809319636241144
0.9809342760942745
0.98093658700774
0.9809388963660819
0.9809412041708695
0.9809435104236701
0.9809458151260487
0.9809481182795682
0.9809504198857892
0.9809374412357269
0.9809397448808307
0.980942046979864
0.9809443475343825
0.9809466465459404
0.9809489440160892
0.9809512399463787
0.9809535343383564
0.9809419290020074
0.9809442249748892
0.980945515394911
0.9809478086316473
0.9809501003344461
0.9809523905048457
0.980954679144383
0.9809569662545918
0.9809592518370052
0.9809568280467423
0.9809591121495305
0.9809613947280591
0.9809431621080698
0.9809454484828253
0.980947733333331
0.9809500166611106
0.9809522984676858
0.9809332001331977
0.9809354860186393
0.980937770382693
0.980940053226877
0.9809423345527077
0.9809446143616996
0.9809468926553646
0.9809491694352133
0.9808998339422091
0.9809021248339945
0.9809044142051083
0.9809067020570642
0.9809089883913735
0.9809112732095462
0.9809135565130895
0.9809158383035093
0.9809181185823089
0.9809203973509902
0.9809089043363094
0.9809111846459266
0.9809134634469038
0.9809157407407375
0.9809180165289223
0.9809202908129511
0.9809225635943144
0.9809248348745012
0.9809271046549982
0.9809293729372902
0.9809316397228602
0.980933905013189
0.9809361688097558
0.9809384311140372
0.9809406919275087
0.9809429512516432
0.9809452090879119
0.9809474654377842
0.9809497203027273
0.9809519736842066
0.9809542255836856
0.9809564760026259
0.9809587249424869
0.9809609724047266
0.9809632183908006
0.9809654629021627
0.980967705940265
0.9809699475065575
0.9809721876024884
0.9809744262295039
0.9809766633890484
0.9809788990825645
0.9809811333114925
0.9809833660772713
0.9809855973813376
0.9809878272251265
0.9809620543015984
0.9809641595814212
0.9809663942464812
0.9809672222222177
0.9809694544266533
0.9809716851730849
0.9809739144629401
0.9809761422976454
0.9809783686786249
0.9809805936073012
0.9809828170850946
0.980985039113424
0.9809872596937064
0.9809862214983665
0.9809884402474714
0.9809906575520784
0.9809928734135973
0.9809950878334367
0.9809973008130031
0.980999512353701
0.9810017224569334
0.9810039311241013
0.9810061383566041
0.9810083441558389
0.9810105485232015
0.9810127514600855
0.981014952967883
0.9810171530479842
0.9810193517017773
0.9810215489306491
0.9810237447359841
0.9810259391191655
0.9810281320815742
0.9810303236245899
0.9810325137495899
0.9810347024579503
0.981036889751045
0.9810390756302463
0.9810412600969247
0.981043443152449
0.9810456247981859
0.9810478050355008
0.9810499838657571
0.9810521612903166
0.9810543373105389
0.9810565119277824
0.9810586851434034
0.9810608569587568
0.9810630273751951
0.9810651963940697
0.9810673640167301
0.9810695302445239
0.9810716950787971
0.9810738585208939
0.9810760205721569
0.9810781812339268
0.9810801477674205
0.9810823057161143
0.9810844622792873
0.9810866174582733
0.9810887712544047
0.981090923669012
0.9810930747034239
0.9810952243589677
0.9810973726369686
0.9810995195387504
0.9811016650656352
0.9811038092189432
0.9811008639999932
0.981103007037741
0.9811031979533029
0.9811053388746733
0.9811070949184975
0.9811092332268301
0.981111370169268
0.9811135057471194
0.981115639961691
0.9811177728142877
0.981119904306213
0.9811220344387683
0.9811241632132539
0.981126226896105
0.9811283529786484
0.9811304777069991
0.9811326010824505
0.9811347231062943
0.9811368437798208
0.9811389631043183
0.9811410810810736
0.981143197711372
0.9811296790594142
0.9810918360863966
0.9810877738964676
0.9810899047618973
0.9810920342748258
0.9810941624365406
0.9810962892483273
0.9810537095751349
0.9810558478605311
0.9810579847908668
0.9810601203674296
0.9810622545915058
0.9810643874643796
0.9810664556961947
0.981068585890533
0.9810707147375
0.9810728738539282
0.981074999999992
0.9810771248025196
0.9810792482627841
0.981081370382057
0.9808026199494868
0.9808048280214497
0.9808070347003073
0.9808092399873775
0.9808114438839767
0.9808136463914194
0.9808158475110188
0.9808161574803067
0.9807960642317297
0.9807617878501649
0.9807640025172981
0.9807662157911209
0.9807684276729476
0.9807706381640909
0.9807728472658621
0.9807750549795705
0.9807772613065241
0.9807794662480291
0.98078166980539
0.9807734232820748
0.9807756273525634
0.9807777046095868
0.9807799059561041
0.9807821059228994
0.9807843045112694
0.9807863764484722
0.980788572323097
0.9807907668231524
0.9807929599499285
0.9807951517047142
0.9807973420887965
0.9807995311034609
0.980801718749991
0.9808039050296692
0.980806089943776
0.9808082734935906
0.9808104556803903
0.980812636505451
0.9808148159700469
0.9808169940754506
0.9808191708229334
0.9808213462137644
0.9808235202492118
0.9808256929305418
0.9808278642590191
0.9808300342359071
0.9808322028624671
0.9808343701399593
0.9808365360696422
0.9808387006527725
0.9808408638906057
0.9808430257843954
0.980845186335394
0.9808473455448521
0.9808495034140188
0.9808516599441416
0.9808538151364665
0.9808559689922381
0.9808581525108395
0.9808603036876257
0.9808624535315885
0.9808646020439665
0.9808667492259961
0.9808688022284023
0.9808709467821682
0.9808730900092693
0.9808752319109362
0.980873230293653
0.9808753708281729
0.9808775100401506
0.9808796479308114
0.9808817845013791
0.9808839197530762
0.9808860536871233
0.9808881863047398
0.9808903176071435
0.9808924475955507
0.980894576271176
0.9808952556993118
0.9808973821989424
0.9808995073891521
0.9809016312711498
0.9809037538461433
0.9809058751153386
0.9809079950799402
0.9809101137411513
0.9809122311001737
0.9809143471582075
0.9809164619164512
0.9809137549892432
0.9809158686310512
0.9809179809757486
0.980920092024529
0.9809222017785846
0.9809243102391062
0.9809264174072829
0.9809285232843027
0.9809306278713519
0.9809327311696154
0.9809348331802766
0.9809369339045176
0.980939033343519
0.9809411314984597
0.9809432283705176
0.9809290036674705
0.9809311029636307
0.9809332009773865
0.9809352977099124
0.9809373931623818
0.9809394873359667
0.9809415802318373
0.9809436718511627
0.9809457621951105
0.9809478512648467
0.9809499390615363
0.9809520255863424
0.9809541108404269
0.9809561948249503
0.9809582775410717
0.9809603589899487
0.9809624391727376
0.9809645180905933
0.980966595744669
0.980968672136117
0.9809707472660878
0.9809726996659462
0.980974772313285
0.9809768437025678
0.9809789138349395
0.980980982711544
0.9809830503335234
0.9809851167020188
0.9809871818181697
0.9809892456831142
0.9809913082979891
0.9809933696639297
0.9809954297820701
0.980997488653543
0.9809995462794795
0.9810016026610098
0.9810036577992621
0.9809923541855422
0.9809944108761206
0.9809964663243609
0.9809985205313886
0.9810005734983274
0.9810026252263001
0.9810046757164279
0.9810067249698307
0.9810087729876268
0.9810108197709337
0.9810128653208672
0.9810149096385415
0.9810169527250701
0.9810189945815646
0.9810210352091355
0.9810230746088922
0.9810119699247992
0.9810140108237996
0.9810160504959294
0.9810180889422948
0.9810201261640004
0.9810221621621492
0.9810216451515932
0.9810236794717757
0.9810257125712442
0.9810277444510968
0.9810297751124307
0.9810318045563419
0.9810338327839245
0.9810358597962721
0.9810378855944761
0.9810399101796274
0.9810419335528152
0.9810439557151274
0.9810459766676505
0.9810479964114699
0.9810500149476697
0.9810520322773326
0.9810540484015402
0.9810560633213724
0.9810580770379083
0.9810600895522252
0.9810621008653997
0.9810640214797001
0.9810660304205053
0.9810680381633734
0.9810700447093753
0.9810720500595811
0.9810740542150593
0.9810760571768773
0.9810780589461011
0.9810792261904625
0.9810812258256334
0.9810832242712534
0.9810852215283835
0.9810872175980837
0.9810892124814126
0.9810912061794276
0.9810931986931848
0.981095190023739
0.9810971801721439
0.9810991691394518
0.981101156926714
0.98110314353498
0.9811014230655063
0.9811034084172947
0.9811053925925785
0.9811073755924029
0.9811093574178122
0.9811113380698496
0.9811133175495567
0.9811152958579739
0.9811172729961407
0.9811123595505475
0.9811143363878071
0.9811163120567232
0.9811174002954066
0.9811189604252663
0.9811209329790231
0.9811229043683445
0.9811248745942611
0.9811268436578026
0.9811288115599973
0.9811307783018722
0.9811327438844535
0.9811347083087656
0.9811366715758322
0.9810674617196555
0.9810693847512364
0.9810712183637286
0.9810731979993967
0.9810751764705734
0.9810771537782856
0.9810791299235595
0.9810713488098588
0.9810733254993975
0.9810753010278852
0.9810772753963444
0.9810792486057965
0.981031602112661
0.98103358756232
0.9810355718474922
0.9810375549692021
0.9810395369284725
0.9810415177263252
0.9810434973637809
0.9810454758418589
0.9810474531615772
0.981049429323953
0.981048507899341
0.9810454811348194
0.9810474561403354
0.9810494299912151
0.9810514026884708
0.9810533742331133
0.9810552570093303
0.9810572262773568
0.9810591943957813
0.9810611613656104
0.981063127187849
0.9810650918635014
0.9810670553935703
0.9810690177790574
0.9810709790209633
0.9810729391202871
0.9810748980780273
0.9810768558951807
0.9810564901047572
0.981058452138477
0.9810604130308159
0.9810623727827698
0.9810643313953329
0.9810662888694986
0.9810682452062593
0.9810702004066061
0.9810721544715286
0.9810741074020158
0.9810760591990553
0.9810780098636334
0.9810799593967355
0.9810819077993459
0.9810838550724474
0.9810858012170223
0.9810877462340508
0.981089690124513
0.9810916328893872
0.9810935745296507
0.9810955150462798
0.9810921608330758
0.9810941006361894
0.9810960393177054
0.9810979768785962
0.9810999133198333
0.9811018486423867
0.9811037828472257
0.9811057159353183
0.9810974603174436
0.9810993941142361
0.9811013267954837
0.9811032583621516
0.9810963678293289
0.9810982997117987
0.9811002304811125
0.9811021601382319
0.9811040886841178
0.9811060161197297
0.9810967769784004
0.9810987054084985
0.9811006327293474
0.9811025589419037
0.9811044840471229
0.9811064080459599
0.9811083309393681
0.9811102527282999
0.9811121734137066
0.9811140929965385
0.9811160114777446
0.9811179288582731
0.9811198451390708
0.981104845183469
0.9811067641157752
0.9811086819484067
0.9811105986823087
0.9811125143184248
0.9811144288576981
0.9811163423010701
0.9810991130185807
0.9810971967963213
0.9810991135258619
0.9811010291595023
0.9811029436981821
0.9811048571428397
0.9811067694944127
0.9811085950885033
0.98111050528117
0.9811124143835441
0.9811143223965588
0.9811162293211462
0.9811181351582373
0.9811200399087623
0.98112194357365
0.9811238461538284
0.9811257476502244
0.9811276480637635
0.9811295473953707
0.9811314456459697
0.9811333428164829
0.9811352389078319
0.9811371339209375
0.9811390278567188
0.9811409207160946
0.981142812499982
0.9811447032092975
0.9811465928449564
0.9811272495032463
0.9811291430192782
0.9811310354609748
0.9811327850255065
0.9811346753614788
0.9811365646258321
0.9811384528194773
0.9811403399433245
0.9811422259982825
0.9811441109852591
0.9811459949051614
0.9811456989247129
0.9811475813295432
0.981149462669665
0.981151342945981
0.9811532221593937
0.9811551003108039
0.9811569774011115
0.9811588534312157
0.9811607284020142
0.9811626023144042
0.9811644751692816
0.9811663469675413
0.9811682177100772
0.9811700873977823
0.9811719560315484
0.9811738236122665
0.9811756901408263
0.9811775556181169
0.9811794200450262
0.981181283422441
0.9811824704558056
0.9811843319268447
0.9811861923509373
0.9811880517289662
0.9811899100618136
0.9811388873278821
0.9811407584269473
0.9811426284751283
0.9811444974733106
0.9811463654223778
0.9811482323232132
0.981150098176699
0.9811519629837161
0.9811381553125684
0.9811400224215054
0.98114188848415
0.9811437535013813
0.9811456174740776
0.9811474804031162
0.9811493422893733
0.9811512031337244
0.9811530629370435
0.9811549217002042
0.981156779424079
0.9811586361095389
0.9811604917574547
0.9811623463686956
0.9811641999441301
0.9811629815745198
0.9811648339380211
0.9811666852678375
0.9811685355648339
0.9811703848298743
0.981172233063822
0.9811740802675388
0.981175926441886
0.9811777715877239
0.9811796157059116
0.9811814587973076
0.9811833008627688
0.981185141903152
0.9811869819193124
0.9811888209121046
0.981190658882382
0.9811924958309972
0.9811943317588019
0.9811961666666466
0.9811980005553812
0.9811998334258544
0.9812016652789141
0.9812028024417112
0.9812046324549035
0.9812064614531134
0.9812082894371852
0.9812084534367868
0.9812102798558955
0.9812121052631375
0.9812139296593537
0.9812157530453838
0.9812175754220664
0.9812193967902396
0.9812212171507403
0.9811978429203334
0.9811996682333219
0.9812014925372928
0.9812033158330824
0.9812051381215263
0.981206959403459
0.9812087796797142
0.9812105989511247
0.9812124172185223
0.9812142344827378
0.9812160507446014
0.981217866004942
0.9812196802645877
0.9812214935243659
0.9812233057851031
0.9812233544477896
0.9812250550660584
0.9812268648499654
0.9812286736378437
0.9812304814305155
0.9812322882288019
0.9812340940335231
0.9812358988454984
0.9812377026655464
0.9812395054944844
0.9812413073331291
0.9812431081822962
0.9812449080428006
0.9812467069154562
0.9812485048010762
0.9812503017004724
0.9812520976144563
0.9812538925438383
0.9812556864894278
0.9812574794520335
0.9812592714324628
0.9812567360350279
0.9812585272378653
0.9812603174602961
0.981262106703125
0.981257494529519
0.9812592835657428
0.9812610716238166
0.9812628587045426
0.9812646448087216
0.9812664299371541
0.9812682140906392
0.9812699972699757
0.9812717794759609
0.9812735607093916
0.981275340971064
0.9812771202617726
0.9812788985823119
0.981280675933475
0.9812824523160545
0.9812842277308417
0.9812860021786274
0.9812877756602013
0.9812895481763526
0.9812913197278692
0.9812930903155384
0.9812948599401465
0.9812966286024793
0.9812983963033213
0.9813001630434561
0.9813002444987554
0.9813020097772729
0.9813037740971813
0.9813055374592612
0.9813072998642925
0.9813090613130543
0.9813108218063243
0.9813125813448801
0.9813143399294979
0.9813160975609533
0.981317854240021
0.9813196099674749
0.981321364744088
0.9813231185706327
0.9813248714478802
0.9813266233766009
0.9813283743575647
0.9813301243915404
0.9813318734792962
0.981333621621599
0.9813353688192155
0.9813371150729109
0.9813388603834502
0.9813406047515971
0.9813423481781149
0.9813440906637657
0.9813458322093109
0.9813475728155112
0.9813493124831263
0.9813093261455298
0.9813110751818689
0.9813128232758392
0.9813145704282022
0.9813163166397186
0.981318061911148
0.9813198062432493
0.9813215496367809
0.9813232920924998
0.9813250336111627
0.9813267741935253
0.9813285138403424
0.981330252552368
0.9813319903303556
0.9813337271750574
0.9813354630872251
0.9813371980676097
0.9813389321169609
0.9813406652360283
0.98134239742556
0.9813441286863037
0.9813458590190064
0.9813475884244139
0.9813493169032715
0.9813510444563237
0.981333226238263
0.9813349571734241
0.9813366871822082
0.9813384162653591
0.9813401444236192
0.9813418716577305
0.9813435979684341
0.9813453233564703
0.9813470478225785
0.9813487713674978
0.9813504939919656
0.9813522156967195
0.9813502001601044
0.9813519210245227
0.9813536409709019
0.9813553599999763
0.9813570781124796
0.9813587953091447
0.9813605115907036
0.9813622269578878
0.9813639414114276
0.9813656549520529
0.9813673675804925
0.9813690792974747
0.9813707901037271
0.981372499999976
0.9813742089869475
0.9813759170653668
0.9813776242359579
0.9813793304994446
0.9813810358565496
0.981382740307995
0.981384443854502
0.9813861464967911
0.981387848235582
0.9813895490715938
0.9813911429328848
0.981392682926805
0.9813943811290508
0.9813960784313482
0.9813977748344128
0.9813907838982808
0.9813924808048473
0.9813941768131043
0.981393093410931
0.981394788359764
0.9813964824120359
0.9813981755684579
0.9813998678297403
0.9814015591965929
0.9814032496697245
0.9814049392498434
0.981406627937657
0.9814083157338719
0.9814100026391942
0.9814116886543289
0.9814133737799806
0.9814150580168529
0.9814167413656489
0.9814184238270707
0.9814198945981307
0.981421575342441
0.9814232552014501
0.9814249341758573
0.9814266122663611
0.9814282894736593
0.9814299657984492
0.981431641241427
0.9814333158032883
0.981434989484728
0.9814366622864402
0.9814357856016566
0.9814374573154465
0.9814391281512355
0.981440798109715
0.9814424671915759
0.9814441353975083
0.9814458027282015
0.9814474691843441
0.981449134766624
0.9814507994757283
0.9814524633123437
0.9814541262771558
0.9814557883708495
0.9814574495941093
0.9814591099476186
0.9814607694320605
0.9814624280481169
0.9814640857964695
0.9814657426777988
0.9814672679738307
0.9814689231573189
0.9814705774758041
0.9814722309299639
0.9813829720553414
0.9813846475195567
0.9813863221090843
0.981387995824609
0.981389668666815
0.9813570422534955
0.9813587222946288
0.9813604014598283
0.9813620797497788
0.9813637571651644
0.9813640791872625
0.9813657552083075
0.9813674303566521
0.9813691046329778
0.9813707780379652
0.9813724505722946
0.9813741222366451
0.9813747269890537
0.9813763971925917
0.9813780665280406
0.981379734996077
0.9813814025973766
0.9813830693326149
0.9813847352024662
0.9813864002076044
0.9813880643487025
0.9813897276264331
0.9813912863070279
0.9813929478869327
0.9813946086054689
0.9811657683337391
0.9811674870466061
0.9811692048691787
0.9811709218021488
0.9811726378462073
0.9811743530020441
0.9811760672703489
0.9811776771856955
0.9811793897077575
0.9811811013443378
0.9811828120961226
0.9811845219637979
0.981186230948049
0.9811879390495604
0.9809602891814866
0.9809620547237733
0.9807345548386832
0.9807363777089518
0.9807381996388695
0.9807400206291638
0.9807418406805612
0.9807436597937879
0.9807454779695689
0.9807472952086287
0.9807491115116911
0.9807509268794791
0.9807527413127146
0.9807545548121195
0.9807563673784142
0.980758179012319
0.9807572383645914
0.9807590488431609
0.9807608583911324
0.980762667009223
0.9807644746981494
0.9807662814586275
0.9807680872913723
0.9807698921970983
0.9807716961765192
0.9807690354027437
0.9807708386765569
0.9807726410256141
0.9807744424506267
0.9807762429523051
0.9807780425313591
0.9807740010245632
0.980652471190754
0.9806543010752418
0.9806561300230086
0.9806579580347734
0.9806597851112546
0.9806616112531699
0.9806103298388887
0.9806121676891344
0.9806140046000239
0.9806158405722774
0.980617675606614
0.9806195097037521
0.9806213428644098
0.980623175089304
0.9806250063791511
0.9806236479591564
0.9806254781943109
0.9806273074961481
0.9806291358653818
0.9806309633027249
0.9806327898088898
0.980634615384588
0.9806364400305302
0.9806382637474267
0.9806400865359868
0.980641908396919
0.9806437293309315
0.9806455493387314
0.9806471650139567
0.980648983223155
0.9806508005082316
0.9806526168698911
0.980654432308837
0.9806562468257722
0.980658060421399
0.980659873096419
0.9806564831260823
0.9806463470319358
0.980648161298476
0.9806499746450027
0.9806348035487682
0.9806366193613508
0.9806384342538359
0.9806402482269225
0.9806404152949835
0.9806422278480734
0.9806440394836471
0.9806458502024012
0.9806476600050315
0.980649468892233
0.9806512768647002
0.9806530839231267
0.9806548900682055
0.9806566953006288
0.9806584996210883
0.9806603030302748
0.9806621055288787
0.9806639071175892
0.9806657077970952
0.9806675075680847
0.9806693064312454
0.9806711043872637
0.9806729014368257
0.9806746975806169
0.9806764928193216
0.980678287153624
0.9806800805842073
0.980681873111754
0.9806836647369461
0.9806854554604647
0.9806872452829903
0.9806890342052029
0.9806908222277814
0.9806926093514043
0.9806943955767495
0.9806961809044941
0.9806979653353143
0.980699748869886
0.9807015315088842
0.9807033132529833
0.9807050941028571
0.9807068740591784
0.9807086531226199
0.9807104312938528
0.9807122085735486
0.9807139849623772
0.9807157604610085
0.9807175350701114
0.9807193087903543
0.9807210816224047
0.9807228535669298
0.9807246496496207
0.9807264198148322
0.9807281890945183
0.9807299574893433
0.980731724999971
0.9807334916270642
0.9807352573712853
0.980737022233296
0.9807386113885823
0.9807403745318061
0.9807421367947786
0.980743898178159
0.9807456586826055
0.980747418308776
0.9807491770573273
0.9807509349289161
0.980752691924198
0.9807544480438282
0.9807557797707729
0.9807546699875174
0.9807564243027594
0.9807581777445561
0.9807599303135595
0.9807532221945463
0.9807547512437517
0.9807565033573443
0.9807582545996721
0.9807600049713848
0.9807617544731315
0.9807635031055605
0.9807645553899357
0.9807589024087114
0.9807606504468424
0.9807623976172452
0.980764143920566
0.9807658893574499
0.9807676339285418
0.9807693776344856
0.9807711204759247
0.9807728624535019
0.9807746035678593
0.9807763438196383
0.9807780832094799
0.9807798217380241
0.9807815594059108
0.9807832962137786
0.9807850321622661
0.9807867672520106
0.9807884520276655
0.9807517923361877
0.9807535343548885
0.9807552755126956
0.9807347579051084
0.9807365028401775
0.9807381728394763
0.9807273019007354
0.980729047383978
0.9807307920058916
0.9807325357671136
0.9807342293464559
0.9807359714003645
0.9807377125954839
0.980739452932449
0.9807411924118941
0.9807383990147484
0.9807401378970396
0.9807418759231605
0.980743613093743
0.9807453494094187
0.9807391389913598
0.9807408755533393
0.9807424883205993
0.9807442232054762
0.9807459572376204
0.9807476904176602
0.9807494227462238
0.9807511542239383
0.9807528848514305
0.9807546146293266
0.9807563435582519
0.9807580716388312
0.9807597988716891
0.9807615252574488
0.9807632507967335
0.9807649754901656
0.980766699338367
0.9807684223419587
0.9807700220425852
0.9807717433888039
0.9807734638922583
0.9807751835535671
0.9807769023733484
0.9807566780821612
0.9807584005869099
0.980760122249358
0.9807618430701233
0.9807635630498226
0.9807652821890726
0.980767000488489
0.9807687179486871
0.9807704345702817
0.9807721503538867
0.9807738653001156
0.9807755794095813
0.9807772926828959
0.9807790051206713
0.9807807167235185
0.9807812576163474
0.9807829678362264
0.980784677222868
0.9807863857768808
0.9807880934988733
0.980789800389453
0.9807897055244275
0.980791411192183
0.9807931160301319
0.9807948200388794
0.9807965232190304
0.9807982255711891
0.9807999270959591
0.9808016277939435
0.9808033276657449
0.9808050267119649
0.980806724933205
0.9808084223300658
0.9808101189031475
0.9808118146530497
0.9808135095803713
0.9808152036857106
0.9808168969696656
0.9808185894328334
0.9808202810758107
0.9808219718991934
0.9808236619035772
0.9808253510895569
0.9808270394577269
0.980828727008681
0.9808304137430123
0.9808320996613134
0.9808337847641764
0.9808354690521928
0.9808371525259534
0.9808388351860485
0.9808405170330681
0.9808421980676012
0.9808438782902363
0.9808455577015617
0.9808472363021647
0.9808489140926323
0.9808505910735509
0.980852267245506
0.9808539426090832
0.9808556171648669
0.9808572909134412
0.9808569638553898
0.9808586364731071
0.9808600674373477
0.9808617385022556
0.9808634087626065
0.9808650782189813
0.9808667468719603
0.9808684147221234
0.9808700817700498
0.980871748016318
0.9808734134615064
0.9808750781061923
0.980868644882236
0.9808703098726559
0.9808719740633685
0.9808736374549498
0.9808753000479755
0.9808769618430203
0.9808786228406587
0.9808802830414646
0.9808819424460109
0.9808836010548706
0.9808852588686159
0.9808824826263756
0.9808841399137196
0.9808857964071533
0.9808874521072474
0.9808891070145714
0.9808907611296948
0.9808858339315302
0.9808874880382451
0.9808836163596902
0.9808852702056109
0.9808869232607852
0.9808832456978644
0.9808848984468016
0.9808865504060833
0.9808882015762753
0.9808898519579428
0.9808915015516506
0.9808931503579628
0.9808947029348281
0.9808963501908072
0.9808979966610694
0.9808986647591473
0.9808486293205873
0.9808502859866214
0.980851941863203
0.9808535969508964
0.9808552512502651
0.9808569047618722
0.9808585574862801
0.980860209424051
0.98086176540563
0.9808634157944487
0.9808650653983025
0.9808667142177514
0.9808683622533544
0.9808700095056706
0.9808716559752583
0.980873301662675
0.9808749465684782
0.9808765906932245
0.9808782340374701
0.9808798766017706
0.9808696797152695
0.9808713235293788
0.980872966563875
0.9808746088193127
0.9808762502962457
0.9808778909952276
0.9808794598436059
0.9808810990051778
0.9808827373904476
0.980884374999967
0.9808860118342865
0.9808876478939564
0.9808892831795268
0.9808909176915468
0.9808925514305651
0.9808941843971299
0.980895816591789
0.9808974480150896
0.9808990786675784
0.9809007085498014
0.9809023376623044
0.9809039660056325
0.9809055935803301
0.9809072203869417
0.9809088464260105
0.9809104716980798
0.9809120962036921
0.9809028524280666
0.9809044779636715
0.9809061027332371
0.9809077267373046
0.980909349976415
0.9809109724511086
0.9809125941619251
0.980914215109404
0.9809158352940841
0.9809174547165038
0.9809190733772007
0.9809205972254543
0.9808921720733091
0.9808937955346315
0.980895418233049
0.9808970401690995
0.98089866134332
0.9809002817562471
0.9809019014084169
0.9809035203003652
0.9809051384326269
0.9809067558057368
0.9809083724202289
0.9809099882766368
0.980909446788527
0.9809110616357759
0.9809126757263017
0.9809141953618777
0.9809158079624954
0.9809174198079736
0.9809190308988426
0.9809206412356319
0.9809222508188712
0.9809238596490889
0.9809254677268137
0.980927075052573
0.9809285881252583
0.98093019397052
0.9809301869158538
0.9809317916374338
0.9809333956094942
0.9809339948633795
0.9809355975723283
0.9809371995332214
0.9809388007465828
0.9809327501749134
0.9809343516790704
0.9809359524364313
0.9809375524475183
0.9809391517128533
0.9809407502329575
0.9809423480083516
0.980943945039556
0.9809455413270903
0.9808878957169117
0.980889504305295
0.9808911121451495
0.9808927192369975
0.980894325581361
0.9808959311787613
0.9808975360297192
0.9808991401347553
0.9809007434943894
0.980902346109141
0.980903947979529
0.9809055491060719
0.9809071494892877
0.980908749129694
0.9809103480278076
0.9809119461841455
0.9809135435992233
0.9809151402735569
0.9809167362076613
0.9809183314020511
0.9809199258572406
0.9809215195737434
0.9809231125520728
0.9809247047927414
0.9809262962962616
0.980927887063145
0.9809294770939032
0.9809310663890468
0.9809326549490863
0.9809342427745317
0.9809358298658921
0.9809374162236767
0.9809390018483939
0.9809405867405518
0.9809421709006579
0.9809437543292192
0.9809453370267425
0.9809469189937338
0.980942247346527
0.9809438292963893
0.98094541051657
0.9809469910075738
0.9809089442138882
0.9809105323806977
0.980912119815633
0.9809137065192
0.9809152924919039
0.9809168777342497
0.9809184622467418
0.9809200460298841
0.98092162908418
0.9809232114101325
0.9809247930082442
0.9809263738790173
0.9809279540229531
0.9809295334405529
0.9809311121323174
0.980932690098747
0.9809297887000106
0.9809313662456591
0.9809329430669985
0.9809345191645273
0.9809360945387438
0.9809376691901457
0.9809392431192305
0.9809408163264951
0.9809423888124358
0.9809439605775486
0.9809455316223292
0.9809471019472725
0.9809486715528732
0.9809502404396254
0.9809518086080229
0.9809533760585589
0.9809549427917263
0.9809565088080173
0.980958074107924
0.9809596386919377
0.9809612025605495
0.9809627657142499
0.9809625457038033
0.9809641078363817
0.9809656692553318
0.9809672299611424
0.9809687899543019
0.9809703492352984
0.9809719078046194
0.980973465662752
0.9809750228101829
0.9809765792473983
0.9809781349748841
0.9809796899931255
0.9809812443026075
0.9809794258372845
0.9809809794988249
0.9809825324527081
0.9809840846994173
0.9809856362394357
0.9809871870732455
0.980988737201329
0.9809902866241675
0.9809918353422425
0.9809933833560346
0.9809949306660242
0.9809964772726909
0.9809980231765144
0.9809995683779736
0.9810011128775471
0.9810026566757128
0.9810041997729488
0.981005742169732
0.9810072838665395
0.9810088248638473
0.9810103651621318
0.9810119047618682
0.9810134436635318
0.9810149818675972
0.9810165193745385
0.9810180561848297
0.9810195922989441
0.9810211277173546
0.9810226624405338
0.9810241964689538
0.9810257298030861
0.9810272624434022
0.9810287943903726
0.981030325644468
0.9810318562061581
0.9810333860759125
0.9810349152542005
0.9810364437414905
0.9810379715382509
0.9810394986449495
0.9810410250620538
0.9810425507900308
0.9810433762130075
0.9810449007219847
0.9810464245431618
0.9810479476770041
0.9810494701239766
0.9810509918845437
0.9810525129591696
0.9810540333483181
0.9810555530524522
0.981057072072035
0.9810585904075287
0.9810601080593956
0.981061625028097
0.9810631413140942
0.981064656917848
0.9810661718398188
0.9810676860804665
0.9810691996402505
0.9810707125196301
0.9810722247190639
0.9810737362390101
0.9810752470799268
0.9810767572422712
0.9810782667265006
0.9810649382715676
0.9810664497306628
0.9810679605115175
0.9810691790040003
0.9810706884951409
0.9810721973093796
0.9810737054471717
0.9810752129089719
0.9810767196952347
0.9810782258064141
0.9810797312429635
0.9810812360053364
0.9810827400939852
0.9810803267680913
0.9810818303870736
0.9810833333332957
0.981084835607209
0.9808876788908389
0.9808844623294952
0.9808860080464533
0.9808875530725881
0.9808890974083628
0.9808906410542398
0.9808921393478857
0.9808910694351043
0.9808926116071053
0.9808941530907904
0.9808956938866201
0.980897233995055
0.9808987734165547
0.9809003121515789
0.9809018502005865
0.9809033875640364
0.9809049242423866
0.9809064602360951
0.9809079955456192
0.9809095301714162
0.9809101291183949
0.9809116625862074
0.9809131953715687
0.9809147274749344
0.9809162588967593
0.9809177896374982
0.9809193196976055
0.9809208490775349
0.9809223777777398
0.9809239057986734
0.9809109062638448
0.9809124361536374
0.9809139653640828
0.9809154938956335
0.9809170217487414
0.9809185489238582
0.9809200754214349
0.9809216012419225
0.9809231263857713
0.9809243848370269
0.9809259086879053
0.9809274318634674
0.9809289543641623
0.9809304761904382
0.9809319973427432
0.9809335178215249
0.9809350376272306
0.9809365567603071
0.9809380752212008
0.9809395930103577
0.9809411101282236
0.9809426265752437
0.9809441423518628
0.9809456574585252
0.9809471718956754
0.9809486856637567
0.9809501987632125
0.9809517111944859
0.980953222958019
0.9809547340542543
0.9809562444836333
0.9809577542465974
0.9809592633435875
0.9809607717750443
0.9809622795414078
0.9809637866431178
0.9809652930806138
0.9809667988543347
0.9809683039647192
0.9809698084122055
0.9809713121972313
0.9809728153202344
0.9809743177816516
0.9809719911990814
0.9809734931807798
0.9809650978666867
0.9809666007035673
0.9809681028797151
0.9809696043955657
0.9809711052515544
0.9809726054481159
0.9809741049856849
0.9809756038646956
0.9809771020855814
0.980978599648776
0.980974522712272
0.9809760201842527
0.9809775169993032
0.980979013157856
0.9809805086603427
0.9809820035071949
0.9809834976988435
0.9809849912357193
0.9809864841182525
0.9809879763468731
0.9809786949857288
0.9809801882661608
0.980978003939554
0.9809794967176855
0.9809809888426652
0.9809824803149217
0.9809839711348834
0.9809854613029781
0.9809869508196332
0.9809884396852757
0.9809899279003325
0.9809914154652296
0.9809929023803934
0.9809943886462492
0.9809958742632222
0.9809973592317375
0.9809988435522192
0.9810003272250918
0.9810018102507787
0.9810032926297035
0.9810047743622892
0.9810062554489581
0.9810077358901329
0.9810092156862353
0.9810106948376868
0.9810121733449084
0.9810136512083213
0.9810151284283456
0.9810166050054013
0.9810180809399085
0.9810195562322861
0.9810210308829532
0.9810225048923286
0.9810239782608302
0.9810254509888761
0.9810269230768837
0.9810283945252701
0.9810298653344522
0.9810313355048464
0.9810328050368688
0.9810342739309351
0.9810357421874605
0.9810372098068599
0.9810386767895483
0.9810401431359396
0.9810416088464478
0.9810430739214865
0.9810445383614688
0.9810460021668076
0.9810474653379152
0.9810489278752039
0.9810503897790854
0.9810518510499711
0.9810467316016919
0.9810481930317716
0.9810496538294713
0.9810510058403237
0.9810427768165693
0.9810442378377981
0.9810456982273705
0.9810471579856962
0.9810486171131841
0.9810500756102433
0.981051533477282
0.9810529907147086
0.9810544473229308
0.981055903302356
0.9810573586533913
0.9810588133764434
0.9810602674719187
0.9810616346775534
0.9810630875376919
0.9810645397714626
0.9810659913792704
0.98106744236152
0.9810688927186157
0.9810675425371127
0.981068992248022
0.9810704413347285
0.9810718897976354
0.9810733376371452
0.9810747848536604
0.9810756291675228
0.9810770752687771
0.981078520748186
0.9810799656061507
0.9810813668600502
0.9810828104855637
0.98108425349083
0.9810856958762485
0.9810871376422188
0.981086453413442
0.9810878943978992
0.9810893347639082
0.9810907745118671
0.9810922136421734
0.9810936521552246
0.9810950900514177
0.9810965273311494
0.9810979639948161
0.9810994000428137
0.9811008354755381
0.9811022702933844
0.9811037044967477
0.9811050524512548
0.9811064854451651
0.9811079178257675
0.9811093495934555
0.9811107807486227
0.9811122112916618
0.9811136412229657
0.9811150705429266
0.9811164992519363
0.9811179273503868
0.9811193548386691
0.9811207817171743
0.9811222079862929
0.9811236336464154
0.9811250586979317
0.9811264831412312
0.9811279069767035
0.9811293302047375
0.9811307528257217
0.9811321748400446
0.981133596248094
0.9811350170502576
0.9811364372469228
0.9811378568384764
0.9811392758253054
0.9811406942077956
0.9811421119863334
0.9811435291613044
0.9811449457330939
0.9811463617020868
0.9811477770686678
0.9811491918332215
0.9811506059961317
0.9811520195577822
0.9811534325185562
0.9811548448788371
0.9811562566390072
0.9811576677994492
0.9811590783605451
0.9811604883226765
0.9811618976862251
0.9811633064515718
0.9811647146190975
0.9811661221891824
0.981167529162207
0.9811689355385509
0.9811703413185936
0.9811717465027142
0.9811731510912917
0.9811346822033487
0.9811360940478301
0.9811375052943256
0.9811389159432152
0.9811016934800604
0.98110311111107
0.9811045281421509
0.9811059445736842
0.9811073604060501
0.9811055825755561
0.9811069978857939
0.9811084125977182
0.9811098267117085
0.9811112402281438
0.9811126742711882
0.9811140021118911
0.9811154138513101
0.9811168249946811
0.9811182355423816
0.9811196454947888
0.9811210548522794
0.9811224636152297
0.981123871784016
0.9811252793590141
0.9811266863405994
0.9811280927291472
0.9811294985250323
0.9811309037286293
0.9811323083403124
0.9811337123604554
0.9811351157894322
0.9811365186276159
0.9811379208753793
0.9811393225330954
0.9811407236011364
0.9811421240798743
0.9811435239696809
0.9811449232709275
0.9811463219839853
0.981147720109225
0.9811491176470172
0.981150514597732
0.981151910961739
0.9811533067394083
0.9811547019311085
0.981156096537209
0.9811574905580782
0.9811588839940846
0.9811602768455958
0.9811013839378908
0.9810996226414678
0.9811010270383151
0.9811024308465636
0.9811038340665831
0.9811052366987434
0.9811066387434138
0.9811080402009633
0.9811094410717607
0.9811108413561742
0.9811121573550534
0.9811135564853138
0.9811149550302866
0.9811163529903388
0.9811177503658374
0.9810635660534698
0.9810649738766561
0.9810663811115335
0.9810677877584707
0.9810691938178361
0.9810705992899977
0.9810720041753234
0.9810734084741805
0.9810748121869363
0.9810762153139575
0.9810776178556109
0.9810790198122624
0.9810804211842782
0.9810800083385027
0.9810814089203413
0.9810828089184824
0.9810830833332911
0.9810844823994579
0.9810858808829231
0.981087278784051
0.981088676103205
0.9810900728407486
0.9810914689970447
0.9810928645724561
0.9810942595673453
0.9810956539820744
0.9810970478170055
0.9810984410724997
0.9810952618453441
0.9810966548929557
0.9810948483589106
0.9810961786084726
0.9810975705979642
0.9810989620095071
0.9811003528434611
0.9811017431001857
0.9811031327800405
0.9811045218833842
0.9810783907092067
0.9810786025295034
0.9810799958540205
0.9810813886009937
0.9810827807707821
0.9810829500724662
0.9810843413421281
0.9810847794574019
0.981086169772214
0.9810875595114456
0.9810889486754539
0.9810903372645962
0.981091725279229
0.981093112719709
0.9810944995863923
0.9810958858796347
0.9810972715997918
0.981098656747219
0.9811000413222711
0.9811014253253031
0.9811028087566692
0.9811041916167236
0.98110557390582
0.981106955624312
0.98110825423025
0.9811096348256224
0.9811110148514421
0.9811123118168265
0.9811136907216065
0.9811150690578831
0.9811164468260081
0.9811178240263324
0.981119200659207
0.9811205767249827
0.9811219522240097
0.981123327156638
0.9811247015232175
0.9811157851409323
0.981117160493784
0.9811185352807632
0.9811199095022192
0.9811212831585009
0.9811226562499568
0.9811240287769352
0.9811219071105198
0.9811232792274069
0.9811246507805648
0.9811260217703408
0.9811230595482113
0.9811244303017428
0.9811258004925675
0.981127170121032
0.9811282929831328
0.9811296615384182
0.9811310295323603
0.9811318228418676
0.9811331898318549
0.9811345562614856
0.9811359221311041
0.9811370415897948
0.98113840639078
0.9811397706327643
0.9811411343160908
0.9811424974411029
0.9811438600081431
0.9811442602823385
0.9811456219312168
0.9811469830230697
0.9811483435582388
0.9811497035370655
0.9811510629598911
0.9811524218270564
0.9811537801389022
0.9811551378957686
0.9811564950979956
0.9811578517459234
0.9811592078398911
0.9811605633802382
0.9811619183673034
0.9811632728014255
0.9811646266829429
0.9811659800121938
0.9811673327895158
0.9811686850152469
0.9811700366897239
0.9811713878132842
0.9811727383862644
0.9811740884090009
0.9811754378818299
0.9811699042964335
0.9811712540716174
0.9811726032973305
0.981173829873786
0.9811751780264057
0.98117652563055
0.9811778726865535
0.9811792191947507
0.9811805854848107
0.981181930894265
0.9811814468603502
0.9811827915481072
0.9811841356895762
0.9811840982940259
0.9811854416243214
0.9811867844092129
0.9811881266490324
0.9811894683441117
0.9811908094947824
0.9811921501013757
0.9811934901642227
0.9811805758312615
0.9811638151225992
0.981165160113454
0.9811665045592263
0.9811678484602475
0.9811691918168486
0.9811705346293603
0.9811718768981132
0.9811732186234375
0.981174559805663
0.9811686159449172
0.9811699575156344
0.9811712985436449
0.9811726390292782
0.981173978972863
0.9811753183747282
0.9811766572352021
0.981177995554613
0.9811793333332889
0.9811806705715572
0.9811820072697455
0.9811833434281808
0.9811846790471901
0.9811860141270997
0.9811873486682363
0.9811886826709257
0.981190016135494
0.9811913490622663
0.9811926814515682
0.9811940133037248
0.9811953446190605
0.9811966753979001
0.9811980056405677
0.9811993353473873
0.9812006645186826
0.9812019931547771
0.981203321255994
0.981204648822656
0.9812059758550861
0.9812073023536064
0.9812085478680164
0.9812098733158611
0.9812111982307553
0.9812125226130205
0.9812138464629777
0.9812151697809477
0.9812054238649612
0.9812067483429959
0.9812080722891118
0.9812093957036291
0.981210718586868
0.9812113586192609
0.9812126805778043
0.9812140020059732
0.9812153229040868
0.9812166432724637
0.9812179631114226
0.9812192824212821
0.9812206012023599
0.9812219194549742
0.9812232371794423
0.9812245543760817
0.9812258710452093
0.9812271871871422
0.9812285028021969
0.9812298178906894
0.9812311324529361
0.9812324464892528
0.981233759999955


==> data/SW-Uniform.txt <==
0.9878
0.9878
0.8272666666666666
0.8674
0.8914799999999999
0.9075333333333333
0.9189999999999999
0.9276
0.9342888888888888
0.93964
0.9440181818181818
0.9476666666666667
0.9507538461538462
0.9534
0.9556933333333333
0.9577
0.9594705882352941
0.9610444444444445
0.9624526315789473
0.96372
0.9648666666666667
0.9659090909090909
0.9668608695652174
0.9677333333333333
0.968536
0.969276923076923
0.9699629629629629
0.9706
0.9711931034482759
0.9717466666666666
0.9722645161290323
0.97275
0.9732060606060606
0.973635294117647
0.97404
0.9744222222222222
0.9747837837837838
0.9751263157894737
0.9754512820512821
0.97576
0.9760536585365853
0.9763333333333334
0.9766
0.9768545454545454
0.9663955555555556
0.9668608695652174
0.9673063829787234
0.9677333333333333
0.9681428571428572
0.968536
0.968913725490196
0.969276923076923
0.9696264150943397
0.9699629629629629
0.9702872727272728
0.9706
0.9709017543859649
0.9711931034482759
0.9714745762711865
0.9717466666666666
0.9720098360655738
0.9722645161290323
0.9648666666666667
0.9618484375
0.9622476923076924
0.9626348484848485
0.9630104477611942
0.9633750000000001
0.9637289855072463
0.9639942857142856
0.9643295774647888
0.9646555555555554
0.9649726027397258
0.9652810810810808
0.965581333333333
0.9658736842105258
0.966158441558441
0.9664358974358968
0.9667063291139233
0.9669699999999992
0.9672271604938263
0.9674780487804868
0.967722891566264
0.9679619047619037
0.9681952941176458
0.9684232558139523
0.9686459770114929
0.9688636363636349
0.9670752808988751
0.9619544444444432
0.9622384615384604
0.9625163043478249
0.9627881720430095
0.9630542553191476
0.9633147368421039
0.9635697916666652
0.9638195876288644
0.9640642857142842
0.9643020202020187
0.9645369999999985
0.9629643564356422
0.9631950980392143
0.9634339805825228
0.9636682692307678
0.9638971428571415
0.9641226415094326
0.9643439252336435
0.9645611111111096
0.964774311926604
0.9649836363636348
0.9651891891891876
0.9653910714285698
0.9655893805309718
0.965784210526314
0.9659756521739112
0.9661637931034465
0.9663487179487161
0.9665305084745743
0.966709243697477
0.966884999999998
0.9670578512396674
0.9672278688524569
0.9673959349593475
0.9675604838709656
0.9677223999999979
0.9678817460317438
0.9680385826771631
0.9644304687499978
0.9646116279069745
0.9647899999999977
0.9649656488549595
0.9651386363636341
0.9653090225563886
0.9654768656716394
0.9656422222222198
0.965805147058821
0.9659656934306544
0.9661239130434758
0.9662798561151054
0.9664335714285688
0.9665851063829761
0.9667345070422508
0.9668818181818155
0.9670270833333307
0.9671703448275835
0.9673116438356136
0.9662394557823101
0.9663851351351322
0.9665288590603998
0.9666706666666638
0.9668105960264871
0.9669486842105234
0.9670849673202585
0.9672194805194775
0.964878064516126
0.9650249999999969
0.9651700636942644
0.9653132911392374
0.965454716981129
0.9655943749999969
0.9657322981366427
0.9658685185185153
0.9660030674846594
0.9631993902438993
0.9633484848484817
0.9634957831325269
0.9636413173652663
0.9637851190476158
0.963927218934908
0.9640676470588202
0.9642064327485347
0.9643436046511594
0.9644791907514417
0.9646132183908012
0.9647457142857109
0.9648767045454512
0.9650062146892621
0.9651342696629179
0.9652608938547451
0.9653861111111076
0.9633911602209909
0.9635252747252712
0.9636579234972642
0.963789130434779
0.9639189189189153
0.9640473118279533
0.9641743315507985
0.9642999999999964
0.964424338624335
0.9645473684210489
0.9646691099476403
0.9647895833333296
0.9649088082901517
0.9650268041237076
0.9651435897435859
0.9652591836734656
0.9653736040609099
0.9654868686868648
0.9655989949748706
0.9657099999999962
0.9658199004975085
0.9659287128712832
0.9660364532019665
0.9661431372548981
0.9662487804878009
0.9663533980582485
0.9664570048309139
0.9665596153846114
0.9666617224880343
0.966762380952377
0.9668620853080528
0.9669608490565997
0.9670586854460054
0.9671556074766314
0.9672516279069727
0.9673467592592552
0.9674410138248807
0.9675344036697207
0.9676269406392652
0.9677186363636322
0.9678095022624393
0.9678986486486445
0.9679878923766774
0.96807633928571
0.9681639999999958
0.968250884955748
0.968337004405282
0.9684223684210483
0.968506986899559
0.9685908695652131
0.9686740259740216
0.968756465517237
0.9688381974248884
0.9689192307692265
0.9689995744680807
0.9690792372881313
0.9691582278480969
0.9692365546218443
0.9693142259414181
0.9693912499999956
0.9694676348547674
0.9695433884297476
0.9696185185185141
0.9696930327868808
0.9697669387755058
0.9698402439024345
0.9699129554655825
0.9699850806451568
0.9700566265060195
0.9701275999999954
0.9701980079681229
0.9702678571428526
0.9703371541501931
0.9704059055118065
0.9704741176470543
0.9700824218749955
0.9701513618676998
0.9702197674418559
0.9702876447876403
0.9703549999999954
0.9704218390804552
0.9704881679389268
0.9705539923954327
0.9706193181818136
0.9706841509433917
0.9707484962405969
0.9708123595505572
0.9708757462686521
0.9709386617100325
0.9710011111111064
0.9710630996309917
0.9711246323529366
0.9711857142857097
0.9712463503649589
0.9712996363636318
0.9713594202898505
0.9714187725631722
0.9710604316546717
0.9711204301075222
0.9711799999999954
0.9712391459074687
0.9712978723404209
0.9713561837455784
0.9714140845070376
0.971466666666662
0.9715237762237716
0.9715804878048734
0.9699645833333287
0.9686993079584729
0.9687651724137885
0.9688305841924353
0.9688955479452008
0.9689600682593811
0.9690241496598593
0.9690877966101649
0.9691510135135089
0.9692138047138
0.9692761744966396
0.9693381270902963
0.9693999999999954
0.9694611295681017
0.9695218543046312
0.9695821782178172
0.9696421052631533
0.9697016393442577
0.9697607843137209
0.9698195439739368
0.9698779220779175
0.9699359223300924
0.9699935483870922
0.9700508038585163
0.9701076923076877
0.9701642172523914
0.9702203821656004
0.9702761904761857
0.9703310126582231
0.9703861198738123
0.9704408805031399
0.9704952978056379
0.9705493749999953
0.9706031152647927
0.9706565217391256
0.9707095975232151
0.9707623456790075
0.9708147692307645
0.9708668711656394
0.970918654434246
0.9709701219512147
0.9710212765957399
0.9710721212121164
0.971122658610267
0.9711728915662602
0.971222822822818
0.9712724550898155
0.9713217910447712
0.9713708333333285
0.9714195845697281
0.9714680473372732
0.9715162241887857
0.971564117647054
0.9716111436950098
0.9716584795321588
0.9717055393585956
0.9717523255813905
0.9717988405797052
0.9718450867051973
0.9707858789625312
0.9708347701149377
0.9708833810888203
0.9704257142857095
0.9704752136752088
0.9705244318181769
0.970573371104811
0.9706220338983002
0.9706704225352064
0.9707185393258377
0.9707663865546169
0.970813966480442
0.9708612813370424
0.9709083333333284
0.9709545706371142
0.9710011049723707
0.9710473829201052
0.9710934065934016
0.9711391780821867
0.9711846994535469
0.9712299727520386
0.971274999999995
0.971319783197827
0.9713643243243193
0.9714086253369222
0.971452688172038
0.9714965147453033
0.9715401069518667
0.9715834666666616
0.9716265957446758
0.9703920424403132
0.9704380952380901
0.9704839050131875
0.9705294736842054
0.9705748031496012
0.9693591623036598
0.9694073107049557
0.9694552083333282
0.969502857142852
0.9695502590673524
0.9695974160206666
0.9696443298969021
0.9696910025706889
0.9697374358974307
0.9697836317135498
0.968601020408158
0.9686498727735317
0.9686984771573551
0.9687468354430327
0.9687949494949443
0.9688428211586849
0.9688904522613012
0.9689378446115235
0.9689849999999948
0.969031920199496
0.9690786069651689
0.9691250620347341
0.9691712871287076
0.969217283950612
0.9692591133004873
0.969304668304663
0.9693499999999947
0.9693951100244446
0.9694399999999946
0.9694846715328415
0.9695291262135869
0.9695733656174281
0.9684541062801879
0.9685007228915609
0.96854711538461
0.9685923261390833
0.9686382775119563
0.968684009546534
0.9687295238095184
0.9687748218527261
0.9688199052132647
0.9688647754137062
0.9689094339622587
0.9689538823529358
0.9689981220657222
0.9690421545667393
0.9690859813084057
0.9691296037295983
0.9691730232558085
0.9692162412992985
0.9692592592592538
0.9693020785219345
0.969344700460824
0.9693871264367762
0.9694293577981596
0.9694713958810014
0.9695132420091269
0.9695548974942998
0.9695963636363581
0.9696376417233505
0.9696787330316687
0.9697196388261796
0.9697603603603548
0.9697885393258372
0.9698289237668106
0.969869127516773
0.9699091517857088
0.9699489977728231
0.9699886666666612
0.9700281596452274
0.9700674778761007
0.9701066225165508
0.9701455947136509
0.9701843956043901
0.9702230263157839
0.9702614879649836
0.9702997816593831
0.9703379084967265
0.9703713043478206
0.9704091106290618
0.9704467532467478
0.9704842332613336
0.9705215517241325
0.9705587096774139
0.9705957081545009
0.970632548179866
0.9706692307692253
0.970705756929632
0.9707421276595689
0.9707783439490391
0.9708144067796555
0.9708503171247302
0.9708860759493615
0.9709216842105207
0.9709571428571373
0.9709924528301831
0.9710276150627559
0.9710626304801615
0.9710974999999944
0.9711322245322189
0.9711668049792476
0.9712012422360192
0.971235537190077
0.9712696907216439
0.9713037037036981
0.9713375770020478
0.9713713114754042
0.9714049079754545
0.9714383673469332
0.971471690427693
0.971504878048775
0.9707600405679457
0.9707945344129499
0.9703923232323177
0.9704274193548332
0.9704623742454673
0.9704971887550146
0.9705318637274494
0.9705663999999945
0.9706007984031881
0.9706350597609507
0.9706691848906506
0.970703174603169
0.9707370297029647
0.9707707509881367
0.9708043392504876
0.970837795275585
0.9706432220039237
0.9706768627450925
0.9707103718199553
0.9707437499999945
0.9707769980506767
0.970810116731512
0.970843106796111
0.9708759689922425
0.97090870406189
0.9709413127413072
0.9709737957610735
0.9710061538461483
0.971038003838766
0.9710701149425232
0.9711021032504724
0.9711339694656432
0.9711657142857087
0.9711973384030362
0.9712184060721007
0.9712498106060552
0.9712810964083122
0.971312264150938
0.9704363465160022
0.969563721804506
0.9695953095684751
0.9696294007490583
0.9696628037383124
0.9696966417910394
0.9697303538174993
0.9697639405204407
0.9697933209647441
0.9698266666666613
0.9698598890942645
0.9698929889298838
0.9699259668508233
0.9699588235294063
0.9699915596330221
0.9700241758241704
0.9700566727605064
0.9700890510948851
0.9701213114754044
0.9701534545454491
0.9701854809437332
0.9693449275362265
0.9693764918625625
0.9694097472924135
0.9694428828828775
0.9694758992805702
0.9695087971274632
0.9695415770609266
0.9695742397137692
0.9696067857142804
0.9696392156862691
0.9696715302491049
0.9696939609236181
0.9697260638297819
0.9697580530973398
0.9697899293286165
0.9698216931216878
0.9698533450704172
0.9698848857644937
0.9699163157894684
0.9699476357267898
0.9699788461538408
0.9700099476439736
0.9700409407665451
0.9700718260869512
0.9701026041666613
0.9701332755632528
0.9701638408304445
0.9701943005181294
0.9702246551724084
0.9702549053356229
0.9702850515463863
0.9703150943396173
0.9703450342465699
0.9703748717948664
0.970404607508527
0.9704340715502502
0.9701539115646205
0.9701838709677366
0.9702137288135539
0.9702431472081166
0.9702728040540488
0.9703023608768918
0.9703318181818129
0.970361176470583
0.9703904362416055
0.9700576214405308
0.9700872909698944
0.970116861435721
0.970146333333328
0.9701757071547368
0.970204983388699
0.9702341625207244
0.9702632450331073
0.9702922314049534
0.9703211221122059
0.9703499176276718
0.9703786184210473
0.9704072249589438
0.9704357377049128
0.970464157119471
0.9704924836601254
0.9705207177813976
0.9702587947882684
0.9702873170731654
0.9703157467532415
0.9700570502431065
0.970085760517794
0.9701143780290739
0.9701429032258012
0.97017133655394
0.9701996784565864
0.9702279293739915
0.9702560897435845
0.9699991999999947
0.9700276357827423
0.9700559808612388
0.9700842356687845
0.9701124006359247
0.9701382539682487
0.970166244057047
0.970194145569615
0.9702219589257451
0.9702496845425815
0.9702773228346404
0.9703048742138312
0.9703323390894767
0.9703597178683333
0.9703870109546113
0.9704142187499947
0.9704413416536609
0.9704683800623
0.9704953343701347
0.9705222049689388
0.9705489922480567
0.970575696594422
0.9706023183925758
0.970628858024686
0.9706553158705647
0.970681692307687
0.9707079877112083
0.9707342024539825
0.9707603369065797
0.9707863914373035
0.9708123664122084
0.9708382621951166
0.9708640791476355
0.970889817629174
0.9709154779969598
0.9709410606060552
0.9709665658093743
0.9709919939576985
0.971017345399693
0.9710426204819224
0.9710678195488668
0.9710929429429376
0.9711179910044924
0.9711426646706534
0.9711675635276479
0.9711923880596962
0.9712171385991005
0.9712418154761852
0.9712664190193112
0.9712909495548908
0.9710515555555503
0.9710763313609415
0.9703896602658737
0.9704153392330331
0.9704409425625868
0.9704664705882301
0.9704919236416981
0.9705173020527808
0.970542606149336
0.9705678362573047
0.9705929927007247
0.9706177842565546
0.9706427947598202
0.9706677325581343
0.9706925979680645
0.9707173913043426
0.9707422575976793
0.9707669075144456
0.970791486291481
0.970815994236306
0.970840431654671
0.9708647988505695
0.9708890961262502
0.9709133237822297
0.9709374821173052
0.9709615714285662
0.970985592011407
0.9710092592592541
0.9710331436699806
0.9710569602272675
0.971080709219853
0.971104390934839
0.9711253182461052
0.971148870056492
0.9711645980253827
0.971188028169009
0.9712113924050582
0.9712346910112308
0.9712579242636695
0.9712810924369697
0.9711397202797151
0.9711629888268104
0.971186192468614
0.9712093314763179
0.9712324061196054
0.9712554166666615
0.9710313453536703
0.971054570637114
0.9710777316735771
0.9711008287292766
0.9711238620689603
0.9711468319559177
0.9711697386519893
0.9711925824175772
0.9712153635116546
0.9712380821917757
0.9712607387140851
0.9712833333333282
0.9713058663028598
0.9713283378746542
0.9713507482993146
0.9713730978260817
0.9713953867028442
0.9714176151761466
0.9714397834911991
0.971221216216211
0.9712435897435846
0.9712659029649544
0.9712881561238171
0.9713103494623604
0.9713324832214713
0.9713545576407455
0.9713765729584954
0.9713985294117595
0.9714205607476583
0.9714423999999947
0.9714641810918723
0.9714859042553139
0.9715075697211103
0.9715271883289073
0.9715487417218491
0.9715702380952329
0.971306208718621
0.9713279683377257
0.971109749670614
0.9711317105263106
0.9711536136662234
0.9711754593175801
0.9711972477064168
0.9712189790575865
0.9712406535947661
0.9712622715404647
0.971276662320725
0.9712981770833281
0.9713196358907621
0.9713410389610337
0.9713623865110195
0.9706082901554351
0.9706305304010296
0.9704226098191162
0.9704450322580593
0.9704673969072113
0.9704897039896988
0.9705116966580926
0.9705338896020488
0.9705557692307641
0.9705778489116467
0.970599872122757
0.9706218390804546
0.9706437499999949
0.9706656050955363
0.9706874045801476
0.9707091486658145
0.9707308375634467
0.9707524714828846
0.9707740506329062
0.9707955752212338
0.9708170454545403
0.9708384615384564
0.9708598236775767
0.9708811320754666
0.9709023869346682
0.9709235884567076
0.9709447368421001
0.9709658322903578
0.9709868749999948
0.9710078651685342
0.9710288029925136
0.9710496886674918
0.9710705223880546
0.971091304347821
0.971112034739449
0.9711327137546417
0.9711533415841532
0.9711739184177945
0.9711944444444393
0.9712149198520293
0.971235344827581
0.9712557195571904
0.9712760442260391
0.9712963190183997
0.9713165441176419
0.9713367197062371
0.971356845965765
0.9713769230769179
0.971396951219507
0.9714169305724674
0.9714368613138634
0.971456743620894
0.9714765776698977
0.9714963636363584
0.9715161016949101
0.9715357920193418
0.9715554347826035
0.9715750301568102
0.9715945783132478
0.9716140794223774
0.971633533653841
0.9716529411764654
0.9716724220623448
0.9716917365269409
0.9717110047846838
0.9717302270011895
0.9717494033412836
0.9717685339690054
0.9717876190476138
0.9718066587395905
0.9718256532066456
0.9718443653617979
0.9718632701421749
0.9718821301775096
0.971193380614652
0.9712129870129818
0.971232547169806
0.9712520612485224
0.9712715294117594
0.9712909518213814
0.9713103286384924
0.9713296600234413
0.9713489461358261
0.9713681871344977
0.9713873831775648
0.9714065344223984
0.9714256410256358
0.9714447031431844
0.9714637209302273
0.9714826945412258
0.9715016241299251
0.9715205098493573
0.9715393518518466
0.9710013872832317
0.9710207852193943
0.9710401384082993
0.971059447004603
0.9710787111622502
0.9710979310344775
0.9711171067738179
0.9711362385321048
0.9711553264604759
0.9711743707093768
0.9711933714285661
0.971212328767118
0.9712312428734269
0.9712501138952111
0.9712689419795169
0.971287727272722
0.9713064699205396
0.9713251700680219
0.9713438278595644
0.9713625565610806
0.9713811299434975
0.9713996613995433
0.9712173618940195
0.9712360360360307
0.9712546681664739
0.971273258426961
0.9712918069584683
0.97131031390134
0.9713287793952915
0.9713472035794131
0.9713655865921734
0.9713838169642804
0.9714021181716781
0.9714203786191484
0.9714385984427089
0.9714567777777725
0.9714749167591512
0.971493015521059
0.9715107419712018
0.9715287610619415
0.9715467403314864
0.9715646799116945
0.9715825799338424
0.971600440528629
0.9716182618261773
0.9716360439560386
0.9716538968166796
0.9716716008771876
0.9716892661555259
0.971706892778988
0.9717244808743115
0.9717420305676802
0.9717595419847275
0.9717770152505393
0.9717944504896573
0.9718118478260815
0.9713062975027091
0.9713241865509707
0.9713420368363976
0.9713598484848431
0.9713776216216162
0.9713953563714849
0.9714130528586785
0.9714307112068912
0.9714483315392842
0.9714659139784892
0.9714834586466111
0.9715009656652307
0.9715184351554073
0.971535867237682
0.9715532620320801
0.9715706196581143
0.9715879402347865
0.9716052238805917
0.9716224707135196
0.9716396808510585
0.9716568544101966
0.9716739915074256
0.9716910922587433
0.9717062499999946
0.9717207407407353
0.9717378435517916
0.971754804646246
0.9717715189873364
0.9717884088514172
0.9718052631578894
0.9718220820189221
0.9718388655462131
0.9718556138509915
0.9718723270440198
0.9718890052355967
0.9719056485355595
0.9719203761755433
0.9719369519832932
0.971953493222101
0.9719699999999947
0.9719864724245524
0.9720029106029052
0.9720193146417392
0.9720356846472975
0.9720520207253832
0.972068322981361
0.9715865563598706
0.9716033057851187
0.9716200206398296
0.9716367010309225
0.971653038105041
0.9716696502057559
0.9716862281603235
0.9717027720739165
0.9717192820512767
0.9717357581967159
0.9717522006141195
0.9717686094069475
0.9717849846782377
0.9718013265306068
0.9718176350662535
0.97183391038696
0.9718501525940942
0.9718663617886125
0.9718825380710606
0.9718986815415768
0.9719147922998933
0.9719308704453387
0.9719470171890744
0.9719630303030249
0.9719790110998936
0.9719949596774139
0.972010876132925
0.9720267605633748
0.9720426130653211
0.9720584337349343
0.9720742226679986
0.9720899799599144
0.9721057057057002
0.9721213999999946
0.9721370629370575
0.972152694610773
0.9721682951146505
0.9721838645418271
0.9720231840795965
0.9720388667991993
0.9720544190665288
0.9720698412698359
0.9720854311199153
0.9721009900990045
0.9721165182987087
0.9721320158102713
0.9721474827245751
0.9721629191321445
0.9721783251231473
0.9721934055118056
0.9722087512290998
0.972224066797637
0.9722393523061771
0.9722546078431318
0.9722698334965665
0.972285029354202
0.9723001955034158
0.9723153320312445
0.9723304390243848
0.9723455165691953
0.9718916260954181
0.9719071011673097
0.9719225461613162
0.9719379611650432
0.9719533462657559
0.9719687015503822
0.9719344627299075
0.9719498065763968
0.9719651207729414
0.9719804054054
0.9719956605593002
0.9720108863198405
0.9720260827718906
0.9720412499999945
0.9720542747358255
0.9720693857965397
0.9720844678811067
0.9720995210727915
0.97211454545454
0.9719229445506637
0.9719381088825161
0.9719532442748037
0.9719683508102901
0.9719834285714232
0.9719984776403371
0.9720134980988538
0.9720285849952461
0.9720435483870913
0.9720584834123169
0.9720733901515098
0.9720882686849522
0.9721031190926226
0.9721179414541972
0.9721328301886744
0.9721475966069698
0.9721623352165678
0.9721770460959502
0.9721917293233038
0.9722063849765215
0.972221013133204
0.9722356138706613
0.9722501872659136
0.972264733395693
0.9722792523364447
0.9722937441643287
0.9723082089552203
0.9723226467847123
0.9721721601489722
0.9721866976744152
0.9722012081784354
0.9722156917363013
0.9722301484230025
0.97224457831325
0.9722589814814786
0.9722733580018473
0.9722877079482413
0.9723020313942725
0.9723163284132816
0.9723305990783386
0.9723424493554305
0.9723566697332084
0.9723706801470565
0.9723848484848463
0.9723989908256859
0.9724131072410612
0.9724271978021959
0.9724412625800531
0.9724553016453366
0.9724693150684915
0.9724833029197065
0.971951595259798
0.9719660291438966
0.9719804367606903
0.971994818181817
0.9720091734786547
0.9720235027223221
0.9720378059836801
0.9720520833333326
0.9720663348416283
0.9720805605786613
0.9719338753387529
0.9718420577617324
0.9718564472497742
0.9718708108108105
0.9717248424842482
0.9717392985611509
0.9717537286612757
0.9717681328545781
0.9717825112107624
0.9717968637992833
0.9718111906893467
0.971825491949911
0.9718397676496877
0.9718540178571434
0.9718682426405002
0.971882442067737
0.9718950133570802
0.9719091637010686
0.9719232888888899
0.9719373889875678
0.9719514640638877
0.9719655141843985
0.9719795394154133
0.9719935398230104
0.9720075154730343
0.9720214664310971
0.972035392762579
0.9720492945326298
0.9720631718061694
0.9720770246478894
0.9720908531222537
0.9721046572934996
0.9721184372256388
0.9721321929824586
0.9721459246275223
0.9721596322241708
0.9721733158355232
0.9721869755244783
0.9722006113537147
0.9722140488656223
0.972227637314737
0.9722412020905954
0.9722547432550075
0.9722682608695684
0.9722817549956593
0.9722952256944478
0.9718909800520416
0.9719047660311994
0.9719185281385317
0.9719322664359898
0.9719459809853106
0.9719596718480177
0.9719734253666994
0.9719870689655212
0.9720006890611583
0.9720142857142899
0.9720278589853869
0.9720414089347122
0.972054935622322
0.9720684391080663
0.9720819194515898
0.9720953767123335
0.9721088109495343
0.9721222222222271
0.9721356105892449
0.9721489761092201
0.9721623188405849
0.9721756388415725
0.9721889361702181
0.971446853741502
0.971460832625324
0.9714747028862534
0.9714885496183262
0.9715023728813617
0.9715161727349761
0.9715299492385845
0.9715437024514006
0.9715574324324384
0.9715711392405124
0.9715848229342389
0.9715984835720366
0.9716121212121276
0.971625735912538
0.971639327731099
0.9716528967254474
0.9716664429530268
0.9716799664710881
0.9716934673366903
0.9717069456067015
0.9717204013377997
0.9717338345864732
0.9717472454090222
0.9717606338615585
0.9717740000000074
0.9717873438801073
0.9718006655574118
0.9718139650872893
0.9718272425249246
0.971840497925319
0.9718534825870724
0.9718666942833549
0.9718798841059682
0.9718930521091891
0.9719061983471154
0.9719193228736662
0.9719324257425824
0.9719455070074279
0.9719585667215899
0.97197160493828
0.9719846217105349
0.9719976170912165
0.9720105911330136
0.9720235438884419
0.972036475409845
0.9720491400491489
0.9720620294599107
0.9720748977923229
0.9720877450980483
0.9721005714285805
0.9721117455138752
0.9721245313773522
0.9721372964169473
0.9721500406834918
0.9721627642276517
0.9721754670999282
0.9721881493506589
0.9722008110300178
0.9722134521880161
0.9722260728745037
0.9722386731391685
0.9722512530315378
0.9722638126009793
0.9722744148506961
0.9722869354838811
0.9722994359387692
0.9723119162641004
0.9723243765084576
0.9723368167202676
0.9723492369478016
0.9723616372391759
0.972231194867693
0.9722436698718055
0.9722561248999306
0.9721268800000107
0.9721394084732322
0.9721519169329182
0.9721644054269862
0.9721768740032009
0.9721893227091745
0.9722017515923679
0.9722141607000908
0.9722265500795025
0.9722389197776127
0.9722512698412813
0.9722636003172201
0.9722759112519926
0.9722882026920149
0.9723004746835561
0.9723127272727391
0.9723249605055412
0.9723371744277942
0.9723493690851855
0.9723615445232588
0.9723737007874138
0.9723858379229077
0.9723979559748551
0.9724100549882293
0.9724221350078618
0.972434196078444
0.9724462382445268
0.9724582615505217
0.9724702660407014
0.9724822517591998
0.972494218750013
0.9725061670569998
0.972518096723882
0.9721546375682126
0.9721668224299197
0.9721789883268616
0.9721911353032793
0.9721131313131446
0.9721253105590195
0.9721374709076938
0.9721496124031143
0.9721617350890918
0.9721738390093015
0.9721859242072836
0.9721979907264434
0.9722100386100524
0.9722220679012484
0.9722340786430363
0.9722460708782883
0.9722580446497446
0.9722700000000142
0.9722819369715746
0.9722938556067732
0.9723057559478271
0.9723176380368242
0.9723295019157233
0.9723413476263546
0.9723531752104202
0.9723649847094948
0.9723767761650263
0.9723885496183355
0.9724003051106176
0.9723236280487954
0.9723354150799844
0.9723471841704868
0.9723589353612319
0.9723706686930242
0.9723823842065452
0.9723940819423521
0.9724057619408797
0.9724174242424397
0.9724290688872221
0.9724391074130261
0.9724507180650193
0.9724623111782633
0.9724738867924685
0.9724854449472253
0.9724969856820053
0.9725085090361605
0.9725200150489248
0.9725315037594144
0.9725429752066276
0.9725544294294456
0.9725658664666329
0.9725772863568378
0.9725886891385931
0.9726000748503159
0.9726114435303082
0.972622795216758
0.9726341299477388
0.9726454477612106
0.9726567486950205
0.9726680327869021
0.972679300074477
0.972690550595255
0.9723437174721359
0.9723552005943706
0.9723666666666837
0.9723781157270202
0.9723895478132122
0.9724009629629803
0.9724123612139329
0.9724237426035677
0.972435107169271
0.9720907680945522
0.9721023616236338
0.972113938053115
0.9721254974207988
0.9721370397643772
0.9721485651214307
0.972026176470606
0.9720377663482911
0.9720493392070663
0.9720608950843906
0.9720724340176133
0.9720839560439741
0.9720954612006037
0.9721069495245244
0.9721184210526498
0.972129875821786
0.9721413138686316
0.9721527352297777
0.9721641399417095
0.9721755280408052
0.9721868995633374
0.9721982545454733
0.9722095930232746
0.9722209150326986
0.972232220609598
0.9722435097897216
0.9722547826087147
0.9722661115134151
0.9722773516642739
0.9722885755603952
0.9722997832370135
0.9723109747292612
0.9723221500721695
0.9723333093006683
0.9723444524495872
0.9723555795536553
0.9723666906475016
0.9723777857656559
0.9723888649425485
0.9722720746590291
0.972283213773334
0.9722943369175826
0.9723054441260944
0.9723165354330908
0.9723276108726953
0.972338741958562
0.9723497857143059
0.972360813704517
0.9723718259629304
0.972382822523185
0.9723938034188239
0.9724047686832945
0.9724157183499494
0.9724266524520462
0.972437571022748
0.9724484740951236
0.9724594326241343
0.9724703047484262
0.9724811614731087
0.9724920028308773
0.972502828854335
0.9725136395759928
0.9725244350282697
0.9725352152434933
0.9725459802538999
0.9725567300916351
0.9725674647887538
0.9725781843772205
0.9725888888889104
0.9725994378074705
0.9726062500000213
0.9726169122807231
0.9726275596073146
0.9726381920112338
0.9726488095238311
0.9726594121763688
0.9726698601398817
0.9726804332634738
0.9726909916201334
0.9727015352407754
0.9727120641562282
0.9727225783972344
0.9727330779944509
0.9727435629784492
0.9727540333797161
0.9727644892286531
0.9727749305555777
0.9727853573907231
0.9727957697642386
0.97280616770619
0.9728165512465597
0.9728269204152473
0.9728372752420695
0.9728476157567606
0.9728579419889729
0.9728682539682767
0.9728785517241607
0.9728888352860324
0.9728991046832185
0.9729093599449644
0.9729196011004356
0.9729298281787172
0.9729400412088143
0.9726196980096319
0.9720208504801329
0.9720316655243549
0.9718944520548176
0.9719053388090582
0.9719160738714322
0.9719269309637962
0.9719377732240669
0.9719486006826171
0.9719594133697369
0.9719702113156335
0.9719809945504322
0.9718705241661229
0.9718813605442412
0.9718921821890106
0.9719029891304585
0.9719137813985301
0.9719245590230903
0.9719353220339221
0.9719460704607285
0.9719568043331316
0.9719675236806735
0.9719782285328165
0.971988918918943
0.9719995948683564
0.9720102564102806
0.9720209035738611
0.9720315363881645
0.9720384511784754
0.972048855989257
0.9719403496974014
0.9716273521505618
0.971638213566176
0.9716490604027088
0.9715411133467714
0.9715520107238849
0.9715628935030385
0.9715737617135451
0.9715846153846399
0.9715168449198106
0.971527722110913
0.9715385847797309
0.9715494329553283
0.9715602666666914
0.9715710859427297
0.9715816910785867
0.9715924817032849
0.9716032579787482
0.9716140199335798
0.9716247675963064
0.97163550099538
0.9716462201591762
0.971656925115996
0.9716676158940649
0.9716782925215341
0.9716889550264803
0.9716996034369058
0.9717102377807387
0.9717208580858341
0.9717314643799727
0.9717420566908628
0.971752635046139
0.9713691244239888
0.9707954605263415
0.9708066403682045
0.9708178055190796
0.970828956007905
0.9708400918635429
0.9708512131147801
0.9708623197903274
0.970873411918821
0.9708844895288219
0.9705805755395944
0.9705918300653856
0.9705676681907512
0.9705789164491124
0.970590150032642
0.9706013689700393
0.9706123778501892
0.9706235677083597
0.9706346128822644
0.970645773732146
0.9706569200779991
0.9706680519480784
0.9706791693705651
0.9706902723735674
0.9707013609851206
0.9707124352331873
0.9706484142395088
0.9706593790427173
0.9706704589528384
0.9706815245478302
0.9706925758554172
0.9707036129032525
0.9707146357189178
0.9707256443299237
0.9707366387637101
0.970747619047646
0.9707585852090301
0.9707695372750913
0.9707804752729878
0.9707913992298088
0.9708023091725737
0.9708132051282323
0.970824087123666
0.9708349551856867
0.9708456174024584
0.9708564578005389
0.9708672843450753
0.9708780970626072
0.9708888959796063
0.9708996811224765
0.9709104525175547
0.9709212101911104
0.9709319541693465
0.9709426844783993
0.9706472345836259
0.9706581321474229
0.9706690158730437
0.97067988578683
0.9706907419150564
0.9707015842839316
0.9707124129195974
0.9707232278481294
0.9707340290955373
0.9707448166877652
0.9707556538218854
0.9707664141414424
0.970777160883309
0.9707878940731683
0.9707986137366383
0.9708093198992728
0.9708200125865609
0.9708306918239279
0.9708413576367351
0.9708520100502799
0.9708626490897965
0.9708732747804554
0.9708838871473642
0.9708944862155677
0.9709050720100477
0.9709156445557235
0.9709262038774524
0.970936750000029
0.9709472829481864
0.9709578027465959
0.970968309419867
0.9709788029925479
0.9709892834891258
0.9709997509340268
0.9710102053516162
0.9710206467661986
0.9710310752020183
0.9710414906832593
0.970978895096243
0.9709893300248434
0.9709997520149087
0.9710101610904882
0.9710205572755716
0.9710309405940892
0.9710413110699123
0.9710517305315503
0.9710620753551874
0.9710724074074374
0.9710827267119362
0.9710930332922618
0.9711033271719339
0.9711136083744144
0.9711238769231071
0.9711341328413586
0.9711443761524581
0.9711546068796372
0.9711648250460709
0.9711750306748771
0.9711852237891169
0.9711954044117952
0.9712055725658604
0.9712157282742044
0.9712258715596637
0.9712360024450185
0.9712461209529935
0.9712562271062579
0.9712663209274256
0.9712764024390553
0.9712864716636507
0.9712965286236607
0.9713065733414796
0.9713166058394471
0.9713266261398488
0.9713366342649158
0.9713466302368254
0.9713566140777011
0.9713665858096129
0.9713765454545769
0.9713864930345559
0.97139642857146
0.9714063520871459
0.9714162636034173
0.9714261631420256
0.9714360507246693
0.9714457453229043
0.9714556091677035
0.971465461121189
0.971475301204851
0.9714541842264014
0.9714640192539428
0.9714738424534293
0.9714836538461857
0.9714934534534854
0.9715032412965505
0.9715130173965527
0.9715227817746124
0.9715325344517997
0.971542275449134
0.9715520047875845
0.9715617224880705
0.9715714285714608
0.9715811230585747
0.9715908059701815
0.9716004773270014
0.9716101371497045
0.9716197854589121
0.9716294222751963
0.9716390476190802
0.9716453896490509
0.9716549940547293
0.9716645870469726
0.9716741686461133
0.9716837388724362
0.9716932977461774
0.9716995850622733
0.9717091232227815
0.9717186500888426
0.9717281656805061
0.9717376700177738
0.9717471631206002
0.9717566450088929
0.9717661157025123
0.9717755752212719
0.9717850235849387
0.9717944608132328
0.9718038869258282
0.9718133019423522
0.9718227058823862
0.9718320987654653
0.9718414806110791
0.971850851438671
0.971860211267639
0.9718695601173355
0.9716541031653323
0.9716635618043685
0.971673009367715
0.9716824458748141
0.9716918713450627
0.9717012857978127
0.97171068925237
0.9717200817279963
0.9717294632439076
0.9717388338192757
0.9717481934732273
0.9717575422248446
0.9717668800931655
0.9717762070971834
0.9717855232558479
0.9717948285880642
0.9718030778165265
0.9718123621590591
0.9718216357308926
0.9718295072464109
0.971838760139084
0.9718480023161894
0.9718572337963306
0.9718664545980679
0.9718724855491672
0.9718816868862272
0.9718908775981867
0.9719000577034388
0.9719092272203342
0.9719183861671814
0.9719275345622465
0.9719366724237536
0.9718433256617146
0.9718525014376423
0.971861494252908
0.9718704767375417
0.971879621125178
0.9718887550201148
0.9718978784404015
0.9718405157593468
0.9718496563574228
0.9715161419576762
0.9715254576659385
0.9715347627215898
0.9715440571428918
0.9715533409480644
0.9715626141552859
0.9715718767826931
0.9715811288483814
0.9715903703704053
0.9715996013667775
0.9716088218554704
0.971618031854415
0.9716272313815018
0.9716363636363986
0.9716455423055432
0.9716547105562212
0.9713243335224401
0.9713336734694229
0.9713430028328963
0.9713523216308393
0.9713616298811897
0.9713709276018452
0.9713802148106628
0.9713894915254591
0.9713987577640105
0.9714080135440535
0.9714173152848634
0.9714265501691448
0.9714357746479229
0.9714449887387743
0.9714541924592365
0.9714633858268074
0.9714725688589452
0.9714817415730694
0.9714909039865602
0.9715000561167586
0.9715091979809669
0.9715183295964485
0.9715274509804281
0.9714155655095544
0.9714247341914182
0.9714338926174857
0.971443040804955
0.9714521787709858
0.9714613065326995
0.971470424107179
0.9714795315114696
0.9714871794872157
0.971496267409507
0.9714067371938001
0.9714158597663134
0.97142497219136
0.9714340188994248
0.9714431111111475
0.9714521932260219
0.9714612652608576
0.9714703272324269
0.9714792128603468
0.9714882548476819
0.9714972868217419
0.971506308799151
0.9715153207964967
0.9715243228303295
0.9715333149171637
0.9715422970734767
0.97155126931571
0.9715602316602684
0.9715690738699374
0.9715780165289623
0.9715869493392437
0.9715958723170428
0.9716047854785846
0.9716136888400588
0.9716225824176193
0.9716304228446276
0.9716392974753387
0.9716481623697572
0.9716570175438966
0.9716658630137356
0.9716746987952177
0.9716835249042516
0.971692341356711
0.9717011481684351
0.9717099453552284
0.9717187329328608
0.9717275109170678
0.9717362793235507
0.9717450381679762
0.9717537874659774
0.9717625272331528
0.9717712574850673
0.9717799782372518
0.9717886895052034
0.9717973913043854
0.9718060836502277
0.9718147665581266
0.9718234400434451
0.9718321041215128
0.9718407588076258
0.9718494041170475
0.971858040065008
0.9718666666667045
0.9718751757707246
0.9718837837838216
0.971892382495986
0.9719009719222841
0.9719095520777498
0.9719181229773842
0.9719266846361566
0.9719352370690035
0.9719437802908296
0.9719523143165074
0.9719608391608773
0.9719693548387478
0.9719778613648958
0.9719863587540661
0.9719948470209723
0.9720033261802958
0.9720117962466871
0.972020257234765
0.9720287091591172
0.9720371520342997
0.9720455858748378
0.9720540106952257
0.9720624265099264
0.972070833333372
0.9720792311799639
0.9720876200640728
0.972095893333372
0.9721042643923627
0.9721126265317382
0.972120979765747
0.9721293241086072
0.9718814893617409
0.9718900053163599
0.9718984590861175
0.9719069038768312
0.971915339702799
0.9719237665782883
0.9719321845175363
0.9719405935347502
0.9719489936441068
0.9719573848597532
0.9719657671958063
0.9719741406663532
0.9719825052854515
0.9719908610671285
0.9719992080253824
0.9720075461741817
0.9720158755274655
0.9720241960991433
0.9720325079030953
0.9720408109531726
0.9720491052631973
0.9720573908469622
0.9720656677182309
0.9720739358907384
0.9720821953781908
0.9720902887139503
0.9720985309549189
0.9721067645516914
0.9721149895178594
0.9721232058669858
0.9721314136126051
0.9721396127682239
0.9721478033473201
0.9719042341871804
0.9719125391849929
0.9719208355091783
0.9719291231733176
0.9719374021909633
0.9719456725756396
0.9719539343408425
0.97196218750004
0.971970432066672
0.9719786680541505
0.9719868954758591
0.9719951143451545
0.9720033246753649
0.972011526479791
0.9719272963155566
0.9719355290456835
0.9719437532400611
0.9719519689119575
0.9719601760746132
0.9719683747412412
0.9719765649250275
0.9719847466391305
0.9719008785530121
0.9719090909091315
0.9719172947857917
0.971925490196119
0.9719336771532123
0.9719418556701438
0.9719471921690256
0.9719553553038511
0.9719635100360674
0.9719715534979829
0.9719796915167501
0.9719878211716748
0.9719959424756441
0.9720040554415191
0.9720121600821341
0.9720202564102972
0.9720283444387902
0.9720364241803687
0.9720444956477623
0.9720525588536745
0.9720606138107827
0.9720686605317383
0.9720765968319265
0.9720846271706232
0.9718968861664523
0.971905000000041
0.9719131055584296
0.9719202854230787
0.971928374936363
0.9719364562118538
0.9719445292621276
0.971952594099736
0.9719606507372044
0.9719686991870331
0.9719765871000919
0.9719846192893813
0.971992643328301
0.9720006085193109
0.9720086163203656
0.9720166160081466
0.972024607594978
0.9720325910931588
0.972040566514963
0.97204853387264
0.9720564931784144
0.9720644444444859
0.9720723876830298
0.972080322906197
0.9720882501261131
0.9720933971774608
0.9721013098237191
0.9721092145015521
0.9721171112229907
0.9721250000000417
0.9718907491202025
0.9718987437186346
0.97190673028633
0.9719147088353831
0.9719226793778641
0.9719306419258191
0.9717463659148287
0.971754408817677
0.97176244366554
0.9717704704705122
0.9717784892446641
0.9717865000000419
0.9717945027486676
0.9718024975025394
0.9718104842736316
0.9718184630738943
0.971826433915254
0.9718343968096134
0.9718423517688513
0.971850298804823
0.9718582379293602
0.971866169154271
0.97187409249134
0.9718820079523286
0.9718899155489742
0.9717905163853452
0.9717984615385039
0.9718063988095662
0.9718143282102556
0.9718222497522724
0.9718301634472936
0.9718380693069731
0.971845967342942
0.9718538575668081
0.9718617399901562
0.9718696146245486
0.9718774814815241
0.9718853405725995
0.9718931919092682
0.9719010355030013
0.9716715130606637
0.9716784729064466
0.9716864106351978
0.9716943405512238
0.9717022626660535
0.9716523598820487
0.9716602457002884
0.9716681728880584
0.9716760922926299
0.9716840039254598
0.971691907797983
0.9716998039216115
0.9717076923077352
0.9717155729677217
0.9717234459129162
0.9717313111546418
0.9717391687041995
0.9715595796676871
0.9715675134343371
0.971488476562543
0.9714964372865242
0.9715043902439455
0.9715123354461669
0.9715202729045266
0.9715282026303402
0.971536124634902
0.9715440389294836
0.9715519455253351
0.9715598444336845
0.971333722060296
0.9713417192812478
0.9713497087379074
0.9713576904415766
0.9713656644035351
0.971373630635041
0.9713815891473303
0.9713895399516174
0.9713974830590948
0.9714052733430527
0.971413201160585
0.9714205413243547
0.9714257971014927
0.971431047803037
0.9714389478764912
0.9714468403280704
0.9714547251687995
0.971462602409682
0.9714704720617006
0.9714783341358163
0.9712544273340185
0.9712623857624293
0.9712703365385051
0.9712782796732776
0.9712862151777574
0.9712941430629337
0.971302063339775
0.9713099760192284
0.9713178811122202
0.9713257786296556
0.9713336685824193
0.9713415509813746
0.9713494258373644
0.9713572931612108
0.9713651529637151
0.971373005255658
0.9713808500477995
0.9713886873508794
0.9713965171756166
0.9714043395327098
0.9714121544328372
0.9714199618866568
0.9714277619048061
0.9714355544979023
0.9714433396765428
0.9714511174513043
0.9710365494297021
0.9710445130641774
0.9710524691358469
0.9708318462269072
0.970839895635718
0.9708479374111397
0.9708559715640255
0.9708639981052077
0.9708720170454989
0.9708800283956902
0.9708880321665531
0.9708960283688384
0.9709040170132764
0.9709119981105776
0.970919971671432
0.9709279377065091
0.9709358962264587
0.9709412541254562
0.9709491988690351
0.9709569477155405
0.9709648775894973
0.9709728000000434
0.9709807149577103
0.9709886224730099
0.9709965225564342
0.9710044152184555
0.9710122065728131
0.9710200844674292
0.9710279549719003
0.9710358180966204
0.971043673851964
0.9710515222482863
0.9710593632959228
0.97106719700519
0.9710750233863849
0.9710828424497853
0.9710906542056498
0.9710984586642178
0.9711062558357098
0.9711140457303267
0.9711218283582509
0.9711295571095991
0.9711372320596878
0.9711450395901677
0.9711527932961314
0.9711605397859888
0.9711682790698092
0.9711760111576428
0.9711837360595211
0.9711913608918205
0.9711990714949347
0.9712067749420368
0.971214471243084
0.9712221604080153
0.9712296570899392
0.9712373320982348
0.9712450000000411
0.9712526608052238
0.9712603145236302
0.9712679611650894
0.9712756469501334
0.9712832794457683
0.9712909048938542
0.9712985233041477
0.9713061346863875
0.9713137390502941
0.9713213364055704
0.9713289267619013
0.9713365101289537
0.971344086516377
0.9713516559338028
0.9713592183908447
0.9713667738970988
0.9713743224621437
0.9713818640955403
0.9713893988068318
0.9713969266055443
0.9714044475011859
0.9714119615032476
0.971419468621203
0.9714269688645083
0.9714344622426022
0.971440942360515
0.9714484224966099
0.9714558957952859
0.9714633622659139
0.9714708219178472
0.9714782747604224
0.9714857208029586
0.9714931600547584
0.9715005013674043
0.9715079271071002
0.9715153460838273
0.9715227583068204
0.9715301637852978
0.9715375625284604
0.9715449545454928
0.971552339845563
0.971559718437822
0.9715670903314044
0.9714936479129236
0.9715009523809903
0.9715083408885238
0.9712975079293535
0.9713049818840956
0.9713124490720159
0.9713199095023
0.971327363184117
0.9713348101266197
0.9713422503389438
0.9713496838302089
0.9713546275395407
0.9713620487364993
0.9713693279206507
0.9713767357980534
0.9713840919333405
0.9713913513513887
0.9713987393066559
0.9714061206120984
0.9714134952766903
0.9714208633093896
0.971428224719138
0.9714355795148617
0.9714429277054701
0.9714502692998572
0.9714574697173989
0.9714647982063148
0.971472120125541
0.9714794354839076
0.9714340797134265
0.9714414055506183
0.9714487248322511
0.9714560375671204
0.9714633437640058
0.9714706434316716
0.9714779365788659
0.9714852232143217
0.9714925033467562
0.9714997769848709
0.9715070441373519
0.9715143048128699
0.9715215590200802
0.9715288067676224
0.971536048064121
0.9715432829181849
0.971550511338408
0.9715577333333687
0.9715649489116301
0.9715721580817404
0.9715793608522322
0.9715865572316233
0.9715937472284164
0.9716009308510988
0.9716081081081429
0.9716152790080065
0.9716224435591316
0.9716296017699462
0.9716367536488625
0.9716438992042785
0.9716501546619876
0.9716572879859001
0.9716644150110718
0.9716715357458419
0.9716786501985344
0.9716857583774592
0.9716928602909111
0.9716999559471705
0.9717070453545033
0.9717141285211606
0.9717212054553791
0.9717282761653812
0.9717353406593743
0.971742398945552
0.9717494510320932
0.9717564969271625
0.97176353663891
0.9717705701754719
0.9717775975449696
0.9717846187555108
0.9717916338151886
0.971798642732082
0.9718056455142562
0.9718126421697617
0.9718196327066354
0.9718266171328999
0.9718335954565639
0.9718405676856221
0.9718475338280552
0.9718544938918301
0.9718614478848994
0.9718683958152023
0.9718753376906641
0.9718047038327848
0.9718116673922829
0.9718186248912418
0.97182557633757
0.9718325217391623
0.9718394611038997
0.9718463944396495
0.9718533217542653
0.9718602430555872
0.9718671583514416
0.9716652211622171
0.9716722149978642
0.9716792027729949
0.9716861844954838
0.9716931601731914
0.9717001298139645
0.9717070934256367
0.9717140510160276
0.9717210025929437
0.9717279481641777
0.9717348877375093
0.9717418213207041
0.9717487489215147
0.9717556705476805
0.9717625862069271
0.9717694959069672
0.9717763996554999
0.9717326732673571
0.9717395869191353
0.9717464946236861
0.9717533963886802
0.9717602922217748
0.9717670962199614
0.9717739802490639
0.9717808583691286
0.9717877305877605
0.9717945969125512
0.9718014573510799
0.9718083119109123
0.9718151605996014
0.971822003424687
0.9718288403936965
0.9718356715141441
0.9718424967935309
0.9718493162393456
0.9718552755233099
0.9718620836891837
0.9716633376013949
0.9716702218430324
0.9716771002132486
0.9716839727195514
0.9716908393694366
0.9716977001703865
0.9717045551298712
0.9717114468085394
0.9717182050191695
0.9717250425170354
0.9717318742031734
0.9717387000849903
0.9717455201698798
0.9717523344652236
0.9717581671616744
0.9717649703138534
0.9717717676982053
0.9717785593220619
0.971785345192743
0.9717921253175554
0.9717988997037943
0.9716019458545117
0.9716087949260319
0.9716156382079736
0.9716224757076743
0.97162930743246
0.9716361333896434
0.9716429535865253
0.9716497680303943
0.9716565767285265
0.9716633796881856
0.9716701769166236
0.9716769684210798
0.9716837542087813
0.9715291964661608
0.971536038688
0.9715428751576561
0.9715487815126319
0.9715555648887292
0.9715623845508244
0.971478514477576
0.9714853607382817
0.9714922012578883
0.9714990360436141
0.9715058651026658
0.9715126884422375
0.9715195060695115
0.9715263179916581
0.9715331242158355
0.97153992474919
0.9715467195988561
0.9715535087719559
0.9715602922756001
0.9715670701168874
0.9715738423029044
0.9715806088407264
0.9715873697374163
0.9715941250000257
0.9716008746355942
0.9716076186511496
0.9716143570537084
0.9716210898502751
0.9716278170478424
0.9716345386533919
0.9716412546738932
0.9716479651163042
0.9716546699875719
0.9716613692946309
0.971668063044405
0.9716747512438061
0.9716814338997348
0.9716881110190804
0.9716947826087204
0.9717014486755214
0.9717081092263383
0.9717147642680147
0.971721413807383
0.9717280578512641
0.971734696406468
0.9717413294797932
0.9717479570780267
0.9717545792079451
0.9717611958763128
0.971767807089884
0.9717744128554011
0.9717810131795956
0.9717876080691882
0.9717941975308881
0.9718007815713936
0.9716093338816026
0.9716159884915979
0.9716226376335487
0.9716292813141919
0.9716359195402534
0.9716425523184478
0.9715765381460447
0.9713857318573419
0.9713924590164167
0.9713991806636857
0.9714058968059199
0.9714125255833224
0.9714192307692538
0.9714259304703706
0.9714326246933999
0.9714393134450576
0.971445996732049
0.9714526745610681
0.9714593469387982
0.9714660138719117
0.9714726753670699
0.9714793314309235
0.9714859820701122
0.9714926272912647
0.9714992671009995
0.9715059015059239
0.9715125305126341
0.9715191541277164
0.9715257723577457
0.9715323852092866
0.9715389926888929
0.9715455948031076
0.9715521915584635
0.9715587829614822
0.9715653690186755
0.9715719497365438
0.9715785251215776
0.9715850951802565
0.9715916599190499
0.9715982193444165
0.9716047734628046
0.9716113222806522
0.9716178658043867
0.9716244040404253
0.9716309369951747
0.9716374646750312
0.9716439870863811
0.9716505042355998
0.9716570161290532
0.9716635227730963
0.9715155116841466
0.9715220700765412
0.9715286231884266
0.9715351710261777
0.9715416331456361
0.9715481704865506
0.9715547025723679
0.9715612294094219
0.9715677510040366
0.9715742673625254
0.9715807784911921
0.9715872843963299
0.9715937850842223
0.9716002805611424
0.9716067708333535
0.9716132559071086
0.9716197357886509
0.9716262104842136
0.9716326800000199
0.9716391443422829
0.9716456035172061
0.9716520575309826
0.971658506389796
0.97166495009982
0.9716713886672182
0.9716778220981448
0.9716842503987435
0.9716906735751489
0.9716970916334855
0.971703504579868
0.9717099124204014
0.9717163151611812
0.9717227128082928
0.9717269184890848
0.9717333068362671
0.9717396901072896
0.9717460683082001
0.9717524414450368
0.9717588095238284
0.971765172550594
0.9717715305313431
0.9717778834720758
0.9717842313787826
0.9717905742574443
0.9717969121140329
0.97180324495451
0.9718095727848286
0.9718158956109317
0.9718222134387535
0.9718285262742182
0.971834834123241
0.9718411369917276
0.9718474348855746
0.9718537278106689
0.9718600157728886
0.9718662987781023
0.9718725768321692
0.9718788499409394
0.971885118110254
0.9718913813459445
0.9718976396538336
0.9718338576484643
0.9718401336478163
0.9718464047151452
0.9718526708562625
0.9718589320769706
0.9718651883830628
0.9718714397803233
0.971877686274527
0.9718839278714401
0.9718901645768196
0.9718963963964135
0.9719026233359606
0.9719088454011912
0.971915062597826
0.9719212749315772
0.9719274824081481
0.9719336850332329
0.9719398828125166
0.9719460757516761
0.9719522638563788
0.9719584471322834
0.9719646255850398
0.9719707992202893
0.9719769680436641
0.9719830541488281
0.9719892133956549
0.9719953678474277
0.9720015175097437
0.9720069622715057
0.972013102643873
0.9720192382433117
0.9720253690753851
0.9720314951456469
0.9720376164596432
0.9720437330229106
0.9720498448409777
0.9720559519193642
0.9720620542635815
0.9720681518791322
0.9720742447715105
0.9720803329462021
0.9720864164086841
0.9720924951644254
0.9720985692188862
0.9721046385775182
0.9721107032457648
0.9721167632290612
0.9721228185328337
0.9721288691625005
0.9721349151234717
0.9721409564211487
0.9721469930609247
0.9721529479768934
0.9721590138675034
0.9721650365806849
0.9721710546574436
0.9721770681031313
0.9721830769230916
0.9721869665513411
0.9721929669485158
0.97219896273532
0.9722049539170653
0.9722109404990548
0.9722169224865839
0.9722228998849396
0.9722288726994008
0.9722348409352385
0.9722408045977153
0.9722467636920862
0.9722527182235976
0.9722585916571133
0.9722645371078947
0.9722704780114862
0.9722764143731026
0.9722823461979505
0.9722882734912285
0.9722941962581276
0.9723000381679527
0.9723059900801359
0.9723118993135149
0.9723157072055036
0.9723216082317211
0.9723275047619184
0.9723333968012322
0.9723392843547909
0.9723451674277152
0.9723510460251181
0.9723569201521046
0.9723627898137724
0.9723686550152109
0.972374515761502
0.9723803720577201
0.9723862239089316
0.9723920713201952
0.9723979142965622
0.9724037528430759
0.9723893520272961
0.9723951893939524
0.9724010223400357
0.9724068508705656
0.972412674990554
0.9724184947050052
0.9724243100189164
0.9724301209372764
0.9724359274650675
0.9724417296072634
0.972447527368831
0.9724533207547295
0.9724591097699106
0.9724648944193186
0.9724706747078902
0.9724763752826047
0.9724821468926677
0.9724879141566387
0.972493677079425
0.9724994356659263
0.9724382098533404
0.972443984962418
0.9724497557309402
0.9724555221637985
0.9724612842658774
0.9724670420420538
0.9724727204502932
0.972478469617416
0.9724842144732025
0.9724899550225004
0.9724956912701501
0.9725014232209853
0.9725071508798317
0.9725128742515085
0.9725185933408269
0.9725243081525917
0.9725300186916
0.972535724962642
0.9725414269705005
0.9725471247199513
0.9725528182157632
0.9725585074626976
0.9725641924655088
0.9725698732289445
0.9725755497577447
0.9725812220566427
0.9724440595903273
0.9724497766195193
0.9724554893933862
0.9724611979166773
0.9724669021941348
0.9724726022304938
0.9724782980304825
0.9724839895988218
0.9724896769402258
0.9724953600594016
0.9725010389610492
0.9725067136498619
0.9725123841305255
0.9725180504077195
0.9725236013338375
0.9725292592592695
0.9725349129951971
0.9725405625462721
0.9725462079171392
0.972551849112436
0.9725574861367937
0.9725631189948362
0.9725687476911808
0.9725743722304382
0.9725791435954324
0.9725847601476111
0.9725903725562619
0.9725959808259682
0.972601584961307
0.9726071849668481
0.9726127808471549
0.9726183726067841
0.9726238866396855
0.9726294701986847
0.9726350496506161
0.9726406250000091
0.9726461962513873
0.972651763409267
0.9726573264781582
0.9726628854625641
0.9726684403669814
0.9726739911959004
0.9726795379538042
0.9726850806451701
0.9726906192744683
0.9726961538461626
0.9727008055657356
0.9727063323572561
0.9725356384925077
0.9725412216532638
0.97254680073127
0.9725523026315874
0.9725578735842247
0.9725634404675029
0.9725690032858791
0.9725745620438039
0.9725801167457215
0.9725857038657997
0.9725912504557136
0.9725967930029237
0.9726023315118478
0.9725891478514284
0.9725946851110383
0.9726002183406194
0.9726057475445696
0.9726112727272807
0.9726167938931377
0.9726223110465195
0.9726278241917986
0.9726333333333411
0.9726388384755068
0.972602249637163
0.972607762060218
0.9726132704858669
0.9726187749184563
0.9726242753623263
0.9726297718218111
0.9726352643012384
0.9726406804198409
0.9726461649782997
0.9726516455696276
0.9726571221981273
0.9726625948680954
0.9726680635838222
0.9726735283495918
0.9726789891696821
0.972684446048365
0.972689898989906
0.9726953479985644
0.9727007930785937
0.9727062342342411
0.9727116714697474
0.9727171047893477
0.9727224622030305
0.9727278877294057
0.9727333093525246
0.9727387270765977
0.9727441409058296
0.9727495508444189
0.9727549568965581
0.9727603590664337
0.9727656855707171
0.9727710800143586
0.9727764705882416
0.9727818572965282
0.9727872401433754
0.9727926191329334
0.9727979942693471
0.9728033655567551
0.9728087329992902
0.9728140966010793
0.9728194563662433
0.9728247407937134
0.9728300929235226
0.9728354412290161
0.9728407857142914
0.9728461263834401
0.9728514632405482
0.9728567962896952
0.9726486447931583
0.9726540463458166
0.972659444048473
0.9726648379052424
0.9726701566951621
0.9726755428978339
0.9726809252669093
0.9726863038064799
0.9726916785206312
0.9726970494134428
0.9727024164889888
0.9727077797513373
0.9727131392045506
0.9727184238551702
0.9727237757274713
0.9727290173820554
0.9727343617021327
0.9727396313364105
0.97274496810773
0.9727503010981275
0.9727547450424978
0.972760070796465
0.9727653927813211
0.9727707110010659
0.9727760254596935
0.9727813361611923
0.9727866431095452
0.9727919463087293
0.9727972457627164
0.9728025414754722
0.9728078334509571
0.9728131216931261
0.9728184414668591
0.9728237222418091
0.9728289992952827
0.9728342726312125
0.9728395422535253
0.9728448081661428
0.9728500703729809
0.9728553288779499
0.9728605836849549
0.972865834797895
0.9728710822206645
0.9728763259571518
0.9728815660112399
0.9728868023868062
0.972892035087723
0.9728972641178572
0.9729024894810696
0.9729077111812164
0.972912929222148
0.9729181436077093
0.9729233543417403
0.9729285614280749
0.9729337648705423
0.9729389646729659
0.9729441608391642
0.9729493533729499
0.9729545422781305
0.9729597275585082
0.9729648393854781
0.9729700174520102
0.9729751919050973
0.9729803627485207
0.972985529986056
0.9729906936214738
0.9729958536585396
0.973001010101013
0.9730061629526491
0.9730113122171974
0.9730156924147557
0.9730208347826115
0.9730259735744116
0.9730311087938852
0.972868902015291
0.972873393539426
0.9728785763888914
0.9728837556404051
0.9728889312977124
0.9728941033645532
0.9728992718446625
0.9729044367417701
0.9729095980596003
0.9729147558018727
0.9729199099723014
0.9729250605745955
0.9729302076124589
0.9729353510895904
0.9729404910096839
0.9729456273764279
0.9729507601935058
0.972955889464596
0.9727947168508305
0.9727998964445996
0.9728050724637699
0.9728102449120404
0.9728154137931051
0.9728205791106531
0.9728257408683683
0.9728308990699291
0.9728360537190097
0.9728412048192786
0.9726403647625617
0.9726280357757152
0.972633253094912
0.9726384668270898
0.9726436769759463
0.9726488148402623
0.9726540178571441
0.972659217301752
0.9726644131777638
0.972669605488852
0.9726747942386842
0.9726799794309232
0.9726851610692265
0.9726903391572466
0.9725305821917817
0.9725358096542289
0.9725410335386729
0.9725462538487862
0.972551470588236
0.9725566837606845
0.9725618933697887
0.9725670994192012
0.9725723019125688
0.9725775008535341
0.9725826962457342
0.9725878880928015
0.9725930763983633
0.972598261166042
0.972603442399455
0.9726086201022149
0.9726137942779294
0.9726189649302011
0.9726241320626278
0.972498809118748
0.9724434353741498
0.9724486569194152
0.9724537389530932
0.9724589534488617
0.9724641644021739
0.9724693718166383
0.9724745078071961
0.9724797081778078
0.9724849050203526
0.9724900983384196
0.9724952881355929
0.9725004744154521
0.9725051490514902
0.972510328479512
0.9725147596479347
0.9725199323181045
0.9725251014884976
0.9725302671626643
0.9725354293441509
0.9725405880364982
0.9725457432432426
0.9725508949679156
0.9725560432140439
0.9725611879851495
0.9725663292847496
0.9725714671163567
0.9725766014834786
0.9725811257162108
0.9725862533692713
0.9725913775682038
0.9725964983164973
0.9726016156176361
0.9726067294750999
0.9726118398923634
0.9726169468728972
0.9726220504201668
0.9726271505376332
0.9726322472287525
0.9726373404969765
0.9726424303457523
0.9726475167785221
0.9726525997987238
0.9726576794097906
0.972662755615151
0.972667828418229
0.9726728978224439
0.9726779638312106
0.9726830264479394
0.9726881191432379
0.9726931749749063
0.9726982274247474
0.9727032764961534
0.9727083221925116
0.9727133645172049
0.9727184034736119
0.9727234390651066
0.9727284712950581
0.9727335001668315
0.9727377585056683
0.9727427809269735
0.9727477999999978
0.9727528157280885
0.972757828114588
0.9727628371628348
0.9727678428761628
0.9727728452579011
0.9727778443113748
0.9727828400399045
0.972787832446806
0.9727928215353913
0.9727978073089675
0.9728027897708377
0.9728077689243001
0.9728127447726491
0.9728177173191744
0.9728226865671614
0.9728258289124642
0.9726323831620788
0.9726374088800502
0.9726424312686293
0.972647450331123
0.9726524660708347
0.9726574784910627
0.9726624875951013
0.9726674933862404
0.9726724958677656
0.972677495042958
0.9726824909150944
0.9726874834874474
0.9726924727632851
0.9726974587458714
0.972702441438466
0.9727074208443239
0.9727123969666963
0.9727173698088298
0.972663986820425
0.9726689723320124
0.972673954560418
0.9726789335088839
0.9726839091806481
0.9726888815789438
0.9726938507070007
0.9726988165680437
0.9727037791652937
0.9727087385019674
0.972713694581277
0.9727186474064309
0.9727235969806328
0.9727285433070828
0.9725755329616228
0.97258052459016
0.9725855129465709
0.9725904980340719
0.9725954798558754
0.972600458415189
0.9726054337152168
0.9726104057591581
0.9726153745502084
0.9726202419882234
0.9726252043151314
0.9726301960784272
0.9726351519111359
0.972640104506854
0.9726450538687518
0.9726499999999957
0.9726549429037477
0.9726598825831658
0.9726648190414041
0.9726697522816122
0.9726746823069359
0.9726796091205167
0.9726844350374426
0.9726893554687455
0.9726942726976849
0.9726991867273864
0.972704097560971
0.9727090052015558
0.972713909652254
0.9727188109161746
0.9727219227021713
0.9727268181818134
0.9727317104836044
0.9727365996106376
0.9727414855660023
0.9727463683527837
0.9727512479740631
0.9727561244329179
0.9727609977324213
0.9727658678756426
0.9727707348656472
0.9726197411003185
0.9726246522161061
0.972629560155234
0.9726344649207836
0.9726393665158318
0.9726442649434518
0.972649160206713
0.9726540523086804
0.9726589412524155
0.9726638270409754
0.9726687096774138
0.97267358916478
0.9726784655061195
0.9726833387044739
0.9726881443298913
0.972693011272136
0.9726972633612306
0.9727021242355913
0.9726893178893121
0.972694178192339
0.9726990353697691
0.9727038894246164
0.9727087403598913
0.9727135881785999
0.9727184328837448
0.9727232744783246
0.9727280487804818
0.9727328841835037
0.9727377164849201
0.9727425456877142
0.9727473717948656
0.9727522268503623
0.9727570467648881
0.9727618635926931
0.9727666773367415
0.9727714879999937
0.9727762955854063
0.9727811000959322
0.9727859015345205
0.9727906040268393
0.972795399361016
0.97280019163206
0.9728049808429055
0.9728097669964825
0.9727981812380279
0.9726806379585261
0.9726854591836669
0.9726902773350268
0.9726950924155446
0.9726999044281551
0.9727047133757895
0.9727095192613749
0.9727143220878353
0.9727190264078838
0.9727238231552094
0.9727286168521394
0.9727334075015824
0.9726803304734599
0.9725633100381125
0.9725681486186021
0.9725729841269771
0.9725778165661625
0.9725826459390793
0.972587472248645
0.9725922954977735
0.9725971156893748
0.9726019328263553
0.9726067469116177
0.9726115579480611
0.9726163659385808
0.9726211708860686
0.9726259727934125
0.9726307716634967
0.9726355674992021
0.972640360303406
0.9726451500789814
0.9726499368287985
0.9726547205557233
0.9726595012626186
0.9726642789523432
0.9726690536277526
0.9726738252916983
0.9726785939470288
0.9726833595965885
0.9726881222432183
0.9726928818897559
0.9726976385390349
0.9727023921938857
0.9727071428571349
0.9727118905316057
0.9727166352201178
0.972721376925487
0.9727261156505261
0.9727308513980439
0.972735584170846
0.9727403139717343
0.9727450721908267
0.9727497960464304
0.9727545169385111
0.9727592348698568
0.9727639498432519
0.9727323096208002
0.9727370300751795
0.9727417475728071
0.9727464621164599
0.9727511737089116
0.9727558823529326
0.9727605880512895
0.9727652908067456
0.9727699906220607
0.9727746874999913
0.9727793814432902
0.972784072454707
0.9727887605369878
0.9727934456928751
0.9727981279251081
0.9728028072364228
0.9728074836295514
0.9728121571072229
0.972816827672163
0.9728214953270937
0.972826160074734
0.9728308219177991
0.9728354808590011
0.9728401369010486
0.972844790046647
0.9726633084577022
0.9726680136773299
0.9726727159726446
0.9726774153463715
0.9726821118012329
0.9726868053399471
0.9726914959652295
0.972696121625805
0.9727008064516034
0.9727054883720835
0.9727101673899471
0.9727148435078925
0.9727195167286149
0.9727241870548061
0.9727288544891545
0.972733519034345
0.9727381806930596
0.9727428394679766
0.9727474953617713
0.9727521483771153
0.9727567985166774
0.9727614457831226
0.972766090179113
0.9727707317073071
0.9727753703703603
0.9727800061709249
0.9727846391116494
0.9727892691951795
0.9727938964241576
0.9727984283512996
0.9728030499075685
0.9728076686171749
0.9728122844827485
0.972816897506915
0.9728215076922975
0.9728261150415154
0.9728307195571853
0.9728353212419202
0.9728399200983301
0.9728445161290218
0.9727011977886874
0.972705833589182
0.9727104665438814
0.9727150966554052
0.9727197546012164
0.9727243790248284
0.9727290312691494
0.9727336500153128
0.9727382659313619
0.9727428790198974
0.9726000306184829
0.9726046831955816
0.9726093329253258
0.9726139798103287
0.9726186238532002
0.9726232650565467
0.972627903422972
0.9726325389550762
0.9726371716554564
0.9726418015267065
0.9726464285714175
0.9726510527921769
0.9726556741915691
0.9726602927721755
0.9726295426829157
0.9726341664126679
0.9726387873247907
0.972643405421859
0.9726480207064442
0.972652633181115
0.9726572428484366
0.9726618497109712
0.9726658150851468
0.9726704165399703
0.972675015197557
0.9726796110604565
0.9726842041312157
0.9724190707561379
0.9724236490588836
0.9724283156297305
0.9724329793689206
0.97243764027903
0.9724422983626325
0.9724469536222982
0.9724516060605944
0.9724562556800853
0.9724609024833317
0.9724655464728917
0.97247018765132
0.9724748260211682
0.9724794615849851
0.9724840943453162
0.9724887243047039
0.9724933514656877
0.9724979758308038
0.9725025067955182
0.9725071256038528
0.9725117416238939
0.9725163548581655
0.9725209653091885
0.972524999999988
0.9725296050648056
0.9725342073538156
0.9725387466104127
0.9725433433734819
0.9725479373682504
0.9725525285972184
0.9725571170628827
0.9725617027677375
0.9725662857142735
0.9725701743836317
0.9725747520288425
0.9725793269230645
0.972583899068777
0.972588468468456
0.9725930351245747
0.972597509003589
0.9725672667266602
0.972571835632861
0.9725764017990879
0.9725809652278052
0.9725855259214737
0.9725900838825517
0.9725946391134944
0.9725991916167538
0.9726037413947792
0.9726082884500171
0.972612832784911
0.9726173744019011
0.972587234678612
0.9725910938433822
0.9725956378846599
0.9726001792114566
0.9726047178262037
0.9726092537313302
0.9726137869292618
0.9726183174224212
0.9726228452132287
0.9726272808586631
0.9726318032786754
0.9726363230035625
0.972640840035733
0.9726453543775925
0.9726498660315438
0.9726543749999867
0.9726588812853184
0.9726284057108731
0.9726323818019491
0.9726368906064076
0.9726413967310416
0.9726459001782396
0.9726504009503875
0.9726548990498677
0.9726593944790604
0.9726638872403425
0.9726683773360885
0.9726728647686697
0.9726773495404547
0.9726818316538096
0.9726863111110974
0.9726907879146781
0.9726952620669095
0.972699733570146
0.9727042024267396
0.9727070414201044
0.97271150547174
0.9725735659373013
0.9725780668045974
0.9725825650118063
0.9725870605612859
0.9725915534553905
0.9725960436964725
0.9726005312868808
0.972605016228962
0.9726094395280095
0.9726139191978626
0.9726183962264009
0.9726228706159598
0.9726273423688719
0.9726318114874672
0.9726362779740728
0.972640741831013
0.9726452030606095
0.9726496616651812
0.9726541176470443
0.9726585710085124
0.9726630217518961
0.9726658536585221
0.972670299647459
0.9726747430249487
0.9726791837932913
0.9726836219547843
0.9726880575117224
0.9726924904663977
0.9726969208210996
0.972666871885063
0.9726713071512162
0.9726757398183268
0.9726801698886788
0.9726845973645531
0.9726890222482286
0.9726934445419809
0.9726978642480834
0.9727022813688063
0.9727066959064177
0.9727111078631828
0.9727155172413642
0.9727199240432218
0.9727243282710129
0.9727287299269921
0.9727331290134115
0.9727375255325205
0.9727419194865659
0.9727463108777916
0.9727506997084394
0.9727550859807482
0.9727594696969543
0.9727638508592913
0.9727681712288722
0.9727725473071169
0.9727769208381685
0.9727812918242498
0.9727840605002753
0.9727884268682602
0.9726187790697519
0.9726231909328528
0.9726276002324075
0.9726320069706496
0.972584698025536
0.9725891146589103
0.9725935287289454
0.9725979402378723
0.9726023491879192
0.9726067555813122
0.972611159420274
0.9726155607070256
0.9726199594437848
0.9726243556327672
0.972628691372306
0.9726330824891302
0.9726374999999841
0.9726418860283323
0.9726462695199377
0.9726506504770004
0.9726550289017181
0.9726594047962855
0.9726637781628955
0.9726681490037378
0.972672517321
0.9726768831168668
0.9726812463935209
0.9725466974329229
0.9724997404844127
0.97250415105216
0.9725085590777934
0.9725129645635099
0.9725173675115043
0.9725217679239685
0.9725261658030923
0.972391971223005
0.9723964039125266
0.9724008340523274
0.9724052616446066
0.9723946536360857
0.972399022988489
0.9724034472852462
0.9724078116025106
0.9724122308354699
0.9724166475315561
0.9724210616929531
0.972425473321842
0.9724298824204018
0.9724342889908087
0.9724054456864262
0.9724098567335074
0.9724142652534921
0.9724186712485512
0.9724230747208533
0.9724274756725645
0.9724318741058484
0.9724362700228661
0.9724406634257764
0.9724450543167352
0.9724494426978965
0.9724538285714113
0.9724582119394286
0.9724625928040946
0.9724669711675533
0.972471347031946
0.9722222539229498
0.9722266970906843
0.9722311377245335
0.9721262542759233
0.9721307210031174
0.9721351851851677
0.9721396468242491
0.9721441059225338
0.9721485624821914
0.9721530165053893
0.9721574679942925
0.9721619169510631
0.9721663633778612
0.9721708072768441
0.972175248650167
0.9721796874999822
0.97218412382844
0.9721885576376881
0.9721929889298715
0.9721974177071331
0.9722018439716132
0.9721733692569304
0.9721777998298657
0.9721822278911385
0.9721866534428837
0.972191076487234
0.97219549702632
0.9721999150622695
0.972204330597208
0.9722087436332586
0.972213154172542
0.9722175622171764
0.9722219677692777
0.9722263708309596
0.9722307714043332
0.9722351694915071
0.9722395650945876
0.972243958215679
0.9722483488568825
0.9722527370202976
0.972257122708021
0.9722615059221473
0.9722658866647687
0.9722702649379746
0.972274640743853
0.9722790140844884
0.9722833849619639
0.9722877533783597
0.9722921193357539
0.972296482836222
0.9723008438818378
0.9722551181102174
0.9722594883328459
0.9722638560989131
0.9722682214104896
0.972272584269644
0.9722769446784422
0.9722813026389479
0.9722856581532227
0.9722900112233255
0.9722943618513133
0.9722987100392405
0.9723030557891594
0.9723073991031198
0.9723117399831693
0.9723160784313534
0.9723204144497147
0.9723247480402942
0.9723290792051305
0.9723334079462593
0.9723377342657149
0.9723420581655287
0.9723463796477301
0.9723506987143461
0.9723550153674015
0.972359329608919
0.9723636414409187
0.9723679508654187
0.9723722578844348
0.9723765624999804
0.9723808647140668
0.9723851645287032
0.9723894619458961
0.9723937569676503
0.972398049595968
0.9724023398328493
0.9724066276802921
0.9722442650333878
0.9722485944892649
0.9722529215358733
0.9722572461752235
0.9722615684093238
0.9722658882401802
0.9722702056697966
0.9722745207001745
0.9722788333333133
0.9722831435712102
0.97228745141586
0.9722917568692555
0.9722960599333872
0.9723003606102434
0.9723046589018101
0.9723089548100713
0.9723132483370086
0.9723175394846015
0.9723218282548274
0.9723261146496612
0.972330398671076
0.9723346803210424
0.9723389596015292
0.9723432365145024
0.9723475110619264
0.9723517832457633
0.9722229408512785
0.9722272450953097
0.9722315469613053
0.972235846451236
0.9722401435670693
0.9722444383107715
0.972248730684306
0.9722515034482552
0.9722557363485728
0.9722600220567755
0.9722643054024048
0.9722685863874138
0.9722728099173346
0.9722770862021274
0.9722813601321377
0.9722856317093103
0.9722899009355872
0.9722941678129089
0.9722984323432133
0.9723026945284365
0.9723069543705123
0.9723112118713723
0.972315467032946
0.972319719857161
0.9723239703459426
0.9723281636014063
0.9723324094401545
0.9723366529492243
0.9723408941305328
0.9723451329859947
0.9723493695175226
0.9723536037270272
0.9723578356164171
0.9723620651875985
0.9723662924424759
0.9723705173829515
0.9723747400109255
0.972378960328296
0.9723831783369589
0.9723873940388081
0.9723916074357357
0.9723958185296313
0.9724000273223827
0.9724042338158757
0.9724084380119936
0.9724126399126183
0.972416839519629
0.9724210368349032
0.9724252318603165
0.9724294245977421
0.9724336150490512
0.9724378032161134
0.9724419891007956
0.9723965676927049
0.9724006808278649
0.9724048734004682
0.9724090636907783
0.9724132517006584
0.9724174374319694
0.9724216208865704
0.9724258020663185
0.9724299809730685
0.9724341576086736
0.9724383319749847
0.9724425040738508
0.9724466739071188
0.9724508414766336
0.9724550067842384
0.9724591698317738
0.9724633306210789
0.9724674891539907
0.9724716454323442
0.9724757994579722
0.9724799512327059
0.9724841007583742
0.972488248036804
0.9724923930698206
0.9724651420838747
0.9724692911255186
0.9724734379226175
0.9724775824769921
0.9724817247904614
0.9724858648648423
0.972431613077524
0.9724357644516252
0.9724399135835582
0.9724436825053768
0.9724478272604361
0.9724519697787144
0.9724561100620219
0.972460248112167
0.9724643839309558
0.9724685175201927
0.9724726488816802
0.9724767780172184
0.9724809049286062
0.9724850296176399
0.9724891520861143
0.972493272335822
0.9724973903685538
0.9725015061860984
0.9725056197902431
0.9725097311827725
0.97251384036547
0.9725179473401165
0.9725220521084914
0.9725261009666792
0.9725302013422586
0.972534299516885
0.9725383954923298
0.9725424892703629
0.9725465808527521
0.9725506702412635
0.9725532833020404
0.9725573687030848
0.9725614519153262
0.972565532940523
0.9725696117804317
0.9725735813704263
0.972577655873672
0.9725817281968733
0.972585798341779
0.9725898663101369
0.9725939321036919
0.972597995724188
0.9726020571733667
0.9726061164529678
0.9726101735647293
0.9726142552055289
0.9726183079796934
0.9726223585912249
0.9726264070418541
0.9726304533333096
0.9726344974673182
0.9726385394456052
0.9726425792698935
0.9726466169419047
0.9726506524633582
0.9726546858359718
0.9726587170614612
0.9726627461415407
0.9726667730779223
0.9726707978723164
0.9726748205264317
0.9726788410419749
0.9726828594206509
0.9726868756641629
0.9725629747675721
0.9725670207116062
0.9725710645075415
0.9725751061570883
0.972579145661955
0.9724554376657581
0.9724595067621077
0.9724635737009301
0.9724676384839406
0.9724717011128532
0.9724757615893795
0.9724798199152298
0.9724838760921121
0.9724879301217331
0.9724919820057971
0.9724960317460072
0.9725000793440642
0.9725041248016676
0.9725081681205145
0.9725122093023009
0.9725162483487203
0.972520285261465
0.972524320042225
0.972528352692689
0.9725323832145437
0.9725364116094738
0.9725404378791627
0.9725444620252915
0.9725484840495401
0.9725525039535861
0.9725565217391055
0.9725605374077727
0.9725645509612603
0.9725685624012388
0.9725725717293774
0.9725765789473433
0.972580584056802
0.9725845870594173
0.972588587956851
0.9725925867507634
0.9725965834428132
0.9726005780346568
0.9726045705279496
0.9726085609243444
0.9726125492254932
0.9726165354330455
0.9726205195486495
0.9726245015739515
0.9726284815105961
0.9726324593602262
0.9726364351244831
0.9726404088050059
0.9726442756090916
0.9726482451545057
0.9726522126210795
0.9726561780104457
0.9726601413242351
0.972664102564077
0.9726680094166629
0.972671966527171
0.9726759215686018
0.9726798745425775
0.972683825450719
0.9726877742946451
0.9726917210759732
0.9726956657963188
0.9726995562516056
0.9727034968684501
0.9726609705191497
0.9726649191444707
0.9726688657105347
0.9726728102189521
0.9726767526713318
0.9726806409588067
0.9726845793175046
0.9726885156249739
0.9726924498828169
0.972696382092634
0.9727003122560238
0.9727042403745837
0.9727081664499088
0.9727117784711128
0.9727157005458538
0.9727196205820944
0.9727235385814236
0.9727274545454283
0.9727313684756944
0.9727352803738055
0.972739190241344
0.9727430980798907
0.9727470038910242
0.9727509076763222
0.9727548094373601
0.9727587350958783
0.9727626328064002
0.9727665284973829
0.9727232582232318
0.9727271620921538
0.9727310639399166
0.9727349637680894
0.97273886157824
0.9727427573719342
0.9727466511507363
0.9727505429162092
0.9727544326699139
0.97275832041341
0.9726631361405055
0.9726670454545188
0.9726709527497797
0.9726748580278515
0.9726780129031991
0.9725829721361962
0.9725868970853485
0.9725908200102878
0.9725947409125796
0.9725986597937876
0.9726018551919341
0.9726057702215085
0.9726096832345856
0.9726135942327229
0.9726175032174763
0.9726214101904003
0.9726253151530474
0.9726292181069689
0.9726331190537143
0.9726370179948316
0.9726409149318671
0.9726448098663656
0.9726487027998701
0.9726525937339225
0.9726564826700628
0.9726603696098292
0.9726642545547586
0.9726681375063864
0.9726720184662462
0.9726758974358702
0.9726797744167889
0.9726836494105314
0.972687522418625
0.9726913934425956
0.9726952880921622
0.972699155145902
0.9727030202200904
0.9727068833162469
0.9727107444358897
0.9727146035805352
0.9727184607516984
0.9727223159508928
0.9727261691796301
0.9727300204394206
0.9727338697317732
0.9727377170581951
0.9727415624201919
0.9727454058192679
0.9727492472569257
0.9727530867346662
0.9727569242539892
0.9727607598163924
0.9727645934233727
0.9727684250764248
0.9727719235668512
0.9727757514008891
0.9727795772854319
0.972783401221968
0.9727872232119854
0.9727910432569695
0.9727948613584051
0.9727986775177747
0.9728024917365599
0.9728063040162405
0.9728101143582948
0.9728139227641996
0.9728177292354304
0.972821533773461
0.9728253363797638
0.9728291370558094
0.9728329358030675
0.9728367326230059
0.9728405275170907
0.9728443204867872
0.9728481115335585
0.9728519006588668
0.9728556878641724
0.9728594731509342
0.9728632565206098
0.9728219493670602
0.9728257403188783
0.9728295293521984
0.9728332658739913
0.9728370510874779
0.9728408343868236
0.9728446157734801
0.9728483952488974
0.9728521728145243
0.9727343015912824
0.9727381060605774
0.9727405200706607
0.9727443210499461
0.9727481201109984
0.972751917255269
0.9727557124842084
0.9727581190115699
0.9727619107637727
0.9727656502015842
0.9727694381455999
0.9727732241813315
0.9727770083102206
0.9727807905337074
0.9727845708532307
0.9727883492702278
0.9727921257861347
0.9727959004023856
0.9727995976866697
0.9728033685268691
0.9728066850967292
0.9728104522612777
0.9728142175332543
0.9728179809140846
0.9728217424051933
0.9728255020080032
0.9728292346298331
0.9728329904666043
0.9728353649360132
0.9728391173520272
0.9728428678866594
0.9728466165413244
0.9728503633174354
0.9728541082164038
0.9728578512396404
0.9728615923885539
0.9728653316645517
0.9728690690690399
0.9728728046034234
0.9728765382691054
0.9728802700674877
0.9728839999999708
0.9728877280679538
0.9728914542728343
0.9728951786160087
0.9728989010988718
0.9729026217228172
0.9729063404892367
0.9729100573995214
0.9729137724550604
0.9729174856572417
0.9729211970074518
0.972924906507076
0.972928614157498
0.9729318464988492
0.9729355505729651
0.9728854296388247
0.9728891434262653
0.9728928553646705
0.9728965654554209
0.9729002736998957
0.9729039800994729
0.9729076846555287
0.9729113873694383
0.9729150882425753
0.972918737574523
0.972922434782579
0.9729261301539692
0.9729297740252992
0.9729334657397914
0.9729371556217126
0.9729408436724267
0.9729445298932968
0.9729482142856845
0.9729518968509495
0.972955577590451
0.972959182156104
0.9729628592665707
0.972966534555333
0.9729701584942742
0.9729738301559493
0.9729761386138315
0.9729798069784408
0.9729834735279265
0.9729871382636356
0.9729908011869136
0.9729944622991047
0.9729981216015517
0.9730017790955964
0.9730054347825786
0.9730090886638375
0.9730127407407106
0.9730163910145342
0.9730200394866431
0.973023686158371
0.9730273310310502
0.9730309741060117
0.9730346153845851
0.9730382548680989
0.97304189255788
0.9730455284552543
0.973049162561546
0.9730527948780785
0.9730564254061734
0.9730600541471515
0.9730636811023318
0.9730141451414209
0.973017781603511
0.9730214162773237
0.9730250491641779
0.9730286802653909
0.973032309582279
0.9730359371161571
0.9730395628683387
0.9730431868401362
0.9730468090328608
0.973050429447822
0.9730540480863284
0.9730576894775264
0.9730613045610286
0.9730360872762625
0.9730397058823221
0.97304332271499
0.9730469377755694
0.9730505510653622
0.9730541625856695
0.9730577723377904
0.9730613803230235
0.9730649865426654
0.9730685909980121
0.9730721936903579
0.9730757946209959
0.9730793937912181
0.973082991202315
0.973086586855576
0.9730901807522894
0.9730937728937418
0.9730973632812189
0.973100951916005
0.9731045387993832
0.9731081239326353
0.973111707317042
0.9731152889538824
0.9731188688444349
0.9731224469899761
0.9731260233917816
0.9731295980511258
0.9731331709692819
0.9731367421475215
0.9731403115871157
0.9731438792893334
0.973147445255443
0.9731510094867114
0.9731545719844044
0.9731581327497861
0.9731616917841202
0.9731652490886683
0.9731688046646915
0.9731723585134491
0.9731759106361996
0.9731794610341999
0.9731830097087062
0.973186556660973
0.9731901018922536
0.9731936454038005
0.9731971871968644
0.9732007272726955
0.9732042898690909
0.9732078265083278
0.9730946947674101
0.973098256236345
0.9731018159805978
0.9731053740014206
0.973108930300065
0.9731124848777808
0.9731160377358171
0.9731195888754215
0.973123089941941
0.9731266376601082
0.9731301836635736
0.97313372795358
0.9731372705313689
0.973140811398181
0.9731443505552553
0.9731478880038298
0.9731514237451416
0.9731549577804263
0.9731584901109182
0.9731606944779038
0.9731642237222436
0.973167751265333
0.9731712771084016
0.973174801252678
0.9731783236993897
0.9731818444497631
0.973185363505023
0.973096582430774
0.9729842396534807
0.9729878037045623
0.9729913660413337
0.9729949266650313
0.9729984855768907
0.973002042778146
0.9730055982700301
0.9730091520537749
0.9730127041306111
0.9730162545017682
0.9730198031684745
0.9730233501319568
0.9730268953934416
0.9730304389541531
0.9730339808153151
0.9730375209781501
0.9730410594438791
0.9730445962137224
0.9730468136080171
0.9730503473053566
0.9730538793103122
0.9730574096240995
0.9730609382479328
0.9730644651830254
0.9730679904305892
0.9730715139918352
0.973075035867973
0.973078556060211
0.9730820745697568
0.9730854958183662
0.9730884376492743
0.9730919512777316
0.9730954632282384
0.9730989735019963
0.9731024821002058
0.9731059890240663
0.9731094942747762
0.9731129978535324
0.9731164997615311
0.973119999999967
0.9731234985700337
0.9731269954729238
0.9731304430680946
0.9731339366515506
0.9731374285713955
0.9731409188288171
0.9731444074250025
0.9731478943611375
0.9731513796384064
0.9731548632579929
0.9731583452210795
0.9731618255288472
0.9731653041824763
0.9731687811831456
0.9731722565320332
0.9731757302303158
0.9731791547957882
0.9731826252076572
0.9731860939724394
0.9731895610913072
0.9731930265654316
0.9731964903959828
0.9731999525841297
0.9732034131310403
0.9732068720378813
0.9732103293058183
0.9732137849360158
0.9732172389296374
0.9732206912878453
0.9732241420118009
0.9732275911026641
0.9732310385615941
0.9732344843897488
0.9732379285882852
0.9731275177304628
0.9731309855825709
0.9731344517958075
0.9731378691235195
0.9731413320736556
0.9731447697756452
0.9731482294617226
0.9731515931082977
0.9731550495516417
0.9731572068883834
0.9731606603773247
0.973164112237646
0.973167562470499
0.9731710110770343
0.9731744580584015
0.9731779034157494
0.9731813471502252
0.9731847892629752
0.973188229755145
0.9731916686278784
0.973195105882319
0.9731985415196084
0.9732019755408878
0.9732054079472973
0.9732088387399753
0.9732122679200599
0.9732156954886877
0.9732191214469943
0.9732225457961142
0.973225898098111
0.9732293192487922
0.9732327387936762
0.9732361567338935
0.9732395730705734
0.9732429878048439
0.9732464009378321
0.9731991561181093
0.9732025779235656
0.9732059981255515
0.9732094167251941
0.9732128337236191
0.9732162491219513
0.973219662921314
0.9732230751228302
0.9732264857276213
0.9732298947368078
0.9731916510757374
0.9731937806873633
0.9731971949508772
0.973200607618568
0.9732039719625825
0.9732073347348408
0.9732107426435902
0.973172565958406
0.9731759803921225
0.973179393232171
0.9731828044796669
0.9731862141357248
0.9731896222014581
0.9731930286779791
0.9731964335663991
0.9731998368678284
0.9732032385833764
0.9732066620078853
0.9732100605495696
0.9732134575086965
0.9732168528863714
0.9732202466836982
0.9732236389017802
0.9732270295417192
0.9732304186046165
0.973233806091572
0.9732371920036845
0.9732405298628518
0.9732439126393706
0.9732472938443324
0.973250673478832
0.9732527745530184
0.9732561513462976
0.9732595265722558
0.9732628538282716
0.9732662259336234
0.973269596474919
0.973272965453246
0.9732763328696917
0.9732796987253418
0.9732830630212812
0.9732864257585938
0.9732897869383625
0.9732931465616692
0.9732965046295947
0.973299861143219
0.9733032161036208
0.9733065695118781
0.9733099213690677
0.9733132716762656
0.9733166204345466
0.9733199676449846
0.9733233133086526
0.9733266805266455
0.9733300230946532
0.973333364119106
0.973336680517047
0.9733400184629235
0.9733433548684466
0.9733466897346823
0.9733500230626955
0.9732423103527432
0.9732456662055895
0.9732490205116033
0.9732523732718541
0.9732557244874099
0.9732590280976157
0.9732623762375885
0.9732657458563184
0.9732283314153848
0.973231684307374
0.9732350356567395
0.9732383854645462
0.973241319843607
0.9732446666666313
0.9732480119512402
0.9732513556984941
0.9732546979094524
0.9732580385851737
0.9732613777267155
0.9732647153351345
0.9732680514114863
0.9732713859568255
0.9732747419132475
0.9732780733944599
0.9731709699609826
0.9731743237046871
0.9731776759110349
0.9731810265810827
0.9731843757158866
0.9731877233165013
0.9731910693839809
0.9731944139193783
0.9731977569237455
0.9732010983981337
0.9732044383435928
0.973207776761172
0.9732111136519195
0.9732144490168825
0.9732177828571071
0.9732211151736389
0.9732244459675219
0.9732277752397998
0.9732311029915147
0.9732344292237084
0.9732377539374213
0.973241077133693
0.9732443988135621
0.9732477189780663
0.9732510376282423
0.9732543547651259
0.973257670389752
0.9732609845031546
0.9732642971063663
0.9732676082004196
0.9732709177863452
0.9732742258651734
0.9732775324379334
0.9732403049612748
0.9732436177474041
0.9732469290263515
0.9732501933135869
0.9732535015915965
0.9732568083655015
0.9732601136363275
0.973263417405099
0.9732667196728398
0.9732700204405724
0.973273319709319
0.9732766174801
0.9732799137539356
0.9732832085318448
0.9732865018148458
0.9732897936039555
0.9732930839001904
0.9732963727045658
0.973299660018096
0.9733029458417946
0.9733062301766741
0.9733095130237461
0.9733127943840215
0.9733160742585101
0.9733193526482207
0.9733226295541613
0.9733259049773391
0.9733291789187601
0.9733324513794297
0.9733357223603523
0.9733389918625313
0.973342259886969
0.9733455264346674
0.973348791506627
0.9733520551038477
0.9733553172273284
0.9733585778780671
0.973361837057061
0.9733650947653062
0.9733683510037981
0.9733716057735311
0.9733748590754987
0.9733780883678621
0.9733813387423567
0.9733845876520586
0.9733878350979581
0.9733910360359992
0.973394280567403
0.9733975236379641
0.9734005176682055
0.9734037578757507
0.9734057592800531
0.9734089968510652
0.9734122329660077
0.9734154676258624
0.9734187008316106
0.9734219325842327
0.973425162884708
0.9734283917340151
0.9734316191331316
0.9734348450830344
0.9734380695846993
0.9734412926391012
0.9734184877720069
0.9734217137729553
0.973424938326942
0.9734281614349405
0.973431383097923
0.973434603316861
0.9734373067443052
0.9734405241935111
0.9734437402015305
0.9734469547693313
0.9734501678978807
0.9734533795881454
0.9734565898410904
0.9734597986576807
0.9734630060388801
0.9734662119856513
0.9734694164989566
0.973472619579757
0.9734758212290129
0.9734790214476837
0.9734822202367283
0.973485417597104
0.9734886135297682
0.9734655580356768
0.9734687569738523
0.9734719544845676
0.973475150568778
0.9734783452274379
0.9734815384615009
0.9734847302719196
0.973487920659646
0.9734911096256309
0.9734942971708245
0.9734975055678912
0.9735006902693901
0.9735038735529454
0.9735070776763479
0.9734030930128684
0.9734062958842783
0.9734094973309232
0.9734126973537537
0.9734158959537195
0.9734190931317693
0.9734222888888512
0.973425483225912
0.9733217014659773
0.9733249167221474
0.9733281305505839
0.9733312763595626
0.9732276076342276
0.9732308409140957
0.9732340727595007
0.9732372809935305
0.9732405099777891
0.9732437375304431
0.9732469636524443
0.9732501883447437
0.9732534116082916
0.9731716943521215
0.9731749335694926
0.9731781713526296
0.9731814077024852
0.9731846426200106
0.9731878761061566
0.9731911081618729
0.9731941397611295
0.973197369002836
0.9732005968169379
0.9732038232043817
0.9732070481661129
0.9732102717030764
0.9732134938162161
0.9732167145064753
0.9732199558498514
0.9732231736923034
0.9732263901147014
0.9732296051179851
0.9732324217026525
0.9732356339580653
0.9732388447971397
0.9732420542208124
0.973245262230019
0.9732484688256942
0.9732516740087721
0.9732548777801862
0.9732580801408687
0.9732607748183635
0.9732639744717925
0.9732671727172332
0.9732703695556147
0.9732735649878655
0.9732767590149131
0.973279951637684
0.9732830769230384
0.9732862667545209
0.9732894551844957
0.9732926422138862
0.9732958278436153
0.9732990120746046
0.9733021949077753
0.9733053763440473
0.9732694822290091
0.973272669445015
0.9732758552631191
0.9731734488050479
0.9731766549758489
0.9730743151435071
0.9730775416301102
0.9730807667031375
0.9730839903635178
0.9730872126121791
0.9730904334500486
0.9730936528780525
0.9730968708971164
0.9730996718441963
0.9731028871390686
0.9731061010277327
0.9731093135111109
0.9731121967212724
0.9731153409090518
0.9731185492680404
0.9731205548273963
0.9731237606463902
0.9731269650654629
0.9731301680855315
0.973133369707512
0.9731365699323195
0.9731397687608682
0.9731041221373652
0.9731073266462755
0.9731105297579724
0.9731137314733695
0.9731169317933797
0.9731201307189148
0.9731233282508863
0.9731264808361976
0.9731296755932548
0.973132868959473
0.9731360609357603
0.973139251523024
0.9731424407221707
0.9731455632883469
0.9731487497281623
0.9731519347825692
0.9731551184524708
0.9731583007387697
0.9731614816423676
0.9731646611641656
0.9731678393050637
0.9731710160659613
0.9731741914477573
0.9731773654513494
0.9731805380776345
0.9731837093275092
0.9731868792018689
0.9731900477016082
0.9731100802080679
0.9731128305157819
0.973077421451748
0.9730806109185046
0.9730837990036424
0.9730869857080591
0.9730901710326514
0.9730933549783153
0.9730953473273786
0.9730985287753822
0.9731017088470292
0.9731048875432128
0.973108064864825
0.9731112408127573
0.9731144153879006
0.9731175885911443
0.9731207604233777
0.9731239308854892
0.9731270999783664
0.9731302677028961
0.9731334340599643
0.9731365990504564
0.9731397626752567
0.973142924935249
0.9731460858313165
0.9731492453643411
0.9731524035352046
0.9731555603447876
0.9731587157939698
0.9731618698836307
0.9731650226146487
0.9731681739879013
0.9731713240042655
0.9731744726646175
0.9731776199698329
0.973180765920786
0.9731839105183508
0.9731870537634006
0.9731901956568078
0.9731933361994438
0.9731952933590828
0.973198431456771
0.9732015682061895
0.973204703608207
0.9732078376636916
0.9732109703735105
0.9732141232023636
0.9732172532188437
0.9732203818922573
0.9732235092234688
0.9732266352133415
0.9732297598627382
0.9732328831725211
0.9732360051435515
0.9732391257766897
0.9732422450727958
0.9732453630327288
0.973248479657347
0.9732515949475081
0.973254708904069
0.9732578215278858
0.9732609328198139
0.973264042780708
0.9732671514114221
0.9732702587128094
0.9732733646857225
0.9732764693310129
0.9732795726495319
0.9732826746421297
0.9732857753096559
0.9732888746529594
0.9732919726728883
0.97329506937029
0.9732981647460112
0.9733012588008979
0.9733043515357953
0.9733074429515479
0.9733105330489996
0.9733136218289934
0.9733167092923717
0.973319795439976
0.9733228802726476
0.9733259637912263
0.9733290459965518
0.9732295933574211
0.9732326947636881
0.973235794849927
0.9732388936169801
0.9732419910656895
0.9732450871968963
0.9732481394853938
0.9732512329931562
0.9732539001062289
0.9732566085847444
0.9732137879753149
0.973216886151191
0.973219983011214
0.9732230785562223
0.973226172787053
0.973229265704543
0.9732323573095282
0.973235447602844
0.9732385365853248
0.9732416242578046
0.9732447106211164
0.9732477956760929
0.9732508794235656
0.9732539618643656
0.9731550307137906
0.9731206268529872
0.9731237349142082
0.9731268416595693
0.9731299470899059
0.9731330512060526
0.9731361540088439
0.9731392554991127
0.9731423556776918
0.9731454545454132
0.9731485521031081
0.9731140109889697
0.9731171138812178
0.9731202154625694
0.9731233157338551
0.9731264146959046
0.9731295123495469
0.9731325453777552
0.9731356404304291
0.9731387341771738
0.9731418266188153
0.9731449177561795
0.9731480075900913
0.973151096121375
0.9731541833508541
0.9731572692793516
0.9731603539076896
0.9731634372366896
0.9731665192671726
0.9731695999999583
0.9731726794358666
0.973175757575716
0.9731674731747952
0.973170551114809
0.9731736277602107
0.9731767031118169
0.9731797771704439
0.9731828499369065
0.9731859214120195
0.9731889915965969
0.9731920604914516
0.9731951280973962
0.9731981944152426
0.9732012594458019
0.9732043231898847
0.9732073856483006
0.9732104468218586
0.9732135067113674
0.9732165653176347
0.9732196226414674
0.9732226786836721
0.9732257334450544
0.9732287869264193
0.9732318391285713
0.973234890052314
0.9732379396984504
0.9732409880677829
0.9732440351611132
0.9732470809792423
0.9732501255229704
0.9732531687930973
0.9732562107904221
0.9732592515157429
0.9732622909698575
0.9732653291535628
0.9732683660676552
0.9732714017129304
0.9732744360901833
0.9732774692002083
0.973280501043799
0.9732835316217485
0.9732865609348491
0.9732895889838925
0.9732926157696697
0.9732956412929712
0.9732986655545864
0.9733005420053776
0.9733035639849513
0.9733065847051044
0.9733096041666242
0.973312622370297
0.9733156393169088
0.9733186550072446
0.973321669442089
0.9733246826222259
0.9733276945484385
0.9733307052215093
0.9733337146422203
0.9733367228113526
0.9733397297296871
0.9733427353980034
0.9733457398170812
0.9733487429876988
0.9733517449106345
0.9733547455866655
0.9733577450165686
0.9733607432011198
0.9733637401410946
0.9733667358372678
0.9733697302904136
0.9733727235013054
0.9733757154707161
0.973378706199418
0.9733816956881827
0.9733846839377809
0.9733876709489832
0.9733906567225591
0.9733936412592776
0.9733966245599073
0.9733996066252159
0.9734025874559702
0.9734055670529371
0.9734085454168823
0.9734115225485709
0.9734144984487677
0.9734174731182365
0.9734204465577406
0.9734234187680428
0.9734263897499053
0.973429359504089
0.9734322867175773
0.9734352540272184
0.9734382201114581
0.9734411849710551
0.973444148606768
0.9734471110193543
0.973450072209571
0.9734530321781747
0.9734559909259209
0.9734589484535651
0.9734619047618616
0.9734648598515644
0.9734678137234267
0.9733715492376988
0.9733745211122121
0.9733774917627244
0.9733804611899917
0.9733834293947693
0.9733863963778122
0.9733893621398744
0.9733923266817094
0.9733952900040701
0.973398252107709
0.9734012129933776
0.973404172661827
0.9734071311138077
0.9734089582904845
0.973411914543917
0.973414869583033
0.9734178234085806
0.9734207760213073
0.973324876847247
0.9733278473219346
0.9733308165777159
0.9733337846153409
0.9733367514355593
0.9733397170391197
0.9733426814267705
0.9733456445992594
0.9733486065573332
0.9733515673017387
0.9733545268332213
0.9733574851525263
0.9733604422603984
0.9733633981575815
0.973366352844819
0.9733693063228536
0.9733722585924275
0.9733752096542821
0.9733781595091585
0.973381108157797
0.9733840556009372
0.9733870018393184
0.973389946873679
0.9733928907047569
0.9733958333332893
0.9733987747600131
0.9734017149856644
0.9734046540109786
0.9734075918366907
0.9734105284635348
0.9734134638922448
0.9734163981235536
0.973419331158194
0.9734222629968977
0.9734251936403961
0.9734281230894198
0.9734310513446991
0.9734339784069633
0.9734369042769415
0.973439828955362
0.9734427524429525
0.9734456747404402
0.9734485958485516
0.9734515157680127
0.9734544344995488
0.9734573520438848
0.9734602277348073
0.9734631429151824
0.9734660569105248
0.973468969721557
0.9734718813490008
0.9734747917935774
0.9734777010560076
0.9734806091370115
0.9734835160373084
0.9734864217576175
0.9734893262986569
0.9734922296611445
0.9734951318457974
0.9734980328533321
0.9735008921329645
0.9735037907966311
0.9735066882853225
0.973509584599753
0.9735124392219978
0.9735153331982542
0.9735182260023858
0.9735211176351044
0.9735240080971216
0.9735257842541551
0.9735286726021409
0.9735315597814648
0.9735344457928358
0.9735373306369626
0.9735402143145532
0.9735430968263149
0.9735459781729546
0.9735485148514407
0.9735513939393494
0.9735542718642253
0.9735571486267729
0.9735600242276962
0.9735628986676986
0.9735657719474832
0.973568644067752
0.9735715150292069
0.9735743848325491
0.9735772534784792
0.9735801209676972
0.9735829873009026
0.9735858524787945
0.9735887165020709
0.9735915793714298
0.9735944410875685
0.9735973016511835
0.9736001610629711
0.9736030193236267
0.9736058764338453
0.9736087323943213
0.9736115872057487
0.9736144408688208
0.9736172933842302
0.9736201447526692
0.9736229949748294
0.973625844051402
0.9736286919830774
0.9736315387705456
0.9736343844144961
0.9736372289156177
0.9736400722745986
0.9736429144921268
0.9736457555688893
0.9736485955055729
0.9736514343028636
0.973654271961447
0.9736571084820083
0.9736599438652316
0.9736627781118009
0.9735690981963476
0.9735719495090712
0.9735747996794419
0.9735776487081462
0.9735804965958699
0.9735833433432981
0.9735861889511157
0.9735890334200068
0.973591876750655
0.9735947189437435
0.9735975599999547


==> data/SimpleNet/RA1Q.txt <==
0.9884
0.9884
0.9884
0.9884
0.9884000000000001
0.9884000000000001
0.9884000000000002
0.9834875000000001
0.9840333333333334
0.9822200000000001
0.9827818181818183
0.9832500000000001
0.983646153846154
0.9839857142857145
0.9842800000000002
0.9807000000000001
0.9811529411764707
0.9815555555555555
0.9819157894736841
0.9822399999999998
0.9825333333333331
0.9827999999999997
0.9827478260869562
0.982983333333333
0.9831999999999996
0.9833999999999996
0.9835851851851848
0.9837571428571424
0.9839172413793098
0.9840666666666661
0.9842064516129027
0.9843374999999994
0.9844606060606055
0.9845764705882347
0.9846857142857136
0.9847888888888883
0.9848864864864858
0.9849789473684204
0.985066666666666
0.9851499999999993
0.9852292682926822
0.9792761904761897
0.9794883720930225
0.9796909090909083
0.9798844444444437
0.9800695652173905
0.9802468085106375
0.9804166666666658
0.9805795918367338
0.9807359999999992
0.980886274509803
0.9810307692307684
0.9811698113207539
0.9813037037037028
0.9814327272727263
0.9815571428571419
0.9816771929824553
0.981793103448275
0.9819050847457618
0.9820133333333324
0.9749180327868843
0.9739580645161281
0.9741873015873006
0.974409374999999
0.9746246153846144
0.9748333333333324
0.9750358208955215
0.9752323529411756
0.9754231884057962
0.9756085714285705
0.9757887323943653
0.975963888888888
0.9761342465753415
0.9762999999999991
0.9764613333333324
0.9766184210526306
0.9767714285714276
0.9769205128205118
0.9770658227848091
0.977207499999999
0.9773456790123447
0.9767817073170723
0.976921686746987
0.9770583333333324
0.9771917647058814
0.9767046511627897
0.9768390804597691
0.9769704545454535
0.9770988764044933
0.9772244444444435
0.9773472527472518
0.9774673913043468
0.9775849462365581
0.977699999999999
0.9778126315789464
0.9779229166666656
0.9780309278350505
0.9781367346938765
0.978240404040403
0.9783419999999989
0.9784415841584148
0.9785392156862734
0.9786349514563096
0.9787288461538451
0.9788209523809513
0.977732075471697
0.9778317757009335
0.9779296296296286
0.9780256880733934
0.9781181818181808
0.9764630630630621
0.9754642857142847
0.9755787610619459
0.9756912280701744
0.9758017391304337
0.9759103448275851
0.9760170940170929
0.976122033898304
0.9762252100840325
0.9763266666666656
0.9764264462809906
0.9765245901639333
0.9766211382113811
0.976716129032257
0.976809599999999
0.9769015873015862
0.9769921259842509
0.9770812499999989
0.9771689922480609
0.9772553846153835
0.977340458015266
0.9774242424242414
0.9775067669172923
0.9775880597014918
0.9776674074074067
0.9777463235294112
0.9778240875912404
0.9779007246376807
0.9779762589928054
0.9780507142857141
0.9781241134751771
0.9781964788732394
0.9782664335664336
0.9722506944444445
0.9723620689655172
0.9724719178082193
0.9725802721088438
0.9726871621621624
0.9727926174496648
0.9728966666666672
0.9729993377483449
0.9731006578947374
0.9732006535947719
0.9732993506493515
0.9733967741935493
0.9734929487179497
0.973587898089173
0.9736816455696213
0.9737742138364791
0.9738656250000013
0.9739559006211194
0.9740450617283964
0.9741331288343573
0.974220121951221
0.9743060606060622
0.9743909638554233
0.974474850299403
0.9745577380952399
0.9746396449704161
0.9747205882352961
0.9748005847953236
0.9748796511627927
0.9749578034682103
0.9750350574712665
0.9751114285714308
0.9751869318181842
0.974943502824861
0.9750191011235978
0.9750938547486057
0.9751677777777802
0.975240883977903
0.9753131868131893
0.9753846994535545
0.9743364130434808
0.974412432432435
0.9744876344086049
0.9722475935828904
0.9723335106383005
0.9724185185185212
0.9725026315789502
0.9725858638743484
0.9726682291666696
0.9716937823834226
0.9717798969072196
0.9718651282051313
0.9719494897959214
0.9706416243654854
0.9707313131313163
0.9708201005025158
0.9709015000000032
0.9709885572139336
0.970583168316835
0.9706709359605945
0.9707578431372583
0.9708439024390279
0.9709291262135957
0.9710135265700518
0.9709884615384651
0.9710717703349317
0.9711542857142893
0.9712360189573497
0.9713169811320792
0.9713971830985952
0.9714766355140225
0.9715553488372132
0.9716333333333372
0.9717105990783449
0.9717871559633067
0.9718630136986341
0.9719381818181858
0.9715633484162937
0.971210810810815
0.9712878923766858
0.971363392857147
0.9714391111111152
0.9715141592920397
0.9715885462555108
0.9716622807017586
0.9717353711790436
0.9718078260869609
0.9718796536796581
0.97195086206897
0.9720214592274723
0.9720914529914575
0.9721608510638343
0.9722296610169537
0.971888185654013
0.9719575630252147
0.9720263598326406
0.972094583333338
0.9721622406639051
0.9707706611570295
0.9708432098765479
0.970915163934431
0.9709865306122497
0.9710573170731756
0.9711275303643774
0.9711971774193597
0.9712662650602459
0.9713348000000049
0.9714027888446265
0.9714702380952431
0.9715371541502027
0.9716035433070918
0.971669411764711
0.9702148437500051
0.9702856031128456
0.9688259689922533
0.9689011583011635
0.9689761538461591
0.9690505747126489
0.9691244274809213
0.969197718631184
0.9692704545454599
0.9693426415094392
0.969414285714291
0.9693947565543124
0.9694656716417963
0.9695360594795592
0.9696059259259313
0.9696752767527729
0.9697441176470643
0.9698124542124597
0.9698802919708084
0.9699476363636419
0.9700144927536287
0.9700808664259983
0.9701467625899336
0.9702121863799339
0.9702764285714341
0.9703409252669095
0.9704049645390127
0.9704685512367548
0.9690549295774705
0.9684515789473741
0.9685213286713344
0.9685905923345005
0.9686593750000058
0.9683363321799365
0.968405517241385
0.9684742268041294
0.9685424657534304
0.9686102389078556
0.968677551020414
0.9687444067796669
0.9688108108108167
0.9688767676767736
0.9689422818792005
0.9690073578595377
0.9690720000000059
0.9691362126245907
0.9686380794702045
0.9687033003300389
0.968768092105269
0.9688324590163994
0.9688964052287642
0.9685664495114066
0.9686308441558501
0.9686948220064784
0.9687583870967802
0.9688215434083661
0.9688836538461598
0.9689460063897823
0.9690079617834455
0.9690695238095298
0.9691306962025377
0.9691914826498483
0.969251886792459
0.9693119122257114
0.9693715625000061
0.9694308411215015
0.9694897515528013
0.9695482972136286
0.9696064814814878
0.9696643076923139
0.9697217791411106
0.9697788990825751
0.9698356707317136
0.969892097264444
0.9699481818181882
0.9700039274924535
0.970059337349404
0.9701144144144208
0.9701691616766531
0.9702235820895587
0.9701363095238159
0.970190504451045
0.9702443786982313
0.9702979351032514
0.9703511764705948
0.9704041055718541
0.9704567251462054
0.9705090379008812
0.9705610465116344
0.970612753623195
0.9706641618497176
0.9707152737752228
0.9707660919540296
0.9708166189111814
0.9707880000000066
0.9708381766381833
0.9708880681818249
0.970937677053831
0.9709870056497243
0.9710360563380349
0.9710848314606809
0.9711333333333402
0.9711815642458168
0.9712295264624023
0.971277222222229
0.9713246537396191
0.9713718232044267
0.971418732782376
0.9714653846153916
0.9715117808219247
0.9707284153005533
0.9707765667575001
0.9708244565217461
0.9704672086720936
0.9705156756756826
0.9705638814016242
0.9706118279569962
0.9706595174262804
0.9707069518716648
0.9705674666666737
0.9706148936170284
0.9706620689655243
0.9707089947090017
0.9707556728232261
0.970802105263165
0.9708482939632617
0.9708942408377035
0.970939947780686
0.9709854166666738
0.9710306493506565
0.9710756476684009
0.9711204134366997
0.9709293814433061
0.9709742930591332
0.9710189743589815
0.9710634271099816
0.9711076530612317
0.9711516539440276
0.9711954314720884
0.9711187341772224
0.971162373737381
0.9712057934508889
0.9712489949748816
0.9712919799498819
0.9713347500000072
0.9713773067331744
0.9714196517413008
0.9714617866005036
0.9715037128712944
0.9712970370370444
0.9713391625615838
0.9713810810810884
0.9714227941176545
0.9714643031784915
0.971505609756105
0.9715467153284746
0.9715876213592308
0.9716283292978283
0.9716688405797177
0.9717091566265136
0.9717492788461614
0.971789208633101
0.9718289473684286
0.9718684964200553
0.9719078571428648
0.9719470308788675
0.9719860189573536
0.9720248226950431
0.9720634433962341
0.9720654117647135
0.9721037558685521
0.9721419203747148
0.9721799065420637
0.9722177156177232
0.972255348837217
0.9722928074246017
0.9723300925926003
0.9723672055427328
0.9724041474654455
0.9724409195402376
0.9724775229357875
0.9725139588100764
0.97255022831051
0.9725863325740396
0.9726222727272805
0.9726580498866291
0.9726936651583789
0.972729119638834
0.9727644144144222
0.9727995505618056
0.9728345291479898
0.9728693512304329
0.9729040178571507
0.9726685968819678
0.9724326666666745
0.9724680709534447
0.9724924778761139
0.9725275938189923
0.9724149779735761
0.9724501098901177
0.9724850877193061
0.9725199124726556
0.9723995633187851
0.9724344226579599
0.9724691304347904
0.972049891540138
0.9720852813852892
0.9716088552915845
0.9716450431034561
0.9716810752688251
0.9717169527897074
0.9717526766595368
0.9717882478632558
0.9718236673774067
0.9718589361702207
0.9718940552017065
0.9719290254237367
0.9719638477801348
0.971998523206759
0.9720330526315869
0.9714836134453861
0.9715190775681422
0.9715543933054474
0.9715895615866469
0.9716245833333413
0.9716594594594675
0.9716941908713773
0.9713954451345836
0.9714305785124048
0.9714655670103174
0.9714936213991849
0.9715283367556549
0.9715629098360736
0.9715973415133005
0.9716316326530693
0.9716645621181343
0.9716985772357805
0.9717324543610628
0.9717661943319919
0.9716832323232404
0.971716935483879
0.9717505030181167
0.9717839357429799
0.971817234468946
0.9718504000000081
0.9718834331337407
0.9719163346613627
0.9719491053678013
0.9719817460317541
0.9720142574257508
0.9720464426877551
0.9720786982248601
0.9721108267716617
0.9720907662082596
0.9721227450980473
0.9721545988258399
0.9719091796875081
0.9719413255360705
0.9719733463035101
0.9720052427184548
0.9720370155038841
0.9720686653771842
0.9721001930502012
0.9721315992292953
0.9721628846153928
0.9721940499040389
0.9722250957854488
0.9722560229445589
0.9722868320610769
0.9723175238095321
0.9723480988593238
0.9723785578747709
0.9724089015151596
0.9724391304347906
0.9724690566037815
0.9723280602636614
0.9723582706766996
0.9723883677298388
0.9724183520599327
0.972448224299073
0.9724779850746342
0.9725076350093184
0.9725371747211968
0.9725666048237548
0.9725959259259329
0.9726251386321696
0.9724880073800807
0.9725173112338925
0.9723272058823597
0.9721267889908325
0.9721565934066001
0.9721862888482699
0.9722158759124153
0.9722453551912632
0.9722747272727336
0.9723039927404781
0.9717034420289917
0.9716320072332792
0.9710371841155296
0.9710684684684746
0.9710996402877758
0.9711307001795392
0.9711616487455256
0.97119248658319
0.97122321428572
0.9712538324420733
0.9712843416370162
0.9713147424511599
0.9713450354609983
0.9713752212389433
0.971405300353362
0.9714352733686118
0.9714651408450754
0.9714949033391964
0.9715245614035136
0.9715541155866947
0.9714842657342705
0.9715137870855195
0.9715432055749175
0.9715725217391349
0.9716017361111154
0.9716308492201082
0.9716598615916997
0.9716887737478452
0.9717175862069006
0.9717462994836529
0.9717749140893509
0.9718034305317362
0.9718318493150722
0.9718601709401745
0.9718883959044404
0.9718873935264091
0.9719154761904797
0.9719434634974567
0.9719713559322067
0.9719991539763146
0.9720268581081113
0.9720544688027013
0.9720819865319896
0.9721094117647089
0.9721367449664459
0.9721639865996679
0.97177943143813
0.9718071786310545
0.971834833333336
0.9718623960066581
0.9718898671096371
0.9719172470978465
0.9719445364238435
0.9719717355371924
0.9719988448844907
0.9720258649093926
0.9720527960526336
0.9720796387520545
0.9721063934426248
0.9721330605564666
0.972087745098041
0.9721143556280605
0.972140879478829
0.9720170731707333
0.9719358766233782
0.9719625607779594
0.9719888349514578
0.9720153473344119
0.9720417741935498
0.9720681159420304
0.972094372990355
0.9721205457463896
0.9721466346153858
0.972172640000001
0.9721985623003204
0.9722244019138765
0.9722501592356696
0.9722758346581883
0.9723014285714293
0.9723269413629166
0.972352056962026
0.9723774091627178
0.9724026813880131
0.9724278740157485
0.9724382075471703
0.9724632653061228
0.9724882445141069
0.9725131455399064
0.9725379687500002
0.9725627145085805
0.9725873831775702
0.9726119751166408
0.9726364906832298
0.972660930232558
0.9726851393188852
0.9727094281298297
0.9727336419753083
0.9727577812018486
0.9727818461538457
0.9728058371735786
0.9728297546012264
0.9728532924961709
0.9728770642201828
0.972900763358778
0.9729243902439016
0.9729479452054787
0.9729714285714277
0.9729948406676774
0.9730181818181808
0.9730414523449308
0.9730646525679747
0.9730877828054286
0.9731105421686735
0.9731335338345852
0.9731564564564551
0.9731788605697138
0.9732016467065855
0.9732243647234664
0.9732470149253717
0.9732695976154977
0.9732921130952364
0.9733145616641885
0.9733369436201763
0.9733592592592575
0.9733815088757378
0.9734036927621842
0.973309144542771
0.9729029455080983
0.9729257352941157
0.9729484581497777
0.972866568914954
0.9728893118594416
0.9729119883040914
0.9729345985401439
0.9729571428571406
0.972979621542938
0.9730020348837186
0.9730243831640034
0.9727082608695629
0.9727309696092595
0.9727536127167605
0.9725229437229412
0.9725458213256458
0.9725686330935226
0.9725913793103421
0.9726140602582469
0.9726366762177623
0.9726592274678083
0.9726817142857114
0.9727041369472152
0.9727264957264927
0.9727487908961563
0.9727710227272696
0.972688794326238
0.9727110481586371
0.9727332390381863
0.9727553672316351
0.9726352609308854
0.9726573239436587
0.9726794655414875
0.9727015449438169
0.9727235624123388
0.9726801120448144
0.9727020979020944
0.9722666201117283
0.9722891213389085
0.9723115598885756
0.9723339360222494
0.9723562499999961
0.97237850208044
0.9724006925207717
0.9724228215767595
0.9724448895027584
0.97246689655172
0.9724888429752024
0.9725107290233795
0.9725325549450508
0.97255432098765
0.9725760273972559
0.9725976744186002
0.9726192622950776
0.972640791268754
0.9726622615803769
0.9726836734693831
0.9727050271739084
0.9727263229307959
0.972747560975605
0.9727687415426204
0.97278986486486
0.9728109311740841
0.9728319407008036
0.9728528936742884
0.9725717741935433
0.9725930201342231
0.9726142091152763
0.9725718875501956
0.972593048128337
0.972614152202932
0.9726350666666614
0.9726560585885433
0.9726769946808457
0.9726978751659973
0.9727187002652465
0.97273947019867
0.9727601851851796
0.9727808454425307
0.9728014511873294
0.9728220026350404
0.9728424999999943
0.9728629434953949
0.9728833333333274
0.9729036697247647
0.9729239528795752
0.97294418300653
0.9729643603133099
0.9729844850065128
0.9730045572916605
0.9730245773732058
0.9730445454545392
0.9730644617379963
0.9730843264248641
0.9731041397153881
0.9731239018087791
0.9731436129032193
0.9731632731958697
0.9731828828828762
0.9732024421593763
0.9732219512195055
0.9732414102564035
0.9732608194622211
0.9732801790281261
0.9732994891443099
0.973318749999993
0.9733048407643243
0.9733240458015198
0.9733432020330298
0.973362309644663
0.9733813688212857
0.9734003797468282
0.9734190897597906
0.9729864898989828
0.973005422446399
0.9730248110831163
0.9730441509433891
0.9730634422110481
0.9730826850690015
0.9731018796992409
0.9731210262828462
0.9731401249999927
0.9731591760299552
0.9731781795511147
0.9731334993773276
0.972772885572132
0.9727922981366386
0.97281166253101
0.9728309789343172
0.972850247524745
0.972869468479597
0.9728886419753011
0.972713070283593
0.972732389162554
0.9727516605165976
0.9727706388206312
0.9727899386502992
0.9728090686274434
0.9728281517747782
0.972847188264051
0.9728661782661706
0.9728851219512118
0.972904019488421
0.9729228710462209
0.9729416767922157
0.972960436893196
0.9729791515151436
0.9729978208232365
0.9730164449818541
0.9730350241545813
0.9730535585042138
0.9730720481927629
0.9730904933814599
0.973108894230761
0.9731272509003518
0.9731455635491523
0.9731638323353209
0.9731820574162595
0.9729715651134921
0.9729899761336431
0.9730083432657841
0.9730266666666582
0.9730449464922626
0.9730631828978537
0.973081376037951
0.973099526066342
0.9731176331360859
0.9731356973995184
0.9731537190082556
0.9731716981131987
0.9731896348645376
0.9732075294117558
0.9732253819036338
0.9732431924882539
0.9732609613130039
0.9732786885245811
0.9732963742689967
0.9733140186915796
0.9730913652275288
0.9731092074591983
0.9731270081490012
0.9728791860465024
0.9728972125435448
0.9728906032482506
0.9729085747392723
0.9723613425925833
0.9723798843930542
0.9723983833718152
0.972416839677038
0.9723951612903132
0.9724135788262277
0.9724319540229791
0.972450287026397
0.971418463302743
0.971437915234813
0.9714573226544528
0.9714766857142763
0.9714960045662006
0.9713770809578013
0.971396469248282
0.9714158134243362
0.9712351136363541
0.9712545970487986
0.9712740362811696
0.9712934314835691
0.9713127828054202
0.9713320903954705
0.9713513544017961
0.9713705749718053
0.9713897522522424
0.9714088863891914
0.97142797752808
0.9714470258136826
0.9714660313901246
0.9714849944008859
0.9715039149888043
0.9715227932960793
0.9715416294642756
0.9715604236343265
0.9715791759465376
0.9713423804226816
0.9713613333333231
0.9713802441731306
0.9713991130820295
0.9714179401993251
0.9714367256637064
0.9713903867403211
0.9714091611478924
0.9714278941565496
0.9714465859030732
0.9714652365236418
0.9714838461538355
0.9715024149286392
0.9715209429824454
0.9715394304490582
0.9715368708971447
0.9715553005464374
0.9715096069868888
0.9705648854961725
0.9705843137254794
0.9706036996735474
0.97062304347825
0.9706423452768621
0.9706616052060628
0.9706808234019392
0.970699999999989
0.9706846486486377
0.9707037796976131
0.9707228694714021
0.9707419181034372
0.9707609257265766
0.9707798924731071
0.9707988184747471
0.9708177038626498
0.9708365487674057
0.9708553533190465
0.9708741176470475
0.9708928418803305
0.9709115261472672
0.9709301705756815
0.9709487752928533
0.9709673404255205
0.9709858660998822
0.971004352441602
0.9710227995758103
0.971041207627107
0.971059576719565
0.9710779069767325
0.9710961985216355
0.9711144514767814
0.971132665964161
0.9711508421052513
0.9711689800210186
0.9711870798319209
0.9712051416579104
0.9712231656184367
0.9712411518324487
0.971259100418398
0.9712770114942408
0.9712504175365223
0.9710329509906032
0.9710510416666546
0.9710690946930159
0.971087110187098
0.9711050882658236
0.9711230290456309
0.9711409326424747
0.9711587991718303
0.9711766287486949
0.9711944214875909
0.9712121775025675
0.9712298969072041
0.9712475798146116
0.9712652263374361
0.971179033915712
0.9711967145790429
0.9712143589743464
0.9712319672131021
0.9712495394063333
0.9712670756646089
0.9711689479060138
0.9711865306122321
0.9712040774719546
0.9712215885946919
0.971239064089509
0.9712565040650277
0.9712739086294286
0.9710068965517111
0.9710245187436547
0.9710421052631448
0.970996359959542
0.9710139393939263
0.9710120080726409
0.9710295362903095
0.9710470292044179
0.971064486921516
0.9710819095477256
0.9710992971887419
0.9711166499498364
0.9711339679358585
0.971151251251238
0.9709241999999867
0.9708612387612255
0.9708787425149569
0.970896211365889
0.9709136454183134
0.970931044776106
0.9709484095427302
0.9709657398212379
0.9709830357142722
0.9709735381565773
0.9709907920791945
0.971002967359037
0.9710201581027533
0.9710373149062057
0.9710544378698089
0.9710715270935826
0.9710885826771518
0.9711056047197504
0.9711225933202221
0.9711395485770227
0.9711564705882216
0.9711733594515044
0.9711902152641742
0.9709307917888426
0.9709478515624862
0.9709648780487666
0.9708301169590505
0.970847224926958
0.970864299610881
0.9708812439261281
0.9708982524271706
0.9709152279340307
0.9709321705426217
0.9709490803484856
0.9709659574467945
0.9709828019323531
0.9709996138995999
0.9710163934426089
0.9710331406550918
0.9710498556303997
0.9710665384615244
0.9710831892411002
0.9710998080614062
0.9711163950143673
0.9711329501915567
0.9711494736841962
0.9711659655831597
0.9711824259789732
0.9711988549618177
0.97121525262153
0.9712316190476046
0.9711298763082633
0.9711462927756509
0.9711626780626635
0.9711790322580499
0.9711953554502224
0.9712116477272581
0.9712279091769012
0.9712441398865638
0.971260339943328
0.9712765094339475
0.9712926484448486
0.9713087570621322
0.971324835371575
0.9713408834586318
0.9713569014084359
0.9713728893058012
0.9713888472352241
0.971404775280884
0.9714206735266455
0.9714365420560598
0.971452380952366
0.9714681902984924
0.9714839701770586
0.9710496275605065
0.9710657674418455
0.971081877323405
0.97109795728875
0.9711140074211352
0.9711300278035067
0.9711460185185034
0.9711619796484585
0.9711743068391716
0.9711902123730227
0.9712060885608704
0.9712219354838558
0.9712377532228209
0.9712535418583105
0.971269301470573
0.9712850321395623
0.9713007339449388
0.9713164069660708
0.9713320512820359
0.9713476669716223
0.9712700182815204
0.9712856621004413
0.9713012773722475
0.9713168641750074
0.9713324225865055
0.9713475887170001
0.9713630909090756
0.9713782924613834
0.971393738656972
0.9713392565729674
0.9713547101449121
0.9713701357465909
0.9713855334538725
0.9714009033423513
0.9714162454873492
0.971431559963916
0.9713418018017862
0.9712555355535398
0.9712709532373945
0.9712863432165164
0.9713017055655141
0.9713170403587288
0.9713323476702352
0.971347627573843
0.971362880143097
0.9713781054512801
0.9713933035714128
0.9714084745762555
0.9714236185383086
0.9714387355298151
0.97145382562276
0.9714688888888731
0.9714839253996289
0.9714989352262485
0.9715139184397004
0.9715288751107015
0.9715392035398069
0.9715541114058195
0.9715689929328462
0.9715838481906283
0.9715986772486611
0.9716134801761953
0.971550528168998
0.9715653474054369
0.9715801405975234
0.9715949078138557
0.9716096491227909
0.9716243645924466
0.9716390542907019
0.9716537182851981
0.9716683566433404
0.9716827947598091
0.9716973821989366
0.9717119442022505
0.9717264808362206
0.9717409921670855
0.9717554782608532
0.9717699391833025
0.9717843749999836
0.9717987857762195
0.9718131715771066
0.971827532467516
0.9718418685120942
0.9718561797752644
0.971870466321227
0.971884728213961
0.9718989655172248
0.971913178294557
0.9719273666092777
0.971941530524489
0.971955670103076
0.9719697854077086
0.9719838765008408
0.9719979434447134
0.9719781678082025
0.9718984602223957
0.9719125641025473
0.9719266438940909
0.9719406996586863
0.9719547314577838
0.9719687393526237
0.9719827234042385
0.9719966836734525
0.9720106202208837
0.972024533106944
0.9720384223918406
0.9720522881355763
0.9720656223539205
0.9720794416243486
0.9719956889264414
0.972009543918902
0.9720233755274093
0.9720371838111129
0.9720509688289637
0.9720647306397137
0.9720784693019174
0.9720921848739326
0.9721058774139208
0.9721195469798487
0.9721331936294884
0.9721468174204184
0.9721604184100248
0.9721739966555013
0.9721875522138509
0.9721792988313684
0.9721928273561129
0.9722063333333161
0.9722198168193
0.972233277870199
0.972246716541961
0.9722601328903481
0.972273526970937
0.9722868988391202
0.9723002485501069
0.972313576158923
0.9723268817204127
0.9721398347107265
0.9721532617671172
0.9721666666666493
0.9721800494641211
0.9721934102141506
0.9720465020575957
0.9720599506578772
0.9720733771569258
0.9720867816091778
0.9721001640688914
0.9721135245901463
0.9721268632268456
0.9721401800327156
0.9721400654129014
0.972153349673185
0.9721666122448803
0.972179853181059
0.9721930725346196
0.9722062703582884
0.9722194467046201
0.9722326016259984
0.972245735174637
0.9722588474025796
0.9722719383617016
0.9722850081037099
0.972298056680144
0.9723110841423769
0.9723240905416151
0.9723370759288997
0.9723500403551072
0.9723629838709498
0.9723759065269764
0.972388808373573
0.9724016894609635
0.9724145498392103
0.9724273895582148
0.9724402086677186
0.9724530072173034
0.9724657852563922
0.9724785428342493
0.9724912799999819
0.9725039968025397
0.9724992811501415
0.9725119712689363
0.9725246411483071
0.9725372908366351
0.9722924363057142
0.9723052505966404
0.972318044515085
0.9723308181095924
0.9723435714285531
0.9719762093576343
0.9719892234548152
0.9720022169437662
0.9720151898733993
0.9720281422924717
0.97197543443916
0.9719883977900368
0.9717680599368901
0.9717811662726371
0.9717942519684855
0.9718073170731523
0.9718203616352016
0.9718333857030451
0.9718357927786313
0.9718487843137069
0.9718617554858748
0.9718747063429727
0.9718876369326886
0.9719005473025615
0.9719134374999813
0.9719263075721905
0.9719391575662839
0.9719519875292096
0.9719647975077694
0.9719775875486193
0.9719903576982705
0.9720031080030892
0.972015838509298
0.9720285492629757
0.9720412403100586
0.9720539116963405
0.9720665634674733
0.9720791956689679
0.9720918083461944
0.9720819305019115
0.9720945216049193
0.9721070932921938
0.972069876733417
0.9720824480369326
0.972094999999981
0.9721073789392585
0.9721198924730993
0.972132386799674
0.9721448619631712
0.9721573180076437
0.97216975497701
0.9721821729150536
0.9721945718654242
0.9721860198624713
0.9721983969465458
0.9722107551487222
0.9722230945121759
0.9722354150799504
0.9722477168949579
0.9722599999999808
0.9722722644376707
0.9722845102505502
0.9722967374810126
0.9723089461713226
0.9723211363636171
0.9723333080999049
0.9723454614220683
0.9722015117157781
0.9722137462235455
0.9721146415094145
0.9720738310708704
0.972086134137132
0.9720984186746793
0.9721106847253378
0.9721229323308075
0.9721351615326626
0.9721473723723527
0.9721595648912031
0.9721717391304151
0.9721838951310665
0.972196032934112
0.9722081525803842
0.9722202541105931
0.9722323375653276
0.9721769402984877
0.9721890380313001
0.9722011177347044
0.9722131794489749
0.972163467261885
0.9721755390334375
0.9721875928677365
0.9721996288047314
0.9722116468842532
0.9722236471460143
0.9722356296296097
0.9722475943745175
0.9722595414200984
0.9722714708055972
0.9722833825701426
0.9722931365313454
0.9723050147492426
0.9723168754605548
0.9723287187039564
0.972340544518008
0.9723523529411564
0.972364144011736
0.9723759177679682
0.9723876742479624
0.972399413489716
0.9724111355311155
0.972422840409936
0.9724345281638423
0.9722063596491027
0.9722181884587089
0.9722299999999798
0.9722417943107019
0.9722535714285513
0.9722653313910942
0.9722770742357877
0.9722887999999797
0.97230050872091
0.9723122004357095
0.9723238751814021
0.9723355329949035
0.9723471739130232
0.9723587979724634
0.9723704052098204
0.9723819956615848
0.9723935693641415
0.9721023104692936
0.9721140692640489
0.9721258111030798
0.9721375360230343
0.9721492440604547
0.972160935251778
0.9715624011502311
0.9715744971264163
0.9715865757358014
0.9715986370157613
0.9716106810035636
0.971622707736369
0.9716347172512321
0.971646709585101
0.9716586847748185
0.9716706428571222
0.9716825838686446
0.9716945078459137
0.9717064148253535
0.9717183048432841
0.9717301779359223
0.9717420341393818
0.9717538734896736
0.9717656960227065
0.9717775017742872
0.971789290780121
0.9718010630758119
0.971812818696863
0.9718245576786769
0.9718362800565562
0.9712369611307212
0.9712490819208831
0.9712611856033666
0.9712732722143655
0.9712853417899721
0.9712973943661762
0.9713094299788672
0.9713208860759284
0.9713328882642095
0.9713448735954846
0.9713568421052422
0.971368793828871
0.9713807288016608
0.9713926470588025
0.9714045486353883
0.9714164335664125
0.9714283018867713
0.9714401536312638
0.9714519888345916
0.9714638075313596
0.9714756097560764
0.971342827298029
0.9713546972859913
0.9713665507649302
0.971378387769263
0.9713902083333121
0.9714020124913042
0.9714138002773712
0.9714255717255504
0.9714373268697848
0.9714490657439233
0.9714607883817215
0.9714724948168412
0.9714841850828516
0.9714958592132291
0.971507517241358
0.97151915920053
0.9715307851239455
0.9715423950447136
0.971553988995852
0.9715655670102878
0.9715771291208577
0.971588675360308
0.9716002057612954
0.971611720356387
0.9716232191780607
0.9716347022587054
0.9716461696306214
0.971535475051243
0.9715469945354976
0.9715584982934938
0.9715699863574137
0.9715814587593513
0.9715929155313136
0.97160435670522
0.9716157823129036
0.9716271923861103
0.9716045516304131
0.9716159538356878
0.9716273405698562
0.9716387118643851
0.9716500677506559
0.9716614082599647
0.9716541948578944
0.9716655172413576
0.9716768243243026
0.9716244429439351
0.9716357624831092
0.9716470667565528
0.9716582884096818
0.9716695622895406
0.9716808209959406
0.9716920645594941
0.9717032930107309
0.971714506380099
0.9717255704697769
0.9717367538564504
0.9717479222519889
0.9717590756865153
0.9717702141900719
0.9716161872909481
0.9716274064170906
0.9716386105544205
0.9716497997329555
0.9716609739826333
0.9716721333333115
0.9716832778147683
0.9716944074567025
0.9716073852295191
0.9716185505318929
0.9716297009966558
0.9716408366533645
0.9716519575314976
0.9716630636604555
0.9716741550695606
0.9716852317880574
0.9716962938451137
0.9717073412698193
0.971633840052853
0.9716449141347203
0.9716494389438723
0.971660488126627
0.9716715227422323
0.9716825428194772
0.9716935483870747
0.9717045394736621
0.9717155161078016
0.9717264783179804
0.9717374261326108
0.9711919291338361
0.9712032131147319
0.971210615989493
0.9712218729534815
0.971233115183224
0.9712443427076299
0.9712555555555333
0.971266753755693
0.9712779373367925
0.9712891063274403
0.9713002607561707
0.9711727687296194
0.9711839843749778
0.9711951854261326
0.9711437581274159
0.9711549707602116
0.9711661688311466
0.9711773523685695
0.971188521400756
0.9711996759559077
0.9712108160621539
0.9712219417475505
0.9712330530400811
0.971244149967657
0.9712552325581172
0.9712663008392287
0.9712773548386873
0.9712883945841169
0.9712994201030704
0.9713104314230298
0.9713214285714061
0.9711373633440289
0.9711131105398232
0.970611303789316
0.9706227214377182
0.9706341244387203
0.9706455128204903
0.9706568866111241
0.9706644686299392
0.970675815738941
0.9706871483375734
0.9706984664536517
0.97070977011492
0.9707210593490522
0.9707323341836509
0.9705771191841712
0.9705884713375571
0.9705998090388063
0.9706111323154991
0.9706140495867543
0.9706253494281859
0.9706366349206124
0.970647906091348
0.9706591629676375
0.9706704055766567
0.9706816339455125
0.9706928481012432
0.9707040480708187
0.9707152338811404
0.9707264055590424
0.9707375631312904
0.970748706624583
0.970759836065551
0.9707709514807586
0.9707820528967027
0.9707931403398137
0.9708042138364553
0.9708152734129251
0.9708263190954547
0.9708373509102095
0.9708483688832896
0.9708593730407296
0.9708703634084985
0.9708813400125007
0.9708923028785754
0.9709032520324975
0.9709141874999772
0.9709251093066604
0.9709360174781294
0.9709469120399022
0.9709577930174335
0.9709686604361142
0.9709795143212722
0.9709380211574132
0.9709488805969919
0.9709597265381995
0.9709705590061882
0.9709813780260478
0.9709921836228057
0.9710029758214277
0.971013754646817
0.9710245201238159
0.9710349628712641
0.9709995052566252
0.9710102595797051
0.971020630018507
0.9709915432098537
0.971002282541618
0.9710130086312965
0.9710237215033659
0.971034421182243
0.9710451076922848
0.9710557810577877
0.9710664413029887
0.9710770884520655
0.971087722529136
0.9710652147239035
0.9710758430410562
0.9710864583333104
0.9709217391304118
0.9709324357404912
0.970943119266032
0.9709537897310284
0.970964447159415
0.9709750915750686
0.9708794996949129
0.9708901829268063
0.9709008531383073
0.9709115103532048
0.9709221545952296
0.9709327858880548
0.9709434042552961
0.9708995139732455
0.9709101396478215
0.9709207524271614
0.9709313523347252
0.9709419393939163
0.970952513628081
0.9709630750605095
0.9709736237144354
0.9709841596130361
0.970994682779433
0.9710051932366918
0.9710156910078223
0.9710261761157789
0.9710366485834608
0.9710471084337117
0.9710575556893205
0.9710679903730213
0.9710784125074933
0.9710888221153613
0.971099219219196
0.9711096038415132
0.9711199760047757
0.9711303357313915
0.9711406830437154
0.9711510179640485
0.9711613405146385
0.9711464114832302
0.9711567244470777
0.9711670250895824
0.9711773134328124
0.9711875894987833
0.9711978533094578
0.9712081048867466
0.9712183442525079
0.971228571428548
0.9712387864366214
0.9712489892984307
0.9712591800356272
0.9712693586698102
0.9712795252225285
0.971289679715279
0.9712998221695082
0.9713099526066116
0.9713200710479338
0.9713301775147694
0.971340272028362
0.9713503546099055
0.9713604252805434
0.9713704840613696
0.9713805309734277
0.9713905660377122
0.9714005892751679
0.9714106007066902
0.9714206003531253
0.9714305882352705
0.971440564373874
0.9714505287896356
0.9714604815032059
0.9714704225351876
0.9714803519061347
0.971490269636553
0.9715001757469007
0.971488641686159
0.971498537156208
0.9713094736841869
0.9713194623027233
0.9713294392523127
0.9712760070052302
0.971285997666254
0.9712959766763611
0.9713059440559203
0.9713158998252529
0.9713258440046328
0.9713357766142868
0.9712488372092786
0.9712588030214753
0.9712687572589773
0.9712786999419378
0.9712886310904634
0.9712985507246138
0.9713084588644025
0.9711174869716033
0.971127488425902
0.9711374783111386
0.9711474566473749
0.9711574234546265
0.9711673787528629
0.9711773225620072
0.9711872549019368
0.9711971757924832
0.9712070852534322
0.9712169833045241
0.9712268699654536
0.9712366877515574
0.9712465517241139
0.9712564043652833
0.9712662456945799
0.9712760757314733
0.9712858944953888
0.9712957020057066
0.9713054982817628
0.9713152833428494
0.9713250572082138
0.9713348198970599
0.9713196571428331
0.9710254711593135
0.9710353881278299
0.9710452937820637
0.971055188141367
0.9710650712250471
0.9710749430523677
0.9710848036425485
0.9710946530147654
0.9711015918135063
0.9711114204545214
0.9711212379329686
0.9711094211123482
0.9711192285876106
0.9711290249432866
0.9711388101982762
0.9711485843714368
0.9711583474815831
0.9711680995474872
0.9711778405878786
0.9711275706214448
0.971137323545995
0.9711470654627298
0.9711567963902747
0.9711665163472137
0.9711762253520885
0.9711859234233992
0.9711956105796044
0.9712052868391209
0.9712149522203243
0.9712246067415488
0.9712342504210875
0.9712438832771924
0.9712535053280744
0.9711709641255363
0.9711806162464743
0.970938521836482
0.970948293228851
0.9709580536912509
0.9709678032420104
0.9709775418994171
0.9709872696817178
0.9709969866071185
0.9710066926937849
0.9710163879598419
0.971026072423374
0.9710357461024256
0.9710454090150007
0.9710550611790635
0.9710647026125382
0.971074333333309
0.9710839533592205
0.9710935627080777
0.9710795341097925
0.9710891352549645
0.9709670360110559
0.9709766888150365
0.9709863309352275
0.9709959623893561
0.971005583195111
0.9710151933701413
0.9710247929320573
0.9710343818984303
0.971043960286793
0.9710535281146393
0.9710629752065871
0.9710725220264073
0.9710820583378952
0.9710915841583914
0.9711010995051982
0.97111060439558
0.971120098846763
0.971129582875936
0.9711390565002498
0.9711485197368176
0.9711579726027152
0.971167415114981
0.9711768472906158
0.9711862691465837
0.9711956806998113
0.9712049180327623
0.9712143091206745
0.9712236899563073
0.9710499727222887
0.9710594329334542
0.9709907356947983
0.9710002178648992
0.9710096897114616
0.9710191512513356
0.9710286025013348
0.9710380434782363
0.9710473655621699
0.9709149837133305
0.970924470971218
0.9709339479392379
0.9709434146341218
0.9709528710725648
0.9709623172712261
0.9709717532467287
0.9709811790156596
0.97099059459457
0.9709999999999754
0.9710093952483555
0.9710187263896138
0.9710281014023486
0.971037466307253
0.971046821120665
0.9710560581582952
0.971065392895562
0.9710747175900776
0.9710840322580399
0.9710933369156121
0.9711026315789226
0.9711119162640655
0.9711211909870997
0.9711304557640503
0.9711397106109078
0.9711395822174365
0.9711488222697826
0.9711580524344322
0.971167272727248
0.9711764831640586
0.9711856837606591
0.9711948745328103
0.9711459978655035
0.9711551999999752
0.971164392324069
0.9710829515183556
0.9710387113950764
0.9710479510377612
0.9708835638297624
0.9708928761296934
0.9708721572794651
0.970881465746125
0.9708907643311854
0.9709000530503731
0.9709093319193813
0.9708988871223917
0.9708251059321785
0.9708344097405787
0.9708437037036789
0.9708529878370984
0.9708622621564234
0.970871526677207
0.9708807814149698
0.9708900263851994
0.9708992616033506
0.9709084870848459
0.9709175974709973
0.9709268035808071
0.970935999999975
0.9709451867437942
0.970954363827525
0.9709635312663965
0.9709726890756053
0.9709818372703162
0.9709909758656623
0.9710001048767448
0.9710092243186332
0.9710183342063657
0.9710274345549488
0.9710365253793575
0.9710456066945357
0.9710546785153957
0.9710637408568192
0.9710727937336564
0.9710817849686597
0.971090818987977
0.9710998435870448
0.9711088587805898
0.9711178645833082
0.9711268610098656
0.9711358480748968
0.9711448257930065
0.971153794178769
0.9711627532467281
0.9711717030113974
0.9711806434872607
0.9711895746887714
0.9711984966303532
0.9712074093263997
0.9712163127912746
0.9712252070393123
0.9712340920848169
0.9712429679420637
0.9711938501291737
0.9712027376032805
0.9712116159008524
0.9712204850360944
0.9711827230530948
0.9711915979381189
0.9712004636784909
0.9712093202883372
0.9712181677817554
0.9712270061728141
0.9712148071979181
0.9712236382322459
0.9712324601951466
0.9712412731005906
0.9712211903540023
0.9711941025640772
0.9712029215786522
0.9712117315573516
0.9712205325140555
0.9712293244626153
0.9712381074168543
0.9712468813905676
0.9712556463975218
0.9712644024514556
0.9712620214394845
0.971270765306097
0.9712793982661653
0.9712881243628696
0.9712968415690015
0.9713055498981416
0.9713142493638421
0.9713229399796286
0.9713316217589983
0.9713402947154216
0.9713489588623412
0.9713576142131725
0.9713662607813037
0.9713748985800962
0.9712135326913075
0.9712222391083838
0.9712309367088352
0.9712396255060474
0.9712483055133786
0.9712569767441604
0.9712656392116975
0.9712742929292674
0.9712829379101208
0.9712915741674819
0.9713002017145482
0.9713088205644905
0.971317430730453
0.9709008056394507
0.9709096124811017
0.9709184104627511
0.9709271995977622
0.9709359798994719
0.9709447513811899
0.9709535140561992
0.9709622679377565
0.9709710130390916
0.9709739348370671
0.9709826653306356
0.9709913870805952
0.9710001001000743
0.9710088044021753
0.9710174999999742
0.9709344327835824
0.970943156843131
0.9709518721916865
0.9709605788422895
0.9709692768079542
0.9709779661016691
0.9709866467363967
0.9709953187250737
0.9710039820806112
0.9710126368158946
0.9710212829437832
0.9710299204771112
0.9710385494286874
0.9710471698112948
0.9710557816376912
0.9709688988094979
0.9709775409023043
0.9709861744301029
0.9707674096086912
0.9707167821781919
0.9707255319148677
0.9707342729970068
0.9707430054374432
0.9707517292489859
0.9707604444444184
0.9707691510364992
0.9707778490379612
0.9707865384615125
0.9707552981764157
0.9707639901477573
0.9707117676021405
0.970720472440919
0.9707291687161571
0.9707378564404854
0.9707465356265097
0.970755206286811
0.9706907707412603
0.9706994602551262
0.9707081412456827
0.9707168137254643
0.9707254777069805
0.9707341332027165
0.9707427802251332
0.9707514187866668
0.9707600488997296
0.9707685728249985
0.9707771861260122
0.970785791015599
0.9707943875060746
0.9708029756097301
0.9708115553388331
0.970820126705627
0.9708286897223315
0.9708372444011424
0.9708457907542318
0.9708543287937483
0.9708628585318164
0.9708713799805376
0.9708798931519895
0.9708883980582264
0.9708968947112792
0.9709053831231553
0.9709138633058392
0.9709223352712917
0.9709307990314509
0.9709392545982314
0.9708835026608351
0.9708919729206702
0.970900434992724
0.9709088888888627
0.97091733462093
0.970925772200746
0.9708779064157963
0.9708863548697906
0.9708947951806968
0.9709032273602821
0.9709116514202916
0.9709200673724473
0.970928475228449
0.9709368749999738
0.9709452666986763
0.970953650336189
0.9709620259241216
0.970970393474062
0.9709787529975756
0.9709245445829076
0.9709329180641807
0.970941283524878
0.9709496409765175
0.9709579904305957
0.9709663318985868
0.9709746653919431
0.9709829909220951
0.9709913085004512
0.9709996181383985
0.9708958969465386
0.9709042441582951
0.9709125834127478
0.9709209147212695
0.9709292380952117
0.9709375535459042
0.970552616555635
0.9705611031858986
0.9705695817490231
0.9705780522565057
0.9705865147198217
0.9705949691504245
0.9706034155597459
0.970611853959196
0.9706202843601633
0.9706284699194432
0.9706368844696709
0.9706452910553455
0.9706536896877698
0.9706620803782248
0.9706704631379705
0.9706788379782455
0.9706872049102672
0.9706955639452318
0.9707039150943143
0.9707122583686688
0.9706885485390888
0.970678097032476
0.970686440677941
0.9706947764705632
0.9707031044214238
0.9707114245415831
0.9707197368420806
0.970728041333935
0.9707363380281445
0.9707446269356865
0.9706911350844033
0.9706994374120712
0.9707077319587386
0.9707160187353387
0.9707242977527849
0.9707325690219695
0.9703792329279459
0.9703876577839872
0.9703960747663313
0.9704044838860107
0.9704128851540379
0.9704212785814043
0.9704296641790809
0.9704380419580185
0.9704464119291473
0.9704547741033769
0.970463128491597
0.9704714751046768
0.9704798139534654
0.9704881450487917
0.9704964684014642
0.9705047840222718
0.970513091921983
0.9705213921113465
0.9705296846010908
0.9705379694019248
0.9705462465245376
0.9705545159795981
0.9705627777777558
0.9705710319296403
0.9705629047178319
0.9705711511788964
0.9705793900184626
0.9705876212470915
0.9705958448753248
0.9706040609136841
0.9706122693726724
0.9706204702627726
0.9706286635944489
0.9706368493781458
0.9706450276242885
0.9706531983432833
0.9706402483900436
0.9706484137930828
0.9706565716911558
0.9706647220946051
0.9706728650137537
0.9706810004589058
0.9706891284403467
0.970697248968343
0.9707053620531422
0.9707134677049731
0.9707215659340461
0.9707296567505523
0.9707377401646646
0.9707458161865373
0.970753884826306
0.9707619460940875
0.9707699999999807
0.9707780465540656
0.9707860857664042
0.9707941176470398
0.9708021422059975
0.9708101594532841
0.9708181693988883
0.9708261720527807
0.9708341674249132
0.9708421555252202
0.9708501363636179
0.9708059064061607
0.9708138964577474
0.9708218792555425
0.9708298548094194
0.9708239909296872
0.9708319582955396
0.9708399184413051
0.9708478713767938
0.9708558171117976
0.970863755656091
0.9708716870194307
0.9708796112115557
0.9708875282421878
0.9708953929539121
0.9709032957110437
0.9709111913357229
0.9709190798376013
0.9709269612263131
0.9709348355114747
0.9708687387387218
0.9708766321476644
0.9708845184518284
0.9707860998650306
0.9707940197841561
0.9708019325842532
0.9708098382749163
0.9708159407274196
0.970823833034095
0.9708317182592928
0.9708395964125399
0.9708474675033456
0.9708553315412026
0.9708631885355864
0.9708710384959556
0.9708788814317516
0.9708867173523994
0.9708945462673068
0.9709023681858648
0.9708927199642544
0.9709005357142705
0.9709083444890523
0.9709161462979332
0.9709239411502302
0.9709317290552436
0.9709395100222569
0.9709472840605374
0.9709550511793357
0.9709628113878859
0.9709705646954058
0.9709783111110968
0.9709859617947434
0.9709936944937689
0.9710014203284367
0.9710091393078829
0.9710168514412276
0.9710245567375746
0.9710322552060118
0.9710399468556106
0.9710476316954267
0.9710553097344996
0.9710629809818528
0.9710507957559545
0.9710584622182807
0.9710661219081137
0.9710737748344237
0.971081421006165
0.9709295544772695
0.9709372574955777
0.9709449537240944
0.9709526431717932
0.9709603258476313
0.9709680017605505
0.9709756709194769
0.9709833333333207
0.9709909890109765
0.9709986379613231
0.9710062801932243
0.9710139157155276
0.9710215445370655
0.9710054385964789
0.9710130644454065
0.9710206836108556
0.9710282961016087
0.9710359019264329
0.97104350109408
0.9710510936132866
0.9710586794927736
0.9710662587412472
0.9710738313673978
0.9710813973799012
0.9710830641641092
0.9710906195462365
0.9710981683384101
0.9709976460331187
0.9710052287581588
0.9710128048780378
0.9710203744013821
0.9710279373368037
0.9710099608525338
0.9710175217391197
0.971025076053879
0.9708884882710579
0.9708678245766283
0.9708754340277671
0.9708830368763451
0.9708906331309521
0.9708982228001629
0.9709058058925373
0.970912169770453
0.9709197402597299
0.970927304197307
0.9709348615916854
0.9709424124513518
0.9709499567847784
0.9709574946004221
0.970965025906726
0.9709725507121181
0.970980069025012
0.9709875808538068
0.9709949999999904
0.9710024989228685
0.9710099913867262
0.9710174773999045
0.9710249569707308
0.9710324301075177
0.970952536543413
0.9709600343790196
0.9709675257731868
0.9709748389866804
0.9709823175965574
0.9709504933504842
0.970817281303593
0.9708248178311097
0.9708323479005909
0.9708398715203338
0.9708473030821828
0.9708548138639193
0.97051890504704
0.9705265498076013
0.9705341880341793
0.9704757368645792
0.9704833902647225
0.9704910371318738
0.9704986774743943
0.9705063113006314
0.9705139386189177
0.9705215594375718
0.9705291737648982
0.9705367816091874
0.9705443829787155
0.9705519778817446
0.9705595663265228
0.9705671483212843
0.970574723874249
0.9705822929936231
0.9705898556875987
0.9705974119643542
0.9706049618320538
0.9706125052988483
0.9706200423728742
0.9706275730622548
0.9706350973750989
0.9706426153195022
0.9706501269035466
0.9706576321352999
0.9706651310228167
0.970672623574138
0.9705537162162098
0.9705612494723448
0.9705687763713017
0.9705762969211241
0.970583811129842
0.9705913190054722
0.9705988205560176
0.9705898105263098
0.9705973063973005
0.9706047118216179
0.9706121951219453
0.9706196721311418
0.9706271428571371
0.9706346073078481
0.9706420654911783
0.9706495174150176
0.9706569630872429
0.9706478825995754
0.9706553227158371
0.9706627565982352
0.9706701842546012
0.9706776056927534
0.9706850209204971
0.9706924299456245
0.9706998327759149
0.9707072294191343
0.9707146198830362
0.9707220041753607
0.9706865609348869
0.9706939507717935
0.9707013344453667
0.9707087119633137
0.9707143333333289
0.9707216992919573
0.9707290591173979
0.9707364128173075
0.9707437603993303
0.9707511018710978
0.9707584372402288
0.9707657665143293
0.9707730897009929
0.9707804068078003
0.97078771784232
0.9707950228121076
0.9708023217247063
0.9708096145876468
0.9708169014084473
0.9708241821946137
0.9708314569536391
0.9708387256930048
0.9708236559139755
0.9707903679206253
0.9707976446280961
0.9708049153242433
0.9708121800165125
0.9708194387123373
0.9706977310230995
0.9707050309278323
0.9707123248145069
0.970719612690562
0.9707268945634242
0.9707341704405081
0.9707069135802446
0.97071419169066
0.9707122532894714
0.970719523222357
0.970726787181592
0.9707340451745359
0.9707412972085366
0.9707485432909295
0.9707557834290383
0.9707630176301746
0.9707702459016376
0.9707774682507153
0.9707846846846832
0.9707918952108049
0.9707990998363325
0.9708062985685059
0.9708134914145532
0.9708206783816907
0.9708278594771231
0.9708350347080431
0.9708422040816317
0.9708493676050584
0.9708565252854805
0.9708636771300442
0.9708708231458837
0.9708779633401217
0.9708850977198692
0.9708922262922259
0.9708993490642795
0.9709064660431067
0.9709135772357722
0.9709206826493294
0.9709277822908204
0.9709348761672757
0.9709419642857144
0.9709490466531442
0.9709561232765616
0.9709631941629513
0.9709702593192873
0.9709773187525319
0.9709843724696362
0.9709914204775401
0.9709984627831723
0.97100549939345
0.9710125303152798
0.9710195555555565
0.9710265751211642
0.9710335890189756
0.9710405972558527
0.9710475998386459
0.9710545967741948
0.9710615880693283
0.9710685737308636
0.9709360853805895
0.9709431159420305
0.970950140845072
0.9709571600965423
0.970964093285084
0.9709711012861753
0.9709781036560885
0.9709851004016082
0.9709920513849878
0.9709990369181399
0.971006016847174
0.9710129911788312
0.9710199599198418
0.9710269230769253
0.9710338806567904
0.9710408326661352
0.9710477791116471
0.9710547200000025
0.9710616553378674
0.9710685851318971
0.9710755093887362
0.9710824281150188
0.9710893413173681
0.9710962490023971
0.9711030714000826
0.9711099681020763
0.9711168593064996
0.9711237450199234
0.9711306252489079
0.9711375000000032
0.9711243931555941
0.9711312649164711
0.971138131212727
0.9711449920508778
0.971151847437429
0.9711586973788756
0.9711655418817027
0.971172301587305
0.9711791352637879
0.9711859635210187
0.9711927863654417
0.9711996038034904
0.9712064158415881
0.971213222486148
0.9712200237435734
0.9712268196202573
0.9712336101225822
0.9712403952569212
0.9712471750296369
0.9712539494470818
0.9712607185155986
0.9712674822415199
0.9712742406311683
0.9712322949526859
0.9712390618841198
0.9712458234830622
0.9712525797558141
0.9712194488189024
0.9712262101534878
0.9712329661683763
0.9712397168698438
0.971246462264156
0.971253202357569
0.9712599371563289
0.9712666666666719
0.9712733908948248
0.9712801098470042
0.9712868235294172
0.9712935319482612
0.9713002351097235
0.9713069330199822
0.9713136256852054
0.9713203131115518
0.9713269953051702
0.9712540086038386
0.9712605551211944
0.9712672528331439
0.971273945312506
0.9712806325654102
0.9712873145979765
0.9712939914163152
0.9713006630265274
0.9713073294347042
0.9713139906469277
0.9713206466692702
0.9713183021806918
0.9713249513429415
0.9713315953307459
0.9713382341501428
0.9710466562986069
0.9710534006995791
0.9710601398601466
0.9710668737864145
0.9710736024844789
0.971080325960426
0.9710870442203329
0.9710937572702669
0.9707691860465186
0.970776017047663
0.9707828427575594
0.9707896631823534
0.9707964783281807
0.9708032882011679
0.9707770688321805
0.9707838809431848
0.9707906877898065
0.9707974893781458
0.9708042857142932
0.9708110768043303
0.9708178626543287
0.970824643270351
0.9708314186584504
0.9708381888246707
0.9708449537750465
0.970851713515603
0.9708584680523561
0.9708652173913125
0.9708719615384698
0.9708787004998161
0.9708854342813305
0.9708631578947451
0.9708698924731266
0.9708766218810065
0.9708833461243369
0.9708900652090611
0.9708967791411129
0.9709034879264172
0.97091019157089
0.9709168900804378
0.9707548621745877
0.9707616150019224
0.9707175592961068
0.9707243212237183
0.9707310779816604
0.9707378295758593
0.9707445760122322
0.9707513172966873
0.9707580534351238
0.9707647844334317
0.9707715102974922
0.9707782310331776
0.970782621951229
0.9707893333333429
0.9707844249809692
0.9707911305671965
0.970797831050238
0.9708045264359169
0.9708112167300478
0.9708179019384363
0.9708245820668793
0.9708312571211646
0.9708378891419993
0.9708443263757215
0.9708509863429539
0.9708576412590165
0.9708642911296538
0.9708709359606014
0.970877575757586
0.9708842105263261
0.9708908402725313
0.9708974650019022
0.9709040847201316
0.9709106994329029
0.9709173091458912
0.9709239138647633
0.9709305135951769
0.9709371083427817
0.9709436981132185
0.9709387023764726
0.9709452865761798
0.970951865812299
0.9709584777694157
0.9709650470809903
0.9709627259036255
0.9709692886714452
0.9709758465011399
0.9709823993982813
0.9709889473684324
0.9709954904171478
0.971002028549974
0.9710085617724487
0.9710150900901017
0.9710216135084545
0.97102813203302
0.9710346456693032
0.9710005622189023
0.9710070813038709
0.9709943071161168
0.9710008236615619
0.9710073353293533
0.9710138421249653
0.9710203440538641
0.9710268411215075
0.9710333333333456
0.97103982069482
0.9710463032113641
0.9710527808884036
0.9710592537313558
0.9708463259977745
0.9708528709918097
0.9708594111069825
0.9708659463487459
0.9708724767225454
0.9708790022338177
0.9708855228879921
0.9708920386904891
0.9708985496467218
0.9709050557620948
0.9709115570420049
0.970880572065392
0.9708870776086281
0.9708935783222107
0.970900074211516
0.9709065652819124
0.9709130515387602
0.9709195329874115
0.970926009633211
0.970932481481495
0.9709389485375923
0.9709454108068235
0.9709518682945014
0.9708802144970552
0.9708866913123984
0.9708931633407383
0.97089963058738
0.9709060930576211
0.9708512366186924
0.9708577121771358
0.970864182958332
0.970870575221253
0.9708770364909834
0.9708834929992772
0.9708899447513955
0.970811524300456
0.9708175193227966
0.9708137969095064
0.9708202648032507
0.9708266544117788
0.970833112826181
0.9707689566495367
0.9707754315093791
0.9707819016152861
0.9707883669724915
0.9707948275862214
0.970801283461694
0.9708077346041202
0.9708141810187029
0.9708206227106375
0.9708270596851118
0.9708334919473063
0.9708399195023933
0.970846342355538
0.9708527605118981
0.9708591739766234
0.9708655827548562
0.9708719868517318
0.9708783862723775
0.9708847810219132
0.9708911711054514
0.9708338074398404
0.9708402114473359
0.9708466107871876
0.9708529690346239
0.9708593590677504
0.9708657444485049
0.9708721251819662
0.9708601309567272
0.9708665090909249
0.9708728825881655
0.9708792514535042
0.9708856156919883
0.9708740377632693
0.9708803992740631
0.9708867561683759
0.9708931084512311
0.9708994561276448
0.9709057992026258
0.9709121376811757
0.9709184715682887
0.9709248008689519
0.9709311255881452
0.9709374457308414
0.9709437613020057
0.9709500723065965
0.9709563787495649
0.9709626806358549
0.9709689779704032
0.9709752707581396
0.9709815590039865
0.9709878427128597
0.9709941218896672
0.9710003965393105
0.9710066666666838
0.9710129322766743
0.9710040331292934
0.9710102951764031
0.971016552716822
0.9710228057554131
0.9710290542970329
0.9710352983465308
0.9710415379087491
0.9710477729885234
0.971054003590682
0.9710602297200465
0.9710471833512915
0.9710534074605629
0.9710596271065075
0.9710658422939247
0.9710720530276066
0.9710346346705049
0.9710408521303437
0.9710470651396028
0.971004472271932
0.9710106938483728
0.9710169109760638
0.9710231236597751
0.9710293319042697
0.9710355357143039
0.9710417350946273
0.9710479300499826
0.9710541205851058
0.971060306704726
0.9710664884135657
0.9710726657163407
0.97107883861776
0.9710780626780812
0.9710842292631016
0.9710903914590934
0.9710965492707408
0.9711027027027215
0.971108851759706
0.9711149964463586
0.9711211367673369
0.9711272727272917
0.9711334043308675
0.9711395315827018
0.9711456544874261
0.9711517730496646
0.9711578872740356
0.9711546420978223
0.9711607509741603
0.9711043555240987
0.9711104778761256
0.9711165958952778
0.9711227095861533
0.9711288189533436
0.9711349240014336
0.9711410247350021
0.971147121158621
0.971153213276856
0.9711593010942663
0.9711653846154046
0.9711714638448172
0.9711732722144064
0.9711330278463365
0.97113911205076
0.9711451919690233
0.971151267605654
0.9711572685674259
0.9711633356791193
0.9711693985227074
0.9711754571026925
0.9711815114235703
0.9711875614898305
0.9711936073059564
0.971199648876425
0.9712056862057067
0.9712117192982661
0.9712177481585614
0.9712237727910445
0.9712297932001609
0.9712358093903501
0.9712418213660453
0.9712478291316735
0.9712538326916555
0.9712598320504059
0.971265827212333
0.9712718181818393
0.9712778049633207
0.9712837875611673
0.9712897659797628
0.971295740223485
0.9713017102967055
0.9713076762037898
0.9713136379490972
0.9713195955369811
0.9713255489717888
0.9713314982578614
0.9713374433995341
0.971343384401136
0.9713493212669901
0.9713552540014136
0.9713611826087176
0.971367107093207
0.9712719151894555
0.9712778665740318
0.9712838138242668
0.9712828472222443
0.9712887886150864
0.9712947258848245
0.971300659035749
0.9713065880721444
0.9713125129982894
0.9713184338184563
0.971324350536912
0.9713302631579174
0.9713361716857271
0.9713420761245902
0.9713479764787498
0.9713538727524433
0.971359764949902
0.9713656530753512
0.9713715371330109
0.9713774171270949
0.9713832930618111
0.9713891649413621
0.9713950327699439
0.9714008965517474
0.9714067562909575
0.9714126119917532
0.971418463658308
0.9714243112947893
0.9714301549053592
0.9714062973159217
0.9714121431028787
0.9714179848693496
0.9714238226194805
0.971429656357412
0.971435486087279
0.9714413118132106
0.9714471335393304
0.9714529512697563
0.9714587650086003
0.9714645747599692
0.9714703805279638
0.9714761823166794
0.9714819801302057
0.971487773972627
0.9714935638480215
0.9714993497604624
0.9715051317140169
0.9715109097127468
0.9715166837607083
0.9715224538619521
0.9714910488555081
0.9714968237705165
0.9715025947422575
0.9715083617747688
0.9715141248720822
0.9715198840382241
0.9715256392772156
0.9715175528289275
0.9715233049403997
0.97152905313354
0.9715347974123506
0.9715405377808284
0.9715462742429649
0.9715520068027463
0.9715577354641531
0.9715634602311606
0.9715691811077386
0.9715748980978516
0.9715805432937435
0.9715862525458503
0.9715919579233373
0.9715976594301476
0.9714972533062309
0.971502983050873
0.9715087089122587
0.9715144308943345
0.9715201490010416
0.9715258632363155
0.9715315736040867
0.9715372801082802
0.9715429827528159
0.9715486815416081
0.971554376478566
0.9715600675675936
0.9715620736238018
0.9715677582714644
0.9715734390820376
0.9715791160594054
0.9715847892074462
0.971590458530033
0.9715228513650415
0.9715285377358754
0.9715342202762137
0.9715398989899255
0.9715455738808748
0.9715512449529203
0.9715569122099157
0.9715625756557092
0.9715251092437241
0.9715307795699192
0.9715364460866912
0.9715421087978777
0.9715477677073112
0.9715534228188188
0.9715590741362229
0.9715647216633403
0.9715128394234263
0.9715184986595445
0.9715241541038797
0.9715298057602415
0.9715354536324343
0.9715410977242576
0.9715467380395054
0.9715523745819672
0.971558007355427
0.9715636363636638
0.9715692616104519
0.97157488309956
0.9715805008347522
0.9715861148197874
0.9715917250584195
0.9715973315543974
0.971602934311465
0.9716085333333613
0.9715040319893647
0.9714760493004941
0.9714816849817128
0.9714873169108136
0.9714929450915422
0.9714985695276395
0.9715041902228415
0.9715098071808792
0.9715154204054784
0.9715210299003605
0.9715266356692411
0.9715322377158317
0.9715378360438386
0.9715434306569627
0.9715490215589008
0.9715546087533442
0.9715601922439795
0.9715657720344886
0.9715713481285481
0.97157692052983
0.9715824892420016
0.9715880542687251
0.9715936156136578
0.9715991732804522
0.9716047272727563
0.9716102775942128
0.9716158242484599
0.9716213672391308
0.9716269065698542
0.9716324422442537
0.9716379742659481
0.9716435026385518
0.9716490273656739
0.9716545484509194
0.9716600658978878
0.9716530632411363
0.9716585775436581
0.9716640882159612
0.9716695952616289
0.9716750986842403
0.9716805984873695
0.9716860946745861
0.9716915872494548
0.9716970762155359
0.9717025615763847
0.971708043335552
0.9717135214965841
0.9717189960630223
0.9717244670384034
0.9717299344262598
0.9717353982301188
0.9717408584535034
0.9717463150999321
0.9717517681729185
0.9717572176759716
0.971762663612596
0.9717681059862917
0.9717735448005539
0.9717789800588734
0.9717844117647366
0.971789839921625
0.9717952645330158
0.9718006856023815
0.9718061031331903
0.9718115171289055
0.9718169275929861
0.9718223345288867
0.9718277379400573
0.9718331378299432
0.9718385342019856
0.971843927059621
0.9718493164062814
0.9718547022453943
0.9718600845803828
0.9718654634146656
0.971870838751657
0.9718762105947667
0.9718815789474001
0.9718869438129579
0.9718923051948369
0.9718976630964291
0.9719030175211221
0.9719083684722992
0.9719137159533393
0.9719190599676171
0.9719244005185026
0.9719297376093615
0.9719350712435555
0.9719404014244414
0.9719457281553721
0.9719197994176964
0.9719251293661383
0.9719304558681215
0.9719357789269878
0.9719410985460744
0.9719463501292313
0.9719516628996125
0.9719569722401874
0.9719622781542757
0.9719675806451938
0.9719728797162531
0.9719781753707611
0.971983467612021
0.9719887564433317
0.9719940418679877
0.9719993238892795
0.9720046025104931
0.9720098777349107
0.9720151495658097
0.9720204180064639
0.9720256830601424
0.9720309447301102
0.9720362030196283
0.9720414579319535
0.9720467094703382
0.9720519576380308
0.9720572024382752
0.9720624438743117
0.9720676819493762
0.9720729166667001
0.9720781480295112
0.9720680653427625
0.9720732949087751
0.9720785211267942
0.9720837440000336
0.9720889635317035
0.9720941797250098
0.9720993925831539
0.9721046021093339
0.9721098083067431
0.9721150111785711
0.9721202107280033
0.972125406958221
0.9721305998724016
0.9721357894737183
0.9721409757653403
0.9721461587504326
0.9721513384321566
0.9721563873845516
0.9721615605095884
0.9721667303406901
0.9721718968810018
0.9721770601336647
0.9721822201018155
0.9721865182830234
0.9721916719644338
0.9721968223705462
0.9722019695044819
0.972207049857132
0.9722121904762251
0.972213519517648
0.9722186548223697
0.9722237868696826
0.9722289156626853
0.9722340412044721
0.9722391318124555
0.9722442508711149
0.9722493666878119
0.9722544792656252
0.9722595886076298
0.9722646947168967
0.9722697975964929
0.9722745810939332
0.9721675410872663
0.9721726698262594
0.9721777953253667
0.9721829175876575
0.972160700757611
0.9721658251814804
0.972170946372275
0.9721760643330533
0.9721811790668702
0.972157989284624
0.9721631064902685
0.9721682204724764
0.9721733312342924
0.9721784387787576
0.9721835431089091
0.9721886442277802
0.9721937421384005
0.9721988368437956
0.9722039283469873
0.972209016650994
0.9722141017588298
0.9722191836735053
0.9722242623980272
0.9722293379353985
0.9722344102886182
0.9722366259015726
0.9722416927900047
0.9722467565026999
0.9722518170426426
0.9722568744128142
0.9722618659987838
0.9722633176839173
0.9722683667084216
0.9722734125743246
0.9722073483427505
0.9722124101282014
0.9721740312500363
0.9721791002811985
0.9721841661461951
0.9721892288479914
0.9721942883895496
0.9721669890795996
0.9721720524017833
0.9721269722482436
0.9721320448878171
0.9721371143658827
0.9721296884735569
0.9721347555279096
0.9721398194271849
0.9721448801743287
0.9721499377722832
0.972154992223987
0.9721352611940667
0.9721403170656259
0.9721453697949406
0.9721504193849391
0.9721554658385463
0.9721605091586835
0.972165549348268
0.9721705243562269
0.9721755583126921
0.972180589147324
0.9721856168630254
0.972190641462696
0.9721956629492318
0.9722006813255251
0.9722056965944645
0.9722107087589356
0.9722157178218196
0.9722207237859948
0.9721774582560672
0.972182472952124
0.9721874845488633
0.9721924930491571
0.9721974984558746
0.9722025007718809
0.9721705864197908
0.9721755939525216
0.9721805983960896
0.9721855997533527
0.9721905980271649
0.972195593220377
0.9722005853358359
0.9722055743763854
0.9721558497537326
0.9721608494921895
0.9721658461538842
0.9721708397416561
0.9721402214022522
0.9721452197971486
0.9721281807007144
0.9721331182796081
0.9721381142506526
0.9721431071538609
0.972148096992058
0.9721530837680654
0.972158067484701
0.9721630481447794
0.9721680257511115
0.972173000306505
0.9720606617647445
0.9720656661562408
0.9720706674831985
0.9720756657484317
0.9720806609547511
0.9720856531049639
0.9720906422018737
0.972095628248281
0.9721006112469828
0.9721055912007722
0.9721105681124398
0.9721155419847719
0.972120512820552
0.9721254806225598
0.9721304453935719
0.9721354071363613
0.9721403658536979
0.9720336177994907
0.9720386045094849
0.9720435881815807
0.9720485688185535
0.972053546423175
0.9720585209982137
0.9720634925464344
0.9720684610705993
0.9720734265734663
0.9720783890577904
0.9720833485263236
0.9720883049818138
0.9720932584270061
0.9720000303582669
0.9719754172989775
0.9719804004854767
0.9719853806491148
0.9719903577926415
0.971919490754814
0.9719244848485247
0.9719294759164289
0.9719344639612756
0.9719157735392466
0.9719207627119043
0.9719257488653955
0.9719307320024598
0.9719357121258339
0.9719406892382505
0.9719456633424397
0.9719506344411278
0.9719556025370382
0.9719605676328905
0.9719655297314016
0.9719704888352848
0.9719753846154249
0.9719803377563733
0.9719852879108031
0.9719902350814147
0.9719951792709052
0.9720001204819683
0.9720050587172944
0.972009993979571
0.9720149262714821
0.9720198555957086
0.9720247819549279
0.9720297053518147
0.9720346257890399
0.9720395432692717
0.9720443376389714
0.97204924924929
0.9720540978685487
0.9720590036014813
0.9720639063906799
0.9720688062387931
0.9720737031484668
0.9720785971223431
0.9720834881630617
0.9720883762732585
0.9720932614555667
0.9720981437126159
0.9721030230470331
0.9721078994614416
0.9721127729584619
0.9720251495215723
0.9720300448430905
0.972034937238535
0.9720398267105284
0.9720447132616901
0.9720495968946368
0.9720544776119817
0.9720593554163351
0.9720642303103041
0.9720691022964926
0.9719960942159032
0.9720009836065989
0.9720058700834743
0.9720107536491331
0.9720156343061763
0.9720205120572016
0.9720225297619465
0.9720017851830229
0.9720066627008151
0.9719965506988226
0.9720014268728123
0.9720063001486303
0.9720111705288594
0.9720160380160799
0.9720209026128686
0.9720257643217992
0.9720306231454426
0.972018392168538
0.9720232502966021
0.9720281055440683
0.9720329579134981
0.9720378074074496
0.9720426540284783
0.9720474977791362
0.9720523386619725
0.9720571766795334
0.972062011834362
0.9720668441289985
0.9720716735659799
0.9720765001478404
0.9720813238771112
0.9720861447563204
0.9720909627879931
0.9720957779746515
0.9721005903188149
0.9721053998229995
0.9721102064897184
0.9721150103214821
0.9721198113207977
0.9721246094901698
0.9720623453153052
0.9720671575847264
0.9720719670200666
0.9720484250809969
0.9719831371395369
0.9719879670491752
0.9719927941176901
0.971997618347588
0.9720024397413718
0.9720072583015419
0.9720120740305955
0.9720168869310272
0.9720216970053281
0.972026504255987
0.9720313086854895
0.9720361102963181
0.9720409090909526
0.97204570507187
0.9720504982415442
0.9720552886024463
0.9720600761570443
0.9720648609078036
0.9720696428571867
0.9720744220076528
0.9720791983616588
0.9720839719216584
0.9720887426901024
0.9720935106694389
0.972098275862113
0.972103038270567
0.9721077978972403
0.9721125547445697
0.9721173088149887
0.9721220601109284
0.9721268086348167
0.9721315543890791
0.9721362973761376
0.9721410375984122
0.9721457750583195
0.9721505097582734
0.9721552417006851
0.972159970887963
0.9721646973225125
0.9721693919115953
0.9721741128563565
0.972178831055584
0.9721835465116726
0.9721882592270137
0.972192969203996
0.9721976764450057
0.9722023809524258
0.9722070827286371
0.9722117817760171
0.9722164780969408
0.9722211716937805
0.9722258625689056
0.9722305507246828
0.9722352361634761
0.9722399188876466
0.972244598899553
0.9722492762015508
0.9722539507959932
0.9722586226852306
0.9722632918716103
0.9722679583574775
0.9722726221451741
0.9722772832370398
0.972281941635411
0.9722865973426221
0.9722912503610043
0.9720694861432326
0.9720741991342448
0.9720789094057006
0.9720171329680295
0.972021856978131
0.9720265782646753
0.972031296830017
0.9720328435609793
0.9720375576037326
0.9720422689318052
0.9720469775475417
0.9720516834532834
0.9720563866513694
0.9720610871441357
0.9720657849339162
0.9720704800230413
0.9720751724138393
0.9720798621086357
0.9720845491097533
0.9720892334195123
0.97209391504023
0.9720985939742214
0.9721032702237986
0.972107943791271
0.9721026949541748
0.9721073660074984
0.9721120343840006
0.9721167000859817
0.9721213631157396
0.9721260234755691
0.9721306811677627
0.9721353361946103
0.9721399885583991
0.9721446382614136
0.9721492853059358
0.9721539296942452
0.9721585714286183
0.9721632105113294
0.97216784694465
0.9721724807308492
0.9721092751142022
0.9721139229672368
0.9721185681689004
0.9721232107214615
0.9721278506271851
0.9721324878883344
0.9721371225071698
0.9721417544859488
0.9721463838269265
0.9721510105323559
0.9721556346044867
0.9721602560455666
0.9721648748578404
0.9721694910435504
0.9721741046049367
0.9721787155442363
0.972183323863684
0.972187929565512
0.9721923339012402
0.9721969344309305
0.9722015323496505
0.9722061276596222
0.9722107203630654
0.972215310462197
0.9722198979592316
0.9722244828563812
0.9722290651558553
0.9722336448598611
0.972238221970603
0.9722427398811688
0.972247311828005
0.9722518811881669
0.972256447963849
0.9722610121572435
0.97226557377054
0.9722701328059256
0.9722746892655849
0.9722792431517003
0.9722837944664515
0.9722883432120156
0.9722928893905676
0.9722974330042797
0.972301974055322
0.9723065125458619
0.9723110484780644
0.972315581854092
0.972320112676105
0.972324640946261
0.9723291666667153
0.9723336898396209
0.9723382104671281
0.9723427285513849
0.972347244094537
0.9723517570987276
0.9723562675660973
0.9723607754987845
0.9723652808989254
0.9723697276046543
0.9723742279618681
0.9723787257929202
0.9723832210999368
0.9723877138850421
0.9723922041503575
0.9723926548921153
0.9723971412556546
0.9724016251051206
0.9724061064426263
0.9724105852702817
0.9724150615901949
0.9724195354044715
0.972394991606093
0.9723994685315179
0.9724039429530695
0.9724084148728479
0.9724128842929506
0.9723933221570766
0.972397793296139
0.9724022619380557
0.9724067280849183
0.9724111917388161
0.9724156529018354
0.9724201115760609
0.9724051589515277
0.9724096180652853
0.9724140746934723
0.9724185288381663
0.9724229805014426
0.9724274296853743
0.9724318763920321
0.9724363206234844
0.9724407623817973
0.972391126564723
0.9723955784205172
0.9724000278009952
0.9724044747082212
0.9724089191442568
0.9724133611111612
0.9724178006109916
0.9724222376458025
0.9724266722176467
0.9724311043285742
0.9723097364771653
0.9723141985580093
0.9723186581647302
0.9723231152993852
0.9723275699640294
0.9723320221607152
0.9723364718914933
0.9723280177187659
0.9723324660947087
0.972336912008905
0.9723413554633977
0.9723457964602277
0.972350235001433
0.9723546710890502
0.9723591047251129
0.972363535911653
0.9723679646506999
0.9723723909442805
0.9723768147944202
0.9723812362031414
0.9723856551724648
0.9723900717044084
0.9723944858009884
0.9723430815877026
0.9723091485258156
0.9723135812672686
0.9723177912421331
0.9723222191630466
0.9723266446463489
0.9723310676940522
0.9723354883081667
0.9723399064907002
0.9723443222436586
0.9723487355690452
0.9723531464688614
0.9723575549451062
0.9723619609997767
0.9723663646348675
0.9723707658523709
0.9723751646542776
0.972377201646142
0.9723815962699364
0.9723859884837368
0.9723903782895252
0.9723947656892815
0.9723961643836132
0.9723457135032014
0.9723501095290769
0.9722717218724852
0.9722761357417047
0.9722805471956741
0.9722849562363756
0.9722893628657887
0.9722937670858911
0.972298168898658
0.9723025683060629
0.9723069653100765
0.972311359912668
0.9722215397215918
0.9721917576419734
0.9721961800819074
0.9722006001091628
0.9722050177257134
0.9722009269357118
0.972205342055108
0.972179591280706
0.9721840098066443
0.9721819989107275
0.9721812959434226
0.9721805117039172
0.9721849251701202
0.9721893362350903
0.9721885232527038
0.9721929309407809
0.9721050557217158
0.9721094836957045
0.9721138549307775
0.9721182781097752
0.9721226988868293
0.972127117263896
0.9721315332429289
0.9721359468258799
0.9721400054245166
0.9721444143167552
0.9721488208187025
0.9721532249323017
0.9721576266594943
0.9721620260022193
0.9721664229624137
0.9721708175420125
0.9721752097429485
0.9721795995671523
0.9721787665675398
0.9721831530557584
0.9721875371722614
0.9721919189189716
0.9721962982978101
0.972186763911452
0.972191142317093
0.9721955183585841
0.9721998920378396
0.9722042633567717
0.9722086323172906
0.9722129989213043
0.9722173631707189
0.9722217250674385
0.9722070061978434
0.9722113685345358
0.9722157285214644
0.972220086160527
0.9722244414536199
0.9722287944026367
0.9722331450094694
0.9722374932760082
0.9722418392041405
0.9722461827957524
0.9722505240527275
0.9722548629769476
0.9722591995702926
0.97226353383464
0.9722678657718656
0.9722721953838432
0.9722765226724444
0.9722808476395387
0.9722851702869939
0.9722710723861127
0.9722753953364247
0.972279715970043
0.9722840342888296
0.9722883502946441
0.9722926639893443
0.9722969753747862
0.9723012844528235
0.9723055912253081
0.9723098956940899
0.9723141978610166
0.9723184977279343
0.9723227952966869
0.9723270905691164
0.9723313835470627
0.9723356742323639
0.9723399626268562
0.9723442487323735
0.972348532550748
0.9723185916244874
0.9723228800000543
0.9722863503066392
0.9722906449893933
0.9722949373834809
0.972299227490731
0.9723035153129705
0.9723078008520246
0.9723120841097165
0.9723163650878672
0.9723206437882962
0.9723249202128206
0.9723291943632559
0.9723334662414157
0.9723377358491113
0.9723420031881526
0.972346268260347
0.9723505310675004
0.9723547916114167
0.9723590498938978
0.9723633059167437
0.9723675596817526
0.9723718111907206
0.9723760604454421
0.9723803074477094
0.9723845521993132
0.9723887947020419
0.9723930349576823
0.9723972729680193
0.9723391476972495
0.972343397724321
0.9723476455027008
0.9723518910341733
0.9723561343205207
0.9723019561195373
0.9723062103594635
0.9723104623514426
0.9723146328579529
0.9722728280961738
0.9722770855333184
0.9722813407232015
0.9722855936676017
0.972258375098974
0.9722626318565956
0.9722668863696838
0.9722711386400134
0.9722753886693574
0.9722796364594867
0.9722838820121705
0.9722881253291763
0.9722923664122695
0.9722966052632137
0.9723008418837706
0.9723050762757003
0.9723092558507
0.9723134858044722
0.9723177135348784
0.9723219390436713
0.9723261623326013
0.9723303834034173
0.9723346022578664
0.9723382152231531
0.9723424298085053
0.9723466421826373
0.9723508523472892
0.9723550603041987
0.972359266055102
0.9723634696017334
0.9722349489128149
0.9722391828182857
0.9722434145064716
0.9722476439791139
0.9722518712379521
0.9722560962847241
0.9722603191211655
0.9722645397490104
0.972268758169991
0.9722729743858379
0.9722771883982797
0.972281400209043
0.9722856098198529
0.9722898172324326
0.9722940224485035
0.9722982254697853
0.9723024262979957
0.9723066249348506
0.9722152542373449
0.9722194734098587
0.9722236903831686
0.9722279051589938
0.9722321177390514
0.9722363281250569
0.972240536318724
0.9722447423217644
0.9722489461358884
0.9722216181061965
0.9722258257477814
0.9722300312013051
0.9722342344684741
0.9722384355509928
0.9722426344505638
0.9722468311688884
0.9722510257076656
0.9722552180685932
0.9722594082533664
0.9722635962636795
0.9722677821012247
0.9722719657676923
0.972276147264771
0.9722803265941476
0.9722845037575076
0.9722886787565342
0.9722928515929092
0.9722970222683124
0.9723011907844221
0.9723053571429149
0.9723095213454652
0.9723136833937464
0.9723178432894294
0.972322001034184
0.9723261566296779
0.9723303100775773
0.9723344613795464
0.972338610537248
0.972342757552343
0.9723469024264907
0.9723510451613484
0.972355185758572
0.9723281145215954
0.9723322588963964
0.97233155452442
0.9723356958763467
0.9723254573564096
0.972329598145344
0.9723337368015004
0.9723378733265258
0.9723420077220659
0.9723461399897649
0.9723502701312648
0.9723437500000583
0.9723478786320975
0.9723520051414466
0.9723561295297423
0.9723602517986196
0.9723643719497117
0.9723684899846502
0.972372605905065
0.9723675821355822
0.9723716961766047
0.97237580810678
0.9723799179277324
0.9723840256410843
0.9723881312484566
0.9723922347514683
0.9723963361517369
0.9724004354508785
0.972404532650507
0.972408627752235
0.9724127207576734
0.9724168116684315
0.9724209004861167
0.9724249872123352
0.9724251598057353
0.9724292433538423
0.9724333248147793
0.972437404190146
0.9724414814815406
0.9724455566905597
0.972449629818798
0.9724537008678489
0.972457769839304
0.9724618367347532
0.9724659015557849
0.9724699643039859
0.9724740249809414
0.9724780835882347
0.972482140127448
0.9724625063678638
0.9724665648078007
0.9724706211813222
0.9724746754900061
0.9724787277354285
0.9724827779191642
0.9724868260427859
0.9724908721078653
0.9724949161159723
0.9724989580686747
0.9725029979675394
0.9724673355347307
0.972471381411944
0.9724754252348909
0.9724648730965064
0.9724689165187098
0.9724729071537888
0.9724769464875058
0.9724809837728793
0.9724843092522777
0.9724883426255032
0.9724923739549622
0.9724964032422078
0.9724745505191785
0.9724785822785409
0.9724826119970227
0.9724865890688857
0.972490614723055
0.9724946383409805
0.9724823261694656
0.9724863498483916
0.9724903714936156
0.9724943911066795
0.9724984086891229
0.9725024242424842
0.9725064377683004
0.9725104492681065
0.9725144587434363
0.9724845358224617
0.972488549810905
0.9724925617751484
0.9724965717167227
0.9724949092742537
0.9724016124969107
0.9724056423174405
0.9724096701083452
0.9724136958711579
0.9724176692676162
0.9724216909915046
0.9724257106918841
0.9724297283702816
0.9724337440282222
0.9724377576672297
0.9724417692888264
0.9724457788945328
0.972449786485868
0.9724537920643498
0.972457795631494
0.9724617971888155
0.9724657967378272
0.9724697942800405
0.9724737898169655
0.9724777833501108
0.9724817748809832
0.9724857644110882
0.9724897519419299
0.9724261272545697
0.9724301277235768
0.972405783675574
0.9724097872341033
0.9724137887888495
0.9724177883413168
0.9724217858930073
0.9724257814454222
0.9724297750000609
0.9724337665584213
0.972437756122
0.9724417436922917
0.9724457292707903
0.9724497128589874
0.9724536944583736
0.9724576740704379
0.9724049151697217
0.9724089049638925
0.9724128927681409
0.9724168785839554
0.9724208624128229
0.9724248442562287
0.9724288241156567
0.9724328019925893
0.9724367778885076
0.9724407518048909
0.9724447237432172
0.9724486937049631
0.9724526616916037
0.9724566277046126
0.9724605917454618
0.972464553815622
0.9724685139165625
0.9724724720497511
0.9724764282166538
0.9724803824187356
0.9724843346574599
0.9724882849342885
0.9724922332506821
0.9724961796080995
0.9725001240079983
0.9725040664518347
0.9725080069410633
0.9725119454771375
0.9725158820615089
0.972516844191293
0.9725207776127415
0.9725247090864695
0.9724964108911511
0.9725003464489608
0.9725042800594386
0.9725082117240295
0.9725121414441769
0.9725160692213229
0.9725199950569084
0.9725239189523726
0.9724340167984812
0.9724379599901832
0.9724419012346301
0.972445840533264
0.9724497778875253
0.9724537132988533
0.9724516526887649
0.9724555856967332
0.9724595167653484
0.9724634458960447
0.9724673730902547
0.9724712983494096
0.9724752216749394
0.9724791430682723
0.9724830625308356
0.9724869800640548
0.972490895669354
0.9724932841329039
0.9724971962617449
0.9725011064667457
0.9725050147493253
0.9725089211109008
0.9725128255528883
0.9725167280767024
0.9725206286837563
0.9725245273754618
0.9725284241532293
0.9725143312884065
0.9725182286556076
0.9725221241109288
0.9725260176557766
0.972529909291556
0.9725337990196709
0.9725376868415235
0.9725415727585148
0.9725454567720445
0.9725493388835108
0.9725532190943105
0.9725570974058391
0.9725609738194907
0.9725648483366582
0.9725687209587329
0.972572591687105
0.9725764605231628
0.9725802785924387
0.9725841436599705
0.9725795554470589
0.9725770940171573
0.9725809570313133
0.9725848181596923
0.9725886774036749
0.9725925347646401
0.972596341463478
0.9726001950744355
0.9726040468064993
0.9726078966610432
0.9726117446394397
0.9726155907430598
0.9726175353142378
0.9726213781349551
0.9726252190847763
0.9726290581650672
0.9726328953771924
0.9726367307225156
0.9726062743191297
0.9726101142718847
0.9726139523578663
0.9726177885784355
0.9726216229349519
0.9726048579063061
0.9726086935406174
0.9726125273125182
0.9726163592233648
0.9726201892745118
0.9726240174673128
0.97262784380312
0.9726316682832841
0.9726354909091548
0.9726393116820804
0.9726431306034078
0.9726469476744827
0.9726507628966492
0.9726545278451003
0.9726583393852007
0.9726621490804126
0.9726659569320747
0.9726697629415252
0.9726735671101004
0.9726773694391357
0.9726811699299651
0.9726849685839212
0.9726887654023353
0.9726925603865377
0.9726963535378571
0.972700144857621
0.9727039343471559
0.9727077220077864
0.9727115078408365
0.9727152918476284
0.9727190740294833
0.9727228543877212
0.972690142203005
0.9726939277109079
0.9726977113949091
0.9727014932563266
0.9727052732964768
0.9727090515166751
0.9727128038508468
0.9727165784408731
0.9727203512148831
0.9727241221741869
0.9727278913200936
0.9727316586539109
0.9727354241769454
0.9727022585296178
0.9727060293058538
0.9727097502402184
0.9727135174070275
0.9727172827653072
0.9727210463163595
0.9727248080614852
0.9727285680019838
0.9727323261391536
0.9727186046512276
0.972722363374945
0.9727261202972133
0.9727298754193271
0.97273362874258
0.9727254310345478
0.972729183624676
0.9727329344184471
0.9727366834171505
0.9727404306220747
0.9727441760345067
0.9727397895744315
0.972743533349336
0.9727472753346732
0.9727510155317259
0.9727547539417757
0.9727584905661031
0.972762225405987
0.9727659584627056
0.9727696897375355
0.9727734192317523
0.9727771469466303
0.9727808728834425
0.9727623032904803
0.9726968057211619
0.9727005481411521
0.9727042887777637
0.9727080276322713
0.9727117647059478
0.9727155000000655
0.9727192335158951
0.9727229652547063
0.9727266952177672
0.9727304234063453
0.9727341498217066
0.9727378744651156
0.972741597337836
0.9727453184411303
0.9727011879306905
0.9727049168646738
0.9726561624317921
0.972659900284966
0.9726052694042907
0.9726090175605783
0.9726127639383813
0.9726165085389652
0.9726202513635944
0.9726239924135319
0.9726277316900398
0.9726314691943787
0.9726192845297981
0.9726230222643956
0.9726267582288132
0.9726304924243083
0.9726342248521369
0.9726379555135539
0.9726416844098128
0.9726454115421663
0.9726491369118655
0.9726528605201606
0.9726565823683005
0.972660302457533
0.9726640207891046
0.9726677373642608
0.9726714521842457
0.9726751652503023
0.9726788765636726
0.9726825861255972
0.9726862939373156
0.9726900000000663
0.9726937043150864
0.9726974068836118
0.9727011077068777
0.9727048067861174
0.9727085041225635
0.9727121997174476
0.9727158935719996
0.9727195621469592
0.9727232525300736
0.9727269411765371
0.9727306280875754
0.9727343132644128
0.9727379967082727
0.972741678420377
0.9727453584019469
0.9727490366542021
0.9727527131783613
0.9727563879756421
0.972760061047261
0.972763732394433
0.9727674020183724
0.9727710699202922
0.972774736101404
0.9727784005629188
0.9727820633060459
0.9727652133146473
0.9727688774315175
0.9727725398313697
0.9727762005154101
0.9727798594848445
0.9727835167408772
0.9727871722847112
0.972790826117549
0.9727944782405912
0.9727981286550379
0.9728017773620877
0.9728054243629384
0.9728090696587862
0.9728127132508267
0.9728163551402542
0.9728199953282616
0.9728236338160412
0.9728272706047837
0.972830905695679
0.9728345390899157
0.9728381707886815
0.9728418007931628
0.9728454291045451
0.9728490557240125
0.9728526806527482
0.9728563038919342
0.9728599254427517
0.9728635453063802
0.9728671634839987
0.9728707799767847
0.972874394785915
0.9728780079125648
0.9728816193579086
0.9728852291231196
0.9728888372093701
0.9728924436178311
0.9728738726174551
0.9728774808273976
0.9728810873606627
0.9728846922184187
0.9728882954018329
0.9728918969120717
0.9728954967503001
0.9728990485032009
0.9728946403712977
0.9728982370680337
0.972901832096543
0.972905425457986
0.972909017153522
0.9729126071843092
0.9729161955515047
0.9729197822562646
0.9729211672071085
0.9729247510998599
0.9729283333334016
0.9729319139088857
0.9729354696900266
0.9729390469581992
0.9729426225717611
0.9729461965318602
0.972949768839643
0.9729533394962551
0.972956908502841
0.9729604758605442
0.9729640415705072
0.9729676056338713
0.9729711680517767
0.9729747288253627
0.9729782879557677
0.9729818454441286
0.9729854012915815
0.9729889554992617
0.9729925080683028
0.9729960589998382
0.9729996082949995
0.9730031559549178
0.9730067019807228
0.9730102463735434
0.9730110036833101
0.9730145454546143
0.9730180855960192
0.9730216241086496
0.9730251609936292
0.9730286962520809
0.9730322298851265
0.9730357618938865
0.9730392922794808
0.973042821043028
0.9730463481856456
0.9730498737084503
0.9730533976125577
0.9730454670645631
0.9730489903626208
0.973052512044116
0.973056032110161
0.973059550561867
0.9730630674003444
0.9730665826267024
0.9730700962420492
0.9730736082474921
0.9730075355016726
0.9730110602244797
0.9730145833334026
0.9730181048295498
0.9730216247140282
0.9730251429879441
0.9730286596524025
0.9730321747085076
0.9730356881573626
0.9730392000000695
0.9730427102377295
0.9730462188714426
0.9730497259023081
0.9730532313314239
0.973056735159887
0.9730602373887937
0.9730637380192391
0.973067237052317
0.9730707344891208
0.9730742303307425
0.9730777245782731
0.9730812172328029
0.9730847082954208
0.9730435862383928
0.97304708428253
0.973050580733388
0.9730285746813084
0.973032073753769
0.9730355712335701
0.9730390443686706
0.9730425386715895
0.9730460313851051
0.9728515006821982
0.9728550352353508
0.9728585681818882
0.9728558963872549
0.9728594275330097
0.972862957074792
0.9728664850136942
0.972870011350808
0.9728735360872242
0.972844429317066
0.9728479582577836
0.9728514855977115
0.9728550113379388
0.9728585354795535
0.9728620580236426
0.9728655789712919
0.9728690983235866
0.9728647565119618
0.9728682744565923
0.9728717908083114
0.9728753055682009
0.9728788187373415
0.9728823303168127
0.9728858403076933
0.9728893487110611
0.9728928555279929
0.9728963607595644
0.9728828022599577
0.9728863081790133
0.9728898125141887
0.9728933152665569
0.9728968164371898
0.9729003160271589
0.9729036109231131
0.972907107400793
0.9729106023009958
0.972914095624789
0.972917587373239
0.972921077547411
0.9729245661483694
0.9729280531771779
0.9729315386348988
0.9729350225225937
0.9729385048413232
0.9729419855921468
0.9729454647761234
0.9729489423943106
0.9729524184477653
0.9729558929375431
0.9729593658646991
0.9729379721223735
0.9729414475163671
0.972944921348386
0.9729483936194828
0.9729518643307093
0.9729553334831166
0.9729588010777545
0.972962267115672
0.9729657315979171
0.9729691945255371
0.972972655899578
0.9729761157210853
0.972979573991103
0.972957856982811
0.9729613177947827
0.9729647770558638
0.9729681899642294
0.9729716461366898
0.9729751007613794
0.9729785538393375
0.9729820053716027
0.9729854553592125
0.9729280984340762
0.972931558935433
0.9729350178891595
0.9729323049408274
0.9729357621815649
0.9729392178771668
0.97294260500454
0.9729460576279475
0.972949508709317
0.9729529582496811
0.9729564062500717
0.9729598527115202
0.9729632976350562
0.9729667410217092
0.9729701828725072
0.9729736231884777
0.972977061970647
0.9729804992200407
0.9729839349376834
0.9729873691245986
0.9729908017818092
0.972994232910337
0.972997662511203
0.973001090585427
0.9730045171340285
0.9729977530590266
0.973001178825695
0.9730046030687847
0.9730080257893119
0.9730114247611302
0.9730148444445167
0.9730182626083815
0.9730216126166871
0.9730250277593439
0.9730284413855074
0.9730318534961877
0.9730352640923936
0.9730386731751334
0.973042080745414
0.9730454868042417
0.9730488913526223
0.9730522943915598
0.9730556959220582
0.973019499224535
0.9730229065131428
0.9730263122924312
0.9730297165634029
0.9730331193270594
0.9730365205844018
0.9730399203364302
0.9730433185841433
0.9730467153285397
0.9730501105706166
0.9730535043113704
0.9730568965517967
0.9730602872928903
0.973063676535645
0.9730670642810535
0.9730704505301081
0.9730738352837999
0.9730521633554811
0.9730555506511431
0.9730589364519704
0.973062320758952
0.9730657035730768
0.973069084895332
0.9730724647267043
0.9730758430681795
0.9730792199207428
0.9730825952853781
0.9730859691630686
0.9730893415547966
0.9730926684280782
0.9730960378605176
0.9730994058099321
0.9731027722773007
0.9731061372636014
0.9731095007698113
0.9731128627969068
0.9731162233458633
0.9731195824176555
0.973122940013257
0.9731262961336408
0.9731296507797789
0.9731330039526424
0.9731287376510063
0.973132089552312
0.9731354399825178
0.9731387889425919
0.9731421364335017
0.9731454824562137
0.9731488270116936
0.9731521701009063
0.9731555117248158
0.9731588518843854
0.9731621905805773
0.973165527814353
0.973168863586673
0.9731721978984973
0.9731755307507849
0.9731788621444937
0.9729889958434339
0.9729923665792511
0.9729957358408783
0.9729991036292822
0.9730024699454288
0.9730058347902835
0.9730091981648105
0.9730125600699733
0.9730159205067346
0.9730192794760563
0.9730152368479236
0.973018594500292
0.9730219506873965
0.9730253054101959
0.9730286586696485
0.9730320104667114
0.9730353608023411
0.9730387096774933
0.9730420570931225
0.9730074727669584
0.9730108255282813
0.9730141768293422
0.9730175266710951
0.9730208750544928
0.9730242219804875
0.9730275674500305
0.9730309114640723
0.9730342540235626
0.9728620134812657
0.972865391304422
0.9728687676592787
0.972872142546793
0.9728755159679213
0.972878887923619
0.9728822584148409
0.9728856274425407
0.9728889950076715
0.9728923611111855
0.972895725754034
0.9728990889371677
0.9729024506615361
0.9729058109280884
0.9729091697377723
0.9729125270915353
0.9729158829903237
0.9729192374350832
0.9729225904267585
0.9729259419662938
0.9729292920546319
0.9729326406927153
0.9729359878814856
0.9729393336218835
0.9728985074627613
0.9729018598616664
0.9729005189189935
0.9729038694337107
0.9729072185001828
0.9729105661193487
0.9729139122921465
0.9729172570195133
0.9729206003023854
0.9729239421416983
0.9729165119793539
0.9729033880018011
0.9729067313916605
0.9729100733391602
0.9729134138452333
0.9729167529108123
0.9729200905368285
0.9729234267242128
0.9729267614738952
0.9729300947868048
0.97293342666387
0.9729367571060181
0.9729400861141762
0.9729434136892701
0.9729467398322248
0.9729500645439649
0.9729533878254139
0.9729567096774945
0.9729600301011286
0.9729633490972377
0.9729666666667419
0.9729699828105608
0.9729732975296134
0.9729478737114153
0.9729511917544235
0.9729040360670568
0.9728679330329149
0.9728712660944958
0.9728670671530466
0.9728703989704742
0.9728737293588571
0.9728770583191148
0.9728803858521653
0.9728837119589265
0.9728870366403153
0.9728903598972476
0.9728936817306386
0.9728946680942937
0.972897987583034
0.9729013056507603
0.9729046222983848
0.9729079375268191
0.9729112513369739
0.9728659324209481
0.9728692537952434
0.9728725737495412
0.9728758922847518
0.9728792094017851
0.9728825251015497
0.9728858393849539
0.9728891522529051
0.9728924637063097
0.9728957737460736
0.9728990823731017
0.9729023895882986
0.9727052474403489
0.9727085945831426
0.9727119402985833
0.9727152845875839
0.9727186274510563
0.9727219688899119
0.972725308905061
0.9726880724175413
0.9726914182283553
0.9726947626145106
0.9726981055769172
0.9727014471164837
0.9727047872341186
0.9727081259307291
0.9727114632072219
0.972714799064503
0.9727181335034775
0.9727214665250495
0.9727247981301228
0.9727281283196002
0.9727314570943837
0.9727347844553745
0.9727381104034732
0.9727414349395795
0.9727447580645924
0.97274807977941
0.9727514000849299
0.9727547189820488
0.9727580364716625
0.9727613525546661
0.9727646672319543
0.9727679805044206
0.9727712923729578
0.9727746028384582
0.9727779119018131
0.9727812195639131
0.9727845258256481
0.9727878306879072
0.9727911341515789
0.9727944362175507
0.9727977368867095
0.9728010361599413
0.9728043340381316
0.972807630522165
0.9728109256129254
0.9728142193112959
0.9728175116181587
0.9728208025343956
0.9728240920608876
0.9728273801985147
0.9728306669481562
0.9728339523106909
0.9728372362869967
0.9728405188779508
0.9728438000844295
0.9728470799073087
0.9728503583474631
0.9728536354057672
0.9728569110830942
0.9728186854856469
0.9728219671441377
0.9728252474205866
0.9728285263158666
0.9728318038308496
0.9728350799664071
0.9728383547234097
0.9728416281027276
0.9728449001052296
0.9728481707317845
0.97285143998326
0.9728547078605229
0.9728579743644395
0.9728612394958757
0.9728645032556958
0.9728677656447644
0.9728710266639446
0.9728742863140992
0.97287754459609
0.9728808015107783
0.9728840570590244
0.9728873112416883
0.9728905640596288
0.9728933752621319
0.9728966254454767
0.9728998742666324
0.972903121726455
0.9729063678258002
0.9729096125655226
0.9728264865997425
0.9728297467030291
0.9728330054416848
0.9728362628165663
0.9728395188285294
0.9728427734784294
0.9728459640318633
0.9728491741585553
0.9728524247492413
0.9728556739812687
0.9728589218554891
0.9728621683727535
0.9728654135339121
0.9728686573398144
0.9728718997913093
0.9728751408892448
0.9728783806344683
0.9728816190278264
0.9728848560701653
0.97288809176233
0.9728913261051653
0.9728945590995148
0.9728829720717742
0.9728862054595484
0.9728138125000777
0.9728170589461306
0.972820304040061
0.9728235477827136
0.972826790174932
0.9728300312175596
0.9728332709114387
0.9728365092574109
0.9728397462563174
0.9728429819089986
0.9728462162162941
0.9728494491790428
0.972852680798083
0.9728559110742521
0.9728591400083871
0.9728623676013242
0.9728655938538986
0.9728688187669454
0.9728720423412985
0.9728752645777913
0.9728784854772565
0.9728817050405262
0.9728849232684316
0.9727969935725433
0.972800228026612
0.9728034611399745
0.972806692913464
0.9728099233479133
0.9728118475560019
0.9728150755850854
0.972818302277511
0.9728215276341085
0.9728247516557074
0.9727763087110238
0.9727795407530778
0.9727827714581961
0.9727860008272081
0.9727892288609424
0.9727924555602272
0.9727956809258894
0.9727989049587561
0.9728021276596529
0.9728053490294052
0.9728085690688375
0.9728117877787738
0.9728150051600372
0.9728182212134504
0.972821435939835
0.9728246493400126
0.9728278614148033
0.9728310721650271
0.9728342815915031
0.9728374896950498
0.972840696476485
0.9728439019366258
0.9728471060762888
0.9728503088962895
0.9728535103974434
0.9728567105805646
0.9728599094464669
0.9728631069959636
0.9728663032298669
0.9728694981489887
0.9728726917541402
0.9728758840461316
0.972879054470788
0.9728822441431122
0.9728854325047018
0.9728886195563649
0.9728918052989083
0.9728949897331385
0.9728981728598614
0.9729013546798819
0.9729045351940048
0.9729077144030335
0.9729071384616174
0.9729103158327287
0.9729134919008376
0.9729166666667457
0.9729198401312534
0.972923012295161
0.9729261831592678
0.9729293527243724
0.9728793774319857
0.9728825552826345
0.9728857318322184
0.9728889070815364
0.9728774913035372
0.972866918985349
0.9728700961342578
0.9728732719837191
0.9728764465345301
0.9728796197874872
0.9728827917433859
0.9728859624030215
0.9728632890705592
0.9728664624183798
0.9728693077395113
0.9728724785627577
0.9728731986120406
0.9728763673470178
0.9728795347888977
0.9728827009384715
0.9728858657965302
0.9728890293638637
0.9728921916412615
0.9728953526295124
0.9728985123294046
0.9729016707417254
0.9729048278672618
0.9729079837068002
0.9729111382611259
0.9729142915310238
0.9729174435172785
0.9729205942206735
0.9729237436419919
0.9729268917820159
0.9729039861705084
0.9729071370476597
0.9729102866437062
0.9728916260163395
0.9728947774843305
0.9728977854531471
0.9729009343896791
0.9729040820471955
0.9729072284264753
0.9729103735282969
0.9729135173534383
0.9729166599026767
0.9729198011767887
0.9729189452333452
0.972922084769903
0.972886354420193
0.972889458747292
0.9728926023511131
0.9728957446809304
0.9728988857375187
0.9729020255216513
0.9729051640341013
0.9729083012756413
0.9729114372470431
0.9729145719490777
0.9729177053825158
0.9728969451750744
0.9729000809062284
0.9729032153691392
0.972906348564576
0.9729094804933077
0.9729126111561022
0.9729157405537268
0.9729188686869483
0.9729219955565329
0.9729250807755239
0.9729282051282847
0.9729313282197001
0.9729344500505337
0.9729375706215486
0.9729406899335071
0.9729438079871713
0.9729469247833021
0.9729500403226604
0.972953154606006
0.9729562676340983
0.9729593794076962
0.9729624899275576
0.9729655991944404
0.9729637132501805
0.9729668210188034
0.9729699275363117
0.9729730328034608
0.9729761368210055
0.9729792395896997
0.9729823411102971
0.9729854413835507
0.9729847607560108
0.9729878592965625
0.97299095659172
0.972994052642234
0.9729802932905581
0.9729833902390839
0.9729864859438552
0.9729895804056211
0.9729926736251303
0.9729957656031305
0.9729909109150079
0.9729940020060982
0.9729970918572803
0.9730001804693001
0.9730032678429029
0.9730063539788335
0.9730094388778358
0.9730125225406533
0.973015604968029
0.9730186861607052
0.9730217661194235
0.9730248448449252
0.9730279223379507
0.9730309985992399
0.9730340736295322
0.9730371474295664
0.9730402200000804


==> data/SimpleNet/RA2QSamp.txt <==
0.9805555555555555
0.49027777777777776
0.6537037037037037
0.7354166666666666
0.7844444444444444
0.8171296296296297
0.8404761904761905
0.7354166666666667
0.7626543209876544
0.7844444444444445
0.8022727272727274
0.8171296296296299
0.7542735042735044
0.7704365079365081
0.7844444444444446
0.7967013888888891
0.8075163398692813
0.8171296296296299
0.825730994152047
0.8334722222222224
0.8404761904761906
0.8468434343434345
0.810024154589372
0.8171296296296297
0.8236666666666667
0.8297008547008546
0.8352880658436213
0.8404761904761903
0.8453065134099615
0.8498148148148146
0.8540322580645158
0.8579830109126981
0.8616732804232802
0.8651698179271705
0.8684155328798182
0.8442928791887121
0.8479756542256538
0.8256605054302419
0.829632173382173
0.8334052579365074
0.8369942895857526
0.840412414965986
0.8436715577703946
0.8410037878787875
0.8441049382716045
0.8470712560386469
0.84991134751773
0.8526331018518514
0.855243764172335
0.8577499999999995
0.8601579520697162
0.8624732905982901
0.8647012578616347
0.8668467078189295
0.8510858585858581
0.853397817460317
0.8556286549707597
0.8577825670498078
0.8598634651600747
0.8455324074074068
0.8477459016393436
0.8498879928315405
0.8363977072310399
0.8386470734126977
0.8408302808302802
0.8429473304473297
0.8450011845534227
0.846994631185807
0.8489302967563831
0.850807823129251
0.8526352559803257
0.8544119268077595
0.8427076538377901
0.8395632239382231
0.828369047619047
0.8174694548872175
0.8195874561945984
0.8216511497761491
0.8112505023106282
0.8011098710317454
0.803325249853027
0.7935286004645753
0.7957819372729004
0.7979816232048368
0.8001295518207276
0.8022275286083419
0.8042772760445167
0.8062804383116876
0.8082385856964501
0.8101532186948845
0.8120257718471996
0.8138576173222904
0.8156500682710351
0.8174043819655514
0.819121762740183
0.8208033647486765
0.8224502945508092
0.8240636135406536
0.8157397386564045
0.817387896825396
0.8190034181989619
0.8205872626828501
0.8221403529049153
0.8236635760073252
0.825157785336356
0.8266238020365371
0.8280624165554064
0.8294743900646669
0.8308604558031155
0.8322213203463195
0.8335576648076639
0.8348701459750558
0.8361593973872726
0.837426030353661
0.8386706349206341
0.8398937807881764
0.8410960181793506
0.8422778786655897
0.8434398759503793
0.8445825066137557
0.8457062508198864
0.8468115729898508
0.8478989224416045
0.848968733998975
0.8500214285714276
0.8510574137062223
0.8520770841144848
0.8530808221726182
0.8540689984003929
0.8543666056166047
0.8553298800436195
0.8562785594035586
0.8572129729084608
0.8581334399431406
0.8590402704291584
0.8599337651727348
0.860814216197427
0.8545764320220833
0.8554827566518205
0.8563761337868472
0.8572568389057741
0.85121981891348
0.8521242646242637
0.8530161485890643
0.8538957307060746
0.8547632637529888
0.8550251052802064
0.855873283998283
0.8567100777671239
0.8575357142857135
0.8583504152212754
0.8591543964076853
0.8599478680361029
0.8607310348381774
0.8615040962621605
0.8622672466422464
0.8567750985744614
0.8575585191882659
0.858332085454727
0.8590959821428572
0.8598503894311349
0.860595483049187
0.8613314344142567
0.8620584107626793
0.8627765752765757
0.8634860872059673
0.8641871019865037
0.8648797713529863
0.8597621395698326
0.860472689075631
0.8611749280608937
0.8561680970837956
0.8568870997339214
0.8575978379857699
0.8583004535147402
0.8534237463924974
0.8541420052013283
0.8548521936864645
0.8555544471047276
0.8562488977072323
0.8515182408138221
0.846839569160999
0.8475702576112425
0.8482930037957225
0.8490079365079379
0.8497151817716349
0.8504148629148645
0.8511071006416767
0.8517920131015385
0.8524697159565597
0.8531403224466069
0.8538039434523828
0.8544606875565444
0.8551106611029311
0.8557539682539702
0.8563907110463252
0.8570209894448494
0.8576449013949036
0.8582625428730979
0.8588740079365103
0.8594793887704358
0.8600787757347187
0.860672257408713
0.8612599206349232
0.8618418505613653
0.8624181306826963
0.8629888428801499
0.8635540674603202
0.8594222298169693
0.8599990551776293
0.8605704129993258
0.8611363806528929
0.8616970340561918
0.8622524477080581
0.8628026947213023
0.8633478468547943
0.8638879745446596
0.8644231469346179
0.8604760092773822
0.8610218253968285
0.8615627020038816
0.8620987058487091
0.8626299024841658
0.861723621740366
0.8578937389770754
0.8575203680292207
0.8567062617998773
0.8572494604567004
0.8577879150204509
0.8583216873706037
0.8588508383151272
0.8551488950465276
0.855687121057296
0.8562207468457501
0.8567498311381323
0.8572744316653249
0.8577946051838491
0.8583104074963354
0.8588218934714786
0.8593291170634957
0.8598321313310975
0.8603309884559921
0.8608257397609286
0.8613164357273001
0.8618031260123133
0.8622858594657413
0.8627646841462668
0.8632396473374334
0.8637107955632091
0.8641781746031786
0.8646418295073712
0.8651018046107372
0.8655577514273206
0.866010498687668
0.8664596949891109
0.8667123945932581
0.8671553640911659
0.8675948997169969
0.8642451124594023
0.8646924603174645
0.8651363802225913
0.8655769114261523
0.8660140925825379
0.866447961760466
0.8668785564540324
0.867305913593512
0.8677300695559167
0.866544509594887
0.8669683424794993
0.8673890358612625
0.8641883383119588
0.8646161589635898
0.8650408453979926
0.8654624319314145
0.865880952380957
0.8627437025534896
0.8631690161022336
0.8635912698412744
0.8640104966717916
0.8644267290249479
0.8648399988702525
0.8652503377237466
0.8656577766560146
0.8660623463000271
0.8664640768588184
0.8668629981130028
0.8672591394281338
0.8676525297619095
0.8675526583182339
0.8678509852216796
0.868238286150662
0.8686229343335556
0.8690049569315829
0.869271002051619
0.8696482378262087
0.8700229247104294
0.8703950884506488
0.8707640886332209
0.8711312841747673
0.8714960317460365
0.8718583557454037
0.8722182802480865
0.8725758290114775
0.8729310254803725
0.8732838927920945
0.8732703729640053
0.8736198360994827
0.8739670299938207
0.8743119766784865
0.8746546979006707
0.8749952151278568
0.8753335495523046
0.875669722095446
0.876003753412198
0.8763356638951929
0.8766654736789282
0.8769932026438387
0.8773188704202908
0.8776424963925016
0.874899863591275
0.8752290090491077
0.8755561101252148
0.8758811858076617
0.8762042548500936
0.8765253357753412
0.8768444468789615
0.874162965390035
0.8744598093302416
0.874782288802051
0.8721314333814388
0.8724589987052278
0.8727845907439337
0.8701636159969548
0.8704941307860524
0.8701495498697046
0.8704781391723411
0.8708047783900955
0.8682284328918999
0.8685597813363355
0.8688891806722744
0.8692166480472987
0.869542200408434
0.8698658545050729
0.8701876268918476
0.8705072463768172
0.8708253050738656
0.8711415305795766
0.8686382503192903
0.8689589302769875
0.8692777777777834
0.8695948084837031
0.8697513640873072
0.870065256980985
0.8703773764684838
0.8706877375363348
0.8709963550026809
0.8713032435196357
0.871608417575602
0.8691805389751129
0.8694899140211698
0.8697975750780518
0.8701035363500891
0.8677065569111081
0.8671959488923832
0.8675065231572138
0.8678154002949142
0.8681225941784583
0.8684281185300265
0.8687319869230495
0.8690342127842186
0.8666918025071721
0.8669978878648291
0.8673023320141341
0.8649833418215829
0.8652915343915403
0.8629902271192224
0.8633020714917324
0.8636122658940178
0.8639208233865284
0.8642277568922364
0.8645330791984395
0.8648368029585366
0.865138940693777
0.8628859747023869
0.8631916099773302
0.8634956616498127
0.8637981419958225
0.8640990631647909
0.8643984371812196
0.8646962759462821
0.8649925912394004
0.8652873947197987
0.865082646714332
0.8653757251631677
0.8656673196704903
0.8659574414782808
0.8662461017152514
0.8665333113982672
0.8668185841588159
0.8671029265873077
0.8673858508490739
0.8676673675274482
0.8655143467643529
0.8657991022316579
0.863661326670592
0.8639492434905057
0.8642357454857517
0.8645208430594522
0.8648045465129879
0.8626952671312489
0.8629721353261561
0.8632575319771983
0.8635415465621339
0.8638241890959345
0.864105469497042
0.8620282928876741
0.8623125309276451
0.8625954089769942
0.8628769367731244
0.8631571239607017
0.863435980092756
0.8637135146317674
0.8639897369507362
0.8642646563342381
0.8645382819794648
0.8648106229972491
0.8627853053789886
0.8630604695149152
0.8633343508343573
0.8636069582871972
0.8638783007402562
0.8641483869782546
0.864417225704761
0.864684825543127
0.8649511950374085
0.8652163426532757
0.8654802767789104
0.8657430057258889
0.8637709259861945
0.8640363455988521
0.8620770795090589
0.8622598398333757
0.8625268730517103
0.86279270341771
0.8630573390404916
0.8633207879564447
0.8635830581300445
0.8638441574546551
0.8641040937533209
0.8643628747795481
0.8646205082180758
0.8648770016856366
0.8651323627317071
0.8632267848402276
0.8634846502703711
0.8637413847117861
0.863996995588906
0.8621105392666595
0.8623685894110797
0.8626255175983504
0.8607543125710221
0.8610136226207722
0.8612718125407178
0.8615288895730773
0.8617848608977708
0.862039733633088
0.8622935148363481
0.8625462115045516
0.8607070937827935
0.8609620905099696
0.8612160044484953
0.8614688424805018
0.8617206114299206
0.861971318063097
0.8622209690893969
0.8624695711618049
0.8627171308775151
0.8629636547785152
0.8632091493521625
0.8634536210317529
0.863697076197083
0.8639395211750053
0.8641809622399754
0.8644214056145944
0.8646608574701428
0.8648993239271087
0.8651368110557092
0.8653733248764056
0.8656088713604121
0.86384232264335
0.8620829696440764
0.8623237675829208
0.8625635886538593
0.8628024387892879
0.8630403238736643
0.8632772497439907
0.8635132221902916
0.8617792598967368
0.8620172885453518
0.8622543650793721
0.8624904952000831
0.862725684563341
0.8629599387800254
0.8631932634164848
0.8614839698255611
0.8617192891649484
0.8619536802229181
0.862187148481447
0.8624196993794314
0.8626513383131101
0.8628820706364809
0.8631119016617135
0.8633408366595573
0.8616611852263675
0.8618918554476878
0.8621218238587496
0.862350902643463
0.8625790969541042
0.8628064119032398
0.8630328525641097
0.8613763595649464
0.8616046722009437
0.861832111748467
0.862058683206114
0.8622843915343987
0.8606450675961205
0.8608726017288707
0.8610992739899062
0.8613250892669679
0.8615500524109087
0.8617730472603425
0.860153173111357
0.8603790687632222
0.860604118363957
0.8589955125352393
0.8592223036602772
0.8576222621264592
0.8578507626718666
0.8580784153488307
0.858305224867732
0.8579379749435274
0.8581642066420736
0.8583896050746951
0.8568116830065432
0.8570387359836973
0.8572649572649644
0.857490351411748
0.8577149229521565
0.8579386763813066
0.8581616161616235
0.858383746723137
0.8586050724637754
0.8588255977496556
0.8590453269153703
0.8592642642642715
0.8594824140687524
0.8596997805705239
0.8581590999601825
0.858378056052482
0.8585877267573769
0.8570572673513923
0.8572770151951721
0.8574959824071797
0.8577141731397124
0.8579315915156697
0.8581482416288143
0.8583641275440291
0.8585792532975705
0.858793622897321
0.8572869674185537
0.857502849359249
0.8577179764679839
0.857932352696758
0.8581459819700311
0.858283643892347
0.8584959215167622
0.8587074633435193
0.858918273191637
0.8574348219426013
0.8576470990695203
0.857858645466226
0.8580694648993692
0.8582795611097572
0.8584889378125753
0.8586975986976061
0.8589055474294457
0.8574423352532456
0.8576513740416876
0.8578600398846653
0.8580679983858024
0.8566161066795659
0.8565033783783857
0.8567125726063405
0.8569210624766253
0.8554808590102779
0.8555097808138987
0.8557192377230136
0.855927994107349
0.8561360534753759
0.8563434193121762
0.856550095079636
0.8567560842166391
0.8569613901392574
0.8571660162409399
0.8573699658926996
0.8559551639687842
0.8561604364425679
0.8563650336779511
0.8564216970313092
0.8566251951600374
0.8568280271737779
0.8554279813777423
0.8556321046635137
0.8558355630525886
0.8560383597883656
0.8562404980931824
0.856441981168486
0.8566428121950024
0.8568429943329029
0.8570425307219717
0.8572414244817681
0.85743967871179
0.8575718489643102
0.8561975351037904
0.8563965079365132
0.8565948450732848
0.8567925495557125
0.8569896244060308
0.857186072627254
0.8573818972033307
0.8575771010992929
0.8577716872614072
0.857965658617322
0.8581590180762151
0.8583517685289384
0.8570021588299934
0.8571961202063286
0.8572806264616654
0.8574735449735493
0.8576658606150837
0.8578575762078143
0.8580486945557081
0.8582392184452878
0.8584291506457695
0.8586184939091955
0.8588072509705675
0.8574798827310457
0.8576698143249107
0.8575783562012413
0.8562590048840086
0.8564499366054703
0.8566402826468047
0.8568300456987322
0.8570192284355163
0.8557108021325613
0.8559011142566817
0.8560908470440467
0.8562800031360095
0.8564685851578903
0.8566565957190989
0.8568440374132539
0.8555497110727504
0.8557382568412011
0.8544494944061992
0.8546391275808598
0.8548281912865274
0.8550166880845319
0.855153235196277
0.8553406826108647
0.8555275704809313
0.8557139013081662
0.8558996775793675
0.8560849017665535
0.8562695763270712
0.856453703703706
0.8566372863247885
0.8568203266043022
0.8570028269419884
0.8571847897234516
0.8573662173202634
0.8561072360907181
0.8562897116324555
0.8550359931674006
0.8552195012995469
0.8553943633414454
0.8555768140589587
0.8557587336244559
0.8559401243540067
0.8561209885502354
0.8548802334943655
0.8550621080559591
0.8538264691714851
0.8540066194828113
0.8527760623942195
0.8529599177800631
0.8531432448458323
0.8533260458655019
0.8535083231000148
0.853690078797376
0.8538713151927448
0.8540484964789541
0.8542287059648181
0.8544084027636668
0.8545875890602461
0.8547662670269062
0.8549444388236889
0.8551221065984157
0.8552992724867731
0.85529263774151
0.8554690643863185
0.8556449947536451
0.8558204309345465
0.8559953750083487
0.8561698290427285
0.8563437950937953
0.8551477842067928
0.8553226904429835
0.8554611851704471
0.8556351689957393
0.8544467868165786
0.8546216949562997
0.8547961185859385
0.8549700597159103
0.8549816934140139
0.8551548987411056
0.8553276269185359
0.8554998799152855
0.8543247427175997
0.8544978988394625
0.8533273537725591
0.8535014005602237
0.8536749718102173
0.8538480694688058
0.8540206954716487
0.8541928517438716
0.854349847955486
0.8545210904352689
0.8546918688432908
0.8548621850634698
0.8550320409695401
0.8552014384251218
0.855370379283788
0.8555388653891335
0.8557068985748411
0.8554262543943741
0.8555939880420432
0.8557612726036409
0.8559281098803144
0.8560945016635926
0.8562604497354483
0.8564259558683646
0.8565910218253954
0.8567556493602295
0.8569198402172524
0.8570835961316077
0.8572469188292584
0.8574098100270474
0.8575722714327578
0.8577343047451724
0.8578959116541334
0.8580570938406005
0.8582178529767092
0.8583781907258295
0.8585381087426224
0.8586976086730966
0.8588566921546663
0.859015360816206
0.8591736162781062
0.8593314601523291
0.859488894042463
0.8583741224548593
0.8585323885599119
0.8586902451795699
0.8587589977851581
0.858916154633894
0.8590729064392054
0.8592292547649665
0.8593808656710301
0.858277680991093
0.8584344474969448
0.8573352996768462
0.8574928703365376
0.8576500385168939
0.8578068057580146
0.8579631735921516
0.8581191435437588
0.8582747171295426
0.8584298958585096
0.8585846812320166
0.8587390747438184
0.857653437481184
0.8565705417267886
0.8567268910506582
0.8568828465475159
0.8570384097035008
0.8571935819972847
0.8573483649001181
0.8575027598758767
0.8576567683811078
0.8578103918650758
0.8579636317698079
0.8581164895301392
0.8582689665737574
0.8584210643212471
0.8585727841861345
0.8587241275749302
0.8588750958871738
0.8590256905154762
0.8591759128455627
0.8593257642563158
0.8594752461198166
0.8596243598013877
0.8597731066596338
0.8599214880464838
0.860069505307231
0.8602171597805746
0.8603644527986589
0.8605113856871147
0.8606579597650981
0.8608041763453304
0.8597556937919255
0.8599026522612243
0.8600492536018006
0.8601954991138804
0.8603413900913853
0.8604869278219716
0.8606321135870665
0.8607769486619076
0.860921434315579
0.8610655718110488
0.8612093624052058
0.8613528073488961
0.8614959078869592
0.8616386652582645
0.8606067626651408
0.8607502420824737
0.860831152453011
0.8609740216691237
0.8611165503149956
0.8612587396069485
0.8614005907555199
0.8615421049654961
0.861683283435947
0.8618241273602593
0.8619646379261707
0.8621048163158035
0.862244663705697
0.8623841812668406
0.8625233701647071
0.8626622315592846
0.8628007666051085
0.8629389764512946
0.863076862241569
0.863214425114302
0.8633516662025373
0.8623430778074409
0.8624810153544048
0.8626186313686253
0.8627559269730337
0.861752722406786
0.8618907047913954
0.862028367031261
0.8621657102392845
0.8623027355232152
0.8624394439856804
0.8625758367242137
0.8627119148312855
0.8628476793943318
0.8629831314957832
0.8631182722130932
0.8632531026187676
0.8633876237803924
0.8635218367606616
0.8636557426174064
0.8637893424036213
0.8639226371674934
0.8640556279524284
0.8641883157970788
0.8643207017353706
0.8644527867965298
0.8645845720051097
0.8636043173883239
0.8637367649966673
0.8638689129497882
0.8640000896780486
0.8630249202766062
0.8631574238113061
0.8621853996853925
0.8622695600549859
0.8624012395220187
0.8625338481819891
0.8626661595131253
0.8627981745142926
0.8629298941798869
0.8630613194998596
0.8631924514597431
0.8633232910406748
0.863453839219422
0.8635840969684053
0.8637140652557244
0.8638437450451802
0.8639731372963003
0.8641022429643614
0.8642310630004136
0.8643595983513033
0.8644878499596964
0.864615818764102
0.8647432871827067
0.8648706934185404
0.8649978196406689
0.865124666771201
0.8652512357282014
0.8643035344842495
0.8644307248792945
0.8645576372625472
0.8646842725445264
0.8648106316317794
0.8649367154269033
0.8650150266853123
0.865140614216693
0.8652659290281357
0.8653909720070158
0.8651972733838847
0.8653221200096116
0.8643866366366283
0.8645120890328689
0.8646372707659031
0.8647621827107195
0.8648603422351993
0.8649847456903824
0.8651088818986157
0.8652327517201359
0.8653563560114921
0.865479695625565
0.8656027714115864
0.8657255842151589
0.8648016508275226
0.8649250558432241
0.8650481980154416
0.8651710781830374
0.865293697181308
0.8654160558420023
0.8655261618609886
0.8655436592009597
0.8656651549508604
0.8657866035772923
0.8656355282345162
0.8657567518920278
0.8658777200729166
0.8659984335839509
0.8661188932285057
0.8652091044751143
0.8653301395759333
0.8654509209344025
0.8655714493476182
0.865691725609342
0.8647871365543688
0.8649079804155391
0.8650285722561438
0.8651489128637473
0.8652667319095426
0.8653865747615656
0.8644879386507021
0.864608340742927
0.8647284932971369
0.8648483970882946
0.8649680528881573
0.865087461465293
0.8652066235850971
0.8653255400098089
0.8644343705556279
0.8645538367953396
0.8646730574723799
0.8647920333431017
0.8649107651607556
0.8650292536755043
0.8651474996344398
0.8652655037815984
0.8653832668579763
0.8655007896015452
0.8656180727472679
0.8657351170271133
0.8658519231700721
0.8659684919021711
0.866071327854313
0.8661874376187157
0.8653098414306521
0.8644340217530908
0.8645514348307475
0.8646686107102673
0.8647855501097076
0.8649022537442296
0.8650187223261141
0.8641484821628082
0.8632799912259611
0.8633977377764928
0.8635152481253182
0.8632999133186908
0.8634172863339429
0.862553869047609
0.8626717528503142
0.862789401356008
0.8627413394736325
0.8628586843103674
0.8620001184553322
0.8621179668023502
0.8622355810910823
0.8623529620181304
0.8624701102773349
0.8625870265597885
0.8627037115538496
0.8628197738251984
0.8629359986837672
0.8630519943019839
0.8631677613574061
0.863283300524924
0.8633986124767731
0.8635136004303385
0.8636284600526399
0.8627817654839609
0.862897116894413
0.8630096216568713
0.8631245248180627
0.8632392035590172
0.8623970189701792
0.8625121832358569
0.8625623058376116
0.8626770852634073
0.8627916415999399
0.8629059754969842
0.8630200876017936
0.8631339785591131
0.863247649011191
0.8632761889410718
0.8633895023387668
0.863502596984729
0.8636154735117982
0.863728132550376
0.8638405747284367
0.8639528006715397
0.8640648110028403
0.8641766063431019
0.8642881873107073
0.8643995545216698
0.8645107085896448
0.864621650125941
0.8637958414820767
0.8639072534229865
0.864018452948375
0.8639703325774643
0.8640086727681764
0.8641194587784305
0.8632988325117844
0.8634100817746342
0.8635211201384075
0.8636319482022494
0.8637390938715329
0.8629227053139984
0.8630337844926967
0.863144654088039
0.8623311341501615
0.8624424565808634
0.8624521233705034
0.8625631228368427
0.8626739138534798
0.8627844970070465
0.8628948728819748
0.8630050420605081
0.8631150051227111
0.8631739541610921
0.8632835541623941
0.8633929496860817
0.8635021413038537
0.8636111295852799
0.8637199150978103
0.862917201422069
0.8630264292346348
0.8631190733869188
0.8632279116465746
0.863173317166361
0.8632819038808744
0.863383504973142
0.8634916970789429
0.8635996895683125
0.8637074829931853
0.8638150779034638
0.863922474847026
0.8640296743697359
0.8641366770154528
0.8640417030726545
0.8641484985378083
0.8633571537589275
0.8634643801100681
0.8635714104349724
0.8636782452706989
0.8637848851523456
0.8638913306130597
0.8631045443374558
0.863211415139292
0.8633180916305795
0.8634245743407747
0.8635308637974124
0.8636369605261142
0.8637428650505973
0.8638485778926833
0.8639540995723061
0.8640594306075212
0.864164571514514
0.8642695228076078
0.8643742849992725
0.8644788586001332
0.864583244118978
0.8646874420627665
0.8647914529366378
0.8648952772439193
0.8641202814757797
0.8642245207542755
0.8643285735582121
0.8644324403875217
0.8645361217403501
0.8646396181130667
0.8638689945675112
0.8639729006770287
0.8632042415127251
0.8633085537918743
0.8634126807916644
0.8626465648371022
0.862751094084193
0.8628554381598984
0.8629595975558236
0.8630635727618358
0.8631673642660704
0.8632709725549402
0.8633743981131418
0.8634776414236637
0.8635807029677938
0.863683583225127
0.8637862826735719
0.8638888017893593
0.863991141047049
0.8640933009195367
0.864195281878062
0.8634392055159641
0.8635415799478168
0.8636437755597013
0.8628901596997015
0.8629927450491834
0.8630951516785444
0.8631973800544164
0.8632994306418086
0.8633483823590119
0.8634501246968562
0.8635516905518941
0.8636530803829198
0.8637542946471385
0.8638553338001733
0.8639561982960725
0.8640568885873156
0.8641574051248204
0.8642577483579503
0.8643579187345203
0.8644579167008034
0.8645577427015382
0.8646573971799352
0.8639152019892227
0.8640152365977701
0.8641150997673998
0.8642147919384512
0.8643143135497575
0.8644136650386512
0.8645128468409714
0.8646118593910691
0.8647107031218146
0.8648093784646032
0.8649078858493613
0.8650062257045537
0.8651043984571882
0.8652024045328236
0.8653002443555738
0.8653979183481162
0.8654954269316958
0.8655927705261321
0.8656899495498256
0.8657869644197629
0.8658838155515229
0.8659805033592834
0.8660770282558262
0.8661733906525431
0.8662695909594422
0.8663656295851532
0.8664615069369335
0.8664984652977379
0.8665940705703764
0.8666895157001797
0.8667848010891801
0.8667770710569479
0.8668721240932876
0.866967018443423
0.8670617545044005
0.8663392030423136
0.8664343040852055
0.8657134768771478
0.8658089399516935
0.8659042444497034
0.8659993907659737
0.8660943792939916
0.8661892104259398
0.8662838845527027
0.8663784020638713
0.8664727633477486
0.8665669687913554
0.8666610187804347
0.8667549136994579
0.8668486539316292
0.8669422398588917
0.8670356718619318
0.8671289503201844
0.8672220756118391
0.8665106547130599
0.8666041341399798
0.8658943846443699
0.8659882153897962
0.8660818926916488
0.8661754169260147
0.8654683349530139
0.8655102572567758
0.865604018706082
0.8656958501369997
0.8657395030157289
0.8658328493999076
0.8659260441246481
0.8660190875592512
0.8661119800718191
0.8662047220292612
0.8655033416875372
0.8655964260029644
0.8656893598182857
0.8657821434982026
0.8658747774062393
0.8659407802099184
0.8660331369990768
0.8661253450655473
0.8662174047682746
0.8663093164650489
0.8664010805125111
0.8664926972661572
0.8665841670803427
0.8666754903082875
0.8667666673020804
0.8668576984126831
0.8669485839899356
0.8670393243825598
0.8671299199381648
0.8664384287739397
0.866529358755439
0.866620143943974
0.8663916196284778
0.865702914048487
0.8657941393395966
0.8658852198286568
0.8659761558601611
0.8660669477775108
0.8661575959230199
0.8654723446604227
0.8655633195306954
0.865654150680794
0.8649709193069339
0.8650620743828397
0.8651530857943233
0.8652439538807494
0.8653346789804148
0.8654252614305525
0.8655157015673356
0.8656059997258821
0.8649270930594304
0.8650177109767471
0.8651081869709356
0.8651985213751489
0.8652887145214978
0.8653787667410557
0.8654686783638618
0.864793585791035
0.8648838133590508
0.8649739003856837
0.8650638471990454
0.8651536541262277
0.8652433214933056
0.8653328496253415
0.865422238846389
0.8655114894794969
0.865600601846713
0.8656895762690882
0.8657784130666802
0.8658671125585572
0.8659556750628019
0.8660441008965155
0.8653763722142513
0.865465108102804
0.8655537073695112
0.8656421703296543
0.865730497297545
0.8658186885865297
0.8659067445089924
0.8659946653763594
0.866078270388599
0.8661659252777008
0.8662534460353732
0.8663408329692571
0.8664280863860533
0.8665152065915261
0.8666021938905071
0.8666890485868981
0.8667757709836754
0.866862361382893
0.8669488200856859
0.8670351473922738
0.867121343601965
0.8664634366644824
0.8658065273114389
0.865150613275597
0.8652379750789881
0.8653252047162625
0.865412302487116
0.8654992686903399
0.865586103623823
0.8656728075845558
0.8657593808686334
0.865845823771259
0.8659321365867476
0.8660183196085286
0.86610437312915
0.8661902974402808
0.8662760928327153
0.8663593054662979
0.866444845728537
0.8665302579364913
0.8666155423774928
0.8667006993380145
0.8667857291036736
0.8668706319592346
0.8669554081886129
0.8670400580748774
0.866394458627316
0.8664793999196734
0.8665642149052762
0.8666489038656404
0.866005511954827
0.8660340422024232
0.8661189358372291
0.8654773662551274
0.8655625462620115
0.8656476002629682
0.8657325285373899
0.8658173313638434
0.8659020090200734
0.8652634382169613
0.8653483992466875
0.8654332351497132
0.8655002803181442
0.8655848797852306
0.8656693549327473
0.8657537060345261
0.8658379333635952
0.8659220371921815
0.8660060177917152
0.8660898754328306
0.866173610385371
0.8662572229183901
0.8663407133001556
0.8664240817981523
0.866507328679084
0.8665904542088774
0.8666733141423428
0.8660425475381637
0.8661258297258126
0.8662089908637702
0.8662920312157614
0.8663749510447452
0.8664577506129183
0.8665404301817173
0.8666229900118214
0.8667054303631555
0.8667877514948926
0.8668699536654566
0.8662440547819437
0.8663265306122276
0.8664088875155753
0.8664911257490335
0.8665732455689086
0.8666552472307695
0.86673713098945
0.8668188970990521
0.8669005458129476
0.8669820773837816
0.8670634920634747
0.8671447901032254
0.8672259717535133
0.8673070372641013
0.867387986884038
0.8674688208616604
0.8675495394445969
0.8674814041165506
0.8675213403251361
0.8676018490254426
0.8676822431226171
0.8677625228611895
0.8671457762209186
0.867226322939196
0.8673067553257229
0.8673870736237581
0.8674672780758713
0.8675473689239448
0.8676273464091759
0.86770721077208
0.8677869622524922
0.8678666010895706
0.8679461275217979
0.8680255417869839
0.8681048441222682
0.8681840347641225
0.868263113948353
0.8683420819101021
0.8684209388838514
0.8684996851034242
0.868578320801987
0.8686568462120527
0.8687352615654819
0.8688135670934861
0.8688917630266296
0.8689698495948316
0.8690478270273687
0.8691256955528772
0.8692034553993551
0.869281106794164
0.8693586499640327
0.8694360851350573
0.8695134125327055
0.8695906323818173
0.8696677449066079
0.8697447503306697
0.8696487090093779
0.8697256208308385
0.8691229003728822
0.8692000698016791
0.869277132421578
0.8686759725789628
0.8687532908809507
0.8688305023897038
0.8689076073263261
0.8689846059113119
0.8690614983645469
0.8691382849053121
0.869214965752284
0.8692915411235379
0.8686940898925252
0.8687709178222388
0.8681746440282634
0.8682517228427539
0.8676566222787767
0.8677339503152677
0.8677951473767512
0.8678722748789255
0.8679492969436394
0.8680262137869537
0.8681030256243383
0.8675108680352357
0.86758792644527
0.8676648798710944
0.8677417285271084
0.8678184726271276
0.8678951123843869
0.8679716480115413
0.8673823936680167
0.8674591732893786
0.8675358488027795
0.8676124204198206
0.8670250051047089
0.8671018187383022
0.8671785284995038
0.867255134598866
0.866669547067064
0.8667463932266378
0.8661619384773279
0.8660870047704431
0.866164087969625
0.8662410674229128
0.8663179433396127
0.8663947159284675
0.86647071913608
0.8665472861403883
0.8666237504391241
0.8667001122388001
0.8667763717453753
0.8668525291642575
0.8669285847003051
0.8670045385578287
0.8670115363000948
0.8664327569033656
0.8665088895242142
0.8665849206349018
0.8666608504383133
0.8664315304461587
0.8665074612679214
0.8665832911178467
0.8666590201972073
0.8667346487067413
0.8668100451859387
0.8668854732432129
0.8669608013295697
0.8663866551035236
0.8664622136081245
0.8665376721676136
0.8666130309801634
0.8666882902434232
0.8667634501545203
0.8668385109100618
0.8669134727061366
0.8669883357383167
0.8670631002016592
0.8671377662907077
0.8672123341994946
0.8672868041215419
0.8673611762498636
0.867435450776967
0.8675096278948546
0.8675837077950255
0.867657690668477
0.8677315767057067
0.8678053660967139
0.8678289371303886
0.8679025665349771
0.8679760998176276
0.8680330351318417
0.8680849164959143
0.8681581872705461
0.8675929801173751
0.8676664756121298
0.8677398755340696
0.8678131800694961
0.8678863894042274
0.8679595037235986
0.868032523212465
0.868105448055202
0.8681782784357074
0.868251014537403
0.8676894032731485
0.8677623613547791
0.8672017913539039
0.867274970026726
0.8673480542754544
0.8674210442827271
0.8674939402307121
0.867566742301108
0.8676394506751457
0.8677120655335896
0.8671544099644806
0.867227243070191
0.8672999826802585
0.867372628974598
0.8674451821326626
0.8675176423334461
0.8675900097554832
0.8676622845768525
0.8677344669751764
0.8678065571276239
0.8678785552109112
0.8679504614013034
0.8680200614471784
0.8674668300504624
0.867538861085816
0.8675868039768226
0.8676586670503459
0.8677304387531465
0.867802119259374
0.8672511337868284
0.8667008475344256
0.8667730445591695
0.8668451500794461
0.8669171642691079
0.8669890873015677
0.867046675300925
0.8671184255412883
0.8671900851306845
0.8666426166425969
0.8665101897751544
0.8665820973197825
0.8660360468488816
0.8661081624085205
0.8661801871996766
0.8662521213936111
0.8657076511727477
0.8657797918162042
0.8652363016769599
0.8653006811256301
0.8653729412349904
0.8654451107928354
0.8649031914999157
0.8649755646939429
0.8650478473649007
0.8651200396825199
0.865192141816107
0.8650641930721322
0.8645245398013448
0.8645968783398449
0.8646691267368639
0.864741285160786
0.8648133537795754
0.8648853327607793
0.8649540160998943
0.865025818298314
0.8644888686904317
0.8645608703572215
0.864632782747301
0.8647046060266121
0.8647763403606858
0.864847985914643
0.8649174568817226
0.8649889266584061
0.865060308146298
0.8651316015088962
0.8652028069092952
0.8652739245101868
0.8653449544738623
0.8654158969622131
0.8648833333333132
0.8649544724613711
0.8650255241412078
0.8650964885339684
0.8651673658004028
0.8646365882753718
0.8647076606035632
0.8647786458333132
0.8648495441246311
0.8649203556371348
0.8643913523615157
0.864462357375693
0.8645332756397002
0.8646041073124204
0.8646748525523492
0.8647455115175949
0.8648160843658813
0.8648865712545473
0.864360164333516
0.8644308427953298
0.8645014353258831
0.8645719420817942
0.8640470046549079
0.864117701591134
0.8641883127821373
0.8642588383838181
0.8643292785516992
0.8643996334409266
0.8644699032062713
0.8639472490930873
0.8640177072843032
0.8640880803810853
0.8641583685374973
0.8642285719072307
0.8642986906436069
0.864368724899578
0.8644385553739654
0.8645084211983828
0.8645782029989583
0.8646479009271774
0.8647175151341614
0.8647870457706688
0.8648564929870964
0.8649258569334802
0.8649951377594971
0.8650643356144648
0.8651334506473439
0.8652024830067387
0.8652714328408981
0.8653403002977169
0.8654090855247366
0.8654777886691464
0.8655464098777846
0.8656149492971396
0.8656834070733507
0.865751783352209
0.8652367614703815
0.8653053219900516
0.8653738010355451
0.8654421987520058
0.8653536691629956
0.8648404107589843
0.8649090030202745
0.8643966161701441
0.8644653899649252
0.8645340823706001
0.864602693531561
0.8646712235918589
0.8641604904414797
0.8640985457543693
0.8641672519548418
0.8642358771338516
0.8643044214346305
0.8637954082300164
0.8638641310948343
0.863355975723602
0.8628484178307605
0.8629175759610335
0.8629866528721283
0.8630556487070364
0.8631245636084138
0.8631933977185822
0.8632621511795293
0.8633308241329111
0.8633994167200513
0.8634679290819434
0.8635363613592512
0.8636047136923097
0.8631005661653439
0.8631690929969602
0.8632375399139038
0.8627344877344668
0.8628029924841015
0.8628715329748299
0.8629399937209502
0.8630083748615516
0.8630766765354005
0.8631448988809407
0.8632130420362945
0.8632811061392638
0.8627806533241107
0.8622807804079321
0.8623463938750354
0.8624148019547115
0.8624831309041626
0.8625513808606085
0.8626195519609521
0.8626876443417805
0.8621898442007869
0.8622581058567008
0.8622131306893346
0.8622813002889119
0.8623493913972979
0.8624174041499781
0.8624853386821263
0.8625531951286052
0.8626209736239682
0.8626886743024593
0.8627562972980147
0.8628238427442633
0.8628913107745276
0.8629587015218249
0.8630260151188676
0.8630932516980647
0.8625997735667337
0.8626671768707272
0.8627345031863667
0.8622420748169681
0.8623095668196713
0.8623769818645606
0.8624443200831879
0.8625115816068054
0.8625787665663663
0.8620881074272502
0.8621554567439803
0.8622227295273959
0.8617331084430533
0.8618005445651374
0.8613117183912491
0.8613793169383944
0.8614468388866194
0.8615142843660468
0.8614287735467491
0.8614961529483377
0.8615634561719709
0.8616306833467638
0.8616626558396533
0.8617297511555201
0.8617967707857513
0.8618637148583386
0.861930583500985
0.8619973768411057
0.8620640950058296
0.8621307381219993
0.8616461227548705
0.8617129258070058
0.8617796538416764
0.8612960513423265
0.8608129913023138
0.8608801115737563
0.8609471566404128
0.8604651033612188
0.860532305628815
0.8605994327260893
0.8606664847790962
0.8607334619136082
0.8608003642551169
0.8608671919288335
0.8608372285519312
0.8603573861725823
0.8604243489410407
0.8604912371407147
0.8600123883721333
0.8600794312904778
0.8596013437800328
0.8596685405643526
0.8591912121131786
0.8592585619153109
0.859325837008844
0.8593930375180162
0.8594601635667904
0.8589842720033536
0.8590515499687948
0.8591187535117079
0.8591858827555131
0.8592529378233584
0.8593199188381194
0.8588456804723147
0.8589128122291173
0.8584393211529161
0.8585066028247633
0.858573810397853
0.8586409439945274
0.8587080037368602
0.8587749897466561
0.8588419021454521
0.8589087410545186
0.8589755065948594
0.859042198887213
0.8591088180520531
0.8591753642095892
0.8592418374797678
0.8593082379822723
0.8593745658365246
0.8589047054943504
0.8589711813687009
0.8590375846315008
0.8591039154016559
0.8591701737978118
0.8587017058731674
0.8587681112408416
0.8588344442715142
0.8589007050833182
0.85896689379413
0.8590330105215697
0.8590990553830011
0.8591650284955337
0.8592309299760222
0.8592967599410682
0.8593625185070196
0.8594282057899727
0.8594938219057721
0.8595593669700112
0.8596248410980337
0.8596902444049332
0.8597555770055553
0.8598208390144964
0.8598860305461059
0.8599511517144867
0.8600162026334947
0.8600811834167411
0.8601460941775918
0.8602109350291685
0.8597479582073013
0.8598129434667678
0.8598778588496112
0.8599427044684752
0.8600074804357615
0.8600721868636304
0.8596107747462143
0.8591498574407203
0.858689434151631
0.858754707917782
0.8588199117976736
0.8588850459034831
0.8589501103471473
0.859015105240364
0.859080030694592
0.8591448868210528
0.8592096737307298
0.8592743915343696
0.8593390403424832
0.8594036202653458
0.8594171019490289
0.859341341645737
0.8594058172914336
0.8594702243824831
0.859013545198433
0.8590780922034023
0.8591425706871347
0.8591877710411974
0.8592521229948105
0.8593164067428554
0.8593806223937095
0.859444770055521
0.8595088498362088
0.8595728618434639
0.8596368061847492
0.8597006829673012
0.8597644922981292
0.859828234284017
0.8598919090315231
0.859808877425487
0.8598724952748705
0.8599360461228329
0.8594834482038209
0.8595471368452474
0.8595990749085954
0.8596626358548103
0.8597261300353254
0.8597895575552835
0.8598529185196069
0.8599162130329975
0.859979441199938
0.860042603124692
0.8595923190392865
0.8596556174362074
0.8597188496214164
0.8597820156987473
0.8598451157718178
0.8599081499440285
0.8594593461079408
0.8595225157529318
0.8595856195275943
0.8596486575349042
0.8597116298776233
0.8592640964940327
0.8593272033926077
0.8593902446573831
0.8589435761310539
0.8590067511853003
0.859069860637206
0.8591324927306802
0.8586868845912969
0.8587500617146585
0.8588131733694983
0.8588762196575284
0.8589392006802498
0.859002116538954
0.8590649673347227
0.8591277531684285
0.8591904741407359
0.8592531303521013
0.8593157219027738
0.8593782488927958
0.8594407114220034
0.8594704496945387
0.8595328004184629
0.8595950869625376
0.8596573094258056
0.8597194679071062
0.8597815625050756
0.8598435933181472
0.8597390791531995
0.8598010681097938
0.859862993487971
0.8599248553854941
0.8599866538999255
0.8600483891286278
0.8601100611687644
0.8601716701172998
0.8597319095497552
0.8597936487659054
0.8598553249185047
0.8599169381041285
0.8599784884191547
0.8600399759597648
0.860101400821944
0.8601627631014823
0.8602240628939741
0.8602853002948198
0.8603464753992249
0.8604075883022022
0.8604686390985707
0.8605296278829573
0.8605905547497961
0.8606514197933302
0.8607122231076112
0.860772813940556
0.8608334941541402
0.8608941129194067
0.8609546703296477
0.8610151664779663
0.8610756014572775
0.8611359753603084
0.8611962882795989
0.861256540307502
0.8613167315361842
0.861376862057626
0.8614369319636229
0.8614969413457851
0.8615568902955382
0.8616167789041239
0.8616766072626005
0.8617363754618429
0.8617960835925431
0.8618557317452117
0.8619153200101767
0.8619748484775853
0.8620343172374038
0.8620937263794177
0.8621530759932335
0.8622123661682772
0.8622715969937963
0.8623307685588597
0.862389384920612
0.8624484384791501
0.8625074330431244
0.8620768252383101
0.861646647181804
0.8617059533705189
0.8617652004304317
0.8618243884499261
0.8618835175172097
0.8619425877203148
0.861513760562245
0.8614903250376665
0.8610621489317831
0.8611215097895196
0.861180811699036
0.8612400547480963
0.8612992390242904
0.8613583646150347
0.8614174316075721
0.8609907761189106
0.8610499666037802
0.8611044351766536
0.8606785675034704
0.8602531208561627
0.8603125588179706
0.8603719380756188
0.8604312587160334
0.860490520825969
0.8605497244920092
0.8601255994429742
0.8601849245445075
0.8602421885379559
0.860301397872118
0.859878229452112
0.859937559504277
0.8599967337467107
0.8600559473134145
0.8600119515159785
0.8600710995061844
0.8601301894797251
0.8601892215219191
0.8602481957179179
0.8603071121527062
0.860365970911102
0.8604247720777578
0.8600040264679399
0.859583692144153
0.859642789292864
0.8597018287295156
0.8597608105386059
0.8598197348044678
0.8598786016112699
0.8599374110430166
0.8599961631835488
0.8600548581165438
0.8601134959255166
0.8601720766938191
0.8602306005046416
0.8602848735865998
0.8603432857682263
0.859925643396494
0.8599841731937571
0.8595671100641772
0.8596257569112403
0.8596843469299633
0.8597428802029056
0.8598013568124664
0.8598597768408858
0.8599181403702449
0.8595025201960689
0.8595609999232957
0.8596194231756531
0.8596777900349097
0.8597361005826765
0.8597943549004069
0.8598525530693973
0.8599106951707876
0.8594966794292513
0.8595549368287346
0.85947637753191
0.8595345886751905
0.8591215494687152
0.8591798751200537
0.8592381447698066
0.8592963584985907
0.8593265863499444
0.8593847018673009
0.8594427616917801
0.8595007659034007
0.8595587145820278
0.8594963735095082
0.859554268861993
0.8596121088651928
0.8596698935984418
0.8597276231409238
0.8597852975716704
0.8598429169695635
0.8599004814133336
0.8599579909815616
0.859548292081618
0.8596059145880343
0.859663482241993
0.8597209951217806
0.8597784533055342
0.8598358568712423
0.8594273837800921
0.8590192986026087
0.8586116007864707
0.8586694489623573
0.8587272422798505
0.8587849808169481
0.8588426646514997
0.858900293861208
0.8589578685236284
0.8590153887161694
0.8590728545160935
0.8591302660005168
0.8591876232464095
0.8592449263305969
0.8588394308486099
0.8588968441149811
0.8589542032434302
0.8590115083104952
0.8590687593925702
0.8591259565659048
0.8591830999066059
0.8592401894906364
0.8588362213714589
0.8588934203066958
0.8589505655087853
0.8590076570534083
0.8590646950161027
0.8591216794722658
0.8591786104971524
0.859235488165877
0.8592923125534132
0.8593490837345938
0.8594058017841123
0.8594624667765218
0.8595190787862362
0.8591174343568968
0.8591741546376995
0.8592308219583894
0.8588298743046525
0.8588866493425492
0.8589433714433479
0.8589868655601179
0.859043488145118
0.8591000580089032
0.8591565752250719
0.859213039867086
0.858813591684907
0.8588701632294566
0.858926682222641
0.8589831487376516
0.8590395628475439
0.8590959246252378
0.8591522341435179
0.8592084914750341
0.8588105255225215
0.8588668889623515
0.8589232002379614
0.8585259184617181
0.8585823353073464
0.8586387000117125
0.8586950126470675
0.8587422503627253
0.8587984632400639
0.8588546242605046
0.8589107334957721
0.8585149220978477
0.8585711361160226
0.8581758455377003
0.858232163858003
0.8582884303675236
0.8583446451377248
0.8579501852824226
0.8580065037804809
0.8580627705627468
0.8576689831508318
0.8577253531381734
0.8577816714336421
0.8578379381083084
0.8578941532331125
0.8579503168788646
0.8575576622715974
0.8571653669091676
0.8571448530638965
0.8567531049592055
0.8568096615835072
0.8568661665579237
0.8569226199531759
0.8569790218398557
0.8570353722884265
0.8570916713692228
0.8571479191524511
0.8571483234307451
0.8572044942237013
0.8568145012781946
0.8568707727899169
0.8569269931457193
0.8569831624153286
0.8570392806683441
0.8570953479742394
0.8571513644023615
0.8572073300219321
0.857263244902047
0.8573191091116771
0.8573749227196679
0.8569867946423843
0.8570427081088607
0.8570985709978008
0.8571543833777998
0.8572101453173289
0.8572658568847354
0.8573215181482438
0.8573771291759545
0.8574326900358461
0.8574882007957738
0.8575436615234708
0.8575990722865483
0.8576544331524957
0.8577097441886806
0.8577650054623499
0.8578202170406293
0.8577726056714581
0.8578277642293576
0.8578828732510576
0.8574978270781443
0.8575530346727954
0.8576081927539088
0.8576633013880646
0.8577183606417238
0.8577733705812284
0.8578283312728014
0.8578832427825477
0.8579381051764533
0.8579929185203867
0.8580476828800986
0.858102398321222
0.858157064909273
0.8582116827096506
0.8582662517876372
0.8583207722083985
0.8583752440369847
0.8584104447272358
0.8584648281247551
0.8580827788020471
0.8581372595746243
0.8581916918983152
0.8582460758377184
0.8583004114573176
0.8583546988214821
0.8584089379944665
0.858463129040412
0.8585172720233454
0.8581367235871649
0.8581909632114308
0.8582451547935142
0.8582992983972159
0.8583533940862239
0.8584074419241139
0.8580279514546515
0.8576487963722588
0.8577030838100606
0.8577573233119349
0.8578115149413452
0.8578656587616426
0.8579197548360666
0.8579738032277455
0.858027803999696
0.8580817572148242
0.8581356629359248
0.8581895212256826
0.858243332146672
0.8582970957613573
0.8579199880742916
0.857973846470199
0.8580276575804209
0.8580814214672023
0.8581351381926797
0.8577589281364795
0.8578127391037973
0.8577900232219964
0.8578437734550671
0.8578974766419819
0.8579511328444813
0.8580047421241974
0.8576297400515908
0.857683442898032
0.8577163911415852
0.8577700092840618
0.8578235806393285
0.8578771052685986
0.8579305832329782
0.8579840145934673
0.8580373994109596
0.8580907377462423
0.8581440296599974
0.8581972752128011
0.8582504744651239
0.8583036274773318
0.8579307762056215
0.8579840218762033
0.8580372213265849
0.8580903746169228
0.8581434818072692
0.858194478846275
0.8582474949107071
0.8583004650539053
0.8583533893355078
0.8584061819592731
0.8584590147333199
0.8585118018240342
0.8585645432906425
0.8586172391922687
0.8586698895879351
0.8587224945365616
0.8587750540969666
0.8588275683278673
0.8588800372878792
0.858932461035517
0.858984839629195
0.859037173127226
0.8590894615878234
0.8591417050690999
0.8591939036290682
0.8592460573256417
0.8592981662166339
0.8593502303597593
0.8593890081067947
0.8594409886076307
0.8594929245282773
0.85954481592606
0.8595966628582065
0.8592285272424213
0.8592804651826239
0.8593323586744394
0.8593842077749018
0.8594086555100631
0.8594604276895698
0.8595121556382523
0.8595638394127687
0.8596154790696798
0.859248748916493
0.8593004788980023
0.8593521647789304
0.8594038066156482
0.8594554044644301
0.8595069583814549
0.8595584684228055
0.8596099346444698
0.85966135710234
0.859712735852214
0.8593475222855816
0.8593726198901112
0.8594240557711237
0.8594754480069252
0.8595267966530442
0.8595781017649147
0.8596293633978768
0.859680581607177
0.8593166186175042
0.858952963679452
0.8590044030161169
0.8590557988522858
0.8591071512431157
0.8591584602436702
0.8592097259089202
0.8592609482937437
0.859312127452926
0.85936326344116
0.8590009686420701
0.8590166154957317
0.8590677277650498
0.8591188805346458
0.8591699902463551
0.8592210569545206
0.8588597360727062
0.8589108902633253
0.8589620014672297
0.8590130697385815
0.8590640951314519
0.8591150776998212
0.8587547106370277
0.8587657648663701
0.8588168083662399
0.8588678090982004
0.8585081492116433
0.8581487904216845
0.8582000066414058
0.858251180020291
0.8583023106120701
0.8583533984703833
0.8584044436487815
0.858455446200726
0.8584520828364505
0.8585030229585695
0.8585258300567705
0.8585766969702758
0.8586275214946865
0.8586783036829667
0.8587290435879928
0.8587797412625529
0.858830396759347
0.8588810101309879
0.8589315814300008
0.8589821107088232
0.85862539056318
0.8586760049944762
0.8587265774220949
0.8587771078983014
0.8588275964752737
0.8588780432051041
0.8589284481397979
0.8589788113312744
0.8590291328313673
0.8590794126918242
0.8591045416650044
0.8591547487811229
0.8592049144037569
0.8592550385843237
0.859305121374155
0.8593551628244982
0.859405162986516
0.8594551219112869
0.8595050396498047
0.8595549162529799
0.8596047517716383
0.8596545462565226
0.8597042997582919
0.8597540123275217
0.8598036840147043
0.8598533148702493
0.8599027826687857
0.8599523320621685
0.8600018407746043
0.8600513088561722
0.8599882238238276
0.8600376569241686
0.860087049505575
0.8601364016178445
0.8601857133106939
0.8598336110948483
0.8598830063258062
0.859932361151667
0.8599816756219876
0.8600309497862433
0.860080183693829
0.8600696267345731
0.8601188046647041
0.8601679424659653
0.8602170401874537
0.8602660978781869
0.8603151155871019
0.8603640933630565
0.8604130312548288
0.8604619293111173
0.8601118634326343
0.8601608441939695
0.8602097851335475
0.8602586862999116
0.8603075477415265
0.8603535902789681
0.8600044208023939
0.8600533259280544
0.8601021913901905
0.8601510172370351
0.8601998035167429
0.8598514034343141
0.859864966904423
0.8599138097165037
0.859962613011746
0.8600113768380883
0.8600601012433904
0.8601087862754357
0.8601574319819302
0.8602060384105027
0.860226020728425
0.8602745602745433
0.8599276753712067
0.8599762960403662
0.8600248775309042
0.8600734198901572
0.860078510403071
0.8601269921113819
0.860175434815905
0.8602238385636894
0.8602722034017087
0.860320529376861
0.860368816535969
0.8604170649257802
0.8604635627659143
0.8605117344437281
0.8605598674914874
0.8606079619556415
0.8606560178825645
0.860704035318557
0.8607520143098449
0.8607999549025803
0.8604556349206193
0.8605036556805695
0.8605516380546202
0.8605995820887797
0.8606474878289823
0.8606953553210887
0.860743184610887
0.8607909757440919
0.8608365136325513
0.8608842294722976
0.8609319072914543
0.8609795471354464
0.8610271490496264
0.8610747130792747
0.8611222392695995
0.8611697276657371
0.8612171783127522
0.8611747261478943
0.8612221371206535
0.8612695104507191
0.8613168461829036
0.8609751893617282
0.8610226042571264
0.8610699815664006
0.8611173213342251
0.861164623605204
0.86121188842387
0.8608710843524716
0.8609184278932958
0.8605780093769282
0.8606254313319396
0.860672815814051
0.8607201628676614
0.8607674725371001
0.8608147448666259
0.8608619799004283
0.8609091776826269
0.8609563382572714
0.8610021717512722
0.8610478128496903
0.8610948631420944
0.8611418764016039
0.8611888526719241
0.8612357919966916
0.8612826944194744
0.8613295599837715
0.8613763887330141
0.8610381961971945
0.8610851025391718
0.8611319720774286
0.8607942732648493
0.8608412200630817
0.8608881300691524
0.8609350033262957
0.8609818398776776
0.861028639766397
0.8610754030354851
0.861122129727906
0.8607854908968944
0.860832294361005
0.8608790612599091
0.8609257916364401
0.860972485533364
0.8610191429933806
0.8610657640591225
0.8611123487731562
0.8611588971779819
0.8612054093160333
0.861251885229678
0.8612983249612179
0.861344728552889
0.8613824526309832
0.8614287874299431
0.8614750862127358
0.8615213490213384
0.8615675758976625
0.8616137668835545
0.8616599220207964
0.8617060413511047
0.8617521249161317
0.8617981727574648
0.8618441849166274
0.8618901614350778
0.8619360639467972
0.8619819693228068
0.8620278391820846
0.8620736735658331
0.8621194725151915
0.862165236071235
0.8618322251650661
0.861878064288769
0.8618735565112351
0.8615410435650502
0.8615864828384016
0.8616323460121553
0.861678173838569
0.8617239663584909
0.8617697236127062
0.8618154456419376
0.8618611324868448
0.8619067841880251
0.8619524007860134
0.8619979823212824
0.8620435288342422
0.8620890403652414
0.8621344407884627
0.8621798825055645
0.8622252893613566
0.8622706613959403
0.8623159986493554
0.86236130116158
0.8624065689725314
0.8624518021220656
0.8624970006499774
0.8625421645960011
0.8622123205560026
0.8622575587956814
0.8619280755863594
0.8619733878399765
0.8620186654908798
0.8620639085786908
0.8621091171429704
0.8621542912232194
0.8621602097440755
0.8622053299215952
0.8622504157218367
0.8622954671840736
0.8623404843475191
0.8623854672513275
0.8624304159345928
0.8624753304363498
0.8625202107955742
0.8625650570511822
0.8625155987195414
0.8625604126743008
0.8626051926146733
0.8626499385793701
0.8626946506070441
0.8627393287362893
0.8627839730056411
0.8628285834535768
0.8628731601185151
0.8625465616476149
0.8625912112858699
0.8626358271498146
0.8626804092777565
0.8627249577079446
0.8627460482366919
0.8627905382319029
0.8624648339894598
0.8625093965258999
0.8621840440564447
0.8622286788647022
0.862273280024405
0.8623178475735878
0.8623623815502289
0.862406881992249
0.8624513489375119
0.8624957824238243
0.8625401824889359
0.86258454917054
0.8622603911287623
0.8623048295827168
0.8623492346619406
0.8623936064040179
0.8624379448464763
0.8624822500267874
0.8625265219823662
0.8625707607505722
0.8622475794988859
0.862291889602278
0.862335980816882
0.8623027382734483
0.8623469780105536
0.8623911846588501
0.8624353582554471
0.8624794988373978
0.8625236064417006
0.862567681105298
0.8622457073534856
0.8622898528192328
0.8623339653528906
0.8623780449912958
0.8624220917712304
0.8624661057294214
0.862510086902541
0.8625540353272072
0.8625979510399828
0.8626418340773772
0.8626856844758445
0.8627295022717849
0.8627732875015448
0.8628170402014164
0.8628607604076378
0.8629044481563936
0.8629481034838145
0.8629917264259777
0.8630353170189067
0.863078875298572
0.8631224013008904
0.8631475602586685
0.8628279943348407
0.8628715648608293
0.8629151031481747
0.8629586092326449
0.8630020831499547
0.8630455249357663
0.8630889346256886
0.8627702164075847
0.8628136956763732
0.8628571428571404
0.8629005579853952
0.8629439410965937
0.86298729222614
0.8630306114093861
0.8630738986816314
0.8627561247866823
0.8627994812205318
0.8624820421178017
0.8625254674629426
0.8625688608776826
0.8626122223972261
0.862655552056726
0.8623387486957063
0.86238214693611
0.8624255133245944
0.8624688478962125
0.8625121506859665
0.8621959805427533
0.8622393515852644
0.8622826908541181
0.8623259983842175
0.862010359292569
0.8620537347760168
0.8620970785290452
0.862140390586459
0.8621836709830122
0.8622039757932148
0.8622472013519301
0.8622903953476234
0.8623335578148527
0.862376435433713
0.8624195350398844
0.8624626032208964
0.8625056400111059
0.8625486454448198
0.862591619556295
0.8626345623797386
0.8626774739493077
0.86272035429911
0.8627632034632032
0.8628060214755962
0.8628488083702474
0.8628915641810666
0.8629342889419143
0.8629769826866017
0.8626638560600827
0.8627066169231569
0.8627493467776284
0.8627920456572146
0.8624794398435706
0.8625222055500944
0.8624614596623109
0.8625042009203252
0.8625469112512353
0.8625895906885968
0.8626322392659168
0.8626748570166539
0.8627174439742187
0.8627600001719729
0.8628025256432306
0.8628450204212574
0.8628874845392713
0.8629299180304421
0.8629723209278917
0.8629743314743327
0.8630166163487502
0.8630075349669348
0.8630498488692346
0.8630921323189238
0.8631343853488652
0.8631766079918738
0.8632188002807177
0.863260962248118
0.8633030939267486
0.8633451953492366
0.8633872665481621
0.8634292363638452
0.8634712472387347
0.8635131924169231
0.8635120114354002
0.8635539474956369
0.8635958535157158
0.8636377295279033
0.8636795755644201
0.8637213916574402
0.8634124784272337
0.8634543601137294
0.8634962118633513
0.863538033708186
0.8635798256802745
0.8636215878116116
0.863663320134147
0.8637050226797844
0.8637464124380163
0.8637880556262935
0.8638296691330396
0.8638625233967262
0.8639040807443611
0.863945608503283
0.8639871067050809
0.8640285753812996
0.8637213105963134
0.8637628442774223
0.8638043484392127
0.8634974907665879
0.8635390596816408
0.8632325140445511
0.863274147487245
0.8633157513922001
0.8633569036361621
0.8633984487095118
0.8634399643391525
0.8631341053365528
0.8631756851701998
0.8632172355667964
0.8632587565575923
0.8633002481737925
0.8633417104465585
0.8633831434070071
0.8634245470862115
0.8634659215152011
0.8635072667249613
0.8635485827464334
0.8632438725902067
0.8632852523725579
0.8633266029731161
0.8633679244227399
0.8630637073951067
0.8627597046802794
0.8628011820925595
0.8628426303056758
0.8628840493504505
0.8629254392576631
0.8626220196236063
0.8626634725360603
0.8627048963178663
0.8627462909997201
0.8627876566122749
0.8628289931861407
0.8628703007518844
0.8629115445429942
0.8629527941962246
0.8629939801601259
0.8630347896575168
0.8630759527979365
0.8631170871126276
0.8630470412409557
0.8630881568862722
0.8631292437693326
0.8631703019203069
0.863211331369323
0.8632523321464671
0.863293304281783
0.8633342478052726
0.8633751627468957
0.8634160491365708
0.8634569070041742
0.8634977363795409
0.8634728377234532
0.8631719761075216
0.8632128620634423
0.8632537195472488
0.8632945485886718
0.8633353492174008
0.8633761214630837
0.8634168653553272
0.8634575809236973
0.8634982681977182
0.8635389272068734
0.8635795579806057
0.8636201605483166
0.8636607349393671
0.8637012811830773
0.8637417993087265
0.8637822893455539
0.8637920544170609
0.8634928538440033
0.8631938604735586
0.8632344841132549
0.8632750796397055
0.863315647082084
0.863356186469523
0.8633499237349114
0.8633904232621472
0.8633261370178534
0.863366616789448
0.863407068615049
0.8634474925235863
0.8634878885439491
0.8635282567049877
0.8635685970355119
0.8636089095642923
0.8633114211352311
0.8630141375880083
0.8630545993497871
0.8630950332645173
0.8631354393609367
0.8631758176677438
0.8632161682135974
0.8629195303551046
0.8629599412191379
0.8626635950854774
0.8627040660640117
0.8627445092656217
0.8627849247188946
0.8624890451150814
0.8625295204357674
0.8625699680146295
0.8622744661413803
0.8623149733637825
0.8623202330687002
0.8623606969025425
0.8624011330498751
0.8624415415391041
0.862481922398597
0.8625222756566822
0.8625626013416494
0.8626028994817498
0.8623083952484
0.8623487526409963
0.8623890824952832
0.8624293848394375
0.8624696597015978
0.8625099071098644
0.8622160366134045
0.8622563429890661
0.862296621917417
0.8623363669270835
0.8623765912171918
0.8623992076989612
0.8624393832677665
0.8624795315248325
0.8625196524979996
0.8625597462150708
0.8625998127038114
0.8626398519919485
0.862679864107172
0.8626822596971939
0.8627166795846946
0.8627566249663797
0.8627965432756272
0.8628364345399496
0.8628762987868226
0.8629161360436841
0.8629559463379353
0.8629957296969398
0.8630304536987924
0.863067334213388
0.8631070395940377
0.8631467181467274
0.8631437188744778
0.8631833582521556
0.8632229708735878
0.862931735053455
0.8629714058192229
0.8630110498346433
0.8630506002535926
0.8630901908719558
0.8631297548209904
0.863169292127635
0.8632088028187923
0.8632482869213283
0.8632877444620731
0.8633271754678209
0.8633632119514572
0.8634025910991737
0.8634419437912988
0.8634812700544837
0.8635205699153434
0.8635598434004577
0.8635990905363701
0.8636378455920812
0.8636770402652169
0.8637162086684643
0.8637553508282256
0.863794466770867
0.863833257608377
0.8638723212957756
0.8639113588448757
0.8639503702819028
0.8638659696019381
0.863904970132003
0.863943944600905
0.8639828930347576
0.8640218154596394
0.8640607119015941
0.8640995823866304
0.864138426940723
0.864177245589811
0.8641488425926037
0.8641876319004888
0.8642263953660634
0.8642651330151443
0.8643038448735133
0.8643425309669184
0.864381191321073
0.8643828091595914
0.8644214304183668
0.8644600260066477
0.8644985959500195
0.8645371402740334
0.8645756590042066
0.8646141521660226
0.864652619784931
0.8646910618863475
0.8647294784956543
0.8647678696381998
0.8648062353392991
0.864841651025002
0.8648799668874293
0.8649182573835129
0.8649565225384342
0.8649947623773417
0.8650329769253504
0.8650711662075422
0.865109330248966
0.8648235326506015
0.8648617532658278
0.8648999486445964
0.8649381188118938
0.8649762637926737
0.8650143836118568
0.8650524782943309
0.8647673588222496
0.8648055097931668
0.864843635631692
0.8648817363626515
0.8649198120108389
0.8649578626010148
0.864995888157908
0.8650338887062136
0.8650718642705955
0.8651098148756843
0.8651477405460785
0.8651856413063443
0.8649016013715753
0.864883068696259
0.8645993144086289
0.8645881488596446
0.8646261709602008
0.8646641681364038
0.8647021404127535
0.8647400878137175
0.8647780103637313
0.8648159080871983
0.8648537810084904
0.8648916291519472
0.8649294525418764
0.8649672512025544
0.8650050251582253
0.8650427744331021
0.8650804990513655
0.8651181990371651
0.864835849755495
0.8648736049613026
0.8649113355387958
0.8649490415120652
0.8646671154881043
0.8647048764656434
0.8646522284266728
0.8646899696598636
0.8647276863219391
0.8647653784368866
0.8644840624386964
0.8642029294102609
0.8642407553615437
0.8642785567265726
0.8643163335293111
0.8643540857936913
0.864391813543614
0.8643239993714824
0.8643617124007441
0.8640813485627937
0.8641191158153856
0.8641568585835347
0.8641945768910435
0.8642322707616832
0.8642698117135604
0.8643074568232536
0.86434507756718
0.864382673968988
0.8644202460522955
0.8644577938406898
0.8644953173577276
0.8642159973844294
0.8639368578503905
0.8639745132258201
0.8640121442917755
0.8640497510717897
0.8640873335893652
0.8638086856262599
0.8638463216255925
0.8638839333671103
0.8639215208742588
0.8639590841704524
0.8639966232790762
0.8640341382234845
0.864071629027002
0.864109095712923
0.8641465383045125
0.8641839568250047
0.8642213512976045
0.8642587217454869
0.8642960681917973
0.8640186055695848
0.8640560051042402
0.8640933806417607
0.8641307322052354
0.8641680598177235
0.864205363502255
0.8642426432818299
0.8642798991794192
0.8643171312179643
0.8643543394203772
0.8640777460317626
0.8641150070072982
0.8641374916878761
0.8641747097389847
0.8638985273453321
0.8639357979613738
0.8639730447699315
0.8640102677938095
0.8640474670557826
0.8640295314573563
0.8640667008430335
0.8641038465237455
0.8641409685221618
0.8641780668609232
0.864215141562642
0.8642521926499008
0.8642892201452546
0.8643262240712286
0.8640512236817691
0.8640882797669708
0.8640960393166448
0.864133057598984
0.8641699893070418
0.8642069605796748
0.8639325220402719
0.863969545225515
0.8640065449114338
0.8640435211203945
0.864080473874735
0.8641174031967644
0.8641543091087641
0.8641911916329869
0.8642280507916573
0.8642648866069721
0.8643016991010997
0.8643384882961802
0.8643752542143261
0.8641018907563204
0.8641387082285934
0.8641755024281279
0.8642122733769834
0.8642490210971915
0.8642857456107559
0.8643224469396527
0.8640497039775386
0.863777133093003
0.8638139600947257
0.863850763876397
0.8635785133992849
0.8636153681699706
0.8635576802899821
0.8635945184119171
0.8636313333433442
0.8636681251061549
0.8637048937222133
0.863741639213356
0.8637783616013919
0.8638150609081029
0.8638517371552432
0.8638883903645398
0.8638410144277678
0.8638776479937214
0.8638279393966749
0.8638645540817937
0.8639011458037987
0.8638048900333571
0.8638414775186352
0.8638780420794239
0.8639145837372617
0.8636441032789846
0.8633737921355482
0.8634104572680326
0.8634470994633057
0.8634837187428842
0.863518888591196
0.8635536024305746
0.8635901541185238
0.863626682975937
0.8636631890241979
0.863393631224877
0.8634301872075075
0.8631608702433131
0.8631974760073643
0.863234058949867
0.8632706190921562
0.8633071564555405
0.8633436710613019
0.8633801629306962
0.8634166320849523
0.8634530785452731
0.8634895023328346
0.863525903468787
0.863562281974254
0.8635986378703328
0.8633303562183071
0.8630622412008481
0.862794292662754
0.8625265104490163
0.8625631313131512
0.8625907442691915
0.8626273225052493
0.8626638780641614
0.8623965511729114
0.8624331555732778
0.8624697373013616
0.8625062963782204
0.8625208176740411
0.8625573383231383
0.8622905405073872
0.8623271097761096
0.8623636564363196
0.862400180508977
0.8624366820150156
0.8624731609753432
0.8622068833708433
0.8622434107388016
0.8622799155659588
0.8623163672728189
0.8623528270903592
0.8623892644295902
0.8624256793112932
0.8624620717562237
0.8624984417851118
0.8625348199624885
0.8625711452119786
0.8626074481074689
0.8626437286695877
0.8626799869189378
0.8627162228760963
0.8627524365616156
0.8627886279960224
0.8625236437736649
0.8625598832307672
0.8622951318853924
0.8623314192200565
0.8623676842925521
0.8624039271233596
0.8624401477329343
0.8624763461417061
0.8625125223700805
0.8625486764384376
0.8625848083671324
0.8626209181764952
0.8626570058868316
0.862693071518422
0.8627291150915221
0.8627496384776485
0.8627856427310343
0.8628216249836541
0.8628575852556676
0.8625941172907041
0.8626301250557422
0.8626661108447261
0.8627020746777678
0.8627380165749554
0.8627739365563519
0.8628098346419963
0.8628457108519031
0.8628815652060621
0.8629173977244389
0.8629532084269751
0.862690593330071
0.8627154350230327
0.8627512744757494
0.8627870921349406
0.8628228880204789
0.8625607115124204
0.8625965544176584
0.8626323755537465
0.8623704956583141
0.8624063636582832
0.8624422098936888
0.8624780343843355
0.8625138371500031
0.8625472726223181
0.8625830327080555
0.8626187711275792
0.862357529828025
0.8623933148797138
0.8621322999539027
0.8621681314987142
0.86220394136685
0.8622397295779745
0.8622754961517284
0.8623112411077283
0.8620507241164571
0.8620865153672693
0.8621222850050074
0.8621580031046758
0.8621937295839912
0.8622294345088696
0.8622651178988112
0.8623007797732933
0.862336420151769
0.8623720390536684
0.8624076364983979
0.8624432125053408
0.8624787670938568
0.8625143002832827
0.8625498120929314
0.8625853025420932
0.8623259563897955
0.8623614927887032
0.862397007831602
0.8624325015377372
0.8624679739263311
0.8625034250165832
0.8625388548276693
0.8625742633787429
0.8626096506889339
0.8626450167773497
0.8626803616630747
0.8627156853651702
0.8624572324935809
0.8624926018625723
0.8625279500523008
0.8624426913337662
0.8624780333039105
0.8625133541301898
0.8622554254955815
0.8622907917526996
0.8623261368703933
0.8623614608676103
0.8621038857598242
0.8621392550252157
0.8621746031746278
0.8622099302269648
0.8622452362011082
0.8619880798527034
0.8620234309188045
0.8620587609112447
0.8620940698488624
0.8618372649427412
0.8615806129877254
0.8616160327384155
0.8616514314059207
0.8616868090090596
0.8617221655666285
0.8617575010974012
0.8617928156201298
0.861828109153543
0.8618633817163481
0.86189863332723
0.8619338640048514
0.8619690737678525
0.8620042626348519
0.8620394306244457
0.8620745777552082
0.8621097040456916
0.8621448095144262
0.8621798941799199
0.862212283955867
0.8622473278621744
0.8622823510201654
0.8623173240885839
0.86235230581387
0.8623825427341656
0.8624174844884003
0.8624524055853756
0.8624873060434046
0.862522185880779
0.8625570451157686
0.8625918837666219
0.8626267018515655
0.8626614993888049
0.8626962763965238
0.8627310328928844
0.8624766900176212
0.8625114907442756
0.862546270963725
0.8625810306940909
0.862615769953473
0.8626504887599499
0.8626851871315792
0.8627198650863964
0.8627545226424168
0.8627891598176339
0.8628237766300202
0.862858373097527
0.8628929492380847
0.8626395298697328
0.8626741499594821
0.862708749726314
0.8627433291881184
0.8627778883627641
0.8625248743192561
0.8625582266523608
0.8625928096913127
0.8623400722727099
0.8623746989520545
0.8624093053522314
0.8624438914910497
0.8621914935128551
0.8622261231389647
0.8619739364986785
0.8620086094867068
0.8620432622040611
0.8620778946685123
0.8621125068978103
0.8621470989096847
0.8621816707218442
0.8622162223519766
0.8622507538177495
0.8622849757367244
0.8623194670110955
0.8622592438336154
0.8622937225021442
0.8623281810782087
0.8623626195793673
0.8623174476061328
0.8623518691804994
0.8623862707190255
0.8621353582166341
0.8618845916784676
0.8619190990829099
0.8619535864249078
0.8619880537219525
0.8620225009915149
0.8617721314007536
0.8618066213613095
0.8618410912986665
0.8618755412302559
0.8616255048098235
0.8616599972839378
0.8616944697566173
0.8617289222452548
0.8617633547672224
0.8615137130074405
0.8615481879111614
0.8615826428525756
0.8613332701628932
0.8613677673519538
0.8614022445831379
0.8614367018737603
0.8614711392411156
0.8615055567024783
0.8615399542751028
0.8615743319762236
0.8616086898230557
0.8616413667565079
0.861675685425714
0.8614270773225906
0.8614614380027849
0.8614957788671311
0.8615300999327663
0.8612818203650624
0.8613161832965491
0.8613505264337206
0.8613848497936751
0.8614191533934914
0.8614534372502287
0.8614877013809266
0.8615219458026047
0.8615561705322634
0.8615903755868836
0.8616245609834263
0.8616587267388335
0.8616928728700274
0.8617269993939107
0.861761106327367
0.8617951936872604
0.8615479776248142
0.8615821065545335
0.8616160737039757
0.8616501635526006
0.8616842338654954
0.8617182846594486
0.8617523159512287
0.8617863277575856
0.8618203200952496
0.8618542929809322
0.8618882464313254
0.8619221804631024
0.8619560950929174
0.8619899903374052
0.8619498299320026
0.8619837076028463
0.8620175659260767
0.8620514049182633
0.8620852245959567
0.8618392659013502
0.8618731267940068
0.8619069683762028
0.8619407906644525
0.8619745936752509
0.8620083774250743
0.8620421419303808
0.862075887207609
0.862109613273179
0.8621433201434928
0.862177007834933
0.8622106763638638
0.8622443257466309
0.8619992307137297
0.8620329210589533
0.8620665922619353
0.8621002443389856
0.8621338773063952
0.862167491180437
0.8622010859773653
0.8619564899246057
0.8619901255075982
0.8620237420173935
0.8620573394702105
0.8620909178822495
0.8621244772696924
0.861880318539228
0.8619139185497083
0.8619474995395204
0.8619810615248108
0.8617372196403624
0.8617130265568076
0.8617466263670986
0.8617802071837148
0.8618137690227575
0.8618473119003093
0.8618808358324345
0.8619143408351796
0.861947826924573
0.8619811821455758
0.8620146304878635
0.861771535555408
0.8618050241429468
0.8618014452587062
0.8618349065464764
0.8618683489828172
0.8619017725836543
0.8619351773648964
0.861968563342434
0.8620019305321395
0.8617594546023133
0.8615171150481505
0.8615505810139948
0.8615840281681661
0.8616174565265218
0.8616508661049007
0.8616842569191245
0.8617176289849966
0.861750982318303
0.8617843169348118
0.8618176328502736
0.8615759565651221
0.8616093122138438
0.8616426491654532
0.8616759674356662
0.8617092670401816
0.8617425479946805
0.8617758103148264
0.8618090540162652
0.8618422791146254
0.861875485625518
0.8619086735645366
0.8619418429472571
0.8619749937892383
0.8620081261060212
0.8620412399131301
0.8620743352260714
0.8621074120603343
0.8621404704313907
0.8621735103546955
0.8619330156516677
0.8619660949991034
0.8619991559025203
0.8620321983773399
0.8620652224389668
0.8620982281027875
0.8621312153841724
0.862164184298474
0.8621971348610282
0.8622300670871536
0.8622629809921519
0.8622958765913075
0.8623287538998882
0.8620890849855191
0.8621203751483328
0.8621532738095571
0.8621861541988229
0.8622190163313485
0.862251860222335
0.8622846858869669
0.8623174933404117
0.8623502825978203
0.8623830536743265
0.8624158065850475
0.8624485413450838
0.8624812579695188
0.8625139564734198
0.862275165234086
0.8623079026795114
0.862340622007922
0.8623733232343529
0.8624060063738224
0.8624386714413319
0.8622002970158368
0.8619620543253101
0.8619948149610092
0.8620275575019081
0.8620602819629941
0.8620929883592383
0.8621256767055949
0.8621281882868431
0.862160848895577
0.862193491494601
0.8622261160988075
0.8622587227230724
0.8622913113822549
0.8623238820911981
0.8623564348647291
0.8623889697176582
0.8624214866647794
0.8621842317853667
0.8622167871549405
0.862249324622194
0.8622818442018898
0.8623143459087746
0.8623468297575787
0.862109986354734
0.8621425084769748
0.862175012744633
0.8622074991724078
0.8619709539051451
0.8619823637994585
0.8620148763280453
0.862047371031781
0.86207984792532
0.8621123070233009
0.8621447483403463
0.8621771718910624
0.8622095776900399
0.8622419657518532
0.8622743360910607
0.8623066615869894
0.8623389965320178
0.8623713137980167
0.8624036133994809
0.8624068110851251
0.8624390833452918
0.8624713379799752
0.8625035750036104
0.862535794430617
0.8625679962753987
0.8626001805523438
0.8626323472758244
0.8626644964601974
0.8626966281198036
0.8626827343108354
0.8627147894480041
0.8624798453332306
0.8625119922731225
0.8625441217133191
0.8625762336681062
0.8626083281517535
0.8626404051785156
0.8626724647626312
0.8627045069183238
0.8627365316598014
0.8627685390012563
0.862800528956866
0.8628325015407918
0.8628629487444994
0.8626287932631578
0.8626607864162484
0.8626927622147675
0.8627247206728317
0.862756661804543
0.8627885856239879
0.8628204921452373
0.8628523813823473
0.8628842533493588
0.8629161080602972
0.8629479455291729
0.8629797657699809
0.8630115687967014
0.8630433546232993
0.8630751232637244
0.8631068747319114
0.8631386090417801
0.8631703262072349
0.8632020262421657
0.863233709160447
0.8632653749759381
0.8632970237024843
0.8633286553539148
0.8633602699440448
0.8633918674866741
0.8631591473067586
0.8631907820166074
0.8632223996818926
0.8632540003163859
0.863285583933844
0.8630532055801606
0.8630848262340831
0.8631164298739328
0.8628842845189371
0.8629159250865728
0.8629475486431505
0.8629791552023852
0.8630107447779772
0.8630423173836119
0.8630738730329599
0.8631054117396775
0.863136933517406
0.863168438379772
0.8631999263403878
0.8632313974128509
0.8632628516107446
0.8632942889476367
0.8633257094370816
0.8633571130926184
0.8633884999277719
0.8634198699560525
0.863451223190956
0.863482559645964
0.8635138793345434
0.8635451822701468
0.8635764684662124
0.8633456273893704
0.8633769501921941
0.8634082032492779
0.8634394926061973
0.8634707652531799
0.8635020212036076
0.8635332604708487
0.8635644830682566
0.8635956890091708
0.8636268783069166
0.8636580509748049
0.8634278649271038
0.8634590740106712
0.8634902664671296
0.863521442309763
0.8635526015518413
0.8635837442066202
0.863353945445522
0.8633851243787782
0.8634162867274956
0.8634474325049026
0.8634785617242146
0.8635096743986316
0.8635407705413407
0.8633114104429234
0.8633425427172496
0.8633736584626275
0.863404757692217
0.8634358404191641
0.8634669066566008
0.8634979564176454
0.8632690333114901
0.8633001190581756
0.8633311883312274
0.8633622411437372
0.8633932775087827
0.8634089056150607
0.8634399131984224
0.863470904371314
0.8635018791467597
0.8635328375377697
0.8635637795573408
0.8633355047015233
0.8633664825162312
0.8633974177518163
0.8634283628489648
0.8634592916033104
0.8634902040277962
0.8635114648921456
0.8635423472379671
0.8635732132913351
0.8636040630651389
0.8636348965722549
0.8636657138255452
0.8636965148378587
0.863727299622031
0.8637580681908836
0.8635306437390167
0.8635614478747937
0.8635922357978677
0.8636230075210347
0.8636537630570774
0.8636845024187653
0.8637152256188538
0.8637459326700856
0.8637766235851895
0.8638072983768813
0.8638379570578631
0.8638340375968763
0.8638646731658943
0.8638952926574687
0.8636686674495312
0.8636993222851217
0.8637299610458115
0.8637605837442413
0.8637911903930389
0.8638217810048184
0.8638523555921812
0.8638826284201785
0.8639131710712611
0.863943697735612
0.8639742084257794
0.8637482146490527
0.8637785789002197
0.8637949476087134
0.8635691778890039
0.863343526157128
0.8633740939775825
0.8634046976499716
0.8634352853413308
0.8632099041653085
0.8629846406203803
0.8630153139610887
0.8630459713010977
0.8630766126529242
0.863107238029072
0.8631378474420317
0.8631684409042812
0.8631990184282854
0.8632295800264956
0.8632601257113509
0.8632906554952772
0.863321169390687
0.8633516674099807
0.8631271286148156
0.8631576612271247
0.8631881779659677
0.8632186788437197
0.8632347558838613
0.863265228818841
0.8632956859278352
0.8633261272231696
0.8633565527171568
0.8631325370055022
0.8631629969324931
0.8631934410607668
0.8632238694026114
0.8632542819703029
0.8632846787761036
0.8633150598322642
0.8633454251510219
0.8631218763614955
0.8631522759678103
0.8629288928736157
0.8629593266802605
0.8629897447425666
0.8627665769782163
0.862797029144343
0.8628274655688484
0.8628578862639354
0.8628882912417942
0.8629186805146026
0.8629490540945255
0.8629794119937152
0.8630097542243119
0.8630400807984427
0.8630703917282229
0.8631006870257544
0.8631309667031275
0.8631612307724195
0.8631914792456952
0.8632217121350073
0.8629994041998709
0.8630296709741644
0.8630282323139884
0.8628061457899756
0.8628364389234373
0.8628667164740115
0.8628962896978872
0.8629265362957942
0.8629567673467476
0.8627350415586319
0.8627653062681097
0.8627955554333093
0.8628257890662034
0.8628560071787521
0.8626345917291297
0.8626648433873715
0.8626950795279635
0.8627253001628423
0.8627555053039326
0.8627856949631463
0.8628158691523835
0.8628460278835319
0.8628761711684672
0.8629062990190527
0.86293641144714
0.8629665084645679
0.8627457444562628
0.8627758748427332
0.8628059390892212
0.8628360386844324
0.8628661228952352
0.8628961917334214
0.8629262452107707
0.8629562833390508
0.8629863061300175
0.8630163135954145
0.8630463057469737
0.8630762825964148
0.8631062441554453
0.8631332815295508
0.863163213284337
0.8631931297833868
0.8632230310383606
0.8632529170609071
0.8632827878626629
0.8633126434552527
0.8633424838502897
0.8633723090593751
0.8631526773348625
0.8631602571089905
0.863190105900866
0.8632199395179618
0.8632497579718469
0.8632795612740786
0.8632972793723798
0.8633270554709535
0.8633562371805379
0.86338598320043
0.8631669053056824
0.8631966842631279
0.8629777654996831
0.8630075773125776
0.8630373740117521
0.8630671556086967
0.8630969221148906
0.8631266735418007
0.8631564099008825
0.8631861312035799
0.8632158374613254
0.8632455286855395
0.8632752048876315
0.8630568752961071
0.8630865841912423
0.8631162780667135
0.8631459569339083
0.8631756208042017
0.8632052696889584
0.8632349035995308
0.8632645225472603
0.8632941265434765
0.8633237155994977
0.863353289726631
0.8633828489361718
0.863412393239404
0.8631947445393185
0.8632243213566109
0.8632538832699894
0.8632834302907163
0.8633129624300426
0.8633424297463637
0.8633719321691699
0.8634014197442547
0.8634308924828236
0.8634603503960713
0.8634897934951811
0.863519221791325
0.8635486352956638
0.8635780340193473
0.8636074179735137
0.8636367871692903
0.863666141617793
0.8636713022726268
0.8637006333274031
0.8637299496651422
0.8637592512969181
0.8637884884813615
0.8638177607468602
0.8638470183395441
0.8638762612704427
0.8637910493606706
0.8638202916612454
0.8638495193187052
0.8638787323440462
0.8639079307482533
0.863691791661251
0.8637210222175027
0.8637502381548215
0.8637794394841719
0.8638086262165067
0.8635927819820697
0.8636220007613786
0.8636512049458928
0.8636803945465444
0.8637095695742552
0.8637387300399356
0.8637678759544853
0.8637970073287936
0.8638261241737379
0.8638552265001856
0.8638843143189932
0.863898357125103
0.8639274197056788
0.8639564678092528
0.8639855014466399
0.8640145206286436
0.8640435253660571
0.8640725156696623
0.864101491550231
0.8638865943874481
0.8636718040855118
0.8637008579635805
0.863729823440356
0.8635152321798739
0.8635443032984471
0.8635733599789183
0.8636024022320405
0.8633880556442441
0.8631738154319255
0.8632029351888404
0.8632320405014313
0.8632611313804431
0.8632902078366095
0.8633192698806538
0.8633483175232889
0.8633773507752167
0.8631635376620975
0.8629498304232607
0.8629789407512637
0.8627653849629066
0.8627945265192135
0.8628236536597124
0.8628527663950971
0.8628818647360516
0.8629109486932487
0.862940018277351
0.8627268413953656
0.8627559420903915
0.8627850284147041
0.8628141003789452
0.862843157993747
0.8628722012697306
0.8628562765757973
0.8628853022919453
0.8629143136956099
0.8629433107973747
0.862972293607813
0.8630012621374873
0.8630297276957222
0.8630213402360503
0.862808878064648
0.8628378582953867
0.8626255458302549
0.862654556902758
0.8626835537051813
0.862712536248051
0.8627415045418828
0.8627704585971823
0.8627993984244449
0.8628283240341553
0.8626164310272707
0.8626453873554141
0.8626743294683745
0.8626651085792655
0.8624534635575336
0.8624824314486296
0.8625113851328148
0.862540324620538
0.8625692499222377
0.8625981610483424
0.8623868435174634
0.8624157851564638
0.8622046157673461
0.8622335878456296
0.8622625457427687
0.8622914894691727
0.8623204190352408
0.8621095311851465
0.8621384910933056
0.8621674368436021
0.8621963684464153
0.8622252859121151
0.8622541892510608
0.8622830784736016
0.8623119535900768
0.8623408146108154
0.8623696615461361
0.8623984944063483
0.8624273132017506
0.8624561179426318
0.8622458653541525
0.8622747002774285
0.8623035211485975
0.8620934593894871
0.8621223103627376
0.8621511472863298
0.862179970170524
0.8622087790255701
0.8619989958676564
0.8620278347291713
0.8620566595640028
0.8620854703823815
0.8621142671945287
0.8621268491196062
0.8621556218859902
0.8621222592348887
0.8621510191417174
0.8621797650840369
0.8622084970720156
0.8622372151158116
0.8622659192255739
0.8620567836642774
0.8620855176050852
0.8621142376142854
0.8621429437020075
0.8621716358783713
0.862200314153487
0.8622289785374546
0.8620202063876876
0.8619619178261632
0.8619906190937647
0.8620193064725361
0.861810787046684
0.8618395040402774
0.8618668399420208
0.8618955295034455
0.8619199856920854
0.8619486485502308
0.8619772975615847
0.8620059327361789
0.8620345540840348
0.8620631616151649
0.8620917553395714
0.8621203352672472
0.8621489014081755
0.8619410043979492
0.8617332076273615
0.8617618464193423
0.8617904714094956
0.8618190826077964
0.8616115153913686
0.8616401559018826
0.8616687826230318
0.861461401447912
0.8614900574041457
0.8615186995735352
0.8615473279660272
0.8615489166733942
0.8615775240385101
0.8616061176533905
0.8616346975279465
0.86166326367208
0.8616918160956831
0.8617203548086388
0.86174887982082
0.8617773911420907
0.861570630731548
0.8615991711308822
0.8613925526246158
0.8614211220331344
0.8614496777458674
0.8612432436031054
0.8610369083746429
0.8610655355955246
0.8610941491060514
0.8611227489160704
0.8611513350354194
0.8611799074739263
0.86120846624141
0.8612370113476798
0.8612655428025359
0.8612940606157687
0.8613225647971597
0.8613510553564809
0.8611452858735958
0.8611738051641816
0.8612023108352397
0.8612308028965241
0.8612592813577794
0.8612877462287404
0.8613136179647288
0.861342056299475
0.8613704810727837
0.8611651484193694
0.8611936018052456
0.8612220416322054
0.8612504679099385
0.8612788806481251
0.8613072798564365
0.8613356655445343
0.8613640377220715
0.8611590974323448
0.8611874981122027
0.8612158852840086
0.8612442589573971
0.861039541995439
0.8610679440899164
0.8610963326885064
0.8611247078008264
0.8611530694364842
0.8611814176050785
0.861209752316199
0.8612380735794263
0.8612663814043316
0.8612946758004776
0.8612938324093079
0.8611052311710705
0.8611335436442596
0.8611618426992149
0.8611901283454733
0.8612184005925623
0.8612466594500009
0.8612749049272987
0.8613031370339563
0.8613313557794655
0.861359561173309
0.8613877532249604
0.8614159319438847
0.8614440973395376
0.8614722494213661
0.861500388198808
0.8615285136812926
0.8615566258782398
0.8615847247990609
0.8616128104531583
0.8616408828499255
0.861668941998747
0.861689124419182
0.8616905791405117
0.8617186067227837
0.861746621090731
0.861774622253697
0.8618026102210161
0.8615995942939911
0.8616276102999407
0.8616556131125744
0.8616836027412099
0.8617115791951555
0.8617395424837109
0.8617674926161673
0.8615648191701145
0.8615927972412138
0.8616172873710406
0.8616452399605082
0.8616731794143604
0.8617011057418543
0.8617290189522381
0.8617569190547512
0.8617848060586246
0.8615825566321852
0.8616104714606515
0.8616383731927872
0.8616662618378067
0.8614642298889585
0.8614921462803478
0.8615200030876075
0.8615336678642601
0.861561548372035
0.8613597775176155
0.8613876856838618
0.8614155807844871
0.8614434628286649
0.8614713318255595
0.8614991877843267
0.8615270307141142
0.8615548606240608
0.8615826775232968
0.861610481420944
0.8616382723261157
0.861437001998546
0.8614648204370225
0.861263684592886
0.8612752276837174
0.8613030643996735
0.8613308881260282
0.8613586988718714
0.8613864966462846
0.8614142814583409
0.8614420533171049
0.8612412977698392
0.8612684497922082
0.8612962362133038
0.8610956548820944
0.8611234685958717
0.8609230208610962
0.8609508618047067
0.8609786897930155
0.8607784156153478
0.8605782345884606
0.8606061298037517
0.860634012050556
0.8606618813379149
0.8606897376748613
0.8607175810704202
0.8607454115336077
0.8607732290734318
0.8608010336988918
0.8608288254189794
0.860856604242677
0.8608843701789592
0.8609121232367926
0.8609398634251344
0.8609675907529348
0.8609953052291348
0.8610230068626674
0.8610506956624573
0.8610783716374211
0.8611060347964666
0.8611336851484943
0.8609343947793324
0.8609620720492945
0.860989736514598
0.8610173881841263
0.8610450270667557
0.8610726531713532
0.8611002665067783
0.8609013061864209
0.8609289463456654
0.8609565737380926
0.860984188372546
0.8610117902578607
0.8610393794028637
0.8610669558163738
0.8610945195072017
0.8611220704841502
0.8611496087560138
0.8611771343315784
0.8612046472196226
0.8610062129691113
0.8610337525550561
0.8610377459367508
0.8610652655797669
0.8610927725525974
0.8611202668639905
0.8611477485226864
0.8611752175374167
0.8612026739169057
0.8612301176698695
0.8612575488050155
0.8612849673310442
0.8613123732566472
0.8613397665905087
0.8613671473413046
0.861394515517703
0.8614218711283637
0.8614492141819389
0.8614422162853741
0.8614695421259958
0.8612719573686275
0.8612918709485395
0.8613192124626632
0.8613450179904412
0.8613723347955662
0.8613996390844002
0.8614269308655433
0.8614542101475883
0.8614814769391194
0.8615087312487135
0.8615359730849393
0.8615417088821877
0.8615689307135402
0.8615961400949357
0.861623337034913
0.8616505215420035
0.8616776936247306
0.86170485329161
0.8617320005511495
0.8617591354118493
0.8617862578822019
0.8618133679706915
0.8618404656857954
0.8618675510359824
0.86167095716029
0.8616980688132878
0.8617251681034708
0.8617522550392931
0.861779329629201
0.8618063918816337
0.8618218488990668
0.8618488891419855
0.8616526576098494
0.8614565154159932
0.8614836203409226
0.8615107129314152
0.8615377931958884
0.8615648611427522
0.8615919167804086
0.8616189601172523
0.8616459911616701
0.8616730099220414
0.8617000164067379
0.8617270106241236
0.8617539925825549
0.8617809622903808
0.8615853696979409
0.8616123654287913
0.8614168998286487
0.8614439215242093
0.8614709309650328
0.8614979281594537
0.8615249131157993
0.8615518858423888
0.8615788463475346
0.861605794639541
0.861632730726705
0.861659654617316
0.861686566319656
0.8617134658419996
0.8617403531926136
0.8617672283797574
0.8617940914116833
0.8618209422966355
0.8618477810428514
0.8618746076585606
0.8619014221519851
0.86192822453134
0.8619275471029066
0.8619543314805208
0.8617597593966652
0.8617865695515193
0.8617608097315888
0.8617876075537914
0.8618143932885685
0.8618411669440966
0.8618679285285447
0.8618946780500744
0.8619214155168399
0.8619481409369883
0.8619748543186593
0.8620015556699849
0.8620282449990901
0.8620549223140929
0.862081587623103
0.862108240934224
0.8621348822555515
0.8621615115951737
0.862188128961172
0.8622147343616202
0.8622413278045853
0.8622679092981264
0.8622944788502956
0.862321036469138
0.8623475821626914
0.862374115938986
0.8624006378060456
0.8624271477718857
0.8624536458445156
0.8624801320319367
0.8625066063421439
0.8625330687831243
0.8625595193628582
0.8625859580893187
0.8626123849704715
0.8624191907073203
0.8624456430953292
0.862445344341807
0.8624717790354538
0.8624982018988506
0.8623052492809761
0.8623316975713529
0.8623581340333352
0.862384558674856
0.8624109715038413
0.8624373725282105
0.8624637617558752
0.8624901391947405
0.862516504852704
0.8623239358630072
0.8623503268495457
0.862376706057023
0.8624030734933236
0.8624294291663244
0.862237094324851
0.8622634752526617
0.8622898444190245
0.8623162018318028
0.8623425474988536
0.8623688814280264
0.862395203627164
0.862421514104102
0.8624478128666692
0.8624740999226872
0.8625003752799709
0.8625266389463282
0.8625528909295598
0.8625791312374598
0.8626053598778152
0.8626315768584059
0.8626577821870052
0.8626839758713796
0.8627101579192881
0.8627363283384835
0.8627624871367111
0.8627636180258832
0.8627897591571593
0.8628158886881996
0.8628420066267238
0.8628681129804451
0.8628942077570694
0.8629202909642958
0.8629463626098169
0.8629724227013184
0.8629984712464789
0.8630245082529704
0.8630505337284582
0.8630765476806006
0.8631025501170492
0.863128541045449
0.8631545204734381
0.8631804884086476
0.8629896037362883
0.8630155966506857
0.8630415780739628
0.8630675480137376
0.8630935064776224
0.8631194534732216
0.8631453890081338
0.8631713130899505
0.8631972257262565
0.8632231269246297
0.8632490166926419
0.8632748950378576
0.8633007619678351
0.8633266174901257
0.8633524616122743
0.8633782943418188
0.8631880390984645
0.8632138966698364
0.8632397428502077
0.863049643809721
0.8630755147722367
0.8631013743453786
0.8631272225366661
0.863153059353612
0.8631788848037224
0.8632046988944969
0.8632305016334285
0.8632562930280037
0.8630665663701954
0.8630923824521962
0.8631181871914545
0.863143980595444
0.8629544452461696
0.8629802632725823
0.8630060699653573
0.8628166896559508
0.8628425209121816
0.8628683408364288
0.8628941494361481
0.8629199467187877
0.8627307928505897
0.8627566146263306
0.8627824250866569
0.862808224239005
0.8628340120908046
0.8628597886494788
0.8628855539224443
0.8629113079171111
0.8629370506408832
0.8627482654624452
0.8627740325862625
0.8625853656209036
0.8626111570922492
0.8626369372886348
0.8626627062174519
0.862688463886086
0.862714210301916
0.8627399454723143
0.8627656694046468
0.8627913821062734
0.862817083584547
0.8628427738468143
0.8628684529004157
0.8628941207526851
0.8629197774109502
0.8629454228825316
0.862896046968686
0.8629216864344927
0.8627336860670778
0.8627593497284782
0.8627850022123255
0.8628106435259209
0.8628362736765586
0.8628618926715269
0.8628875005181075
0.8629130972235757
0.8629386827952008
0.8629642572402455
0.8629898205659662
0.8630153727796133
0.8630409138884303
0.863066443899655
0.8630919628205187
0.8631174706582462
0.8631429674200563
0.8631684531131615
0.8629811335703852
0.8630066433169647
0.8630321419964092
0.8630576296159189
0.862870496565265
0.8628960081757117
0.8629215087278096
0.8629469982287473
0.8627600513053876
0.8627855647349415
0.8628110671149374
0.862624271040654
0.8626497972927135
0.8626753124968388
0.8627008166602007
0.862726309789964
0.8627517918932871
0.8627772629773222
0.8628027230492156
0.8628281721161069
0.862641735605278
0.8626672084546948
0.862692670300721
0.8627181211504845
0.8627435610111074
0.8627689898897054
0.8627944077933883
0.8628198147292593
0.862845210704416
0.8628705957259496
0.8628959698009452
0.8629213329364819
0.8629466851396327
0.8629720264174642
0.8629973567770373
0.8630226762254065
0.8628368401624812
0.8628621832659028
0.8628875154596802
0.8629128367508565
0.8629381471464685
0.8629634466535474
0.8629887352791176
0.8630140130301984
0.8630392799138025
0.8630645359369363
0.8630897811066007
0.8631150154297907
0.8631402389134948
0.8631654515646956
0.8631902700253451
0.8630049963035109
0.8630302217454106
0.863055436363263
0.8630806401640336
0.8631058331546816
0.8631310153421604
0.8631561867334173
0.8631813473353938
0.8632064971550253
0.8632316361992415
0.8632567644749657
0.8632818819891157
0.8630970646305225
0.8631222055746417
0.8631473357586736
0.8631180126808138
0.8629333885069783
0.8629585429481778
0.8629836866327207
0.8630088195675054
0.8630339417594244
0.8629956289852727
0.863020743261404
0.8628364158920615
0.8626521672446363
0.8626773387622092
0.8627024995342035
0.8627276495674987
0.8625435813683164
0.8625687545710016
0.862593917036556
0.8626190687718479
0.8626432581133676
0.8626683886115438
0.8626935083999402
0.8627120657239499
0.8627371655087916
0.8627622546037761
0.862787333015731
0.862812400751478
0.8628374578178335
0.8628625042216075
0.8628875399696045
0.8629125650686232
0.8629375795254566
0.8629625833468916
0.8627791694078168
0.8628041962642018
0.8628292124866984
0.8628542180820826
0.8628792130571249
0.8629041974185895
0.8629291711732354
0.8629541343278158
0.8629790868890778
0.8630040288637632
0.8630289602586076
0.8630538810803416
0.8630787913356893
0.8631036910313696
0.8631285801740958
0.8631534587705749
0.8631783268275088
0.863180641273936
0.8632054930449041
0.8632303342943772
0.8632551650290357
0.8632799852555543
0.8633047949806019
0.863329594210842
0.8633543829529322
0.8633791612135248
0.8631966672035453
0.8630142503254379
0.8628319105303132
0.8626496477693224
0.8626745487002171
0.8626994391155159
0.8627243190218787
0.8625422328422624
0.8625671354214381
0.8625920274931964
0.8626169090641862
0.8626405667356829
0.8626654275808907
0.8626902779451349
0.8627151178350423
0.8627399472572338
0.8627647662183247
0.8627895747249248
0.8628143727836384
0.862839160401064
0.862863937583795
0.8628887043384188
0.8629134606715172
0.862938206589667
0.8629629420994391
0.8629876672073988
0.8630123819201061
0.8630370862441152
0.8630617801859752
0.8630864637522293
0.8631111369494157
0.8629298872356506
0.8629426065338924
0.8629672943905301
0.8629919718850033
0.8630166390238347
0.8630412958135415
0.8630659422606352
0.8630905783716217
0.8631152041530021
0.8631398196112714
0.8631554437925553
0.863180040505684
0.8632046269143664
0.8632292030250768
0.8632537688442833
0.8632783243784494
0.8633028696340328
0.8633274046174857
0.8633519293352552
0.8633764437937829
0.8634008442705742
0.863425338251608
0.8634498219926833
0.8632693727090903
0.8632938788066344
0.8633153074962243
0.8633397937635717
0.863340695608716
0.8633651663519198
0.8633896268798271
0.863209453752348
0.8632339365609863
0.8630538710756794
0.8630783761193668
0.8631028709441033
0.86312735555628
0.8631518299622823
0.8631762941684906
0.8632002521495336
0.8632246960785912
0.8632491298269205
0.8632734088153202
0.8632962114904872
0.8633206151000742
0.8633450085541847
0.863369391859157
0.8631898225180881
0.8632142279522819
0.8630347655348282
0.86305919305302
0.863083610418461
0.8631080176374799
0.8631324147163992
0.8629531556479224
0.8629775747508932
0.8627984222545779
0.8628228633366247
0.8628472942750391
0.8628717150761347
0.8628961257462197
0.862920526291597
0.8629449167185644
0.8627660309563923
0.8627904432930968
0.8628148455127947
0.8628392376217742
0.8628636196263172
0.8628879915327015
0.8629123533471988
0.8629367050760767
0.8629610467255966
0.8629853783020149
0.8630096998115834
0.863034011260548
0.86305831265515
0.8630814964674393
0.8631057780009425
0.8631300494986806
0.8631543109668742
0.8631785624117387
0.8632028038394842
0.8632264412063206
0.8632506627410749
0.8632748742772596
0.8632990758210644
0.8633232673786742
0.8633474489562685
0.8631694024623612
0.8629914293896886
0.8628135296928446
0.8628377963923218
0.8628620530910985
0.8628862997953557
0.8629105365112693
0.86293476324501
0.8629589800027433
0.8629831867906298
0.8629986042918865
0.863022792964986
0.8630469716859469
0.86286946305335
0.8626920274245091
0.8627162592353913
0.8627404810845836
0.8627646929782274
0.8627888949224596
0.8628130869234113
0.8626358815245772
0.8626042175940142
0.8626097155827313
0.8626339244989819
0.862658123479293
0.8624811316607705
0.8625053520554157
0.8625295625155265
0.862553763047214
0.8625779536565843
0.8626021343497384
0.8626263051327725
0.8624495736627596
0.8624737657934218
0.8624973791483234
0.8625149093899731
0.8625390732888811
0.8625632272967131
0.8625873714195408
0.8626115056634313
0.8626356300344462
0.8626597445386428
0.862683849182073
0.8627079439707839
0.8627320289108176
0.8627561040082113
0.8627801692689974
0.8628036776053654
0.8628277233227333
0.862851759221515
0.8628757853077232
0.8628998015873657
0.8629238080664451
0.8629478047509594
0.8629717916469017
0.86299576876026
0.8630197360970174
0.8630436936631526
0.8630676414646387
0.862891792311936
0.8629157613001707
0.86293972052507
0.8629636699925981
0.8629876097087145
0.8630115396793733
0.8630354599105243
0.8630593704081124
0.8630832711780773
0.8631071622263542
0.8631310435588735
0.8631549151815603
0.8631787771003355
0.8632026293211149
0.863225806711751
0.8632496396893752
0.8632734629866673
0.8632972766095239
0.863321080563837
0.8633448748554936
0.8633686594903759
0.8633924344743616
0.8634161998133234
0.8634399555131291
0.8634637015796424
0.8634874380187211
0.8635111648362195
0.8635348820379865
0.863558589629866
0.8635822876176978
0.8636059760073167
0.8636296548045528
0.863653324015231
0.8636769836451725
0.8637006337001928
0.8637242741861033
0.8637479051087105
0.8637715264738159
0.8635968860519653
0.863620528394699
0.8636441611811099
0.8636677844169908
0.8634933060767046
0.8635169502393947
0.8635405848527462
0.8635642099225428
0.863587825454564
0.8636114314545845
0.8636350279283741
0.863658614881698
0.8636821923203173
0.8637057602499877
0.8637293186764606
0.8635552148025085
0.8635787940731158
0.8636023638416999
0.8636259241140033
0.8636494748957638
0.8636730161927152
0.8636949701362978
0.8637184927984193
0.8637420059927758
0.8637655097250823
0.863789004001049
0.8638124888263817
0.8638359642067819
0.8638594301479456
0.8636857900614837
0.8637092767506908
0.8637327540018069
0.86375622182052
0.8637796802125134
0.8638031291834659
0.8636297095630718
0.8636531792230462
0.863676639463129
0.8637000902889902
0.8637235317062955
0.8637469637207057
0.8637703863378774
0.8637937995634625
0.8638172034031081
0.8638405978624573
0.8638639829471484
0.8638873586628152
0.8639107250150869
0.8639340820095884
0.8637611222334104
0.8637844998221458
0.8636116392058116
0.8636350373483387
0.8636584261297364
0.8636818055556216


==> data/SimpleNet/RA3Q.txt <==
0.708
0.8482
0.8949333333333334
0.9183
0.93232
0.9416666666666668
0.9483428571428573
0.9533500000000001
0.9572444444444446
0.9603600000000002
0.9629090909090912
0.9650333333333335
0.9668307692307695
0.9558714285714288
0.9445266666666668
0.9472687500000002
0.9496882352941178
0.951838888888889
0.9537631578947369
0.955495
0.9570619047619047
0.9584863636363635
0.959786956521739
0.9609791666666664
0.9620759999999997
0.9630884615384612
0.9640259259259255
0.9648964285714282
0.9657068965517237
0.9664633333333329
0.967170967741935
0.9678343749999995
0.9684575757575752
0.9690441176470583
0.9658057142857138
0.9664333333333328
0.9670270270270265
0.96758947368421
0.9681230769230763
0.9686299999999994
0.9691121951219506
0.969571428571428
0.9700093023255807
0.970427272727272
0.970826666666666
0.9712086956521732
0.9715744680851056
0.9719249999999993
0.9722612244897951
0.9725839999999992
0.972894117647058
0.9731923076923069
0.9734792452830181
0.9737555555555547
0.9740218181818173
0.9728589285714279
0.9731315789473677
0.9733948275862061
0.973649152542372
0.9738949999999992
0.9741327868852451
0.9743629032258057
0.9745857142857135
0.9748015624999992
0.9750107692307683
0.9752136363636357
0.9754104477611932
0.9756014705882345
0.9744478260869558
0.971334285714285
0.9715746478873233
0.9718083333333326
0.9720356164383555
0.9722554054054047
0.9724706666666659
0.9726802631578939
0.9728844155844147
0.9730833333333325
0.9732772151898726
0.9734662499999992
0.9625037037037029
0.9628195121951211
0.9631277108433727
0.9634285714285705
0.9637223529411756
0.9640093023255805
0.9642896551724129
0.9645636363636355
0.9648314606741564
0.9650933333333325
0.9653494505494497
0.960233695652173
0.960536559139784
0.9608329787234032
0.9611231578947359
0.9614072916666657
0.9616855670103083
0.9619581632653051
0.9622252525252515
0.962486999999999
0.9627435643564346
0.9629950980392147
0.9632417475728146
0.9634836538461529
0.9637209523809513
0.9629499999999991
0.9631869158878494
0.9634203703703693
0.9636495412844026
0.9638745454545444
0.9640954954954944
0.964312499999999
0.9645256637168131
0.9647350877192973
0.9649408695652164
0.9651431034482748
0.9653418803418793
0.9655372881355921
0.9657294117647048
0.9659183333333323
0.9661041322314039
0.9662868852459006
0.9664666666666656
0.9666435483870958
0.966817599999999
0.9669888888888878
0.9671574803149595
0.9673234374999989
0.9672720930232548
0.9674346153846144
0.9675946564885486
0.9677522727272717
0.9679075187969916
0.9680604477611932
0.9676629629629622
0.9678154411764699
0.9679656934306563
0.9681137681159415
0.968257553956834
0.9684014285714282
0.9685432624113472
0.9686830985915491
0.9688209790209789
0.9689569444444444
0.9690910344827587
0.969223287671233
0.9693496598639456
0.9694783783783786
0.969605369127517
0.969730666666667
0.969854304635762
0.9699763157894742
0.9700967320261443
0.9702155844155851
0.9703329032258072
0.9704487179487188
0.9705617834394913
0.9706746835443048
0.9707861635220136
0.9708962500000011
0.9710049689441005
0.9711123456790136
0.9712184049079767
0.9713231707317087
0.9714266666666681
0.9715289156626521
0.971629940119762
0.9717297619047636
0.9718284023668656
0.971925882352943
0.972022222222224
0.972117441860467
0.9722115606936436
0.9718373563218411
0.9696731428571448
0.9697795454545475
0.9698531073446348
0.9699573033707886
0.9700603351955328
0.969953888888891
0.9700558011049745
0.9701565934065955
0.9702562841530077
0.9703548913043502
0.9704524324324348
0.9705489247311853
0.9706443850267404
0.9679122340425557
0.9680206349206374
0.9680963157894762
0.9682026178010497
0.9683078125000026
0.9669031088082928
0.9670139175257759
0.9671235897435925
0.9672321428571456
0.9673395939086323
0.9674459595959626
0.96755125628141
0.967655500000003
0.9677587064676648
0.967860891089112
0.9679620689655204
0.968062254901964
0.9681614634146374
0.9682597087378674
0.9683570048309212
0.9684533653846188
0.9685488038277547
0.9686433333333369
0.968736966824648
0.9688297169811356
0.9689215962441351
0.9690126168224336
0.9691027906976781
0.9691921296296334
0.9692806451612941
0.969368348623857
0.9694552511415564
0.9695413636363676
0.9696266968325832
0.9697112612612653
0.969795067264578
0.969878125000004
0.9699604444444485
0.9700420353982342
0.970122907488991
0.9702030701754428
0.970282532751096
0.9703613043478304
0.9704393939393983
0.970516810344832
0.9690914163090172
0.969173931623936
0.9692557446808554
0.9693368644067841
0.9694172995780636
0.9694970588235339
0.9695761506276196
0.9696545833333379
0.9697323651452329
0.969809504132236
0.9698860082304573
0.9699618852459063
0.9700371428571476
0.9701117886178909
0.9701044534413003
0.9701782258064564
0.9702514056224948
0.9703240000000048
0.9703960159362599
0.9704674603174652
0.9705383399209535
0.9706086614173278
0.970678431372554
0.970747656250005
0.9708163424124564
0.970884496124036
0.9709521235521287
0.9710192307692359
0.9710858237547945
0.9711519083969518
0.9712174904943018
0.971282575757581
0.9713471698113261
0.971411278195494
0.9714749063670466
0.9715380597014979
0.9716007434944292
0.9716629629629684
0.9717247232472379
0.9717860294117702
0.971846886446892
0.9719072992700786
0.9719672727272783
0.9686500000000056
0.9687212996389948
0.9687920863309408
0.9688623655914035
0.9689321428571485
0.9690014234875501
0.9690702127659632
0.9691385159010658
0.9692063380281748
0.9689621052631637
0.9690300699300758
0.9690975609756156
0.9691645833333392
0.969231141868518
0.9692972413793163
0.9693628865979441
0.9694280821917868
0.9694928327645111
0.9695571428571489
0.9696210169491586
0.9696844594594655
0.9697474747474808
0.9698100671141001
0.9698722408026818
0.9699340000000062
0.9674382059800726
0.9675076158940459
0.9675653465346596
0.9676338815789536
0.967701967213121
0.9677696078431436
0.9678368078175958
0.9673814935064998
0.9660734627831778
0.9661454838709741
0.9662170418006494
0.9662881410256474
0.9663587859424984
0.9664289808917261
0.9664987301587366
0.96656803797469
0.9666369085173566
0.9667053459119562
0.9667733542319814
0.9668409375000065
0.96690809968848
0.9653245341614972
0.9653959752322047
0.9654669753086486
0.965537538461545
0.965607668711663
0.9656773700305876
0.96574664634147
0.9658155015197635
0.965883939393946
0.9659519637462303
0.9660195783132597
0.9660867867867935
0.966153592814378
0.9662200000000067
0.9662860119047687
0.9663516320474845
0.9664168639053322
0.9664817109144611
0.966546176470595
0.9666102639296257
0.966673976608194
0.9667373177842634
0.9667997093023325
0.9668623188405866
0.9669245664739954
0.966986455331419
0.9670479885057541
0.9671091690544482
0.967170000000007
0.9672304843304913
0.9672906250000071
0.9673504249291855
0.9674098870056568
0.9674690140845141
0.9675278089887711
0.967586274509811
0.9671178770949791
0.9671771587743803
0.9672361111111182
0.9672947368421123
0.9673530386740402
0.9674110192837536
0.9674686813186885
0.9675260273972675
0.9675830601092967
0.9676397820163559
0.9676961956521811
0.9677523035230424
0.9678081081081154
0.9678636118598455
0.9679163978494696
0.9676836461126078
0.9677368983957291
0.9677920000000072
0.9678468085106455
0.9679013262599542
0.9679555555555628
0.968009498680746
0.9680631578947441
0.9681165354330782
0.9681696335078607
0.9682224543081013
0.9682750000000073
0.96832727272728
0.9683792746114063
0.9684310077519453
0.9684824742268116
0.9685336760925524
0.9681900000000073
0.968241687979547
0.9682931122449053
0.9679452926208725
0.9679972081218348
0.9676630379746909
0.9677133838383911
0.9677634760705363
0.967815326633173
0.9678669172932404
0.9679182500000073
0.967969326683299
0.9680201492537387
0.968070719602985
0.9681210396039678
0.9681711111111184
0.966047783251239
0.9661027027027101
0.9661573529411839
0.9662117359413277
0.9661692682926903
0.9662233576642411
0.9662771844660268
0.9663307506053344
0.966384057971022
0.9664371084337424
0.9664899038461614
0.966542446043173
0.9665947368421128
0.966646778042967
0.966698571428579
0.9666736342042831
0.9667251184834199
0.966776359338069
0.9661978773584982
0.9662501176470664
0.9658382629108057
0.9658911007025837
0.9659436915887927
0.9659960372960449
0.9660481395348913
0.965461484918801
0.9655145833333408
0.965567436489615
0.9656200460829568
0.965672413793111
0.9657245412844112
0.9657764302059573
0.9658280821917884
0.9658794988610555
0.9659306818181894
0.9659816326530689
0.9660323529411842
0.9660828442438
0.9661331081081158
0.9661831460674234
0.9662329596412633
0.9662825503355782
0.9663319196428649
0.966381069042324
0.9664300000000078
0.9664787139689657
0.9665272123893883
0.9665754966887495
0.9666235682819461
0.9666714285714364
0.9667190789473762
0.966766520787754
0.9668137554585231
0.9668607843137333
0.9669076086956601
0.966954229934932
0.9670006493506572
0.9670468682505479
0.9670928879310424
0.9671387096774272
0.9671843347639564
0.9672297644539694
0.967275000000008
0.9673200426439312
0.9673648936170293
0.9674095541401354
0.9674540254237368
0.9674983086680841
0.9675424050632991
0.9675863157894817
0.9676300420168148
0.9676735849056685
0.9677169456067026
0.9677601252609684
0.9678031250000081
0.967845945945954
0.96770497925312
0.96748426501036
0.9675274793388511
0.9675705154639256
0.9676133744856048
0.9676560574948747
0.9676985655737786
0.9677408997955091
0.967783061224498
0.9678250509165051
0.9678668699187074
0.967908519269785
0.9679500000000082
0.9679913131313214
0.9680324596774276
0.9680734406438714
0.9681142570281207
0.9681549098196475
0.9681954000000083
0.9682357285429224
0.9675320717131557
0.9675735586481196
0.9676148809523892
0.9676560396039687
0.9676970355731308
0.9677378698224935
0.9677785433070949
0.967819056974468
0.9673698039215769
0.9674109589041179
0.9674519531250083
0.9674927875243748
0.9675334630350277
0.9675739805825326
0.9676143410852797
0.9676545454545538
0.9676945945946029
0.9677344894027059
0.9677742307692392
0.9678138195777435
0.9678532567049892
0.9678925430210409
0.9679316793893213
0.9679706666666751
0.9680095057034305
0.9680481973434619
0.9680867424242509
0.968125141776946
0.9681633962264233
0.9682015065913453
0.9682394736842186
0.9682772983114526
0.9683149812734161
0.9683525233644937
0.968389925373142
0.9684271880819443
0.9684643122676655
0.9685012987013061
0.9685381481481554
0.9685748613678445
0.9686114391143983
0.9684034990791967
0.968440257352948
0.9684768807339518
0.9685133699633767
0.9685497257769718
0.9684492700729993
0.9684856102003708
0.9685218181818246
0.9685578947368484
0.9685938405797164
0.968629656419536
0.9686646209386344
0.9687001801801863
0.9687356115107975
0.9687709156193955
0.96880609318997
0.9688411449016158
0.9688760714285771
0.9689108734402908
0.968945551601429
0.9689801065719414
0.9690145390070976
0.9690488495575273
0.9690830388692632
0.9691171075837793
0.9691510563380332
0.969184885764504
0.9692185964912329
0.9692521891418612
0.9685779720279768
0.9677645724258339
0.9678005226480885
0.9678363478260917
0.9678720486111158
0.967907625649918
0.9679430795847795
0.967978411053545
0.9680136206896595
0.9680487091222073
0.9680836769759492
0.9681185248713591
0.9681532534246615
0.9681878632478672
0.9682223549488093
0.9682567291311792
0.9682909863945615
0.9683251273344687
0.9683591525423764
0.9683930626057564
0.9684268581081115
0.9684605396290084
0.9684941077441109
0.9685275630252131
0.9685609060402715
0.968450418760472
0.968483779264217
0.9685170283806372
0.9685501666666695
0.9685831946755434
0.9686161129568133
0.9686489220563873
0.9686816225165588
0.9687142148760355
0.9687466996699693
0.9685377265238904
0.9685703947368444
0.9686029556650269
0.9686354098360677
0.9686677577741428
0.968700000000002
0.968732137030997
0.9687641693811093
0.9687960975609774
0.9688279220779238
0.9688596434359822
0.9688901294498398
0.9689216478190645
0.9689530645161305
0.9689843800322075
0.9690155948553067
0.968279935794544
0.968273557692309
0.9682076800000013
0.9682399361022377
0.9682720893141957
0.9679517515923579
0.9679842607313207
0.9680166666666677
0.968048969889066
0.9680811708860769
0.9678402843601905
0.9676667192429032
0.9676993700787411
0.9677319182389945
0.9676576138147575
0.9676901253918503
0.9677225352112683
0.9677546875000006
0.9677868954758195
0.9678190031152653
0.9678510108864701
0.9666877329192551
0.9667213953488376
0.9667549535603718
0.9667884080370945
0.9667371913580248
0.9667705701078584
0.9668040000000001
0.9668371735791091
0.966870245398773
0.9669032159264931
0.9669360856269112
0.9669688549618319
0.9670015243902437
0.9670340943683406
0.9670665653495437
0.9670989377845216
0.9671312121212116
0.9671633888048405
0.967195468277945
0.9672274509803914
0.9672593373493968
0.9672911278195481
0.9673228228228219
0.9673544227886047
0.9673859281437115
0.9674173393124055
0.9674486567164168
0.9674798807749615
0.9675110119047606
0.967542050520058
0.9675729970326395
0.9676038518518504
0.9676346153846138
0.9676652880354489
0.9676958702064881
0.9677263622974945
0.9677567647058806
0.9677870778267236
0.967817302052784
0.9678474377745222
0.9678774853801149
0.9679074452554723
0.9679373177842544
0.9679671033478872
0.9679968023255792
0.9680264150943373
0.9680547826086934
0.9680842257597662
0.9681135838150265
0.9681428571428546
0.9681720461095076
0.9682011510791341
0.9682301724137905
0.968259110473455
0.9682879656160431
0.968316738197422
0.9683454285714257
0.96837289586305
0.9684014245014216
0.9684298719772375
0.9682825284090879
0.9683110638297842
0.9683395184135947
0.968367892503533
0.9683961864406748
0.9684244005641717
0.9684525352112643
0.9684805907172962
0.9685085674157269
0.9685364656381452
0.9685642857142822
0.9682187412587377
0.9682469273742981
0.9682750348674999
0.9683030640668486
0.9676666203059768
0.9676954166666629
0.9671654646324512
0.9671948753462566
0.9672242047026242
0.9671306629834215
0.9671599999999961
0.9671892561983432
0.967218431911963
0.9672475274725234
0.9672765432098724
0.9673054794520506
0.9673343365253035
0.9673620218579193
0.9673907230559303
0.9674193460490421
0.9674478911564582
0.9674752717391262
0.9675035278154639
0.9675318428184239
0.967560081190794
0.9675882432432388
0.9676163292847458
0.967644339622637
0.9676722745625795
0.9677001344085975
0.9677279194630826
0.9677556300268049
0.9677832663989242
0.9678108288770005
0.9678383177570045
0.9678657333333284
0.9677434087882774
0.9677708776595695
0.967798273572372
0.967825596816971
0.967852847682114
0.9678800264550212
0.967907133421395
0.96793416886543
0.9672610013175177
0.9672653947368368
0.9672931668856714
0.9673208661417269
0.9673484927916066
0.9673760471204133
0.9674035294117591
0.9674309399477751
0.9672455019556658
0.9672730468749943
0.9673005201560411
0.9673279220779163
0.9673552529182821
0.9673823834196833
0.967409573091844
0.967436692506454
0.9674637419354779
0.9674907216494785
0.9675176319176259
0.967544473007706
0.9675712451861299
0.9675979487179425
0.967624583866831
0.967556649616362
0.9675832694763665
0.967609821428565
0.9676363057324776
0.9676627226463039
0.9676890724269311
0.9677153553299427
0.9677415716096258
0.9677677215189806
0.9677938053097278
0.9678198232323164
0.9678457755359327
0.967871662468507
0.9678974842767226
0.9679232412060231
0.9679489335006203
0.9677562656641534
0.9677821026282784
0.9678078749999929
0.9678335830212164
0.9678582294264269
0.967883810709831
0.9679093283582018
0.9679347826086885
0.9679601736972632
0.9675013630731031
0.967527227722765
0.9675530284301535
0.9675787654320914
0.9676044389642343
0.9676300492610763
0.9676555965559581
0.9676810810810735
0.9677065030674771
0.9677318627450905
0.9677571603427096
0.9677823960880119
0.9678075702075625
0.9678326829268215
0.9678577344701506
0.9678827250608194
0.9679076549210127
0.9679325242718367
0.9679573333333253
0.9679820823244472
0.9680067714631116
0.9680314009661755
0.968055971049449
0.9679471084337268
0.967971720818283
0.9678585336538379
0.96760480192076
0.9676290167865624
0.9676538922155605
0.967678708133963
0.9677034647550693
0.967728162291161
0.9677528009535076
0.9677773809523724
0.9678019024970188
0.9673568883610366
0.9673818505337993
0.9674067535544938
0.9674315976331275
0.9674563829787147
0.967464580873663
0.9669259433962177
0.9667618374558217
0.9667872941176383
0.9668126909518125
0.9668380281690052
0.9668633059788891
0.9668885245901551
0.9669136842105174
0.9669387850467199
0.9669043173862221
0.9669293706293617
0.9669543655413181
0.9669793023255723
0.9670041811846599
0.9670290023201764
0.9670537659327834
0.967078472222213
0.967103121387274
0.966921593533478
0.9669463667819975
0.9669710829492993
0.9669957422324417
0.9670203448275767
0.967044890929956
0.9670693807339354
0.9670938144329801
0.96711819221967
0.9671425142857046
0.9671667808219081
0.9671909920182343
0.9672151480637715
0.9672392491467479
0.9672632954545356
0.9672870601589005
0.9667925170067929
0.966816987542459
0.9668414027149222
0.9668657627118545
0.9668900677200803
0.9669143179255819
0.9669385135135035
0.9669626546681565
0.9669867415730237
0.9668892255892155
0.9669133408071647
0.9669374020156674
0.966961409395963
0.9669853631284814
0.9670092633928469
0.9670331103678826
0.9670569042316155
0.9670806451612799
0.9671043333333229
0.9671279689234079
0.9671513303769297
0.9671748615725255
0.9671983407079541
0.9672217679557905
0.9672451434878481
0.9667456449834513
0.9667694933920598
0.9667932893289222
0.9668170329670223
0.9668407244785842
0.9668643640350769
0.9668879518072181
0.9669114879649782
0.9669349726775847
0.9669584061135261
0.9665745910577862
0.9665983660130609
0.9664137105549401
0.9664376086956412
0.9664614549402714
0.9664852494576897
0.9665089924160236
0.9665326839826729
0.9665563243243132
0.9665799136069003
0.9666034519956738
0.9666269396551612
0.9666503767491814
0.9666737634408489
0.9663502685284526
0.9663739270386152
0.9663975348338578
0.9664210920770764
0.9664445989304697
0.966468055555544
0.9664914621131154
0.9665148187633146
0.96653812566559
0.9665613829787117
0.9665845908607746
0.9666077494692027
0.9666308589607517
0.9666539194915136
0.9666769312169193
0.9666812896405802
0.9667042238648246
0.9667271097046295
0.9667499473129492
0.9667727368420933
0.9667954784437315
0.9668181722688955
0.9665248688352451
0.9665477987421264
0.9665706806282602
0.9665935146443394
0.9666163009404268
0.9666390396659587
0.9666617309697481
0.9666843749999878
0.9667069719042543
0.9667295218295097
0.9667520249221061
0.9667744813277885
0.9667968911916975
0.9668192546583727
0.966841571871756
0.9668638429751942
0.9668860681114426
0.9669082474226679
0.9669303810504509
0.9669524691357899
0.9669745118191035
0.9669965092402338
0.967018461538449
0.9670403688524464
0.9670622313203557
0.9670840490797419
0.9671058222676072
0.9671275510203954
0.9671492354739933
0.9671706720977469
0.9671922685656026
0.9672138211381985
0.9672353299492257
0.9672567951318329
0.9672782168186294
0.9672995951416874
0.9673209302325451
0.9673422222222091
0.9673634712411574
0.9673846774193418
0.9674058408861903
0.9674269617706106
0.9674480402009918
0.9674690763052076
0.9674900702106186
0.9675110220440749
0.9675319319319186
0.9675527999999867
0.967573626373613
0.9675944111776312
0.9676151545363774
0.9676358565736917
0.9676565174129218
0.9676771371769248
0.9676977159880699
0.9674797619047484
0.9675004955401252
0.9675211881187983
0.9675418397625977
0.9675624505928717
0.9675830207304897
0.9676035502958443
0.9676238423645184
0.9676435039369943
0.9676639134709795
0.967224263261283
0.9672450441609284
0.9672657843137118
0.9672864838393594
0.967307142857129
0.9673277614858121
0.9673483398437361
0.9673688780487666
0.9673893762183097
0.9674090555014467
0.9674286964980406
0.9674490767735527
0.9674694174757142
0.9674897187196757
0.9675099806201412
0.9675302032913704
0.9675503868471814
0.9675705314009522
0.967590637065623
0.9676107039536985
0.9676307321772498
0.9676499518767906
0.9676699038461398
0.9676898174831752
0.9677096928982584
0.9677295302013281
0.9677493295019015
0.9677690909090767
0.9677888145315345
0.9678085004775406
0.9678281488549475
0.9678477597711963
0.967867333333319
0.9678868696479399
0.9679063688212783
0.9679258309591499
0.9679452561669685
0.9679646445497485
0.9679839962121067
0.9680033112582636
0.968022589792046
0.9680418319168882
0.9680610377358345
0.9680802073515405
0.9680993408662755
0.9681184383819232
0.9681374999999853
0.9681565258215816
0.9681755159474524
0.9681944704779609
0.9680245318351914
0.9680435921421743
0.9680626168224152
0.9680816059757089
0.9681005597014778
0.9681194780987737
0.9681383612662795
0.9681572093023108
0.9681760223048179
0.9681948003713872
0.968213543599243
0.9682322520852492
0.9682493518518369
0.96826799259943
0.9682865988909277
0.9683051708217763
0.9683237084870698
0.9683422119815517
0.9683606813996165
0.9682048758049526
0.9682234374999849
0.9682419651055862
0.9682604587155811
0.9682789184234495
0.9682973443223291
0.9679540713632053
0.9679727605118678
0.9679914155250989
0.9680100364963351
0.968028623518672
0.9678672131147388
0.9678858962693204
0.9679045454545301
0.9679231607629274
0.9679417422867359
0.9678595648231941
0.9678781702898398
0.9678967420814326
0.9679152802893155
0.9679337850045013
0.9679522563176741
0.967970694319191
0.9679890990990836
0.9680074707470592
0.9680258093525025
0.9680441150044768
0.9680623877917259
0.968080627802675
0.9680988351254324
0.9681170098477909
0.9681351520572294
0.9681532618409137
0.9681713392856985
0.9681893844781287
0.9682072192513211
0.968225200356173
0.9682431494661764
0.9682610666666509
0.9682789520426129
0.9682966282164882
0.9683144503545941
0.9683322409211533
0.9683499999999841
0.9683677276746083
0.9682538869257792
0.9682716681376716
0.968289417989402
0.9683071365638607
0.9682716549295617
0.9682893579595268
0.9683070298769613
0.968324670763812
0.9683422807017384
0.9683598597721138
0.968377408056026
0.9679330708661257
0.9679509615384455
0.9679688209606826
0.9679866492146436
0.9680044463818496
0.9680222125435378
0.9680399477806627
0.9680576521738968
0.9680753258036328
0.9680929687499837
0.967910667823054
0.9679284228769335
0.9679461471861309
0.9679638408304335
0.9679815038893528
0.9679983592400527
0.967947972389975
0.9679656034482595
0.9676334194659613
0.9676512908777806
0.9676690455717807
0.9676868556700867
0.9677046351931167
0.9677223842195376
0.967740102827747
0.9677577910958739
0.9677754491017799
0.9677930769230604
0.9677287788215035
0.967746416382236
0.9677640238704012
0.9677816013628454
0.9677991489361536
0.96781666666665
0.9678341546303996
0.9678516129032091
0.9678690415606279
0.9678864406779494
0.9679038103302118
0.9679208967850932
0.9679382079458835
0.967955489864848
0.967972742616017
0.9678986509274706
0.9679159224936648
0.9679331649831482
0.9679503784692851
0.9679675630251933
0.967837783375298
0.9678550335570302
0.9678722548197652
0.967889447236164
0.9679066108786442
0.9679237458193811
0.9679408521303089
0.9675176961602502
0.9675351125938112
0.967552499999983
0.9675698584512736
0.9675871880199497
0.9675402327514377
0.9675575581395179
0.9674002489626387
0.9674176616915253
0.9674350455675058
0.9674524006622346
0.9674697270471293
0.9674870247933713
0.967504293971907
0.9675215346534483
0.9675387469084742
0.9675559308072316
0.9675730864197359
0.9675902138157723
0.9676073130648964
0.9674876847290468
0.9674175553732396
0.9672254098360483
0.9672427518427346
0.966869148936153
0.9668867538838748
0.9669043300653422
0.9669218775510031
0.9669393964110756
0.9669568867155491
0.9669743485341846
0.9669917819365164
0.9670091869918526
0.9670265637692759
0.9670439123376449
0.9670612327655949
0.9670785251215385
0.9670957894736667
0.9671130258899501
0.9671302344381393
0.967147415185766
0.9671645682001438
0.9670754838709502
0.9670926672038503
0.9671098228663271
0.9671269509251634
0.9671440514469277
0.9671611244979743
0.9671781701444446
0.9671951884522678
0.9672121794871618
0.9672291433146339
0.9672460799999822
0.9672629896082956
0.9672798722044551
0.9672967278531346
0.9673135566188019
0.9673303585657193
0.9673471337579439
0.9673638822593298
0.9673806041335274
0.9673972994439852
0.9674139682539503
0.967430610626469
0.9672016640253386
0.9672184481393328
0.9672352056961845
0.9672519367588752
0.9672686413901873
0.9672853196527049
0.9673019716088147
0.9673185973207069
0.9673351968503756
0.9673517702596199
0.9673683176100447
0.9673787117046166
0.967395211930908
0.9674116862744917
0.9674281347962201
0.9674445575567555
0.9674609546165702
0.9674773260359474
0.9674058593749818
0.9674222482435415
0.9674386115444435
0.967454949337472
0.9674712616822246
0.9674875486381139
0.9675038102643674
0.9675200466200282
0.9675362577639568
0.9675524437548303
0.9675686046511444
0.9675847405112131
0.9676008513931704
0.9676169373549699
0.9676329984543864
0.9676490347490162
0.9676650462962778
0.9676810331534125
0.9676968412942804
0.9677127790607974
0.9677286923076738
0.9677445810914495
0.9677604454684914
0.9677762854949928
0.9677921012269752
0.9678078927202879
0.9678236600306092
0.9678394032134472
0.9678286697247519
0.9678443850267192
0.9678600763358591
0.9678757437070751
0.9678691310975422
0.9678847677075212
0.9679003805174851
0.9679159695817302
0.9679315349543884
0.9679470766894269
0.9679625948406488
0.9679780894616945
0.9679935606060417
0.9680090083270061
0.9680244326777421
0.9680398337112434
0.9680552114803436
0.9680705660377169
0.9680858974358785
0.9679285606631309
0.9679439759035954
0.9679593679458048
0.9679747368420861
0.967990082644609
0.9680054054053863
0.9680205551387656
0.9680358320839388
0.968051086142303
0.9680663173652503
0.9680815258040197
0.9680967115096968
0.9681118745332146
0.9681270149253539
0.9681421327367443
0.9681572280178645
0.9681723008190425
0.9681873511904568
0.9682023791821368
0.9682173848439628
0.9682323682256674
0.9682473293768352
0.9682622683469042
0.9682771851851658
0.9682920799407652
0.9683069526627024
0.9683218033998328
0.9683366322008667
0.9683514391143716
0.968366224188771
0.9683809874723459
0.9683957290132352
0.968410448859436
0.9684251470588039
0.9684398236590546
0.968454478707763
0.9683770359500905
0.9683917155425024
0.9684063736263541
0.9684210102488823
0.9684350402340696
0.9684496345029043
0.9684642074506743
0.9684787591240679
0.9684932895696374
0.9685077988337994
0.9685222869628353
0.9685367540028914
0.9685511999999802
0.9685656249999802
0.9685800290486367
0.9684816400580354
0.968496084118907
0.968510507246357
0.96852490948586
0.9685392908827588
0.968553651482265
0.9684317919074946
0.9684462093862617
0.9684606060605861
0.9684749819754668
0.9684030259365796
0.9684174226061716
0.968316258992786
0.9683306973400233
0.9683451149425089
0.9683595118449191
0.9683738880918021
0.9683882437275786
0.9684025787965417
0.9684168933428576
0.9684311874105666
0.9684454610435825
0.9684597142856942
0.9684739471805652
0.9684881597717345
0.9685023521026171
0.9685165242165041
0.9685306761565635
0.9685448079658404
0.9685589196872577
0.9685730113636162
0.9685870830375951
0.9686011347517528
0.9686151665485269
0.9686286118979968
0.9684682236376301
0.9684823196605172
0.968496395759697
0.9685104519773808
0.9685244883556606
0.96853850493651
0.9685525017617838
0.968566478873219
0.9685804363124356
0.968594374120936
0.968608292340106
0.9686221910112155
0.9686360701754181
0.9686499298737523
0.9686637701471413
0.9686775910363941
0.9686913925822048
0.9687051748251543
0.9687189378057097
0.9687326815642252
0.9687464061409424
0.9687601115759905
0.968773797909387
0.9687874651810379
0.9688011134307378
0.9688141863699375
0.9688277970812857
0.9688413888888682
0.9688549618320403
0.9688685159500486
0.9688814275814068
0.9688949445983172
0.9689084429065535
0.9689219225449308
0.968935383552156
0.96894882596683
0.9689622498274464
0.9689756551723929
0.9689890420399515
0.9690024104682986
0.9690157604955055
0.9690286107290024
0.9690417869415597
0.9690550824175614
0.9690682223747217
0.9690814814814604
0.9690947224125904
0.9691079452054584
0.9691211498973096
0.9691343365252868
0.9691475051264314
0.9691606557376838
0.9691737883958833
0.9691360845838807
0.9691492160872318
0.9691623297002514
0.9691754254594751
0.9691885034013394
0.9692015635621815
0.9692146059782397
0.9692276306856543
0.9692406377204673
0.9692536271186228
0.9692665989159679
0.9692795531482523
0.9692924898511289
0.9693054090601545
0.9693183108107896
0.9693311951383987
0.9693440620782513
0.9693569116655215
0.9693697439352886
0.9693825589225376
0.9693953566621589
0.9694081371889497
0.969420900537613
0.969433646742759
0.9694020134227973
0.9694147551978324
0.9694274798927399
0.9694401205626041
0.9694528112449584
0.9694654849498112
0.9694781417112084
0.9694907815631048
0.9695034045393643
0.9695160106737609
0.9695285999999784
0.9695411725516107
0.9694610519307375
0.9694736526945893
0.96938404255317
0.9693966777408424
0.9692185258963929
0.969231254147291
0.9692439655172199
0.96925666003974
0.9692693377483229
0.9692819986763518
0.9692946428571213
0.9693072703238383
0.9693198811096218
0.9693324752475032
0.9693450527704269
0.9693576137112506
0.9693701581027452
0.9693826859775952
0.9693951973683994
0.9694076923076707
0.9694201708278364
0.9694326329612389
0.9694450787401357
0.9694575081966996
0.9694699213630189
0.9694823182710981
0.9693598821989312
0.9693723348593635
0.9693847712418083
0.9692858915741128
0.9692321801566363
0.9692446836268537
0.9692571707952846
0.9692696416937893
0.9692820963541449
0.9692945348080458
0.9693069570871043
0.9693193632228502
0.9692296753246535
0.9692421155093877
0.9691821011672934
0.9691945560596024
0.969206994818631
0.9692194174757064
0.9692318240620739
0.9692442146088986
0.969256589147265
0.969268947708177
0.9692812903225587
0.9692936170212547
0.9693059278350297
0.9693182227945691
0.96933050193048
0.96934276527329
0.9693550128534485
0.9693672447013267
0.969379460847218
0.9693916613213378
0.9694038461538241
0.9694160153747378
0.9692704225351892
0.9692826615482825
0.9692948849104639
0.9693070926517351
0.969319220945061
0.9693313975749619
0.9690336734693658
0.9690460165710423
0.9690583439490225
0.9690706556333325
0.9690829516539219
0.9689696122059538
0.9689819567979449
0.9689942857142636
0.9690065989847494
0.9690188966391662
0.969018631178685
0.9690309056364566
0.9687472784809905
0.9687597090448861
0.9687721238937831
0.9687845230574635
0.9687969065656343
0.9688092744479273
0.9688216267338995
0.9688339634530337
0.9688462846347384
0.9688585903083478
0.9688708805031223
0.9688831552482492
0.968895414572842
0.9687710608913775
0.9687833751568158
0.9687956739811688
0.9688079573934614
0.9688202254226451
0.9688324780975996
0.9687847404627667
0.9687969999999776
0.9688092442223386
0.9688214731585293
0.9688336868371578
0.9685145885286559
0.9685269781931239
0.9685393524283711
0.9685517112632009
0.9685640547263457
0.968576382846466
0.9685886956521514
0.9686009931719204
0.968546091811392
0.9685584004959478
0.9682249690210432
0.9682374613002871
0.9682499381187893
0.9682623995052342
0.9682748454882346
0.9682872760963332
0.9682996913580022
0.9683120913016431
0.9683244759555878
0.9683368453480982
0.9683491995073665
0.9683615384615158
0.9683738622385998
0.9683861708666031
0.9683984643734417
0.9684107427869633
0.9684230061349467
0.968435254445103
0.9684474877450754
0.968459706062439
0.9684719094247018
0.9684840978593044
0.9683734107579235
0.9683856444715716
0.9679279609279381
0.967940451494791
0.9679529268292454
0.9679653869591484
0.9679778319122792
0.9679902617163496
0.9680026763990038
0.968015075987819
0.9680274605103051
0.9680398299939054
0.9677623179611421
0.967725530624598
0.9677380606060376
0.9677505754088201
0.9677630750605097
0.9677755595886037
0.9677880290205332
0.9678004833836628
0.967812922705291
0.9678253470126504
0.9678377563329081
0.9678501506931656
0.9678625301204589
0.9678740517760155
0.967886401925368
0.9678987973541561
0.9679111177884384
0.9679234234234003
0.9679357142856911
0.9679479904018965
0.9679602517985381
0.9679724985020739
0.967984730538899
0.9679969479353449
0.9680091507176801
0.9680213389121107
0.9680335125447797
0.9680456716417678
0.9680578162290937
0.9680699463327138
0.9680820619785226
0.9680941631923532
0.9681062499999767
0.9681183224271034
0.9681303804993822
0.9681424242424009
0.9681544536816868
0.9681664688427066
0.9681784697508663
0.9681904564315119
0.9682024289099292
0.9682143872113442
0.9682263313609233
0.9682382613837731
0.9682501773049411
0.9682620791494154
0.9679418536009211
0.9679539233038114
0.9679659787735615
0.9679780200353331
0.9679900471142285
0.9680020600352914
0.9680140588235059
0.9680260435037977
0.9680380141010341
0.9680499706400234
0.9680619131455164
0.9680738416422051
0.9680045720984524
0.9680165202108727
0.9679627634660185
0.9679747220596604
0.9678214035087482
0.9678334307422323
0.96784544392521
0.967857443082288
0.9678694282380159
0.9678813994168859
0.9678933566433329
0.9679052999417351
0.967917229336414
0.9679291448516342
0.9679410465116042
0.9679529343404759
0.9679648083623456
0.967976668601253
0.9679883990719019
0.9680002318840342
0.9680120509849125
0.9680210191082564
0.9680328124999762
0.9680445922498316
0.9680563583814791
0.9680681109185204
0.9680798498845027
0.968091575302919
0.9679403114186612
0.9679521037463739
0.9679638824884553
0.9679756476683699
0.9679873993095273
0.9679991374352838
0.9680108620689416
0.9680225732337497
0.9680342709529037
0.9680459552495457
0.968057626146765
0.9680692836675978
0.9680809278350275
0.9680925586719852
0.9681041762013489
0.968115780445945
0.9681273714285474
0.9681389491718777
0.968150513698606
0.9681620650313507
0.9681736031926783
0.968185128205104
0.9681966400910921
0.968208138873055
0.9682196245733548
0.968053610005661
0.9680651704545213
0.9680766042021338
0.968088138478977
0.9680996596709912
0.9681111678004294
0.9681226628894943
0.9681341449603383
0.9681456140350636
0.9681570701357225
0.9681685132843173
0.9681799435028007
0.9680634105025168
0.9680748871331587
0.9680863508177987
0.9680978015783298
0.9681092394365955
0.9681206644143903
0.9681320765334592
0.9681434758154989
0.9681548622821567
0.9681662359550319
0.9681775968556748
0.9681889450055874
0.9682002804262236
0.9682116031389891
0.9682229131652418
0.9682342105262914
0.9682454952434004
0.9682567673377833
0.9682680268306073
0.9682792737429924
0.9682905080960114
0.9683017299106899
0.9683129392080069
0.9683241360088942
0.9683353203342374
0.9683464922048753
0.9683576516416005
0.9683687986651591
0.9683799332962513
0.9683910555555311
0.9684021654636068
0.968413263041041
0.9684243483083504
0.9684354212860066
0.9684464819944353
0.9682633997784915
0.9682744327614586
0.9682257743362587
0.9682369264786931
0.968248066298318
0.968259193815547
0.9682703090507481
0.9682814120242447
0.9682925027563151
0.9683035812671931
0.968314647577068
0.9683257017060845
0.9683367436743429
0.9683477735018995
0.9683587912087666
0.9683697968149122
0.9683807903402608
0.9683917718046928
0.9684027412280455
0.9683789589040849
0.9683899233296577
0.9684008210180377
0.9684117614879403
0.9684226899945079
0.9684336065573523
0.968444511196043
0.9684554039301063
0.968466284779026
0.9681174482006296
0.9681285013623732
0.9681395424836354
0.9681505715840798
0.9681615886833267
0.968172593800954
0.968183586956497
0.9681945681694484
0.9682055374592586
0.968216494845336
0.9682274403470468
0.968238373983715
0.968249295774623
0.9682602057390114
0.9682711038960791
0.9682819902649833
0.96829286486484
0.968303727714724
0.9683145788336684
0.9683254182406659
0.9683362459546676
0.9683470619945842
0.9683578663792854
0.9683686591276003
0.9683794402583173
0.9683902097901849
0.9684009677419105
0.968411714132162
0.9684224489795669
0.9684331723027125
0.9684438841201467
0.9682331367291975
0.9682439442657842
0.9682455811461989
0.9682563704496537
0.9682671482075725
0.9682779144384775
0.9682886691608514
0.9682994123931373
0.9680550987719985
0.9680659551760689
0.9680506666666415
0.9680323027718299
0.9680431539690746
0.9680539936101986
0.9680648217136524
0.9680756382978473
0.9680864433811551
0.968097236981909
0.9681080191184029
0.9681187898088921
0.9681295490715929
0.9681402969246833
0.9681510333863024
0.9681617584745511
0.9681720487029923
0.9681827513227261
0.9681934426229256
0.9682041226215393
0.9682147913364777
0.968180253431865
0.9681909234828244
0.9682015822784559
0.9682122298365589
0.9682228661748957
0.9681515534491585
0.9681622105262905
0.9681728563913476
0.9681834910620147
0.968194114555939
0.968204726890731
0.9682153280839642
0.9682259181531752
0.9682364971158635
0.9682470649894925
0.9682576217914886
0.9682681675392416
0.9682787022501055
0.9682892259413972
0.9682997386303981
0.9683102403343529
0.9683207310704707
0.9683312108559244
0.9683416797078515
0.968352137643353
0.9683625846794951
0.9682449479166413
0.9682554398750397
0.9682659209156874
0.9682763910556168
0.9682868503118249
0.9682972987012732
0.9683077362408884
0.9683181629475615
0.9683285788381488
0.9683389839294717
0.9683493782383165
0.9683597617814349
0.9683701345755439
0.9683804966373257
0.9683908479834284
0.9684011886304654
0.9684115185950157
0.9684218378936245
0.9684321465428021
0.9684424445590255
0.9684527319587373
0.9684630087583463
0.9684732749742277
0.9684835306227227
0.968493775720139
0.9685040102827507
0.9685142343267986
0.9683309193630971
0.9683412217658881
0.9683515135966906
0.9683617948717692
0.9683720656073551
0.9683823258196465
0.9683925755248078
0.9684028147389712
0.9684130434782351
0.9684232617586654
0.9684334695962952
0.9684436670071244
0.9684538540071207
0.9684640306122191
0.968474196838322
0.9684843527012994
0.968494498216989
0.9685046334011962
0.9685147582696942
0.9685248728382244
0.9685349771224958
0.9685450711381856
0.9685551549009391
0.96856522842637
0.9685752917300604
0.9685853448275603
0.9685953877343887
0.9686054204660328
0.9686154430379488
0.9686254554655611
0.9686354577642634
0.9686454499494179
0.9686554320363561
0.968665404040378
0.9682187279151685
0.9682289101916997
0.968239082198663
0.968249243951587
0.9682593954659691
0.9682695367572751
0.9682796678409403
0.9682897887323684
0.9682998994469323
0.968309999999974
0.9683200904068048
0.9683301706827049
0.9683402408429244
0.9683503009026821
0.968360350877167
0.9683703907815371
0.9683804206309203
0.9683904404404144
0.9684004502250865
0.9684104499999739
0.9684204397800839
0.9682649850149591
0.9682750374438083
0.9682850798402933
0.9682951122194253
0.9683051345961853
0.9683151469855246
0.9683251494023644
0.9683351418615966
0.9683451243780834
0.9683550969666571
0.968365059642121
0.9683750124192486
0.9683849553127842
0.9683948883374428
0.9684048115079104
0.9684147248388435
0.9683710604558708
0.9683809806834806
0.9683908910890828
0.9684007916872573
0.9684106824925555
0.9684205635194993
0.9684304347825825
0.9684402962962702
0.9684501480749985
0.9684599901331756
0.9684698224851809
0.9684796451453656
0.9684894581280526
0.9684992614475365
0.9683907480314699
0.9684005902606723
0.9684104228121665
0.9684202457002195
0.9684300589390701
0.9684398625429291
0.9684496565259797
0.9684594409023769
0.9684692156862482
0.9684789808916935
0.9684887365327847
0.9684984826235664
0.9685082191780559
0.9684228850855483
0.9684326490713325
0.9684424035173163
0.9684521484374737
0.9684618838457522
0.9684716097560713
0.9684813261823237
0.9684529727095254
0.9684626887481471
0.9684723953261665
0.9684820924573946
0.9684917801556158
0.9685014584345872
0.9685111273080398
0.9683288003885119
0.9683385436892941
0.9683482775351508
0.9683580019398379
0.9683677169170847
0.9683774224805938
0.9683871186440415
0.9683968054210772
0.9684064828253244
0.9684161508703798
0.9684258095698142
0.9684354589371716
0.9684450989859708
0.9683060810810546
0.9683157742402051
0.9683254580520468
0.9683351325300941
0.9683447976878349
0.9683544535387314
0.96836410009622
0.9683737373737109
0.9683833653845889
0.9683929841422129
0.9684025936599159
0.9684121939510056
0.9684217850287643
0.9684313669064483
0.9684409395972889
0.9684505031144919
0.9684600574712379
0.9684696026806819
0.9684791387559543
0.96848866571016
0.9684981835563788
0.9685076923076658
0.9685171919770508
0.968526682577539
0.9685361641221109
0.9685456366237216
0.9685551000953023
0.968564554549759
0.9685739999999734
0.9685834364588025
0.968592863939079
0.968602282453611
0.9686116920151825
0.9686210926365529
0.9686304843304576
0.9686398671096078
0.9686484819734078
0.9686578473209785
0.9686672037914424
0.9686765513974153
0.9686858901514884
0.9686948414576164
0.9687041627246658
0.9687134751772781
0.9687227788279507
0.9687320736891563
0.9685371104815599
0.9685464841906295
0.9685558490565774
0.9685652050919116
0.9685745523091162
0.9685838907206522
0.9685932203389571
0.9686025411764447
0.9686118532455058
0.9686211565585074
0.968630451127794
0.9686397369656862
0.9686490140844817
0.968430267480031
0.9684396341463163
0.9684488513830034
0.9684582005622991
0.9684675409835816
0.9684768726591512
0.9684861956012855
0.9684955098222391
0.9681449742870253
0.9681544392523118
0.968163895375968
0.968173342670377
0.9681827811478991
0.9681922108208713
0.9682016317016076
0.9682110438023991
0.968220447135514
0.9682298417131977
0.9682392275476728
0.9682486046511392
0.9682579730357738
0.9682673327137311
0.9682766836971434
0.9682860259981197
0.9682953596287471
0.9683046846010901
0.9683140009271907
0.9683233086190688
0.968332607688722
0.9683418981481254
0.9683511800092324
0.9683604532839738
0.9683697179842586
0.9683789741219739
0.9683882217089846
0.968397460757134
0.9684066912782429
0.9684159132841109
0.9684251267865157
0.9684343317972133
0.9684435283279378
0.968452716390402
0.968461895996297
0.9684710671572924
0.9684802298850361
0.9684893841911553
0.968498530087255
0.9684273186409339
0.9684364846259542
0.968445642201814
0.9684547913800801
0.9684639321722982
0.9684730645899932
0.9684821886446681
0.9684913043478056
0.9684592406221205
0.9684683584819184
0.9683688299816982
0.9683779808131365
0.9683871232876511
0.9683962574166847
0.9684053832116589
0.9684145006839747
0.9684236098450122
0.9680206378131921
0.9680299180327673
0.9680390987710318
0.9680483621473871
0.9680576170986617
0.9680668636363442
0.9680761017719025
0.9680853315167837
0.9680945528824139
0.9681037658801988
0.968112970521523
0.9681221668177509
0.9681313547802259
0.9681405344202711
0.9681497057491892
0.9681588687782621
0.9681680235187514
0.9681771699818985
0.9681863081789244
0.9681954381210297
0.968204559819395
0.9682136732851806
0.9682227785295265
0.9682318755635531
0.9682409643983599
0.9682500450450274
0.9682591175146156
0.9682681818181644
0.9682772379666943
0.9682862859712058
0.9682953258426795
0.9683043575920764
0.9683133812303378
0.9683223967683853
0.9683314042171209
0.9683404035874272
0.9683493948901671
0.9683583781361842
0.9683673533363024
0.9683754700089361
0.9683829082773886
0.9683918604651001
0.9684008046490674
0.9684097408400196
0.9684186690486665
0.9684275892856984
0.968436501561787
0.9684454058875847
0.9684543022737249
0.9684631907308222
0.9684720712694723
0.9684809439002517
0.9684898086337186
0.9684986654804119
0.9685075144508519
0.9684609333333182
0.9684697912038943
0.9684786412078003
0.968459609409661
0.9684684560780685
0.9682416407982113
0.9682505762411199
0.9682595037660464
0.9682684233835106
0.9682773351040138
0.9682862389380387
0.9682951348960493
0.9683040229884915
0.9683129032257922
0.9682933745582898
0.9683022516556151
0.9683111209179031
0.9682329510365982
0.9682418430334958
0.9682507271925821
0.9682596035242154
0.9682684720387358
0.968231822183085
0.9682406951165725
0.968149516270875
0.9681584175824043
0.9681544815465596
0.9680617918313437
0.9680707199297496
0.9680796401930539
0.9680885526315658
0.9680974572555766
0.9681059596844743
0.9681002190100615
0.9681091068301096
0.9681179868708844
0.9681268591425944
0.9681357236554311
0.9681445804195679
0.96815342944516
0.9681622707423456
0.9681711043212448
0.9681799301919598
0.9681887483645757
0.9681975588491597
0.9682063616557615
0.9682151567944132
0.9682239442751297
0.9682327241079082
0.9682414963027287
0.9682502608695537
0.9682590178183283
0.9682677671589808
0.9682765089014216
0.9682852430555443
0.9682939696312253
0.9683026886383237
0.9683114000866817
0.9683201039861243
0.9683288003464595
0.9683374891774784
0.9683461704889552
0.9683548442906469
0.9683635105922939
0.9683721694036197
0.968380820734331
0.9683894645941176
0.9681883901596791
0.9681971095772116
0.9682058214747635
0.968214525862059
0.9682232227488053
0.9682319121446931
0.9682405940593962
0.9682492685025721
0.9682579354838614
0.9682665950128883
0.96827524709926
0.968283891752568
0.9682925289823867
0.9683011587982742
0.9683097812097722
0.9683183962264061
0.9683270038576851
0.9683356041131017
0.9683441970021326
0.968352782534238
0.9683613607188618
0.968369931565432
0.9683784950833606
0.9683870512820429
0.9683956001708589
0.9684041417591721
0.96841267605633
0.9684212030716643
0.968429722814491
0.9684382352941099
0.9684467405198048
0.9684552385008441
0.968435249042138
0.9684437446808435
0.9684522330922937
0.9684607142857069
0.9682575860603411
0.9682661427357615
0.9682746921443663
0.9682832342954087
0.9682917691981261
0.9683002968617401
0.9683084781687085
0.9683169915254167
0.9683254976704717
0.968333996613033
0.9683424883622446
0.9683509729272353
0.9683594503171181
0.968367920540991
0.9683763836079361
0.9683848395270207
0.9683932883072963
0.9683646413502047
0.9683730915225582
0.9683815345699771
0.9683899705014689
0.9683983993260261
0.9684068210526258
0.9684152356902299
0.9684236432477857
0.9684320437342249
0.9684403530895278
0.9684487394957927
0.9684571188576173
0.9684654911838737
0.9684738564834189
0.9684822147650954
0.9684905660377306
0.9684989103101374
0.9685072475911135
0.9685155778894423
0.9685239012138922
0.968532217573217
0.9685405269761559
0.9685488294314335
0.9685371082323397
0.9685454051796112
0.9685536951983255
0.9685619782971576
0.9685702544847684
0.968578523769804
0.9685867861608963
0.9685950416666627
0.9686032902957061
0.9686115320566157
0.9686197669579654
0.9686279950083158
0.9686362162162125
0.9686444305901877
0.9686526381387585
0.9686608388704285
0.968669032793687
0.9686772199170092
0.9686854002488562
0.9686935737976752
0.9687017405718992
0.9687099005799473
0.9687180538302249
0.968726117549666
0.9687342573438118
0.9687423904052909
0.9687505167424528
0.9687586363636337
0.9687667492771557
0.968774855491327
0.9687829550144424
0.9687910478547831
0.9687991340206163
0.9688072135201957
0.9688152863617614
0.96882335255354
0.9688314121037445
0.9688394650205743
0.9688475113122154
0.9688555509868404
0.9688635840526083
0.9688716105176648
0.9688796303901422
0.9688750821018048
0.9688830939679921
0.9688910992616886
0.9688446904469032
0.9688527049180317
0.9688607128226125
0.9688687141687131
0.9688729021694628
0.9688808919803591
0.9688888752556228
0.9688968520032698
0.9689048222313029
0.9689127859477118
0.968920743160473
0.9689286938775505
0.9689366381068947
0.9689445758564433
0.9688591112922949
0.968867074164629
0.968875030549898
0.968882980456026
0.9688909238909239
0.9688988608624899
0.9689067913786094
0.9689147154471547
0.9689226330759857
0.9689305442729492
0.9689384490458794
0.968946347402598
0.9689542393509134
0.968962124898622
0.9689700040535071
0.9689762965964351
0.9689057918185507
0.9689136842105271
0.9689215702144889
0.9687091828478974
0.9687171451678134
0.9687251010509308
0.9687330505050517
0.9687409935379657
0.9687489301574499
0.968726634382568
0.9687345703912883
0.9687425000000015
0.9687504232164466
0.9687583400483498
0.968766250503425
0.9687741545893738
0.9687820523138851
0.9687899436846359
0.9687978287092903
0.9688057073955005
0.9688135797509062
0.9688214457831348
0.9686809313528727
0.968688844301768
0.9686967509025295
0.9687046511627933
0.9686595190380787
0.968667427884618
0.9686753303964785
0.9686832265812677
0.9686911164465815
0.9686990000000029
0.9687068772491033
0.9687147482014419
0.9687222532960479
0.9687301118210895
0.9687379640718595
0.9686600159616952
0.9686678899082602
0.968675757575761
0.9686836189717053
0.9686914741035892
0.9686993229788965
0.9687071656050993
0.9687150019896575
0.9687228321400198
0.9687306560636222
0.9687384737678895
0.9687462852602344
0.9687540905480582
0.9687618896387498
0.9687696825396868
0.9687774692582352
0.9687852498017491
0.9687930241775708
0.9688007923930315
0.9687946930693114
0.9688024544734805
0.9688102097348681
0.9688179588607642
0.9688257018584469
0.9688334387351827
0.968841169498227
0.9688488941548233
0.968856612712204
0.968804183109713
0.9688119132149952
0.9688196372239799
0.968781710681913
0.9687894405043393
0.9687968491532152
0.9688045669291392
0.9687947658402257
0.9688024783634988
0.9688101848210829
0.9688178852201313
0.9688255795677856
0.9688332678711762
0.9688409501374223
0.9688486263736322
0.9688562965869028
0.9688639607843197
0.9688716189729578
0.9688792711598807
0.9688869173521409
0.96889455755678
0.9689021135029416
0.9689097417840438
0.9689173640985593
0.9689249804534856
0.9689325908558095
0.9689401953125065
0.9689477938305415
0.9689553864168685
0.9689629730784305
0.9689705538221597
0.9689781286549777
0.9688760717069438
0.9688602649006691
0.9688678348909726
0.968875437913592
0.9688830350194623
0.9688906262154875
0.9688982115085608
0.968905790905565
0.9689133644133717
0.9689209320388423
0.9689284937888273
0.9689360496701667
0.9689435996896895
0.9689511438542147
0.9689586821705504
0.968966214645494
0.9689737412858328
0.9689812620983432
0.9689887770897913
0.9689962862669326
0.9689303944315626
0.9689379203710944
0.9689453632148458
0.9689528775589112
0.9689603861003943
0.9689678888460137
0.9689753858024774
0.9688787119167072
0.9688862374710955
0.968893757225442
0.9689009630200393
0.968885098190228
0.9688926096997776
0.9688998076183233
0.9689073076923163
0.9689148019992397
0.9689222905457427
0.9689297733384644
0.9689372503840334
0.9689447216890684
0.9689521872601778
0.96895964710396
0.968967101227003
0.968974549635885
0.9689819923371741
0.9689894293374279
0.9689968606431947
0.9690042862610122
0.9690117061974082
0.9690191204589006
0.9690265290519975
0.9690339319831967
0.9690413292589861
0.9690487208858442
0.9690561068702389
0.9690634872186289
0.968983752860422
0.9689911551658508
0.9689985518292785
0.9688902095238198
0.968897638994679
0.9689050628092986
0.9688183028919433
0.9688257512362218
0.9688331939163602
0.968840630938817
0.968848062310041
0.9688554880364709
0.9688629081245361
0.9688703225806559
0.9688777314112399
0.9688851346226881
0.9688007202426189
0.9688081470253993
0.9688155681818292
0.9688016660356036
0.9688090840272632
0.9688164964056108
0.9688239031770157
0.9688313043478374
0.9688386999244255
0.9688460899131206
0.9688534743202531
0.9688608531521444
0.968868226415106
0.9688755563938253
0.9687104826546119
0.9687179042593408
0.9687253202713004
0.9687327306968103
0.9687401355421805
0.9687475348137116
0.9687549285176945
0.9687623166604107
0.9687696992481325
0.9687770762871223
0.9687844477836336
0.9687918137439102
0.9687991741741866
0.9688065290806879
0.96881387846963
0.9688212223472192
0.9687194902548851
0.9687268639940179
0.9687342322097505
0.9687415949082868
0.9687489520958212
0.9687563037785389
0.9687636499626159
0.9687709906542187
0.9687783258595049
0.9687549122151794
0.9687622479462418
0.9687695782008345
0.968776902985088
0.9687842223051234
0.968791536167053
0.9687988445769796
0.9688061475409973
0.9688134450651906
0.9688207371556354
0.9688280238183986
0.9686882440476329
0.9686955745630484
0.9687028996282667
0.9687102192493637
0.9687175334324063
0.9687248421834527
0.9687321455085517
0.9687394434137434
0.9687467359050588
0.9687540229885201
0.9687613046701404
0.9687441645053868
0.968751444444459
0.9687587189929802
0.9687659881569355
0.9687732519423011
0.9687805103550444
0.9687877634011239
0.9687950110864895
0.9686885112671002
0.9686957902511227
0.9687030638612184
0.9687103321033361
0.9687175949834161
0.9687248525073898
0.96873210468118
0.9687160648489468
0.9687233149171425
0.9687239322533291
0.9687311740890843
0.968738410596042
0.9687456417800818
0.9687528676470745
0.9686255053289388
0.9686327700220583
0.9686400293793767
0.9686472834067705
0.9686545321101075
0.968661775495247
0.9686690135680395
0.9685517595308077
0.9685590326126946
0.9685663003663164
0.9685735627975262
0.9685808199121685
0.9685880717160792
0.9685953182150858
0.9686025594150072
0.9686097953216538
0.9686169528681201
0.9686241782323027
0.9686313983205714
0.9686386131387026
0.9686458226924646
0.9686530269876169
0.968660226029911
0.9686674198250896
0.9686746083788875
0.9686817916970307
0.9686889697852372
0.9686961426492164
0.9687032375409409
0.968710400000017
0.9687175572519254
0.9687247093023427
0.9687318561569369
0.96871877269428
0.9687259165154436
0.9687330551524119
0.9687401886108261
0.9684793691080666
0.9684865893439826
0.9684938043478435
0.9685010141253344
0.968508218682132
0.9685154180239047
0.9685226121563129
0.968471283905985
0.9684784887924978
0.9684856884712862
0.9684928829479946
0.9684997833152941
0.9685069675090431
0.9685141465175205
0.9685213203463383
0.9685284890010999
0.9685356524874009
0.9685428108108289
0.9685499639769635
0.9685571119913758
0.9685642548596295
0.96857139258728
0.9685785251798745
0.9685856526429527
0.9685927749820459
0.9685998922026776
0.9686067169540415
0.9686138240574692
0.9686209260588845
0.968628022963779
0.9686351147776372
0.9686422015059349
0.968604946236578
0.9686120386958269
0.9686191260745176
0.9686262083781071
0.9686332856120449
0.9686403577817723
0.9686474248927232
0.9686544869503232
0.9686615439599908
0.9686685959271363
0.968663285714305
0.9686703320242964
0.9686773733048017
0.9686844095612039
0.9686914407988784
0.9686984670231925
0.9687054882395065
0.9687125044531726
0.9687195156695355
0.9687265218939323
0.9687335231316925
0.9687405193881381
0.9687475106685833
0.968754496978335
0.9687614783226925
0.9687684547069474
0.9687754261363839
0.9687823926162787
0.9687893541519011
0.9687963107485128
0.968803262411368
0.9688102091457136
0.9688171509567889
0.9688240878498259
0.968739341359794
0.9687463008849765
0.9687531493276923
0.9687600990449446
0.9687670438472626
0.9687739837398582
0.9687809187279361
0.9687878488166936
0.9687947740113205
0.9688016943169996
0.9688086097389061
0.9688155202822082
0.9688224259520664
0.9688293267536343
0.968836222692058
0.9688431137724766
0.9688500000000215
0.9688568813798174
0.9688169598874248
0.9688238480478584
0.9688307313642973
0.9688376098418494
0.9688444834856156
0.9688513523006892
0.9688582162921567
0.9688650754650974
0.9688719298245834
0.9688787793756797
0.9688841865357865
0.9688910269891563
0.968897862648936
0.9689046935201623
0.9689115196078654
0.9689183409170682
0.9689251574527865
0.9689319692200294
0.9689387762237988
0.9689455784690894
0.9689523759608891
0.9689591687041792
0.9689659567039334
0.9689727399651188
0.9689795184926956
0.9689862922916169
0.9689930613668291
0.9689998257232715
0.9690064459930543
0.969013200975293
0.9690199512535049
0.9690266968326022
0.9690334377174901
0.9690401739130667
0.9690469054242236
0.9690536322558454
0.96906035441281
0.9690670718999888
0.9690737847222457
0.9690804928844386
0.9690871963914185
0.9690938952480292
0.9691005894591083
0.9691072790294865
0.9691139639639877
0.9691206442674295
0.9691273199446223
0.9691339910003701
0.9691405190311658
0.9691471809062848
0.9691348893499547
0.9691415485655269
0.9691482031790151
0.9691548531951881
0.9691614986188086
0.9691681394546324
0.9691747757074086
0.9691814073818801
0.969188034482783
0.9691946570148469
0.969201274982795
0.9692078883913439
0.9692144972452036
0.969221101549078
0.969227701307664
0.9692342965256525
0.9692408872077277
0.9692474733585673
0.9692540549828428
0.9692605633803065
0.9692671359890359
0.9692737040851606
0.9692802676733263
0.9692868267581726
0.9692933813443324
0.9692999314364324
0.969306477039093
0.9693130181569283
0.9693195547945459
0.9693260869565471
0.9693308350445154
0.9693373588778906
0.9693438782489995
0.9693503931624187
0.9693569036227188
0.9693634096344637
0.9693699112022115
0.969376408330514
0.9693829010239166
0.9693893892869586
0.9693958731241733
0.9693085236959005
0.9693150306748727
0.9693215332197875
0.969328031335176
0.9693345250255625
0.9693410142954653
0.9693474991493968
0.9693539795918631
0.9693604556273641
0.9693669272603935
0.9693733944954394
0.9693798573369831
0.9693863157895003
0.9693927698574605
0.969399219545327
0.9694056648575573
0.9694121057986026
0.9694185423729083
0.9694249745849134
0.9694158875339022
0.969422316288547
0.969428740690616
0.9694113705584025
0.9694177943166711
0.969424213730159
0.9694306288032725
0.9694370395404124
0.9694434459459731
0.9694498480243433
0.9694562457799057
0.9694249409382655
0.9694313427800543
0.9694377403035687
0.9694441335131764
0.9694505224132395
0.9694569070081137
0.9694632873021495
0.9694696632996909
0.9694760350050764
0.9694824024226387
0.9694887655567045
0.9694951244115947
0.9695014789916245
0.9695078293011031
0.9695141753443343
0.9695205171256156
0.9695268546492392
0.9695331879194912
0.9695395169406521
0.9695458417169966
0.9694626885685834
0.9694690013405108
0.9694753433836129
0.9694270931011669
0.9694334449280498
0.9694134203480872
0.969419772499192
0.9694261204013662
0.9694324640588717
0.9694388034759643
0.9694451386568946
0.9694514696059071
0.9694577963272407
0.969464118825129
0.9694704371037992
0.9694767511674738
0.9694830610203691
0.9694893666666956
0.9694956681106588
0.9695019653564582
0.9695082584082876
0.9695145472703355
0.9695208319467846
0.9695061210911802
0.9694540738277645
0.9694603723404548
0.9693352941176763
0.9693416279070061
0.9693479574892356
0.9693542828685553
0.9693606040491499
0.969366755142697
0.9693730679933961
0.9693793766578546
0.9693007292012229
0.9693070576541052
0.969313381914571
0.9693197019867847
0.9692877855015193
0.9692941098610489
0.9693004300364175
0.9693067460317759
0.9693130578512696
0.9693193654990385
0.9693256689792173
0.9693319682959349
0.9693382634533151
0.9693445544554757
0.9693508413065297
0.9693571240105844
0.9693634025717415
0.9693696769940976
0.9693759472817438
0.9693822134387656
0.9692866315443175
0.9692929229756724
0.9692992102665655
0.9693054934210832
0.9692485695495209
0.9692548652202805
0.9692611567532348
0.9692674441524618
0.9692737274220341
0.9692800065660191
0.9692862815884786
0.9692925524934694
0.9692988192850425
0.9693050819672442
0.969311340544115
0.9693175950196904
0.9693238453980004
0.9693300916830699
0.9693363338789184
0.9693425719895602
0.9693488060190043
0.9693550359712545
0.9693612618503094
0.9693674836601623
0.9693737014048013
0.9693799150882093
0.969386124714364
0.969392330287238
0.9693985318107986
0.9694047292890078
0.9694109227258226
0.969417112125195
0.9692944933203318
0.9693007166124099
0.9693069358515463
0.9693131510416988
0.9693193621868204
0.9693255692908586
0.9693317723577558
0.9693379713914497
0.9693441663958725
0.9693503573749512
0.969356544332608
0.9693627272727597
0.9693689061993185
0.969375081116191
0.9693812520272789
0.9693874189364788
0.9693935818476827
0.9693997407647769
0.9694058956916428
0.9694120466321573
0.9694181935901915
0.9694243365696122
0.9694304755742809
0.9694366106080538
0.9694427416747826
0.9694488687783137
0.9694549919224889
0.9694611111111444
0.9694672263481121
0.9694733376372187
0.9694794449822858
0.9694855483871303
0.969491647855564
0.969497743391394
0.9695038349984223
0.9695099226804461
0.9695160064412576
0.9695220862846442
0.9695215320244946
0.96952760617764
0.9695336764233211
0.9695397427653072
0.9695458052073628
0.9695518637532473
0.9695579184067157
0.9695639691715177
0.9695700160513985
0.9695760590500984
0.9695820981713528
0.9695881334188925
0.9695941647964434
0.9696001923077266
0.9696061518744336
0.9696121716848518
0.9696181876401241
0.9696241997439525
0.9696302080000345
0.9696362124120627
0.969642212983725
0.9696482097187047
0.9696542026206803
0.9696601916933254
0.9696385499840653
0.9696445402299197
0.9696505266518062
0.9696565092533851
0.9696624880383123
0.969668463010239
0.9696744341728115
0.9696804015296717
0.9696863650844568
0.9696923248407994
0.9696982808023273
0.9697041693189402
0.9697101177219568
0.9696552162850223
0.9696611446741208
0.9696671010807725
0.9696730537019734
0.9696790025413312
0.9696849476024486
0.9696908888889241
0.9696968264043514
0.9697027601523196
0.9697086901364134
0.9697146163602129
0.9697205388272938
0.9696834917617592
0.9696894203357973
0.9696953451551971
0.969701266223524
0.9697071835443395
0.9697130971211999
0.9697190069576576
0.9697249130572599
0.9697308154235504
0.9697367140600675
0.9697426089703455
0.9697485001579141
0.9697543876262986
0.96976027137902
0.9697661514195945
0.9697719646799478
0.9697778373266439
0.9697029309801811
0.9697088216761547
0.9697147086614536
0.9697205919395829
0.9697264715140432
0.9697323473883309
0.9697382195659376
0.969744088050351
0.9697499528450538
0.9696758013828146
0.9696816839459995
0.969687562814107
0.9696934379906175
0.9696163214061886
0.9696222152494877
0.9696281053952689
0.9696339918470108
0.9694440438871841
0.9694499843309675
0.9694559210526684
0.9694618540557839
0.9694677833438066
0.9694737089202248
0.9694796307885226
0.9694855489521798
0.9694914634146713
0.9694973741794682
0.9695032812500373
0.9695091846298405
0.9695150843223359
0.9695209803309771
0.9695268726592134
0.9695327613104898
0.9695386462882472
0.9695445275959216
0.9695504052369454
0.9695562792147463
0.969562149532748
0.9695680161943697
0.9695738792030265
0.9695797385621293
0.9695855320473308
0.9695913841368963
0.9695972325871025
0.9696030774013434
0.9696089185830087
0.9696147561354838
0.9696205900621498
0.9696264203663839
0.9696322470515589
0.9696380701210434
0.9696438895782019
0.9696496434108908
0.9696068505890028
0.9695642392315225
0.969419547707597
0.969425425828468
0.9694313003096358
0.9694371711544796
0.9694430383663749
0.9694231982679009
0.9694290661719616
0.9694349304482609
0.969440791100162
0.9694466481310239
0.9694525015442015
0.9694583513430456
0.9694641975309027
0.9694700401111154
0.9694758790870219
0.9694817144619566
0.9694875462392496
0.9694933744222267
0.9694991990142101
0.9695050200185175
0.9694040332512704
0.9694098799631045
0.9694157230769621
0.9693112273147114
0.9692571648216872
0.9692630494928149
0.9692176398279432
0.9692235330261528
0.9692294226044618
0.9692353085662044
0.9692068753837102
0.9690497084995788
0.9690553680981987
0.9690613002146973
0.969067228694092
0.9690731535397268
0.9690790747549414
0.9689449310873288
0.968950887936353
0.9688783593511261
0.9688843329253761
0.9688903028449463
0.9688962691131894
0.9689022317334545
0.9688987775061522
0.9689046440574793
0.9689105986561178
0.9688103206107267
0.9687223137973534
0.9687283185841105
0.9687343197071783
0.9687403171699086
0.9687463109756496
0.9687523011277448
0.968681048141417
0.9686491014316573
0.9686551157125856
0.9686609741248496
0.9686669811321154
0.9685536963797174
0.9685597323601374
0.9685657646701525
0.96857179331311
0.9685778182923526
0.9685838396112189
0.9685898572730436
0.9685958712811574
0.968601881638887
0.9686078883495549
0.9686138914164796
0.9686198908429756
0.9686258866323533
0.9686318787879193
0.9686378673129761
0.9686438522108219
0.9686498334847515
0.9686558111380552
0.9686617851740196
0.9686677555959271
0.9686737224070563
0.9686796856106817
0.9686856452100742
0.9686916012085002
0.9686975536092225
0.9687035024155
0.9687094476305874
0.9686104103802463
0.9686163800905389
0.9686223462002824
0.9686283087127334
0.9686342676311444
0.9686402229587638
0.9686461746988365
0.9686521228546032
0.9686580674293009
0.9686640084261624
0.9686699458484169
0.9686758796992897
0.9686818099820019
0.9686877366997712
0.9686456430288877
0.9686515770502069
0.9686575075075492
0.9686634344041245
0.968669357743139
0.9686752775277946
0.9686811937612896
0.9686871064468184
0.9686930155875719
0.9686989211867366
0.9687048232474955
0.968710721773028
0.9687166167665091
0.9687225082311106
0.9687283961700003
0.9686751720012388
0.9686810705742049
0.9686869656203712
0.9686469216975916
0.968652823424004
0.968658721624893
0.9686646163034165
0.968670507462729
0.968676395105981
0.9686408114558898
0.9686467044438242
0.9686523553965839
0.968658241430743
0.9686641239571343
0.9686700029788927
0.9686758189398876
0.9686816909795007
0.9686712500000425
0.9686771199048327
0.9686829863177107
0.9686888492417911
0.9686947086801854
0.9687005646360011
0.9687064171123422
0.9687122661123089
0.9687181116389977
0.9687239536955015
0.9687297922849094
0.9687356274103069
0.9687414590747762
0.9687472872813949
0.9687531120332381
0.9687589333333765
0.9687647511848773
0.9687705655908042
0.9687763765542173
0.968782184078173
0.9687879881657238
0.9687937888199192
0.9687147545831304
0.9687205734555563
0.9687263888889324
0.9687322008863064
0.9687380094507229
0.9687438145852222
0.9687496162928417
0.968755414576615
0.9687612094395718
0.9687670008847385
0.9687727889151382
0.9687785735337898
0.9687843547437092
0.9687901325479085
0.9687697585395022
0.9687755372387841
0.9687813125368304
0.9687870844366431
0.9687928529412206
0.9687986180535578
0.968712610229321
0.9687183955333971
0.968724177438352
0.9687299559471808
0.9687357310628746
0.9687415027884212
0.9687472711268049
0.9687530360810066
0.9687587976540034
0.9687645558487692
0.9687703106682743
0.9687760621154855
0.9687817809022121
0.9687875256222994
0.9687932669789674
0.968799004975169
0.9688047396138539
0.9688104708979681
0.9688161988304542
0.9688219234142512
0.9688276446522951
0.968833362547518
0.9688390771028487
0.9688447883212129
0.9688504962055325
0.9688562007587261
0.968861901983709
0.9688675998833931
0.9688732944606866
0.9688789857184947
0.968884673659719
0.9688903582872577
0.9688063774024914
0.9688120815138735
0.9688177823050512
0.9688234797789224
0.9688291739383817
0.9688348647863206
0.9688405523256269
0.9688460040686302
0.9688516850668671
0.9688573627650761
0.9688630371661315
0.9688687082729049
0.968874376088264
0.9688800406150733
0.9688857018561943
0.9688911278631945
0.9688967826087415
0.968902434077125
0.9689080822711931
0.9689137271937905
0.9689193688477588
0.968925007235936
0.9689306423611571
0.9689362742262537
0.9689419028340542
0.9689475281873835
0.9689531502890636
0.9689587691419127
0.9689643847487465
0.9689699971123766
0.9689756062356122
0.9689812121212585
0.968986814772118
0.9689924141909897
0.9689980103806694
0.9690036033439497
0.9690091930836201
0.9690147796024667
0.9690203629032724
0.9690259429888173
0.9689851180196207
0.968990705036018
0.9689962888377913
0.9689604544147722
0.9689660437033246
0.9689716297787189
0.968977212643725
0.9689827923011098
0.9689883687536369
0.9689939420040665
0.9689995120551561
0.9690050789096597
0.9690106425703283
0.9690162030399095
0.9690217603211482
0.9690273144167856
0.9690328653295602
0.9690384130622072
0.9690439576174587
0.9689818207844734
0.9689873783629552
0.9689929327611347
0.9689984839817408
0.9690040320274996
0.9690095769011339
0.9690151186053634
0.9690206571429048
0.9690261925164716
0.9690317247287742
0.9690372537825199
0.9690427796804131
0.9690483024251548
0.9690527666857295
0.9690582834331816
0.9690637970353957
0.9690693074950607
0.9690748148148628
0.9690803189974846
0.9690858200456062
0.9690913179619041
0.9690968127490521
0.969102304409721
0.9691077929465783
0.9691132783622888
0.9691187606595139
0.9691242398409122
0.9691297159091392
0.9691351888668476
0.9691406587166866
0.9691461254613031
0.9691515891033402
0.9691570496454386
0.9691625070902358
0.9691456195067114
0.9691510770975542
0.9691565315954014
0.9691619830028815
0.9691674313226202
0.9691458097395731
0.9691512595528368
0.9691567062818824
0.9691621499293275
0.9691675904977864
0.9691730279898708
0.9691492933861428
0.9691547329754657
0.9691601694915745
0.9691656029370724
0.9691710333145607
0.9691764606266368
0.9691818848758956
0.9691873060649293
0.9691281161873024
0.9691335494784817
0.9691389797069264
0.9691444068752254
0.9691498309859649
0.9691552520417278
0.9691606700450945
0.9691660849986422
0.9691714969049454
0.9691769057665756
0.9691823115861014
0.9691877143660884
0.9691931141090997
0.9691985108176951
0.9692039044944318
0.9692092951418639
0.9692146827625429
0.969220067359017
0.9692254489338322
0.969230827489531
0.9692362030286534
0.9692415755537366
0.9692469450673147
0.9692523115719189
0.9692576750700781
0.969262979557597
0.9692683370661195
0.9692736915757568
0.9692790430890261
0.96928413986019
0.9692894854586632
0.9692948280682638
0.9693001676914981
0.969305504330869
0.9693108379888772
0.9693161686680203
0.969321496370793
0.9693268210996877
0.9693321428571934
0.9693374616457967
0.9693427774679815
0.9693314747700534
0.9693367892977095
0.969342100863801
0.9693474094708029
0.9693527151211869
0.9692605790646387
0.9692659059282445
0.9692712298275411
0.9692765507650022
0.9692818687430987
0.9692871837642989
0.9692924958310681
0.9692935815504816
0.9692988888889398
0.9693041932796955
0.9693094947252037
0.9693147932279167
0.9693200887902842
0.9693253814147529
0.9692940931780877
0.9692993900749055
0.9693046840355278
0.9693099750623954
0.9693152631579459
0.9693205483246151
0.9693258305648353
0.9693311098810367
0.9693363862756462
0.9693416597510888
0.9693469303097859
0.9693521979541571
0.9693574626866187
0.9693627245095846
0.9693679834254659
0.9693732394366713
0.9693390115958551
0.9693442727022322
0.969349530905129
0.9693547862069483
0.9693600386100905
0.9693652881169529
0.9693705347299306
0.9693757784514159
0.9693810192837985
0.9693862572294654
0.9692915473568802
0.96929680704657
0.9693020638415489
0.9693073177442061
0.9693125687569277
0.9693178168820977
0.9693230621220972
0.9693283044793047
0.9693335439560962
0.9693387805548449
0.9693440142779216
0.9693492451276944
0.9693544731065288
0.9693596982167877
0.9693649204608313
0.9693701398410176
0.9693753563597016
0.9693805700192358
0.9693857808219704
0.9693909887702525
0.9693961938664273
0.9693669860389248
0.9693721948550061
0.9693430642955384
0.9693482768053044
0.9693534864643678
0.9693586932750665
0.9693238589779156
0.9693290710383042
0.9693342802513503
0.9693394866193866
0.9693446901447431
0.9693498908297473
0.9693550886767243
0.9693602836879963
0.9693654758658834
0.9693706652127031
0.9693758517307699
0.9693810354223965
0.9693862162898925
0.9693913943355652
0.9693965695617195
0.9694017419706575
0.9694069115646792
0.9694120783460817
0.9694172423171598
0.9694224034802057
0.9694275618375093
0.9694327173913578
0.9694378701440362
0.9694430200978266
0.9694481672550088
0.9694533116178604
0.9694584531886562
0.9694635377103087
0.969468673718524
0.9694738069414853
0.969478937381458
0.9694840650407042
0.9694891899214844
0.969494312026056
0.9694994313566745
0.9695045479155926
0.9695096617050607
0.9695147727273267
0.9695198809846362
0.9694630340725257
0.969468153555069
0.9694732702703244
0.9694783842205351
0.9694834954079418
0.9694886038347829
0.9694937095032939
0.9694826180837249
0.9694877226120348
0.9694928243863504
0.9694979234089001
0.9695030196819092
0.9695081132076016
0.9695132039881977
0.9695182920259164
0.9695233773229739
0.9695284598815839
0.9695335397039576
0.9695386167923042
0.9695347861178916
0.9695398601399148
0.9695448776553383
0.9695499462366137
0.9695550120935779
0.9695600752284265
0.9695651356433531
0.9695701933405488
0.9695752483222024
0.969579951690876
0.9695850013416163
0.9695900482833165
0.9695950925181561
0.9696001340483121
0.9696051728759595
0.9695638799571824
0.969568925797001
0.9695739689341738
0.9695790093708716
0.9695840471092627
0.9695890821515134
0.9695941144997876
0.9695991441562466
0.969560026738023
0.9695650628174837
0.969570096205293
0.9695751269036085
0.9695801549145852
0.9695304672897749
0.969407981847359
0.9694130504404075
0.9694181163287638
0.9694231795145924
0.9694282400000553
0.969433297787312
0.9694383528785202
0.9694434052758348
0.9694484549814086
0.9694478029294828
0.9694528487753483
0.9694578919351101
0.9694629324109124
0.9694679702048973
0.9694730053192046
0.9694780377559716
0.9694830675173337
0.969358968907842
0.9693640276302364
0.9693690836653944
0.9693741370154567
0.9693791876825618
0.9693842356688457
0.9693892809764422
0.969394323607483
0.9693993635640973
0.9694044008484123
0.969357381394172
0.9693624271330713
0.9693674701987315
0.9693725105932764
0.9693666666667227
0.9693717046056675
0.9693767398783307
0.9693817724868286
0.9693868024332749
0.9693918297197812
0.9693968279144098
0.969401849894348
0.9694068692206639
0.9694118858954603
0.9694168999208379
0.9693284054910806
0.9693334389021413
0.9693384696570484
0.9693434977579038
0.9693485232068074
0.9693533350910134
0.969358355297895
0.9693633728590815
0.9693683877766635
0.9693734000527297
0.9693784096893667
0.9693793366676007
0.9693603947368986
0.969365403841151
0.9693704103104195
0.9692772285038693
0.9692822555205612
0.9692872798949317
0.9692923016290634
0.9692973207250369
0.9693023371849306
0.9693073510108207
0.9693123622047811
0.9693173707688838
0.9693223767051985
0.9693273800157924
0.9693323807027312
0.9693373787680779
0.9693423742138934
0.9693473670422367
0.9693523572551643
0.969357344854731
0.969362329842989
0.9693673122219886
0.9693722919937777
0.9693772691604025
0.9693822437239066
0.9693872156863317
0.9693921850497175
0.9692582963157091
0.9692632967607678
0.969268294593946
0.9692732898172897
0.9692782824328425
0.9692832724426461
0.9692882598487399
0.9692932446531612
0.9692982268579453
0.9693032064651252
0.969308183476732
0.9693131578947944
0.9693176608492371
0.9693226302083909
0.9693275969800108
0.9693325611661171
0.9693375227687281
0.96934248178986
0.9693474382315272
0.9693523920957416
0.9693573433845133
0.96936229209985
0.9693672382437576
0.9693595584416164
0.9693645027266226
0.9693694444445025
0.969374383597255
0.969379320186877
0.9693842542153629
0.9693891856847054
0.9693302307493452
0.9693351736651696
0.9693401140192341
0.9693450518135298
0.9693499870500454
0.9693549197307678
0.969359849857682
0.9693647774327706
0.9693696765847932
0.9693745990688634
0.9693795190070406
0.9693844364012995
0.9693893512536124
0.96939426356595
0.9693991733402807
0.969404080578571
0.9694089852827852
0.9694138874548858
0.9694187870968329
0.969423684210585
0.9694285787980985
0.9694334708613275
0.9694382057231833
0.9694430927835639
0.9694479773254904
0.969452859350909
0.9694577388617638
0.9694626158599972
0.9694674903475493
0.9694723623263585
0.9694772317983611
0.9694820987654912
0.9694869632296811
0.9694918251928611
0.9694966846569597
0.9695015416239029
0.9695063960956153
0.9695112480740191
0.9695160975610349
0.9695209445585808
0.9695257890685736
0.9695306310929275
0.9695354706335552
0.9695403076923671
0.9694907203281804
0.9694955663762768
0.9695004099411304
0.9695052510246497
0.9695100896287407
0.969514925755308
0.9695197594062536
0.9695245905834783
0.9695294192888804
0.9695342455243564
0.969539069291801
0.9695438905931067
0.9695159979555926
0.9695208226878472
0.96952564495536
0.969530464760019
0.9695352821037106
0.9695400969883192
0.9695449094157272
0.9695497193878151
0.9695545269064615
0.9695593319735429
0.9695641345909344
0.9695689347605086
0.9695737324841366
0.9695785277636872
0.9695833206010278
0.9695881109980236
0.9695928989565378
0.9695976844784318
0.9696024675655653
0.9696072482197958
0.9696120264429793
0.9696168022369694
0.9696215756036183
0.969626346544776
0.9696311150622906
0.9696356526156015
0.9696404163493878
0.9696451776650352
0.9696499365643844
0.9696546930492743
0.9696594471215418
0.9696641987830222
0.9696689480355487
0.9696736948809528
0.9696784393210641
0.9696831813577103
0.9696879209927173
0.9696926582279091
0.969594608959818
0.9695993674089678
0.9696041234506049
0.969608674759798
0.9696134260430446
0.9695874873610317
0.9695922415972306
0.9695969934310869
0.9696017428644208
0.9696064898990511
0.9696112345367943
0.9696159767794655
0.9696207166288777
0.9696254540868423
0.9696301891551685
0.9696349218356639
0.9696396521301345
0.969644380040384
0.9696491055682146
0.9696538287154267
0.9696585494838187
0.9696504783485006
0.9696551975837514
0.9696599144439468
0.9696646289308792
0.9696693410463393
0.969674050792116
0.9696787581699963
0.9696834631817657
0.9696881658292075
0.9696928661141034
0.9696975640382336
0.969702259603376
0.9697069528113068
0.969665445420388
0.9696701455093443
0.9696748432405936
0.9696795386159094
0.9696842316370636
0.9696889223058264
0.9696936106239658
0.9696982965932484
0.969702980215439
0.9697076614923005
0.9697123404255941
0.9697170170170791
0.9697216912685135
0.969726363181653
0.9697310327582518
0.9697357000000623
0.9697403649088351
0.9697450274863192
0.9696768423682862
0.9696815184815808
0.9696861922597378
0.9696908637045057
0.9696955328176318
0.9697001996008608
0.9697048640559368
0.9697095261846012
0.9697141859885942
0.9697188434696539
0.9697234986295169
0.9697281514699182
0.9697328019925907
0.9697374501992659
0.9697420960916734
0.9697467396715411
0.9697020900722201
0.9697067412935951
0.9697113902015053
0.969716036797676
0.9697206810838312
0.9697253230616931
0.9697299627329823
0.9697346000994173
0.9697392351627151
0.9697438679245913
0.9697484983867596
0.9697531265509316
0.9697577524188178
0.9697623759921267
0.9697669972725651
0.9697716162618382
0.9697762329616494
0.9697808473737006
0.9697854594996917
0.9697900693413214
0.9697946769002862
0.9697992821782813
0.9698038851769999
0.9697699901039725
0.969774598070803
0.9697792037587183
0.9697838071694085
0.9697884083045618
0.969725006177479
0.969729619565281
0.9697342306743042
0.9697388395062365
0.9697434460627643
0.9697480503455721
0.9697526523563431
0.9697572520967584
0.9697618495684979
0.9697664447732395
0.9697710377126594
0.9697756283884326
0.969780216802232
0.969784802955729
0.9697893376016399
0.9697939192516641
0.9697984986463845
0.9698030757874656
0.9698076506765708
0.9698122233153617
0.9698167937054981
0.9698213618486383
0.9698259277464392
0.9697396314496955
0.9697442151806095
0.969748796660182
0.9697213356249107
0.9697259204713454
0.9697305030675488
0.9697350834151771
0.9697396615158848
0.9697442373713246
0.9697488109831484
0.9697533823530056
0.9697579514825442
0.9696865997060908
0.9696911829537749
0.9696957639569694
0.9697003427173227
0.9697049192364815
0.9697094935160909
0.9697140655577945
0.969718635363234
0.9697232029340499
0.9697277682718808
0.9696950879766041
0.9696996579526665
0.9697042256962053
0.9697087912088558
0.9697133544922522
0.9697179155480266
0.96972247437781
0.9697270309832313
0.9697315853659184
0.9697361375274971
0.9697406874695919
0.9697452351938255
0.9697497807018193
0.9697543239951928
0.9697588650755642
0.96976340394455
0.9697679406037651
0.9697724750548229
0.9697770072993351
0.969781537338912
0.9697860651751624
0.9697703865792043
0.9697749149247127
0.9697794410693239
0.9697839650146424
0.9697884867622707
0.9697930063138097
0.9697975236708591
0.9697380825243371
0.9697426110168088
0.9697470887919138
0.9696548872181103
0.9696594325897839
0.969663975757641
0.9696685167232839
0.9696730554883134
0.9696775920543289
0.9696821264229281
0.969686658595707
0.9696911885742605
0.9696957163601816
0.9697002419550618
0.9697047653604912
0.9697092865780582
0.9697138056093498
0.9697183224559515
0.969683929434575
0.9695929451559003
0.9695974879227709
0.9696020284955981
0.969606566875971
0.9696111030654773
0.9696156370657028
0.9696201688782322
0.9696246985046485
0.9696292259465331
0.969633751205466
0.9696382742830256
0.9696427951807888
0.9696473139003309
0.9696518304432259
0.9695946303877375
0.9695991574386794
0.9696036823105353
0.9696082050048783
0.9696127255232799
0.96961724386731
0.969621760038537
0.9696262740385277
0.9696307858688478
0.969635295531061
0.9696398030267297
0.969644308357415
0.9696486434574493
0.9696334133462017
0.969637916966709
0.9696424184261699
0.9696469177261398
0.9696514148681719
0.9696559098538184
0.9696604026846302
0.9696648933621561
0.9696693818879438
0.9696738682635395
0.969678352490488
0.9696828345703323
0.9696873145046142
0.969691792294874
0.9696962679426504
0.9697007414494807
0.9697052128169008
0.9697096820464449
0.9697141491396462
0.9697186140980357
0.9697230769231437
0.9697275376164987
0.9697319961796275
0.9697364526140559
0.969740906921308
0.9697247196373849
0.9697291746183875
0.9697336274744289
0.9697380782070293
0.969742526817707
0.9697469733079793
0.9697514176793618
0.9697558599333687
0.9696839247440537
0.969688380952448
0.9696928350393434
0.9696972870062547
0.9697017368546949
0.9696864176974981
0.9696908680143359
0.9696953162149983
0.9696997623009942
0.9697042062738315
0.9697086481350161
0.9697128978623
0.9697173355498179
0.9697217711301718
0.969726204604862
0.9697306359753877
0.9697350652432465
0.9697394924099345
0.9697439174769467
0.9697483404457763
0.9697527613179153
0.9697571800948542
0.9697008054963954
0.9697052344860931
0.9697096613782347
0.96971408617431
0.9697185088758072
0.9697229294842133
0.9697273480010139
0.969731764427693
0.9697361787657334
0.9697405910166161
0.9697450011818215
0.9697494092628277
0.969753815261112
0.9697581719414943
0.9697625737899143
0.96976697356003
0.969771371253313
0.9697757668712335
0.9697700872848048
0.9697744811321434
0.9697788729074012
0.9697832626120435
0.9697874617016943
0.9697918473139229
0.9697962308599032
0.9698006123410949
0.9698049917589567
0.9698093691149458
0.9698137444105177
0.9698181176471271
0.9698224888262268
0.9698268579492687
0.9698312250177029
0.9698355900329786
0.9698399529965431
0.9698443139098428
0.9698486727743226
0.9698530295914259
0.9698573843625949
0.9698617370892704
0.9698660877728918
0.9698704364148972
0.9698747830167235
0.969879127579806
0.9698834701055786
0.9698878105954742
0.9698921490509241
0.9698964854733583
0.9699008198642055
0.9699051522248932
0.9699094825568471
0.9699137640450125
0.9699180903347282
0.9699224145999752
0.9699267368421741
0.9699310570627442
0.9699353752631037
0.9699396914446692
0.969944005608856
0.9699483177570782
0.9699526278907488
0.9699569360112787
0.9699612421200784
0.9699655462185565
0.9699698483081204
0.9699703219786038
0.9699746209471183
0.9699789179105168
0.969983212870202
0.969987505827575
0.9699917967840356
0.9699960857409825
0.970000372699813
0.970004657661923
0.9700089406287072
0.970003491620181
0.9700077728648587
0.9700120521173332
0.9700163293789947
0.9700206046512322
0.9700248779354332
0.9700291492329843
0.9700334185452705
0.9699804368030435
0.969984715447224
0.9699889921041104
0.9699930810309496
0.9699973537605153
0.9700016245069158
0.9699668909513458
0.9699711667827188
0.9699754406308676
0.9699797124971716
0.9699839823830091
0.9699880880649596
0.969933410565408
0.9699376882094746
0.9698294349236455
0.9698337346608709
0.9698380324074772
0.9698422818792644
0.9698465756594867
0.9698507980569746
0.9698550878816607
0.969859375722613
0.9698636615812071
0.9698679454588172
0.9698722273568166
0.969876507276577
0.9698807852194693
0.9698850611868627
0.9698893351801252
0.9698936072006238
0.9698978772497239
0.9699021453287897
0.9699064114391843
0.9699106755822696
0.9699149377594061
0.9699191979719529
0.9699234562212682
0.9699277125087087
0.9699319668356298
0.9699362192033858
0.9699404696133298
0.9699447180668136
0.9699489645651875
0.9699532091098011
0.9699574517020022
0.9699616923431377
0.9699659310345531
0.9699701677775928
0.9699744025735998
0.969978635423916
0.9699828663298821
0.9699870952928374
0.9699913223141201
0.9699955473950671
0.9699997705370141
0.9700039917412956
0.970008211009245
0.970012428342194
0.9700166437414737
0.9700208572084136
0.970025068744342
0.9700292783505862
0.9700334860284721
0.9699458667278015
0.9699500915751624
0.9699543144885121
0.9699585354691784
0.96993498055372
0.9699392040256886
0.969943425566044
0.9699368770005283
0.9699410971429282
0.969945315356561
0.9699495316427488
0.9699537460028121
0.9699579584380708
0.9699621689498429
0.9699663775394458
0.9699705842081954
0.9699644079398385
0.9699686131387574
0.9699728164196836
0.9699770177839291
0.9699812172328044
0.9699854147676192
0.9699896103896818
0.9699938041002992
0.9699979959007774
0.9700021857924211
0.9700063737765341
0.9700105598544183
0.9700147440273753
0.9700189262967048
0.9700229474642516
0.9700271259664198
0.9700313025688372
0.9700354772727988
0.9700396500795989
0.9699515674694037
0.969955757438182
0.9699599455041588
0.96996413166863
0.9699683159328906
0.9699724982982337
0.969976678765952
0.9699749829894116
0.9699791609978041
0.9699833371118377
0.9699875113328006
0.9699916836619797
0.9699958541006608
0.9700000226501284
0.970004189311666
0.9700083540865558
0.970012516976079
0.9700166779815157
0.9700208371041443
0.9700249943452427
0.9700291497060873
0.9700333031879536
0.9700374547921154
0.970041604519846
0.9700183913240665
0.9699709509826787
0.9699751129178679
0.9699792729736553
0.9699834311513136
0.9699875874521146
0.9699917418773285
0.9699570268441957
0.9699611862878484
0.9699653438557655
0.9699694995492156
0.969973653369466
0.9698809148265706
0.969885086731318
0.969889256756829
0.9698285746454223
0.9698327555156058
0.9698369345037859
0.9698411116112333
0.9698452868392173
0.9698494601890062
0.9698536316618668
0.9698578012590652
0.969861968981866
0.969866134831533
0.9698702988093287
0.9698744609165145
0.9698786211543505
0.9698827795240959
0.9698869360270085
0.9698910906643454
0.9698952210007457
0.9698993719157298
0.9699035209688996
0.9699076681615075
0.9699118134948047
0.9699159569700413
0.9699200985884662
0.9699242383513271
0.9699283762598712
0.9699325123153437
0.9699366465189893
0.9699407788720513
0.969944909375772
0.9699490380313928
0.9699531648401534
0.9699572898032929
0.9699614129220492
0.969965534197659
0.9699696536313579
0.9699737712243804
0.96997788697796
0.969982000893329
0.9699861129717186
0.9699902232143588
0.9699943316224788
0.9699613788488013
0.9699654918582038
0.9699696030330793
0.969973712374655
0.969977819884157
0.9699819255628099
0.9699860294118379
0.9699901314324635
0.9699942316259085
0.9699983299933932
0.9700024265361374
0.9699766525707387
0.9699807521140029
0.9699848498332212
0.9699889457296107
0.9699930398043873
0.9699969764340439
0.9700010669038297
0.9700051555556288
0.9700092423906532
0.9700133274101134
0.9700174106152188
0.9700214920071781
0.9700255715871988
0.9700296493564871
0.9700337253162483
0.9700377994676866
0.9700418718120052
0.9700459423504061
0.9700500110840904
0.970054078014258
0.9700581431421077
0.9700622064688375
0.9700662236988554
0.9700531443756272
0.9700572061103238
0.970061266046997
0.9699878734233973
0.9699919469027284
0.9699960185800338
0.9700000884565089
0.970004156533348
0.9700082228117448
0.9700122872928914
0.9700163499779791
0.9700204108681983
0.9700244699647381
0.9700285272687865
0.9700325827815308
0.9700366365041568
0.9700406884378496
0.9700447385837933
0.9700487869431705
0.9700528335171632
0.9700568783069523
0.9700609213137174
0.9700649625386373
0.9700690019828896
0.9700730396476511
0.9700770755340974
0.970081109643403
0.9700851419767416
0.9700891725352854
0.9700932013202062
0.9700972283326743
0.9701012535738591
0.9701052770449291
0.9701092987470517
0.9701133186813929
0.9701173368491185
0.9701213532513925
0.9701253678893781
0.9700790733421911
0.9700830954995254
0.9700871158912069
0.9700911345183978
0.9700951513822595
0.9700991664839524
0.9701031798246358
0.9701071694804515
0.9701111793073958
0.9701151873768002
0.9701191936898204
0.9701231982476101
0.9701272010513229
0.9701312021021109
0.9701352014011254
0.9699910045962663
0.9699950328228317
0.9699990592868828
0.970003083989576
0.9700071069320668
0.9700111281155098
0.9699908633880528
0.9699948863637111
0.96999890758146
0.9699897335081569
0.9699937540948553
0.9699977510917778
0.9700017681729628
0.9700057835007295
0.9700097970762258
0.9700138089005984
0.9700178189749931
0.969991321413071
0.9699497056900682
0.9699537271142858
0.969957746785867
0.9699617647059572
0.9699657808757012
0.9699697952962422
0.9699738079687229
0.9699778188942848
0.9699818280740685
0.9699858355092134
0.9699898412008582
0.9699395389300446
0.9699435529463677
0.9699475652174664
0.9699515757444784
0.969955584528541
0.9699595915707898
0.9699635968723601
0.9699676004343857
0.9699716022579996
0.969975602344334
0.9699796006945197
0.9699835973096869
0.9699875921909646
0.9699287790067983
0.9699327840417058
0.9699367873402011
0.9699407889034131
0.9699447887324697
0.9699487868284983
0.9699527831926247
0.9699567778259741
0.9699386880277872
0.9699426406927162
0.9699466349275804
0.9699506274340868
0.9699546182133569
0.9699586072665115
0.9699625945946702
0.9699665801989515
0.9699705640804732
0.9699745462403522
0.9699785266797041
0.9699825053996437
0.9699864824012849
0.9699904576857407
0.9699944312541228
0.9698148467847111
0.9698188565265052
0.9697984469370906
0.9698024584861661
0.96980646830538
0.9698104763958509
0.9698144827586967
0.9697622279681862
0.9697662429987833
0.9697702562998821
0.9697742678725997
0.9697087621098714
0.9697127851916386
0.9697168065419309
0.9697208261618661
0.9697248440525604
0.9697288602151298
0.9697328746506889
0.9697368873603512
0.9697408983452298
0.9697449076064363
0.9697489151450815
0.9697155927835812
0.9697196048959318
0.9697236152856065
0.9697276239537143
0.9697316309013637
0.9697356361296622
0.9697396396397159
0.9697436414326305
0.9697476415095103
0.969751639871459
0.9697556365195791
0.9697596314549725
0.9697636032562889
0.9697675947741179
0.9695872376874425
0.9695912652537693
0.9695952910959668
0.9695993152151416
0.9695557552418392
0.969559786096333
0.9695638152267657
0.9695678426342436
0.9695718683198711
0.9695758922847526
0.9695799145299909
0.9695839350566883
0.9695879538659458
0.9695919709588635
0.969595986336541
0.9696000000000765
0.9696040119505673
0.96960802218911
0.9695788182594621
0.9695828321604518
0.9695487846482642
0.9695528032403239
0.9695568201194287
0.9695608352866737
0.969564848743153
0.9695688604899595
0.9695728705281857
0.9695768788589227
0.969530651341073
0.9695346669504917
0.9695386808511406
0.9694897468624464
0.9694937686091792
0.9694977886456222
0.9695018069728659
0.9695058235920003
0.9695098385041142
0.9695138517102957
0.9695178632116317
0.9695218730092083
0.9694130573249177
0.969417087667239
0.9694211162988885
0.9693994483344712
0.9694034789988042
0.9694075079534175
0.9694115351993985
0.9694155607378341
0.96941958456981
0.9693267005722322
0.9693307415255008
0.9693347807668639
0.9693388182974088
0.9693428541182224
0.9693468882303905
0.9693509206349978
0.9693549513331284
0.9693589803258653
0.9693630076142905
0.9693670331994853
0.9693351797040942
0.969339209469534
0.9693432375317764
0.9693472638919007
0.9693512885509856
0.969355311510109
0.9693593327703477
0.9693633523327775
0.9693673701984734
0.9693713863685096
0.9693754008439593
0.9693794136258949
0.9693834247153875
0.9693874341135079
0.9693914418213254
0.9693826554268427
0.9693866624526692
0.969390667790261
0.9693946714406843
0.9693986734050051
0.969367936842183
0.9693719427489728
0.9693759469697747
0.9693799495056532
0.9693839503576714
0.9693879495268917
0.9693640454163941
0.969368047088579
0.9693720470786823
0.9693760453877643
0.9693800420168847
0.9693838479311848
0.9693878412432531
0.9693918328785159
0.9693958228380293
0.9693998111228482
0.9694037977340269
0.9694077826726184
0.9694117659396754
0.9694157475362493
0.9694197274633906
0.969423705722149
0.9694276823135736
0.9694209721350038
0.9694249476330903
0.9694289214660468
0.969432893634919
0.9694368641407523
0.9694408329845906
0.9694448001674772
0.9694487656904548
0.9694527295545649
0.9694566917608479
0.9694606523103438
0.9694646112040918
0.9694685684431296
0.9694725240284946
0.9694764779612232
0.969441771094481
0.9694457297975309
0.9694496868476775
0.9694536422459561
0.9694575959934006
0.9694615480910445
0.9694654985399199
0.9694694473410587
0.9694733944954913
0.9694773400042478
0.969481283868357
0.969485059387451
0.969488833333412
0.9694927723391747
0.9694967097043686
0.9695006454300183
0.9695045795171479
0.9695085119667801
0.9695124427799373
0.9695163719576407
0.9694209442596462
0.9694248908297731
0.9694288357589146
0.9694327790480938
0.9693848295927637
0.9693886141700352
0.9693925633569547
0.9693965109035056
0.9694004568107102
0.969404401079589
0.9694083437111624
0.9694122847064496
0.9694162240664691
0.9694199958515621
0.9693848403153009
0.9693887829152771
0.9693927238806761
0.9693966632125144
0.9694006009118072
0.9694045369795695
0.9694084714168149
0.9694124042245563
0.9694163354038059
0.969420264955575
0.969424192880874
0.9694281191807125
0.9694320438560992
0.9694359669080421
0.9694398883375483
0.9694438081456241
0.9694477263332749
0.9694516429015053
0.9694555578513191
0.9694594298699409
0.9694633415944619
0.969467251703569
0.9694711601982627
0.9694436119711837
0.9694475237309916
0.9694514338767042
0.9694553424093204
0.9694592493298383
0.9694631546392548
0.9694670583385665
0.9694709604287688
0.9694748609108564
0.9694787597858234
0.9694826570546626
0.9694041186162247
0.9694080296480105
0.9694119390696556
0.9694158468821542
0.9694197530864995
0.969423657683684
0.9694275606746993
0.9694314620605363
0.969435361842185
0.9694392600206349
0.9693658446363312
0.9693697554962787
0.9693736647494635
0.9693775723968758
0.9693814784395048
0.969385382878339
0.9693423850575511
0.9693462959163532
0.9693502051703712
0.9693541128205927
0.9693183757178814
0.9693222882920628
0.9693261992620726
0.9693199221152674
0.9692850204918831
0.9692505838968223
0.9692545063499365
0.9692584271964756
0.9692267403768203
0.9692306653020247
0.9692345886206285
0.969238510333618
0.9692424304419786
0.9692463489466949
0.9692502658487508
0.9691913310162321
0.9691952575634488
0.9691991825057003
0.9692031058439705
0.9692070275792425
0.9692109477124984
0.9692148662447196
0.969218783176887
0.9691581751378634
0.9691621020408965
0.9691660273414391
0.9691699510404719
0.9691738731389747
0.9691777936379269
0.9691817125383065
0.9691856298410914
0.9691895455472578
0.969193459657782
0.9691973721736391
0.9692012830958034
0.9691432498473619
0.9691471701955201
0.9691510889477701
0.9691550061050864
0.9691589216684425
0.9691628356388111
0.969166748017164
0.9691706588044725
0.9691745680017068
0.9691784756098366
0.9691823816298306
0.9691862860626567
0.9691901889092822
0.9691940901706736
0.9691979898477964
0.9691537961835966
0.9691577024559361
0.9691616071429379
0.9691655102455666
0.9691694117647867
0.9691733117015612
0.9691772100568529
0.9691811068316235
0.969185002026834
0.9691888956434446
0.9691927876824147
0.9691966781447031
0.9692005670312676
0.9692044543430653
0.9692083400810526
0.969212224246185
0.9692161068394173
0.9692199878617035
0.9691710558253236
0.9691749443883518
0.969178831378973
0.969182696583869
0.969186580436621
0.9691904627198223
0.9691943434344245
0.9691982225813777
0.9692021001616319
0.9692059761761359
0.969209850625838
0.9692135418769731
0.9692174132365621
0.9692212830341743
0.9692251512707548
0.9692290179472479
0.9692328830645973
0.9692367466237458
0.9692406086256354
0.9692444690712075
0.9692483279614028
0.9692521852971608
0.9692560410794208
0.9692598953091209
0.9692637479871989
0.9692675991145914
0.9692714486922342
0.969275296721063
0.9692633547868874
0.9692672028957178
0.9692710494572587
0.9692748944724432
0.9692787379422035
0.9692552340768343
0.9692079750904791
0.9691874472786514
0.969191305220965
0.9691951616142152
0.9691990164593347
0.9692028697572559
0.9691500200642869
0.9691538816450163
0.9691577416767762
0.9691616001604986
0.9691654570971143
0.9691693124875539
0.9691731663327469
0.9691770186336219
0.9691808693911071
0.9691847186061301
0.969188566279617
0.969192412412494
0.9691962570056861
0.9692001000601177
0.9692039415767123
0.969207781556393
0.9692116200000818


==> data/SimpleNet/RA4Q.txt <==
0.9884
0.4942
0.6589333333333333
0.723475
0.7764599999999999
0.8117833333333332
0.8370142857142857
0.846325
0.8621111111111112
0.87438
0.7948909090909091
0.8109583333333333
0.8246076923076924
0.8363071428571429
0.7805533333333334
0.7935437500000001
0.8050058823529413
0.8151944444444446
0.8243105263157896
0.8325150000000001
0.7928714285714287
0.8017590909090909
0.7669
0.7761291666666666
0.765184
0.7737692307692308
0.7817185185185184
0.7890999999999998
0.7959724137931032
0.8023866666666665
0.7765032258064514
0.7831249999999997
0.7893454545454542
0.7951999999999997
0.8007199999999997
0.805933333333333
0.8108648648648644
0.8155368421052627
0.7946256410256406
0.7994699999999996
0.8040780487804874
0.7849333333333329
0.7896651162790693
0.7941818181818178
0.7984977777777773
0.7811391304347822
0.7855489361702123
0.7691833333333329
0.7736571428571424
0.7779519999999995
0.7820784313725485
0.7860461538461533
0.7712150943396221
0.7752370370370365
0.7611418181818177
0.7651999999999994
0.7691157894736836
0.7558551724137925
0.759796610169491
0.7636066666666661
0.7510885245901634
0.7549161290322575
0.7586222222222216
0.7467687499999994
0.7504861538461532
0.7540909090909085
0.7575880597014919
0.7609823529411759
0.7642782608695646
0.7666042857142852
0.7558070422535206
0.7590374999999994
0.7621794520547939
0.7652364864864859
0.7682119999999993
0.7711092105263152
0.7739311688311682
0.7766807692307686
0.7793607594936702
0.7819737499999994
0.7845222222222216
0.7870085365853652
0.7894349397590354
0.7918035714285707
0.7941164705882345
0.7848825581395342
0.7872218390804591
0.7895079545454539
0.7917426966292127
0.793927777777777
0.7960648351648344
0.798155434782608
0.8002010752688165
0.8022031914893609
0.804163157894736
0.8060822916666659
0.7977721649484528
0.7997173469387747
0.7981191919191911
0.8000219999999991
0.8018871287128705
0.803715686274509
0.8055087378640768
0.7998663461538453
0.8016599999999993
0.8007113207547162
0.8024654205607469
0.8041870370370362
0.8058770642201827
0.7985509090909083
0.8002612612612604
0.8019410714285706
0.7948442477876098
0.796542105263157
0.7965713043478252
0.7982249999999991
0.7914025641025633
0.7846957627118636
0.7864075630252092
0.7880908333333324
0.7897462809917346
0.7913745901639335
0.7929764227642268
0.7945524193548378
0.7961031999999991
0.7976293650793642
0.7991314960629913
0.8006101562499991
0.7944038759689913
0.795896153846153
0.797365648854961
0.7988128787878779
0.8002383458646607
0.7942664179104468
0.7957044444444435
0.7898536764705874
0.7913029197080282
0.7927311594202889
0.7941388489208624
0.7955264285714276
0.7968943262411339
0.7982429577464779
0.7995727272727263
0.8008840277777769
0.8021772413793095
0.80124109589041
0.8025142857142847
0.8037702702702693
0.8050093959731534
0.8062319999999991
0.8074384105960255
0.8086289473684201
0.8033437908496722
0.8045454545454536
0.8057316129032248
0.8063929487179478
0.8075522292993621
0.8024411392405054
0.8036106918238984
0.804765624999999
0.8059062111801234
0.807032716049382
0.8081453987730054
0.8092445121951213
0.8103303030303025
0.8114030120481923
0.8124628742514967
0.8135101190476187
0.8145449704142009
0.8155676470588233
0.8165783625730993
0.8118308139534883
0.8128514450867053
0.8138603448275863
0.8092097142857143
0.8102278409090911
0.8112344632768363
0.806676966292135
0.80769217877095
0.8067633333333336
0.8077668508287297
0.8087593406593411
0.8097409836065579
0.8107119565217397
0.811672432432433
0.812622580645162
0.8135625668449206
0.8144925531914902
0.8154126984126994
0.8163231578947377
0.8172240837696345
0.8129677083333343
0.8087554404145088
0.8096814432989702
0.8078728205128215
0.8087938775510215
0.8097055837563464
0.810608080808082
0.8115015075376897
0.8123860000000014
0.81326169154229
0.8141287128712886
0.8149871921182281
0.8158372549019623
0.8166790243902455
0.817512621359225
0.8183381642512094
0.819155769230771
0.8199655502392362
0.820767619047621
0.8215620853080589
0.8223490566037756
0.8231286384976546
0.8192822429906562
0.8200688372093043
0.8208481481481503
0.8170654377880205
0.8178513761467912
0.8186301369863036
0.8194018181818205
0.8156941176470611
0.8120198198198221
0.8128107623318408
0.8135946428571452
0.813494666666669
0.8142685840707988
0.8147057268722491
0.8111324561403532
0.811906550218343
0.8126739130434807
0.8134346320346345
0.8099284482758645
0.8106944206008608
0.8114538461538487
0.8122068085106409
0.8129533898305111
0.8136936708860787
0.810274789915969
0.8110200836820111
0.8117591666666695
0.8124921161825754
0.8132190082644657
0.8139399176954761
0.8106040983606586
0.8113297959183703
0.8120495934959379
0.808761943319841
0.8094862903225837
0.8102048192771114
0.810917600000003
0.8116247011952222
0.8123261904761936
0.8130221343873549
0.8137125984252
0.8143976470588268
0.8150773437500033
0.815751750972766
0.8164135658914762
0.8170776061776096
0.8177365384615419
0.8183904214559421
0.8190393129771028
0.8196832699619807
0.8203223484848521
0.8209566037735885
0.8215860902255675
0.8222108614232246
0.8228309701492574
0.8197721189591115
0.8199737037037074
0.8205952029520333
0.8212121323529449
0.8218245421245459
0.8224324817518286
0.8230360000000039
0.8236351449275401
0.8242299638989209
0.8248205035971262
0.8254068100358463
0.8259889285714326
0.8265669039145948
0.827140780141848
0.8277106007067179
0.8282764084507084
0.8288382456140393
0.8293961538461581
0.8265062717770076
0.8270684027777819
0.8276266435986201
0.8281810344827629
0.8287316151202792
0.8292784246575385
0.8298215017064889
0.8303608843537459
0.8308966101694959
0.8314287162162206
0.8319572390572435
0.8315453020134272
0.8320698996655563
0.8292963333333379
0.8265411960132936
0.8270771523178853
0.8276095709571002
0.8281384868421098
0.8254232786885292
0.8259558823529457
0.8264850162866495
0.823801623376628
0.8243343042071244
0.8248635483871014
0.8253893890675287
0.8259118589743636
0.8264309904153401
0.8269468152866288
0.8274593650793698
0.8279686708860806
0.8284747634069448
0.8289776729559796
0.8294774294670895
0.8299740625000048
0.8304676012461107
0.8309580745341664
0.8314455108359182
0.8319299382716099
0.8324113846153895
0.8328898773006185
0.8333654434250815
0.8338292682926879
0.8342990881459017
0.8317709090909141
0.8322441087613343
0.8297373493975954
0.829443843843849
0.8286389221556937
0.8291158208955275
0.8266482142857194
0.8271281899109844
0.8276053254437922
0.8280772861356983
0.828548823529417
0.8290175953079231
0.8294836257309993
0.8299469387755154
0.8275343023255866
0.8280005797101502
0.8284641618497162
0.8289250720461148
0.8288439655172466
0.8293011461318104
0.8297557142857196
0.8302076923076976
0.830433238636369
0.8308592067988722
0.8313042372881408
0.8317467605633856
0.8321867977528143
0.8326243697479045
0.8302986033519607
0.8307389972144901
0.8284313888888942
0.8261365650969582
0.8265848066298396
0.827030578512402
0.8247585164835218
0.8248265753424712
0.825273497267765
0.8257179836512316
0.8234741847826141
0.8239211382113876
0.8243656756756811
0.8248078167115958
0.8252475806451668
0.8256849865951797
0.8261200534759413
0.8265528000000055
0.8269832446808566
0.8274114058355494
0.8275899470899527
0.8280142480211138
0.8280236842105319
0.8284446194225777
0.8288633507853459
0.8292775456919116
0.8296919270833389
0.8301041558441614
0.8305142487046688
0.8309222222222279
0.8313280927835108
0.8317318766066895
0.8321335897435954
0.8325332480818471
0.8329308673469445
0.8333264631043314
0.8337200507614271
0.8316093670886133
0.8320053030303088
0.8323992443324996
0.8327912060301565
0.8331812030075246
0.8335692500000058
0.8339553615960159
0.8341562189054784
0.834538957816383
0.8349198019802039
0.8352987654321047
0.8356758620689714
0.8360511056511115
0.8364245098039275
0.8367960880195658
0.8371658536585426
0.8351289537712955
0.8354990291262195
0.8351133171912891
0.8343789855072522
0.8347501204819335
0.835119471153852
0.8331167865707493
0.8334882775119675
0.8338579952267362
0.8342259523809583
0.8322444180522623
0.8326144549763091
0.8329827423167908
0.8333492924528361
0.8337141176470647
0.8340772300469543
0.8344386416861886
0.8347983644859873
0.8328524475524535
0.8309155813953548
0.8312809744779642
0.8293567129629689
0.8297240184757565
0.8278122119815727
0.8259091954023048
0.8262818807339509
0.8243910755148801
0.8247655251141612
0.8251382687927167
0.8255093181818242
0.8258786848072622
0.8262463800905038
0.8266124153498932
0.8269768018018079
0.8251184269662982
0.8254845291479881
0.8258489932885966
0.826211830357149
0.8243717149220551
0.8246924444444506
0.8250554323725117
0.8253294247787671
0.825689403973516
0.8260477973568343
0.8264046153846215
0.8267598684210588
0.8271135667396122
0.8274657205240236
0.8278163398692872
0.8281654347826148
0.8285130151843879
0.8288590909090972
0.8292036717062697
0.8294508620689717
0.8297926881720492
0.8280120171673881
0.8283554603854452
0.828697435897442
0.8290379530916906
0.829377021276602
0.8297146496815349
0.8300508474576334
0.8303856236786532
0.8307189873417784
0.8310509473684273
0.8313815126050483
0.8317106918239057
0.8320384937238557
0.8323649269311129
0.8326900000000064
0.8330137214137278
0.8333360995850686
0.8336515527950374
0.8339712809917419
0.8342896907216559
0.8346067901234632
0.8339835728952836
0.8343000000000064
0.8325938650306812
0.8329118367347003
0.8332285132382956
0.8335439024390308
0.8338580121703918
0.8341708502024356
0.8340573737373802
0.8343685483871033
0.8346784708249562
0.834987148594384
0.8352945891783632
0.8336240000000065
0.8339329341317431
0.8342406374502057
0.8345471172962292
0.8348523809523875
0.8351564356435709
0.835459288537556
0.8357609467455687
0.8341157480315027
0.834418860510812
0.8347207843137321
0.8350197651663471
0.8353193359375066
0.8356177387914296
0.8359149805447538
0.8362110679611717
0.8345905038759757
0.8348880077369506
0.8351843629343696
0.8354795761079065
0.8357736538461605
0.8360666026871468
0.8363584291187807
0.8347592734225688
0.8350524809160372
0.8353445714285782
0.8356355513308052
0.8340499051233464
0.8343422348484916
0.8346334593572846
0.8330586792452898
0.8333512241054681
0.833642669172939
0.8339330206379054
0.8342222846442016
0.8345104672897264
0.8347975746268724
0.8350836126629491
0.8353685873606016
0.8356525046382257
0.8359353703703772
0.835795009242151
0.8342529520295271
0.8345368324125298
0.8348196691176539
0.8332878899082637
0.8317617216117285
0.8320480804387637
0.8323333941605908
0.8326176684881671
0.831103818181825
0.8313892921960141
0.8316737318840648
0.8319571428571497
0.8322395306859275
0.8325209009009078
0.8328012589928127
0.8330806104129332
0.831587634408609
0.8318681574239782
0.8321476785714355
0.8324262032085631
0.8327037366548112
0.8329802841918365
0.8332558510638367
0.8335304424778831
0.8338040636042473
0.8340767195767266
0.8343484154929648
0.8328820738137153
0.8331549122807087
0.8334267950963292
0.8336977272727343
0.8339677137870926
0.8342367595818886
0.8345048695652244
0.8347720486111182
0.8350383015597991
0.8353036332180002
0.8355680483592471
0.835831551724145
0.8360941480206612
0.8357520618556772
0.8360135506003501
0.8359640410958975
0.8362246153846224
0.836484300341304
0.8367431005110804
0.8370010204081704
0.8372580645161362
0.8358389830508546
0.8360971235194656
0.836354391891899
0.8366107925801083
0.8368663299663371
0.8371210084033684
0.8373748322147723
0.8376278056951495
0.8378799331103751
0.8381312186978369
0.8383816666666739
0.8386312811980106
0.83888006644519
0.837488888888896
0.8377346026490138
0.8371052892562055
0.8373549504950567
0.8376037891268606
0.8378518092105335
0.8380990147783324
0.8383454098360729
0.838590998363346
0.8388357843137326
0.8374673735726009
0.8377131921824175
0.8379582113821208
0.838202435064942
0.838444570502438
0.8386872168284858
0.8385465266559036
0.8387882258064585
0.8374375201288313
0.8375633440514538
0.8378054574638912
0.8380467948718016
0.8382873600000066
0.8385271565495274
0.8387661881977736
0.8390044585987325
0.8392419713831542
0.8394787301587364
0.8381483359746497
0.8383860759493732
0.8386230647709382
0.8388593059936968
0.8390948031496122
0.8393295597484335
0.8380119309262225
0.8366984326018867
0.8369358372457021
0.8371725000000056
0.837408424336979
0.8376436137071706
0.8378780715396633
0.8365770186335458
0.8352800000000054
0.8355170278637825
0.8357533230293716
0.8359888888888941
0.8347007704160299
0.8349372307692359
0.8351729646697439
0.8354079754601277
0.8356422664624857
0.8343645259938887
0.8344480916030582
0.8331760670731756
0.833412328767128
0.8336478723404303
0.8323828528072884
0.832619242424247
0.8328549167927428
0.833089879154083
0.8333241327300195
0.8335576807228958
0.8337905263157936
0.8340226726726768
0.8342541229385348
0.8344848802395249
0.834714947683113
0.8349443283582129
0.8351722801788414
0.8354002976190513
0.8341589895988151
0.8343878338278968
0.8346160000000036
0.8348434911242639
0.835070310192027
0.83383864306785
0.832610603829164
0.8328383823529445
0.831615418502206
0.8318453079178919
0.8320745241581291
0.8323030701754418
0.8325309489051126
0.8327581632653092
0.8329847161572081
0.8332106104651191
0.8334358490566066
0.8336604347826114
0.8324539797395107
0.8326793352601183
0.832904040404043
0.8331280979827115
0.8333515107913694
0.8335742816091978
0.8337964131994284
0.8340179083094579
0.8342387696709607
0.8344590000000022
0.834678601997149
0.8348975783475804
0.8351159317211968
0.8353336647727292
0.8355507801418458
0.8357672804532595
0.8359831683168334
0.8361905367231656
0.8364052186177732
0.8366192957746494
0.8368327707454305
0.8356574438202262
0.834485413744742
0.8344875350140071
0.8347027972027986
0.8343653631284931
0.834580195258021
0.8334178272980516
0.8336333796940208
0.8338483333333346
0.8340626907073522
0.83427645429363
0.8344896265560177
0.8347022099447524
0.8349142068965527
0.8351256198347117
0.8353364511691893
0.8355467032967041
0.8357563786008237
0.8346115068493158
0.8348218878248981
0.8350316939890716
0.8352409276944072
0.8341029972752049
0.8343129251700685
0.8345222826086961
0.8347310719131619
0.8349392953929542
0.8351469553450611
0.8353517567567571
0.8355582995951419
0.835764285714286
0.835969717362046
0.8361745967741936
0.8361628187919464
0.836366890080429
0.8365704149933065
0.8354520053475936
0.8356562082777035
0.8358598666666666
0.8360629826897468
0.8361219414893615
0.8363241699867195
0.8365258620689652
0.8367270198675493
0.8369276455026451
0.8371277410832227
0.8373273087071235
0.8375263504611324
0.837724868421052
0.8376545335085408
0.8378523622047238
0.8367542595019652
0.8369527486910988
0.8358586928104569
0.8360578328981716
0.8349677966101687
0.8351675781249992
0.8353668400520148
0.8342819480519472
0.834481841763942
0.8346812176165793
0.8348800776196627
0.8350784237726088
0.835276258064515
0.8354735824742257
0.8356703989703977
0.8358667095115668
0.8360625160462117
0.836257820512819
0.8351870678617144
0.8353829923273642
0.8355784163473804
0.8357733418367331
0.8359677707006353
0.836161704834604
0.8363551461245218
0.8365480964466987
0.8367405576679322
0.8369325316455677
0.837124020227558
0.8360670454545435
0.8362591424968454
0.835205919395464
0.8353986163521993
0.8355908291457266
0.8345424090338749
0.8347352130325792
0.8349275344180204
0.8351193749999978
0.8353107365792736
0.8355016209476286
0.8356920298879179
0.8358819651741269
0.836000372670805
0.8361894540942902
0.8363780669144956
0.8365662128712845
0.8367538936959182
0.8369318518518492
0.8371186189888999
0.8370001231527067
0.8371863468634659
0.8361578624078597
0.8363446625766844
0.836531004901958
0.8367168910648686
0.8369023227383834
0.8370873015872986
0.8360664634146312
0.8362520097442113
0.8364371046228679
0.8354207776427672
0.834406917475725
0.8345935757575726
0.8347797820823213
0.8349655380894768
0.8339571256038615
0.8341434258142307
0.8331384337349365
0.8333252707581195
0.8335116586538428
0.8336975990396125
0.8338830935251764
0.8328844311377211
0.8318881578947334
0.8320751493428877
0.8321237470167029
0.831131942789031
0.8313191666666631
0.8315059453032069
0.831692280285032
0.8318781731909809
0.8320636255924133
0.8322486390532506
0.8324332151300198
0.832617355371897
0.8328010613207508
0.8329843345111857
0.8331671764705842
0.8333495887191499
0.8332982394366156
0.8334800703399724
0.8336352459016352
0.8335397660818671
0.8337206775700892
0.8339011668611392
0.834081235431231
0.8342608847497046
0.8344401162790653
0.8334709639953498
0.8325040603248215
0.8326847045191149
0.832864930555551
0.8330447398843885
0.8320827944572703
0.8322630911187958
0.8324429723502258
0.832622439585726
0.8328014942528688
0.8329801377726703
0.8331583715596282
0.8333361970217591
0.8335136155606359
0.8336906285714236
0.8338672374429174
0.8340434435575776
0.8342192482915667
0.8343946530147843
0.8345696590909039
0.8347442678774067
0.8349184807256183
0.8350922989807421
0.8341476244343838
0.8343219209039494
0.8344958239277598
0.8346693348365222
0.8348424549549495
0.8350151856017942
0.8351875280898821
0.8353594837261448
0.8355310538116535
0.8357022396416516
0.8347674496644238
0.8349391061452457
0.8351103794642799
0.8352812709030042
0.8354517817371879
0.835621913236924
0.8357916666666607
0.8359610432852326
0.836130044345892
0.8362986710963394
0.836466924778755
0.836634806629828
0.8368023178807885
0.8369694597574359
0.83713623348017
0.83730264026402
0.8363825274725212
0.8365493962678312
0.8367158991228006
0.8368467688937504
0.8370125820568863
0.8371780327868787
0.8373431222707358
0.8375078516902879
0.8376722222222156
0.8378362350380781
0.837999891304341
0.8370900108577566
0.8372541214750475
0.8374178764897007
0.8375812770562702
0.8377443243243174
0.837907019438438
0.8380693635382886
0.8382313577586137
0.8383930032292718
0.8385543010752617
0.8376535982814107
0.8378153433476324
0.8379767416934548
0.838137794432541
0.8382985026737896
0.8384588675213602
0.8375640341515402
0.8376408315564959
0.8367487752928574
0.8369101063829714
0.8370710945802264
0.837231740976638
0.8373920466595896
0.8375520127118569
0.8377096296296221
0.837868921775891
0.8378537486800347
0.8380125527426084
0.8381710221285488
0.8383291578947292
0.838486961093578
0.8386444327731015
0.8388015739769072
0.838958385744227
0.8380798952879502
0.8382371338912055
0.8383940438871395
0.8385506263047937
0.838706882168918
0.838862812499992
0.839018418314248
0.8391737006236926
0.839328660436129
0.8394832987551786
0.8396376165803027
0.838768426501027
0.8389231644260517
0.8390775826446198
0.8392316821465345
0.8393854639175174
0.8395389289392295
0.839692078189292
0.8398449126413071
0.8399974332648785
0.8401496410256325
0.8403015368852373
0.8404531218014244
0.840603885480564
0.8407527068437095
0.8409033673469302
0.840046177370022
0.8401972505091563
0.8403480162766953
0.8404984756097473
0.8406486294416156
0.8407984787018168
0.8408721377912779
0.8410214574898697
0.8401710819009012
0.8403208080807992
0.8404702320887903
0.8406193548387008
0.8407681772406759
0.8409167002011982
0.8409117587939609
0.8410598393574207
0.8412076228685967
0.8413551102204319
0.8415023023022932
0.8416491999999909
0.841795804195795
0.8419421157684539
0.842088135593211
0.8422338645418234
0.8423791044776027
0.8425242544731517
0.8426691161866838
0.8428136904761812
0.8429579781962245
0.8431019801980104
0.8429048466864397
0.8430486166007811
0.843192102665341
0.8423605522682351
0.8425044334975275
0.8426480314960535
0.8427913470993021
0.8429343811394796
0.8430771344455252
0.8432196078431277
0.8433618021547405
0.8435037181995989
0.8436453567937342
0.8437867187499902
0.843927804878039
0.8431052631578849
0.8432467380720446
0.8433879377431808
0.8435288629737511
0.8436695145630969
0.8438098933074585
0.84394999999999
0.8440898354307741
0.8442294003868371
0.8443686956521638
0.8445077220077118
0.8446464802314266
0.8447849710982557
0.844923195380163
0.844110769230759
0.844249375600374
0.8443877159308918
0.8445257909875257
0.8446636015325567
0.8448011483253485
0.8449384321223605
0.8450754536771624
0.8452122137404475
0.8453481410867388
0.8454830476190371
0.8456190294957079
0.8457547528517004
0.8449515669515564
0.845087666034145
0.8442866350710795
0.8444159090908986
0.8436170293282771
0.8428196597353392
0.8420237960339838
0.8421618867924423
0.8422997172478688
0.8424372881355826
0.8425746001881361
0.8427116541353277
0.8428484507042147
0.8429849906191262
0.8430433926897738
0.8431794943820118
0.8423907390084083
0.8416034579439146
0.8408176470588128
0.8409553171641684
0.8410927306616854
0.8412079143389092
0.8404253953488264
0.8405629182156026
0.8407001857010106
0.8408371985157591
0.8409739573679224
0.841110462962952
0.8412467160036894
0.8413827171903772
0.8415184672206723
0.8416539667896569
0.8415307834101272
0.8416660220994364
0.8418010119595105
0.8419357536764595
0.8411626262626152
0.8412977064220072
0.8414325389550759
0.8415671245421134
0.8417014638609219
0.841835557586826
0.8419694063926828
0.8421022810218866
0.8422356426617936
0.8423687613843238
0.842346223839843
0.8424789999999887
0.8423019073569369
0.8424344827586093
0.8425668177697075
0.8426989130434669
0.8419362895927488
0.8420687160940211
0.8422009033423553
0.8423328519855481
0.8424645626690597
0.8425960360360245
0.8427272727272611
0.8428582733812834
0.84298903863431
0.8431195691202756
0.8431657399103022
0.843295878136189
0.8425409131602389
0.8426713774597379
0.8428016085790767
0.8429316071428453
0.8430613737734047
0.8431909090908972
0.8433202137132562
0.8434492882562159
0.8435781333333214
0.8437067495559383
0.8438351375332622
0.8439632978723284
0.8440912311780217
0.8442189380530852
0.8434725022104211
0.8436005300353236
0.8436482789055484
0.8437759259259138
0.843903348017609
0.8440305457746357
0.844157519788906
0.8442842706502514
0.844410798946432
0.8445371052631456
0.8446631901840368
0.8447890542907057
0.8449146981627172
0.84504012237761
0.8451653275109046
0.8452903141361132
0.8454150828247478
0.8455396341463289
0.8456639686683948
0.8449286086956397
0.8450532580364775
0.8451776909722096
0.8453019080659024
0.8454259098786702
0.8455496969696843
0.8456732698961811
0.8457966292134704
0.8459197754749441
0.8460427092320839
0.84616543103447
0.846287941429789
0.8464102409638425
0.8465323301805546
0.8466542096219802
0.8467758798283133
0.8468973413378944
0.8470185946872192
0.8471396404109459
0.8472604790419032
0.847381111111098
0.8475015371477239
0.8476215870307037
0.8477416027280347
0.8478614139693225
0.8479810212765826
0.8481004251700548
0.8482196261682111
0.8483386247877627
0.8476190839694524
0.8477383898304952
0.8478574936494363
0.847976395939073
0.8472595942518887
0.847324324324311
0.8474433755274129
0.8467288364249446
0.846840185341183
0.8461273569023436
0.8462470142977159
0.8462721008403228
0.8463914357682486
0.8465105704697853
0.8458010058675474
0.8459204355108744
0.8459960669455933
0.8461151337792507
0.8462340016708303
0.8463526711185173
0.8456467889908121
0.8449420833333199
0.845061532056606
0.8451807820299365
0.8452998337489473
0.8450388704318802
0.8450916182572479
0.8452104477611805
0.8445101905550817
0.8438110927152183
0.8439306865177697
0.8432332231404823
0.8433530966143548
0.8431321782178082
0.8424370981038611
0.8425573311367245
0.8426773662551305
0.8427972039473548
0.8421046836483019
0.8414133004925972
0.8415338802296828
0.8408440983606421
0.8409649467649332
0.8402767594107883
0.8403978740801171
0.8405187908496595
0.8406395102040679
0.8407600326264136
0.8408803585981932
0.8401956026058495
0.8403161920260237
0.8404365853658399
0.8405567831031543
0.8406767857142718
0.8407965936739521
0.8409162074554156
0.8410356275303504
0.8411548543689181
0.8412738884397597
0.8413927302100022
0.8415113801452644
0.8416298387096633
0.84174810636582
0.8418661835748651
0.8419840707964461
0.8421017684887319
0.8422192771084196
0.8423365971107403
0.8416611066559602
0.8417786858974217
0.8418960768614749
0.8420132799999858
0.8421302957633751
0.8414576677316151
0.8407861133279986
0.8409038277511819
0.841021354581659
0.8411386942675017
0.8412558472553556
0.8413728139904467
0.841489594916586
0.841606190476176
0.8417226011102156
0.8418388272583056
0.8411722882026775
0.8412887658227703
0.8406237154150054
0.8407404423380582
0.8408569850039318
0.8409733438485659
0.8403106382978578
0.8404272440944737
0.8405436664043914
0.8406599056603627
0.8407759622937796
0.8401160125588552
0.8402323137254756
0.8403484326018662
0.8396903680501028
0.8398067292644611
0.8399229085222684
0.8400389062499853
0.840154722872741
0.8402126365054454
0.8403281371784731
0.8404434579439104
0.840558599221775
0.8406735614307783
0.8407883449883301
0.8409029503105441
0.8406051202482396
0.8407196899224657
0.8400684740511083
0.8401832817337312
0.8402979118329318
0.8404123647604178
0.840526640926626
0.8398780864197382
0.8399925983037629
0.8399617103235598
0.8393150885296232
0.8386694615384466
0.8380248270560957
0.8381403225806302
0.8382556408288415
0.838370782208574
0.8384857471264218
0.8378437212863556
0.8379589135424487
0.8380595565749085
0.8381744079449811
0.8382890839694506
0.8384035850495654
0.8385179115853507
0.8386320639756132
0.8387460426179452
0.83885984790873
0.8382224164133586
0.8375859529232953
0.8377003793626555
0.8378146322971796
0.8379287121211968
0.8380426192278424
0.8381563540090619
0.8375228269085259
0.8376367824773261
0.8370046037735696
0.8371187782805276
0.8372327807083494
0.8373466114457677
0.8374602708803458
0.8375737593984808
0.837687077385409
0.8378002252252097
0.8375486871717776
0.8376617691154268
0.8370343071160894
0.8371455838323199
0.8372587135377556
0.8373716741404927
0.837484466019402
0.8375970895522232
0.8377095451155698
0.8378218330849323
0.8379339538346828
0.8380459077380796
0.8381576951672706
0.8378869985141002
0.8379987379361388
0.8381103115726846
0.8374890289102882
0.8376008148147991
0.8377124352331449
0.8378238905325286
0.8379351810790677
0.838046307237798
0.8381572693726779
0.8382680678465918
0.8383787030213549
0.838489175257716
0.8385994849153631
0.8387096323529253
0.8380933872152669
0.8382037444933762
0.8383139398385754
0.8384239736070221
0.8385338461538302
0.8379199853586956
0.8380300658375845
0.8381399853801009
0.8382497443389175
0.8383593430656774
0.8384687819109978
0.8385780612244736
0.8386871813546817
0.8387961426491832
0.8389049454545293
0.8390135901162629
0.8391220769789235
0.8392304063860505
0.8393385786801868
0.8394465942028823
0.8395544532946977
0.839662156295208
0.8397697035430061
0.8398770953757062
0.8399843321299475
0.8400914141413978
0.8401983417447565
0.8403032420749115
0.8396982721382125
0.8398052517985447
0.8393587347232042
0.8394658045976846
0.8395727207465735
0.8396794835007008
0.8397860931899476
0.8398925501432498
0.839926843235488
0.8400330472102838
0.8401390993566666
0.8402449999999834
0.8403507494646514
0.840456348074163
0.8405617961510881
0.8406593304843137
0.8407644839857483
0.8408694879089448
0.8409743425728332
0.8403770596590742
0.8397806245564062
0.8398860283687776
0.8399912827781547
0.8400963881019662
0.8402013446567418
0.839607142857126
0.8397122968197711
0.8398173022598702
0.8399221594918673
0.8393298307475149
0.8394348837209133
0.8394635211267437
0.8394635467980127
0.8395682841068749
0.8396728742093998
0.8397773174157135
0.8398816140350709
0.8399857643758597
0.8400897687456033
0.8401936274509635
0.8402973407977438
0.8404009090908922
0.8405043326345043
0.8406076117318265
0.8407107466852586
0.8408137377963567
0.8409165853658366
0.8410192896935762
0.8411218510786189
0.8412242698191762
0.8413265462126306
0.8414286805555384
0.8415306731436331
0.8416325242718274
0.841734234234217
0.8418358033240825
0.8419372318338928
0.8420385200553078
0.8421396682791811
0.8422406767955628
0.8423415458937025
0.8424422758620517
0.8425428669882666
0.8419626033057678
0.8420633860977115
0.8421640302613306
0.8422645360824568
0.8422025412087738
0.8423028826355351
0.8424030864197356
0.8425031528443965
0.8426030821917633
0.842702874743309
0.8428025307797362
0.8429020505809804
0.8430014344262119
0.8431006825938391
0.8431997953615104
0.8431770961145019
0.8432760217983475
0.843374812797804
0.8434734693877375
0.8435719918422665
0.8436703804347649
0.8430976238967915
0.8431962008140935
0.8432946440677789
0.8432955284552668
0.8433937711577344
0.8434918809201446
0.8435898580121526
0.843019864864847
0.8431180283591989
0.8432160593791994
0.8433139581928345
0.8427456873315186
0.8428437710437532
0.842941722745608
0.8423748486886169
0.8424729838709498
0.8425709872397403
0.8426688590603847
0.8427665995975675
0.8422017426273279
0.8422996651037998
0.8423974564926192
0.8418339799330924
0.8419319518716397
0.8420297929191537
0.8421275033377656
0.8422250833889079
0.8423225333333153
0.8424198534310279
0.8425170439413934
0.842614105123069
0.8427103723404075
0.8428071760797161
0.842903851261602
0.8430003981419858
0.8430968169761092
0.8431931080185371
0.8432892715231606
0.8433853077431982
0.8434812169311987
0.8435769993390432
0.8436726552179473
0.8436951155115329
0.8437905672823036
0.8438858932102652
0.8439810935441187
0.8440761685319106
0.8441711184210343
0.8442659434582328
0.8443606438896005
0.8444552199605857
0.8445484908136299
0.8446428196721127
0.8440893184796671
0.8441838244924504
0.8442782068062643
0.8443724656638141
0.8438205882352756
0.8439150228608567
0.8440093342036369
0.8441035225048739
0.8435532594523935
0.8436476221498186
0.8437413411458148
0.8431923877683615
0.8432868010402935
0.8433810916179152
0.8434752597402412
0.843569305645666
0.8436632295719658
0.8437570317563002
0.8438446891191523
0.8432985113268422
0.8433923673997227
0.8434861021331423
0.8435797157622552
0.8436732085216082
0.8437665806451426
0.8438598323661967
0.8439529639175071
0.8440459755312112
0.8441388674388487
0.8442316398713638
0.8443242930591072
0.8444168272318373
0.8445092426187232
0.8446015394483455
0.8440601282051093
0.8441525944906922
0.8442449423815432
0.8437047984644725
0.8437973145779862
0.8438897124600451
0.8439819923371459
0.8440741544352076
0.8441661989795729
0.8442581261950097
0.8443499363057135
0.8444416295353089
0.8445332061068512
0.8446246662428291
0.8447160101651652
0.8448072380952191
0.844898350253788
0.8449893468611097
0.845080228136863
0.8451701709942812
0.8452608227847911
0.8453513598987792
0.8454417825537104
0.8449077068856411
0.8449982954545264
0.8450887697160693
0.8445559268600061
0.8446465658474919
0.8447370906800816
0.8448275015732974
0.8449177987421193
0.8450079824009865
0.8450980527637999
0.8451880100439231
0.845277854454184
0.8453675862068774
0.8454572055137652
0.8455467125860797
0.8450175844805815
0.8451072545340645
0.8451950624999808
0.8452845096814298
0.8447568664169595
0.8448464753586832
0.8449359725685592
0.8450253582554323
0.845114632627627
0.8449494710640753
0.8450386815920204
0.8449102548166371
0.8449993788819683
0.8450883923028981
0.8451772952853405
0.8452660880346986
0.8453547707558666
0.8454433436532314
0.8453152227722579
0.8454037105751198
0.8454920889987445
0.8455803582458113
0.845058395061709
0.8451468229487776
0.8452351418002272
0.8453233518176023
0.845411453201951
0.8454994461538267
0.8455873308732893
0.8456751075599067
0.8457627764127569
0.8458503376304286
0.8459377914110234
0.8460251379521571
0.8461123774509608
0.8461995101040833
0.8462865361076916
0.8463734556574728
0.8464602689486357
0.8465469761759119
0.8464831501831306
0.8465697376448857
0.8466562195121754
0.8467425959780425
0.8468288672350595
0.8469150334753303
0.8470010948904912
0.8470870516717128
0.8471729040097008
0.8466585306617896
0.8467445388349317
0.8468304426925212
0.8469162424242226
0.8470019382192413
0.8464892251815783
0.8465750756200648
0.8460632406287589
0.8461492447129711
0.8462351449275164
0.8463209414604509
0.846406634499377
0.8464922242314449
0.8465777108433536
0.8466630945213528
0.8467483754512436
0.8468335538183805
0.8469186298076724
0.8470036036035836
0.8464951980792117
0.846580323935193
0.8466653477218026
0.8467502696225084
0.8468350898203393
0.8469198084978854
0.8470044258373005
0.8470888822474396
0.8465828554360613
0.8466675223880397
0.8467520883054692
0.8468365533690915
0.8469209177592171
0.8470051816557274
0.8470893452380751
0.8471734086852862
0.8472573721759609
0.8473412358882746
0.8474249999999799
0.8475086646884071
0.8475569395017593
0.8476404267931038
0.84713827014216
0.8471958555358
0.8472794082840036
0.847362862211689
0.8474462174940698
0.8475294743059456
0.8476126328217036
0.8476956932153191
0.8477786556603573
0.847861520329974
0.8479442873969174
0.8480269570335289
0.8481095294117446
0.8481920047030956
0.8482743830787107
0.8483566647093163
0.848438849765238
0.848520938416402
0.8486029308323361
0.8486848271821706
0.8487666276346402
0.8482699824458545
0.8483519298245411
0.8484337814143572
0.8485155373831572
0.8484611792177263
0.848542823803947
0.8486243731778222
0.8487058275058071
0.8487871869539692
0.848868451687989
0.8489496218731617
0.8490306976743982
0.849111679256226
0.8491925667827902
0.8486997098084532
0.8482074245939472
0.8477157101449071
0.8477972190034558
0.847878633468422
0.8479599537036833
0.8480411798727384
0.8475509826589391
0.8476323512420362
0.8477136258660304
0.8477948066935744
0.8478758938869461
0.8479568876080487
0.8480377880184127
0.8481185952791965
0.8481993095511877
0.847711558366857
0.8477924137930829
0.8478731763354188
0.8479538461538255
0.8480344234078968
0.8481149082568601
0.8481953008595783
0.8477095074455693
0.8477900400686685
0.8478704805491785
0.8479508290451481
0.848031085714265
0.8481112507138571
0.8481913242008926
0.8482713063319816
0.8477876852907432
0.8478678062677856
0.8479478359908676
0.8480277746158017
0.8481076222980453
0.8481873791927024
0.8482655113636156
0.8483446337308139
0.8484220204313072
0.8485014180374154
0.8485807256235619
0.8486599433427554
0.8487390713476575
0.8488181097905847
0.8488970588235085
0.8489759185980571
0.8490546892655159
0.8491333709768283
0.8492119638825976
0.8492904681330867
0.8493688838782203
0.8488903661971622
0.8484123873873665
0.8484911648846161
0.848013948256447
0.8480928611579329
0.8481716853932375
0.8479520494104227
0.84803086419751
0.8481095905776571
0.8481882286995306
0.8477130532212676
0.8477918253079298
0.8478705092333311
0.8479491051453929
0.8480276131917063
0.8481060335195321
0.8481843662758025
0.8482626116071218
0.848340769659767
0.8484188405796891
0.8484968245125137
0.8485747216035424
0.848652531997753
0.8487302558398009
0.8488078932740201
0.8488854444444234
0.8489616324264087
0.8484905105438191
0.8485681087076883
0.848645620842551
0.8487230470913917
0.8482531007751727
0.848330658550062
0.8484081305309523
0.8484855168601226
0.8485628176795369
0.8486400331308458
0.8487171633553873
0.8487942084941873
0.8483262954795819
0.848403471074359
0.8484805616739877
0.8485575674188011
0.8486344884488237
0.8481679494227385
0.8482449999999788
0.8477791872597262
0.8478563666300556
0.847933461327461
0.8480104714912069
0.8480873972602527
0.8481642387732536
0.8476999999999788
0.8472362691465871
0.8473134499726415
0.8473905464480662
0.8474675587110656
0.8475444868995421
0.8476213311510971
0.8476980916030321
0.8477747683923492
0.8478490740740529
0.8473875340228422
0.8474642546245706
0.8475408917889945
0.8470802717391092
0.847157034220511
0.8472337133550276
0.8473103092783292
0.8468508134490026
0.8469275338753175
0.8470041711809104
0.8470807255007908
0.8471571969696756
0.84669902650079
0.8467756216216002
0.8468521339816102
0.8463948704103459
0.8464715056664655
0.8465063106795904
0.84658280323448
0.8466592133620476
0.8467355411954552
0.8468117868675782
0.8468879505110061
0.8469640322580432
0.8470400322407095
0.8471159505907412
0.8471917874395921
0.8472675429184335
0.8473432171581555
0.8474188102893676
0.8474943224423995
0.8475697537473019
0.8476451043338469
0.8477203743315294
0.847795563869567
0.8478706730769016
0.8479457020821995
0.8480206510138525
0.8480955199999785
0.848170309168422
0.8482450186467552
0.8483196485622787
0.8483941990420221
0.8484686702127443
0.8485430622009353
0.8486173751328158
0.8481667020711414
0.8482411358810824
0.8483154907161587
0.8483897667019932
0.8484639639639423
0.848538082627097
0.8486121228162832
0.8481631216931
0.8482372818614273
0.848311363636342
0.8483853671420808
0.8484592925026182
0.8485331398416669
0.8486069092826787
0.8486806009488449
0.8487542149630973
0.8488277514481088
0.848901210526294
0.8489745923198099
0.8490478969505565
0.8491211245401779
0.8491942752100622
0.8492673490813429
0.8493403462748994
0.8494132669113572
0.8494861111110892
0.8495588789942159
0.8496315706806064
0.8491869701726625
0.8492597803347061
0.848815838996319
0.8488887669801244
0.8484454830286987
0.8485185281836941
0.8485914971309119
0.8486643899895505
0.8487372068785607
0.8487176041666447
0.8487903175429243
0.8488629552549207
0.8489355174206747
0.8490080041579822
0.8490804155843935
0.8491527518172157
0.8492231966787532
0.8487827282157455
0.848855106272658
0.8489274093264028
0.8489996374935046
0.8485601966873485
0.8486325400930974
0.8487048086866377
0.8487770025839572
0.8488491219008043
0.8489211667526882
0.8485185242517839
0.8480809179989465
0.8481532474226583
0.8482255023183705
0.8482976828012136
0.8478610910962208
0.8479333847736404
0.8480056041130883
0.8480777492291659
0.8476421674370606
0.8477144250513126
0.8477866085171661
0.8478587179486957
0.847930753459742
0.8480027151639122
0.8480746031745809
0.8481464176048907
0.8482181585677527
0.8482898261758469
0.8478563617782098
0.8479281409601411
0.8479998468606209
0.8480714795918145
0.8476390107087998
0.8472069826707219
0.8472789098318677
0.8468475050916274
0.8469195419847105
0.8469915055950947
0.8465609049313453
0.8466329776422542
0.846704977145737
0.8467768020304346
0.8468486555047976
0.8469204361054544
0.8469921439432113
0.8470637791286504
0.8471353417721296
0.8472068319837833
0.8472782498735234
0.8473495955510393
0.8474208691257987
0.8474920707070484
0.847563200403814
0.8476342583249019
0.8477052445788984
0.8477761592741712
0.8473490680100532
0.8469224068479132
0.8469936084549348
0.8470647384305611
0.8471357968828332
0.8472067839195756
0.8472776996483954
0.8473485441766844
0.8474193176116183
0.8469943329989745
0.847065213032559
0.8471360220440657
0.8472067601401878
0.847277427427405
0.8473480240119835
0.8474185499999775
0.8474832083957795
0.8470598901098676
0.8471304543184996
0.8472009481037699
0.8472713715710497
0.8473417248255009
0.8474098654708294
0.8469878486055551
0.8470582379292955
0.8471285572139077
0.8471988065638759
0.8472689860834763
0.8468480874316714
0.8464276067527082
0.8464980645161064
0.8460781746031519
0.846148735746135
0.8462182358770834
0.8462886577513394
0.8463590099009675
0.8464292924294676
0.8464995054401355
0.8465696490360624
0.8466397233201354
0.846709728395039
0.8466504442250513
0.8467203749383098
0.8467902366863678
0.8463728930507411
0.8464428571428344
0.8460260955194259
0.8456097440944654
0.8456799803246207
0.8457501474926026
0.845820245700223
0.8458902750490932
0.8459602356406253
0.8460301275760321
0.84561520353112
0.8456851960784086
0.8457551200391736
0.845824975514179
0.8458947626039909
0.8459644814089792
0.845550806845943
0.8456206256109253
0.8456903761602117
0.8457600585937272
0.8458296730112022
0.8454170731707089
0.8454867869331805
0.8455564327485151
0.8456260107160024
0.8452143135345438
0.8448030170316073
0.8448436284046464
0.8449134175984215
0.8449220602526496
0.8445117047110019
0.8445815533980354
0.8446513343037132
0.8447210475266502
0.8447906931652703
0.8443813953488143
0.844451138014505
0.8445208131655144
0.8445904208998319
0.844182011605393
0.8442517158047137
0.8443213526569819
0.8439136648961625
0.8435063706563477
0.8435762662807296
0.8436459980713368
0.8437157590361216
0.8437854527938113
0.8438550794414792
0.8439246390760117
0.8439941317941089
0.8440635576922847
0.8436579529072332
0.8437274735830702
0.8437969275083784
0.8438663147792477
0.8439356354915837
0.8440048897411083
0.8440740776233598
0.8441431992336934
0.8437391096218056
0.8438083253588287
0.843877474892373
0.8439465583173765
0.8440155757285962
0.8439608882521259
0.8435580429594042
0.8436271469465418
0.8436961850262048
0.8436339847473553
0.8437029537874947
0.843771857142834
0.8438402665397199
0.8439090390104431
0.8435077508321214
0.8435766159695586
0.8436454156769364
0.8437141500474602
0.8437786426198154
0.8438472485768269
0.843915789473661
0.8438570616113512
0.8439255329227622
0.8435259469696738
0.8435945101750832
0.8436630085146409
0.843731442080355
0.84379981096406
0.8434012281530235
0.8434696883852458
0.8435380840018645
0.843140188679222
0.8432086751532063
0.8432770970782049
0.8433454545454313
0.8434137476459278
0.8434819764705649
0.8435501411100426
0.8436182416548897
0.8436862781954654
0.8437542508219588
0.8438221596243898
0.8438658376348899
0.8439336303939728
0.8440013595874122
0.844069025304569
0.844136627634637
0.8442041666666432
0.8438091249414834
0.8438767539756548
0.8439443197755726
0.8440118224298832
0.8440792620270667
0.8441466386554387
0.8437527298179887
0.843820195895499
0.8438875990675756
0.8439549394221574
0.8435618537493943
0.8436292830539802
0.8432367147510236
0.843304232558116
0.8433716875871453
0.8429797862453297
0.8430473293079189
0.8431148096564296
0.8431822273781667
0.8432495825602734
0.8433168752897308
0.8433841056533592
0.8429934691986796
0.8430607870370135
0.8431280425728593
0.8431952358926684
0.8432623670827318
0.8433294362291817
0.8433964434179902
0.8434633887349718
0.84307415782185
0.8431411900368768
0.8432081604425767
0.8432750691244003
0.842886642100391
0.842953637200713
0.8430205706396451
0.8426327966881089
0.8422453793103213
0.8423125459558588
0.8423796508957044
0.8424466942148524
0.8425136759981406
0.8425805963302516
0.8421942686840662
0.8422612740604714
0.8423282180485334
0.841942536630013
0.8420095652173677
0.8420765324793908
0.8420873799725416
0.8417025137111281
0.8416706258565319
0.8413712328766887
0.8414383386581233
0.8415053832116551
0.8414971272229586
0.841564083865063
0.8416309794988374
0.8416292805099945
0.8416960855712098
0.8417628298452903
0.841829513415165
0.8414468636363399
0.8415135393002944
0.8414908719345813
0.8415575578756005
0.8416241833030617
0.841690748299296
0.8416551677243644
0.8417216583597408
0.8417880887680923
0.8418544590312123
0.8419207692307455
0.8419870194481898
0.842053209764895
0.841672706732918
0.8417389792231019
0.8418051918735655
0.8418713447653192
0.8414916102841441
0.841112218214584
0.8407331680937122
0.8403544594594358
0.8404211166141141
0.8404779027902554
0.8405444444444208
0.8406109262589692
0.8406773483145831
0.8406694968553222
0.8402920071845296
0.840358482944321
0.8399814715118651
0.8396047982062543
0.8396714926041897
0.8397381272401198
0.8398047021943337
0.8398712175469772
0.8399376733780524
0.8400040697674181
0.8400704067947908
0.8401339142090916
0.8402001339883639
0.8402662946428334
0.8403323962516496
0.840398438893821
0.8400237628176311
0.8400898841354486
0.8397156792872814
0.839781878895791
0.8398480195816407
0.8399141014234638
0.8399801244997539
0.8400460888888651
0.8401119946690122
0.840177841918271
0.840243630714579
0.8403093611357348
0.8403750332593997
0.8404406471630967
0.8405062029242119
0.8405717006199939
0.8406371403275547
0.8407025221238699
0.8407678460857788
0.8408331122899849
0.840898320813056
0.8409634717314248
0.8410285651213889
0.8406574139452541
0.8407225849139593
0.8407876984126744
0.8408527545173846
0.8409177533039408
0.8405474680757136
0.8406125440140606
0.840677562692453
0.8407425241864316
0.8408074285714046
0.8408722759226473
0.8409370663153032
0.8405679104477372
0.840628038613403
0.8406928508771689
0.8407576063129966
0.8408223049955938
0.8404540078843387
0.8405187828371038
0.8405835010940679
0.8406481627296347
0.8407127678180782
0.8407773164335424
0.8408418086500414
0.8409062445414607
0.840970624181556
0.8406037085514594
0.8406681639772982
0.8407325632083456
0.8407969063180587
0.8408611933797668
0.8409254244666716
0.840989599651847
0.8410537190082403
0.8411177826086715
0.8411817905258342
0.8412457428322956
0.8413096396004969
0.8409444878471981
0.841008459869824
0.8410723764093427
0.8411362375379039
0.8412000433275322
0.8412637938501274
0.8413274891774649
0.841391129381196
0.8414547145328477
0.8415182447038235
0.8415817199654035
0.8416451403887446
0.8417085060448808
0.8417558912386464
0.8418191544434614
0.8418823630875134
0.8415194827585963
0.8415827660490924
0.841645994832017
0.84170912612998
0.8417722461273422
0.8418353118279327
0.8414733877901734
0.8415365277180676
0.8415992697594258
0.8416623014168928
0.841301072961349
0.8413633204632961
0.8414263722126686
0.8414893699099628
0.8415523136246543
0.8416152034260999
0.8416780393835372
0.841740821566086
0.8418035500427472
0.8414436511329384
0.8415064529914286
0.8415692011960456
0.8416318958155179
0.8416945369184562
0.8417571245733544
0.8418196588485897
0.841460826939447
0.841422539411991
0.8414851362861766
0.8415476798637475
0.8416101702127415
0.8416726074010815
0.8417349914965742
0.8417973225669114
0.8414397196261438
0.841502123142226
0.8415644736841861
0.8412074246923812
0.8412698473282199
0.8413322170410946
0.8413945338982806
0.8414567979669386
0.841519009314116
0.8411628861616345
0.8412251692047132
0.8412873995771425
0.8413487743025959
0.8414108998732328
0.8414729729729484
0.84153499366819
0.8415969620252919
0.8416588781104773
0.8417207419898575
0.8417164770332667
0.8413619208087371
0.8414238315789229
0.8413579124578879
0.8414197728228614
0.8413855340622126
0.8410318621269196
0.8410937815125805
0.8411556488869977
0.8412174643156766
0.8412145195131941
0.8412762583892373
0.841337945492638
0.8411768650460778
0.8412385421030337
0.8408862646565919
0.8409466303892598
0.8410083263598082
0.8410699707235222
0.8411315635451261
0.8407800668616554
0.8404288638262079
0.8404906471816039
0.8405523789649171
0.8406140592406931
0.84067568807337
0.8407372655272786
0.8407987916666422
0.8408602665555773
0.8409216902580937
0.8409830628380945
0.8410443843593765
0.8411056548856304
0.8411668744804409
0.8412280432072875
0.8412891611295436
0.8413502283104777
0.8414112448132535
0.8414722107009294
0.8415331260364597
0.841593990882694
0.8415001242750375
0.8415609523809278
0.8416217301324257
0.8416824575920316
0.8417431348221425
0.8418037618850519
0.8418643388429505
0.8415166047087734
0.8415772502064164
0.8412299215847876
0.8412906353135068
0.8413512989690475
0.8414119126133307
0.8414724763081748
0.8415329901152966
0.8415934540963113
0.8416538683127325
0.8417142328259729
0.8417745476973437
0.8418348129880558
0.8418950287592194
0.841951991786423
0.8416063628899589
0.841666598276545
0.8413213699753651
0.8413816728167037
0.8414419262294838
0.8415021302744534
0.8415622850122608
0.8416223905034552
0.8416824468084866
0.8417424539877061
0.8418024121013662
0.8414583980383905
0.8411146650326559
0.8411748060432592
0.84123489795916
0.8412949408404496
0.8413549347471216
0.8414148797390716
0.8414747758760973
0.8415346232178994
0.8415926302931364
0.8412501017500785
0.8413099674531908
0.8409678324521932
0.8410277642276192
0.8410876472978234
0.8411474817221541
0.8412072675598635
0.8412670048701071
0.8413266937119449
0.8409855231143326
0.8410452776651578
0.8407044975688591
0.8407643175374421
0.8404239271254836
0.8400838122217501
0.8401437297734402
0.8402036797411826
0.8402635812449251
0.8399240808080585
0.8399840468497354
0.8400439644731308
0.8401011299434805
0.8401609519967507
0.8402207258064295
0.8402804514308526
0.8403401289282617
0.8403997583568046
0.8400614331722809
0.8401211267605416
0.8401804102976452
0.8402400080417959
0.840299557877792
0.8403590598633776
0.8404185140562035
0.8400811320754503
0.8401406500802355
0.8402001203369223
0.840259542902946
0.8403189178356503
0.8403782451922868
0.8404375250300152
0.8404923939151112
0.8405515806322321
0.8406107199999793
0.8406698120751493
0.8407288569144479
0.8407878545744901
0.8408468051118008
0.840905708582814
0.8405701516360531
0.8406291184682686
0.840593779904286
0.8406526903148464
0.8407115537848405
0.8407703703703504
0.8408291401273686
0.8408878631117988
0.8409465393794552
0.8410051689860638
0.8406709062002983
0.8407295987286256
0.8407703335980742
0.8408289400555581
0.8408874999999806
0.8405539468464701
0.8406125693893541
0.8406711454617326
0.8407296751188398
0.8407881584158224
0.8404553048297513
0.8405138504154934
0.8405723496835253
0.840630802688791
0.8406892094861472
0.8407475701303646
0.8408058846761267
0.8408641531780312
0.8409223756905893
0.8409805522682262
0.8410386829652814
0.8410967678360086
0.841154806934576
0.8412128003150666
0.841270748031478
0.8413286501377232
0.8413388670338137
0.8413966968147678
0.8414544811320577
0.8415122200392751
0.8415699135899274
0.8416275618374383
0.8416851648351473
0.8417427226363106
0.8418002352941003
0.8418577028616057
0.8419151253918324
0.8419725029377033
0.8416428347689727
0.8417002739725857
0.8413709702660237
0.8414284708642772
0.8414859265050653
0.8415433372410931
0.8416007031249834
0.8412720812182575
0.8413295081967047
0.8413868903628395
0.8414442277690943
0.8415015204678199
0.8415587685112854
0.8412309310478996
0.8412882398753733
0.8413455040871773
0.8414027237353925
0.8411605211979614
0.8408334758942296
0.840506684803715
0.8405641414141255
0.8402377087378481
0.8402952251552637
0.8403526969344041
0.8404101241272147
0.8404675067855601
0.8405248449612247
0.8405294072064935
0.8405866769945624
0.840643902439009
0.8403185758513778
0.8403758607349944
0.8404331013147566
0.8404902976420413
0.8405474497681457
0.8406045577442878
0.8406616216216066
0.8403371671169283
0.8403942901234419
0.8404513690705598
0.8405084040092374
0.8405653949903514
0.8402416024653167
0.8402986522910906
0.8403556581985998
0.8400323201231098
0.8400893846153702
0.8397663975393935
0.839443658724044
0.8395008835958366
0.8395580645161148
0.8396152015354945
0.8392930161166398
0.8389710778672662
0.8386493865030533
0.838706784208495
0.8387641379310204
0.8388214477211657
0.8388787136293889
0.8389359357060712
0.8389931140015165
0.839050248565952
0.8391073394495278
0.8391643867023174
0.8392213903743182
0.8392783505154506
0.8392302290076203
0.8392871423120815
0.839344012204411
0.8394008387342607
0.8394576219512065
0.8391378285714156
0.8391946686976262
0.8392514655500443
0.8393082191780695
0.8393649296310258
0.8394215969581623
0.8394782212086535
0.8395139817629054
0.8395705279149135
0.8396270311313467
0.8396834914610882
0.8397399089529468
0.8397962836556572
0.8398526156178803
0.8399089048882032
0.8399651515151395
0.8400213555471293
0.8400343300529782
0.8400901626938965
0.8401462556732106
0.8402023062381735
0.8402583144368742
0.8403142803173288
0.8403702039274809
0.8404260853152018
0.8404819245282905
0.840164881176903
0.840220776772236
0.8399040708631624
0.8399600226073738
0.8400159322033787
0.8400717996987841
0.8401276251411256
0.8401834085778671
0.8402391500564013
0.8402948496240493
0.8403505073280614
0.8400348234410111
0.8400905369883483
0.8401462087086982
0.8402018386491452
0.8402574268567037
0.8403129733783173
0.839998013493243
0.8400536155863516
0.8397389887640346
0.839794646199915
0.8398502619760377
0.8399058361391594
0.839961368735966
0.8400168598130742
0.8400723094170305
0.8401277175943123
0.8401830843913272
0.8402384098544137
0.8402936940298412
0.84034893696381
0.8400356077553969
0.8400909057025623
0.8401461624441039
0.8402013780260615
0.8402565524944063
0.8399438407145423
0.839999069940467
0.8396866865005487
0.839741970260214
0.8397972129319865
0.8398524145616553
0.8395405495729581
0.8395958054936808
0.8396510204081545
0.8397061943620091
0.8397613274008071
0.8398164195700434
0.8398714709151452
0.8395604074073989
0.8392495742317575
0.8393047742412943
0.8389942656307722
0.8390495192307609
0.8391047319778105
0.8391599039172128
0.8388499076468333
0.8389051329394306
0.8385954595791724
0.838650738007372
0.8387059756547319
0.8387611725663637
0.8387583486914775
0.8384492999263001
0.8385045303867324
0.83855699558173
0.8382483621641439
0.8379399558498819
0.8379952923868993
0.8376872058823452
0.8373793458287317
0.8374348273328359
0.8371272860815201
0.8368199706314168
0.8368755963302676
0.8369311812178942
0.8369867253391932
0.8370422287389956
0.8370976914620667
0.8371531135531064
0.8368465763456537
0.8369017569546048
0.8369571899012003
0.8370125822969936
0.8370679341864646
0.8371232456140282
0.8368173913043409
0.8368727538349091
0.8369280759401173
0.8369833576642268
0.8370385990514344
0.8370938001458723
0.8370541013488815
0.8370819606413928
0.8367770127504488
0.836832228696279
0.8368512923188869
0.8365467612809251
0.8366020007275309
0.8366571999999937
0.8367123591421239
0.8367674781976683
0.83682255721031
0.8368775962236686
0.8369325952813007
0.8369875544266995
0.8366839680812418
0.8367389775199362
0.8367939470822704
0.8368488768115885
0.8369037667511715
0.8369586169442378
0.8370134274339431
0.837068198263381
0.8371229294755823
0.837177621113516
0.8372322732200888
0.8372868858381451
0.837341459010468
0.8373959927797784
0.8374504871887356
0.8375049422799374
0.8375593580959202
0.8372574260994905
0.8373118918918872
0.8373663184437994
0.8374207057976187
0.8374750539956758
0.8375293630802403
0.8375836330935208
0.8376378640776656
0.837692056074762
0.8377462091268374
0.837800323275858
0.8378543985637302
0.8379084350323004
0.8379624327233546
0.8380163916786189
0.8380703119397596
0.8381241935483834
0.8381780365460372
0.8378778295128904
0.8379317221625456
0.8379855762347853
0.8376857602862219
0.8377396638054329
0.8377935287808332
0.8378473552537493
0.8379011432654487
0.8379548928571396
0.8380084969653664
0.838062169878655
0.8381158044951807
0.8381694008559172
0.8382229590017797
0.8382764789736251
0.8383299608122523
0.8383834045584019
0.8384368102527564
0.8384901779359405
0.8385435076485211
0.8385967994310075
0.8386500533238511
0.8387032693674462
0.8387564476021292
0.8388095880681796
0.8388626908058197
0.8389128814762222
0.8389659098971246
0.8386684042553172
0.8387214817440605
0.8387745216158734
0.8388275239107315
0.8388804886685535
0.8389334159292019
0.8389863057324825
0.8390391581181449
0.8390899222065048
0.8391427006009176
0.8391553003533554
0.8392080183680664
0.8389116878531059
0.8389644546417212
0.8390171841919535
0.8390698765432086
0.8391224964739057
0.8391751145576302
0.8388794221282582
0.8389320887636481
0.8389847183098581
0.8390373108060533
0.8387420830401117
0.8387947238832211
0.8388473277074534
0.8385524780316336
0.8386051300070266
0.8386577449947306
0.8387103230337072
0.8387628641628636
0.8388153684210521
0.8388678358470707
0.838920266479663
0.838972660357518
0.8390250175192709
0.8390773380035024
0.8391296218487394
0.8388359117955896
0.8388882435269418
0.8389405386498776
0.8389927972027973
0.8390450192240476
0.839097204751922
0.8391493538246597
0.8392014664804472
0.8392535427574175
0.8393055826936501
0.8390128357167775
0.8390649232914928
0.8391169745555949
0.839168989547039
0.8392209683037276
0.8389287604456831
0.8389807866341811
0.8390327766179548
0.8390847304347835
0.8391366481223932
0.8391885297184577
0.8388969423210573
0.8389488711358121
0.8389983680555566
0.8390502256161066
0.8391020471894529
0.8391538328130432
0.8392052011095712
0.8392569150779908
0.8393085932085944
0.8393602355386227
0.8394118421052645
0.8394634129456574
0.8395149480968873
0.8395664475959891
0.8396179114799464
0.8395871759419304
0.8396385970974447
0.8396899827288447
0.8397327348066316
0.8397840524680722
0.8398353347135974
0.8398865815798571
0.8395969655172433
0.8393075491209947
0.8393589248793955
0.8394102652428542
0.839461570247936
0.8391725989672999
0.8392227460426724
0.8392740626075013
0.8393253438789569
0.8390368167755264
0.8390881443298992
0.8391394366197207
0.839190693681321
0.8392419155509808
0.8392931022649305
0.8393003087478583
0.8393514403292206
0.8394025368529336
0.8394535983550403
0.839504624871534
0.839555616438359
0.8396065730914098
0.8396339493497633
0.8396848443380118
0.839695246238033
0.8397460854700884
0.8397968899521562
0.8398476597198529
0.839844842896178
0.8398955616251312
0.8399462457337916
0.8399966223132069
0.8400472373806308
0.8400961131946846
0.8401466598500374
0.8401971720613323
0.8402476498637638
0.8399615594143719
0.8400120830496972
0.8399973800612489
0.8400478571428608
0.8400982998979976
0.8401487083616626
0.8401990825688112
0.8399136888586994
0.8399641086587475
0.8400144942294676
0.8400648456057047
0.8401151628222564
0.8398302814513435
0.8398806440678007
0.8395960352422949
0.8396464430894351
0.8393621063325474
0.8394125592417104
0.8394629780033884
0.8395133626522371
0.8395637132228655
0.8396140297498355
0.8396643122676626
0.8396190878378424
0.839669334684233
0.8397195476029757
0.8394361457981823
0.8394604251012193
0.8395106576728547
0.8395608563722233
0.8396110212335741
0.83966115229111
0.8397112495789878
0.8394285185185235
0.8394786603837143
0.8391961978465731
0.8392463841237858
0.8392965366509804
0.8392743193277363
0.8393244287634462
0.8393745045347719
0.8394245466756266
0.8394481033904049
0.8394980872483276
0.8395480375712903
0.8395979543930304
0.83964783774724
0.839697687667566
0.8397474706867728
0.8397972538513119
0.8398470036826305
0.8395659303882254
0.8396157243225217
0.8396654849498387
0.8397152123035834
0.8397649064171183
0.839484330103581
0.8395340681362786
0.839583772954931
0.8396334445927967
0.8396830830830894
0.839732688458979
0.839782260753591
0.8398318000000065
0.8398813062312628
0.839930779480353
0.8399802197802264
0.8400296271637883
0.8400790016639003
0.84012834331338
0.8398489524443035
0.8398983377659643
0.8399476902625526
0.8399970099667844
0.8400462969113321
0.8400955511288252
0.8401447726518492
0.8401939615129468
0.8402431177446176
0.8402922413793177
0.8403413324494605
0.8403903909874163
0.8403978469692026
0.8401195695364313
0.840168652763993
0.8402177035076185
0.8402667217995445
0.8403157076719654
0.8403646611570326
0.8400869464639866
0.8401359431780719
0.8399321664465071
0.8399811819082285
0.839936897689777
0.839985879247781
0.8400348284960503
0.840083745466543
0.8399574818721242
0.8400063920922651
0.8397297101449357
0.8397786631544369
0.8398275839368088
0.8398764725238649
0.8399253289473768
0.8399741532390745
0.8400229454306463
0.8400717055537384
0.840120433639956
0.8401691297208626
0.8402177938279799
0.8402664259927886
0.840315026246728
0.8403635946211961
0.84041213114755
0.8404606358571051
0.8405091087811362
0.8405575499508772
0.8406059593975207
0.8403308019640027
0.8403792539267109
0.840427674190392
0.8404760627861441
0.8402013076168776
0.8399267320261532
0.8399752368507118
0.8400237099934778
0.8400721514854813
0.840120561357712
0.839846460032636
0.8398949119373873
0.8399433322465046
0.8399917209908833
0.8400400782013784
0.8397664495114104
0.8398148485835332
0.8395414713541766
0.8395899121379858
0.839638321405345
0.8396866991870019
0.8397350455136642
0.8397833604159998
0.8398316439246366
0.8398784995128391
0.839926720779231
0.8399749107432756
0.8400230694354419
0.8400711968861603
0.8397988002594138
0.8398469692058452
0.839574821775772
0.8396230320699815
0.839671211139907
0.8397193590158735
0.8397674757281661
0.8398155613070312
0.8398636157826758
0.8399116391852679
0.8399596315449366
0.840007592891772
0.840055523255825
0.8401034226671084
0.8401512911555954
0.8401991287512213
0.8402469354838823
0.840294711383436
0.840342456479702
0.8403420238479005
0.8403897229381557
0.8404373913043593
0.8404850289761867
0.8404565497264357
0.840186132561144
0.8402338050820315
0.8402814469453492
0.840329058180661
0.8403766388174925
0.8404241888853314
0.8404717084136277
0.8405191974317936
0.8405666559692032
0.8405651908886869
0.8406126042334949
0.8406599871753887
0.8407058653846273
0.8407531880807554
0.8404838885330037
0.8405312520012929
0.8405785851472592
0.8406258880000123
0.8406731605886238
0.8404043172369806
0.8404516304347949
0.8404988814317796
0.8405461341853159
0.8405933567550428
0.840640549169872
0.8406877114586784
0.8407348436502997
0.8407819457735374
0.8408290178571556
0.840876059929882
0.840923072020408
0.8409697992991526
0.8410167515923695
0.8410636739891882
0.8411105665181542
0.8411574292077763
0.841204262086527
0.841251065182843
0.8411721869040182
0.8412189704480589
0.8412657242693906
0.8413124483963296
0.8413591428571562
0.841405807680115
0.8414524428934145
0.8414990485252276
0.8415456246036914
0.8415921711569074
0.8416386882129414
0.8416851757998236
0.8414186510449788
0.8414651788540815
0.8415116772152037
0.8415581461562935
0.8416045857052638
0.8416509958899918
0.8416973767383199
0.8417437282780551
0.8417900505369693
0.8418363435427991
0.8418826073232465
0.8419288419059783
0.8416632492113707
0.8417093976663655
0.8417556431273787
0.8414903561298598
0.8415366414618921
0.8415828976378097
0.8413179156171429
0.8413642115203166
0.8412991504090767
0.8413432525951701
0.8413894968553602
0.8414357120402534
0.8414818981772615
0.8412175306314942
0.8411201319095623
0.8411663736263882
0.8412125863151433
0.8409486350800272
0.8406848494353973
0.8407311696456716
0.8407743573667859
0.8408206204951574
0.8408668546366063
0.8409130598183675
0.8406497808390881
0.8403866666666815
0.8404329787234192
0.84047926180796
0.8405255159474821
0.8402627696155198
0.840309062500015
0.8400465479537795
0.8400928794503587
0.8401391820168743
0.83987696629215
0.8399233073323085
0.8399696194635212
0.8399063922669314
0.8399526807980203
0.8399989404799157
0.8400451713395793
0.8400913734039396
0.8398298256538138
0.8398760659819638
0.8399222775357966
0.8399684603421619
0.8400146144278764
0.8400607398197236
0.8401068365444534
0.8401529046287826
0.8401989440993948
0.8402449549829405
0.8402909373060371
0.840336891095269
0.8403828163771874
0.8404287131783108
0.8404745815251248
0.840520421444082
0.8405662329616025
0.8406120161040734
0.8406577708978492
0.840703497369252
0.8407491955445711
0.840794865450063
0.8408405071119524
0.840886120556431
0.8409317058096583
0.8406719184430196
0.8404122915380031
0.8404579808583064
0.8405036419753255
0.8405492749151665
0.8402900061690484
0.8403356768424468
0.8403813193588333
0.8404269337442389
0.840168022181163
0.8399092700954898
0.8399549876847462
0.8400006771314422
0.8400463384615556
0.8397879421716566
0.8398336408364256
0.8398793114048744
0.8396212046711912
0.8396669124424136
0.8397125921376095
0.8397582437826395
0.8398038674033323
0.8395461798097751
0.839591840490815
0.8396374731677575
0.8396830778663573
0.8394257431811393
0.8394713848039392
0.8395169984686242
0.8395625842008752
0.8396081420263417
0.8393512239902259
0.8393968185989779
0.8393481957186724
0.8393937633751326
0.8394393031785021
0.8394848151543107
0.8395302993280572
0.839575755725209
0.8396211843712026
0.8395270369240342
0.8395724527150885
0.8396178408051419
0.8393618597561159
0.8394072843645415
0.8394526812919136
0.8394980505635276
0.839543392204647
0.8395887062405056
0.8393332014607612
0.8393785518710256
0.8394238746958824
0.839469169960493
0.8395144376899885
0.8395596779094688
0.8396048906440043
0.8396500759186342
0.8396952337583675
0.839740364188183
0.8397854672330288
0.8398305429178232
0.839875591267454
0.8399203698090523
0.8399653636363829
0.8400103302029881
0.8400552695336353
0.8401001816530621
0.840097972154983
0.8401428441755111
0.8401876890502312
0.8399336256425959
0.8399785066505637
0.8400233605319024
0.8400681873111979
0.8401129870130067
0.8398593297101646
0.8399041654090146
0.8399489740495069
0.8399937556561284
0.8400385102533372
0.840083237865561
0.840127938517199
0.8401726122326202
0.8402172590361647
0.840261878952143
0.8403064720048365
0.8403510382184975
0.8403955776173488
0.8404400902255843
0.8404845760673686
0.8405290351668374
0.8405734675480974
0.8406178732352263
0.8406622522522729
0.8407066046232569
0.8407509303721695
0.840795229522973
0.8408395020996009
0.8408837481259579
0.840631684652299
0.8406759664369403
0.8407202216896554
0.8407644504342827
0.8408086526946318
0.8408528284944838
0.8408969778575914
0.8409411008076789
0.8409851973684422
0.8410292376681826
0.8410732815302066
0.8411172990738187
0.841161290322602
0.841205255300111
0.8412491940298722
0.841293106535384
0.841336992840117
0.8413808529675134
0.8411299940369924
0.840879284649798
0.8406287246722505
0.8406727435210225
0.8407167361524934
0.8407607025900783
0.8408046428571646
0.8405544778339997
0.8405154074955601
0.8405593815046307
0.8406033293698196
0.840647251114435
0.8406911467617568
0.8407348084348304
0.8407786520190244
0.8408224695755637
0.8408662611276185
0.8409100266983313
0.8406606465006152
0.8407044470797731
0.8407482216953394
0.8407919703703927
0.8408356931279843
0.8408793899911388
0.8406304618117453
0.8406741935484094
0.8404254733728035
0.8404692398698834
0.8405129804849426
0.8405566952409329
0.8406003841607791
0.8406440472673786
0.8406876845836021
0.8407312961322931
0.8404831463990782
0.8402351431100846
0.8402788495575448
0.8403225302270945
0.8400747936320982
0.8401185086943936
0.8401621979964872
0.8402058615611422
0.8402262956419546
0.8402699146305793
0.8403135079458735
0.8403570756104967
0.840400617647082
0.8404441340782354
0.8401970899471131
0.8402406406112486
0.8402841656874498
0.8403276651982612
0.8403711391662007
0.8404145876137598
0.8401679870892252
0.8399215312408564
0.8399650733138064
0.8400085898563705
0.8400520808909965
0.8400955464401055
0.8398763327475338
0.8399198243045624
0.8396739461358549
0.839717471466222
0.8397609713282858
0.8397868967534603
0.8395413450292634
0.8395848582286117
0.8396283459965169
0.8396718083552677
0.8397152453271266
0.8394700729927245
0.8392250437828609
0.8392685730960261
0.8390237456242945
0.8390673082531589
0.8391108454810734
0.8391543573302483
0.8391978438228678
0.8392413049810902
0.839284740827048
0.839328151382848
0.8393715366705713
0.8393240616817232
0.8393674229203266
0.839410758941577
0.8394540697674661
0.8394973554199604
0.8395406159210005
0.8395838512925019
0.8396270615563542
0.8396702467344221
0.8394265815438434
0.8394697708152261
0.8392263051044329
0.8392694694114481
0.8393126956521985
0.8393558968415198
0.8393990730011833
0.8394422241529351
0.839485350318496
0.8392423733719494
0.8389995370370618
0.8390427538328278
0.8390859456333388
0.8391291124602734
0.839172254335285
0.8389297890783259
0.8389729636048776
0.8390161131966752
0.8390592378753137
0.8388170851371101
0.8388602423543239
0.838903374675537
0.8389464821222857
0.8389895647160817
0.8387477809798523
0.8387908959954156
0.8388339861751405
0.8388770515404802
0.838815601612
0.8388586474820396
0.8389016685846054
0.8389446649410666
0.8389876365727684
0.8390305835010315
0.8387894827586462
0.8388324619362507
0.8388754164273662
0.8389183462532556
0.8389249425947443
0.838967833572479
0.8390106999426533
0.8390535417264381
0.8388129873853468
0.838855861278329
0.838898710601745
0.8389415353767087
0.83898433562431
0.8390271113656143
0.839069862621663
0.8391125894134738
0.8391552917620397
0.8391979696883304
0.8392406232132908
0.8392679336953677
0.839310542857169
0.8393531276778325
0.8393956881782102
0.83943822437913
0.8394807363013962
0.8395232239657896
0.8395656873930669
0.8396081266039614
0.8396505416191827
0.8396929324594167
0.8397352991453257
0.8397776416975488
0.839819960136701
0.8398622544833744
0.8399045247581373
0.8399467709815347
0.8399889931740884
0.8400311913562964
0.8400733655486341
0.8401155157715531
0.8401576420454816
0.8401997443908252
0.8402418228279659
0.8402838773772625
0.840325908059051
0.8403679148936444
0.8404098979013319
0.8404493904168121
0.8404913265306396
0.8402531595353064
0.8402951274787809
0.8403370716511178
0.8403789920725077
0.8401411265213974
0.8401830786644304
0.8402250070721633
0.8402669117647334
0.8403087927622556
0.8403506500848213
0.8403924837525002
0.8404342937853385
0.8404760802033602
0.8402387916431673
0.8402806096528644
0.8403224040632333
0.8403447390691393
0.8403864918217989
0.8404278827178177
0.8404695885005916
0.8405112707805296
0.8405528732394646
0.8405945085891579
0.8406361204955235
0.8406777089783563
0.8407192740574282
0.8404827848101547
0.8405243813273622
0.8402880798425921
0.8403297077009838
0.8403713121663671
0.8404128932584553
0.8404544509969393
0.8404705221785796
0.8405120404154086
0.8405535353535637
0.8405950070126511
0.8406364554122551
0.8406778805719377
0.8407192825112393
0.8407606612496784
0.8408020168067514
0.8408433492019329
0.840884658454676
0.8409259445844116
0.8409672076105492
0.8410083636363924
0.8410495805369416
0.8410907743919774
0.8411319452208227
0.8411730930427783
0.841214217877124
0.8412553197431176
0.8412963986599956
0.8413374546469731
0.8413784877232435
0.8414194979079791
0.8414604852203305
0.8415014496794272
0.8412669175028163
0.8413079130677362
0.8413488857939013
0.8413898357003915
0.8414307628062656
0.8414716671305611
0.8415115748469967
0.8415524339360518
0.8415932703003633
0.8416340839588843
0.8416618121178729
0.8417025840511551
0.8415859722222518
0.8416267425715376
0.8416674902832058
0.8417082153761053
0.8417489178690643
0.8416925104022489
0.8417331946755706
0.8414998336568082
0.8415405487805176
0.8415812413411217
0.8416219113573706
0.8416625588479946
0.8414295404208495
0.8414702186548875
0.8415108743774512
0.8412780912863371
0.8413187776548974
0.8413588332872847
0.8413994748480124
0.841166979828712
0.8412076519337318
0.841248301574181
0.8412889287686663
0.8413295335357741
0.8413701158940701
0.8414106758620993
0.8414512134583867
0.8414917287014365
0.8415322216097327
0.8413003306696364
0.8410685674931434
0.8411091434866733
0.8411496971365944
0.8411902284613573
0.8412307374793921
0.841271224209109
0.8413116886688976
0.8413521308771272
0.8413925508521474
0.8411613355317703
0.8412017857143165
0.841242213677592
0.8412826194398991
0.8410516881691222
0.8410920691548058
0.8411303155007167
0.8411707076248252
0.8411461749383363
0.8411865405702063
0.8412268840778604
0.841267205479483
0.8413075047932383
0.8410771358160222
0.8411174650972114
0.8411577723043551
0.8411980574555714
0.841238320568959
0.8412785616625962
0.8413187807545419
0.8413589778628353
0.8413991530054958
0.841439306200523
0.841479437465897
0.8415195468195783
0.8415596342795074
0.8415996998636058
0.8416397435897751
0.8416797654758974
0.8417197655398353
0.8417597437994321
0.8417997002725113
0.8418396349768773
0.8416103758170252
0.841650340321295
0.8416902830702551
0.8417302040816645
0.8417701033732637
0.8418099809627734
0.8418497824905159
0.8418896167437123
0.8419294293478581
0.8417007063298336
0.8417405486149152
0.8417803692642188
0.8415518729642014
0.841591723202203
0.8416315518177206
0.8416713588283479
0.841711144251659
0.8417509081052098
0.8417906504065363
0.8418303711731562
0.8418700704225676
0.8419097481722501
0.8416818354088034
0.8417215426252016
0.8417612283550109
0.8415335407087152
0.841573255813986
0.8416129494458288
0.8416526216216542
0.8416922723588546
0.841731901674803
0.8417715095868542
0.8418110961123437
0.8418506612685888
0.8418902050728877
0.84192972754252
0.841969228694747
0.8420087085468111
0.842048167115936
0.8420323901913561
0.8420718211207227
0.8421112308106983
0.8421506192784391
0.8419239300134921
0.8419633476857167
0.84200274414854
0.8420421194190757
0.8420814735144189
0.8419779569892806
0.8419797097554753
0.842019048898475
0.8420583669084405
0.8420976638023964
0.8418715973154696
0.841910923242116
0.8419502280655017
0.8419895118026086
0.8420287744704009
0.8420680160858244
0.8418423210935742
0.841881591639905
0.8416560675060609
0.8414306641671466
0.8414700133869144
0.8415093415417896
0.8412841584158752
0.8413235152488299
0.8413628510297207
0.8414021657754348
0.8411772520716724
0.8412165954035613
0.8412559177130982
0.8412952190171279
0.8413344993324772
0.8413737586759549
0.8414129970643521
0.8414522145144417
0.8414914110429789
0.8415305866667008
0.8413062383364777
0.8413454424307377
0.8413846256328612
0.8414237879595441
0.8411997070572912
0.8412388977636125
0.8412780676071676
0.8413172166046112
0.8410934025006994
0.8408697074468429
0.84064613134808
0.8406854066985989
0.8407246611746291
0.8407638947928081
0.8405405843293837
0.8405798459904752
0.8406190868065118
0.8403959925690366
0.8404352613425656
0.8404745092838541
0.840513736409475
0.8405529427359837
0.840592128279918
0.8406312930577984
0.8406704370861274
0.8407095603813907
0.840748662960056
0.8407877448385738
0.840826806033377
0.8408658465608815
0.8409048664374854
0.8409438656795697
0.8409828443034979
0.8410218023256165
0.8410607397622544
0.8410996566297235
0.8408775547927471
0.8409164994720522
0.8406945632093252
0.840733535620088
0.8407724874703597
0.8408114187764066
0.8408503295544778
0.840889219820805
0.8409280895916033
0.8407065595363895
0.8407454569397247
0.8407843338599618
0.8408231903132759
0.8406019210526671
0.8406408050513379
0.8406796685955117
0.8407185117013241
0.8407573343848938
0.8407961366623222
0.8408349185496942
0.8408736800630776
0.8409124212185233
0.8409511420320653
0.840989842519721
0.8410285226974907
0.8410671825813582
0.8411058221872901
0.8408852910330722
0.8409239580603244
0.840962604821839
0.8410012313335441
0.841039837611351
0.8410784236711543
0.8411169895288321
0.84115535200213
0.8411938775510567
0.8412323829453673
0.8412708682008733
0.8413093333333698
0.8413477783586355
0.8413463809773032
0.841384796238281
0.8414231914338313
0.841461566579671
0.841241921169444
0.8412803235908507
0.8410608400730863
0.841099269692264
0.8408799478487979
0.8409184045881493
0.8409568412822884
0.840995257946884
0.8407761917166295
0.8408146354167034
0.8408530590992297
0.840891462779839
0.8409298464741456
0.8409682101977476
0.8407494928478912
0.8407878835153775
0.8408262542241076
0.840864604989642
0.8409029358275246
0.8409412467532839
0.8409795377824313
0.8410177570093829
0.8410560083052537
0.8408377789310179
0.8406196627756531
0.8406579875519044
0.8406962924553132
0.8404783825816856
0.8405167141746938
0.8405550259067729
0.840593317793355
0.840631589849856
0.840669842091676
0.8407080745341988
0.8407462871927929
0.8405288153130224
0.8403114559090107
0.8403497414684965
0.8403880072370495
0.8404262532300116
0.8404644794627086
0.8405026859504507
0.8405408727085323
0.8405790397522317
0.8406149419355214
0.8403980650155174
0.8404362393603677
0.8404743940175724
0.840257721062167
0.8402959020618933
0.840334063385763
0.8403722050489816
0.8401557816121933
0.840193949536598
0.8402320978121356
0.8402702264539751
0.8403083354772697
0.8403464248971573
0.84038449472876
0.8404225449871845
0.8402065535852346
0.8402446300103155
0.8402826868739143
0.8403207241911013
0.8403587419769316
0.8403967402464447
0.8404347190146648
0.8402191123653537
0.8402571172095792
0.8402951025641409
0.840333068444027
0.8403710148642105
0.840408941839649
0.8404468493852844
0.8404847375160436
0.8405226062468383
0.8405604555925648
0.8405982855681041
0.840636096188322
0.8406738874680694
0.8407116594221814
0.8407494120654784
0.8405904421160622
0.8403756770567581
0.840413486590077
0.8404512768131133
0.8404890477406566
0.8405233027055008
0.8405610359786049
0.8405987500000389
0.8406364447845327
0.8406741203468008
0.840711776701543
0.8407494138634437
0.8407451464968544
0.8407825522160349
0.8408201426025346
0.8408577138493263
0.8408952659710242
0.8409327989822275
0.8407188756042111
0.8405050610376791
0.8405426646326352
0.8405802491103596
0.8406178144854268
0.840655360772397
0.8406928879858153
0.840730396140212
0.8407678852501028
0.8408053553299887
0.8408428063943556
0.8408741501776142
0.8406608927213176
0.8406983519270171
0.8407357921419913
0.8407732133806781
0.8408106156575009
0.8408479989868684
0.8408853633831747
0.8409227088607991
0.840960035434107
0.8409973431174487
0.8410346319251599
0.8410719018715623
0.8411091529709628
0.8411463852376536
0.8409338134951119
0.8409710712481451
0.8410083101793782
0.8407959343434743
0.8408331986872402
0.8408704442201309
0.8409076709563863
0.8409448789102318
0.8409820680958787
0.8407700201714975
0.8405580791530525
0.8405953377016531
0.8406325774754748
0.8405926196473953
0.8403809367917803
0.8401693605237057
0.840206670022693
0.8402439607448816
0.8402812327044428
0.8403184859155332
0.8403555192356449
0.8403927350427753
0.840429932143795
0.8404671105528041
0.8405042702838886
0.8405414113511203
0.8405785337685566
0.8406156375502413
0.8406527227102036
0.840689789262459
0.8407261851016207
0.8407632146439723
0.8408002256204968
0.8408372180451534
0.8408741919318873
0.8409111472946299
0.8409480841472984
0.8409850025037964
0.8410219023780132
0.8410587837838246
0.8410956467350922
0.8408852676338577
0.8409221555389256
0.8409590250000409
0.8409948512872192
0.841031684157962
0.8410684986260715
0.8411052947053358
0.8411420724095292
0.8411788317524126
0.8411608185675479
0.8411975548902606
0.8412342728860476
0.8412709725686197
0.8410612316131052
0.8410979561316464
0.8411346623474123
0.8411713502740821
0.8409618430884597
0.8409985557769337
0.8410352501867479
0.8410719263315496
0.8411085842249729
0.8408993532338722
0.8409360358120285
0.840972700149221
0.8410093462590522
0.8410459741551111
0.8410825838509732
0.8411191753602005
0.8411557486963416
0.8409469215491975
0.8409835194837845
0.840774838709719
0.8408114611759285
0.8408480654762321
0.8408846516241429
0.8409212196331602
0.8409577695167705
0.8409943012884462
0.841030814961647
0.841067310549819
0.841103788066395
0.8411402475247944
0.8411766889384236
0.8412131123206754
0.8412495176849295
0.8412859050445525
0.8413222744128975
0.8413586258033047
0.8413949592291008
0.8414312747035996
0.8414675722401016
0.8415038518518941
0.8415401135522517
0.8415763573544353
0.8416125832716931
0.84164879131726
0.8416849815043581
0.8417211538461964
0.8417573083559706
0.8417808279941282
0.8418169499877243
0.8418530541872347
0.8418891406058048
0.8419252092565666
0.8419612601526393
0.8419972933071294
0.8420333087331301
0.8418262174127333
0.8418622571920762
0.8418982792527469
0.8416913738019598
0.841727420147463
0.8417634487841255
0.8415567288802001
0.841592781733409
0.8416288168876227
0.8416648343558712
0.8417008341511716
0.8417368162865282
0.8417727807749328
0.841808727629364
0.8418446568627882
0.8418805684881588
0.8416743263106752
0.8417102620622524
0.8417461802155183
0.8415401223990641
0.8415760646109096
0.8416119892342003
0.8416478962818438
0.8416055270237656
0.8416414180929529
0.8414356880958634
0.8414716031280981
0.8415075006108423
0.8414973375672149
0.8415332112332546
0.841569067382856
0.8413636563339463
0.8413995363592431
0.841194266894408
0.841118634146385
0.8411545476713432
0.8410739882984345
0.8408689982939748
0.8409049463938058
0.8407000974421872
0.8406451290794394
0.8406811054297976
0.8404764605647952
0.8405124604527083
0.8405484428224279
0.8405844076867378
0.8406203550584094
0.8406562849502016
0.8406921973748613
0.8407280923451227
0.8407639698737075
0.8407998299733253
0.8408356726566732
0.8408714979364361
0.8406674029126652
0.8404634069401069
0.840499296458074
0.8405131457676887
0.8405472356935452
0.8405830787879226
0.8406189045080419
0.8406547128665328
0.8404510658915167
0.840486897553931
0.8402833898305524
0.8403192447349749
0.8403550822846518
0.8403909024921804
0.8404267053701456
0.8402234582829944
0.8402592843327327
0.8401796229151999
0.8402154422426733
0.8402512442619431
0.8402870289855513
0.8403227964260281
0.8403585465958916
0.8403942795076473
0.8404299951737894
0.8404656936067993
0.840501374819147
0.84053703882329
0.8405726856316741
0.8406083152567327
0.8406439277108878
0.8406795230065489
0.8407151011561138
0.8407506621719685
0.8407862060664866
0.8408217328520301
0.8408572425409493
0.8408387057974948
0.840874194324239
0.8409096657850892
0.8407075240385062
0.8407430185052117
0.8407777510812556
0.8408132116262758
0.8406112872238679
0.840646770708328
0.8406822371579901
0.840717686585118
0.8407531190019643
0.8407885344207693
0.8408239328537619
0.840622344761493
0.8406577660594888
0.8406931703810658
0.8407285577384255
0.8407639281437576
0.8407992816092404
0.8408346181470405
0.8408699377693127
0.8406687245753024
0.8407030143541121
0.8407383401100667
0.840773648971829
0.8408089409515155
0.8407876195029133
0.8408228912784204
0.8406742713808383
0.8407095533795532
0.8407448185291762
0.8407800668417736
0.8408152983294009
0.8408505130041016
0.840885710877908
0.8409208919628406
0.8409560562709086
0.8409912038141099
0.8410263346044307
0.8410614486538459
0.841096545974319
0.8411316265778023
0.8409313571429028
0.8407311830516999
0.8407663255593031
0.8408014513443236
0.8408365604186946
0.8408716527943383
0.8409067284831652
0.8409417874970746
0.8407419439163956
0.8407770254217611
0.8408120902613285
0.8408471384469706
0.8408821699905492
0.8409171849039149
0.840952183198907
0.8409871648873533
0.8410221299810707
0.8410555133981964
0.8410904457089128
0.8411253614601077
0.8411602606635532
0.8411951433310104
0.8412300094742291
0.841264859104948
0.8412996922348948
0.841334508875786
0.8413693090393269
0.8414040927372122
0.8414388599811249
0.8412398912272868
0.8412746808511102
0.8413083431813275
0.841109546313846
0.8411443420742255
0.8411791213982516
0.8412138842975672
0.8412486307838049
0.8412833608685857
0.8413180745635199
0.8413527718802071
0.8413874528302354
0.8414221174251824
0.8414567656766144
0.8414913975960874
0.8415260131951458
0.8415606124853237
0.841595195478144
0.8416297621851188
0.8416643126177494
0.8416988467875264
0.841500800000047
0.8415353563867796
0.8415698965193321
0.84160442040917
0.8416389280677481
0.8416734195065101
0.8416825187970396
0.8414848015034533
0.8415193048379992
0.8415537919699931
0.8415882629108453
0.8416227176719553
0.8416571562647117
0.841691578700493
0.8414941838649629
0.8415286283705046
0.8415630567276611
0.8415974689477859
0.8416318650422218
0.8416648395409235
0.84169920374712
0.8417335518614383
0.8417678838951785
0.841802199859631
0.8418364997660747
0.8418707836257786
0.8419050514500008
0.8417082066869777
0.8417424964937362
0.8417767702734761
0.8418110280374309
0.8418452697968242
0.8418794955628689
0.8419137053467673
0.8419478991597117
0.8417514119020315
0.8417856276248729
0.8418198273851657
0.8418540111940778
0.8418881790627665
0.841922331002379
0.8419564670240517
0.8417602982293118
0.8417944560913595
0.84182859804383
0.8418627240978362
0.8416667597765843
0.8417009076100086
0.8417350395533287
0.8417691556176337
0.8418032558140017
0.8418373401535009
0.8418714086471891
0.8419054613061139
0.8419394981413123
0.8419735191638115
0.842007524384628
0.8420415138147687
0.8419951021356101
0.8420290786725942
0.8418337122970322
0.8418677105080512
0.8419016929499558
0.8419356596337142
0.841969610570285
0.8417744843569431
0.8418084569045898
0.8418424137132754
0.8418763547939347
0.8419102801574925
0.8419441898148635
0.8419780837769523
0.8420119620546531
0.8420458246588506
0.8420796716004189
0.8418849710983147
0.8419188395747137
0.8419526923966285
0.8417581561922854
0.8415637098637587
0.8415976212471621
0.8416315169707255
0.8416653970452936
0.8416992614817014
0.8417331102907735
0.8417669434833247
0.8418007610701598
0.8418345630620736
0.8418683494698509
0.8419021203042667
0.8419358755760861
0.841969615296064
0.8420033394749457
0.8420370481234662
0.8420707412523514
0.8421044188723164
0.8421380809940668
0.8421717276282988
0.842205358785698
0.8422389744769407
0.8422723908046471
0.8423059756378339
0.8423395450368142
0.842373099012225
0.8424066375746936
0.8424396785304744
0.8422462809917851
0.8420529722286472
0.8420865534649418
0.8421201192934655
0.8421536697248203
0.842187204769598
0.8422207244383807
0.8422542287417413
0.8422877176902422
0.8423211912944369
0.8423546495648688
0.8423880696130565
0.8424214972527971
0.8424549095903451
0.8424883066362056
0.8424848089682494
0.8425181838975797
0.8425515435628216
0.8425848879744442
0.8426182171429072
0.8424256627057173
0.8424590130226683
0.8424923481042073
0.842500137017634
0.8425334474886346
0.8425667427528464
0.84260002282068
0.8426332877025371
0.8426665374088094
0.8426997719498792
0.8427329913361197
0.8427483701846867
0.8427815633546537
0.8428147413990023
0.8426227562642872
0.8426559553632933
0.8426891393443127
0.8427223082176694
0.8427554619936781
0.8425637087600049
0.8425968835305327
0.8424052535820381
0.8424118690314284
0.8424450556945265
0.8422535909091414
0.8422867984549471
0.8423199909132718
0.8423531682943953
0.8423863306085883
0.8424194778661119
0.8424526100772182
0.8424857272521497
0.8425188294011396
0.8425519165344123
0.8425849886621823
0.8426180457946553
0.8426510879420273
0.8426841151144855
0.8427171273222077
0.8427501245753624
0.8425592844203408
0.8425923024677893
0.8426253055681814
0.8426582937316645
0.8424676470588746
0.842500655960241
0.8425336499322085
0.8423431607506728
0.8423761754069227
0.8424091751412941
0.8424421599639011
0.8422518635645417
0.842284869015408
0.8420946940619162
0.8421277200903446
0.8419376664410352
0.8417476985560078
0.8417807805098639
0.8418138475417742
0.8418468996618326
0.8418705816051008
0.8419036060401685
0.8419366155926605
0.8419696102726352
0.8420025900901414
0.8420355550552191
0.8420685051778992
0.8420991897367158
0.8421321107111225
0.8419426546682178
0.8419755960414369
0.8420085225995567
0.8420414343525695
0.8420743313104584
0.841885101123647
0.8419180184228778
0.8419509209344631
0.8419838086683651
0.8420166816345375
0.8420495398429249
0.8420823833034629
0.8421152120260782
0.8421480260206888
0.8421808252972036
0.8422136098655226
0.8422463797355372
0.8422791349171294
0.8423118754201728
0.8423169354839228
0.842349652855595
0.842382355575511
0.8424150436535106
0.8424477170994253
0.8424803759230773
0.8425130201342802
0.8423245806307834
0.8421362254025565
0.8419479543930768
0.8419806884220458
0.8420134078212811
0.8420461126005883
0.8420411659593998
0.8420542206342638
0.8420868943961227
0.8421195535714807
0.8421521981701036
0.8421848282017479
0.8419969663172505
0.8420296164139685
0.8420622519509999
0.8420948729380817
0.842127479384942
0.8421594474153821
0.8421920249499298
0.8422245879733263
0.842257136495265
0.842240739091771
0.842273269530433
0.8420858477971152
0.8421183982202971
0.8421509341637535
0.8421834556371439
0.8422021565140587
0.8422346521449736
0.8422671333333859
0.8420800044435095
0.8421125055531401
0.8421449922274565
0.8421774644760739
0.8422099223085987
0.8422423657346289
0.8422747947637537
0.8423071650399817
0.8421203592814898
0.8421527937916269
0.8421852139215779
0.8419985593972158
0.8420309993353065
0.8420634249003629
0.8418769213732532
0.841909366696244
0.8419417976533625
0.8417554448871709
0.8417878955521662
0.84182033185846
0.8418527538155804
0.8418851614330471
0.8419175547203713
0.8419499336870556
0.8419822983425944
0.8419072912064162
0.8419396509830439
0.8419719964664841
0.8420043276662045
0.8420366445916646
0.8420689472523153
0.8421012356575995
0.8421335098169515
0.8419477723864669
0.8419800661522031
0.8420123456790656
0.8420446109764694
0.8420768620538215
0.8421090989205203
0.8421413215859564
0.8421735300595117
0.8422057243505597
0.8422379044684664
0.8422700704225886
0.842084752475301
0.8418995160581264
0.8417143611172736
0.841529287598998
0.841561573972355
0.8415938461538996
0.8416261041529869
0.8416583479789639
0.8414734900066426
0.8415057531840676
0.8415380021954433
0.8415702370500975
0.8416024577573501
0.8416346643265126
0.8416668567668885
0.8414822807018081
0.8412977855733929
0.8411133713284183
0.8411456497918574
0.8411779141104831
0.8412101642935915
0.8410259307928701
0.8410582001314311
0.8410904553415599
0.8411226964325336
0.8409386433260931
0.8407546707504366
0.8407869641295376
0.8408192433851402
0.8408515085265077
0.8406677158470484
0.8407000000000538
0.8406950404195427
0.8407273044998355
0.8407595544879334
0.8407917903930671
0.8408240122244591
0.8408562199913242
0.8408884137028688
0.8409205933682915
0.8408612868048524
0.8408934583515587
0.8407101373447238
0.8407423278117367
0.840774504249346
0.8408066666667209
0.840838815073023
0.8408709494774061
0.8409030698890158
0.8409351763169894
0.8407521653972251
0.8407842906876087
0.8408164020013595
0.8408484993475968
0.8408805827354316
0.8409126521739675
0.8407298848077049
0.8407619730552478
0.8407940473604716
0.8408261077324611
0.8408581541802934
0.8408901867130376
0.840905947471294
0.8409379557292213
0.8409699500976897
0.8410019305857379
0.841033897202397
0.840851539462327
0.8408835248212123
0.8407012787170031
0.8405191115926874
0.8405511481802973
0.8405831708902431
0.8406151797315402
0.8406471747131962
0.8406791558442107
0.8407111231335758
0.8407430765902756
0.8407750162232865
0.8408069420415775
0.840838854054109
0.8408707522698345
0.8409026366976993
0.840934507346641
0.8409663642255898
0.8409982073434676
0.8410300367091892
0.8410618523316614
0.8408803151306401
0.8409121493310867
0.8409439697950929
0.8409757765315479
0.8410075695493328
0.8410393488573213
0.8410711144643795
0.8408898491379864
0.8409216332687474
0.8409534037053548
0.8409851604566567
0.8410169035314938
0.8410486329386991
0.841080348687098
0.8411120507855084
0.8411437392427406
0.841175414067597
0.8412070752688727
0.8412387228553555
0.8412703568358252
0.8413019772190542
0.8413335840138073
0.841365177228842
0.8413967568729079
0.8412160833154948
0.8412476814083855
0.8412792659369521
0.841310836909927
0.8413423943360352
0.8413739382239941
0.8411935020373709
0.8412250643225259
0.8412566130761545
0.8412881483069569
0.8413196700236257
0.8413511782348461
0.8411709787963721
0.8409908565311052
0.84081081138948
0.8408424015411519
0.8408739781725362
0.8406940735986868
0.8407256684492539
0.840757249786198
0.8405774855677276
0.8403977982044168
0.8404294293653051
0.8404610470086031
0.8402814996796117
0.8401020290474717
0.8401336963485506
0.8401653501281517
0.8401969903949335
0.8402046521554125
0.8402362705355799
0.8402678754266774
0.8400886756238566
0.8401202985075189
0.8401519079088177
0.8401835038363734
0.8402150436821358
0.8402466126971163
0.840278168264167
0.8403097103918791
0.8401308068980763
0.8401623669647221
0.8401939135986943
0.8402254468085669
0.8402569666029068
0.8402884729902733
0.8403199659792187
0.8403514455782877
0.8403829117960182
0.8404143646409404
0.8404458041215777
0.8404772302464457
0.8405086430240531
0.8403301910828591
0.8403616217364183
0.8403930390492926
0.8404244430299739
0.8404558336869468
0.8404872110286887
0.8405185750636699
0.8403403858385133
0.840371767698234
0.8404031362577384
0.8404344915254806
0.8404658335099064
0.8402878441338983
0.8402701037476749
0.8400922311600907
0.8401236190476759
0.8399458527296378
0.8399772583034205
0.8400086505922734
0.8400400296046244
0.8398624312896974
0.8398938279434093
0.8399252113271913
0.8399565814494547
0.8399879383186036
0.8400192819430348
0.8400506123311381
0.8400819294912962
0.8401132334318848
0.8401445241612725
0.8401758016878208
0.8402070660198842
0.84023831716581
0.8402695551339388
0.8403007799326035
0.840331991570131
0.8403631900548403
0.8403943753950436
0.8404255475990464
0.8404078753422346
0.8404390315790047
0.8404681540728841
0.8404992845118419
0.8405304018515196
0.8405615061001835
0.8405925972660931
0.8406071068125048
0.8406381753206376
0.8406692307692882
0.840700273166689
0.8407312605042591
0.840554673388001
0.8405857202856517
0.8406167541466038
0.8406477749790667
0.8404713536202043
0.8405023919429866
0.8405334172436069
0.8403571308725407
0.8403881736213618
0.8402119916143133
0.8402430517711748
0.8402740989103678
0.8403051330400744
0.8403361541684699
0.8401601675393247
0.8401912060302084
0.8402222315261201
0.8402532440352188
0.8402842435656572
0.840315062761564
0.8401393014014381
0.8401703053116428
0.8402012962576366
0.8402322742475494
0.8400566771160451
0.8400876723778262
0.8401186546898426
0.8401496240602082
0.84018058049703
0.8402115240084086
0.8402424546024374
0.8402733722872031
0.8400980596704105
0.8401289945766119
0.8401599165798286
0.8401908256881314
0.8402217219095848
0.8402526052522464
0.8402834757241673
0.8403143333333914
0.8403451780879565
0.8403760099958932
0.8404068290652258
0.8404376353039716
0.8404684287201415
0.8404992093217395
0.840529977116763
0.840560732113203
0.8405914743190436
0.840622203742262
0.8406529203908295
0.8406836242727102
0.8407143153958615
0.8407449937682346
0.8405703842160501
0.8406010382060385
0.8406317209882254
0.8404572436696308
0.8404879435568129
0.8405186307054526
0.8405493051234768
0.8405799668188059
0.8406106157993536
0.8406412520730271
0.8406718756477269
0.8407024865313475
0.8407330847317761
0.8407636702568938
0.840589563056592
0.8406201656315286
0.8406507555372146
0.8406813327815157
0.8407118973722914
0.8407424493173943
0.840772988624671
0.8408035153019612
0.8408340293570984
0.8408645307979092
0.8406907625543056
0.8407212809917944
0.8407517868209636
0.8407822800496252
0.8408127606855844
0.8408432287366403
0.8408736842105853
0.8409041271152056
0.8409345574582806
0.8409649752475838
0.8409950092803231
0.8410254020619148
0.8410557823129844
0.8408824402308918
0.8408478054812047
0.8408782035435285
0.8409085890834783
0.8409389621087906
0.840765822524251
0.8407962124331593
0.8408265898333582
0.8408569547325695
0.8406839744909047
0.8407143562320626
0.8407447254781593
0.8407750822369014
0.8408054265159894
0.8408357583231173
0.8406629956852864
0.8406933442892952
0.8405206818649187
0.8403480903491354
0.8403778279614635
0.8404082101806833
0.8404385799302871
0.8404689372179502
0.8404992820513414
0.8405296144381234
0.8405599343859523
0.8405902419024784
0.8406205369953453
0.8406508196721907
0.8406810899406455
0.8407113478083349
0.8407415932828776
0.840771826371886
0.8408020470829665
0.8408322554237191
0.8408616329036815
0.840891816694004
0.840921988136693
0.8409521472393235
0.8409822940094648
0.8410124284546796
0.8410425505825246
0.8408706988149351
0.8409008375894368
0.8409309640523475
0.8409189095365107
0.8409490200082265
0.8409791181874451
0.8410092040816926
0.8410392776984889
0.8410184618523651
0.8410485213135415
0.8410540171289344
0.8410840570846675
0.8409126172034843
0.8407412471979405
0.8407713325183974
0.8406000611123028
0.8406301629328502
0.8404589900224587
0.8404891083062489
0.8403180337879697
0.8403481684982285
0.8403782909461435
0.8402073433686524
0.8400364653244448
0.8400666327776118
0.8400382598089643
0.8400684146342063
0.8398977037188163
0.8397270621699097
0.8397572618322762
0.8397874492283298
0.8398176243655423
0.8398477872513797
0.8398779378933015
0.8399080762987615
0.8399376546967532
0.8399677687627377
0.8397974244575739
0.8396271492295817
0.8396573079262715
0.8394871301176119
0.8395173049645992
0.8393472244733179
0.8393774154345346
0.8394075941677395
0.8392376391982785
0.8392678340081574
0.8392967820279897
0.8393269526508089
0.8393571110662144
0.8391873381877625
0.8392175126390896
0.8392476748888593
0.8392778249444711
0.8393079628133182
0.8393380885027882
0.8393682020202624
0.8393983033731164
0.8394283925687196
0.8394584696144356
0.8394885345176221
0.8395185872856307
0.8395486279258071
0.8393792616502521
0.8392099636950988
0.8392400483969148
0.8392701209678025
0.8393001814150979
0.8393302297461307
0.8393602659682251
0.8393902900886988
0.8394203021148643
0.8394503020540277
0.8394802899134893
0.8395102657005439
0.8395401891729325
0.8395701408451312
0.8396000804667677
0.8396300080451131
0.8396585159863869
0.8396884197829316
0.8395196381910155
0.8395495578778742
0.8395794655415516
0.8396093611892934
0.8394407310705568
0.8394706425703419
0.8395005420598881
0.8395304295464278
0.8395603050371871
0.8395498394864173
0.8395796990973527
0.8396095467309073
0.8396393823942859
0.8396692060946881
0.8396990178393073
0.8397288176353316
0.8397586054899429
0.8397883814103175
0.8398181454036261
0.8398478974770335
0.8398776376376988
0.8399073458767625
0.8399370622374036
0.8399667667067439
0.8399964592919196
0.8399994000000611


==> data/x_axis.txt <==
0
1
2
3
4
5
6
7
8
9
10
11
12
13
14
15
16
17
18
19
20
21
22
23
24
25
26
27
28
29
30
31
32
33
34
35
36
37
38
39
40
41
42
43
44
45
46
47
48
49
50
51
52
53
54
55
56
57
58
59
60
61
62
63
64
65
66
67
68
69
70
71
72
73
74
75
76
77
78
79
80
81
82
83
84
85
86
87
88
89
90
91
92
93
94
95
96
97
98
99
100
101
102
103
104
105
106
107
108
109
110
111
112
113
114
115
116
117
118
119
120
121
122
123
124
125
126
127
128
129
130
131
132
133
134
135
136
137
138
139
140
141
142
143
144
145
146
147
148
149
150
151
152
153
154
155
156
157
158
159
160
161
162
163
164
165
166
167
168
169
170
171
172
173
174
175
176
177
178
179
180
181
182
183
184
185
186
187
188
189
190
191
192
193
194
195
196
197
198
199
200
201
202
203
204
205
206
207
208
209
210
211
212
213
214
215
216
217
218
219
220
221
222
223
224
225
226
227
228
229
230
231
232
233
234
235
236
237
238
239
240
241
242
243
244
245
246
247
248
249
250
251
252
253
254
255
256
257
258
259
260
261
262
263
264
265
266
267
268
269
270
271
272
273
274
275
276
277
278
279
280
281
282
283
284
285
286
287
288
289
290
291
292
293
294
295
296
297
298
299
300
301
302
303
304
305
306
307
308
309
310
311
312
313
314
315
316
317
318
319
320
321
322
323
324
325
326
327
328
329
330
331
332
333
334
335
336
337
338
339
340
341
342
343
344
345
346
347
348
349
350
351
352
353
354
355
356
357
358
359
360
361
362
363
364
365
366
367
368
369
370
371
372
373
374
375
376
377
378
379
380
381
382
383
384
385
386
387
388
389
390
391
392
393
394
395
396
397
398
399
400
401
402
403
404
405
406
407
408
409
410
411
412
413
414
415
416
417
418
419
420
421
422
423
424
425
426
427
428
429
430
431
432
433
434
435
436
437
438
439
440
441
442
443
444
445
446
447
448
449
450
451
452
453
454
455
456
457
458
459
460
461
462
463
464
465
466
467
468
469
470
471
472
473
474
475
476
477
478
479
480
481
482
483
484
485
486
487
488
489
490
491
492
493
494
495
496
497
498
499
500
501
502
503
504
505
506
507
508
509
510
511
512
513
514
515
516
517
518
519
520
521
522
523
524
525
526
527
528
529
530
531
532
533
534
535
536
537
538
539
540
541
542
543
544
545
546
547
548
549
550
551
552
553
554
555
556
557
558
559
560
561
562
563
564
565
566
567
568
569
570
571
572
573
574
575
576
577
578
579
580
581
582
583
584
585
586
587
588
589
590
591
592
593
594
595
596
597
598
599
600
601
602
603
604
605
606
607
608
609
610
611
612
613
614
615
616
617
618
619
620
621
622
623
624
625
626
627
628
629
630
631
632
633
634
635
636
637
638
639
640
641
642
643
644
645
646
647
648
649
650
651
652
653
654
655
656
657
658
659
660
661
662
663
664
665
666
667
668
669
670
671
672
673
674
675
676
677
678
679
680
681
682
683
684
685
686
687
688
689
690
691
692
693
694
695
696
697
698
699
700
701
702
703
704
705
706
707
708
709
710
711
712
713
714
715
716
717
718
719
720
721
722
723
724
725
726
727
728
729
730
731
732
733
734
735
736
737
738
739
740
741
742
743
744
745
746
747
748
749
750
751
752
753
754
755
756
757
758
759
760
761
762
763
764
765
766
767
768
769
770
771
772
773
774
775
776
777
778
779
780
781
782
783
784
785
786
787
788
789
790
791
792
793
794
795
796
797
798
799
800
801
802
803
804
805
806
807
808
809
810
811
812
813
814
815
816
817
818
819
820
821
822
823
824
825
826
827
828
829
830
831
832
833
834
835
836
837
838
839
840
841
842
843
844
845
846
847
848
849
850
851
852
853
854
855
856
857
858
859
860
861
862
863
864
865
866
867
868
869
870
871
872
873
874
875
876
877
878
879
880
881
882
883
884
885
886
887
888
889
890
891
892
893
894
895
896
897
898
899
900
901
902
903
904
905
906
907
908
909
910
911
912
913
914
915
916
917
918
919
920
921
922
923
924
925
926
927
928
929
930
931
932
933
934
935
936
937
938
939
940
941
942
943
944
945
946
947
948
949
950
951
952
953
954
955
956
957
958
959
960
961
962
963
964
965
966
967
968
969
970
971
972
973
974
975
976
977
978
979
980
981
982
983
984
985
986
987
988
989
990
991
992
993
994
995
996
997
998
999
1000
1001
1002
1003
1004
1005
1006
1007
1008
1009
1010
1011
1012
1013
1014
1015
1016
1017
1018
1019
1020
1021
1022
1023
1024
1025
1026
1027
1028
1029
1030
1031
1032
1033
1034
1035
1036
1037
1038
1039
1040
1041
1042
1043
1044
1045
1046
1047
1048
1049
1050
1051
1052
1053
1054
1055
1056
1057
1058
1059
1060
1061
1062
1063
1064
1065
1066
1067
1068
1069
1070
1071
1072
1073
1074
1075
1076
1077
1078
1079
1080
1081
1082
1083
1084
1085
1086
1087
1088
1089
1090
1091
1092
1093
1094
1095
1096
1097
1098
1099
1100
1101
1102
1103
1104
1105
1106
1107
1108
1109
1110
1111
1112
1113
1114
1115
1116
1117
1118
1119
1120
1121
1122
1123
1124
1125
1126
1127
1128
1129
1130
1131
1132
1133
1134
1135
1136
1137
1138
1139
1140
1141
1142
1143
1144
1145
1146
1147
1148
1149
1150
1151
1152
1153
1154
1155
1156
1157
1158
1159
1160
1161
1162
1163
1164
1165
1166
1167
1168
1169
1170
1171
1172
1173
1174
1175
1176
1177
1178
1179
1180
1181
1182
1183
1184
1185
1186
1187
1188
1189
1190
1191
1192
1193
1194
1195
1196
1197
1198
1199
1200
1201
1202
1203
1204
1205
1206
1207
1208
1209
1210
1211
1212
1213
1214
1215
1216
1217
1218
1219
1220
1221
1222
1223
1224
1225
1226
1227
1228
1229
1230
1231
1232
1233
1234
1235
1236
1237
1238
1239
1240
1241
1242
1243
1244
1245
1246
1247
1248
1249
1250
1251
1252
1253
1254
1255
1256
1257
1258
1259
1260
1261
1262
1263
1264
1265
1266
1267
1268
1269
1270
1271
1272
1273
1274
1275
1276
1277
1278
1279
1280
1281
1282
1283
1284
1285
1286
1287
1288
1289
1290
1291
1292
1293
1294
1295
1296
1297
1298
1299
1300
1301
1302
1303
1304
1305
1306
1307
1308
1309
1310
1311
1312
1313
1314
1315
1316
1317
1318
1319
1320
1321
1322
1323
1324
1325
1326
1327
1328
1329
1330
1331
1332
1333
1334
1335
1336
1337
1338
1339
1340
1341
1342
1343
1344
1345
1346
1347
1348
1349
1350
1351
1352
1353
1354
1355
1356
1357
1358
1359
1360
1361
1362
1363
1364
1365
1366
1367
1368
1369
1370
1371
1372
1373
1374
1375
1376
1377
1378
1379
1380
1381
1382
1383
1384
1385
1386
1387
1388
1389
1390
1391
1392
1393
1394
1395
1396
1397
1398
1399
1400
1401
1402
1403
1404
1405
1406
1407
1408
1409
1410
1411
1412
1413
1414
1415
1416
1417
1418
1419
1420
1421
1422
1423
1424
1425
1426
1427
1428
1429
1430
1431
1432
1433
1434
1435
1436
1437
1438
1439
1440
1441
1442
1443
1444
1445
1446
1447
1448
1449
1450
1451
1452
1453
1454
1455
1456
1457
1458
1459
1460
1461
1462
1463
1464
1465
1466
1467
1468
1469
1470
1471
1472
1473
1474
1475
1476
1477
1478
1479
1480
1481
1482
1483
1484
1485
1486
1487
1488
1489
1490
1491
1492
1493
1494
1495
1496
1497
1498
1499
1500
1501
1502
1503
1504
1505
1506
1507
1508
1509
1510
1511
1512
1513
1514
1515
1516
1517
1518
1519
1520
1521
1522
1523
1524
1525
1526
1527
1528
1529
1530
1531
1532
1533
1534
1535
1536
1537
1538
1539
1540
1541
1542
1543
1544
1545
1546
1547
1548
1549
1550
1551
1552
1553
1554
1555
1556
1557
1558
1559
1560
1561
1562
1563
1564
1565
1566
1567
1568
1569
1570
1571
1572
1573
1574
1575
1576
1577
1578
1579
1580
1581
1582
1583
1584
1585
1586
1587
1588
1589
1590
1591
1592
1593
1594
1595
1596
1597
1598
1599
1600
1601
1602
1603
1604
1605
1606
1607
1608
1609
1610
1611
1612
1613
1614
1615
1616
1617
1618
1619
1620
1621
1622
1623
1624
1625
1626
1627
1628
1629
1630
1631
1632
1633
1634
1635
1636
1637
1638
1639
1640
1641
1642
1643
1644
1645
1646
1647
1648
1649
1650
1651
1652
1653
1654
1655
1656
1657
1658
1659
1660
1661
1662
1663
1664
1665
1666
1667
1668
1669
1670
1671
1672
1673
1674
1675
1676
1677
1678
1679
1680
1681
1682
1683
1684
1685
1686
1687
1688
1689
1690
1691
1692
1693
1694
1695
1696
1697
1698
1699
1700
1701
1702
1703
1704
1705
1706
1707
1708
1709
1710
1711
1712
1713
1714
1715
1716
1717
1718
1719
1720
1721
1722
1723
1724
1725
1726
1727
1728
1729
1730
1731
1732
1733
1734
1735
1736
1737
1738
1739
1740
1741
1742
1743
1744
1745
1746
1747
1748
1749
1750
1751
1752
1753
1754
1755
1756
1757
1758
1759
1760
1761
1762
1763
1764
1765
1766
1767
1768
1769
1770
1771
1772
1773
1774
1775
1776
1777
1778
1779
1780
1781
1782
1783
1784
1785
1786
1787
1788
1789
1790
1791
1792
1793
1794
1795
1796
1797
1798
1799
1800
1801
1802
1803
1804
1805
1806
1807
1808
1809
1810
1811
1812
1813
1814
1815
1816
1817
1818
1819
1820
1821
1822
1823
1824
1825
1826
1827
1828
1829
1830
1831
1832
1833
1834
1835
1836
1837
1838
1839
1840
1841
1842
1843
1844
1845
1846
1847
1848
1849
1850
1851
1852
1853
1854
1855
1856
1857
1858
1859
1860
1861
1862
1863
1864
1865
1866
1867
1868
1869
1870
1871
1872
1873
1874
1875
1876
1877
1878
1879
1880
1881
1882
1883
1884
1885
1886
1887
1888
1889
1890
1891
1892
1893
1894
1895
1896
1897
1898
1899
1900
1901
1902
1903
1904
1905
1906
1907
1908
1909
1910
1911
1912
1913
1914
1915
1916
1917
1918
1919
1920
1921
1922
1923
1924
1925
1926
1927
1928
1929
1930
1931
1932
1933
1934
1935
1936
1937
1938
1939
1940
1941
1942
1943
1944
1945
1946
1947
1948
1949
1950
1951
1952
1953
1954
1955
1956
1957
1958
1959
1960
1961
1962
1963
1964
1965
1966
1967
1968
1969
1970
1971
1972
1973
1974
1975
1976
1977
1978
1979
1980
1981
1982
1983
1984
1985
1986
1987
1988
1989
1990
1991
1992
1993
1994
1995
1996
1997
1998
1999
2000
2001
2002
2003
2004
2005
2006
2007
2008
2009
2010
2011
2012
2013
2014
2015
2016
2017
2018
2019
2020
2021
2022
2023
2024
2025
2026
2027
2028
2029
2030
2031
2032
2033
2034
2035
2036
2037
2038
2039
2040
2041
2042
2043
2044
2045
2046
2047
2048
2049
2050
2051
2052
2053
2054
2055
2056
2057
2058
2059
2060
2061
2062
2063
2064
2065
2066
2067
2068
2069
2070
2071
2072
2073
2074
2075
2076
2077
2078
2079
2080
2081
2082
2083
2084
2085
2086
2087
2088
2089
2090
2091
2092
2093
2094
2095
2096
2097
2098
2099
2100
2101
2102
2103
2104
2105
2106
2107
2108
2109
2110
2111
2112
2113
2114
2115
2116
2117
2118
2119
2120
2121
2122
2123
2124
2125
2126
2127
2128
2129
2130
2131
2132
2133
2134
2135
2136
2137
2138
2139
2140
2141
2142
2143
2144
2145
2146
2147
2148
2149
2150
2151
2152
2153
2154
2155
2156
2157
2158
2159
2160
2161
2162
2163
2164
2165
2166
2167
2168
2169
2170
2171
2172
2173
2174
2175
2176
2177
2178
2179
2180
2181
2182
2183
2184
2185
2186
2187
2188
2189
2190
2191
2192
2193
2194
2195
2196
2197
2198
2199
2200
2201
2202
2203
2204
2205
2206
2207
2208
2209
2210
2211
2212
2213
2214
2215
2216
2217
2218
2219
2220
2221
2222
2223
2224
2225
2226
2227
2228
2229
2230
2231
2232
2233
2234
2235
2236
2237
2238
2239
2240
2241
2242
2243
2244
2245
2246
2247
2248
2249
2250
2251
2252
2253
2254
2255
2256
2257
2258
2259
2260
2261
2262
2263
2264
2265
2266
2267
2268
2269
2270
2271
2272
2273
2274
2275
2276
2277
2278
2279
2280
2281
2282
2283
2284
2285
2286
2287
2288
2289
2290
2291
2292
2293
2294
2295
2296
2297
2298
2299
2300
2301
2302
2303
2304
2305
2306
2307
2308
2309
2310
2311
2312
2313
2314
2315
2316
2317
2318
2319
2320
2321
2322
2323
2324
2325
2326
2327
2328
2329
2330
2331
2332
2333
2334
2335
2336
2337
2338
2339
2340
2341
2342
2343
2344
2345
2346
2347
2348
2349
2350
2351
2352
2353
2354
2355
2356
2357
2358
2359
2360
2361
2362
2363
2364
2365
2366
2367
2368
2369
2370
2371
2372
2373
2374
2375
2376
2377
2378
2379
2380
2381
2382
2383
2384
2385
2386
2387
2388
2389
2390
2391
2392
2393
2394
2395
2396
2397
2398
2399
2400
2401
2402
2403
2404
2405
2406
2407
2408
2409
2410
2411
2412
2413
2414
2415
2416
2417
2418
2419
2420
2421
2422
2423
2424
2425
2426
2427
2428
2429
2430
2431
2432
2433
2434
2435
2436
2437
2438
2439
2440
2441
2442
2443
2444
2445
2446
2447
2448
2449
2450
2451
2452
2453
2454
2455
2456
2457
2458
2459
2460
2461
2462
2463
2464
2465
2466
2467
2468
2469
2470
2471
2472
2473
2474
2475
2476
2477
2478
2479
2480
2481
2482
2483
2484
2485
2486
2487
2488
2489
2490
2491
2492
2493
2494
2495
2496
2497
2498
2499
2500
2501
2502
2503
2504
2505
2506
2507
2508
2509
2510
2511
2512
2513
2514
2515
2516
2517
2518
2519
2520
2521
2522
2523
2524
2525
2526
2527
2528
2529
2530
2531
2532
2533
2534
2535
2536
2537
2538
2539
2540
2541
2542
2543
2544
2545
2546
2547
2548
2549
2550
2551
2552
2553
2554
2555
2556
2557
2558
2559
2560
2561
2562
2563
2564
2565
2566
2567
2568
2569
2570
2571
2572
2573
2574
2575
2576
2577
2578
2579
2580
2581
2582
2583
2584
2585
2586
2587
2588
2589
2590
2591
2592
2593
2594
2595
2596
2597
2598
2599
2600
2601
2602
2603
2604
2605
2606
2607
2608
2609
2610
2611
2612
2613
2614
2615
2616
2617
2618
2619
2620
2621
2622
2623
2624
2625
2626
2627
2628
2629
2630
2631
2632
2633
2634
2635
2636
2637
2638
2639
2640
2641
2642
2643
2644
2645
2646
2647
2648
2649
2650
2651
2652
2653
2654
2655
2656
2657
2658
2659
2660
2661
2662
2663
2664
2665
2666
2667
2668
2669
2670
2671
2672
2673
2674
2675
2676
2677
2678
2679
2680
2681
2682
2683
2684
2685
2686
2687
2688
2689
2690
2691
2692
2693
2694
2695
2696
2697
2698
2699
2700
2701
2702
2703
2704
2705
2706
2707
2708
2709
2710
2711
2712
2713
2714
2715
2716
2717
2718
2719
2720
2721
2722
2723
2724
2725
2726
2727
2728
2729
2730
2731
2732
2733
2734
2735
2736
2737
2738
2739
2740
2741
2742
2743
2744
2745
2746
2747
2748
2749
2750
2751
2752
2753
2754
2755
2756
2757
2758
2759
2760
2761
2762
2763
2764
2765
2766
2767
2768
2769
2770
2771
2772
2773
2774
2775
2776
2777
2778
2779
2780
2781
2782
2783
2784
2785
2786
2787
2788
2789
2790
2791
2792
2793
2794
2795
2796
2797
2798
2799
2800
2801
2802
2803
2804
2805
2806
2807
2808
2809
2810
2811
2812
2813
2814
2815
2816
2817
2818
2819
2820
2821
2822
2823
2824
2825
2826
2827
2828
2829
2830
2831
2832
2833
2834
2835
2836
2837
2838
2839
2840
2841
2842
2843
2844
2845
2846
2847
2848
2849
2850
2851
2852
2853
2854
2855
2856
2857
2858
2859
2860
2861
2862
2863
2864
2865
2866
2867
2868
2869
2870
2871
2872
2873
2874
2875
2876
2877
2878
2879
2880
2881
2882
2883
2884
2885
2886
2887
2888
2889
2890
2891
2892
2893
2894
2895
2896
2897
2898
2899
2900
2901
2902
2903
2904
2905
2906
2907
2908
2909
2910
2911
2912
2913
2914
2915
2916
2917
2918
2919
2920
2921
2922
2923
2924
2925
2926
2927
2928
2929
2930
2931
2932
2933
2934
2935
2936
2937
2938
2939
2940
2941
2942
2943
2944
2945
2946
2947
2948
2949
2950
2951
2952
2953
2954
2955
2956
2957
2958
2959
2960
2961
2962
2963
2964
2965
2966
2967
2968
2969
2970
2971
2972
2973
2974
2975
2976
2977
2978
2979
2980
2981
2982
2983
2984
2985
2986
2987
2988
2989
2990
2991
2992
2993
2994
2995
2996
2997
2998
2999
3000
3001
3002
3003
3004
3005
3006
3007
3008
3009
3010
3011
3012
3013
3014
3015
3016
3017
3018
3019
3020
3021
3022
3023
3024
3025
3026
3027
3028
3029
3030
3031
3032
3033
3034
3035
3036
3037
3038
3039
3040
3041
3042
3043
3044
3045
3046
3047
3048
3049
3050
3051
3052
3053
3054
3055
3056
3057
3058
3059
3060
3061
3062
3063
3064
3065
3066
3067
3068
3069
3070
3071
3072
3073
3074
3075
3076
3077
3078
3079
3080
3081
3082
3083
3084
3085
3086
3087
3088
3089
3090
3091
3092
3093
3094
3095
3096
3097
3098
3099
3100
3101
3102
3103
3104
3105
3106
3107
3108
3109
3110
3111
3112
3113
3114
3115
3116
3117
3118
3119
3120
3121
3122
3123
3124
3125
3126
3127
3128
3129
3130
3131
3132
3133
3134
3135
3136
3137
3138
3139
3140
3141
3142
3143
3144
3145
3146
3147
3148
3149
3150
3151
3152
3153
3154
3155
3156
3157
3158
3159
3160
3161
3162
3163
3164
3165
3166
3167
3168
3169
3170
3171
3172
3173
3174
3175
3176
3177
3178
3179
3180
3181
3182
3183
3184
3185
3186
3187
3188
3189
3190
3191
3192
3193
3194
3195
3196
3197
3198
3199
3200
3201
3202
3203
3204
3205
3206
3207
3208
3209
3210
3211
3212
3213
3214
3215
3216
3217
3218
3219
3220
3221
3222
3223
3224
3225
3226
3227
3228
3229
3230
3231
3232
3233
3234
3235
3236
3237
3238
3239
3240
3241
3242
3243
3244
3245
3246
3247
3248
3249
3250
3251
3252
3253
3254
3255
3256
3257
3258
3259
3260
3261
3262
3263
3264
3265
3266
3267
3268
3269
3270
3271
3272
3273
3274
3275
3276
3277
3278
3279
3280
3281
3282
3283
3284
3285
3286
3287
3288
3289
3290
3291
3292
3293
3294
3295
3296
3297
3298
3299
3300
3301
3302
3303
3304
3305
3306
3307
3308
3309
3310
3311
3312
3313
3314
3315
3316
3317
3318
3319
3320
3321
3322
3323
3324
3325
3326
3327
3328
3329
3330
3331
3332
3333
3334
3335
3336
3337
3338
3339
3340
3341
3342
3343
3344
3345
3346
3347
3348
3349
3350
3351
3352
3353
3354
3355
3356
3357
3358
3359
3360
3361
3362
3363
3364
3365
3366
3367
3368
3369
3370
3371
3372
3373
3374
3375
3376
3377
3378
3379
3380
3381
3382
3383
3384
3385
3386
3387
3388
3389
3390
3391
3392
3393
3394
3395
3396
3397
3398
3399
3400
3401
3402
3403
3404
3405
3406
3407
3408
3409
3410
3411
3412
3413
3414
3415
3416
3417
3418
3419
3420
3421
3422
3423
3424
3425
3426
3427
3428
3429
3430
3431
3432
3433
3434
3435
3436
3437
3438
3439
3440
3441
3442
3443
3444
3445
3446
3447
3448
3449
3450
3451
3452
3453
3454
3455
3456
3457
3458
3459
3460
3461
3462
3463
3464
3465
3466
3467
3468
3469
3470
3471
3472
3473
3474
3475
3476
3477
3478
3479
3480
3481
3482
3483
3484
3485
3486
3487
3488
3489
3490
3491
3492
3493
3494
3495
3496
3497
3498
3499
3500
3501
3502
3503
3504
3505
3506
3507
3508
3509
3510
3511
3512
3513
3514
3515
3516
3517
3518
3519
3520
3521
3522
3523
3524
3525
3526
3527
3528
3529
3530
3531
3532
3533
3534
3535
3536
3537
3538
3539
3540
3541
3542
3543
3544
3545
3546
3547
3548
3549
3550
3551
3552
3553
3554
3555
3556
3557
3558
3559
3560
3561
3562
3563
3564
3565
3566
3567
3568
3569
3570
3571
3572
3573
3574
3575
3576
3577
3578
3579
3580
3581
3582
3583
3584
3585
3586
3587
3588
3589
3590
3591
3592
3593
3594
3595
3596
3597
3598
3599
3600
3601
3602
3603
3604
3605
3606
3607
3608
3609
3610
3611
3612
3613
3614
3615
3616
3617
3618
3619
3620
3621
3622
3623
3624
3625
3626
3627
3628
3629
3630
3631
3632
3633
3634
3635
3636
3637
3638
3639
3640
3641
3642
3643
3644
3645
3646
3647
3648
3649
3650
3651
3652
3653
3654
3655
3656
3657
3658
3659
3660
3661
3662
3663
3664
3665
3666
3667
3668
3669
3670
3671
3672
3673
3674
3675
3676
3677
3678
3679
3680
3681
3682
3683
3684
3685
3686
3687
3688
3689
3690
3691
3692
3693
3694
3695
3696
3697
3698
3699
3700
3701
3702
3703
3704
3705
3706
3707
3708
3709
3710
3711
3712
3713
3714
3715
3716
3717
3718
3719
3720
3721
3722
3723
3724
3725
3726
3727
3728
3729
3730
3731
3732
3733
3734
3735
3736
3737
3738
3739
3740
3741
3742
3743
3744
3745
3746
3747
3748
3749
3750
3751
3752
3753
3754
3755
3756
3757
3758
3759
3760
3761
3762
3763
3764
3765
3766
3767
3768
3769
3770
3771
3772
3773
3774
3775
3776
3777
3778
3779
3780
3781
3782
3783
3784
3785
3786
3787
3788
3789
3790
3791
3792
3793
3794
3795
3796
3797
3798
3799
3800
3801
3802
3803
3804
3805
3806
3807
3808
3809
3810
3811
3812
3813
3814
3815
3816
3817
3818
3819
3820
3821
3822
3823
3824
3825
3826
3827
3828
3829
3830
3831
3832
3833
3834
3835
3836
3837
3838
3839
3840
3841
3842
3843
3844
3845
3846
3847
3848
3849
3850
3851
3852
3853
3854
3855
3856
3857
3858
3859
3860
3861
3862
3863
3864
3865
3866
3867
3868
3869
3870
3871
3872
3873
3874
3875
3876
3877
3878
3879
3880
3881
3882
3883
3884
3885
3886
3887
3888
3889
3890
3891
3892
3893
3894
3895
3896
3897
3898
3899
3900
3901
3902
3903
3904
3905
3906
3907
3908
3909
3910
3911
3912
3913
3914
3915
3916
3917
3918
3919
3920
3921
3922
3923
3924
3925
3926
3927
3928
3929
3930
3931
3932
3933
3934
3935
3936
3937
3938
3939
3940
3941
3942
3943
3944
3945
3946
3947
3948
3949
3950
3951
3952
3953
3954
3955
3956
3957
3958
3959
3960
3961
3962
3963
3964
3965
3966
3967
3968
3969
3970
3971
3972
3973
3974
3975
3976
3977
3978
3979
3980
3981
3982
3983
3984
3985
3986
3987
3988
3989
3990
3991
3992
3993
3994
3995
3996
3997
3998
3999
4000
4001
4002
4003
4004
4005
4006
4007
4008
4009
4010
4011
4012
4013
4014
4015
4016
4017
4018
4019
4020
4021
4022
4023
4024
4025
4026
4027
4028
4029
4030
4031
4032
4033
4034
4035
4036
4037
4038
4039
4040
4041
4042
4043
4044
4045
4046
4047
4048
4049
4050
4051
4052
4053
4054
4055
4056
4057
4058
4059
4060
4061
4062
4063
4064
4065
4066
4067
4068
4069
4070
4071
4072
4073
4074
4075
4076
4077
4078
4079
4080
4081
4082
4083
4084
4085
4086
4087
4088
4089
4090
4091
4092
4093
4094
4095
4096
4097
4098
4099
4100
4101
4102
4103
4104
4105
4106
4107
4108
4109
4110
4111
4112
4113
4114
4115
4116
4117
4118
4119
4120
4121
4122
4123
4124
4125
4126
4127
4128
4129
4130
4131
4132
4133
4134
4135
4136
4137
4138
4139
4140
4141
4142
4143
4144
4145
4146
4147
4148
4149
4150
4151
4152
4153
4154
4155
4156
4157
4158
4159
4160
4161
4162
4163
4164
4165
4166
4167
4168
4169
4170
4171
4172
4173
4174
4175
4176
4177
4178
4179
4180
4181
4182
4183
4184
4185
4186
4187
4188
4189
4190
4191
4192
4193
4194
4195
4196
4197
4198
4199
4200
4201
4202
4203
4204
4205
4206
4207
4208
4209
4210
4211
4212
4213
4214
4215
4216
4217
4218
4219
4220
4221
4222
4223
4224
4225
4226
4227
4228
4229
4230
4231
4232
4233
4234
4235
4236
4237
4238
4239
4240
4241
4242
4243
4244
4245
4246
4247
4248
4249
4250
4251
4252
4253
4254
4255
4256
4257
4258
4259
4260
4261
4262
4263
4264
4265
4266
4267
4268
4269
4270
4271
4272
4273
4274
4275
4276
4277
4278
4279
4280
4281
4282
4283
4284
4285
4286
4287
4288
4289
4290
4291
4292
4293
4294
4295
4296
4297
4298
4299
4300
4301
4302
4303
4304
4305
4306
4307
4308
4309
4310
4311
4312
4313
4314
4315
4316
4317
4318
4319
4320
4321
4322
4323
4324
4325
4326
4327
4328
4329
4330
4331
4332
4333
4334
4335
4336
4337
4338
4339
4340
4341
4342
4343
4344
4345
4346
4347
4348
4349
4350
4351
4352
4353
4354
4355
4356
4357
4358
4359
4360
4361
4362
4363
4364
4365
4366
4367
4368
4369
4370
4371
4372
4373
4374
4375
4376
4377
4378
4379
4380
4381
4382
4383
4384
4385
4386
4387
4388
4389
4390
4391
4392
4393
4394
4395
4396
4397
4398
4399
4400
4401
4402
4403
4404
4405
4406
4407
4408
4409
4410
4411
4412
4413
4414
4415
4416
4417
4418
4419
4420
4421
4422
4423
4424
4425
4426
4427
4428
4429
4430
4431
4432
4433
4434
4435
4436
4437
4438
4439
4440
4441
4442
4443
4444
4445
4446
4447
4448
4449
4450
4451
4452
4453
4454
4455
4456
4457
4458
4459
4460
4461
4462
4463
4464
4465
4466
4467
4468
4469
4470
4471
4472
4473
4474
4475
4476
4477
4478
4479
4480
4481
4482
4483
4484
4485
4486
4487
4488
4489
4490
4491
4492
4493
4494
4495
4496
4497
4498
4499
4500
4501
4502
4503
4504
4505
4506
4507
4508
4509
4510
4511
4512
4513
4514
4515
4516
4517
4518
4519
4520
4521
4522
4523
4524
4525
4526
4527
4528
4529
4530
4531
4532
4533
4534
4535
4536
4537
4538
4539
4540
4541
4542
4543
4544
4545
4546
4547
4548
4549
4550
4551
4552
4553
4554
4555
4556
4557
4558
4559
4560
4561
4562
4563
4564
4565
4566
4567
4568
4569
4570
4571
4572
4573
4574
4575
4576
4577
4578
4579
4580
4581
4582
4583
4584
4585
4586
4587
4588
4589
4590
4591
4592
4593
4594
4595
4596
4597
4598
4599
4600
4601
4602
4603
4604
4605
4606
4607
4608
4609
4610
4611
4612
4613
4614
4615
4616
4617
4618
4619
4620
4621
4622
4623
4624
4625
4626
4627
4628
4629
4630
4631
4632
4633
4634
4635
4636
4637
4638
4639
4640
4641
4642
4643
4644
4645
4646
4647
4648
4649
4650
4651
4652
4653
4654
4655
4656
4657
4658
4659
4660
4661
4662
4663
4664
4665
4666
4667
4668
4669
4670
4671
4672
4673
4674
4675
4676
4677
4678
4679
4680
4681
4682
4683
4684
4685
4686
4687
4688
4689
4690
4691
4692
4693
4694
4695
4696
4697
4698
4699
4700
4701
4702
4703
4704
4705
4706
4707
4708
4709
4710
4711
4712
4713
4714
4715
4716
4717
4718
4719
4720
4721
4722
4723
4724
4725
4726
4727
4728
4729
4730
4731
4732
4733
4734
4735
4736
4737
4738
4739
4740
4741
4742
4743
4744
4745
4746
4747
4748
4749
4750
4751
4752
4753
4754
4755
4756
4757
4758
4759
4760
4761
4762
4763
4764
4765
4766
4767
4768
4769
4770
4771
4772
4773
4774
4775
4776
4777
4778
4779
4780
4781
4782
4783
4784
4785
4786
4787
4788
4789
4790
4791
4792
4793
4794
4795
4796
4797
4798
4799
4800
4801
4802
4803
4804
4805
4806
4807
4808
4809
4810
4811
4812
4813
4814
4815
4816
4817
4818
4819
4820
4821
4822
4823
4824
4825
4826
4827
4828
4829
4830
4831
4832
4833
4834
4835
4836
4837
4838
4839
4840
4841
4842
4843
4844
4845
4846
4847
4848
4849
4850
4851
4852
4853
4854
4855
4856
4857
4858
4859
4860
4861
4862
4863
4864
4865
4866
4867
4868
4869
4870
4871
4872
4873
4874
4875
4876
4877
4878
4879
4880
4881
4882
4883
4884
4885
4886
4887
4888
4889
4890
4891
4892
4893
4894
4895
4896
4897
4898
4899
4900
4901
4902
4903
4904
4905
4906
4907
4908
4909
4910
4911
4912
4913
4914
4915
4916
4917
4918
4919
4920
4921
4922
4923
4924
4925
4926
4927
4928
4929
4930
4931
4932
4933
4934
4935
4936
4937
4938
4939
4940
4941
4942
4943
4944
4945
4946
4947
4948
4949
4950
4951
4952
4953
4954
4955
4956
4957
4958
4959
4960
4961
4962
4963
4964
4965
4966
4967
4968
4969
4970
4971
4972
4973
4974
4975
4976
4977
4978
4979
4980
4981
4982
4983
4984
4985
4986
4987
4988
4989
4990
4991
4992
4993
4994
4995
4996
4997
4998
4999

